Caracteriza\c{c}\~ao de tempos de ida-e-volta na Internet

Round-trip times (RTTs) are an important metric for the operation of many applications in the Internet. For instance, they are taken into account when choosing servers or peers in streaming systems, and they impact the operation of fault detectors and congestion control algorithms. Therefore, detailed knowledge about RTTs is important for application and protocol developers. In this work we present results on measuring RTTs between 81 PlanetLab nodes every ten seconds, for ten days. The resulting dataset has over 550 million measurements. Our analysis gives us a profile of delays in the network and identifies a Gamma distribution as the model that best fits our data. The average times observed are below 500 ms in more than 99% of the pairs, but there is significant variation, not only when we compare different pairs of hosts during the experiment, but also considering any given pair of hosts over time. By using a clustering technique, we observe that links can be divided in five distinct groups based on the distribution of RTTs over time and the losses observed, ranging from groups of near, well-connected pairs, to groups of distant hosts, with lower quality links between them.

==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/OLD_assimetry_ALL_15_.dat_stat.txt <==
Input File(s)	[/tmp/assimetry_ALL.dat]
>>> data loaded in 70756 ms = 70.756 s

N:	51594350
N*:	0
%N*:	0.00%
Mean:	0.11
StDev:	4.81
CV:	42.13
Min:	0.00
Q_25:	0.00
Median:	0.01
Q_75:	0.03
Q_90:	0.17
Q_95:	0.35
Q_99:	1.13
Max:	10575.80
>>> stats calculated in 37813 ms = 37.813 s


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/assimetry_ALL-delay_rtt_statistics.txt <==
cat ALL_delay_assimetry.dat | awk '{if(NR%2==0)print $1}' | awk '{if(NR%10==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
Input File(s)	[/dev/stdin]
>>> data loaded in 218693 ms = 218.693 s

N:	20886232
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.43
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.08
Median:	0.20
Q_75:	0.56
Q_90:	1.62
Q_95:	3.38
Q_99:	20.00
Max:	∞
>>> stats calculated in 16649 ms = 16.649 s

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=

cat ALL_delay_assimetry.dat | awk '{if(NR%2==1)print $1}' | awk '{if(NR%4==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
Input File(s)	[/dev/stdin]
>>> data loaded in 216621 ms = 216.621 s

N:	52215581
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.43
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.08
Median:	0.20
Q_75:	0.57
Q_90:	1.64
Q_95:	3.42
Q_99:	20.00
Max:	∞
>>> stats calculated in 37191 ms = 37.191 s

cat ALL_delay_assimetry.dat | awk '{if(NR%2==0)print $1}' | awk '{if(NR%4==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
>>> data loaded in 444489 ms = 444.489 s

N:	52215581
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.43
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.08
Median:	0.20
Q_75:	0.56
Q_90:	1.62
Q_95:	3.38
Q_99:	20.00
Max:	∞
>>> stats calculated in 40538 ms = 40.538 s

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=

head -n 10000000 ALL_rtt_assimetry.dat_rnd | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin 
Input File(s)	[/dev/stdin]
>>> data loaded in 3828 ms = 3.828 s

N:	10000000
N*:	0
%N*:	0.00%
Mean:	0.04
TrMean:	0.01
StDev:	0.22
CV:	5.70
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.02
Q_90:	0.06
Q_95:	0.21
Q_99:	0.52
Max:	9.98

head -n 50000000 ALL_rtt_assimetry.dat | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin 
Input File(s)	[/dev/stdin]
>>> data loaded in 19438 ms = 19.438 s

N:	50000000
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.01
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.02
Q_90:	0.05
Q_95:	0.11
Q_99:	0.57
Max:	10.00

head -n 50000000 ALL_rtt_assimetry.dat_rnd | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin 
Input File(s)	[/dev/stdin]
>>> data loaded in 16682 ms = 16.682 s

N:	50000000
N*:	0
%N*:	0.00%
Mean:	0.01
TrMean:	0.00
StDev:	0.10
CV:	12.91
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.00
Q_90:	0.00
Q_95:	0.02
Q_99:	0.21
Max:	9.98

cat ALL_rtt_assimetry.dat |awk '{if(NR%4==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdinInput File(s)	[/dev/stdin]
>>> data loaded in 86581 ms = 86.581 s

N:	55869195
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.01
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.01
Q_90:	0.05
Q_95:	0.14
Q_99:	0.58
Max:	10.00
>>> stats calculated in 29976 ms = 29.976 s

cat ALL_rtt_assimetry.dat |awk '{if(NR%10==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
Input File(s)	[/dev/stdin]
>>> data loaded in 71803 ms = 71.803 s

N:	22347678
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.01
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.01
Q_90:	0.05
Q_95:	0.14
Q_99:	0.58
Max:	10.00
>>> stats calculated in 12200 ms = 12.2 s


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/cluster_population_matrix.txt <==
          c0     c1    c2      c3     c4
c0       1876   290    14     3      0      
c1       290    1078   205    24     7      
c2       14     205    2084   112    5      
c3       3      24     112    1464   140    
c4       0      7      5      140    1332  


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/ID_mapping-CLEAN.txt <==
3 planetlab2.ifi.uio.no
4 planetlab2.informatik.uni-goettingen.de
6 planetlab2.di.unito.it
7 node1.planetlab.mathcs.emory.edu
8 stella.planetlab.ntua.gr
9 planetlab-2.cs.colostate.edu
11 plab2-c703.uibk.ac.at
12 planetlab2.tmit.bme.hu
13 pl2.csl.utoronto.ca
15 planetlab2.cs.duke.edu
16 plab-2.sinp.msu.ru
17 pl2.ucs.indiana.edu
18 planetlab-3.cmcl.cs.cmu.edu
19 itchy.cs.uga.edu
20 planetlab2.csres.utexas.edu
21 planetlab3.comp.nus.edu.sg
24 planetlab3.williams.edu
25 plab2.larc.usp.br
26 planetlab-3.imperial.ac.uk
27 planetlab2.elet.polimi.it
28 planetlab1.netmedia.gist.ac.kr
29 netapp6.cs.kookmin.ac.kr
30 planetlab2.pop-rs.rnp.br
31 merkur.planetlab.haw-hamburg.de
32 planetlab2.ie.cuhk.edu.hk
33 planetlab1.cs.uoi.gr
34 planetlab3.mini.pw.edu.pl
35 vicky.planetlab.ntua.gr
37 csplanetlab2.kaist.ac.kr
38 planetlab02.cs.washington.edu
39 plab1-itec.uni-klu.ac.at
40 pl2.bit.uoit.ca
42 pl1-higashi.ics.es.osaka-u.ac.jp
43 planetlab-1.ssvl.kth.se
44 planetlab2.comp.nus.edu.sg
45 planetlab4.cse.nd.edu
46 planetlab1.cs.wisc.edu
47 planetlab2.cnds.jhu.edu
48 planetlab4.inf.ethz.ch
49 planetlab02.cnds.unibe.ch
50 pads21.cs.nthu.edu.tw
51 planet1.cs.ucsb.edu
53 planetlab-02.naist.jp
54 planetlab1.cs.purdue.edu
55 planetlab1.ls.fi.upm.es
56 planetlab-2.ece.iastate.edu
57 planetlabnode-2.docomolabs-usa.com
58 planetlab-04.naist.jp
59 planetlab2.simula.no
61 planetlab1.fri.uni-lj.si
62 planetlab-2.tagus.ist.utl.pt
63 planetlab2.utdallas.edu
64 planetlab2.ceid.upatras.gr
65 pl2.eecs.utk.edu
67 planetlab2.cesnet.cz
68 planetlab3.ani.univie.ac.at
69 pl3.planetlab.uvic.ca
70 pl2.snu.ac.kr
71 planetlab1.cs.uit.no
72 pli1-pa-5.hpl.hp.com
73 lsirextpc02.epfl.ch
74 planetlab-2.cs.uh.edu
75 planetlab5.millennium.berkeley.edu
76 planet-lab2.ufabc.edu.br
77 planetlab2.hiit.fi
78 planetlab-2.iscte.pt
80 planet2.l3s.uni-hannover.de
82 plab-1.sinp.msu.ru
84 planetlab04.mpi-sws.mpg.de
85 planetlab2.mnlab.cti.depaul.edu
86 planetlab2.iii.u-tokyo.ac.jp
87 planetlab2.cs.ubc.ca
90 planetlab1.informatik.uni-kl.de
91 node-1.mcgillplanetlab.org
92 planetlab1.pop-mg.rnp.br
93 planetlab2.tlm.unavarra.es
94 ricepl-2.cs.rice.edu
97 planetlab2.fct.ualg.pt
98 planetlab3.cs.columbia.edu
99 planetlab2.georgetown.edu
100 node1.lbnl.nodes.planet-lab.org


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/ID_mapping.txt <==
1 gschembra4.diit.unict.it
2 planetlab2.cis.upenn.edu
3 planetlab2.ifi.uio.no
4 planetlab2.informatik.uni-goettingen.de
5 server1.planetlab.iit-tech.net
6 planetlab2.di.unito.it
7 node1.planetlab.mathcs.emory.edu
8 stella.planetlab.ntua.gr
9 planetlab-2.cs.colostate.edu
10 planetlab-1.dis.uniroma1.it
11 plab2-c703.uibk.ac.at
12 planetlab2.tmit.bme.hu
13 pl2.csl.utoronto.ca
14 onelab03.inria.fr
15 planetlab2.cs.duke.edu
16 plab-2.sinp.msu.ru
17 pl2.ucs.indiana.edu
18 planetlab-3.cmcl.cs.cmu.edu
19 itchy.cs.uga.edu
20 planetlab2.csres.utexas.edu
21 planetlab3.comp.nus.edu.sg
22 planet1.cs.huji.ac.il
23 planetslug4.cse.ucsc.edu
24 planetlab3.williams.edu
25 plab2.larc.usp.br
26 planetlab-3.imperial.ac.uk
27 planetlab2.elet.polimi.it
28 planetlab1.netmedia.gist.ac.kr
29 netapp6.cs.kookmin.ac.kr
30 planetlab2.pop-rs.rnp.br
31 merkur.planetlab.haw-hamburg.de
32 planetlab2.ie.cuhk.edu.hk
33 planetlab1.cs.uoi.gr
34 planetlab3.mini.pw.edu.pl
35 vicky.planetlab.ntua.gr
36 planet1.ku.edu.tr
37 csplanetlab2.kaist.ac.kr
38 planetlab02.cs.washington.edu
39 plab1-itec.uni-klu.ac.at
40 pl2.bit.uoit.ca
41 planetlab2.dtc.umn.edu
42 pl1-higashi.ics.es.osaka-u.ac.jp
43 planetlab-1.ssvl.kth.se
44 planetlab2.comp.nus.edu.sg
45 planetlab4.cse.nd.edu
46 planetlab1.cs.wisc.edu
47 planetlab2.cnds.jhu.edu
48 planetlab4.inf.ethz.ch
49 planetlab02.cnds.unibe.ch
50 pads21.cs.nthu.edu.tw
51 planet1.cs.ucsb.edu
52 planetlab-2.cs.ucy.ac.cy
53 planetlab-02.naist.jp
54 planetlab1.cs.purdue.edu
55 planetlab1.ls.fi.upm.es
56 planetlab-2.ece.iastate.edu
57 planetlabnode-2.docomolabs-usa.com
58 planetlab-04.naist.jp
59 planetlab2.simula.no
60 planetlab-2.usask.ca
61 planetlab1.fri.uni-lj.si
62 planetlab-2.tagus.ist.utl.pt
63 planetlab2.utdallas.edu
64 planetlab2.ceid.upatras.gr
65 pl2.eecs.utk.edu
66 planetlab2.postel.org
67 planetlab2.cesnet.cz
68 planetlab3.ani.univie.ac.at
69 pl3.planetlab.uvic.ca
70 pl2.snu.ac.kr
71 planetlab1.cs.uit.no
72 pli1-pa-5.hpl.hp.com
73 lsirextpc02.epfl.ch
74 planetlab-2.cs.uh.edu
75 planetlab5.millennium.berkeley.edu
76 planet-lab2.ufabc.edu.br
77 planetlab2.hiit.fi
78 planetlab-2.iscte.pt
79 node2pl.planet-lab.telecom-lille1.eu
80 planet2.l3s.uni-hannover.de
81 planetlab1.nrl.dcs.qmul.ac.uk
82 plab-1.sinp.msu.ru
83 planetlab1.cs.unibo.it
84 planetlab04.mpi-sws.mpg.de
85 planetlab2.mnlab.cti.depaul.edu
86 planetlab2.iii.u-tokyo.ac.jp
87 planetlab2.cs.ubc.ca
88 planetlab3.gdansk.rd.tp.pl
89 planetlab3.upc.es
90 planetlab1.informatik.uni-kl.de
91 node-1.mcgillplanetlab.org
92 planetlab1.pop-mg.rnp.br
93 planetlab2.tlm.unavarra.es
94 ricepl-2.cs.rice.edu
95 iraplab1.iralab.uni-karlsruhe.de
96 planetlab2.ics.forth.gr
97 planetlab2.fct.ualg.pt
98 planetlab3.cs.columbia.edu
99 planetlab2.georgetown.edu
100 node1.lbnl.nodes.planet-lab.org


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-assimetry.dat <==
1.23
1.23
0.67
0.67
0.67
0.52
0.52
0.52
0.52
0.52
0.52
0.85
0.85
1.48
1.48
1.48
3.62
6.92
2.44
2.39
0.46
0.61
0.61
0.61
0.61
0.84
0.84
0.84
4.03
6.68
2.02
0.75
0.75
0.25
0.25
0.25
2.45
2.45
1.60
1.60
1.60
1.19
1.19
1.19
1.19
0.14
0.14
0.53
0.53
0.49


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-assimetry__c__pia_.dat <==
0.45
0.32
0.36
0.28
0.32
0.20
0.18
0.57
0.26
0.67
0.58
0.44
0.72
0.45
0.83
0.69
0.42
0.18
0.95
1.22
0.41
0.54
0.43
0.27
2.38
0.99
0.73
0.76
0.57
0.49
1.16
0.86
1.30
1.85
0.40
0.59
1.17
0.58
3.57
0.84
1.19
0.84
0.78
0.39
3.84
0.76
0.74
3.63
0.34
1.33
0.37
0.61
0.93
0.35
1.28
1.92
0.34
0.26
1.70
0.77
1.48
0.95
1.00
0.16
3.24
1.02
0.52
1.49
0.91
0.35
3.51
1.07
0.56
0.16
2.45
0.68
0.48
0.51
0.48
0.55
2.30
0.52
0.21
2.39
0.55
0.96
1.60
1.60
0.49
0.39
0.64
0.37
0.84
0.42
0.58
0.69
0.33
1.07
0.79
0.98
0.63
0.21
1.05
0.70
0.80
0.64
0.26
2.79
2.87
1.06
1.13
0.48
0.40
1.85
0.80
0.64
2.44
0.28
0.69
1.17
0.22
0.69
0.80
0.31
3.09
0.65
0.64
1.18
0.61
0.54
3.26
3.71
0.65
4.46
0.27
3.52
0.76
0.31
6.46
0.97
0.47
2.68
1.23
1.56
0.53
0.68
0.68
3.17
1.59
0.59
4.88
1.24
1.71
0.85
1.46
1.75
1.96
2.57
1.53
0.42
0.40
0.57
0.50
0.56
0.56
0.65
0.73
0.54
0.43
0.60
0.71
0.59
0.14
3.66
0.90
0.40
1.41
0.25
3.27
1.64
1.74
0.69
0.17
1.07
0.35
0.82
0.36
0.13
0.93
1.04
1.84
2.33
4.14
1.76
1.22
4.61
2.76
0.17
1.62
0.36
0.52
2.72
0.61
1.83
0.30
0.82
0.19
0.28
2.77
4.29
0.34
6.22
0.27
1.58
0.81
0.63
0.39
0.98
1.01
0.19
1.51
0.25
2.24
0.66
0.47
0.38
1.28
0.45
6.92
0.64
0.61
0.71
0.78
4.12
0.11
1.24
0.41
1.43
2.58
0.32
0.34
0.83
1.25
1.38
1.48
0.26
5.81
1.16
0.56
1.98
1.08
0.41
4.63
0.26
0.20
0.52
4.71
0.16
0.97
1.37
1.68
0.49
0.93
1.04
0.51
3.41
0.96
1.56
1.00
0.56
0.38
3.44
0.69
1.37
0.69
3.91
1.58
0.80
0.64
0.48
0.50
0.82
0.93
0.98
1.38
0.26
1.21
1.11
0.34
1.64
0.82
1.10
0.81
0.87
0.20
1.94
1.01
0.64
1.18
0.96
0.34
2.87
2.86
0.83
1.42
1.83
0.68
2.47
1.04
2.77
3.24
0.56
1.42
1.40
1.80
1.46
0.55
2.86
1.99
2.94
2.02
1.51
3.37
4.54
0.56
0.46
0.29
0.24
0.25
0.14
0.78
3.96
3.55
0.18
0.36
2.18
0.17
0.29
1.85
0.74
2.27
3.01
0.55
1.25
1.42
0.59
2.52
1.79
0.65
3.08
1.70
0.52
3.19
2.54
1.62
2.64
3.40
1.27
2.65
1.87
1.07
1.30
2.66
4.28
6.09
2.45
2.18
1.09
0.43
0.66
0.91
0.51
0.34
0.28
1.95
0.37
0.51
0.36
0.42
2.82
5.67
0.77
1.13
0.53
4.28
0.28
3.00
0.44
0.26
0.67
0.51
0.38
0.62
1.67
0.75
2.11
1.64
0.92
0.37
1.27
1.26
0.82
2.25
0.77
0.68
2.90
0.26
2.63
0.64
0.55
4.15
1.03
1.27
0.97
0.85
0.41
0.99
0.77
1.48
1.19
4.78
1.23
4.03
1.47
2.49
1.40
0.37
1.31
0.81
2.67
1.08
1.44
5.36
5.76
5.99
2.38
0.58
0.44
0.69
1.11
1.71
0.97
0.54
0.92
0.29
1.28
0.34
3.34
3.62
3.36
0.21
0.52
0.45
1.61
0.51
0.41
0.28
3.26
1.09
1.41
0.99
1.19
1.22
1.65
1.90
0.57
1.21
0.23
2.75
0.92
0.22
3.16
0.39
1.74
1.97
1.15
0.60
0.32
0.30
1.36
1.83
0.37
0.70
0.51
0.45
2.53
0.65
2.90
0.70
1.30
2.08
1.08
3.58
0.20
3.35
0.83
0.67
0.59
0.75
1.12
1.15
1.08
2.13
0.59
1.60
0.79
0.40
2.21
0.89
2.93
0.70
1.49
1.26
1.59
1.40
1.18
2.88
4.09
2.34
3.04
2.48
0.87
0.22
4.13
1.70
0.68
1.98
0.58
3.73
1.00
0.20
2.91
0.94
0.58
1.19
0.92
0.42
3.38
0.70
1.49
0.92
0.69
6.68
6.30
0.73
1.07
0.87
2.49
1.79
2.28
0.34
1.50
1.07
0.35
0.28
1.47
0.28
0.88
0.20
0.49
0.11
1.72
1.21
1.31
0.42
0.32
0.35
0.23
2.68
3.01
5.68
3.36
0.77
1.17
1.20
0.74
2.85
0.86
0.78
0.95
4.00
1.03
0.95
1.18
0.54
0.43
0.99
2.60
0.71
3.15
0.36
1.99
0.41
1.75


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-cv.dat <==
0.11
0.06
0.2
1.31
0.75
0.15
0.68
0.08
1.07
0.06
0.23
1.28
0.76
0.2
0.09
3.01
0.17
0.18
0.43
0.34
0.19
0.3
1.61
0.14
0.15
0.21
1.3
3.37
0.93
0.13
0.19
3.67
0.27
1.41
1.35
0.95
2.57
3.36
0.74
0.2
2.54
0.39
0.26
2.81
0.1
2.22
0.11
0.7
1.83
2.06
0.14
2.07
0.12
0.11
0.35
3.5
2.16
0.13
0.07
0.06
0.14
0.55
0.28
0.73
0.11
0.15
0.28
1.2
0.18
0.48
1.11
1.84
2.16
0.04
0.39
1.17
0.16
0.34
2.27
0.05
2.23
0.29
0.65
3.58
0.57
0.56
0.67
0.09
1.59
0.14
1.21
1.19
0.06
0.11
1.99
0.12
2.21
1.01
0.25
0.18
1.21
1.17
1.76
0.17
0.11
0.16
0.68
0.28
0.37
0.33
0.26
0.31
0.22
0.38
0.22
0.08
2.37
1.28
1.01
1.05
0.5
0.16
0.15
3.51
0.48
1.63
0.69
2.14
0.77
0.71
0.46
0.72
0.57
0.2
1.85
0.8
0.43
0.37
2.52
0.48
0.51
0.21
0.36
1.73
2.84
0.27
1.9
0.18
0.05
0.15
0.29
1.14
1.03
0.78
1.29
0.21
2.42
1.46
0.3
0.39
2.96
2.93
5.98
0.83
0.3
0.12
0.45
2.18
0.83
0.95
0.08
0.11
3.35
0.73
0.66
0.78
1.07
1.52
1.26
0.63
0.15
1.11
0.27
0.41
3.08
3.42
2.36
1.55
0.22
0.03
1
0.32
0.05
3.6
1.43
1.12
3.15
0.07
1.19
0.36
0.12
0.28
0.53
1.85
0.21
0.24
0.68
0.4
0.08
0.26
0.17
0.6
0.42
0.23
0.63
1.16
0.43
1.4
1.91
0.37
1.78
0.23
0.32
0.35
0.93
0.52
0.5
0.2
1.66
0.99
0.57
2.49
0.36
0.86
0.64
0.27
1.53
6.93
1.05
0.42
2.01
0.7
0.25
1.2
1.58
0.3
0.37
0.33
0.38
1.4
0.06
5.54
0.15
0.66
2.26
0.73
1.31
0.2
0.51
3.08
1.37
0.86
0.35
0.24
5.21
0.83
0.88
0.21
0.19
0.26
0.93
2.17
0.33
0.14
0.09
0.05
1.4
0.26
0.89
0.53
1.46
0.15
1.63
0.12
1.21
0.41
0.33
3.9
0.88
1.05
0.84
0.73
0.92
0.65
3.42
1.42
0.76
6.12
1.95
0.86
2.56
1.05
0.57
0.51
2.78
0.81
0.54
0.43
0.92
2.72
2.87
1.8
0.74
1.87
0.47
0.15
0.39
0.44
1.34
0.87
0.28
0.48
0.4
0.5
1.18
0.29
1.01
1.29
0.09
0.2
1.03
3.95
0.16
0.29
0.42
0.63
0.18
0.28
0.39
1.48
0.29
0.2
0.36
2.31
3.22
0.86
0.48
0.37
4.12
0.44
2.14
1.77
0.88
1.23
2
0.97
0.92
0.66
2.6
0.45
0.74
1.17
0.78
2.36
2.91
3.87
2.81
0.7
3.81
0.45
0.78
0.4
1.19
0.5
0.62
0.72
0.97
0.88
0.88
0.48
0.86
0.98
1.09
0.98
1.05
2.58
1.47
0.81
0.96
0.89
1.08
0.95
0.98
3.96
1.12
1.01
1.11
2.71
2.27
0.16
1.99
0.28
1.19
0.49
0.2
2.9
1.85
1.36
3.17
0.05
0.38
0.32
1.29
0.11
0.19
2
0.07
0.15
1.91
0.81
1.9
0.98
1.22
0.36
3.17
4.06
2.27
0.97
0.87
1.05
0.14
0.69
0.2
0.59
1.54
0.78
3.4
0.08
0.27
0.74
0.85
0.82
0.95
0.21
0.95
0.86
1.11
0.29
1.24
0.34
1.53
0.57
2.81
3.08
2.75
0.84
0.29
0.3
0.88
1.3
0.39
2.97
0.54
0.42
0.63
0.11
0.38
0.01
2.85
0.16
0.87
0.16
0.88
0.25
0.41
0.1
0.86
0.17
0.16
0.19
0.65
0.12
0.12
0.29
0.23
0.18
0.08
0.2
0.89
1.99
0.44
0.3
2.62
1.06
0.13
0.03
0.66
1.38
0.14
1.07
0.03
3.09
0.09
0.12
0.06
0.15
1.17
0.33
0.03
0.47
0.07
0.93
0.82
2.82
0.28
1.03
0.13
4.81
0.21
2.07
0.17
4.07
0.79
1.57
1.59
2.42
1.12
1.83
0.18
0.21
1
0.34
0.2
0.37
0.31
0.6
0.26
0.19
0.29
0.28
0.26
0.75
1.16
1.41
1.84
0.21
0.19
1.07
0.22
0.44
0.47
0.35
0.07
0.17
1.13
2.72
1.32
1.09
0.94
0.05
0.27
1.87
0.31
2.15
1.39
2.44
3.76
0.27
0.5
0.5
1.28
0.35
0.58
0.16
0.17
4.01
0.37
0.77
1.05
4.6
4.98
0.55
1.35
5.3
0.16
3.23
1.05
2.03
0.39
0.36
1.41
0.15
1.69
0.81
2.61
1.32
1.82
2.64
2.29
3.05
2.21
1.53
0.08
2.38
2.67
2.95
2.12
2.03
2.08
3.19
3.33
2.08
2.47
1.39
3.92
3.18
1.24
1.72
1.54
0.05
3.26
1.48
2.42
6.38
0.49
0.14
1.56
4.57
1.6
1.73
1.05
2.35
1.62
2.05
1.72
2.61
1.39
1.24
1.61
1.46
1.04
0.1
0.26
0.19
1.9
0.19
0.45
0.97
0.73
0.26
0.92
1.06
1.71
0.3
0.19
0.18
3.21
0.27
0.25
0.48
1.72
0.35
0.47
0.14
0.18
0.28
0.42
1.59
1.09
0.87
6.23
1.48
1.02
4.62
0.16
3.07
0.64
1.64
0.26
0.37
0.26
0.23
0.6
0.62
0.14
0.51
1.34
0.2
1.18
1.69
0.16
1.87
0.19
0.49
0.38
3.68
0.43
0.47
0.55
0.39
1.92
0.24
0.37
2.23
0.42
0.51
0.38
0.26
1.43
3.9
0.9
0.24
0.15
0.31
1.34
0.23
0.15
1.61
2.7
0.44
2.8
2.44
6.76
1.23
1.28
0.44
1.4
0.37
0.14
0.22
0.61
3.72
0.34
0.56
1.43
0.33
1.25
0.34
0.35
3.2
0.23
1.07
1.01
0.53
0.5
0.21
0.58
0.16
0.26
1.12
0.1
0.12
4.77
0.19
1.02
2.1
2.2
0.66
1.17
0.17
0.51
2.04
1.34
1.1
0.16
2.04
5.49
0.72
0.73
0.22
0.4
0.23
1.44
1.75
1.26
0.12
0.23
0.08
0.3
0.56
0.87
0.48
1.18
0.14
0.92
0.13
0.93
0.29
0.35
2.57
0.67
0.29
0.42
3.53
0.61
0.14
0.74
1.63
0.3
2.61
0.26
0.58
0.23
0.36
0.25
0.26
2.09
1.8
1.72
0.7
0.59
4.68
0.05
4.31
0.24
3.02
0.42
1.52
0.26
0.04
1.36
0.42
1.63
2.45
0.07
1.16
0.57
0.11
0.23
0.43
0.18
0.09
1.76
1.55
0.09
0.32
0.25
0.47
1.29
2.38
2.41
2.35
4.69
4.4
1.64
6.75
1.25
0.23
4.93
0.11
0.57
0.94
2.35
0.66
1.04
0.19
0.17
2.07
0.74
0.41
0.59
4.94
1.35
1.34
0.09
0.23
0.74
0.43
0.7
0.09
0.1
0.23
0.72
3.71
1.23
0.14
0.31
0.13
1.32
0.21
1.19
0.9
0.75
1.53
0.06
1.49
1.1
0.95
0.42
0.36
0.08
0.84
1
0.9
0.1
0.04
2.68
0.18
0.04
0.27
0.02
0.2
3.01
6.78
1.01
6.07
1.65
0.71
0.93
2.17
1.22
1.01
1.27
1.48
1.45
0.69
1.85
5.27
0.45
1.08
0.5
0.41
1.41
0.31
2.83
0.99
2.6
0.38
2.44
1.75
1.67
0.95
0.77
1.19
0.77
4.39
1.8
3.66
3.2
1.08
0.6
1.58
1.41
3.85
2.6
2
0.03
5.32
0.15
2.27
0.1
3.76
0.88
1.87
0.27
2.96
3.29
1.62
1.89
0.22
0.16
4.45
0.29
0.2
0.53
0.33
0.36
2.46
1.12
0.34
0.15
0.35
2.12
0.88
3.51
0.83
0.61
0.18
0.38
5.42
0.63
2.19
0.66
0.42
1.31
0.98
1.52
1.08
0.9
1.81
1.05
1.96
3.28
0.79
0.67
0.42
2.62
3.47
0.8
1.44
0.84
0.97
1.89
1.38
0.44
0.55
6.22
1.39
1.28
0.91
1.8
1.74
1.01
0.54
2.26
0.38
0.72
0.52
0.69
3.16
4.3
4.27
0.17
0.1
0.88
0.81
0.81
0.84
0.9
1.12
3.19
2.4
0.83
0.72
2.67
2.03
0.84
1.95
1.11
1.65
1.2
4.96
0.61
0.85
0.83
0.62
0.94
1.79
0.45
0.54
0.46
0.48
0.47
0.56
0.58
0.44
0.81
1.89
4.94
0.07
0.18
0.37
2.82
1.89
1.83
1.98
2.06
1.27
0.63
1.4
0.92
2.08
1.23
1.83
1.9
0.59
0.55
2.49
0.61
1.73
1.36
1.28
0.67
0.55
1.45
0.61
1.83
1.14
0.87
3.94
1.16
1.14
1.01
0.78
1.29
1.01
0.41
2.78
3.36
0.26
2.28
0.77
1.11
1.05
0.26
1.52
0.37
4.14
1.25
1.27
1.68
4.08
0.89
0.43
0.47
0.69
0.82
0.33
2.53
0.37
0.61
1.27
0.47
0.54
1.62
4.64
0.28
0.21
0.76
0.74
0.2
0.13
1.37
0.19
1.67
0.34
0.17
0.96
0.55
0.93
1.24
0.25
0.86
0.17
1.45
0.15
0.23
0.2
0.24
3.21
1.4
0.19
0.11
0.2
1.02
0.68
3.47
0.29
0.14
3.05
0.14
2.02
0.44
1.13
1.83
0.07
0.6
1.56
1.25
0.81
0.77
0.66
0.12
1.57
2.01
0.72
0.53
0.11
0.17
0.61
2.37
0.09
0.12
0.16
0.06
0.12
4.95
0.13
0.13
0.14
0.3
0.45
2.18
0.85
0.86
0.08
0.15
0.37
1.91
0.27
0.4
4.35
2.32
0.32
3.2
0.33
0.35
3.4
0.41
1.48
0.8
0.08
2.43
0.55
0.68
0.88
4.39
0.37
1.03
0.43
0.11
2.03
1.14
1.53
0.35
0.36
2.91
0.29
0.46
0.58
0.3
0.28
0.38
1.44
0.44
0.52
1.14
2.19
4.59
0.82
0.34
0.3
0.37
0.45
0.22
4.79
3.35
0.6
0.64
0.38
0.92
0.85
0.52
0.77
0.27
3.01
0.42
0.06
0.61
0.45
1.98
0.31
0.27
1.27
0.05
0.13
1.03
0.17
0.33
0.5
1.19
0.13
3.79
3.89
0.75
0.14
2.85
0.44
0.57
1.25
0.39
1.29
0.46
0.85
0.33
1.73
2.87
0.24
1.11
0.49
0.58
3.41
0.15
0.23
0.15
0.42
0.81
0.78
2.05
0.29
0.28
2.67
3.12
1.36
0.2
0.86
0.93
3.37
0.94
0.41
0.55
0.7
1.01
1.89
2.68
3.88
1.02
0.28
0.38
1.11
0.27
0.94
0.94
3.04
1.09
2.28
1.16
2.48
1.94
2.34
2.97
0.58
2.22
2.38
0.26
2.78
2.68
4.32
0.23
4.61
1.66
0.65
6.47
0.21
0.6
3.22
0.2
2.95
2.39
0.26
1.01
0.1
6.4
0.31
3.06
0.48
2.46
0.81
1.81
0.28
1
3.96
1.58
1.3
0.4
0.22
1.8
0.87
0.43
0.34
0.27
2.16
2.21
0.13
0.24
0.14
0.56
2
0.91
1.55
0.84
1.49
0.17
0.16
1.77
0.31
0.41
2.13
0.19
5.47
0.38
3.76
0.67
2.55
0.77
1.33
0.57
2.07
3.11
2.44
2.73
0.7
0.26
6.3
1.21
0.88
0.42
1.57
0.34
1.04
0.25
0.22
0.44
0.24
0.44
1.09
0.78
1.72
0.67
1.78
0.23
5.11
0.22
1.05
0.41
0.42
0.25
0.13
0.7
0.66
0.98
1.64
1
0.23
0.1
1.24
0.24
0.45
0.08
0.25
0.76
0.26
0.15
0.13
0.11
6.84
2.53
0.62
0.13
0.13
0.33
0.16
0.38
2.59
0.17
0.58
1.42
0.13
0.2
1.24
0.69
0.95
2.64
0.55
3.18
1.69
0.25
2.1
0.3
0.57
1.61
0.24
0.34
0.24
0.85
2.5
0.56
0.41
0.16
0.53
0.58
0.18
2.28
0.2
0.79
0.53
2.68
0.12
0.08
0.66
0.16
3.14
0.27
0.23
0.41
0.3
1.8
0.3
0.07
0.97
1.41
2.1
0.6
0.26
2.23
0.06
0.59
6.58
0.25
0.38
2.79
0.21
0.2
0.27
0.09
1.74
0.04
3.12
1.19
0.47
0.16
0.57
0.34
0.39
1.38
2.22
0.24
0.72
0.28
1.46
2.6
0.59
0.36
0.62
0.34
2
0.22
0.58
3.76
0.15
0.35
0.28
0.25
0.78
3.99
3.25
0.11
0.13
0.16
0.08
0.27
0.66
0.3
0.55
0.19
0.48
1.22
0.18
0.51
0.79
1.04
2
0.63
0.12
0.25
0.39
0.23
0.4
0.08
2.11
0.3
0.75
2.72
1.29
1.07
0.46
0.1
2.07
0.16
0.32
1.03
0.06
0.13
0.09
1.65
0.06
0.36
0.2
0.63
0.79
0.19
1.12
0.09
0.1
0.2
2.26
0.17
0.1
5.68
0.29
0.14
0.22
0.18
0.12
0.19
1.1
0.87
3
0.11
2.76
1.42
7.71
0.05
0.01
0.02
0.08
0.14
2.63
3.04
0.05
0.34
2.28
0.5
2.02
0.14
0.86
0.03
0.07
1.8
0.02
0.02
0.04
3.73
2.55
0.13
0.07
0.09
0.11
0.25
1.33
0.33
0.25
0.19
0.05
0.02
0.81
0.01
0.42
0.11
0.15
0.29
1.07
0.4
0.42
0.79
1.66
0.25
0.34
0.36
0.33
1.38
3.11
6.27
0.81
0.39
0.21
0.3
0.54
0.59
0.16
0.14
2.51
0.73
0.95
2.44
1.96
1.06
1.03
0.15
1.38
0.24
0.25
0.09
0.53
0.98
0.9
2.25
1.78
0.88
1.03
0.05
2.11
2.28
0.83
1.46
1.41
1.23
1.43
2.99
0.74
0.7
0.82
1.16
0.87
1.12
0.54
0.82
1.18
1.54
2.7
0.64
1.35
0.68
3.1
0.62
2.52
1
0.97
1.01
3.63
1.01
1.04
1.13
1.08
1.1
2.22
1.56
0.86
1.09
1.02
1.06
1.16
1.16
1.07
1.17
3.04
3.28
4.17
2.02
2.76
6.41
2.45
1.05
1.08
4.36
2.39
1.31
3.79
5.79
3.41
5.29
1.89
0.76
0.64
6.17
4.11
1.35
1.74
3.14
0.73
4.61
1.26
6.28
1.5
4.37
4.82
3.56
3.41
3.69
0.21
0.2
0.6
0.26
0.37
0.76
0.35
1.11
0.17
0.8
0.58
2.51
0.61
0.42
0.84
3.45
5.86
0.69
0.33
0.47
0.45
0.65
1.01
0.99
0.25
0.34
4.54
0.95
0.4
1.18
1.33
0.91
6.68
0.28
3.17
0.28
0.3
2.09
0.17
4.64
0.19
0.21
2.59
0.61
1.04
1.37
0.69
0.09
2.08
4.08
0.67
0.74
0.84
0.94
3.59
0.22
0.53
0.14
0.16
1.31
0.13
0.04
0.54
2.71
0.32
0.59
2.77
4.94
0.6
0.94
0.17
0.22
0.65
0.61
0.46
0.27
0.1
2.92
0.49
0.55
0.22
2.09
4.23
0.5
2.91
0.36
0.07
1.72
0.83
0.12
0.16
0.34
0.05
0.44
0.57
0.64
1.42
1.29
0.76
1.22
0.85
0.17
1.05
0.59
5.86
1.52
0.35
0.19
3.89
0.33
0.36
0.23
0.22
0.78
1.91
0.46
0.15
0.13
0.98
1.05
0.65
0.93
0.55
3.47
0.26
1.57
0.34
0.58
0.12
0.1
3.51
0.17
0.21
1.24
0.45
0.69
0.32
0.18
0.22
0.18
0.36
1.49
2.35
3.83
0.6
2.65
0.23
0.26
0.35
0.46
1.51
0.15
0.19
0.19
0.84
0.94
0.25
0.63
0.31
0.12
0.95
0.18
2.35
0.86
0.54
0.98
0.16
0.61
0.3
2.77
0.41
1.91
0.74
3.16
0.59
3.26
0.47
0.3
0.5
0.43
0.44
0.27
0.23
2.72
0.75
0.8
1.09
1.27
0.41
0.94
0.16
3.53
0.5
1.64
3.85
1.88
0.07
0.29
5.33
2.1
0.2
0.4
0.04
1.6
1.17
1.04
0.02
2.31
2.85
0.58
3.43
0.05
2.16
0.16
0.39
0.07
0.18
0.99
0.27
0.14
1.16
2.92
0.46
0.16
0.08
0.14
0.14
0.42
0.49
1.01
0.19
0.21
0.94
0.17
0.39
0.49
1.42
0.38
2.46
0.16
0.11
0.61
0.27
0.3
0.12
2.42
0.22
0.56
2.14
0.23
3.9
0.26
1.29
2.61
1.82
0.39
1.77
0.41
1.53
1.88
0.12
1.23
0.34
2.35
0.74
2.02
0.14
0.88
3.39
0.71
0.47
0.27
0.19
0.96
1.73
0.15
0.31
0.38
0.17
0.85
1.52
2.14
1.9
0.97
2.4
1.28
1.36
0.77
1.8
1.51
2.94
1.97
1.13
0.96
3.04
4.06
7.01
1.09
1.32
0.83
2.88
2.39
1.12
0.85
4.5
2.13
1.85
1.27
2.67
1.64
2.1
0.75
0.61
0.79
0.22
0.15
0.23
0.27
4.62
0.56
0.37
0.22
0.56
0.99
0.22
2.11
0.54
0.27
0.22
1.46
0.94
0.2
0.27
0.33
0.48
0.18
0.26
0.35
0.52
0.45
0.45
1.45
0.19
0.14
0.17
0.26
0.28
0.42
0.56
0.22
0.32
1
0.23
0.35
0.35
1.37
1.74
2.5
0.22
0.29
2.31
0.78
0.22
0.36
0.27
1.32
1.93
0.27
0.82
2.75
0.85
0.41
1.25
1.34
0.49
1.75
0.51
2.22
0.62
0.93
0.17
0.62
0.49
1.28
0.28
1.92
4.11
0.21
1.12
0.42
0.3
0.16
0.13
0.3
0.32
2.37
0.55
0.39
0.86
1.05
0.89
0.28
1.63
0.66
1.49
2.93
2.22
4.54
4.87
5.02
3.61
0.25
0.26
0.36
1.04
1.14
0.33
2.01
0.56
0.46
0.56
0.58
3
0.31
0.54
0.55
1.36
1.65
0.38
0.44
2.15
0.26
0.55
0.86
2.27
0.1
2.35
0.63
0.49
0.25
0.32
0.44
0.16


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-link.txt <==
1-3
1-4
1-6
1-8
1-11
1-12
1-14
1-26
1-27
1-31
1-34
1-35
1-39
1-43
1-48
1-49
1-59
1-61
1-62
1-64
1-67
1-68
1-77
1-78
1-79
1-80
1-81
1-83
1-84
1-88
1-89
1-90
1-94
1-95
1-98
1-99
2-5
2-7
2-13
2-15
2-17
2-19
2-38
2-40
2-41
2-45
2-54
2-56
2-60
2-63
2-65
2-74
2-85
2-91
2-94
2-98
2-99
3-1
3-4
3-6
3-8
3-12
3-14
3-16
3-22
3-26
3-27
3-31
3-34
3-35
3-39
3-48
3-49
3-61
3-62
3-64
3-67
3-68
3-77
3-78
3-79
3-80
3-81
3-84
3-88
3-89
3-90
3-93
3-95
3-96
3-97
4-1
4-3
4-6
4-8
4-12
4-14
4-16
4-22
4-26
4-27
4-34
4-35
4-39
4-43
4-48
4-49
4-59
4-61
4-62
4-67
4-68
4-71
4-77
4-78
4-79
4-80
4-81
4-82
4-83
4-88
4-89
4-93
4-95
4-96
4-97
5-7
5-13
5-17
5-23
5-38
5-40
5-41
5-45
5-46
5-56
5-60
5-63
5-65
5-66
5-69
5-72
5-74
5-85
5-87
5-91
5-94
6-1
6-3
6-4
6-8
6-12
6-14
6-16
6-22
6-26
6-27
6-31
6-34
6-35
6-39
6-43
6-49
6-52
6-59
6-61
6-62
6-64
6-67
6-68
6-77
6-78
6-79
6-80
6-81
6-82
6-84
6-88
6-89
6-90
6-93
6-95
6-96
6-97
7-2
7-5
7-13
7-15
7-20
7-23
7-38
7-40
7-41
7-45
7-51
7-56
7-60
7-63
7-65
7-69
7-72
7-74
7-75
7-85
7-91
7-94
7-98
8-1
8-3
8-4
8-6
8-12
8-14
8-26
8-27
8-31
8-34
8-39
8-43
8-48
8-49
8-59
8-61
8-62
8-67
8-68
8-77
8-78
8-79
8-80
8-81
8-84
8-88
8-89
8-90
8-93
8-95
8-96
8-97
9-40
9-60
9-69
9-91
11-1
11-14
11-22
11-79
11-88
11-89
12-1
12-3
12-4
12-6
12-8
12-14
12-16
12-22
12-26
12-27
12-31
12-34
12-35
12-39
12-43
12-48
12-49
12-52
12-59
12-61
12-62
12-67
12-68
12-71
12-77
12-78
12-79
12-80
12-81
12-82
12-84
12-88
12-89
12-90
12-93
12-95
12-96
12-97
13-5
13-7
13-17
13-18
13-19
13-23
13-38
13-40
13-41
13-45
13-46
13-47
13-51
13-54
13-56
13-60
13-63
13-65
13-66
13-69
13-72
13-74
13-85
13-87
13-91
13-94
13-99
14-1
14-3
14-4
14-6
14-8
14-11
14-12
14-16
14-22
14-26
14-27
14-31
14-34
14-35
14-39
14-43
14-48
14-49
14-59
14-61
14-62
14-64
14-67
14-68
14-71
14-77
14-78
14-79
14-80
14-81
14-83
14-84
14-88
14-89
14-90
14-94
14-95
14-98
14-99
15-5
15-7
15-13
15-17
15-18
15-19
15-38
15-40
15-41
15-45
15-47
15-54
15-56
15-60
15-63
15-65
15-66
15-74
15-85
15-91
15-94
15-99
16-3
16-4
16-6
16-12
16-14
16-26
16-27
16-31
16-34
16-39
16-48
16-49
16-61
16-67
16-68
16-79
16-80
16-81
16-82
16-84
16-90
16-95
17-2
17-5
17-7
17-13
17-23
17-38
17-40
17-41
17-46
17-51
17-56
17-60
17-63
17-65
17-69
17-72
17-74
17-75
17-85
17-87
17-91
17-94
17-98
18-13
18-38
18-85
18-91
18-99
19-2
19-13
19-15
19-20
19-38
19-41
19-51
19-54
19-56
19-65
19-75
19-85
19-87
19-94
19-98
19-99
20-2
20-5
20-7
20-13
20-15
20-19
20-23
20-38
20-40
20-41
20-45
20-54
20-60
20-63
20-65
20-69
20-72
20-75
20-85
20-91
20-94
20-98
20-99
21-50
21-86
22-1
22-3
22-4
22-6
22-11
22-12
22-14
22-26
22-27
22-31
22-34
22-39
22-43
22-48
22-49
22-59
22-61
22-67
22-68
22-77
22-79
22-80
22-81
22-83
22-84
22-88
22-90
22-95
23-5
23-7
23-13
23-38
23-40
23-41
23-45
23-56
23-60
23-63
23-65
23-69
23-72
23-74
23-85
23-86
23-91
24-13
24-91
25-30
25-92
26-1
26-3
26-4
26-6
26-8
26-12
26-14
26-16
26-22
26-27
26-31
26-34
26-35
26-39
26-43
26-49
26-59
26-61
26-62
26-67
26-68
26-71
26-77
26-78
26-79
26-80
26-82
26-83
26-84
26-88
26-89
26-93
26-95
26-96
26-97
26-98
27-1
27-3
27-4
27-6
27-8
27-12
27-14
27-16
27-22
27-26
27-31
27-34
27-35
27-39
27-43
27-48
27-59
27-61
27-62
27-64
27-67
27-68
27-77
27-78
27-79
27-80
27-81
27-82
27-83
27-84
27-88
27-89
27-90
27-93
27-95
27-96
27-97
28-53
28-58
28-70
28-86
29-37
30-25
30-92
31-1
31-3
31-6
31-8
31-12
31-14
31-16
31-22
31-26
31-27
31-34
31-35
31-39
31-43
31-48
31-49
31-59
31-61
31-62
31-67
31-68
31-71
31-77
31-78
31-79
31-81
31-82
31-83
31-84
31-88
31-89
31-93
31-95
31-96
31-97
32-21
32-28
32-37
32-42
32-44
32-50
32-53
32-58
32-70
32-86
34-1
34-3
34-4
34-6
34-8
34-12
34-14
34-16
34-22
34-26
34-27
34-31
34-35
34-39
34-43
34-48
34-49
34-59
34-61
34-62
34-64
34-67
34-68
34-77
34-78
34-79
34-80
34-81
34-82
34-83
34-84
34-88
34-89
34-90
34-93
34-95
34-96
34-97
35-1
35-3
35-4
35-6
35-12
35-14
35-26
35-27
35-31
35-34
35-39
35-43
35-48
35-49
35-59
35-61
35-62
35-64
35-67
35-68
35-77
35-78
35-79
35-80
35-81
35-84
35-88
35-89
35-90
35-93
35-95
35-96
35-97
36-14
36-39
36-48
36-49
36-68
36-79
36-95
37-42
37-50
37-53
37-58
37-70
37-86
38-5
38-7
38-13
38-17
38-18
38-19
38-20
38-23
38-40
38-41
38-45
38-46
38-47
38-54
38-56
38-60
38-63
38-65
38-69
38-72
38-74
38-85
38-87
38-91
38-94
38-99
39-1
39-3
39-4
39-6
39-8
39-12
39-14
39-16
39-22
39-26
39-27
39-31
39-34
39-35
39-36
39-43
39-48
39-49
39-52
39-59
39-61
39-62
39-67
39-68
39-71
39-77
39-78
39-79
39-80
39-81
39-82
39-84
39-88
39-89
39-90
39-93
39-95
39-96
39-97
40-2
40-5
40-7
40-9
40-13
40-15
40-23
40-38
40-41
40-45
40-56
40-63
40-65
40-69
40-72
40-74
40-75
40-85
40-87
40-91
40-94
40-98
40-99
41-2
41-5
41-7
41-13
41-15
41-19
41-20
41-23
41-38
41-40
41-45
41-51
41-54
41-56
41-60
41-63
41-65
41-69
41-72
41-74
41-75
41-85
41-87
41-91
41-94
41-98
41-99
42-32
42-37
42-50
42-53
42-58
42-70
42-86
43-1
43-3
43-4
43-6
43-8
43-12
43-14
43-16
43-22
43-26
43-27
43-31
43-34
43-35
43-39
43-48
43-49
43-59
43-61
43-62
43-67
43-68
43-77
43-78
43-79
43-80
43-81
43-84
43-88
43-89
43-90
43-93
43-95
43-96
43-97
44-50
44-86
45-5
45-7
45-13
45-17
45-23
45-38
45-40
45-41
45-46
45-51
45-56
45-60
45-63
45-65
45-72
45-74
45-85
45-91
45-94
46-2
46-5
46-7
46-13
46-15
46-19
46-20
46-23
46-38
46-40
46-41
46-45
46-51
46-54
46-56
46-60
46-63
46-69
46-72
46-74
46-75
46-87
46-91
46-94
46-98
46-99
47-13
47-18
47-19
47-20
47-23
47-38
47-41
47-46
47-54
47-56
47-65
47-66
47-75
47-85
47-94
47-98
47-99
48-1
48-3
48-4
48-6
48-8
48-12
48-14
48-16
48-22
48-26
48-27
48-31
48-34
48-35
48-39
48-43
48-49
48-59
48-61
48-62
48-67
48-68
48-71
48-77
48-78
48-79
48-80
48-81
48-82
48-83
48-84
48-88
48-89
48-93
48-95
48-96
48-97
49-1
49-3
49-6
49-8
49-12
49-14
49-16
49-22
49-26
49-27
49-31
49-34
49-35
49-36
49-39
49-43
49-52
49-59
49-61
49-62
49-67
49-68
49-77
49-78
49-79
49-80
49-81
49-82
49-84
49-89
49-90
49-93
49-95
49-96
49-97
50-21
50-37
50-42
50-53
50-58
50-70
50-86
51-2
51-5
51-7
51-13
51-19
51-20
51-23
51-41
51-45
51-54
51-56
51-60
51-63
51-65
51-69
51-72
51-74
51-75
51-85
51-87
51-91
51-94
51-98
51-99
52-6
52-12
52-39
52-49
52-67
52-68
52-83
52-84
52-96
53-37
53-42
53-50
53-70
53-86
54-2
54-13
54-15
54-19
54-20
54-38
54-41
54-65
54-75
54-85
54-94
54-98
54-99
55-1
55-3
55-4
55-8
55-12
55-14
55-31
55-34
55-35
55-39
55-59
55-61
55-77
55-78
55-79
55-80
55-81
55-84
55-90
55-93
55-95
55-96
56-2
56-5
56-7
56-13
56-15
56-19
56-20
56-23
56-38
56-40
56-41
56-45
56-51
56-54
56-60
56-63
56-65
56-69
56-72
56-74
56-75
56-85
56-87
56-91
56-94
56-98
56-99
58-37
58-42
58-50
58-70
58-86
59-1
59-4
59-6
59-8
59-12
59-14
59-22
59-26
59-27
59-31
59-34
59-35
59-39
59-43
59-48
59-49
59-61
59-62
59-67
59-68
59-71
59-77
59-78
59-79
59-80
59-81
59-83
59-84
59-88
59-89
59-90
59-93
59-95
59-96
59-97
60-5
60-7
60-9
60-13
60-17
60-20
60-23
60-38
60-41
60-45
60-46
60-51
60-56
60-63
60-66
60-69
60-72
60-74
60-85
60-87
60-91
60-94
60-99
61-1
61-3
61-4
61-6
61-8
61-12
61-14
61-16
61-22
61-26
61-27
61-31
61-34
61-35
61-39
61-43
61-48
61-49
61-59
61-62
61-64
61-67
61-68
61-77
61-78
61-79
61-80
61-81
61-82
61-84
61-88
61-89
61-90
61-93
61-95
61-96
61-97
62-1
62-3
62-4
62-6
62-8
62-12
62-14
62-26
62-27
62-31
62-34
62-35
62-39
62-43
62-48
62-49
62-59
62-61
62-67
62-68
62-77
62-78
62-79
62-80
62-81
62-84
62-88
62-90
62-93
62-95
62-96
62-97
63-5
63-7
63-13
63-15
63-23
63-38
63-40
63-41
63-45
63-60
63-65
63-69
63-72
63-74
63-85
63-91
63-94
63-99
64-1
64-3
64-4
64-6
64-12
64-14
64-26
64-27
64-31
64-34
64-39
64-43
64-48
64-59
64-61
64-62
64-67
64-68
64-77
64-78
64-79
64-80
64-81
64-83
64-84
64-88
64-89
64-90
64-96
65-5
65-7
65-13
65-15
65-19
65-23
65-38
65-40
65-41
65-45
65-47
65-54
65-56
65-63
65-72
65-74
65-85
65-91
65-94
65-99
66-2
66-5
66-7
66-13
66-17
66-18
66-19
66-20
66-23
66-40
66-41
66-45
66-46
66-54
66-56
66-60
66-63
66-65
66-69
66-72
66-74
66-85
66-87
66-91
66-94
66-98
66-99
67-1
67-3
67-4
67-6
67-8
67-12
67-14
67-16
67-22
67-26
67-27
67-31
67-34
67-35
67-39
67-43
67-49
67-52
67-59
67-61
67-62
67-68
67-71
67-77
67-78
67-79
67-80
67-81
67-82
67-83
67-84
67-88
67-89
67-93
67-95
67-96
67-97
68-1
68-3
68-4
68-6
68-8
68-12
68-14
68-16
68-22
68-26
68-27
68-31
68-34
68-35
68-39
68-43
68-48
68-49
68-52
68-59
68-61
68-62
68-67
68-71
68-77
68-78
68-79
68-80
68-81
68-82
68-83
68-84
68-88
68-89
68-90
68-93
68-95
68-96
68-97
69-5
69-7
69-9
69-13
69-17
69-23
69-38
69-40
69-41
69-46
69-56
69-60
69-63
69-66
69-72
69-74
69-85
69-91
69-94
70-28
70-32
70-42
70-50
70-53
70-58
70-86
71-3
71-4
71-6
71-12
71-14
71-26
71-27
71-31
71-34
71-39
71-48
71-49
71-59
71-61
71-62
71-67
71-68
71-77
71-79
71-80
71-81
71-84
71-88
71-90
71-95
72-5
72-7
72-13
72-20
72-23
72-38
72-40
72-41
72-45
72-56
72-63
72-65
72-69
72-74
72-75
72-85
72-87
72-94
72-98
72-99
74-5
74-7
74-13
74-17
74-23
74-38
74-40
74-41
74-45
74-46
74-56
74-60
74-63
74-65
74-66
74-69
74-72
74-85
74-87
74-91
74-99
75-2
75-5
75-7
75-13
75-15
75-19
75-23
75-38
75-40
75-41
75-45
75-54
75-56
75-60
75-63
75-65
75-69
75-72
75-74
75-85
75-87
75-91
75-94
75-98
75-99
76-25
76-30
76-92
77-1
77-3
77-4
77-6
77-8
77-12
77-14
77-22
77-26
77-27
77-31
77-34
77-35
77-39
77-48
77-49
77-59
77-61
77-62
77-64
77-67
77-68
77-78
77-79
77-80
77-81
77-84
77-88
77-89
77-90
77-93
77-95
77-96
77-97
78-1
78-3
78-4
78-6
78-8
78-12
78-14
78-26
78-27
78-31
78-34
78-35
78-39
78-43
78-48
78-49
78-59
78-61
78-62
78-64
78-67
78-68
78-77
78-79
78-80
78-81
78-83
78-84
78-88
78-90
78-95
78-97
79-1
79-3
79-4
79-6
79-8
79-11
79-12
79-14
79-16
79-22
79-26
79-27
79-31
79-34
79-35
79-48
79-49
79-59
79-61
79-62
79-67
79-68
79-71
79-77
79-78
79-80
79-81
79-82
79-84
79-88
79-89
79-90
79-93
79-95
79-96
79-97
80-1
80-3
80-6
80-8
80-12
80-14
80-16
80-22
80-26
80-27
80-34
80-35
80-39
80-43
80-48
80-49
80-59
80-61
80-62
80-67
80-68
80-77
80-78
80-79
80-81
80-82
80-84
80-88
80-89
80-90
80-93
80-95
80-96
80-97
81-1
81-3
81-4
81-6
81-8
81-12
81-14
81-16
81-22
81-27
81-31
81-34
81-35
81-39
81-43
81-48
81-49
81-59
81-61
81-62
81-67
81-68
81-77
81-78
81-80
81-82
81-83
81-84
81-88
81-89
81-93
81-95
81-96
81-97
82-4
82-6
82-12
82-16
82-26
82-27
82-31
82-34
82-39
82-48
82-49
82-61
82-67
82-68
82-80
82-81
82-84
82-90
82-95
83-1
83-3
83-4
83-6
83-8
83-12
83-14
83-22
83-26
83-27
83-31
83-34
83-35
83-39
83-43
83-48
83-49
83-52
83-59
83-61
83-62
83-67
83-68
83-77
83-78
83-80
83-81
83-84
83-88
83-89
83-90
83-93
83-96
83-97
84-1
84-3
84-4
84-6
84-8
84-12
84-14
84-16
84-22
84-26
84-27
84-31
84-34
84-35
84-39
84-43
84-49
84-52
84-59
84-61
84-62
84-64
84-67
84-68
84-77
84-78
84-79
84-80
84-81
84-82
84-88
84-89
84-90
84-93
84-95
84-96
84-97
85-2
85-7
85-13
85-17
85-18
85-19
85-20
85-23
85-38
85-40
85-41
85-45
85-47
85-51
85-54
85-56
85-63
85-65
85-66
85-69
85-72
85-74
85-75
85-87
85-91
85-94
85-99
86-21
86-28
86-32
86-37
86-42
86-44
86-50
86-70
87-5
87-13
87-19
87-20
87-23
87-38
87-40
87-41
87-54
87-56
87-60
87-63
87-69
87-72
87-74
87-75
87-85
87-91
87-94
87-98
87-99
88-1
88-3
88-6
88-8
88-11
88-12
88-14
88-22
88-26
88-27
88-31
88-34
88-35
88-39
88-43
88-48
88-59
88-61
88-62
88-67
88-68
88-71
88-77
88-78
88-79
88-80
88-81
88-83
88-84
88-89
88-90
88-94
88-95
88-98
88-99
89-1
89-3
89-4
89-6
89-8
89-11
89-12
89-14
89-26
89-27
89-31
89-34
89-35
89-39
89-43
89-48
89-49
89-55
89-59
89-61
89-67
89-68
89-77
89-79
89-80
89-81
89-83
89-88
89-90
89-95
90-1
90-3
90-4
90-6
90-8
90-12
90-14
90-16
90-22
90-26
90-27
90-31
90-34
90-35
90-39
90-43
90-48
90-49
90-59
90-61
90-62
90-67
90-68
90-77
90-78
90-79
90-80
90-81
90-82
90-83
90-88
90-89
90-93
90-95
90-96
90-97
91-2
91-5
91-7
91-9
91-13
91-17
91-18
91-20
91-23
91-24
91-38
91-40
91-41
91-45
91-46
91-56
91-60
91-63
91-65
91-66
91-69
91-74
91-75
91-85
91-87
91-94
91-98
92-25
92-76
93-1
93-3
93-4
93-6
93-8
93-12
93-14
93-26
93-27
93-31
93-34
93-35
93-39
93-43
93-48
93-49
93-59
93-61
93-62
93-67
93-68
93-77
93-79
93-80
93-81
93-84
93-88
93-89
93-90
93-95
94-2
94-5
94-7
94-13
94-15
94-19
94-20
94-23
94-38
94-40
94-41
94-45
94-51
94-54
94-56
94-60
94-63
94-65
94-69
94-72
94-75
94-85
94-87
94-91
94-98
94-99
95-1
95-3
95-4
95-6
95-8
95-12
95-14
95-16
95-22
95-26
95-27
95-31
95-34
95-35
95-36
95-39
95-43
95-49
95-59
95-61
95-62
95-67
95-68
95-77
95-78
95-79
95-80
95-81
95-82
95-88
95-89
95-90
95-93
95-96
95-97
96-1
96-3
96-4
96-6
96-8
96-12
96-14
96-26
96-27
96-31
96-34
96-35
96-39
96-43
96-48
96-49
96-52
96-59
96-61
96-67
96-68
96-77
96-80
96-81
96-84
96-88
96-90
96-95
97-1
97-3
97-4
97-6
97-8
97-12
97-14
97-26
97-27
97-31
97-34
97-35
97-39
97-43
97-48
97-49
97-59
97-61
97-62
97-64
97-67
97-68
97-77
97-78
97-79
97-80
97-81
97-84
97-88
97-90
97-95
98-5
98-7
98-13
98-15
98-19
98-23
98-24
98-26
98-38
98-40
98-41
98-45
98-54
98-56
98-60
98-63
98-65
98-69
98-72
98-74
98-81
98-85
98-87
98-91
98-94
98-99
99-13
99-18
99-19
99-23
99-38
99-41
99-46
99-54
99-56
99-60
99-63
99-65
99-66
99-85
99-94
100-2
100-5
100-7
100-13
100-17
100-19
100-20
100-23
100-38
100-40
100-41
100-45
100-46
100-51
100-54
100-56
100-60
100-63
100-65
100-69
100-72
100-74
100-75
100-85
100-87
100-91
100-94
100-98
100-99


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-loss.dat <==
0
0.01
0.01
0.01
0.01
0
1.1
0
0.01
0.01
0.03
0.01
0.01
0.02
0
0.03
0.02
0.34
0.14
0.19
0.01
0
0.01
0.12
0.3
0
42.19
0.01
0.2
0.07
0
0.01
0
0
0.08
21.57
0.06
0
0.01
0
0
0.01
0
0.03
0
0
0
0.22
0
0
0
0
0
0
0
1.77
0
0
0.01
0
0
0
1.16
0
0.01
0
0
0
0.05
0
0.04
0
0.03
0.39
0.17
0.25
0
0.23
0.08
0.12
41.59
0
0.01
0
0.01
24.49
0
0
0.01
0.07
0.11
29.66
0.06
0.07
0.06
0
32.69
0.06
0.01
0
0.06
0.1
0.06
0.02
0.02
0
0.03
0.46
0.44
0.12
0
0
0
0.14
1.16
0
0
28.71
0.07
0.66
0.06
0
0.12
0.07
15.98
0.19
0.43
0.46
0.65
33.95
0.46
0.59
0.49
0.48
0.43
0.51
0.44
0.61
0.55
0.04
0.55
0.68
0.61
0.4
0.62
0.48
0.48
0.01
0
0.01
0
0.01
1.11
0
33.03
0
0
0.01
0.05
0.01
0.04
0.02
0.03
0.01
0.01
0.39
0.17
0.3
0
0.21
0.01
0.13
41.61
0.01
0.01
0
0.01
30.83
24.5
0
0.01
0.01
0.23
0.11
0
0.63
0.02
0.02
0.01
0
0
0.02
0.01
0.21
0.01
0.01
0.01
0
0
0
0.02
0.01
0.01
0
0
0.01
2.68
0.01
0.03
0
0.04
0.05
1.11
0
0.01
0.01
0.07
0.06
0.06
0.01
0.05
0.02
0.4
0.19
0
0.01
0.1
0.13
41.55
0.04
0
0.04
0.05
24.62
0.01
0.08
0.05
15.34
0.12
0.05
0.03
0.02
0.04
29.68
32.7
0.01
0.01
0.05
0.01
29.66
0
0.06
0
0.01
32.61
0
33.02
0.01
0.01
0.01
0.05
0
0.02
0.02
0.01
0.01
0.02
0.41
0.39
0.14
0
0.21
0
0.02
1.11
0
0
0.01
0
0
30.83
0
0.01
0
0
0.5
0.12
0.65
0.01
0.15
0.02
0.02
33.08
0.01
0.04
0.03
0.19
0.02
0.03
0.02
0.31
0.04
0.01
0.08
0.04
0
0.03
0.12
0.05
0.01
0.07
0.03
0.01
0.07
2.39
2.26
1.22
2.47
2.47
1.22
1.15
1.93
1.25
0.99
2.49
1.2
2.3
2.47
1.06
1.05
1.04
2.51
1.23
2.28
2.35
1.36
0.94
1.25
1.23
0
3.52
1.65
2.5
42.32
2.47
1.51
1.08
2.41
2.48
2.5
2.22
2.28
21.65
0.55
0.05
0.02
0.02
0.01
0.04
0.02
0.04
2.72
0.16
0.01
0.28
0.19
0.01
0.07
0.04
0.01
0.01
0.01
0.02
0.07
0.01
0
0.01
0.01
0.02
1.25
0.02
0.01
0
0.13
0.03
0.01
0.04
0.39
0.01
0.22
41.59
0.03
0.01
0.02
0.01
0.01
0.01
0
0.78
0.01
0.19
0.03
0.22
0.02
0.01
0.03
0.02
0.02
0.19
0
0.02
0.2
0
0.18
0.03
0.21
0.03
0.15
0.16
2.66
0.02
0.02
0.01
0.01
0.02
0.01
0.05
0.01
0.02
0.03
0
0.01
0.09
0.01
0.01
0.01
0.03
0.01
0.01
2.69
0.05
0
0.58
0.04
0.01
0.01
0.04
0
0.04
0.02
2.66
0.02
0.31
0.06
0
0
0.01
0.03
0
0.04
0.06
0.04
2.79
0.01
0.01
0.16
0.82
0.78
0.82
0.01
0.82
0
3.35
0
0.78
0.79
0.84
0
0
0
0.02
1.35
1.14
0
0.01
0
0.27
0
43.42
0.78
0.22
0.02
0.82
0.78
0.61
0
0.01
0
0.03
0
0.18
0.02
0
0
0
0
0
0.01
0
0
0
0.75
0.72
0.01
0.01
29.65
0
0.06
0
0
0
32.37
0
33.02
0
0
0.05
0
0.02
0.02
0.02
0.41
0.39
0.15
0
0
0
0.02
1.1
0
0
0
0.62
0
30.96
0
0.07
0
0.27
0.12
2.83
0.01
0.02
0.01
0.02
0.02
0.02
1.1
0.03
0.01
0
0.01
0.05
0.02
0.05
0.04
0.01
0.01
0.4
0.2
0.26
0.01
0.01
0.09
0.15
41.6
0.02
0.01
0.02
0.61
0.02
0.04
24.5
0.02
0.09
0.02
15.73
0.14
0
0
4.29
0.06
0.04
0.15
0.01
29.65
0.01
0.01
0.01
0
32.65
0.01
0.01
0
0.01
0.05
0.01
0.01
0.02
0
0.03
0.41
0.39
0.12
0
0
0
0.08
1.11
0
28.65
0.01
0.66
0.01
0.07
0
0.08
0.02
15.93
0.14
0.02
0.02
0.03
0.14
0.02
0.65
0.02
0.01
4.44
0.21
29.72
0.07
0.04
0.07
0.09
0.04
1.18
0.16
0.02
0.05
0.06
0.05
0.06
0.1
0.06
0.05
0.1
0.05
0.45
0.23
0.34
0.07
0.08
0.14
1.15
0.02
0.07
28.72
0.14
0.69
0.06
0.09
24.54
0.07
0.15
0.09
15.8
0.21
0.01
0.03
0
0.03
0.04
1.12
0
0.01
0.01
0.05
0.04
0.05
0.01
0.03
0.01
0.41
0.21
0.25
0.01
0.01
0.1
0.11
41.57
0.03
0.01
0.02
0.06
24.64
0
0.09
0.04
15.56
0.15
1.48
0.32
0.38
1.9
0.27
0.54
1.77
0.09
0.74
0.1
0.09
0.04
0.01
0.59
0
0.04
0.03
0.01
0.01
0.02
33.07
0.34
0.02
0.17
0.01
0.01
0.11
0.02
0.02
0.02
0.03
0.02
0.04
0.05
0
0
0.01
0.01
0.03
0.01
0.03
0.09
0.03
0.03
0.04
32.82
0.03
32.98
0.04
0.04
0.03
0.13
0.03
0.89
0.05
0.03
0.04
0.05
0.43
0.42
0.17
0.03
0.19
0.03
0.06
1.13
0.01
0.02
0.04
0.03
0.03
30.83
0.01
0.03
0.03
0.03
0.45
0.15
0.03
0.58
0.07
0.02
0.01
0.02
0.01
0.19
2.82
0.02
0.32
0.02
0.01
0.03
0.11
0.01
0.05
0.04
0.15
0.02
0.11
0.02
0.07
0.01
0.66
0.01
0.03
0.04
0.02
0.02
0
0.02
0.02
0.01
0.01
0.02
0.01
0.02
0.01
0
0.02
0
0.01
0
0
0.01
0
0.01
2.81
0.01
0.01
0.01
0.68
0
0
4.22
0.02
29.69
0.01
0.09
0.01
0
0.04
32.5
0
33.01
0.06
0.01
0.05
0.09
0
0.02
0.04
0.02
0.44
0.39
0.13
0.04
0.27
0.03
1.12
0
0
0.01
0
30.85
0
0.01
0
0
0.25
0.11
0.01
0.19
0.64
0.01
0.21
0
33.3
0.03
0.04
0.01
0.02
0.04
0.02
0.04
0.02
0.17
0.01
0.02
0.01
0.03
0.01
0.02
0.62
0.01
0.04
0.06
0.02
0.03
0
0.04
0.03
0.01
0.2
0.02
0.24
0.02
0.04
0.01
0.04
0.03
0.04
0.02
0.02
0.04
0.02
2.78
0.06
0.2
0
0.01
0.03
0.01
0.24
0.01
0.02
0.09
0.02
0.16
0.01
0.01
0.2
0.01
2.48
0.27
29.66
0.01
0.06
0.01
0.01
0
32.46
0
32.98
0
0.02
0
0.05
0.01
0.02
0.02
0.02
0.39
0.39
0.14
0
0
0
0.08
1.12
0
0
28.65
0
0.64
0
0.11
0
0.09
0
15.72
0.12
0.04
0.03
0.03
0.03
0.05
1.13
0.03
33.05
0.04
0.03
0.03
0.08
0.02
1.82
0.07
0.06
0.04
0.45
0.42
0.23
0.03
0.23
0.04
0.17
41.63
0.03
0.01
0.02
0.03
24.57
0.03
0.03
0.02
0.31
0.17
0.16
0.32
0.36
0.38
0.34
3.51
0.31
0
0.64
0.1
0.09
0.08
0.03
0.01
2.5
0.26
0.28
0.27
0.07
0.02
0.01
0.01
0.01
0.02
0.01
0.1
0.01
0.06
0.08
2.91
0.02
0.01
0.01
0.03
0.04
0.01
0.02
0.59
0.01
0.24
0.01
0.02
0.7
4.18
0.01
0.07
0.08
0.08
0.26
0.1
0.31
2.75
0.07
0.08
0.32
0.24
2.86
0.05
0.03
0.02
0.14
0.02
0.25
1.14
0.02
0.06
0.03
0.25
0.02
0.41
0.04
0.03
42.02
0.22
0.03
0.04
0.03
0.03
0.04
0.43
0.14
0.81
0.18
0.23
0.17
0.19
0.18
0.02
0.22
0.3
2.93
0.4
0.16
0.24
0.22
0.15
0.15
0.19
0.15
0.16
0.16
0.2
0.18
0.22
0.22
2.86
0.14
0
0.04
0.64
4.23
0
30.36
0.01
0.42
0.42
0.01
33.43
0.01
0.01
0.44
0.01
0.48
0.44
0.02
0.02
0.01
0.04
0.81
0.14
0.01
0.01
0.01
0.2
1.53
0
0.01
28.68
0.61
0.42
0.02
0.01
0.43
0.51
0.45
15.66
0.52
0.62
0.01
0.03
0.02
0.15
0.04
33.05
0
0.02
0.18
0.01
0.01
0.03
0.04
0
0.02
0.17
0.02
0
0
0
0.02
0.03
0
0.39
0
0.39
0
0.4
1.23
0.4
0.01
0.01
0.01
0
0.05
0.01
0.42
0.42
0.01
0.42
0.01
0.57
0.27
0.4
0.3
0.46
0.14
42.07
0.4
0
0.39
0.39
0.03
24.95
0.01
0.49
0.39
15.97
0.52
0.1
0.14
0.26
0.13
0.14
0.24
1.25
0.24
0.12
0.22
0.17
0.13
0.25
0.26
0.21
0.16
0.62
0.51
0.21
0.4
0.16
0.03
41.78
0.24
0.1
0.15
31.13
0.14
0.04
0.16
0.35
0.02
0.6
0
0.01
0.04
33.04
0
0.04
2.8
0.01
0
0
0.01
0.09
0
0
0
0.01
0
29.88
0.45
0.3
0.45
0.27
32.86
0.31
0.44
0.28
0.49
0.33
0.34
0.29
0.85
0.84
0.49
0.28
0.29
0.47
1.56
0.21
0.29
29.05
0.9
0.46
0.27
0.26
0.49
16.16
0.54
0.01
0
0.01
0.02
33.07
0.01
0.01
2.72
0.17
0.01
0.28
0.16
0
0.01
0.01
0.01
0
0.01
0.05
0
0.05
0
0.01
0.01
0
0.98
0.01
0
0.01
0
0.07
0.01
0.08
0.02
0.01
0
0.01
0
0
0
0.01
0.01
0.01
0.01
0.15
0.87
29.66
0
0.07
0
0.01
0
32.34
0
33.02
0
0.02
0.01
0.08
0
0.01
0.02
0.02
0.03
0.4
0.39
0.13
0.22
0
0.02
1.11
0
0
28.64
0
0.61
0
30.88
0
0
0
0.05
0.1
29.69
0.01
0.08
0
0.03
0
32.74
0.01
33.08
0.02
0.02
0.03
0.14
0.02
0.01
0.02
0.03
0.02
0.04
0.42
0.4
0.13
0
0.01
0.02
1.14
0
0
28.63
0.01
0.67
0
30.9
0
0.04
0
0.01
0.44
0.12
0.54
0.01
0.04
0.01
0.16
33.06
0.01
0.11
0.02
0.02
0.02
0.01
0.03
0
0.03
0.02
0.01
0
0.01
4.15
4.21
4.17
4.95
4.15
4.15
4.21
0
0.09
0.01
0.03
32.83
0.04
0.01
0.04
0.09
0.08
0.02
0.04
0.45
0.39
0.15
0.04
0.25
0.02
41.73
0
0.01
0
30.93
0
0
0.67
0.03
0.09
0.02
0
0.04
0.1
2.75
0.01
0.17
0.09
0.01
0
0.01
0.01
0.12
0.03
0
0.57
0.05
0.6
0
0.01
0.02
33.06
0.01
0.03
2.82
0.01
0.03
0.18
0.01
0.01
0.02
0
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.61
0.04
0.01
0.02
0.06
0.01
0.01
0.23
2.67
0.2
0.48
0.21
0.01
0.01
0.01
0.01
0.06
0.02
0.07
0.04
0.04
0.05
2.87
0.01
2.44
0.04
0.07
0.01
0.01
0.01
0.09
0
0.09
0.79
0.01
0.08
0.01
0.01
0.07
0.01
0.11
0.01
0.11
0.01
0.38
0.25
0.28
0.08
0.31
0.13
41.62
0.09
0.01
0.08
33.2
26.25
0
0
0.09
0.04
0.13
31.34
1.13
0.14
1.13
1.14
0.12
1.24
0.1
1.13
0.11
0.14
1.1
0.11
0.16
0.13
1.19
0.1
1.52
1.07
0.42
0.16
0.11
1.14
0.03
1.14
28.9
0.69
1.13
0.14
1.16
1.13
1.04
0
0
0.04
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.21
0
0
0
0
3.66
0
0
0
0
0
0
0.01
0
0
0
0.02
1.1
0
33.08
0.02
0.01
0.05
0
0.04
0.04
0.03
0.03
0.41
0.39
0.15
0.02
0.23
0.04
0.12
41.66
0.02
0
0
30.95
24.51
0
0
0
0.46
0.13
0.01
0.01
0.01
0.01
0.01
0.01
0
0.01
0
0.01
0.01
0.06
0.01
0.05
0.03
0.01
0.02
0
0.19
0.15
0.01
0.01
0.09
0.08
0.01
0
0.53
0.01
0
37.62
0.15
0.02
0.18
0.09
0.01
0.02
0.03
0
0.03
0.01
0.01
0.1
0.05
0.03
0.04
0.39
0.03
0.21
0.04
0.01
0.01
0.01
0.01
33.84
0.27
0.8
0.28
0.42
0.26
37.29
36.69
0.67
0.67
0.72
0.74
0.26
0.24
0.25
0.73
0.32
0.66
0.66
0.61
0.39
0.68
0.94
0.28
1.63
0.25
26.66
0.25
35.26
0.12
0.71
0.26
0.43
0.38
0.02
0
0
0.02
0
0.02
1.1
0.02
0.01
0.01
0.01
0.01
0.04
0
0.05
0.03
0.05
0.02
0.01
0.38
0.2
0.32
0.02
0.23
0.04
0.13
41.61
0.02
0.01
0.02
30.9
24.5
0
0
0
0.24
0.11
0.01
0.01
0.01
0.18
0.01
0.01
0.02
33.05
0.01
0.02
0
0.02
0.01
0.01
0.23
0.01
0.01
0.01
0
0.01
0.05
0.02
0.01
0.01
0
0.01
0.02
0.28
0.01
0.03
0.03
0
0.01
0.71
0.05
0.61
0.01
0.04
0.02
0
0.02
0.15
2.76
0.2
0.21
0.02
0.01
0
0.04
0.01
0.01
0.02
0.03
0.02
2.76
0.01
0.07
0.02
0.04
0.07
0.05
0.05
2.32
1.66
0.13
0.03
0.07
0.09
0.08
0.06
0.02
0.12
0.53
0.39
0.18
0.05
0.04
0
0.11
1.36
0.01
0.04
42.78
0.04
0.23
0.27
0.08
0.06
0.03
0.1
21.95
0.01
0
0
0
0
0.01
0
1.1
0
0.01
0
0.03
0
0.01
0.02
0.01
0.02
0.07
0.5
0.35
0
0.2
0.01
0
0
0
0
5.31
0
0
0.01
0.05
0
0.03
0.02
0.05
1.11
0.03
0.01
0
0
0.01
0.05
0.03
0.05
0.06
0
0.06
0.01
0.43
0.2
0.01
0
0.12
0.14
41.57
0.02
0.01
0.03
0.63
0.08
24.47
0.14
0.04
15.67
0.14
0
0.6
0
0.01
0.03
0.12
0
0.04
0
0.79
0
0.02
0
0.19
0.02
0.02
0.01
0
0
0.01
0
0
0.01
0.01
0
0.01
2.57
0.02
0.04
0.01
0.01
0.01
0.01
0
0.01
1.1
0
0.01
0
0.06
0
0.04
0.03
0
0.04
0.01
0.4
0.07
0.01
0.2
0.08
41.67
0.01
0.01
0.01
0.06
24.51
0.01
0.01
0
0.59
0.02
0.03
0.05
0.02
0.02
0.01
0.02
0.09
2.72
0.04
0.02
0.07
0.01
0.04
0.01
0
0.01
0
0.01
0.02
0.01
0.01
2.77
0.01
0.01
0.01
0.01
0.05
0.01
0.04
1.16
0.04
0.01
0.03
0.02
0.01
0.06
0.01
1.64
0.06
0.06
0.05
0.02
0.39
0.2
0.04
0.23
0.02
0.13
41.6
0.05
0.02
0.02
30.92
24.48
0.01
0.01
0.28
0.13
0.02
0.09
0.34
0.33
0.04
0.54
0.04
0.34
0.23
0.35
0.27
0.22
0.56
0.35
0.17
0.4
0.31
0.15
0.44
0.17
0.71
0.17
0.55
0.2
0.3
0.1
0.2
0.36
0.09
0.12
0.09
0.16
0.09
0.16
1.21
0.18
0.13
0.12
0.15
0.1
0.19
0.19
0.09
0.21
0.13
0.47
0.14
0.41
0.15
0.36
0.25
0.02
41.64
0.17
0.09
0.17
31
0.1
0.2
3.58
3.02
2.93
2.99
3.11
36.37
0.74
2.99
3.02
0.05
5.82
3
3.13
3.27
2.92
2.92
3.02
2.96
0.6
3.07
16.14
3.05
3.01
3
2.98
2.99
0.02
0.01
0.02
33.05
0.02
1.39
0.02
0.11
0.19
0.02
0.02
0.07
0.14
0.01
0.02
0
1.88
0
1.23
0.02
0.01
0.02
0
1.22
0.11
0
1.41
0.01
0.01
0.09
0.02
1.23
0
0
1.22
0
1.22
0
1.22
0
1.22
0.01
2.76
1.23


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-max.dat <==
78
53
23
69
49
42
52
49
24
56
57
69
44
64
36
34
75
43
65
74
43
37
45
65
72
53
51
43
27
73
68
52
73
47
71
77
47
33
34
34
49
25
82
42
41
57
38
45
71
65
33
59
31
16
47
4
11
78
46
55
82
56
62
85
99
44
52
52
53
78
54
45
47
57
74
85
44
54
16
81
55
52
48
36
52
84
45
89
43
93
87
53
46
33
60
31
43
67
73
31
30
31
60
36
38
27
25
50
35
56
22
29
69
53
56
36
3
31
77
34
42
59
64
22
67
62
17
13
22
68
55
17
12
43
6
16
30
33
27
71
55
53
27
2
54
36
28
23
55
33
49
22
32
72
79
29
4
36
37
49
24
45
14
78
59
23
45
53
23
17
55
45
25
32
29
83
23
51
48
32
53
27
57
50
30
17
29
13
30
67
71
40
31
26
60
36
46
32
12
98
60
26
67
17
34
27
20
69
82
60
49
31
73
63
46
63
60
41
71
57
56
85
40
87
39
34
82
87
67
58
63
50
73
90
58
94
54
9
92
44
57
59
64
49
52
85
45
53
68
42
56
31
22
31
46
70
76
34
19
33
31
31
14
42
30
28
76
53
13
59
10
7
79
49
59
39
29
34
80
21
46
62
29
67
24
38
65
13
29
38
36
31
77
57
3
23
44
17
33
82
38
27
40
44
39
85
56
69
38
12
54
12
39
31
52
62
43
32
73
52
46
82
89
21
29
46
46
73
48
51
25
24
59
48
44
77
37
41
85
17
44
62
42
21
33
33
52
47
41
52
37
50
81
33
13
39
34
16
15
83
40
43
38
21
34
47
57
43
23
89
38
33
28
38
20
85
67
72
70
82
69
69
69
63
76
65
64
74
62
68
75
67
72
21
57
67
60
48
22
22
38
70
60
29
47
26
63
14
50
47
33
88
61
37
71
22
86
45
38
36
35
79
25
25
9
24
31
15
32
73
33
62
25
38
13
69
19
99
29
23
19
50
31
30
41
41
32
45
62
63
28
42
36
59
8
40
89
54
45
31
61
5
53
45
49
77
99
99
73
79
85
76
89
76
76
76
77
81
84
72
70
95
81
68
74
81
92
72
77
63
80
87
72
67
68
67
77
21
80
65
83
61
67
50
77
48
13
43
68
47
89
41
35
19
18
49
44
31
29
63
34
21
69
76
26
33
34
63
39
33
20
48
41
41
25
32
67
44
40
14
29
80
30
21
45
44
48
24
70
46
94
24
52
30
4
46
19
29
69
76
26
33
34
46
21
41
13
49
20
42
50
20
14
52
42
22
29
26
80
6
20
42
45
29
50
24
54
47
98
99
8
89
36
19
52
56
52
36
63
34
46
69
76
33
33
34
63
39
41
29
28
49
38
59
25
32
75
52
59
39
34
80
37
20
42
62
67
24
70
64
67
40
64
63
66
26
63
63
40
53
57
53
31
37
60
31
46
63
77
34
34
34
60
26
42
30
28
50
35
60
64
22
20
53
59
40
30
34
73
38
21
7
63
30
67
25
67
65
69
78
60
49
31
73
63
46
63
60
41
71
57
56
82
40
87
5
39
34
85
87
67
58
63
50
73
90
58
94
54
8
92
79
79
63
70
73
83
44
45
67
39
45
5
35
55
71
57
60
79
73
62
21
78
51
81
60
74
60
46
47
65
81
28
34
59
55
27
68
60
73
44
54
36
24
41
14
48
76
81
39
21
39
26
41
79
47
32
30
80
58
15
62
13
8
77
61
61
41
35
42
87
26
51
65
34
69
30
48
67
40
17
40
44
3
40
80
78
27
38
57
39
51
80
69
50
80
17
77
10
45
23
27
41
12
31
23
43
33
28
65
51
27
53
58
47
14
40
30
41
78
51
25
66
12
76
51
25
35
30
63
45
44
21
21
70
13
64
9
38
45
71
42
51
77
84
33
41
41
42
71
47
37
36
9
46
67
33
40
9
67
44
40
36
28
48
70
37
75
32
79
73
49
77
43
26
44
9
83
81
38
53
33
76
39
56
54
37
67
48
43
51
48
35
6
24
17
36
26
36
73
60
22
17
33
65
27
17
34
38
73
65
32
73
71
43
32
29
25
33
11
21
46
84
74
32
26
31
36
29
89
84
21
43
10
4
36
45
27
16
57
30
25
65
72
22
13
29
30
57
32
37
3
49
31
39
21
25
67
52
38
19
25
22
76
17
16
48
42
46
10
65
44
34
47
14
56
28
24
64
70
20
11
28
28
56
70
30
36
84
43
29
37
19
24
47
37
17
24
21
75
15
40
23
45
12
63
42
49
67
44
43
43
63
34
80
61
60
82
62
38
9
58
75
63
54
72
43
70
53
13
36
9
61
52
93
36
83
75
78
76
80
84
80
73
79
93
76
39
21
43
70
11
38
38
34
25
36
61
47
33
71
22
38
36
33
55
71
45
76
48
33
48
49
76
51
67
50
64
46
27
44
30
35
44
21
39
83
45
16
36
27
47
38
24
61
46
57
14
39
54
14
44
26
46
74
54
21
61
16
72
55
21
39
34
45
21
43
69
11
75
50
59
85
53
59
95
48
49
49
50
82
58
9
49
43
54
78
41
51
23
16
78
59
48
44
56
40
63
81
48
86
40
89
83
30
46
57
40
50
59
67
47
40
56
34
72
44
61
74
46
53
55
30
44
41
56
49
43
57
35
23
40
13
48
74
81
41
20
38
35
40
15
46
31
30
54
61
43
14
8
57
60
41
34
44
84
25
47
64
34
68
29
47
66
65
74
56
45
87
60
44
41
42
59
60
87
62
67
39
37
78
61
50
55
82
2
37
55
41
46
69
55
57
50
94
8
33
32
44
43
50
65
39
30
54
61
42
92
64
7
33
62
7
47
74
85
64
53
35
77
66
50
66
64
45
74
61
82
44
91
42
37
85
91
70
62
67
55
53
77
93
62
12
27
12
39
23
14
77
81
51
41
36
29
33
46
42
93
36
27
44
37
28
71
71
78
85
74
92
80
62
38
78
74
100
75
65
52
74
39
88
55
13
59
71
54
96
60
74
88
43
44
22
23
39
10
37
62
68
25
20
25
22
39
13
33
19
80
41
14
50
6
66
44
50
30
21
25
73
25
12
46
53
58
16
46
56
37
54
29
17
34
7
42
68
75
32
14
32
20
34
8
40
25
23
73
51
8
55
6
77
47
54
35
27
35
78
18
19
44
58
27
62
23
41
60
55
98
59
56
88
48
28
80
78
73
74
46
92
56
25
86
55
67
87
8
40
70
63
70
69
60
23
69
77
79
85
67
74
75
76
77
67
69
23
79
97
66
77
39
78
74
70
59
75
67
66
53
60
69
54
12
34
69
51
67
54
64
93
25
41
3
54
30
50
83
82
27
26
38
37
43
59
50
25
48
32
21
55
7
36
59
86
41
27
85
57
41
88
68
67
78
79
69
5
22
80
66
83
71
61
68
50
77
49
3
43
68
47
89
44
91
83
8
25
24
72
16
53
55
82
49
62
92
44
52
52
53
85
61
52
47
16
57
82
85
44
47
74
55
45
41
43
63
78
52
82
43
86
80
65
81
56
45
87
59
44
40
42
59
59
87
61
67
38
37
78
60
2
91
50
54
74
37
54
41
46
46
69
54
50
7
45
55
36
25
68
45
39
17
75
83
14
22
39
40
68
19
17
59
41
37
30
35
78
55
37
35
14
86
26
51
40
35
45
30
75
43
53
52
32
58
29
42
67
72
29
29
30
58
35
40
25
24
48
34
55
21
27
45
54
35
30
77
16
40
58
18
63
20
66
60
51
48
31
29
63
34
21
72
77
26
34
34
63
42
36
22
21
44
44
41
25
35
41
41
30
82
31
21
47
44
49
25
70
46
77
83
81
23
80
80
80
73
87
76
75
84
72
79
78
82
67
76
71
27
60
34
9
52
23
33
80
30
6
37
38
52
26
48
17
15
79
56
24
47
25
18
53
46
34
31
24
46
49
33
54
59
52
43
36
18
23
50
21
33
56
63
20
20
20
21
50
26
28
15
93
40
25
46
53
12
19
43
46
26
16
21
67
56
49
2
54
11
57
51
31
17
12
22
25
19
31
68
55
17
12
43
21
61
22
16
33
27
71
55
54
27
68
54
36
28
20
77
89
53
35
13
77
34
60
54
54
99
88
47
27
77
76
87
72
44
91
3
30
85
47
54
65
85
66
99
73
52
51
73
53
46
52
87
45
42
42
7
73
51
48
48
63
47
69
46
44
75
51
69
63
40
47
56
46
81
55
84
32
75
80
68
84
59
48
90
68
62
47
44
45
62
63
90
65
70
42
40
16
81
64
54
58
41
78
58
44
49
81
58
53
52
44
19
32
58
29
41
67
72
29
29
22
30
58
34
37
25
23
48
33
55
21
27
52
54
35
18
29
76
33
54
58
62
18
66
60
16
36
34
64
12
45
25
61
89
37
68
10
51
51
43
55
41
62
44
96
67
57
89
36
65
58
14
18
24
73
89
64
53
94
67
52
48
50
67
67
94
69
75
46
45
86
68
57
58
62
82
45
63
49
54
84
17
62
58
47
28
27
39
38
29
5
43
60
45
25
48
36
38
21
56
7
37
87
50
44
28
85
58
50
42
47
43
22
27
54
25
37
60
67
24
24
24
25
54
44
30
32
13
40
29
50
16
23
43
50
30
20
25
71
32
53
18
58
61
55
77
93
67
57
9
38
81
70
54
70
67
8
48
79
65
63
76
89
47
46
41
86
66
70
57
80
66
61
71
87
62
51
92
65
50
46
47
64
65
92
67
73
44
43
83
66
8
96
56
60
80
7
43
60
46
51
75
60
55
24
20
20
32
23
90
32
94
76
22
34
42
36
39
52
55
30
68
83
50
94
24
66
14
50
8
31
9
19
82
73
30
25
33
34
49
47
28
88
20
42
80
54
66
64
59
68
83
4
20
82
64
65
59
29
59
68
82
85
76
47
4
79
4
54
46
87
79
75
72


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-mean.dat <==
79.87
54.91
24.79
72.43
51.24
43.66
54.04
50.27
26.43
57.52
58.67
72.35
46.48
66.99
37.27
38.94
76.94
44.7
67.48
74.6
45.17
38.85
47.42
67.39
72.31
54.33
51.77
46.11
30.2
74.88
70.61
56.19
78.92
51.17
77.34
83.48
59.31
46.61
35.5
34.44
62.32
25.42
82.38
53.75
41.04
69.14
38.7
45.97
84.14
77.91
32.68
71.67
30.93
15.69
47.72
4.5
10.85
79.89
45.82
55.25
81.9
56.21
62.43
95.46
98.89
44.54
52.21
52.94
53.59
78.8
55.56
45.22
49.48
56.85
75.16
86.12
44.4
55.36
16.59
81.87
56.22
52.96
49.3
37.81
53.02
85.33
45.67
89.58
46.52
94.46
90.12
55.37
45.81
33.18
62.49
30.6
45.08
77.34
73.79
30.85
30.6
31.96
62.37
36.62
38.35
26.57
25.83
49.84
34.96
56.44
22.44
29.11
68.95
53.46
56.6
36.29
3.81
31.89
83.64
37.91
42.4
59.71
63.96
24.27
68.52
64.55
20.73
18.78
25.41
72.35
59.73
25.53
15.75
46.68
10.63
20.78
33.77
37
32.55
75.6
59.66
58.78
31.31
5.28
59.65
39.99
32.03
24.71
55.21
33.16
50.5
22.68
32.85
82.96
80.62
29.39
4.77
36.91
37.58
50.63
25.88
47.26
17.43
83.39
59.37
23.49
46.38
55.05
24.14
18.57
55.8
46.09
26.27
33.51
30.16
89.23
23.89
53.11
49.81
32.86
53.78
28.1
59.5
52.12
41.91
21.97
33.41
14.26
30.79
67
73.31
44.27
31.56
27.16
63.81
36.71
47.7
31.97
11.9
99.05
60.62
26.61
69.36
17.58
33.91
27.17
21.58
70.81
81.75
59.76
50.33
32.2
74.07
63.51
47.37
63.71
60.95
42.94
73.9
58.3
59.46
85.95
40.8
88.51
39.54
35
82.58
88.23
67.93
60.21
64.7
51.67
74.4
91.26
59.51
95.77
57.12
11.18
96.09
49.03
58.45
59.55
64.12
50.78
55.5
86.83
46.67
55.26
70.34
43.97
56.03
31.72
22.47
32.27
48.07
79.86
77.89
34.09
19.36
34.81
31.74
32.39
14.78
43.3
32.16
29.04
75.79
53.14
12.89
60.01
10.1
7.96
79.24
49.63
59.96
39.1
30.67
35.03
86.52
21.04
47.65
62.65
30.48
67.32
25.47
40.93
66.08
19.92
30.82
40.17
37.59
32.84
80.06
59.53
9.27
24.21
46.6
19.71
36.61
87.41
40.79
29.08
42.37
45.86
41.86
87.35
58.35
72.57
40.73
13.73
57.56
14.23
40.34
33.56
53.87
62.32
43.39
32.68
75.75
54.6
46.19
90.74
89.17
21.16
29.93
46.09
47.55
75.78
49.44
51.5
25.99
27.39
59.26
47.96
45.04
78.03
37.96
42.04
85.81
19.82
45.07
61.31
42.98
22.12
34.63
35.58
53.07
48.22
44.46
56.84
40.18
54.76
85.5
37.93
14.38
41.9
35.51
17.07
16.85
84.13
45.09
43.58
38.9
23.85
36.01
49.66
59.74
44.23
24.97
91.58
38.97
33.32
29.11
39.09
20.77
95.43
77.28
83.51
80.59
90.68
80.41
80.09
80.5
73.22
87.01
78.92
77.51
84.42
72.26
79.72
83.86
77.63
82.81
29.38
67.64
76.98
72.12
58.14
26.56
22.53
42.76
70.42
62.71
34.02
47.14
27.41
67.58
15.22
51.57
47.53
32.85
88.38
64.09
37.33
72.58
22.44
86.73
44.63
38.19
37.29
39.7
81.56
25.95
25.49
10
26.03
35.39
16.52
33.23
76.38
34.05
65.79
25.44
38.68
14.04
71
20.36
99.95
29.71
24.21
20.26
51.22
36.22
30.71
44.57
42.82
33.47
46.16
64.9
68.4
29.09
43.24
37.64
61.55
9.37
40.69
91.02
55.02
47.25
31.78
61.47
5.84
55.08
46.03
55.3
78.38
100.54
98.74
75.21
79.32
89.19
76.59
90.34
76.8
76.58
76.47
78.03
82.39
85.83
72.45
72.19
95.87
80.87
68.54
75.27
81.95
92
73.31
78.2
65.65
82.36
87.23
74.96
69.81
72.19
67
80.27
21.86
85.04
66.15
82.93
64.36
67.97
50.6
77.24
48.67
13.15
43.55
68.13
52.67
88.65
59.47
53.14
23.44
16.04
50.63
44.53
31.95
29.37
66.78
34.13
22.79
80.39
78.13
26.74
34.9
35.49
66.33
40.28
35.25
21.79
48.72
41.54
41.63
25.95
32.65
67.71
45.18
41.7
14.21
31
86.78
33.93
21.53
45.92
44.47
49.17
25.7
72.55
47.63
96.19
26.07
52.09
30.17
4.8
50.33
19.45
29.64
79.91
76.16
26.19
33.82
34.5
49.7
22.44
42.1
13.17
49.22
20.42
43.23
51.6
20.84
14.42
52.68
42.99
23.11
30.26
27.25
86.56
9.37
21.73
42.91
46.49
31.6
50.63
27.41
56.88
50.93
99.29
99.84
8.52
89.49
49.1
21.78
53.45
58.04
53.43
37.46
66.69
34.75
47.72
81.18
76.55
34.78
34.69
36.01
66.64
40.72
42.61
30.51
29.73
50.54
39.04
60.31
26.58
33.23
76.46
54.05
60.52
38.95
36.8
87.57
41.97
22.83
42.58
62.54
68.32
28.62
72.95
68.12
70.4
44.06
67.35
66.98
73.45
28.7
66.5
66.94
42.15
55.35
58.97
53.48
31.56
37.5
63.38
31.49
47.21
73.16
77.91
35.04
34.81
34.97
63.07
28.14
42.68
30.63
31.71
50.59
35.82
60.94
65.24
22.44
20.48
54.07
60.61
40.12
31.56
36.38
79.76
41.75
23.37
7.31
64.14
32.74
68.13
28.66
69.66
68.58
70.87
78.54
59.92
50.46
32.31
74.41
63.53
47.45
63.94
60.9
43.05
72.2
58.33
59.79
82.54
40.99
88.62
5.33
39.54
35.13
86.33
88.45
68.19
59.96
64.6
51.71
74.65
91.14
59.53
95.89
56.98
10.63
96.12
85.09
82
71.53
81.86
73.53
86.13
57.41
47.38
66.74
41.06
45.74
6.18
35.31
60.79
71.84
61.7
60.71
79.52
74.39
63.22
21.9
83.35
51.2
81.88
60.96
77.27
61.16
47.26
49.5
65.5
82.66
29.16
33.72
59.73
55.69
27.41
68.75
60.28
74.25
46.22
55.18
37.8
25.34
42.94
14.93
51.41
86.01
83.73
40.22
22.26
40.72
28.46
43.14
81.96
48.65
35.77
32.47
82.91
59.29
15.77
63.2
14.89
9.46
78.77
62.79
63.21
42.14
36.8
44.58
92.71
27.25
52.8
66.09
36.25
70.74
31.56
51.53
69.45
48.44
25.51
44.22
49.12
9.27
44.95
85.02
84.32
31.77
42.87
63.91
43.31
56.31
85.37
75.22
54.59
86.35
22.37
83.4
14.43
50.94
28.29
33.21
41
17.16
31.59
26.66
43.5
34.47
28.85
65.68
53.15
31.28
53.8
62.47
47.5
14.34
40.82
30.74
41.4
78.61
51.3
25.07
67.17
12.27
76.84
50.95
25.61
35.68
30.59
68.14
46.94
45.61
22.62
23.05
71.92
13.93
67.44
9.15
39.6
45.91
72.78
43.39
53.62
87.77
87
35.18
41.25
42.56
42.96
71.36
48
40.18
37.05
9.83
45.99
67.59
33.71
42.49
9.71
69.02
44.94
39.9
36.44
29.37
49.34
72.06
37.85
76.94
33.56
81.5
75.63
56.08
80.49
47.93
26.52
48.81
9.1
83.38
81.45
42.95
53.37
33.53
79.55
40.04
56.78
53.75
38.39
70.35
48.09
43.4
51.2
48.86
37.16
11.89
24.72
21.84
37.22
27.18
37.22
74.17
62.82
27.18
17.25
33.59
70.07
27.31
17.99
36.74
38.43
73.98
66.16
32.59
75.15
72.07
44.22
33.33
30.93
25.31
38.2
11.89
22.49
48.64
91.31
77.66
32.6
28.25
32.39
38.09
30.48
92.15
86.38
22.27
44.62
11.91
4.35
37.82
44.91
27.46
16.09
61.24
30.04
27.65
75.79
74.43
22.48
13.5
30.65
31.13
60.71
33.28
37.61
4.23
49.11
31.47
39.33
21.5
25.53
68.61
52.78
39.32
18.74
26.47
23.93
82.28
21
16.97
48.4
42.21
46.88
12.03
67.46
47.19
36.92
47.92
15.8
58.25
29.52
25.53
75.52
74.07
22.1
12.58
30.04
30.17
58.18
80.41
33.24
38.47
90.7
45.3
30.91
39.02
21.39
26.28
48.48
38.69
18.79
26.47
22.98
81.91
16.81
42.71
25.48
46.5
14.56
66.74
44.97
50.03
67.73
46.83
44.89
45.89
63.43
34.36
84.36
68.21
62.88
88.67
65.64
41.86
12.15
61.91
78.96
66.75
58.64
76.74
46.22
73.57
56.64
15.91
39.54
12.91
63.65
55.09
96.39
39.63
87.93
79.23
82.71
75.12
82.4
89.71
80.39
75.18
87.09
94.21
68.87
41.64
23.26
43.4
70.24
11.2
39.57
40.58
35.64
26.01
37.39
63.36
47.69
32.9
72.28
22.68
38.6
38
33.34
58.42
73.35
49.92
79.87
55.08
36.23
51.1
51.84
79.98
58.38
70.38
52.99
66.9
51.18
32.87
51.41
33.47
38
47.07
23.85
42.47
88.31
46.3
21.95
36.36
31.35
47.98
38.87
25.12
62.15
48.91
62.11
14.61
39.99
58.09
15.01
46.83
27.26
45.77
75.05
55.82
21.64
62.8
16.94
73.01
55.88
21.77
40.02
34.86
45.34
23.62
43.87
70.04
11.36
77.18
49.66
59.18
88.69
53.04
61.22
95.95
48.4
49.62
49.63
50.84
84.72
59.17
9.61
48.87
44.97
53.78
78.87
41.29
51.54
24.12
16.95
78.86
59.18
49.81
46.37
60.46
41.84
63.82
81.83
50.99
86.5
43.61
91.39
86.73
34.96
46.4
57.93
44.58
50.34
60.51
68.11
48.48
40.55
57.27
35.78
76.12
45.74
61.35
75.96
46.68
64.48
55.99
30.16
45.09
41.59
56.59
54.05
44.69
56.88
34.92
23.58
41
13.15
48.13
84.68
80.99
41.45
20.44
38.61
35.91
41.04
16.26
47.12
31.47
32.46
54.05
61.55
45.6
14.44
8.46
57.62
61.39
41.66
35.04
45.75
91.11
26.72
48.22
65.01
34.43
69.06
31.78
50.28
69.4
67.21
74.93
57.44
46.01
88.58
60.16
44.74
41.48
42.95
60.4
60.76
88.73
63.64
69.14
41.74
38.45
79.03
61.39
51.42
56.3
82.41
3.19
38.93
56.58
42.65
46.87
70.5
56.07
61.71
51.31
97.38
8.87
37.07
31.97
46.06
44.17
51.23
65.73
43.35
31
53.75
61.44
42.39
92.73
65.14
6.86
33.41
62.46
7.69
49.56
74.79
85.65
64.82
54.23
36.13
79.38
67.48
51.58
67.14
65.06
46.53
75.43
63.03
82.8
44.8
92.18
43.44
39.26
86.27
92.04
70.92
63.9
68.7
59.24
55.5
78.2
94.47
65.16
14.23
31.76
11.93
40.56
23.94
14.58
77.67
82
56.3
41.56
36.97
30.36
33.4
47.74
42.41
93.73
36.93
27.24
44.2
37.28
27.76
76.75
76.84
81.46
89.83
78.14
95.56
85.74
66.95
39.81
84.95
77.82
100.95
80.38
70.03
57.3
76.06
42.57
90.49
57.1
14.62
60.3
71.93
57.54
96.71
63.19
79.74
90.21
45.34
44.29
23.35
23.93
42.47
10
39.63
71.9
69.85
25.88
21.08
26.61
22.75
39.73
14.7
33.51
20.8
81.08
41.56
14.3
51.37
8.05
68.28
44.82
51.46
30.79
22.45
27.24
78.43
28.75
12.74
47.68
54.41
59.3
17.2
48.62
57.57
40.62
54.71
31.59
17.59
39.69
6.92
45.11
78.56
78.05
33.81
16.08
34.63
22.39
38.78
8.5
41.85
29.24
24.95
77.11
53.02
8.66
55.76
7.22
78
48.16
57
35.04
29.03
38.16
84.91
22.18
19.5
47.02
58.69
31.76
63.53
23.75
43.94
61.97
59.37
98.77
59.5
58.4
88.31
49.04
29
85.39
78.25
74.26
74.92
46.49
92.56
56.72
25.38
86.79
55.62
67
87.33
9.25
43.98
71.03
63.28
70.03
70.19
60.61
23.18
69.86
78.24
79.23
87.34
67.38
75.16
76.28
76.9
78.66
70.27
70.81
24.14
80.41
97.94
67.98
78.4
39.5
79.3
76.11
72.08
59.21
76.51
69.15
67.33
58.85
60.57
72.75
55.03
12.91
36.1
74.77
51.44
70.44
57.15
64.89
93.36
25.32
41.96
4.78
55.49
29.77
51.12
85.33
85.05
31.32
26.54
40.99
37.5
44.06
60.04
54.62
25.42
48.08
32.8
23.28
56.08
6.85
38.35
60.35
86.84
42.12
27.59
86.57
57.56
43.09
89.48
74.29
69.11
80.74
80.09
70.89
6.26
23.08
86.23
66.94
85.09
72.72
64.48
70.38
52.5
78.1
50.81
5.13
45.51
69.3
50
90.83
45.11
92.63
83.69
10.44
32.45
25
73.15
16.34
53.34
55.78
82.58
49.85
62.97
92.59
45.12
52.74
53.5
54.07
86.31
63.38
52.59
49.81
16.88
57.36
82.63
86.45
44.91
48.87
75.3
56.74
46.52
42.74
45.15
64.61
79.13
53.06
83.02
47.54
88.11
81.61
67.8
81.85
56.51
46.1
91.8
59.94
45.12
41.57
43.25
59.9
60.64
90.38
63.15
69.06
39.23
40.25
78.96
61.41
3.44
92.25
51.43
55.63
75.37
37.63
56.6
42.74
50.69
48.4
70.43
57.84
53.13
10.91
46.36
55.22
36.23
25.54
68.31
53.12
41.59
17.25
82.37
86.87
14.69
23.39
39.17
40.62
68.18
18.74
20.06
59.05
40.79
37.52
33.72
39.54
78.27
55.95
37.79
35.69
14.77
93.65
26.44
54.86
40.91
35.14
44.9
30.52
74.6
44.26
54.2
52.76
33.21
60.35
30.62
42.81
76.76
74.92
30.94
30.11
31.43
59.95
37.07
41.01
28.78
25.76
50.03
34.84
56.35
22.52
29.69
46.31
56.52
36.41
31.93
83.15
17.72
42.45
59.88
19.21
64.39
21.75
68.45
62.5
51.3
49.23
31.79
30.37
67.86
35.59
21.92
83.09
77.77
27.82
35.99
36.26
66.84
44.96
36.76
23.71
23.98
46.26
45.76
42.97
27.1
36.83
43.02
42.5
32.18
89.7
34.95
23.1
47.82
46.01
50.37
29.4
72.46
51.13
83.4
90.04
87.27
30.48
86.98
86.4
86.87
79.61
93.54
85.17
84.01
90.76
78.8
86.42
84.08
89.31
73.92
83.16
78.39
29.84
63.5
38.61
11.68
56.65
26.62
36.8
83.02
33.71
9.45
41.71
41.99
55.31
29.32
50.02
21.52
18.52
87.28
60.39
27.68
50.74
28.53
22.73
56.83
50.46
37.66
34.67
27.87
50.02
53.29
39.64
58.38
64.31
56.81
44.76
36.14
18.06
23.64
50.35
21.05
33.28
67.55
63.83
21.31
20.48
21.11
21.97
50.53
27.25
29.71
18.48
94.66
40.19
25.3
47.05
54.4
12.82
20.25
43.8
46.87
27.22
17.72
22.12
74.06
57.31
50.32
2.96
54.54
12.54
59.09
52.78
31.43
17.32
16.08
22.06
25.78
20.05
31.68
68.53
57.82
21.75
12.17
43.91
23.69
64.22
22.37
16.7
33.35
28.44
71.77
56.01
55.46
27.63
69.59
54.06
36.27
28.09
20.61
78.67
90.09
57.66
42.92
13.23
81.32
34.4
60.73
58.26
56.55
100.32
89.08
47.26
29.48
82.24
77.06
87.19
74.48
46.47
91.33
3.31
29.9
85.32
48.64
54.32
65.7
85.92
67.66
99.1
75.02
53.01
52.29
76.14
57.6
47.08
54.22
88.28
45.03
43.45
42.67
7.72
76.54
52.19
48.79
51.23
64.04
48.2
70.09
46.98
44.96
76.77
62.6
70.48
63.69
41.78
48.08
56.51
49.8
82.08
58.43
87.15
33.83
77.39
84.28
70.21
84.93
61.81
49.15
90.72
73.45
63.49
48.13
45.06
45.95
63.13
63.65
91
67.27
74.62
45.22
41.67
23.25
82.58
64.48
55.14
59.84
45.5
77.16
59.33
45.28
50.45
83.23
58.81
54.45
53.8
45.22
19.97
32.72
62.32
30.2
42.41
76.81
72.8
30.34
29.53
22.94
31.03
61.63
36.21
38.69
25.86
26.8
49.25
34.29
55.99
21.81
28.39
52.81
55.89
35.95
19.26
31.42
83.25
37.36
55.87
59.2
63.52
20.88
68.43
63.67
16.16
41.26
33.86
64.19
17.32
44.99
25.49
61.6
88.62
54.48
71.06
14.16
50.85
52.08
44.52
56.04
42.87
62.44
45.46
96.71
67.43
57.6
90.98
36.61
65.84
58.22
14.65
16.28
24.53
75.21
89.55
63.94
53.78
96.04
67.5
53.33
49.13
50.7
67.71
68.18
96.17
70.92
77.8
46.86
48.22
86.64
69.04
62.02
59.44
64.04
83.08
46.39
64.55
50.27
55.87
85.06
19.35
63.66
60.9
48.38
32.91
27.18
42.75
39.04
30.18
5.78
44.07
62.51
50.45
25.99
48.96
40.55
38.25
21.76
58.2
7.39
36.94
87.59
50.99
45.26
28.38
85.91
58.25
51.43
41.99
49.56
44.83
22.48
28.77
55.31
26.38
38.27
73.13
68.81
26.16
25.27
25.79
27.01
55.65
54.85
32.65
35.34
16.82
41.64
30.08
51.72
17.84
25.52
45.19
51.51
32.8
22.33
27.2
79.25
34.85
55.35
19.45
59.36
63.63
57.73
79.8
94.49
68.37
59.53
11.14
41.05
83.07
72.57
56.73
72.14
69.59
10.65
51.74
81.67
67.24
68.54
69.23
91.29
49.9
48.74
44.59
88.24
68.59
72.28
59.56
82.83
68.6
65.82
73.22
88.08
62.38
51.93
94.61
65.99
50.95
47.4
48.98
66.18
66.82
94.79
69.24
75.97
45.57
46.58
85.1
67.53
8.8
98.68
57.38
62.38
81.51
8.63
44.18
62.61
48.79
54.26
76.58
62.06
59.19
29.51
21.4
22.32
33.37
24.41
91.6
50.57
95.73
77.43
28.14
35.75
43.3
38.18
41.45
53.32
56.76
31.27
68.97
85.04
50.71
97.03
25.33
68.77
14.4
51.32
9.42
33.56
9.86
20.17
85.42
74.18
30.68
25.63
33.78
36.61
53.82
51.75
29.16
90.26
20.27
42.15
81.3
59.8
67.26
68.99
59.75
69.95
85.11
4.8
23.12
87.82
65.07
65.92
60.38
33.61
59.95
69.68
84.62
85.82
77.23
48.77
5.4
80.28
5.87
55.08
46.76
88.39
80.8
77.69
72.83


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-median.dat <==
78
53
23
69
47
42
52
48
24
56
56
69
43
63
35
34
75
43
65
72
43
37
45
64
71
51
48
43
27
73
68
51
73
47
70
76
33
23
33
33
38
24
82
27
41
45
38
45
59
53
32
47
31
15
47
3
10
78
46
55
81
55
62
84
98
44
51
52
53
78
54
44
46
57
74
85
43
54
16
81
55
51
47
36
52
84
44
89
43
93
86
53
46
33
60
30
43
66
73
30
30
31
59
35
38
26
25
49
35
56
22
29
69
53
56
36
2
30
67
34
41
59
63
21
67
61
17
12
21
67
55
17
12
43
6
16
29
33
27
70
55
53
27
1
53
36
27
23
54
33
49
22
32
71
78
28
4
36
36
49
23
44
14
74
58
23
45
52
23
17
55
44
25
31
28
72
23
51
48
31
53
27
56
50
23
17
28
13
29
67
71
39
31
26
59
35
46
31
11
98
60
26
67
17
33
27
20
69
81
59
49
31
73
62
46
62
60
40
70
57
55
85
39
86
38
33
81
86
66
58
62
49
73
89
58
94
53
8
92
44
56
58
63
47
52
85
45
53
68
42
55
30
21
31
45
69
76
33
18
33
30
31
13
41
29
27
56
52
12
59
9
6
78
49
59
38
29
33
70
20
46
62
29
66
24
38
64
12
28
37
35
30
77
57
2
22
44
17
32
82
37
26
39
43
38
84
55
68
38
12
54
12
38
31
52
62
43
32
73
52
45
81
88
20
29
45
46
73
48
51
25
23
59
47
44
76
37
41
84
17
44
62
41
21
33
33
52
47
41
52
36
49
80
32
13
38
34
15
15
82
39
42
37
21
34
47
57
43
23
89
37
32
27
38
20
84
66
71
69
81
69
68
69
61
74
65
63
73
60
67
74
65
69
5
56
65
60
38
21
22
37
70
60
28
47
26
63
14
49
47
32
87
60
37
70
21
86
44
37
36
35
78
24
24
9
24
30
15
31
73
33
61
24
37
13
69
19
99
28
22
19
50
30
29
41
41
31
45
61
62
28
42
35
58
8
39
89
53
45
30
60
5
52
45
49
77
98
98
73
78
85
76
88
76
75
76
76
81
84
72
70
95
80
67
74
81
91
71
76
63
79
86
71
67
67
67
77
21
80
65
82
61
67
49
77
48
12
43
68
47
88
22
16
18
12
48
44
30
28
62
33
21
69
76
25
33
34
62
38
33
20
47
41
41
25
31
66
44
40
14
29
69
29
20
43
44
48
24
70
46
94
24
51
30
4
46
18
29
68
75
25
32
33
46
20
40
12
48
20
42
49
20
14
52
41
22
28
25
69
5
20
42
45
28
50
23
53
47
98
98
8
88
11
18
51
56
52
36
62
33
45
69
76
33
32
34
62
38
41
29
27
49
37
59
24
31
75
52
58
39
33
69
36
20
41
62
66
24
69
64
66
40
60
62
66
26
63
63
39
53
56
53
31
36
60
30
46
61
76
34
33
34
60
26
42
30
28
49
35
59
63
21
19
53
59
39
29
34
62
37
21
7
62
29
67
25
67
65
69
78
59
49
31
73
62
46
62
60
40
70
57
55
81
39
86
4
38
33
85
86
66
58
62
49
73
89
58
94
53
8
92
78
77
62
63
66
83
44
41
63
39
40
4
31
55
71
57
60
78
73
62
21
77
50
80
60
74
60
46
47
65
81
28
29
59
55
27
68
59
73
43
54
35
23
40
13
48
74
81
38
20
38
26
40
77
46
32
30
71
57
14
61
13
8
76
61
61
41
34
42
75
25
50
64
34
69
29
47
66
25
17
39
44
2
39
80
77
26
38
56
38
51
79
68
50
79
17
76
9
45
22
26
41
12
31
22
42
33
28
65
50
26
53
58
47
13
40
30
41
78
50
24
65
12
76
50
25
34
30
63
41
44
21
21
70
12
63
9
38
44
70
41
51
77
84
33
40
41
42
70
46
37
35
9
45
67
32
39
9
66
44
37
33
28
48
70
37
74
32
78
72
49
77
43
26
44
9
82
80
38
53
32
75
39
56
53
36
67
48
43
51
48
35
6
24
17
35
26
35
72
60
22
16
32
65
26
17
34
37
72
64
32
72
71
43
32
29
24
32
10
20
46
83
74
31
26
30
35
28
88
83
21
42
9
3
35
44
26
15
57
29
25
65
72
22
12
29
30
57
32
37
3
48
31
38
20
25
67
52
38
18
25
22
65
16
16
47
41
46
10
64
44
34
46
14
55
27
23
63
70
20
11
27
28
55
63
30
35
80
43
29
37
19
23
46
36
17
23
20
64
15
40
23
44
12
62
42
49
63
44
43
43
62
33
80
60
59
81
61
37
9
58
75
63
54
72
42
69
53
12
36
9
60
51
93
36
83
75
74
56
71
80
64
61
75
82
30
39
21
43
69
10
38
37
34
24
36
60
47
32
70
22
38
36
32
54
70
45
76
48
33
48
49
76
50
67
50
63
42
26
44
30
35
44
21
39
83
45
16
35
26
47
37
23
61
46
56
13
39
54
14
44
26
45
73
54
20
61
16
72
55
21
38
34
40
21
43
69
11
75
49
58
85
52
59
95
47
48
49
49
82
57
9
48
43
53
78
40
51
23
16
77
59
48
44
56
39
63
81
48
86
40
89
83
29
46
56
39
49
58
67
47
40
56
34
72
44
60
74
45
53
55
29
44
41
55
48
43
57
35
23
39
12
47
73
80
41
20
37
35
39
14
45
31
29
53
61
43
13
7
57
60
40
33
44
74
25
47
64
33
68
29
47
66
65
74
56
45
86
59
44
40
42
59
59
86
61
67
38
37
78
61
50
54
81
2
37
54
41
46
69
54
53
50
94
7
33
32
43
43
49
65
38
30
53
60
42
92
64
6
33
62
7
47
72
85
63
52
34
76
66
49
66
63
44
74
60
81
43
90
42
37
85
90
70
62
66
53
53
76
93
61
11
27
11
38
23
13
77
81
51
41
36
28
32
45
42
93
36
27
43
37
27
71
70
78
84
74
91
80
62
38
76
74
100
75
64
52
74
39
88
55
12
59
70
54
95
59
74
87
43
43
22
23
38
9
37
60
67
25
20
24
21
38
13
32
19
64
40
13
50
6
66
44
50
30
20
25
61
24
12
46
53
58
15
46
55
37
54
29
17
33
6
41
67
74
31
14
31
19
33
8
39
25
23
61
51
7
54
6
77
47
54
34
27
35
68
18
19
44
57
27
62
22
40
60
55
98
58
55
87
48
28
79
78
72
73
45
92
55
24
86
55
67
87
8
40
70
62
69
69
60
23
69
77
78
84
66
74
75
75
76
67
69
23
79
97
66
77
38
78
74
70
58
75
67
66
53
60
68
53
12
29
68
50
67
54
64
93
24
41
2
53
25
50
83
82
27
26
38
37
43
59
50
24
48
32
20
55
6
36
59
86
41
27
85
57
41
87
68
67
77
78
69
4
21
79
65
83
70
61
68
50
77
48
3
43
68
47
89
43
90
82
8
24
19
71
16
53
55
81
49
62
91
44
52
52
53
85
61
52
46
16
57
81
85
44
47
74
55
44
40
43
63
77
51
82
43
86
79
64
81
56
44
86
59
43
40
41
58
59
86
61
66
38
36
77
60
2
89
50
54
74
37
54
40
45
45
69
54
49
7
45
55
36
25
67
45
38
17
74
82
14
22
39
39
67
18
17
59
40
37
30
34
78
55
37
34
14
75
26
50
40
34
44
30
74
42
51
51
31
58
29
41
65
72
29
28
29
58
34
37
25
23
48
33
54
20
27
44
54
34
29
66
16
40
57
17
62
20
65
60
48
47
30
28
62
33
21
69
76
25
33
34
62
42
33
22
20
44
44
41
25
35
40
40
29
70
29
20
46
44
48
24
70
46
67
72
70
6
69
69
69
62
75
65
64
74
61
68
66
70
56
66
60
26
59
34
9
50
23
33
79
29
5
36
37
50
24
45
16
14
76
56
24
46
24
18
52
45
32
29
24
45
49
32
54
57
51
43
36
17
23
49
20
33
56
63
20
20
20
21
49
25
28
15
82
39
25
46
53
12
18
43
45
26
16
20
56
55
49
2
53
11
57
51
30
17
12
21
24
19
31
68
55
17
12
43
21
60
22
16
33
27
70
55
53
27
68
53
36
27
20
77
88
53
31
12
77
34
60
53
54
99
88
47
26
76
76
86
72
44
91
3
26
85
47
53
65
85
66
98
73
52
51
73
53
46
52
86
43
42
41
7
73
50
48
47
63
47
69
46
44
75
50
69
63
40
46
55
46
81
54
84
32
74
80
68
84
59
48
89
68
62
47
44
45
62
62
89
64
70
41
40
16
81
64
53
57
40
77
57
44
49
81
57
53
51
44
19
31
58
29
41
65
71
29
28
21
29
58
34
37
25
23
48
33
54
20
27
51
54
34
17
29
66
32
54
57
62
17
65
60
15
36
33
63
12
44
24
60
88
16
68
9
50
51
43
55
41
62
43
95
67
57
89
36
65
58
13
12
19
73
89
63
53
94
66
52
48
50
66
67
94
69
74
46
44
86
68
53
58
62
82
45
62
48
53
84
17
62
57
47
27
27
38
38
29
5
43
59
45
25
48
36
38
21
56
7
37
87
50
43
27
85
58
50
41
47
43
21
27
53
24
36
60
67
24
23
24
25
53
44
29
32
12
40
29
50
16
22
43
49
30
20
24
60
32
53
17
57
61
55
76
93
67
56
8
38
80
70
53
69
67
8
47
78
64
62
30
89
47
46
40
86
65
70
57
80
65
61
70
86
61
50
92
64
49
46
47
64
65
92
66
72
44
42
83
66
7
95
55
60
79
7
42
60
46
51
74
60
55
24
20
19
31
22
90
14
93
75
22
34
42
36
38
51
55
30
67
83
49
94
24
66
13
50
8
31
9
19
82
73
30
24
32
34
48
47
27
87
20
41
80
53
66
64
58
68
83
4
20
81
64
64
58
29
58
68
81
84
76
47
4
79
4
53
45
87
79
75
71


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-min.dat <==
78
53
22
68
45
41
51
48
23
55
56
68
42
63
35
33
74
42
64
71
42
36
44
64
44
51
48
19
5
68
68
51
71
46
70
75
30
21
20
13
37
24
81
22
39
43
38
37
58
52
31
46
30
15
46
3
10
78
36
54
81
55
61
51
91
43
51
52
52
77
52
44
46
56
66
84
43
53
15
73
54
51
47
35
52
84
43
88
39
91
79
53
36
23
50
21
42
57
66
21
20
22
50
25
29
17
15
40
26
46
12
19
59
43
46
35
2
21
56
7
41
59
53
12
57
52
16
11
6
67
49
16
11
27
0
8
28
32
21
70
54
52
26
0
53
35
0
19
46
4
45
19
31
65
71
25
1
31
36
45
1
43
13
57
58
19
44
10
0
15
53
39
24
30
11
66
7
49
46
31
44
22
51
45
22
16
27
12
29
66
70
24
31
23
59
28
45
31
6
89
59
23
66
16
33
26
19
68
79
50
48
29
69
51
45
61
59
39
68
54
54
85
22
84
19
32
71
85
65
55
62
49
72
89
57
91
49
7
91
32
47
46
60
44
49
77
43
51
47
31
54
21
16
21
27
59
68
32
15
24
29
28
4
35
20
17
50
42
7
58
1
1
72
47
53
36
28
30
63
19
45
57
19
65
19
36
61
11
26
35
32
21
71
49
1
9
43
13
27
79
19
11
37
28
33
79
54
67
37
10
53
10
37
27
51
61
42
31
1
0
35
73
48
0
28
45
45
69
46
50
1
23
58
20
43
1
36
39
84
16
43
16
40
20
32
5
49
46
40
51
32
49
79
16
0
2
20
5
4
0
27
30
26
11
23
36
46
30
13
75
27
20
2
24
10
51
57
66
63
73
55
62
63
53
68
59
57
68
55
62
66
59
55
0
50
59
54
37
6
10
36
69
59
27
46
10
62
8
49
46
27
87
59
36
69
21
85
44
37
35
28
76
19
20
8
6
11
0
11
8
22
32
0
15
0
48
11
77
8
3
0
41
16
9
25
24
21
34
50
50
18
22
22
47
0
29
0
43
30
20
42
0
0
1
48
76
88
89
64
62
65
68
63
68
67
67
69
70
70
50
62
87
72
60
65
79
81
64
68
53
17
79
64
59
67
62
76
20
75
65
79
60
67
49
71
40
12
42
65
46
88
17
10
17
11
48
43
21
28
62
32
20
55
68
24
33
33
62
37
32
19
47
37
29
24
31
66
43
28
13
28
55
5
20
42
43
47
14
68
34
93
14
49
20
0
40
12
21
63
68
15
29
23
40
17
27
3
43
17
32
39
10
6
42
25
14
26
15
62
0
11
31
35
28
40
16
43
38
86
90
0
87
5
10
4
55
52
35
60
32
45
63
68
32
32
33
62
20
40
28
27
48
37
58
24
31
73
48
58
36
33
63
9
20
41
61
65
20
68
44
2
26
1
52
41
11
52
42
29
39
56
52
22
24
58
29
42
54
69
22
24
33
59
24
40
29
27
49
28
46
62
19
18
52
55
36
27
33
54
5
20
6
62
29
65
20
65
64
66
77
50
48
29
68
62
45
62
59
39
69
55
54
61
36
83
3
37
28
84
85
65
57
61
49
72
89
57
92
49
7
91
72
63
61
61
54
75
42
34
42
36
38
0
25
54
70
36
55
59
68
60
20
76
49
80
56
73
1
39
46
62
76
27
15
58
54
9
48
55
72
42
52
25
22
39
11
46
68
73
37
19
37
9
39
63
45
30
10
59
56
13
60
11
7
75
59
59
37
32
40
68
24
49
52
17
67
24
46
65
22
16
38
43
1
39
79
77
26
38
24
38
44
77
68
48
77
16
75
9
42
19
25
40
11
31
21
42
32
27
65
50
26
52
57
45
13
39
30
36
77
49
24
65
11
76
48
24
33
29
60
33
42
20
21
69
11
57
4
29
43
70
40
50
43
80
32
40
39
41
70
45
31
35
9
45
59
32
37
8
62
43
36
32
27
29
67
27
73
25
77
68
47
75
27
23
43
8
82
80
38
52
32
75
20
55
53
31
65
47
42
50
47
23
0
13
13
20
2
24
68
48
10
10
18
57
11
9
16
27
53
53
24
49
57
0
21
19
13
22
0
9
45
74
64
22
11
21
25
19
78
74
11
32
0
0
35
44
17
15
56
28
23
59
64
21
12
29
29
56
30
31
2
48
31
38
19
24
66
50
37
17
24
20
60
0
13
39
41
40
7
64
43
33
46
13
54
26
23
57
62
20
10
27
26
54
61
28
35
76
43
29
36
2
22
45
35
16
22
19
58
14
39
22
43
12
57
41
48
60
43
42
42
62
33
63
40
44
67
51
19
0
48
54
45
41
61
31
56
43
0
21
0
48
39
78
25
73
50
69
42
59
75
58
53
17
63
27
38
21
42
68
10
37
37
28
19
35
60
46
27
67
2
36
21
32
43
68
36
72
45
33
44
38
65
40
65
40
62
13
16
34
21
23
33
19
26
77
37
0
28
19
39
30
23
58
45
24
1
19
53
13
36
16
38
73
52
2
60
9
61
39
14
31
27
38
20
42
68
0
74
40
58
85
51
58
88
47
48
48
49
81
56
9
48
43
53
70
40
50
23
15
70
58
48
38
13
39
52
67
47
84
36
87
75
18
2
20
3
0
24
29
24
1
4
25
49
26
19
37
2
26
0
11
19
10
17
13
42
56
25
22
36
7
47
68
73
37
19
37
34
37
13
45
31
29
53
60
40
13
7
55
59
40
33
43
68
24
46
63
33
67
24
46
65
64
66
46
44
86
58
40
21
41
58
59
86
60
59
38
36
70
60
49
54
62
1
36
54
29
45
68
32
31
28
92
6
32
31
40
38
49
62
38
30
53
60
34
89
48
6
27
61
6
46
71
84
54
51
33
75
65
48
65
62
42
72
59
80
39
88
41
35
83
88
68
60
64
11
52
75
92
60
10
21
6
33
18
8
71
76
44
36
31
22
27
38
34
73
31
21
38
31
22
60
65
67
80
60
81
69
58
29
69
64
87
64
53
41
63
28
54
44
3
46
60
0
79
56
72
79
36
24
12
15
37
0
36
48
60
20
6
19
0
38
0
12
18
58
36
0
47
3
60
40
49
29
13
24
45
0
4
41
52
37
11
44
45
36
53
19
16
33
5
40
61
66
31
13
31
19
33
7
39
24
19
53
50
7
53
6
76
46
53
33
27
34
62
2
18
43
57
26
61
18
39
59
54
90
46
54
87
39
28
77
77
72
73
45
90
55
24
74
54
66
85
7
39
69
62
66
69
59
22
59
77
77
82
66
74
74
75
75
67
68
23
79
89
66
76
37
77
73
69
58
74
66
61
33
51
47
49
0
15
68
31
56
42
46
73
3
22
0
52
16
30
74
64
26
26
37
36
42
57
49
3
47
31
20
54
6
31
58
85
40
26
83
57
39
77
56
54
70
68
55
0
10
50
54
71
63
50
58
37
66
38
0
33
56
36
81
29
79
72
6
22
16
70
10
43
51
75
46
61
84
19
32
32
51
32
54
46
30
10
53
37
83
39
46
61
45
40
36
22
51
25
44
75
22
77
72
64
69
46
43
85
57
28
28
40
58
39
85
59
62
37
35
56
59
0
86
39
46
66
17
40
28
3
44
0
36
42
6
44
54
35
24
66
44
37
16
73
80
13
21
38
38
66
17
16
58
40
36
29
33
77
54
36
34
13
73
25
49
39
33
43
29
73
42
34
34
23
51
11
37
53
51
17
24
24
43
29
17
11
14
26
17
35
2
7
29
34
14
21
51
0
19
44
6
54
4
64
45
48
47
21
28
62
32
20
56
68
25
32
33
62
38
32
20
19
39
43
29
22
25
39
28
28
55
19
20
45
43
47
20
68
34
57
66
63
0
55
63
63
54
68
60
58
68
55
62
59
56
51
59
54
15
0
14
0
9
0
16
52
17
0
21
26
2
0
10
0
0
56
42
0
0
0
5
0
28
0
16
0
29
0
20
11
11
0
26
33
13
21
47
18
31
50
27
19
0
13
20
30
21
27
14
70
36
0
36
42
11
9
41
43
9
14
19
50
52
48
0
52
7
55
48
30
16
11
21
19
16
30
65
54
16
11
42
20
59
21
9
28
21
60
54
53
26
66
53
30
27
19
74
72
52
24
7
43
28
50
43
46
94
70
36
25
66
66
69
61
35
78
0
24
81
36
42
55
69
56
95
69
52
50
72
51
45
49
79
8
41
41
6
72
49
47
39
52
46
68
45
43
74
49
68
18
39
45
45
8
76
54
82
31
74
79
68
84
59
47
89
65
61
47
43
44
61
62
89
63
69
41
39
16
81
63
53
57
39
39
57
43
48
76
57
52
44
34
10
21
52
23
32
52
0
21
18
9
19
47
32
32
12
15
41
23
43
9
1
41
44
29
11
20
51
4
46
50
51
6
54
51
15
34
33
63
10
44
24
60
88
10
68
9
48
50
42
39
40
61
38
95
66
57
88
30
64
57
13
11
16
56
88
54
51
77
65
51
47
0
65
65
93
67
73
45
43
84
67
31
57
61
80
43
61
29
52
82
16
61
53
32
27
26
37
36
28
0
43
58
42
24
47
35
37
20
55
6
31
85
44
43
27
69
57
47
23
46
39
12
22
49
19
36
54
59
20
19
20
21
49
42
24
28
12
36
24
46
11
18
39
39
29
15
20
54
31
52
15
53
57
51
75
91
57
49
7
36
80
68
47
68
65
7
46
77
64
56
27
87
46
0
39
83
64
68
55
79
64
57
0
0
0
3
0
8
0
0
0
0
0
1
1
3
0
3
0
0
0
0
4
1
5
0
5
0
0
0
3
0
7
14
10
5
15
12
61
6
83
64
11
16
31
21
28
39
44
7
53
72
38
82
10
51
1
37
0
28
8
18
81
72
29
24
32
27
48
46
22
87
19
41
40
33
46
54
46
51
73
0
8
64
54
52
41
17
48
0
70
67
57
34
0
62
0
43
0
74
62
63
54


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c1-stdev.dat <==
8.82
3.46
4.95
94.62
38.3
6.68
36.52
4.23
28.25
3.55
13.77
92.76
35.33
13.13
3.41
117.18
13.37
8.15
28.85
25.59
8.57
11.68
76.14
9.66
10.72
11.36
67.13
155.26
27.96
9.67
13.12
206.15
21.69
72.29
104.14
79.08
152.2
156.51
26.18
6.97
158.33
9.99
21.58
151.13
4.04
153.64
4.15
32.04
154.24
160.4
4.58
148.71
3.7
1.7
16.8
15.78
23.48
10.17
3.29
3.15
11.12
30.82
17.37
69.35
10.94
6.51
14.56
63.28
9.47
37.54
61.84
83.18
106.87
2.08
29.65
100.45
7.25
18.61
37.7
4.35
125.65
15.11
32.15
135.5
30.19
47.67
30.8
7.99
73.85
13.38
108.87
65.98
2.73
3.66
124.36
3.74
99.62
77.85
18.48
5.64
36.89
37.31
109.61
6.15
4.13
4.28
17.6
14.05
13.06
18.7
5.87
9.04
15.25
20.4
12.5
2.96
9.02
40.89
84.85
39.76
21.21
9.27
9.34
85.24
33.18
105.1
14.4
40.28
19.67
51.64
27.37
18.39
9.04
9.3
19.69
16.55
14.51
13.81
82.14
35.99
30.4
12.54
11.13
9.13
169.1
10.95
60.8
4.43
2.59
5.1
14.53
25.92
33.94
64.77
103.62
6.19
11.55
53.98
11.43
19.85
76.59
138.44
104.18
69.03
17.77
2.88
20.92
119.73
19.96
17.6
4.62
4.95
87.88
24.56
19.97
69.56
25.64
80.5
62.88
20.55
8.09
31.31
16.16
21.49
129.18
75.17
78.82
22.07
6.82
2.04
73.28
13.99
1.6
97.76
91.42
41.28
150.36
2.32
14.11
35.43
7.57
7.48
36.87
32.46
7.07
6.52
14.7
28.27
6.26
15.26
8.32
19.42
31.22
14.84
29.88
73.91
26.41
60
141.35
21.71
105.74
20.11
12.95
30.56
36.86
18.16
41.36
17.88
112.49
59.82
36.59
128.54
27.13
78.41
38.05
26.29
87.27
77.54
100.59
20.39
117.37
41.78
16.27
60.75
87.96
26.39
17.34
18.38
27.01
61.78
3.26
175.72
3.39
21.22
108.4
58.32
101.98
6.86
9.89
107.19
43.56
27.99
5.11
10.26
167.49
24.25
67.01
11.32
2.39
15.78
9.42
17.24
25.86
7.13
5.69
1.84
42.9
9.13
77.36
11.07
69.54
9.2
49.81
8.35
30.74
16.84
21.71
77.78
27
42.23
31.41
24.01
73.87
38.43
31.74
34.31
35.51
120.64
71.4
75.53
104.43
30.49
24.1
23.44
116.55
71.17
31.6
31.02
37.51
37.31
165.34
25.64
29.71
62.88
25.51
9.42
17
14.27
101.61
47.65
13.13
43.57
35.74
10.5
35.18
13.21
48.07
97.8
4.48
10.42
26.72
108.32
9.4
13.7
18.73
49.09
6.87
11.82
33.31
29.32
12.96
12.2
15.37
51.02
111.42
30.77
25.58
17.93
183.11
25.12
86.11
96.68
75.26
46.48
28.81
40.45
32.56
11.19
43.84
37.75
33.41
50.79
30.24
56.19
104.9
192.23
168.05
31.17
95.1
40.88
30.42
13.22
34.66
19.49
12.85
69.13
74.85
73.34
70.67
43.48
69.14
78.41
87.65
71.48
91.47
203.61
114.23
68.06
69.6
70.69
90.5
73.71
81.36
116.46
76.01
78.12
79.85
157.44
60.25
3.71
85.08
19.78
74.63
16.58
9.26
79.52
124.91
20.67
163.33
2.29
12.54
28.42
82.74
4.23
14.06
44.88
5.77
6.65
72.97
30.1
75.4
79.8
31.54
9.18
31.72
105.77
80.4
15.99
28.96
80.33
4.74
45.17
5.08
22.86
21.55
55.31
69.18
8.4
8.07
17.89
17.26
41.97
34.44
6.56
42.17
36.78
37.27
13.45
80.74
23.46
44.41
24.55
105.67
189.66
25.78
34.3
26.03
16.77
41.58
41.35
23.83
17.32
29.92
19.25
35.04
8.84
38.44
1.31
214
12.53
78.04
12.56
79.66
19.07
31.73
7.3
67.11
13.84
13.49
13.5
47.23
11.88
9.53
20.01
17.16
14.86
7.42
14.77
69.96
130.33
36.57
25.87
196.03
74.08
9.72
2.04
52.92
30.27
11.96
70.6
2.36
198.6
6.36
6.28
4.26
7.46
15.4
14.19
2.13
24.89
5.84
55.59
43.79
66.21
4.57
51.99
5.9
153.51
6.16
138.55
5.92
92.85
63.12
122.67
42.6
84.41
39.61
121.22
7.43
7.42
21.73
16.52
8.3
15.27
8
19.71
17.78
8.5
12.18
4.01
8.15
65.16
39.46
30.46
84.7
9.3
9.57
27.53
15.71
20.8
45.15
9.12
3.79
5.01
5.43
137
25.65
32.45
75.31
3.7
6.99
63.17
10.72
107.04
31.1
102.74
49.52
13.1
10.21
21.61
66.18
7.29
8.41
8.19
7.46
92.58
11.07
21.02
90.55
43.04
108.15
23.44
62.71
167.6
8.23
88.62
59.87
103.38
38.81
35.92
11.99
13.15
82.81
17.6
139.35
76.84
97.01
99.08
152.88
105.84
105.22
124.48
6.44
82.74
92.78
106.23
141.28
82.87
88.44
97.45
98.89
105.28
96.62
83.72
104.18
105.61
95.08
92.85
93.39
1.99
120.15
129.69
101.5
145.78
20.92
8.65
106.4
130.79
116.4
117.97
73.79
103.55
109.45
137.38
126.01
74.95
92.36
83.16
68.07
80.86
61.04
5.38
8.2
7.31
120.16
5.97
21.09
70.97
56.99
9.26
32.14
37.18
108.1
8.44
7.96
5.45
101.66
13.74
9.11
29.34
112.41
7.89
9.62
7.46
11.02
11.29
13.13
57.87
86.79
36.27
145.58
10.82
65.5
151.4
10.68
87.9
44.62
112.25
18.14
28.92
15.52
11.52
19.25
46.26
8.91
24.22
85.77
12.1
50.81
122.03
9.6
111.76
15.77
20.21
33.48
19.64
16.96
16.59
47.65
34.13
131.13
14.33
23.69
115.44
31.38
46.29
22.36
24.63
81.47
41.48
86.91
20.82
12.58
22.48
109.29
17.17
13.12
92.24
128.12
29.65
114.98
111.75
41.77
43.42
77.92
31.33
86.34
22.53
11.12
16.68
38.64
81.52
27.96
28.42
116.98
20.42
96.78
20.54
16.46
158.45
14.9
88.85
29.47
17.79
30.12
11.58
15.89
11.03
15.78
83.4
4.67
6.83
180.15
4.91
43.85
31.38
113.29
56.93
98.02
7.01
11.25
82.87
38
47.6
12.91
99.21
196.39
23.4
60.8
13.25
6.24
14.74
21.47
16.55
99.51
7.48
14.72
3.57
10.94
24.99
80.25
13.13
62.38
9.51
33.52
9.2
29.21
15.1
24.27
124.28
17.18
12.95
20.75
32.72
27.28
11.83
62.67
51.84
12.84
166.89
11.43
32.58
20.03
26.87
13.9
22.66
46.83
149.99
24.85
35.83
16.75
155.26
1.88
74.04
7.45
80.52
18.31
52.45
7.43
2.39
72.53
13.2
87.83
153.15
3.2
16.65
23.32
3.46
9.61
34.08
9
2.16
118.34
19.02
6.78
16.12
6.49
16.6
39.6
162.25
112.93
107.39
106.19
101.36
118.1
93.97
84.29
2.06
195.16
4.86
41.79
40.62
125.89
57.78
90.72
6.64
7.22
88.31
31.6
29.05
28.12
198.46
49.87
13.15
4.03
15.7
24.99
18.37
6.78
5.91
4.3
9.35
26.05
108.97
60.54
10.29
11.74
10.11
44.24
16.71
89.67
50.73
60.53
73.15
1.69
72.64
10.01
78.95
33.87
15.29
4.3
28.29
79.5
35.88
5.46
1.99
102.91
12.34
2.14
11.88
1.02
9.69
111.98
80.64
25.04
132.59
61.25
19.37
34.59
161.3
76.52
27.57
21.88
49.78
101.38
18.96
33.28
193.48
17.27
79.6
32.81
13.28
106.07
22.1
124.98
33.13
80.31
9.61
93.41
20.84
37.52
46.31
70.36
92.09
25.09
123.87
58.28
139.35
97.59
99.71
52.24
35.19
63.1
45.84
11.32
75.49
1.49
146.03
2.38
139.06
2.95
104.01
67.08
139.09
6.11
39.99
100.94
50.53
114.83
7.28
5.97
18.83
14.01
6.22
20.67
7.04
9.11
168.66
59.13
13.45
2.8
9.22
50.67
72.36
73.79
14.1
29.47
7.81
17.92
65.2
42.21
103.13
24.48
19.89
20.77
57.07
44.74
27.47
68.12
133.9
23.3
24.68
98.52
23.86
38.71
33.39
87.17
133.61
72.73
65.38
25.9
37.71
40.51
36.19
21.23
21.34
116.85
36.75
29.38
74.21
30.19
74.21
25.78
25.28
32.98
25.42
32.44
25.82
46.48
147.95
192.86
195.83
10.48
3.43
74.62
55.1
51.05
74.34
58.78
46.87
38.76
148.42
65.64
47.78
156.47
155.89
38.82
143.68
63.08
26.33
47.5
64.07
39.03
46.97
80.18
24.39
82.88
142.15
37.24
40.71
37.69
42.68
37.66
42.38
50.49
41.11
55.8
78.71
114.82
2.94
12.84
4.19
111.49
76.82
65.28
51.55
77.07
80.18
29.82
46.22
66.37
47.16
47.57
69.67
63.35
34.68
40.37
124.27
48.78
95.48
49.42
65.66
34.7
44.37
84.54
43
96.81
76.39
44.5
129.55
59.4
38.06
38.46
36.88
30.67
42.83
36.02
128.78
73.81
9.45
71.33
36.84
43.07
26.35
16.46
74.41
23.18
60.55
50.1
73.99
25.2
190.96
24.19
19.65
35.12
38.76
17.7
20.74
42.88
27.03
34.04
27.56
18.89
18.98
73.38
109.69
12.14
14.45
8.64
57.22
9.79
7.97
121.61
9.83
102.49
32.68
8.08
47.83
27.45
47.43
104.85
14.55
8.28
8.3
65.11
8.26
17.85
8.18
12.14
77.33
23.78
14.79
6.26
9.74
47.11
41.27
145.02
18.43
11.09
155.59
11.76
88.06
40.04
97.83
63.89
3.42
34.51
69.43
62.9
48.93
52.48
31.86
5.05
90.16
72.03
54.75
24.1
6.8
13.02
28.54
153.12
5.12
3.6
7.03
2.52
6.82
267.38
5.98
7.41
5.03
7.05
18.53
28.66
41
72.94
6.14
6.05
7.67
73.88
9.71
16.48
70.75
109.16
10.09
103.83
17.73
21.5
155.13
5.95
12.5
46.33
4.79
101.32
19.22
31.13
80.6
117.39
17.69
66.81
14.97
7.64
64.64
57.43
106.48
23.75
27.22
166.9
13.14
40.55
34.77
13.33
11.64
16.38
86.99
26.47
46.09
72.61
151.56
191.42
31.7
26.93
18.68
19.15
25.11
18.08
15.29
130.27
34.23
27.49
17.98
65.01
47.58
32.36
39.55
26.06
26.68
15.39
2.06
28.29
20.05
101.2
20.22
11.67
39.5
2.5
8.06
43.55
15.54
21.55
3.44
39.78
8.22
29.1
192.97
56.36
11.86
184.63
23.67
20.64
99.53
26.31
66.35
30.93
55.1
15.44
130.19
181.19
19.53
49.55
45.24
25.12
133.75
12.79
21.29
10.69
27.13
55.89
46.01
113.76
22.71
26.72
174.09
44.43
43.27
2.4
35
22.17
49.21
72.81
33.69
31.2
29.26
37.25
57.41
89.68
185.25
43.37
26.18
13.91
30.18
12.05
35.01
26.2
233.16
83.92
185.51
104.53
193.92
185.19
200.25
198.95
23.19
188.45
185.14
26
223.47
187.66
247.69
17.48
196.16
150
37.1
94.52
12.39
43.22
185.48
19.44
186.17
190.7
23.19
45.62
4.43
149.38
7.32
129.92
4.75
97.49
58.34
126.12
7.24
20.98
105.4
35.98
51.53
5.82
7.23
37.41
70.62
17.95
4.82
13.89
17.36
150.8
6.03
12.27
4.3
12.59
54.6
71.37
44.62
10.77
70.86
9.51
9.78
30.36
15.18
23.34
86.45
10.59
172.68
6.74
149.27
4.63
114.85
60.65
103.67
19.13
33.34
107.7
54.6
105.85
5.92
11.07
184.07
30.15
67.63
22.44
13.63
18.98
7.48
19.82
10.42
25.29
8.48
12.74
41.62
66.48
38.05
13.1
83.48
13.58
162.38
14.1
24.91
17.92
26.18
15.02
12.5
41.48
38.49
86.6
80.3
28.93
19.54
8.14
91.71
18.34
20.89
7.76
14.34
19.24
22.74
8.07
8.63
10.04
63.27
111.35
43.82
8.19
8.84
23.21
9.67
8.79
181.26
13.48
46.04
123.92
8.91
15.21
94.9
52.76
74.64
185.78
38.66
76.87
136.28
24.51
142.72
23.35
22.53
127.95
18.5
24.76
14.14
65.15
172.9
37.52
23.84
9.72
38.6
31.78
2.27
82.31
14.76
40.69
37.23
153.27
7.64
7.75
16.71
6.62
15.03
15.09
6.85
20.95
25.83
153.45
9.52
1.83
39.66
52.81
92.6
35.78
14.13
56.77
2.67
19.32
153.25
14.24
2.62
106.96
12.54
17.17
11.26
2.57
150.42
2.36
134.22
106.49
34.82
11.01
45.7
27.29
27.58
8.62
51.19
20.84
48.04
23.71
106.24
167.6
41.85
18.84
48.33
17.04
10.25
9.8
40.54
188.16
13.6
15.62
26.07
21.21
8.12
129.34
81.35
8.28
2.11
8.44
4.67
22.61
32.94
18.98
50.73
8.41
25.46
65.18
9.91
44.45
50.33
54.64
99.85
10.65
7.02
20.99
33.78
10.45
19.56
6.28
119.97
13.9
32.01
122.7
83.49
84.43
24.15
8.65
98.36
13.69
25.71
69.75
4.54
7.09
4.34
151.72
3.77
16.33
8.13
27.2
47.06
11.67
101.01
5.94
7.2
7.71
90.79
13.82
6.32
19.5
26.52
6.97
12
13.62
4.46
10.67
47.12
44.31
145.16
7.99
159.41
75.22
84.13
2.24
0.51
0.55
2.02
9.71
139.48
126.61
0.93
27.64
198.31
7.42
47.22
5.5
35.03
2.33
1.36
36.12
1.07
0.76
1.33
125.65
100.93
10.48
3.73
3.24
3.98
3.64
124.54
8.6
13.63
7.81
1.85
0.75
24.84
0.82
18.62
5.79
8.15
9.59
64.83
12.37
17.87
60.64
124.35
7.8
10.25
11.35
19.71
51.14
127.35
180.36
20.9
19.3
7.27
16.78
12.13
17.62
7.38
7.87
91.43
23.46
78.8
43.19
83.02
63.46
19.83
9.94
30.12
16.64
15.58
4.75
26.18
31.08
27.42
152.36
63.17
19.18
85.31
4.03
58.77
82.14
29.98
97.61
63.39
45.32
33.98
71.79
34.04
31.89
35.24
31.46
31.87
48.16
23.05
26.5
105.88
53.81
62.36
30.69
62.31
34.12
91.17
44.85
128.87
83.17
87.46
88.28
110.57
87.52
89.78
98.41
85.9
102.92
189.33
131.23
78.48
86.24
88.56
89.02
103.42
86.09
88.99
91.61
90.87
208.11
161.16
23.55
156.22
170.64
89.98
86.89
36.35
41.15
99.87
54.81
209.72
169.82
170.57
113.85
34.96
66.25
38.46
170.76
208.56
38.45
39.44
178.53
37
173.58
43.57
175.06
75.02
232.93
191.26
207.58
219.15
209.88
9.25
7.37
10.84
6.18
18.84
15.91
11.79
75.03
10.75
17.1
11.94
53.07
13.41
21.08
22.9
102.56
108.35
65.06
13.12
11.82
21.1
35.28
12.91
19.97
10.88
15.91
123.5
16.91
8.94
87.34
76.19
45.84
19.8
15.32
39.78
16.53
15.65
65.56
3.01
74.61
4.13
5.5
51.91
19.37
71.09
79.25
15
1.1
91.13
96.58
43.26
16.56
14.07
31.46
102.07
15.82
29.45
7.64
4.44
90.85
7.06
1.48
15.25
55.76
25.26
52.84
159.46
211.93
7.99
76.04
5.86
13.12
37.69
34.44
46.55
23.72
4.57
86.06
40.24
42.24
19.44
155.35
196.7
45.96
9.64
10.72
5.55
83.46
44.83
8.01
14.02
22.77
5
32.69
30.12
33.56
107.8
74.47
35.85
66.04
75.37
7.68
45.81
25.23
45.27
116
18.37
9.39
199.14
21.12
17.5
16.14
10.19
35.03
146.59
28.92
10.6
8.19
40.8
50.32
36.56
46.41
44.98
203.03
22.98
53.15
26.31
48.96
8.55
8.54
217.1
8.32
19.27
91.02
28.37
33.25
14.33
8.46
14
11.56
32.39
100.51
175.67
173.01
25.18
61.72
18.63
16.73
19.21
27.27
68.86
11.54
11.09
8.7
42.3
78.34
14.95
34.49
16.78
5.44
18.93
5.97
146.64
25.89
22.72
75.01
11.9
18.65
8.89
63.54
12.64
117.48
26.9
122.19
15.34
87.31
22.96
10.37
27.8
9.43
12.4
14.08
12.67
97.9
14.43
25.29
90.86
47.29
23.13
55.66
10.14
73.61
33.92
104.15
62.29
77.66
2.3
18.72
92.37
94.51
5.07
24.71
3.18
87.09
83.03
14.76
1.26
120.44
127.09
32.51
147.06
3.04
98.3
15.49
26.47
3.92
16.19
36.14
18.1
8.43
16.95
47.53
11.25
11.68
7.52
9.06
7.7
40.7
32.98
53.73
9.37
10.57
63.65
11.71
37.12
34.51
110.67
17.84
118.56
13.84
7.52
37.61
16.01
19.06
9.77
112.06
13.88
28.33
119.37
19.17
75.4
16.52
78.57
126.47
59.88
10.52
75.6
15.86
46.17
10.86
5.1
76.77
17.36
61.1
36.42
82
5.38
19.06
197.04
5.26
17.23
23.82
9.54
43.63
49.09
12.62
18.34
19.39
7.19
42.21
68.31
48.12
54.73
53.91
63.2
48.97
99.49
53.23
47.04
38.05
75.78
53.22
63.06
52.83
99.23
143.51
117.9
45.19
39.73
43.01
51.41
61.01
50.53
43.63
147.71
47.53
50.36
100.71
93.17
90.79
40.77
44.23
39.13
45.76
17.77
13.73
15.92
16.23
51.45
22.83
30.59
15.8
31.65
71.33
15.14
22.43
27.86
22.14
14.78
100
65.06
18.43
13.27
16.23
21.39
15.8
17.65
25.4
31.22
37.49
30.84
95.23
14.26
12.18
10.81
13.36
26.84
27.4
28.43
10.24
15.64
66.28
15.14
32.9
24.15
104.46
79.17
116.47
18.9
19.38
20.29
77.38
12.89
22.47
21.75
11.42
85.46
16.93
39.8
148.96
64.96
25.55
73.86
39.66
10.48
39.13
17.01
54.22
56.82
47.25
16.26
47.89
13.92
45.85
12.28
73.22
170.41
11.03
63.42
13.2
20.91
13.63
6.62
28.75
8.12
163.21
7.91
19.99
8.06
35.23
8.76
5.6
139.43
48.69
45.66
75.03
75.05
166.29
262.35
259.58
105.12
22.64
5.24
14.98
84.54
68.32
22.36
138.51
33.61
32.02
47.58
2.81
69.44
26.88
34.98
36.26
82.29
55.3
22.53
30.35
181.76
22.08
42.82
42.16
12.25
7.81
13.79
34.53
22.85
22.14
25.5
33.93
11.9


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-assimetry.dat <==
0.95
0.95
0.48
0.48
0.48
2.01
3.95
0.23
0.23
0.23
0.23
0.23
0.14
0.14
0.14
0.14
0.14
0.14
1.27
1.27
1.34
1.34
6.10
0.54
0.54
0.54
0.94
0.94
0.94
0.47
0.47
0.47
0.47
0.47
0.20
0.20
0.20
0.20
0.20
0.20
0.20
1.04
1.04
3.14
2.00
0.36
0.36
0.36
0.36
2.88


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-assimetry__c__pia_.dat <==
0.43
0.29
0.15
0.09
0.93
0.33
0.26
0.22
0.30
0.08
2.98
1.02
0.10
0.15
1.32
0.13
0.23
0.09
0.37
0.07
1.38
3.18
0.95
1.18
1.08
0.31
0.10
0.06
1.82
0.22
0.13
0.58
1.39
4.85
0.20
2.07
0.31
0.73
1.03
3.38
2.66
2.11
0.93
0.14
0.32
0.13
1.05
0.24
0.14
0.27
0.30
1.06
1.85
0.11
2.35
0.22
0.53
0.48
0.16
0.21
0.14
0.70
0.87
1.22
1.22
2.30
0.94
2.12
0.50
0.86
0.18
0.32
0.30
1.59
1.34
0.21
0.70
0.15
0.67
0.90
1.77
0.49
2.56
1.39
3.02
0.47
0.30
1.41
0.47
0.67
0.90
0.24
1.04
0.16
0.37
0.21
2.56
0.25
2.46
0.08
0.12
0.10
2.40
0.17
0.23
0.08
0.70
2.53
2.83
0.31
2.01
1.56
0.47
5.12
0.15
0.17
0.38
0.39
0.23
0.17
0.62
1.40
3.77
0.33
0.42
0.35
0.36
2.64
0.45
0.83
0.33
0.26
0.41
0.32
0.76
0.44
2.13
0.66
0.31
0.37
0.45
0.50
0.58
0.44
0.88
0.16
0.79
0.37
0.38
0.32
0.59
0.69
1.71
0.27
0.27
0.46
3.46
0.31
3.07
0.84
0.13
2.38
0.30
12.77
0.19
0.09
0.09
0.17
0.09
0.27
0.21
3.36
0.09
0.52
1.27
0.15
0.19
0.32
0.52
0.14
0.46
3.95
0.10
0.26
0.39
0.23
0.30
3.48
0.12
0.09
0.47
0.27
1.64
0.84
0.28
0.16
0.09
0.48
0.16
0.25
0.16
0.28
0.15
0.14
0.36
1.52
2.96
2.91
3.64
4.95
2.83
1.23
1.85
1.86
3.14
2.31
1.22
0.49
0.78
0.85
0.10
0.33
1.19
0.34
5.15
2.66
2.59
6.10
1.01
1.31
3.46
0.91
1.79
3.08
4.47
1.77
1.10
4.68
1.29
2.18
5.33
0.08
0.24
0.20
1.26
0.32
0.34
0.89
0.24
1.26
1.32
3.48
0.49
1.96
1.93
0.21
0.15
0.69
1.03
3.05
0.30
2.23
0.99
0.36
0.19
0.13
3.63
1.49
0.58
1.27
0.16
0.27
0.11
1.00
1.17
2.51
1.11
1.89
1.26
2.14
1.12
1.44
1.58
1.45
0.91
2.88
1.70
1.89
2.47
0.99
1.72
1.01
1.70
1.34
1.04
1.68
1.36
0.96
3.41
0.13
0.12
0.45
0.89
2.95
0.17
2.63
0.37
0.92
1.10
2.26
0.43
1.28
0.85
0.19
0.29
0.37
0.24
0.85
2.00
3.21
1.10
3.41
3.80
0.55
0.91
3.06
0.95
0.52
0.47
0.16
0.30
0.21
0.27
0.28
0.20
0.43
0.98
2.75
0.53
0.12
2.16
0.76
0.17
0.29
0.48
0.46
1.35
2.72
0.30
2.68
0.16
0.25
0.26
0.43
0.30
0.21
0.41
0.58
0.58
0.38
0.25
0.20
0.63
0.27
2.11
0.61
0.28
0.54
0.25
0.26
0.40
0.23
1.45
1.83
0.10
2.77
1.51
3.15
0.58
0.12
2.88
1.58
0.66
0.20
2.47
0.19
0.12
0.25
0.31
0.26
0.11
0.09
2.54
1.75
0.33
0.09
0.10
1.25
0.09
0.61
1.39
0.94
0.94
0.57
1.10
3.72
0.50
0.20
0.13
5.14
0.29
2.72
0.11
0.83
2.65
0.54
0.14
0.75
3.03
0.16
0.36
0.90
1.24
3.57
0.20
3.29
0.33
0.32
0.64
2.81
0.77
0.62
2.44
0.96
0.93
0.70
0.54
3.45
1.19
2.08
3.38
2.11
1.80
0.62
2.28
0.13
1.68
0.70
0.91
0.08
1.71
1.96
2.93
3.04
1.78
3.71
3.35
2.63
4.39
0.33
0.30
0.16
2.88
2.44
9.46
0.33
0.29
0.40
2.28
3.79
0.31
2.06
3.79
0.13
3.67
2.07
3.20


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-cv.dat <==
5.69
5.43
6.04
0.14
2.69
2.1
15.17
8.53
1.08
1.73
1.1
2.75
7.19
1.16
19.57
14.19
0.86
2.05
24.92
15.68
7.95
2.85
7.19
14.59
1.33
2.56
2.29
0.74
1.61
9.75
4.26
7.97
9.71
6.95
4.49
2.47
12.73
2.29
0.69
1.66
12.99
14.67
19.82
1.01
8.05
6.71
1.96
4.07
14.94
2.25
9.82
12.85
2.95
2.65
8.56
3.33
1.96
14.74
1.5
11.99
7.66
1.16
7.48
7.01
18.25
3.76
22.85
21.05
4.03
16.18
1.32
2.75
11.45
14.16
5.15
3.71
19.76
9.55
9.32
5.79
14.7
9.38
7
4.75
4.12
0.89
9.43
2.97
19.1
9.69
1.49
23.83
6.78
2.1
4.33
10.78
22.51
4.58
0.58
1.99
24.33
9.71
9.45
7.27
13.7
1.44
1.37
12.35
4.29
10.76
8
5.8
0.61
4.97
32.91
1.14
12.3
39.51
7.86
0.92
7.27
5.39
5.71
2.85
4.26
4.79
5.82
4.29
5.75
5.07
4.84
2.6
3.72
4.87
5.76
4.65
3.9
3.69
4.63
4.29
4.95
4.41
5.31
5.3
4.01
4.56
4.16
5.07
4.37
4.42
5.03
5.22
5.61
3.32
4.1
4.43
5.11
4.7
4.9
6.59
5.05
4.21
4.29
4.75
4.21
4.91
4.14
4.23
6.58
10.68
15.66
5.5
18.26
6
13.39
6.91
23.24
5.94
6.73
8.41
5.1
9.3
5.32
5.63
14.96
19.01
15.1
8.81
16.61
13.46
8.89
23.79
6.53
5.82
13.42
4.84
8.34
5.64
16.46
16
5.75
14.63
5.62
11.83
4.34
22.81
10.77
13.72
6.19
7.75
24.41
27.85
9.13
6.98
5.46
11.56
10.41
15.37
13.88
7.98
17.8
17.41
5.42
14.85
5.3
9.76
5.43
15.76
12.61
9.73
7.11
6.24
9.29
4.26
21.32
2.15
9.62
4.82
4.94
1.52
8.17
3.22
3.03
4.53
15.01
7.32
1.2
14.52
6.65
1.52
24.9
4.19
21.78
13.64
1.28
1.49
7.73
1.33
5.66
4.97
0.88
4.5
1.16
24.51
4.83
2.36
9.89
2.68
3.5
5.62
2.62
1.72
19.57
6.62
1.2
0.59
2.03
3.29
24.75
4.24
4.06
3.44
6.68
14.56
3.83
0.73
4.14
1.39
4.13
3.55
3.76
19.97
3.53
10.88
3.93
4.02
3.51
6.85
5.03
5.61
7.89
4.53
4.15
3.51
1.03
3.5
5.72
3.94
3.82
1.47
3.81
3.63
4.4
3.57
18.66
7.33
5.96
7.45
5.49
2.77
1.85
10.31
0.75
2.34
7.01
0.97
0.67
6.04
0.96
5.25
3.82
23.93
20.17
4.12
7.24
1.3
9.54
7.98
55.36
7.35
13.77
1.38
7.16
7.64
17.03
8.52
9.76
21.19
8.47
23.58
7.27
5.51
9.11
9.76
10.12
32.72
6.95
20.58
11.55
5.87
7.96
12.61
14.32
7.87
10.65
8.59
9.47
9.6
7.29
7.77
8.53
18.05
8.57
9.95
18.51
9.39
18
9.81
8.92
4.11
9.49
9.41
7.57
4.26
9.43
15.65
8.56
7.53
16.3
8.18
8.98
12.23
10.17
9.61
9.78
7.99
12.44
6.45
16.89
3.79
8.64
8.41
9.83
8.91
10.42
6.72
9.53
9.66
3.17
7.39
7.25
8.78
7.3
6.34
9.17
7.47
7.23
15.55
4.49
6.08
2.61
5.37
13.38
3.08
2.97
3.59
4.24
23.38
12.4
3.68
4.07
13.7
2.38
2.21
4.3
4.03
5.47
9.67
7.65
0.73
20.31
7.58
15.55
7.09
15.66
2.3
11.02
1.99
0.73
14.53
12.98
1.05
3.38
7.91
2.04
0.95
1.9
0.77
0.29
5.52
0.82
0.08
0.28
12.74
3.69
3.9
12.81
3.1
5.43
6.81
3.34
23.98
7.3
9.89
17.15
0.83
0.81
0.42
15.75
0.7
0.58
0.87
0.76
4.13
14.03
2.97
7.76
0.68
0.76
0.93
0.54
11.8
4.02
1.35
6.41
5.79
1.84
1.78
0.54
1.46
0.47
3.24
3.55
0.65
1.24
0.48
13.29
3.42
1.96
7.77
7.54
2.74
1.9
26.88
4.13
14.4
2.17
10.75
5.23
3.71
3
8.58
3.38
7.48
0.85
3.31
7.76
11.69
7.89
1.35
12.9
6.36
1.36
5.74
17.12
9.09
6.91
3.31
0.75
7.93
1.78
20.32
9.85
1.34
6.73
2.05
2.23
18.52
10.67
1.21
6.39
1.73
2.72
0.79
7.61
15.35
1.61
2.06
13.92
12.82
4.39
14.27
1.38
2.16
9.54
3
2.51
8.48
3.19
2.02
16.17
11.74
7.43
1.4
11.18
7.55
1.45
1.44
3.2
2.83
3.74
3.64
6.62
3.4
8.6
4.34
3.09
2.42
2.54
3.27
3.98
3.3
3.43
7.19
3.91
3.03
3.49
3.39
3.51
2.89
4.12
2.73
12.43
4.05
4.22
2.44
2.04
2.88
2.72
2.98
3.38
3.7
2.34
3.6
3.64
2.98
2.7
3.82
2.57
3.66
6.41
2.62
3.09
4.62
14.85
8.99
2.11
9.49
2.95
2.02
3.3
1.52
16.69
7.36
3.18
1.13
1.92
2.02
6.14
32.76
4.3
10.59
8.13
6.11
5.13
0.61
11.96
8.01
0.93
8.87
5.28
0.42
6.65
7.84
7.6
0.31
2.66
9.32
5.13
0.82
0.61
2.24
1.54
1.85
21.69
2
15.09
14.52
13.97
2.81
7.09
15.89
14.74
9.44
8.81
4.18
22.11
2.04
6.72
4.66
4.39
7.85
1.96
2.84
4.48
1.38
13.73
1.19
14.31
6.65
1.46
6.51
8.43
17.89
3.6
9.72
0.77
22.94
6.74
1.54
8.72
11.5
3.05
1.56
7.21
13.31
0.5
1.47
5.92
6.42
10.35
0.56
28.35
10.24
6.71
14.02
1.46
6.87
7.23
2.99
9.67
3.94
12.86
2.09
9.9
4.86
3.4
7.91
2.47
3.02
3.89
11.22
7.5
9.1
1.14
1.29
9.38
7.3
1.54
32.76
0.84
14.25
16.83
22.72
16.99
3.66
14.52
0.55
1.81
28.59
6.61
0.26
4.58
1.68
15.01
5.89
3.72
9.96
11.76
0.59
11.15
7.25
15.3
14.35
16.07
1.57
0.58
15.48
0.55
0.7
2.87
0.61
2.97
0.97
2.85
4.08
0.69
0.68
29.26
2.39
0.55
1.36
0.73
0.82
0.67
0.77
0.73
0.8
0.59
1.64
1.71
0.95
1.77
0.8
0.99
4.48
7.18
0.59
2.92
0.61
0.64
1.37
2.32
1
1.06
0.78
5.05
0.91
1.54
0.61
0.6
0.87
1.04
0.86
0.7
1.29
0.58
1.13
0.78
1.66
2.46
1
0.65
0.73
4.43
15.79
1.99
9.89
3.79
3.71
8.6
3.26
2
13.38
12.12
7.55
1.42
6.81
9.66
7.24
4.4
12.57
9.91
7.46
4.84
3.85
1.08
24.23
3.09
1.84
12.2
10.2
1.66
18.52
7.17
2.3
20.4
2.8
3.97
4.3
5.08
2.04
7.11
0.52
14.38
5.97
1.57
23.38
3.3
2.52
2.04
0.47
3.62
15.01
25.82
2.78
2.62
2.99
14.46
2.97
16.2
5.97
3.04
3.29
35.57
11.36
7.4
5.88
2.72
3.39
2.95
2.76
2.9
2.86
11.55
3.06
30.16
23.78
9.95
2.96
3.13
11.69
11.78
2.81
8.14
2.88
9.16
15.19
3.12
3.09
5.11
6.22
10.98
3.96
3.09
3.1
3.29
1.88
2.8
3.24
9.28
3.08
8.6
6.78
1.61
4.56
8.32
8.46
2.66
6.63
1.06
7.81
6.34
3.8
2.46
2.6
2.41
10.25
3.56
2.54
2.34
4.96
6.23
7.52
8.23
2.55
1.12
10.14
1.79
7.07
4.07
1.37
0.92
5.86
1.83
5.64
14.92
9.43
0.46
27.37
9.6
6.69
17.57
0.5
0.59
4.23
3.9
5.51
0.62
3.31
15.01
1.57
65.33
2.77
12.93
4.17
11.51
0.76
1.94
9.46
2.52
2.73
7.68
2.97
13.32
3.11
7.34
0.96
0.83
3.48
14.57
17.2
13.96
3.09
1.39
2.05
1.69
4.76
6.53
2.63
1.41
1.43
5.18
3.47
13.24
9.33
5.06
20.23
9.18
7.03
3.38
0.72
1.58
15.98
9.31
1.12
14.77
6.39
1.94
8.79
3.91
7.77
8.23
6.11
0.88
3.11
1.13
2.37
9.84
8.26
1.09
10.11
1.23
5.41
2.03
15.2
6.12
16.16
4.07
32.68
0.54
19.74
1.61
14.29
8.89
6.87
20.86
7.52
1.79
13.1
17.74
4.39
13.3
1.37
8.07
5.09
14.95
2.07
1.54
6.97
3.31
4.72
11.46
1.5
1.81
1.48
3.23
1.38
1.39
10.63
6.24
8
11.28
15.36
0.58
20.56
10.96
2.5
6.6
10.67
4.67
3.55
1.44
19.83
14.26
2.59
14.95
4.85
7.97
8.23
1.22
3.43
9.78
4.23
22.3
2.21
10.14
4.79
4.5
1.5
8.49
3.51
7.67
3.17
7.11
1.41
13.95
7.69
1.28
7.58
1.52
4.38
24.45
1.94
9.58
4.51
4.64
2.99
8.37
3.2
3.04
8.78
1.43
14.51
7.25
1.21
1.43
10.07
11.4
8.2
2.09
7.81
2.56
1.18
12.83
5.07
7.22
36.28
11.12
2.75
2.75
14.94
6.99
6.37
8.87
2.85
0.12
8.17
0.68
3.55
9.11
5.9
0.93
2.71
0.75
1.3
7.85
7.04
1.87
0.74
9.13
1.02
1.34
5.8
2.78
5.86
1.21
7.91
4.46
12.66
2.23
14.43
4.42
23.34
4.52
3.9
31.62
0.37
1.13
0.95
1.91
1.2
1.23
2.85
7.15
1.06
1.39
0.85
6.77
1.05
1.13
1.28
1.39
2.36
1.16
1.12
1.67
1.03
1
2.2
2.35
1.37
2.52
0.93
1.08
0.99
7.6
1.14
1.1
0.83
0.9
1
1.2
1.09
1.18
0.83
1.2
1.19
1.03
0.98
1.84
0.94
1.32
0.84
0.96
16.29
3.69
22.67
15.29
4.08
38.51
0.9
1.82
15.86
10.77
8.18
10.42
13.75
4.31
4.64
13.16
1.43
13.88
4.9
24.54
20.71
9.16
4.09
9.02
9.04
0.71
7.1
4.49
2.64
10.59
0.67
13.75
15.24
1.06
9.18
6.69
1.95
3.79
4.42
7.96
8.26
8.46
0.13
2.4
1.84
3.38
2.7
15.83
2.34
1.03
1.07
0.69
0.42
1.99
2.29
3.66
2.88
4.43
3.11
11.14
9.82
7.45
7.77
2.61
1.57
8.15
1.93
1.14
8.22
2.15
9.39
33.49
4.08
14.3
9.41
7.28
4.8
11.23
3.76
1.15
3.12
6.97
11.92
9.88
1.23
12.18
6.72
4.89
11.92
11.49
8.82
11.15
3.03
0.61
0.99
20.33
5.13
9.03
1.19
5.62
5.99
6.89
2.61
7.29
5.55
0.61
7.12
2.72
1.51
9.9
0.8
2.43
6.63
0.98
0.96
5.57
0.87
5.04
4.58
16.78
1.61
1.46
2.48
2.2
9.45
4.78
1.39
4.06
8.46
3.22
3.02
8
12.3
1.39
7.36
2.42
1.18
9.29
2.35
6.46
2.44
2.45
10.14
5.03
14.2
10.24
7.64
5.08
4.14
0.77
8.82
3.26
19.03
11.91
1.35
14.39
7.18
2.22
11.3
3.94
24.37
0.69
15.6
7.27
6.26
1.19
22.24
7.15
8.92
8.16
1.44
3.65
3.94
13.55
3.9
13.41
17.3
5.26
3.81
0.39
7.31
3.51
2.36
7.13
8.09
6.35
0.96
1.3
9
3.81
5.65
5.91
0.83
3.07
0.72
0.72
9.63
7.95
1.28
0.71
9.34
1.67
2.3
1.07
4.75
12.09
9.84
7.16
2.95
1.58
1.64
17.52
2.91
10.26
1.19
27.38
6.63
2.13
3.74
26.39
3.45
9.16
1.08
5.69
6.95
0.36
1.54
10.88
7.75
8.03
4.21
7.13
7.35
5.9
2.26
23.81
1.99
7.24
0.98
0.69
8.61
1.06
5.59
1.65
7.32
7.83
0.47
20.75
8.21
15.89
7.41
10.03
4.89
12.88
9.82
7.69
5.03
3.15
1.03
11.25
0.87
3.11
17.6
4.58
3.42
10.77
1.46
13.3
9.74
7.19
2.35
4.13
9.75
7.89
6.19
4.95
11.42
0.3
15.05
6.98
0.84
0.16
1.75
8.44
1.01
5.45
8.33
4.23
7.32
0.67
6
0.39
2.3
0.67
12.43
7.33
1.2
8.26
0.94
0.67
0.23
5.48
1.83
46.21
1.73
6.94
0.61
7.83
19.09
12.38
0.82
20.91
17.2
1.53
9.54
3.42
7.41
13.99
1.41
4.03
2.14
4.46
1.98
1.69
38.32
1.9
2.46
9.28
1.99
12.26
4.34
2.01
2.01
30.69
7.21
12.96
4.53
1.78
2.33
2.04
2.09
2.01
1.85
1.96
7.68
2.18
5.9
21.1
2.52
2.17
10.31
2.28
1.93
1.84
1.94
7.06
2.23
2.03
2.61
5.5
3.03
5.86
4.74
1.96
1.97
1.36
2.14
2.53
4.24
2.21
1.78
2.18
1.67
2.13
10.67
1.65
2.22
1.82
36.45
12.87
4.67
2.55
5.03
2.53
22.84


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-link.txt <==
1-10
1-15
1-18
1-22
1-33
1-47
1-55
1-71
1-73
1-96
2-1
2-10
2-11
2-14
2-18
2-20
2-22
2-24
2-46
2-47
2-51
2-55
2-64
2-66
2-72
2-75
2-87
2-88
2-90
3-2
3-10
3-11
3-15
3-18
3-20
3-33
3-43
3-46
3-47
3-54
3-55
3-59
3-71
3-73
3-83
3-98
3-99
4-10
4-11
4-17
4-18
4-31
4-33
4-36
4-46
4-47
4-54
4-55
4-56
4-64
4-66
4-73
4-84
4-90
5-2
5-11
5-15
5-18
5-19
5-20
5-24
5-47
5-51
5-54
5-75
5-83
5-98
5-99
6-2
6-10
6-11
6-15
6-18
6-20
6-33
6-47
6-48
6-54
6-55
6-71
6-73
6-83
6-98
6-99
7-11
7-17
7-18
7-19
7-24
7-36
7-46
7-47
7-54
7-55
7-66
7-87
7-90
7-99
8-10
8-11
8-15
8-18
8-22
8-33
8-35
8-47
8-55
8-64
8-71
8-73
8-83
8-98
10-1
10-2
10-3
10-4
10-6
10-8
10-11
10-12
10-14
10-19
10-22
10-26
10-27
10-31
10-32
10-33
10-34
10-35
10-39
10-43
10-48
10-49
10-51
10-55
10-59
10-61
10-62
10-64
10-67
10-68
10-71
10-73
10-77
10-78
10-79
10-80
10-81
10-83
10-84
10-88
10-89
10-90
10-93
10-95
10-96
10-97
11-2
11-3
11-4
11-5
11-6
11-7
11-8
11-10
11-12
11-13
11-15
11-16
11-17
11-18
11-20
11-24
11-26
11-27
11-31
11-33
11-34
11-35
11-36
11-39
11-40
11-41
11-43
11-45
11-46
11-47
11-48
11-49
11-54
11-55
11-56
11-59
11-60
11-61
11-62
11-64
11-65
11-66
11-67
11-68
11-71
11-73
11-74
11-77
11-78
11-80
11-81
11-82
11-83
11-84
11-85
11-90
11-91
11-93
11-94
11-95
11-96
11-97
11-98
11-99
12-2
12-10
12-11
12-17
12-18
12-20
12-33
12-36
12-46
12-47
12-54
12-55
12-64
12-66
12-73
12-83
12-98
12-99
13-2
13-11
13-15
13-20
13-24
13-48
13-55
13-64
13-71
13-75
13-79
13-83
13-84
13-98
14-10
14-17
14-18
14-33
14-36
14-46
14-47
14-54
14-55
14-66
14-73
14-82
14-96
15-1
15-2
15-3
15-6
15-8
15-11
15-20
15-23
15-24
15-27
15-31
15-34
15-35
15-36
15-46
15-49
15-51
15-55
15-61
15-62
15-64
15-69
15-71
15-72
15-75
15-77
15-78
15-79
15-80
15-81
15-83
15-84
15-87
15-89
15-90
15-95
15-96
15-98
16-2
16-11
16-15
16-18
16-33
16-43
16-55
16-59
16-64
16-71
16-73
16-77
16-83
16-88
16-98
17-11
17-15
17-18
17-19
17-20
17-24
17-45
17-47
17-54
17-55
17-66
17-83
17-99
18-1
18-2
18-3
18-4
18-5
18-6
18-7
18-8
18-10
18-11
18-12
18-14
18-15
18-16
18-17
18-19
18-20
18-22
18-23
18-24
18-25
18-26
18-27
18-31
18-34
18-35
18-36
18-39
18-40
18-41
18-43
18-45
18-46
18-47
18-48
18-49
18-51
18-54
18-55
18-56
18-57
18-59
18-60
18-61
18-62
18-63
18-64
18-65
18-66
18-67
18-68
18-69
18-71
18-72
18-73
18-74
18-75
18-77
18-78
18-79
18-80
18-81
18-82
18-83
18-84
18-87
18-88
18-89
18-90
18-93
18-94
18-95
18-96
18-97
18-98
19-5
19-7
19-10
19-17
19-18
19-23
19-24
19-40
19-45
19-46
19-47
19-60
19-63
19-66
19-69
19-72
19-74
19-91
20-11
20-17
20-18
20-24
20-46
20-47
20-51
20-56
20-66
20-67
20-74
20-87
21-29
21-32
21-44
22-8
22-10
22-18
22-33
22-35
22-47
22-55
22-62
22-64
22-73
22-78
22-89
23-2
23-15
23-17
23-18
23-19
23-20
23-46
23-47
23-51
23-54
23-66
23-75
23-93
23-96
23-97
24-2
24-5
24-7
24-14
24-15
24-17
24-18
24-19
24-20
24-23
24-40
24-41
24-45
24-46
24-47
24-48
24-51
24-54
24-55
24-56
24-63
24-65
24-74
24-75
24-83
24-85
24-87
24-94
24-98
24-99
25-17
25-18
25-46
25-47
25-54
25-76
26-10
26-11
26-17
26-18
26-20
26-33
26-36
26-46
26-47
26-48
26-52
26-54
26-55
26-64
26-66
26-73
26-81
26-90
26-99
27-10
27-11
27-15
27-18
27-33
27-47
27-49
27-54
27-55
27-71
27-73
27-98
27-99
28-29
28-32
28-37
28-42
28-51
28-66
28-75
29-21
29-28
29-32
29-44
29-70
30-76
31-4
31-10
31-11
31-15
31-17
31-18
31-33
31-36
31-46
31-47
31-54
31-55
31-64
31-66
31-73
31-80
31-90
31-99
32-29
33-1
33-3
33-4
33-6
33-8
33-10
33-11
33-12
33-14
33-16
33-22
33-26
33-27
33-31
33-34
33-35
33-39
33-43
33-48
33-49
33-55
33-59
33-61
33-62
33-64
33-67
33-68
33-71
33-73
33-77
33-78
33-79
33-80
33-81
33-82
33-83
33-84
33-88
33-89
33-90
33-93
33-95
33-96
33-97
34-2
34-10
34-11
34-15
34-17
34-18
34-33
34-36
34-47
34-54
34-55
34-66
34-71
34-73
34-98
34-99
35-2
35-8
35-10
35-11
35-15
35-18
35-33
35-47
35-55
35-71
35-73
35-83
35-98
36-1
36-11
36-15
36-18
36-26
36-47
36-55
36-71
36-73
36-81
36-83
36-90
36-99
37-28
37-29
37-32
38-2
38-15
38-28
38-51
38-66
38-75
38-98
39-2
39-10
39-11
39-17
39-18
39-20
39-33
39-46
39-47
39-54
39-55
39-60
39-64
39-73
39-83
39-98
40-4
40-11
40-17
40-18
40-19
40-20
40-24
40-46
40-47
40-48
40-51
40-54
40-55
40-60
40-64
40-66
40-81
40-90
41-11
41-17
41-18
41-24
41-46
41-47
41-55
41-66
42-28
42-46
42-51
42-75
43-2
43-10
43-11
43-17
43-18
43-20
43-33
43-46
43-47
43-54
43-55
43-64
43-66
43-71
43-73
43-82
43-83
43-98
43-99
44-21
44-29
44-32
45-2
45-15
45-18
45-19
45-20
45-24
45-47
45-54
45-55
45-66
45-75
45-87
45-98
45-99
46-11
46-17
46-18
46-24
46-47
46-55
46-65
46-66
46-85
46-90
47-1
47-2
47-3
47-4
47-5
47-6
47-7
47-8
47-10
47-11
47-12
47-14
47-15
47-17
47-22
47-24
47-25
47-26
47-27
47-31
47-34
47-35
47-36
47-39
47-40
47-43
47-45
47-48
47-49
47-51
47-55
47-59
47-60
47-61
47-62
47-63
47-64
47-67
47-68
47-69
47-71
47-72
47-74
47-77
47-78
47-79
47-80
47-81
47-83
47-84
47-87
47-88
47-89
47-90
47-91
47-95
47-96
47-97
48-10
48-11
48-17
48-18
48-33
48-36
48-46
48-47
48-54
48-55
48-64
48-66
48-73
48-90
49-2
49-4
49-10
49-11
49-15
49-18
49-20
49-33
49-47
49-48
49-54
49-55
49-64
49-71
49-73
49-83
49-98
49-99
50-32
50-44
51-15
51-17
51-18
51-24
51-38
51-40
51-46
51-47
51-58
51-66
52-10
52-55
52-71
52-95
53-28
53-32
53-58
53-75
54-3
54-4
54-5
54-6
54-7
54-11
54-12
54-14
54-17
54-18
54-23
54-24
54-25
54-26
54-27
54-31
54-34
54-39
54-40
54-43
54-45
54-46
54-47
54-48
54-49
54-51
54-56
54-59
54-60
54-61
54-63
54-66
54-67
54-68
54-69
54-72
54-74
54-79
54-80
54-83
54-84
54-87
54-89
54-90
54-91
54-95
55-2
55-6
55-7
55-10
55-11
55-15
55-16
55-18
55-22
55-26
55-27
55-33
55-40
55-43
55-47
55-48
55-49
55-52
55-62
55-64
55-67
55-68
55-71
55-73
55-82
55-83
55-85
55-88
55-89
55-91
55-97
55-98
55-99
56-11
56-17
56-18
56-24
56-46
56-47
56-55
56-66
57-1
57-14
57-18
57-46
57-66
57-81
58-28
58-32
58-51
58-53
58-75
59-3
59-10
59-11
59-16
59-17
59-18
59-33
59-36
59-46
59-47
59-55
59-64
59-66
59-73
59-82
59-98
60-2
60-15
60-18
60-19
60-39
60-40
60-47
60-54
60-55
60-65
60-67
60-68
60-75
60-83
60-98
61-2
61-10
61-11
61-15
61-18
61-33
61-47
61-54
61-55
61-71
61-73
61-83
61-98
61-99
62-2
62-10
62-11
62-15
62-18
62-22
62-33
62-47
62-55
62-64
62-71
62-73
62-83
62-89
62-98
62-99
63-2
63-17
63-18
63-19
63-20
63-24
63-46
63-47
63-51
63-54
63-56
63-66
63-75
63-87
63-98
64-8
64-10
64-11
64-13
64-18
64-33
64-35
64-36
64-40
64-46
64-47
64-49
64-55
64-73
64-82
64-93
64-95
64-97
64-99
65-2
65-11
65-17
65-18
65-20
65-24
65-46
65-51
65-60
65-64
65-66
65-75
65-83
65-87
65-98
66-15
66-28
66-38
66-47
66-51
66-75
66-79
66-95
67-2
67-10
67-11
67-17
67-18
67-20
67-33
67-36
67-46
67-47
67-48
67-54
67-55
67-60
67-64
67-66
67-73
67-90
67-99
68-10
68-11
68-17
68-18
68-20
68-33
68-36
68-46
68-47
68-54
68-55
68-60
68-64
68-66
68-73
68-99
69-2
69-15
69-18
69-19
69-20
69-28
69-47
69-51
69-54
69-75
69-87
69-98
69-99
70-29
70-37
70-46
70-51
70-66
70-75
71-1
71-2
71-8
71-10
71-11
71-18
71-22
71-33
71-35
71-36
71-43
71-46
71-52
71-55
71-64
71-73
71-82
71-83
71-93
71-98
72-2
72-15
72-17
72-18
72-19
72-46
72-47
72-51
72-54
72-60
72-66
72-91
73-1
73-3
73-4
73-6
73-8
73-10
73-11
73-12
73-14
73-16
73-18
73-22
73-26
73-27
73-31
73-33
73-34
73-35
73-36
73-39
73-43
73-47
73-48
73-49
73-55
73-59
73-61
73-62
73-64
73-67
73-68
73-71
73-77
73-78
73-79
73-80
73-81
73-82
73-83
73-84
73-88
73-89
73-90
73-93
73-95
73-96
73-97
74-2
74-11
74-15
74-18
74-19
74-20
74-24
74-47
74-51
74-54
74-75
74-94
74-98
75-17
75-18
75-20
75-28
75-46
75-47
75-51
75-66
77-2
77-10
77-11
77-15
77-16
77-18
77-20
77-33
77-43
77-47
77-55
77-71
77-73
77-83
77-98
77-99
78-2
78-10
78-11
78-15
78-18
78-22
78-33
78-36
78-46
78-47
78-55
78-71
78-73
78-89
78-93
78-96
78-99
79-2
79-10
79-19
79-24
79-33
79-36
79-39
79-43
79-51
79-52
79-55
79-64
79-65
79-73
79-83
79-98
80-2
80-4
80-10
80-11
80-15
80-18
80-20
80-31
80-33
80-47
80-54
80-55
80-64
80-71
80-73
80-83
80-98
81-10
81-11
81-15
81-18
81-26
81-33
81-36
81-47
81-55
81-64
81-71
81-73
81-79
81-90
81-98
81-99
82-2
82-11
82-14
82-15
82-33
82-43
82-55
82-59
82-64
82-71
82-73
82-79
82-83
82-88
82-98
83-10
83-11
83-13
83-15
83-16
83-17
83-18
83-20
83-24
83-33
83-46
83-47
83-54
83-55
83-64
83-65
83-66
83-71
83-73
83-79
83-82
83-95
83-98
83-99
84-2
84-10
84-11
84-15
84-18
84-20
84-33
84-47
84-48
84-54
84-55
84-71
84-73
84-83
84-98
84-99
85-5
85-11
85-15
85-24
85-46
85-55
85-60
85-83
85-98
86-46
86-53
86-58
87-7
87-17
87-18
87-46
87-47
87-51
87-66
88-4
88-10
88-16
88-18
88-33
88-47
88-55
88-64
88-66
88-73
88-96
89-2
89-10
89-15
89-18
89-22
89-33
89-47
89-62
89-64
89-71
89-73
89-78
89-84
89-94
89-97
89-98
90-10
90-11
90-15
90-18
90-33
90-47
90-54
90-55
90-64
90-71
90-73
90-84
90-98
90-99
91-11
91-15
91-19
91-47
91-51
91-54
91-55
91-72
91-90
91-99
92-30
93-2
93-10
93-11
93-15
93-18
93-33
93-55
93-64
93-71
93-73
93-78
93-83
93-97
93-98
93-99
94-17
94-18
94-24
94-46
94-47
94-66
94-74
95-2
95-10
95-11
95-15
95-18
95-20
95-33
95-47
95-48
95-52
95-54
95-55
95-64
95-66
95-71
95-73
95-83
95-84
95-98
95-99
96-10
96-11
96-15
96-18
96-33
96-55
96-62
96-64
96-71
96-73
96-78
96-79
96-83
96-89
96-98
97-2
97-10
97-11
97-16
97-18
97-22
97-33
97-47
97-55
97-71
97-73
97-83
97-89
97-93
97-96
97-98
97-99
98-2
98-4
98-11
98-14
98-17
98-18
98-20
98-43
98-46
98-47
98-48
98-51
98-59
98-64
98-66
98-71
98-75
98-79
98-83
98-90
99-1
99-2
99-3
99-4
99-5
99-6
99-7
99-11
99-12
99-14
99-15
99-17
99-20
99-24
99-25
99-26
99-27
99-31
99-34
99-36
99-39
99-40
99-43
99-45
99-47
99-48
99-49
99-51
99-55
99-59
99-61
99-62
99-64
99-67
99-68
99-69
99-71
99-72
99-74
99-75
99-77
99-78
99-79
99-80
99-81
99-83
99-84
99-87
99-88
99-89
99-90
99-91
99-93
99-95
99-97
99-98
100-15
100-18
100-28
100-47
100-53
100-66


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-loss.dat <==
3.98
0.02
0.01
0.01
0.01
0.07
0.38
0.01
0.25
0.06
80.33
0.13
0
79.82
0.01
0.01
89.5
0.53
0.03
0.04
0
0.08
0.25
0.02
0.25
0.01
0
84.35
0.02
0.01
3.05
0.01
0.04
0
0.03
0.01
0.02
0.01
0
0.07
0.37
0
0
0.25
5.25
2.98
0.07
0.07
0.06
0.16
0.07
0.07
0
2.83
0.14
0.14
0.07
0.25
0.27
0.48
34.74
0.34
0.06
0.07
0.31
0.54
0.6
0.49
0.45
0.61
1.36
0.5
0.65
0.84
0.62
5.78
3.63
0.62
0
2.97
0.01
0.07
0.01
0.03
0.02
0.01
0.01
0.19
0.36
0.01
0.22
5.24
3.07
0.07
0.33
0.19
0.01
0.01
0.75
1.18
0.03
0.03
0.07
0.39
34.64
0
0.02
0.02
3.03
0.02
0.08
0.01
0.01
0
0.04
0.01
0.39
0.23
0.03
0.27
3.23
3.04
0.02
0.1
0.08
0.13
0.07
0.08
0.08
0.1
1.27
0.08
35.78
0.08
0.07
0.09
0.16
0.09
0.11
0.07
0.12
0.13
0.09
0.11
0.09
0.15
0.07
0.44
0.26
0.38
0.1
0.27
0.1
0.31
0.1
0.17
47.71
0.09
0.08
2.06
0.08
34.34
27.17
0.07
0.08
0.05
0.15
0.17
0.02
0.07
0
0.72
0.06
0.36
0.05
2.94
0.01
0.05
0.03
0.06
0.14
0.09
0.02
0.83
0.01
0.05
0.01
0.01
0.15
0.07
0.88
0.02
0.17
0.01
0.02
0.09
0.11
0.15
0.01
0.1
0.08
0.41
0.03
0.01
0.36
0.45
0.25
0.31
0.02
34.7
0.01
0
0.01
0.33
0.13
0.12
1.14
0.03
28.68
0.07
0.63
0.08
0.1
0.06
0.03
0.1
0.03
0.09
15.71
0.17
2.93
0.12
0.01
0.09
0.02
0.09
0.01
0.02
0.02
3.05
0.08
0.1
0.16
0.12
0.4
34.69
0.22
5.29
3.12
0
0.08
0.01
0.12
0.09
0.85
0.05
0.42
0.31
0.03
0.03
41.63
5.19
0.06
3.01
6.78
2.48
2.48
0.9
3.38
2.2
2.54
1.27
2.81
56.61
1.29
1.93
2.49
0.02
0.07
0.01
0.01
0.01
0.04
0.04
33.04
0.85
0.02
0.06
0.06
0.01
0.69
0.1
0.04
0.04
0.11
0.39
0.15
0.46
0.01
0.04
0.01
0.04
0.04
0.15
41.56
0.01
0.01
5.19
0.01
0.03
0.01
0.01
0.01
0.3
3.06
0.02
0.01
0.07
0.01
0.02
0.03
0.37
0.01
0.31
0.02
0.27
0.02
5.24
30.93
3.09
0.07
0.2
0.2
0.04
0.03
0.72
0.05
0.2
0.05
0.43
34.65
0.65
0.05
29.66
0.01
0.02
0.01
0.59
0.01
0.01
0.01
2.95
0.02
0
1.11
0.04
0.02
0.02
0.01
0.02
0
0.01
0.82
0.05
0
0.01
0.01
0.05
0.01
2.42
0.03
0.02
0.01
0.02
0.18
0.02
0.04
0.01
0.04
0.01
0.07
0.36
0.02
3.28
0.02
0.02
0.41
0.21
0.01
0.27
0.01
34.68
0.01
0.02
0.01
0
0.02
0.29
0.01
0
0.1
0.13
41.61
0.01
28.7
0.02
0.63
0.01
0
0.14
24.48
0.03
0.08
0.01
0.02
15.83
0.15
2.56
0.61
0.05
3.02
0.21
0.04
0
0.79
0.04
0.19
0.06
0.05
0.03
0.01
35.35
0.02
0.04
0.02
0.03
0.02
0.23
0.03
0.71
0.04
0.07
0.05
0.21
34.68
0
0.01
0.04
0.19
0.2
0.03
0.8
0.03
0.78
0.01
0.79
0.82
0.09
0.11
1.19
0.2
2.06
0.01
0
0.01
0.22
0
0.02
0.02
0.01
0.01
0
0.64
26.7
0.01
0.01
0.01
2.06
0.73
1.31
0.72
33.58
0.75
0.69
0.74
0.73
0.63
34
0.74
3.46
0.75
0.68
0.73
0.62
0.71
0.96
0.93
0.85
0.62
0.63
0.75
0.85
6
0.77
0.84
0.65
0.66
0.82
0.29
0.11
0.11
0.12
0.28
2.78
0.09
0.01
0.09
0
0.02
0.01
2.97
0.08
0.09
0
0.01
0.19
0.13
0.44
34.65
0.21
28.67
0.01
0.01
3.01
0.01
0.07
0.01
0.01
0.02
0.05
0.07
0.36
0.02
0.34
2.94
0.07
0.1
0.1
0
0.08
0.09
0
0.1
0.82
0.13
0.59
0.8
0.11
0.33
0
1.57
0.02
0.05
0.09
0.01
0
2.9
0.08
0.09
0.07
0.38
0.41
34.66
0.34
0
0.03
0
0.56
29.7
0.03
0.09
0.01
0.05
0.08
0.05
0.01
32.32
0
33.08
0
0.03
0.05
0.11
0.03
0.02
0.02
0.01
0.04
0.11
0.43
0.43
0.15
0.46
0
0.01
0
0.28
0.13
1.13
0.01
0
28.63
0
0.64
0
0.05
0.01
0.06
0.11
0.04
15.61
0.16
0.05
3.05
0.08
0.14
0.16
0.07
0.06
3.1
0.17
0.1
0.42
34.7
0.04
0.38
2.91
0.14
0.02
0
3.02
0.01
0.08
0.01
0
0.01
0.38
0.02
0.24
5.26
2.98
33.65
0.34
0.87
2.58
0.81
1.37
3.19
1.88
0.68
24.06
1.29
2.89
1.38
0.08
0.12
0.15
0.03
0.04
0.06
0.01
0
0.02
3.11
0.04
0.12
0.02
0.15
0.04
0.06
0.05
0.12
0.03
0.19
0.12
0.37
0.48
0.26
5.35
3.05
0.08
0.19
0.07
0.04
0.06
0.05
0.78
0.05
0.1
0.02
0.04
0.14
0.64
0.1
0.46
34.66
28.68
0.03
0.06
0.04
0.01
0.72
0.02
0.04
0.38
34.63
0
0.04
0.02
0.03
0.03
0.12
0.05
0.12
0.05
0.06
0.05
0.11
0.06
0.17
0.13
0.47
34.67
0
0.29
0
5.26
2.99
0.01
0
0.25
0.22
0.01
0.21
0.02
0.03
0.19
0.79
0.01
0.1
0.43
0.02
0.21
0.18
3.05
0.02
0.07
0.22
0.04
0.72
0.06
0.46
0.02
34.66
0.05
0.09
0.06
0.01
0.2
0.07
0.8
0.26
0.01
0.21
2.99
0.07
0.06
1.12
0.31
0.02
0.04
0.99
0.02
0.06
0.23
0.06
0.12
0.12
0.93
0.2
0.05
0.14
0.21
0.06
0.22
0.02
0.52
0.06
0.18
0.59
0.35
0.24
0.33
0.05
0.09
0.15
0.15
0.01
0.14
0.27
0.18
41.4
0.15
29
0.64
0.14
0.01
0.12
24.46
0.2
0
0.19
15.92
0.35
0.07
0
0.09
0.01
0.01
0.95
0.08
0.09
0.06
0.11
0.41
34.66
0.36
0.01
0.04
0.09
0.11
0.03
0.08
0.03
0.06
0.03
0.03
0.04
0.22
0.11
0.46
0.03
0.25
5.17
3.02
0.09
0.38
0.15
0.02
0.25
0.07
0.79
0.08
0.02
0.11
0.1
0.11
35.56
0.09
0.12
0.01
0.01
0.01
0.03
0
0.02
0.16
0.27
0.66
0.13
0.27
0.19
0.12
33.69
0.15
0.28
0.09
0.77
0.35
0.13
0.2
0.15
0.21
0.12
0.08
0.12
0.05
0.3
0.3
0.15
0.16
0.48
0.46
0.55
0.33
0.54
0.07
34.74
0.11
0.14
0.09
0.33
0.22
0.06
0.12
0.73
0.11
0.25
0.13
0.17
0.28
0.11
0.13
0.04
0.03
2.96
0.02
0.28
0.02
0.04
33.42
0.25
0.03
0.23
0.77
0.27
0.03
0.25
0.26
0.23
0.27
0.32
0.22
0.45
0.22
0.45
0.02
5.17
0.03
31.68
24.79
0.02
0.02
3.32
0.29
0.22
0.41
0.19
0.89
0.24
0.23
0.6
35
33.55
35.71
3.36
3.26
37.2
30.66
0.03
0.05
0.01
0.07
0.04
0.44
3
0.42
0.42
0.51
0.43
0.01
2.97
0.49
0.5
0.75
0.32
34.68
0.32
0.43
2.81
0.03
0.07
0.01
0.01
0.38
0.18
0.01
0.26
0.36
0.33
0.36
0.46
0.03
5.22
2.94
0.36
3.39
0.01
0.45
0.01
0.01
0.01
0.06
0.74
0.4
0.34
5.6
3.41
0.45
0.22
0.21
0.14
0.31
0.14
33.24
0.25
0.17
0.13
0.7
0.22
0.49
5.46
24.59
3.33
0.48
0
0.03
0
0.02
0.02
0.74
0.02
0.01
0.01
0.12
0.16
34.65
0.01
0.01
2.99
0.43
3.49
0.5
0.43
0.43
0.31
0.42
3.45
0.33
0.52
0.51
0.33
0.81
0.56
0.47
0.5
0.48
0.6
0.3
0.01
0.02
0.2
0.01
0.03
0.73
0.04
0.01
0.32
0.44
17.34
0.01
5.24
0
3.02
0.03
0.05
0.01
0.03
1.02
0.79
100.00
0
0
0.08
0.04
0.1
0.02
0.04
0.01
3.08
0.09
0.09
0.02
0.25
0.09
0.36
0.41
34.68
0.27
0.03
0
0.08
0.03
0.15
0.05
0.09
0.04
0.91
0.13
0.14
0.2
0.13
0.33
0.43
34.62
0.29
0.02
0.03
0.05
0
0.02
0.03
0.04
0.01
0.02
0.27
0.02
0.03
3
0.04
4.26
4.18
4.42
4.21
38.6
4.22
0.01
0.02
0
0.09
0.05
0.01
33.06
0.04
0
2.76
0.08
0.1
0.03
0.1
0.48
0.3
0
5.27
0
3.03
0.17
0
0.03
0.03
0.06
0.05
0.03
0.01
0.06
0.33
34.66
0.51
30.04
0.22
0.45
0.07
0.31
0.29
0.37
0.09
32.84
0.16
0.31
33.35
0.08
0.36
0.39
0.32
0.41
0.28
1.25
0.1
0.12
0.4
0.39
0.12
0.2
0.74
0.72
0.25
0.72
0.09
0.13
0.13
0.14
1.45
0.07
0.09
28.93
0.19
0.73
0.09
31.29
0.08
0.38
0.44
0.07
16.06
0.22
0.01
0.07
0.08
0.01
0.02
0.03
0.81
0.02
0.02
0.27
0.03
0.01
3.12
0.22
0.03
0.04
0.02
0.07
0.06
0.03
35.21
0.07
0.77
0.01
0.12
0.09
0
0.1
0.01
0.1
0.01
0.4
0.08
0.3
1.72
3.07
0.15
0.1
4.11
0.11
1.2
1.12
0.07
0.13
4
0.12
1.2
1.36
0.14
0.39
25.9
1.1
16.78
1.27
0.11
0
0.04
0.36
0
0.52
0
0.04
0
0
0
0
0.04
0.08
0.22
0
0.02
0.09
0.09
0.01
0.08
0.01
0.03
0.04
0.02
0
0.17
0.09
0.44
0.02
0.23
5.07
3.03
0.08
0.01
0.05
0.02
0
0.01
2.21
0.01
0.13
0.21
0
0.18
81.21
0.01
1.64
0.04
0.02
0.01
1.24
0.09
0.02
0.04
0.4
0.01
0.29
0.02
0.25
41.61
5.26
31
3.1
0.33
0.7
0.24
0.26
0.25
0.75
0.68
0.65
1.02
0.7
0.73
0.71
0.82
0.31
0.96
0.25
31.58
0.26
0.96
0.04
0.29
0.25
2.98
0.25
0.02
2.94
0.01
0.08
0
0.03
0.02
0
0.03
0.16
0.39
0.01
0.24
5.17
3.11
0.07
0.61
0.05
0.05
0.85
0.02
0.4
0.01
0.67
3.11
0.04
0.02
0.03
0.02
0.21
0.01
0.04
0.05
0.02
34.66
0.06
0.08
0.11
0.15
0.08
0.14
0.31
0.45
57.39
0.31
0.25
0
0.06
0.01
0
6.71
0.01
0
0.04
0.41
0
0.21
0.01
5.99
0
2.2
0.01
2.96
0.01
0.09
0.01
0.01
0.01
0.07
0.39
0.27
0.02
0.35
0.05
3.08
0.08
0
0.04
0.01
0.03
0.01
0.23
0.36
0.37
0.01
0.02
0.01
0.01
3.06
0.02
0.06
0.01
0
0.36
0.3
0.01
0.28
0.01
5.32
0.02
3.04
0.07
0.2
0.01
0.76
0.04
0.05
34.68
0
0.02
2.96
0.02
0.1
0.01
0.05
0.01
0.01
0.02
0.04
0.18
0.4
0.33
0
0.03
0.26
5.27
0.05
3.03
0.09
0.19
0.26
0.4
0.34
0.18
0.82
0.41
0.5
0.26
0.21
0.27
60.43
0.83
31.72
2.75
0.14
2.93
0.1
0.14
0.11
0.06
0.13
0.11
0.38
0.14
0.39
5.22
24.46
0.01
0.36
3.1
0.34
2.97
3.04
3.1
35.81
3.13
3.01
3.08
2.98
3.1
3.09
2.94
3.06
3.27
3.41
34.89
2.95
3.11
2.04
8.03
3.05
0.06
0.05
0.07
0.14
0.61
0.06
0.01
0.08
0.08
1.14
0.11
0.01
0.05
0.89
0.1
0.07
0.07
0.08
0.13
0.92
0.11
0.16
0.09
0.01
0.02
0.08
0.1
0.05
0.17
0.48
0.45
0.22
0.5
0.08
0.3
0.01
0.08
0.1
0.02
0.02
0.08
0.2
41.65
0.08
0.04
5.34
0.06
0.03
31.28
24.56
0.07
0.01
0.06
0.07
0.17
3.08
1.28
1.22
1.24
1.24
1.22
37.24


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-max.dat <==
68
158
148
99
98
150
55
101
53
147
153
201
142
126
16
50
175
59
35
12
80
148
166
71
102
88
108
143
130
130
113
65
130
130
166
114
9
157
140
159
71
0
23
71
60
119
135
110
40
149
122
7
90
90
142
123
150
46
152
64
171
45
18
19
47
149
33
26
60
31
58
22
61
22
68
144
25
20
135
65
28
138
127
163
81
129
16
155
34
77
48
10
121
127
132
22
22
54
59
148
24
19
23
147
78
97
128
17
112
44
164
154
105
45
0
155
76
5
104
81
52
148
68
201
113
97
65
112
90
85
91
236
140
91
66
98
407
150
99
112
88
107
79
78
258
98
118
85
109
116
86
81
138
140
120
107
81
97
94
67
85
115
110
94
115
89
121
114
141
65
40
149
28
132
44
91
17
131
126
81
161
133
169
154
42
24
42
76
28
44
82
16
133
159
53
167
153
135
36
34
161
55
163
61
179
18
65
49
141
187
15
10
87
58
154
58
65
38
46
90
29
29
149
38
154
73
168
33
52
71
127
134
132
105
17
152
125
160
63
101
145
126
153
48
35
178
62
23
119
125
34
131
39
41
42
117
136
155
151
78
118
126
109
20
92
155
123
100
79
150
129
156
34
182
41
92
128
158
34
130
138
164
126
41
78
51
135
135
136
164
157
36
129
71
150
140
161
168
110
152
71
78
137
160
119
131
110
139
122
108
164
131
126
172
32
178
81
172
162
139
77
84
89
103
107
111
92
77
86
156
161
34
30
56
36
56
9
31
3
167
74
156
32
148
16
130
122
26
127
22
154
190
133
125
123
16
162
30
24
50
167
87
47
170
105
124
124
125
154
156
130
42
35
119
40
30
11
120
119
80
30
139
39
321
127
53
129
150
52
157
32
92
116
123
106
153
81
149
46
87
130
150
116
120
106
172
129
111
104
175
153
120
157
46
115
161
155
14
57
31
238
54
24
98
100
78
61
26
21
84
64
80
133
145
59
64
169
36
50
73
36
46
38
24
62
152
5
88
75
67
0
105
134
167
134
105
169
91
102
109
91
101
105
99
78
70
87
98
45
73
84
9
70
38
5
43
82
90
56
57
61
116
50
57
48
101
75
110
47
62
63
69
42
129
125
58
136
80
65
62
77
107
137
51
104
79
34
38
156
170
160
147
156
8
109
42
140
105
141
94
76
135
114
22
99
140
30
66
160
55
2
29
113
67
24
135
124
78
126
11
152
31
74
29
118
124
14
40
5
99
144
146
139
75
15
39
77
10
25
7
105
42
135
152
124
92
91
144
126
152
48
66
173
49
5
22
125
39
88
113
80
81
32
147
70
63
99
139
123
94
65
96
84
20
73
103
89
87
109
109
65
119
32
70
65
139
134
111
118
97
90
83
145
83
81
104
120
86
128
76
29
126
131
99
28
136
153
125
89
107
127
153
49
181
76
50
119
125
162
0
112
44
165
154
42
155
76
101
80
52
148
111
82
158
156
76
146
98
127
105
76
98
104
142
5
37
64
82
83
119
26
28
22
76
138
108
16
157
130
166
73
150
132
158
51
178
45
66
26
124
115
133
29
42
78
63
46
22
34
111
92
29
134
74
151
78
95
130
159
47
35
61
17
32
165
75
99
183
123
131
122
113
53
151
119
155
103
146
128
151
57
74
176
32
69
88
48
108
124
0
77
67
56
38
40
70
42
64
40
9
173
100
83
106
42
39
153
26
30
67
26
159
34
75
6
140
150
12
140
123
22
129
19
155
195
135
126
129
22
31
169
44
147
114
126
126
127
155
146
132
34
128
40
122
120
77
141
136
50
131
152
48
159
118
124
102
162
82
43
133
151
122
122
115
131
113
100
122
155
122
22
117
163
157
101
36
148
120
89
63
140
122
148
28
61
180
22
25
127
25
101
34
130
119
155
87
120
3
147
26
59
69
39
16
113
119
26
49
71
63
80
124
26
92
65
77
129
31
141
105
147
97
98
63
0
136
159
150
22
155
23
161
153
156
3
30
71
56
156
140
152
152
153
158
29
151
9
27
31
148
147
63
14
163
50
157
48
65
144
151
88
61
37
149
148
156
140
87
181
148
45
143
148
34
147
98
54
150
84
139
91
30
31
109
134
57
141
28
26
105
47
80
40
44
93
64
95
36
155
62
16
160
61
133
139
163
14
39
79
17
36
169
52
447
421
355
367
270
409
98
63
129
0
136
0
118
61
89
159
127
108
101
154
136
67
82
184
71
96
116
71
57
53
84
178
74
50
50
173
86
170
167
68
163
52
137
85
18
140
129
74
131
157
50
79
51
24
123
129
144
114
65
161
150
102
119
152
47
91
97
71
47
70
144
133
65
47
52
64
8
64
38
48
43
48
26
39
50
91
55
5
116
49
155
157
45
5
134
151
177
159
59
80
85
113
98
57
96
157
33
141
33
32
40
61
34
70
86
176
88
77
147
107
30
89
146
28
89
31
38
178
164
124
107
15
144
116
152
70
101
136
118
21
144
40
170
42
174
53
21
116
101
10
150
123
159
66
73
143
124
151
44
168
37
176
58
123
121
110
106
134
89
146
102
53
88
49
3
68
100
10
5
178
144
146
139
101
152
104
134
87
153
121
139
101
127
32
180
148
93
108
99
121
82
112
142
100
71
61
81
145
65
82
13
61
53
13
77
58
71.5
52
43
81
147
63
58
48
108
145
93
51
40
56
132
57
82
104
62
65
154
34
33
60
73
56
67
87
49
53
96
81
64
42
55
52
114
46
44
73
68
52
71
44
92
74
59
154
38
46
61
5
78
43
36
37
43
1
50
71
87
45
139
73
84
9
38
137
121
58
137
92
130
166
105
9
133
64
39
84
53
119
135
143
107
65
161
150
101
113
134
170
151
46
104
60
70
60
94
133
119
111
165
118
100
83
42
48
183
95
27
72
135
49
27
105
129
3
110
38
131
120
156
5
90
122
148
44
62
74
58
34
114
94
46
110
106
1
96
76
115
30
67
70
43
14
29
94
113
185
90
92
183
145
88
96
96
113
122
117
85
86
96
166
99
30
126
139
76
156
129
165
136
83
148
131
156
36
55
147
182
82
51
26
86
28
123
128
119
85
29
122
111
147
81
113
16
139
35
59
49
24
105
112
2
149
33
52
6
155
30
144
24
172
11
11
97
86
104
71
100
52
54
42
117
86
175
104
122
62
77
183
69
118
160
115
164
153
105
121
155
70
93
107
72
70
49
17
147
75
95
38
131
120
88
122
148
44
62
67
44
2
114
120
154
28
73
22
93
45
160
77
141
21
52
166
115
73
169
157
119
21
98
112
68
60
54
72
152
158
38
46
77
32
43
60
1
123
89
33
126
115
151
83
117
10
97
143
39
57
164
66
48
28
11
109
116
121
52
172
161
49
83
94
12
115
92
94
74
59
97
155
150
114
71
101
155
107
122
157
61
109
77
52
70
72
100
149
138
4
116
127
112
36
14
53
108
29
10
114
83
116
151
74
142
91
105
123
114
147
11
135
122
20
127
17
134
125
128
20
32
45
39
145
113
124
125
125
142
130
27
124
39
4
121
119
75
139
131
129
133
158
116
123
100
157
82
41
83
135
133
121
120
113
129
112
99
118
153
120
20
158
116
138
9
93
86
138
73
136
29


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-mean.dat <==
129.78
180.91
167.99
100.57
121.99
176.8
93.74
140.94
124.42
150.61
163.9
275.55
217.23
137.88
31.54
70.03
184.73
78.8
74.71
32.85
103.74
166.87
327.73
97.77
113.66
92.73
110.2
152.2
144.02
170.36
180.83
76.6
165.13
151.57
182.57
137.85
10.52
159.46
153.6
161.66
107.08
0.78
51.3
136.61
75.25
135.39
139.21
154.94
74.35
156.42
176.24
8.11
113.24
101.75
180.24
154.01
151.93
66.73
154.44
139.07
213.41
117.72
19.55
21.93
86.04
165.37
68.11
49.84
82.07
50.79
71.98
39.61
103.38
33.29
79.7
163.1
42.83
29.56
175.99
132.81
39.92
170.16
148.42
179.86
116.44
143.96
18.45
162.51
70.25
107.33
107.76
24.99
137.49
132.71
144.9
29.11
77.21
71.09
76.72
156.21
63.16
47.93
24.68
181.65
116.08
97.88
131.35
22.33
180.44
57.29
195.53
174.89
106.21
65.72
3.18
170.55
113.6
6.65
134
150.52
62.38
163.34
128.38
272.26
179.99
163.47
131.49
179.74
169.18
151.72
154.35
319.41
200.27
158.55
133.28
165.88
537.05
244.65
166.04
179.71
155.14
173.85
146.58
146.05
360.73
170.7
184.63
151.94
175.99
185.22
153.17
147.94
235.21
236.17
187.17
175.06
136.6
163.21
177.15
145.6
152.47
175.2
170.39
161.39
181.9
157.41
195.4
181.31
186.87
88.78
68.61
178.01
51.97
156.14
71.22
183.32
47.05
159.12
160.39
113.36
191.02
213.36
199.57
197.83
71.7
48.54
71.6
128.03
51.21
71.82
109.32
44.54
167.11
190.13
81.67
190.88
216.01
188.03
63.93
60.78
192.36
115.69
193.58
90.86
236.1
41.69
89.9
79.27
170.59
265.36
44.46
38.03
117
156.84
179.06
83.41
89.39
65.63
78.97
119.87
64.39
54.79
172.66
64.82
177.95
96.89
198.76
60.19
82.19
97.68
159.76
162.53
172.32
148.75
52.43
159.14
179.51
177.34
98.04
111.39
182.13
156.98
159.58
55.99
112.77
216.19
121.37
38.18
134.24
127.23
67.65
145.55
72.05
60.13
60.19
121.99
173.2
158.29
181.91
86.37
120.84
143.95
112.64
36.93
154.54
164.85
178.2
124.5
86.98
184.3
157.35
158.27
71.48
218.25
112.9
97.7
131.26
163.07
66.17
136.32
142.57
169.7
165.62
57.68
81.02
67.31
139.49
137.84
141.12
170.4
160.03
74.32
134.03
110.01
162.48
144.28
165.98
244.17
114.88
184.28
73.86
85.24
144.55
165.77
121.79
135.4
119.05
155.6
126.55
110.52
169.75
135.75
131.71
178.86
48.85
219.48
101.33
214.38
192.96
176.09
89.46
131.11
99.7
114.58
147.06
167.56
102.9
100.16
96.04
181.85
173.49
67.28
86.27
78.53
37.79
74.37
9.7
60.63
5.04
208.55
111.2
160.56
37.63
181.84
22.92
166.92
169.6
65.96
163.11
68.54
192.16
295.91
195.21
174.38
172.73
46.24
207.68
76.2
30.06
55.51
216.4
139.24
105.24
218.54
153.82
158.99
173.21
176.31
192
225.74
167.68
87.36
41.16
168.13
76.56
35.53
28.5
169.07
157.38
88.44
35.9
212.95
45.2
367.91
176.3
91.32
164.92
187.02
98.92
207.4
37
130.44
165.08
172.56
142.25
219.31
128.41
258.89
82.69
93.36
169.12
199.68
162.55
158.78
150.81
215.12
187.8
149.65
110.18
232.75
186.45
157.66
194.47
52.05
154.04
204.63
194.57
19.13
87.6
63.53
328.92
91.68
32.9
130.76
131.95
108.85
91.81
64.95
38.05
114.07
94.94
122.5
163.5
176.58
90.09
96.33
204.42
44.79
58.88
92.2
74.1
65.44
76.79
26.88
101.58
154.9
5.77
90.5
103.03
129.71
13.58
108.05
179.02
221.98
157.22
107.85
195.2
97.48
102.55
123.85
159.39
102.57
105.54
148.92
80.63
75.53
150.89
131.71
52.25
94.96
100.43
41.04
81.36
53.87
8.85
56.38
93.37
101.43
104.88
70.93
77.57
134.43
66.54
81.57
101.68
133.13
108.59
129.59
61.79
80.72
80.84
122.5
70.7
148.31
174.23
82.06
158.7
99.84
83.44
81.13
94.27
130.3
167.24
68.77
122.91
94.54
66.21
56.47
162.51
223.58
198.19
176.33
159.47
15.98
153.28
77.23
146.79
161.52
158.13
129.65
88.5
173.57
144.28
24.93
102.02
148.3
37.61
139.78
198.62
113.77
3.58
32.67
115.15
134.41
36.33
165.06
144.53
101.09
140.56
14.33
154.49
65.89
102.71
102.45
133.82
129.37
42.29
100.4
7.38
101.77
182.66
153.73
148.25
103.69
54.47
118.74
118.56
38.23
34.83
8.01
162.42
77.81
137.7
160.06
180.26
115.71
104.02
185.8
156.52
156.1
85.56
143.36
211.61
122.74
7.23
25.29
127.57
62.27
124.52
144.86
117.12
111.93
65.38
221.78
136.94
93.65
133.06
171.06
160.83
125.05
102.87
127.27
118.26
58.97
103.88
133.92
120.38
118.43
146.23
141.55
98.4
149.62
137.35
100.69
96.7
170.49
209.72
142.08
148.62
124.05
121.45
124.76
177.72
115.44
111.67
134.1
151.09
121.12
157.97
113.7
67.01
158.07
143.94
166.88
39.39
165.94
160.25
181.01
113.02
117.99
158.02
155.43
90.38
219.38
77.62
122.83
121.37
130.62
186.48
0.85
180.57
57.03
197.98
175.89
63.7
169.88
113.36
130.9
149.77
66.58
162.77
114.53
96.35
179.06
230.36
86.57
175.99
139.04
153.21
165.62
84.72
102.89
116.78
153.2
17.56
49.8
124.79
114.36
114.61
133.24
30.31
31.8
28.31
91.77
177.45
151.31
50.35
165.34
151.79
182.87
108.46
189.97
149.05
165.68
59.32
212.79
119.29
124.28
41.15
140.26
120.3
172.98
41.37
97.29
109.49
83.29
60.76
64.4
66.53
118.16
134.21
41.94
147.61
90.06
230.51
119.94
100.58
137.16
195.39
54.72
44.74
79.67
53.79
49.27
199.09
113.41
102.2
222.13
162.19
139.72
160.94
161.07
86.82
157.86
174.3
171.97
137.91
183.31
148.88
158.42
65.29
150.55
213.51
34.04
128.65
94.78
61.9
124.48
126.18
1.3
106.54
131.17
96.75
69.61
60.42
90.6
59.17
81.7
54.15
17.05
209.96
101.01
90.99
108.33
58.1
43.65
166.33
33.92
38.88
85.72
43.96
198.72
36.73
115.85
7.42
144.1
166.21
14.56
152.84
136.73
40.33
142.4
32.82
172
273.21
162.19
139.98
146.27
51.64
44.86
185.68
69.08
161.26
128.65
139.71
140.39
141.22
171.88
161.91
147.13
51.7
141.31
53.86
136.55
137.01
82.97
191
150.37
65.28
143.91
166.19
61.8
176.66
132.34
139.76
115.96
205.06
96.11
56.33
144.72
166.31
126.07
137.22
133.19
148.99
128.23
101.88
142.81
171.64
138.51
35.98
133.96
180.38
173.6
143.67
70.06
154.22
175.91
124.2
73.07
178.8
151.97
151.33
38.07
136.01
220.45
95.59
28.39
166.45
27.66
143.28
47.53
164.08
141.75
172.9
123.33
136.75
7.12
154.93
33.9
136.5
99.6
99.13
32.02
130.67
125.15
82.62
62.86
76.53
72.68
91.32
141.35
32.02
99.38
107.52
97.85
134.78
78.45
192.14
116.63
150.58
98.48
110.66
123.71
0.75
143.85
164.1
155.96
32.86
161.96
28.9
202.22
158.98
164.69
15.95
39.1
80.45
80.65
162.77
147.52
158.2
159.24
159.78
165.15
40.97
158.02
16.49
65.87
47.29
156.5
154.35
100.92
17.28
169.24
57.33
162.8
54.75
106.2
150.91
158.23
95.23
70.35
44.37
158.68
156.07
167.41
146.78
88.62
189.24
157.43
51.29
150.92
195.55
38.05
151.21
171.59
68.69
189.52
98.37
164.3
97.86
37.3
34.89
150.3
146.58
65.53
160.95
37.85
35.42
116.99
55.53
86.45
47.61
53.35
128.94
127.03
104.13
56.9
158.78
71.8
23.82
164.03
76.87
155.54
150.65
198.57
21.8
48.61
97.12
57.47
53.72
206.14
91.37
440.18
421.03
392.58
385.96
298
403.59
111.14
124.2
135.09
0.95
144.41
0.69
185.6
96.25
99.6
165.3
182.76
133.08
113.5
190.85
166.11
103.5
83.75
224.51
141.02
102.6
118.69
112.57
88.16
74.43
105.72
212.97
103.71
64.9
53.03
209.49
118.5
203.24
202.72
75.77
178.99
68.48
178.26
153.31
29.44
172.33
150.31
96.22
144.8
159.27
87.17
107.29
123.44
39.78
137.95
133.85
184.57
161.86
77.91
192.93
172.12
103.69
153.93
167.64
55.47
163.71
126.59
129.97
63.72
86.96
159.89
139.56
103.56
54.6
107.41
95.33
24.61
82.7
77.14
62.52
79.92
55.31
29.54
78.63
58.64
92.66
72.64
8.35
185.29
83.65
160.36
211.96
65.94
7.7
144.48
157.25
217.55
192.6
62.77
115
155.18
120.61
100.54
61.45
100.16
160.44
41.65
176.66
39.36
40.4
56.47
78.85
70.16
107.25
117.14
251.33
107.78
83.4
161.65
108.39
47.53
127.26
165.71
34.28
112.27
41.14
45.26
182.55
171.87
164.58
150.42
49.78
150.99
171.36
168.21
104.74
113.53
175.24
148.71
23.72
151.48
48.23
203.26
118.56
212.57
112.53
24.06
118.65
145.12
45.55
158.75
180.29
176.88
102.29
75.93
184.19
156.24
160.07
53.7
202.63
111.74
216.7
118.03
125.91
162.32
144.22
126.92
158.01
106.36
160.21
117.06
90.97
95.72
56.44
4.88
84.85
106.01
39.54
13.83
217.19
182.25
189.9
147.97
102.81
192.89
105.5
185.15
121.97
175.08
123.55
174.35
102.19
138.05
34.52
219.17
150.58
100.46
185.69
158.9
128.53
97.46
114.05
158.83
109.47
73.63
70.13
136.6
177.14
103.61
112.47
53.03
66.94
88.33
51.35
91.66
120.79
135.51
115
112.43
145.29
226.69
157.1
126.11
111.32
167.74
256.24
153.7
118.47
101.54
118.47
205.71
118.78
144.84
158.28
129
132.8
232.6
97.86
102.89
132.42
134.37
118.39
134.31
222.14
117.54
121.55
160.9
146.66
125.43
110.95
122.2
112.44
173.51
116.22
113.02
134.8
135.27
115.94
132.62
113.97
151.23
139.72
99.19
166.98
69.99
66.8
88.2
21.41
95.38
57.08
74.15
45.04
51.4
1.23
66.29
79.63
96.3
62.17
144.41
113.79
102.51
48.05
79.47
177.81
187.89
71
169.54
103.05
153.18
182.69
130.4
10.76
145.44
100.55
69.04
143.74
70.02
135.59
140.49
154.59
175.74
77.68
195.01
206.47
102.68
138.95
143.56
174.21
182.55
82.38
105.91
130.99
88.07
77.1
97.35
138.9
135.35
147.87
314.11
162.15
237.27
122.05
61.45
60.14
546.91
108.18
33.99
408.1
152.54
100.11
37.56
113.36
168.6
4.95
155.5
62.14
163.17
142.27
173.98
7.27
125.83
138.1
156.79
53
137.45
104.44
117.46
49.96
130.47
177.94
62.56
148.76
134.19
3.02
122.18
84.81
134.23
69.17
71.02
91.94
116
15.67
34.07
106.89
120.68
225.8
107.53
97.61
220.54
182.64
95.4
136.74
102.42
121.58
157.84
174.07
89.93
106.73
102.55
188.39
140.03
69.16
131.45
143.81
87.77
167.57
192.7
185.61
155.2
120.02
190.35
165.28
167.44
46.89
142.7
150.53
222.32
86.66
110.86
30.89
94.37
32.77
127.94
135.22
160.16
153.41
41.69
154.56
132.86
163.92
115.87
127.76
19.14
147.12
72.52
88.86
107.76
38.69
120.54
116.56
6.82
161.07
62.99
69.65
7.35
191.45
31.71
148.1
40.31
209.96
11.95
12.6
97.78
93.82
113.04
108.75
116.8
90.26
92.22
44.21
160.7
95.04
238.49
139.57
151.1
71.84
97.93
220.24
139.09
124.48
210.19
157.62
188.68
172.95
106.97
156.31
171.98
86.32
147.27
144.23
132.62
87.52
64.55
31.67
148.32
79.69
162.4
50.31
163.85
141.03
111.75
137.97
151.04
83.95
64.09
95.24
117.14
4.12
129.48
125.73
166.71
57.98
94.04
50.84
97.16
47.03
195.48
91.44
144.59
26.32
69.11
206.47
183.12
85.62
195.27
179.19
146.45
60.07
101.21
141.29
138.95
77.07
70.15
88.82
168.36
163.25
44.99
55.22
93.58
68.98
60.6
96.63
1.04
164.56
159.08
46.95
160.34
138.13
169.33
108.29
133.07
12.65
99.69
151.84
76.31
60.39
170.2
96.47
109.34
45.37
15.02
127.34
121.84
196.53
68.02
206.02
187
70.49
123.55
97.62
15.29
145.62
159.83
97.16
78.01
76.83
100.87
173.81
188.86
181.98
83.76
112.19
178.28
108.8
147.06
173.07
109.78
139.25
136.1
67.22
73.7
87.4
103.53
166.41
145.08
35.57
117.34
163.54
114.91
44.48
22.51
70.42
109.53
66.56
26.66
117.42
121.46
118.37
229.63
113.52
144.13
97.76
107.41
139.12
116.5
152.8
42.43
138.83
127.68
29.08
132.08
21.95
150.11
129.66
132.82
51.39
37.46
60.63
59.92
150.31
117.79
129.18
130.49
130.6
153.28
135.55
36.16
129.21
43.52
5.83
127.96
124.29
112.84
151.35
136.19
133.38
139.01
237.48
121.88
128.81
105.52
189.25
88.01
45.84
89.3
140.4
138.64
123.95
126.08
120.02
148.63
116.57
100.72
129.44
158.07
125.81
25.86
163.17
121.07
145.11
24.77
122.93
96.19
150.96
91.01
138.83
70.13


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-median.dat <==
30
157
147
98
79
148
54
101
36
147
143
163
130
114
15
50
163
31
35
11
80
135
155
71
88
87
107
130
117
118
74
64
129
130
166
92
9
157
139
159
70
0
23
43
59
119
134
70
39
149
121
7
67
86
141
123
149
45
151
63
171
24
17
19
33
148
32
25
27
30
32
21
60
22
68
143
24
20
123
26
27
137
126
162
59
128
15
155
34
77
14
9
121
127
131
22
22
4
40
147
24
18
22
147
78
97
128
17
73
44
164
153
105
15
0
155
76
4
104
56
50
147
30
164
74
56
25
73
51
45
53
196
101
52
27
59
365
109
60
73
48
67
39
38
219
58
78
45
69
76
47
41
98
75
81
68
44
57
54
27
46
76
71
55
76
50
82
74
130
64
39
148
27
131
44
51.5
17
130
125
78
161
133
169
135
42
24
42
55
27
44
80
15
132
158
50
167
153
134
35
34
161
54
163
61
176
18
65
47
140
185
14
9
87
34
153
57
64
38
45
79
28
29
148
38
154
73
167
33
51
70
127
133
121
65
17
152
124
160
40
96
144
125
152
48
34
177
28
23
118
124
33
130
38
41
22
117
136
154
150
77
117
124
108
19
53
155
123
80
78
150
129
155
33
171
23
82
128
157
33
129
137
164
125
41
78
28
134
135
135
164
151
35
129
71
150
139
160
168
109
152
70
78
136
160
119
131
108
138
122
108
163
130
126
171
31
162
78
171
160
116
77
84
88
102
107
69
91
73
85
154
161
34
30
25
35
37
9
30
3
167
74
155
32
147
15
130
121
25
126
22
153
151
133
124
123
16
160
30
24
49
167
86
27
169
105
123
124
124
153
150
129
32
35
119
39
29
10
120
118
79
30
139
39
100
126
53
128
149
51
157
32
91
115
122
106
152
80
119
46
87
130
149
116
120
105
161
127
111
104
172
152
119
157
46
115
160
155
13
27
4
196
25
24
71
62
50
34
26
20
52
36
80
103
118
30
36
169
35
49
55
35
46
38
23
62
151
4
88
70
66
0
105
99
167
113
105
168
91
101
108
70
101
104
88
78
70
86
71
45
72
83
9
70
38
4
43
82
90
29
32
40
96
28
37
28
63
55
92
22
43
44
49
19
108
101
38
115
61
46
42
58
86
116
32
84
57
14
17
156
169
160
146
156
8
70
42
140
105
141
72
74
135
113
22
92
140
30
66
160
20
1
29
112
27
24
134
123
56
125
11
152
31
74
11
117
124
9
40
5
99
143
146
139
70
9
38
71
3
24
7
64
42
135
152
124
70
87
144
125
152
48
66
172
27
5
21
124
38
77
92
67
59
8
110
53
40
80
115
112
72
53
74
67
8
51
81
67
66
86
89
47
97
10
47
43
115
88
90
96
74
68
70
123
62
58
81
98
66
105
60
15
103
121
60
27
136
152
125
68
103
126
153
49
180
75
28
119
125
150
0
73
44
164
153
15
155
76
100
56
50
147
111
80
151
150
74
144
94
122
65
74
91
99
141
5
11
60
82
82
119
25
28
21
75
126
68
15
157
129
165
51
149
131
157
50
176
44
31
24
123
114
132
28
32
50
62
22
22
33
111
91
29
133
74
150
76
94
129
158
47
35
43
16
31
164
74
99
182
123
130
110
75
50
151
119
155
81
146
125
151
56
74
175
31
36
77
45
108
123
0
71
66
45
37
39
34
42
44
40
9
173
100
83
106
42
38
153
26
29
49
26
159
34
75
6
140
148
11
139
123
21
128
18
155
155
134
125
129
21
30
168
20
146
113
125
125
126
155
144
131
33
125
40
121
120
76
140
136
49
130
151
48
158
117
124
101
162
81
42
132
151
122
121
114
129
113
100
120
154
121
21
116
162
156
58
35
148
120
67
62
140
121
148
28
60
179
5
25
115
25
58
34
129
118
154
66
120
3
146
26
58
69
4
15
112
119
26
48
71
63
79
101
25
91
65
76
128
30
107
101
136
86
98
63
0
136
159
149
22
155
22
161
152
155
3
30
70
38
156
140
152
152
153
157
29
151
9
26
30
148
146
63
14
162
50
157
47
64
144
150
88
61
37
148
148
156
139
86
181
148
45
143
136
34
147
58
54
150
84
139
91
30
31
86
133
56
140
28
26
101
43
79
39
44
93
26
84
35
154
62
16
160
51
133
139
163
14
39
61
17
35
169
52
212
189
104
115
30
174
98
63
129
0
136
0
78
61
88
159
126
89
97
153
136
67
81
182
47
85
115
59
57
53
52
176
74
49
50
173
85
169
167
68
162
52
125
46
18
139
128
50
130
157
50
79
29
24
122
129
131
76
65
161
149
101
97
151
43
90
97
37
46
62
144
133
53
47
51
36
8
46
37
48
42
47
26
39
50
91
55
4
76
47
154
157
15
4
129
150
177
158
58
79
60
103
98
57
95
157
32
140
32
32
39
42
34
69
86
175
88
77
146
107
30
89
146
28
88
30
38
175
164
112
67
14
143
115
151
47
98
136
117
20
144
39
169
42
173
19
20
116
59
9
150
122
158
44
66
143
124
150
44
167
37
175
23
123
109
109
106
103
89
146
101
53
88
48
3
67
100
4
4
178
143
146
139
101
140
104
97
87
152
121
115
100
122
31
179
136
93
107
66
111
82
111
141
88
70
60
80
118
64
81
12
60
53
12
77
37
43
25
14
57
91
35
28
24
69
120
71
20
11
28
89
29
57
66
31
36
122
6
4
27
47
30
37
61
20
24
66
51
37
17
25
22
79
17
15
50
40
24
45
15
65
43
47
153
37
46
30
4
58
42
36
37
43
0
49
70
87
45
139
73
83
9
38
125
81
57
136
91
130
166
85
9
132
63
38
50
52
119
134
131
68
64
160
149
101
95
130
169
151
42
103
37
61
54
93
133
108
75
136
102
75
83
41
48
182
93
26
70
132
17
26
105
118
2
71
38
131
120
156
5
68
121
148
44
61
74
24
32
114
54
45
108
105
1
72
74
114
30
66
70
21
14
29
94
112
169
79
82
171
123
77
84
85
103
111
79
75
75
85
155
57
28
124
138
72
155
127
163
116
62
148
129
155
35
53
146
179
82
17
26
75
27
121
128
108
46
29
122
111
147
58
113
16
139
35
58
15
24
105
111
1
148
32
32
6
154
29
143
24
172
10
11
97
86
104
71
100
51
54
41
79
85
172
81
120
62
76
182
49
117
149
77
164
153
104
98
154
62
93
107
40
61
49
17
147
68
55
38
130
119
67
121
148
43
61
67
23
2
114
120
154
27
36
21
93
45
160
77
140
20
52
154
76
73
168
157
102
21
98
111
44
54
54
62
151
158
37
46
57
32
42
59
0
112
50
33
126
115
151
61
116
10
86
143
39
57
164
66
14
27
11
109
115
82
51
171
160
20
83
94
11
115
64
93
74
57
97
155
137
75
70
100
155
107
101
156
51
109
42
51
68
62
99
149
138
3
115
127
112
36
13
52
108
29
9
114
83
115
151
74
141
90
105
121
114
147
10
134
122
20
127
17
133
124
128
20
32
45
18
145
112
124
124
125
141
129
26
123
38
3
120
118
75
139
131
129
133
157
116
123
100
157
82
41
82
134
133
121
120
112
128
111
99
117
153
120
20
158
115
138
8
87
86
137
73
136
29


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-min.dat <==
14
144
141
95
74
137
54
100
32
76
132
119
118
113
13
46
152
9
34
10
79
124
142
70
86
87
107
126
105
117
57
62
114
129
155
91
8
148
129
18
70
0
22
41
58
118
125
30
30
130
107
6
57
77
126
104
131
36
137
54
165
14
15
18
30
142
30
23
18
29
21
20
59
6
66
136
23
19
112
6
16
114
121
151
54
117
15
145
34
66
12
8
110
111
129
17
21
2
36
142
23
17
17
133
77
89
123
16
55
41
150
148
98
7
0
144
75
0
103
53
48
137
14
119
57
30
9
0
31
27
38
138
78
35
10
42
338
61
42
55
29
50
22
20
194
40
53
29
51
58
29
23
80
18
64
14
31
38
34
6
29
58
54
37
58
30
62
56
118
62
30
142
24
129
41
31
13
126
122
72
151
127
123
109
36
21
39
47
26
41
66
14
127
154
47
157
146
124
32
31
144
51
155
58
163
15
62
44
138
179
14
4
84
0
148
54
62
35
42
72
3
26
139
35
151
69
160
27
48
66
116
123
109
27
13
141
118
149
36
86
139
115
142
38
21
176
25
21
107
114
20
127
37
40
17
116
135
150
148
76
116
118
94
17
38
146
121
55
72
141
119
144
33
169
21
0
81
9
13
113
110
11
115
28
67
16
97
112
117
150
124
18
0
62
112
119
134
153
88
141
57
55
122
132
112
110
1
122
105
87
0
117
107
0
15
132
72
144
140
99
43
64
54
95
73
56
58
67
83
130
151
28
29
19
35
35
8
29
2
157
73
41
32
127
10
110
107
23
107
13
147
128
127
118
118
13
139
24
19
45
159
81
21
142
84
118
114
119
148
138
123
26
30
115
38
15
6
102
95
76
23
109
31
79
123
32
118
131
40
151
26
84
95
103
89
149
71
111
41
66
128
130
110
114
104
141
33
104
84
133
147
114
151
37
106
154
136
6
1
1
122
10
6
60
28
25
25
6
15
43
25
72
81
106
11
12
151
24
32
43
21
6
29
10
49
141
0
70
68
65
0
98
78
157
104
97
156
79
94
89
61
93
95
86
72
69
86
68
44
72
82
8
68
37
4
42
81
89
9
21
36
93
22
35
21
28
51
88
17
40
41
33
15
103
94
34
101
33
44
34
51
81
98
25
69
47
8
14
138
142
147
134
139
6
35
39
127
104
140
68
60
123
101
21
82
128
29
65
154
18
1
28
100
3
15
112
114
51
114
7
142
30
73
3
107
114
7
39
4
98
142
134
132
68
7
37
70
2
18
6
42
39
112
142
118
68
77
138
115
142
47
64
171
25
5
21
114
2
68
89
52
45
0
51
47
10
70
94
101
61
42
58
65
1
0
67
52
58
77
77
35
83
4
33
36
104
59
80
83
72
54
62
104
30
45
69
86
33
99
50
10
91
110
42
26
122
142
108
65
74
116
143
48
158
73
25
108
115
139
0
55
41
151
148
7
144
75
100
53
48
137
95
66
139
138
60
133
86
116
51
60
80
72
136
1
5
38
81
79
107
24
27
20
75
114
29
14
134
123
159
45
143
120
147
34
167
42
27
19
112
109
128
28
31
42
50
17
21
27
108
88
25
121
70
148
73
92
128
153
46
33
40
16
30
158
74
95
180
117
125
108
50
48
141
116
147
76
137
114
142
54
72
169
30
33
43
43
107
114
0
70
64
43
34
39
25
37
41
38
8
163
99
82
106
41
38
133
10
20
27
13
149
23
65
0
119
137
0
128
103
12
103
16
144
124
124
115
115
10
25
155
15
134
101
114
113
115
144
133
120
27
106
30
110
106
72
129
126
40
115
139
37
148
106
113
92
148
70
36
122
98
112
111
100
18
102
91
110
144
111
11
106
151
144
14
16
138
114
63
61
133
111
138
8
59
168
0
24
104
15
20
31
112
113
149
61
109
2
137
25
57
68
2
13
102
109
25
48
61
42
69
95
16
0
47
63
116
19
75
82
97
45
98
62
0
133
149
131
6
145
17
151
142
144
2
29
68
34
139
128
142
142
143
147
25
142
8
11
29
138
137
62
7
153
49
147
47
62
15
141
87
59
34
132
15
37
129
86
18
138
44
133
124
24
142
39
50
112
78
133
83
21
30
82
120
55
129
27
24
97
14
68
33
42
90
24
78
30
139
52
15
142
19
120
129
145
13
16
34
13
28
161
51
190
166
81
59
12
152
98
62
121
0
129
0
61
58
54
149
126
88
91
147
126
67
80
181
45
51
115
34
18
14
47
120
32
0
0
123
8
116
119
18
116
14
114
29
15
122
123
43
120
147
49
79
27
23
112
119
6
51
58
134
131
94
92
139
13
87
89
28
45
25
120
128
51
46
50
33
7
44
37
47
42
47
25
38
49
88
53
3
58
44
151
151
4
3
108
148
170
148
57
78
56
96
96
52
94
147
27
138
27
26
34
34
28
64
50
166
78
71
140
101
25
77
136
19
78
20
30
171
161
101
21
13
133
110
146
43
83
129
97
19
132
19
149
27
168
17
19
106
23
9
140
117
153
39
54
136
113
141
43
161
35
169
21
113
108
89
105
100
70
145
82
52
87
48
2
67
99
2
3
175
143
145
138
100
139
103
80
84
151
113
113
100
116
31
173
124
93
106
64
77
81
110
141
78
48
39
59
106
58
71
10
59
50
3
59
32
41
14
12
53
18
29
25
21
56
111
61
18
9
25
59
26
53
51
27
33
108
3
2
24
45
27
35
56
17
21
64
47
34
14
21
18
56
12
12
46
38
21
42
12
60
40
46
148
37
45
28
4
51
41
35
37
42
0
44
58
76
35
135
61
72
0
36
123
63
54
125
57
123
145
80
0
117
40
37
40
49
117
124
123
51
62
133
130
93
92
110
151
138
11
96
34
25
31
92
127
106
31
125
101
72
80
40
47
181
91
25
68
130
14
25
104
105
0
32
21
110
91
136
1
54
111
125
43
52
55
20
13
101
34
40
95
104
0
67
60
100
29
63
69
17
13
28
69
100
132
72
73
143
104
43
78
51
95
77
57
66
66
83
130
0
18
4
0
21
126
109
144
6
50
137
113
140
0
41
0
155
4
5
7
0
6
0
13
97
29
26
105
105
129
55
102
11
125
35
58
12
23
85
102
1
139
30
25
5
139
29
14
22
145
6
8
87
79
92
60
90
41
46
41
58
83
134
79
117
61
75
176
46
79
138
54
150
147
97
95
144
25
92
107
38
25
48
16
61
31
32
31
112
110
54
110
138
32
50
59
17
0
103
107
151
27
35
20
92
44
142
75
136
20
28
143
58
69
143
151
100
20
96
110
42
29
52
37
141
147
35
45
48
31
41
59
0
101
30
16
107
109
145
55
106
9
74
133
35
52
161
62
12
23
7
98
105
62
48
158
154
13
77
93
10
113
60
92
73
56
96
143
0
2
0
0
1
0
0
0
0
32
0
1
10
0
0
10
52
0
96
0
98
25
0
36
96
18
0
98
68
97
140
68
118
82
93
110
102
137
10
125
103
19
117
16
123
114
118
10
32
44
14
138
100
114
114
115
136
119
26
114
38
2
110
109
74
129
122
119
128
147
106
113
99
148
73
40
82
125
127
111
110
100
117
102
98
116
143
110
20
147
105
133
8
78
75
127
52
126
15


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c2-stdev.dat <==
738.04
981.51
1014.13
13.76
328.53
371.26
1422.48
1202.13
134.03
260.06
179.65
758.07
1560.85
160.08
617.18
993.51
158.86
161.76
1861.75
515
824.23
476.11
2355.81
1426.39
151.05
237.85
252.16
112.07
231.55
1660.59
770.24
610.17
1604.01
1054.01
819.23
340.22
133.96
365.63
105.27
268.85
1391.28
11.51
1016.59
138.18
605.88
909.05
273.49
631.34
1110.95
352.53
1730.84
104.2
334.04
270.07
1542.58
512.18
297.8
983.4
230.9
1667.66
1635.33
136.04
146.21
153.62
1569.83
622.11
1556.61
1049.1
330.54
822.07
94.85
109.02
1183.61
471.21
410.83
604.92
846.52
282.39
1640.92
768.46
586.76
1596.13
1039.29
854.32
479.21
127.97
173.99
483.08
1341.94
1039.89
160.27
595.39
932.84
278.47
626.89
313.92
1737.75
325.76
44.48
311.41
1536.6
465.34
233.23
1320.76
1590.69
140.68
179.95
275.77
774.73
616.22
1563.67
1014.79
64.48
326.93
104.67
193.97
1397.33
262.74
1052.75
138.44
453.74
880.7
732.58
776.09
766.72
783.71
765.31
771.14
972.63
768.52
747.78
829.72
744.97
771.77
768.09
771.05
2091.83
903.28
768.54
771.74
768.24
766.87
777.88
774.49
1445.58
778.29
768.63
769.87
769.69
817.75
770.01
772.36
1318.52
783.53
767.28
775.06
698.53
767.22
868.73
959.05
770.4
737.48
730.8
767.28
765.12
772.77
809.04
767.23
1230.33
948.52
1074.58
978.2
948.75
937.4
953.41
1267.48
1093.29
945.93
1078.67
953.32
974.42
1984.63
1061.17
1113.58
1072.33
922.78
1080.92
1127.42
850.31
966.7
971.49
1059.59
1091
1106.88
1095.77
924.7
1801.79
1060.38
1051.96
972.37
1105.31
1692.21
1088.02
1074.81
1025.24
951
967.85
1087.67
1055.4
2056.35
1085.28
1059.09
1067.94
1094.98
978.4
964.44
930.24
1008.59
1096.45
956.71
1146.44
953.63
935.29
962.26
942.28
945.4
1079.21
948.58
1036.4
950.03
1136.65
1014.48
1600.63
633.61
1117.85
342.63
1726.69
855.44
484.27
169.78
1487.2
504.93
482.94
253.39
1692.67
1582.78
145.67
554.37
892.91
194.02
1684.53
610.45
1569.59
820.19
77.02
182.2
1338.31
210.71
1028.69
428.91
106.12
647.27
130.35
904.92
745.72
388.62
1763.2
333.15
304.25
1035.59
412.38
272.21
1399.02
1443.86
135.77
57.83
267.05
536.76
1638.05
577.58
578.2
583.86
1106.48
839.81
310.1
49.35
578.15
192.01
582.55
604.11
601.92
1484
473.57
1197.2
638.25
579.47
583.12
1673.26
578.2
1034.54
582.84
385.97
600.16
582.19
125.44
473.82
681.2
612.57
482.96
162.06
645.96
493.41
579.94
637.9
911.34
1609.64
603.95
1597.42
1058.63
488.06
165.47
1351.08
74.35
268.48
1031.05
162.78
69.37
604.55
91.81
955.05
662.17
1609.83
1740.39
323.47
273.69
96.57
92.49
484
279.16
1533.82
1531.1
221.52
269.53
1389.85
390.31
1421.72
1655.55
1397.42
1382.15
1616.42
1397.03
1630.99
1778.13
1702.28
1748.08
1513.16
1442.9
1568.09
347.28
325.78
1721.76
1755.95
1507.3
1720.71
1637.89
1365.92
1640.66
1692.71
1399.1
1753.6
1430.99
1577.2
352.68
1672.63
1416.97
333.7
512.99
1659.21
1403.22
363.44
340.8
2004.47
342.12
1568.05
1662.38
1429.02
1411.08
1407.81
1612.8
1696.96
332.13
1595.62
1678.27
1658.56
1390.62
1753.13
1597.09
1668.68
1396.9
353.74
1460.52
1679.93
1598.61
1415.06
1571.88
1444.94
1789.41
1445.43
349.8
1719.78
1352.48
1384.44
1419.55
330.16
1411.82
1529.42
1407.36
297.42
393.12
386.35
859.43
492.27
440.27
402.18
391.77
391.22
389.3
1518.74
471.89
419.57
386.21
1678.75
389
390.36
387.16
388.59
1117.66
433.01
450.39
67.08
1505.22
496.11
1194.3
190.46
1590.86
355.63
63.63
180.19
74.85
1884.73
176.21
113.6
605.89
1754.99
321.21
102.81
371.37
74.67
29.78
683.64
130.95
8.23
29.89
1897.15
297.84
294.32
1932.52
408.44
283.83
646.71
335.6
984.33
593.77
532.7
151.74
46.89
75.88
42.79
1652.14
49.92
44.67
117.27
50.48
337
1426.16
395.09
842.44
88.61
46.9
74.84
43.84
1446.08
284.04
200.14
1116.75
475.14
292.66
177.72
44.73
118.51
44.48
421.65
593.25
44.43
152.8
45.46
879.79
193.39
318.91
1736.22
1495.37
483.54
303.18
429.54
633.15
1112.02
317.85
1736.3
826.29
480.92
265.39
1489.27
487.32
186.48
86.82
491.58
292
1633.53
1567.47
153.44
46.13
207.76
156.65
771.22
622.11
1500.76
998.7
334.09
105.15
113.7
275.18
1338.92
1011.38
137.06
900.73
264.67
94.32
1859.58
78.75
123.64
1166.62
266.31
402.8
81.51
414.31
1822.99
191.43
78.9
484.83
102.71
712.32
1110.46
190.49
345.77
1719.84
347.21
261.41
1575.35
498.81
315.48
1383.16
1682.57
1572.16
172.35
80.81
190.92
184.35
89.52
398.9
410.41
438.06
406.9
432.84
754.32
1177.81
406.76
411.64
413.67
407.73
409.35
409.9
420.14
405.88
423.99
406.07
405.4
419.55
401.49
512.54
408.92
405.31
407.79
1706.83
407.99
407.82
416.51
427.33
409.31
404.22
369.99
410.97
461.64
416.37
416.14
406.47
399.4
408.62
462.11
406.1
416.51
429.71
413.65
445.31
770.35
585
1491.39
337.34
1718.31
333.22
238.7
521.81
235.69
1508.66
1614.91
247.2
138.54
232.78
263.97
1145.54
27.76
777.17
604
1609.21
1075.21
326.54
103.59
1355.53
1048.27
138.89
590.63
859.77
47.87
640.81
1404
1751.31
27.18
467.32
1295.4
785.37
135.76
51.62
230.43
179.79
283.52
380.87
99.36
1883.38
1660.38
1601.71
374.88
214.9
505.19
417.4
866.59
1563.57
631.97
1113.47
336.75
1019.37
852.23
476.24
1492.09
292.7
471.25
265.99
293.91
1637.32
148.3
588.96
932.35
175.89
1125.82
348.8
1740.33
394.35
809.38
46.79
1476.97
448.43
181.92
1170.83
482.57
450.43
140.88
1662.44
1596.78
50.17
201.98
1156.07
351.07
463.01
44.62
1524.78
504.63
1336.72
1590.49
149.22
1525.6
1171.98
417.14
1555.64
634.03
1116.4
329.14
1724.9
835.4
469.01
1449.23
367.79
478.33
253.88
1689.59
1601.83
309.76
146.97
121.79
580.58
908.48
193.69
42.58
88.99
1869.8
1628.3
1581.8
1026.32
331.44
859.23
44.62
98.08
487.48
1388.74
26.02
417.01
181.61
872.22
257.1
619.48
337.88
457.14
50.54
489.96
1440.44
562.05
1662.56
119.29
226.61
96.56
225.33
84.39
95.49
115.57
86.61
97.61
166.56
779.31
661.09
96
99.13
1510.97
107.14
101.64
93.98
117.87
105.8
93.74
107.49
102.69
138.34
95.97
241.25
88.18
134.28
95.12
109.48
136.3
371.98
1372.19
89.46
190.43
88.02
106.49
84.43
410.54
132.05
147.57
89.98
1035.76
87.38
86.61
88.29
99.73
109.39
142.18
113.95
104.78
165.44
58.99
161.83
133.8
229.69
88.42
133.37
117
126.69
636.33
1106.1
306.74
1740.45
470.88
270.84
1537.93
495.5
302.9
509.2
1648.26
1664.15
135.87
193.25
1607.15
200.18
630.32
597.6
1625.31
1057.08
836.04
475.13
147.99
172.42
478.32
62.41
1665.57
1015.82
164.11
593.19
936.89
288.27
1685.27
176.2
303.55
312.21
463.63
287.96
227.77
51.76
1546.62
583.73
211.83
1834.4
635
294.28
307.48
46.36
400.63
1856.85
19.46
400.63
430.59
466.55
475.35
481.27
468.09
1206.58
482.66
542.16
567.29
444.12
595.62
474.44
443.2
500.63
466.18
440.19
463.86
471.98
473.04
483.53
497.45
1566.67
470.66
463.79
483.55
1179.34
203.46
475.23
466.82
468.31
501.23
1613.19
470.53
489.49
486.43
437.64
487.11
628.15
482.13
518.95
482.45
166.84
530.75
510.73
475.98
464.29
1681.07
257.79
243.33
782.26
571.81
1602.59
261.53
1090.02
103.97
291.36
221.25
571.34
360.1
170.66
388.27
388.11
126.01
296.75
129.99
428.68
296.58
400.97
1060.74
323.81
117.09
577.17
284.95
507.43
97.05
225.08
70.37
912.06
275.44
1120.63
325.2
458.59
44.76
1572.94
515.6
1379.22
1605.7
221.24
248.94
1661.48
1506.65
1641.53
250.2
367.38
1864.8
211.85
61.82
400
8.98
774.24
1108.2
75.23
320.2
1728.62
334.94
310.2
1465.13
493
1378.51
260.45
1648.85
135.42
85.19
413.14
1639.63
1516.52
1039.06
326.67
297.01
212.35
109.68
252.35
1367.25
311.42
285.71
290.51
392.72
621
907.03
1663.58
775.16
595.68
1581.46
1057.26
325.7
103.81
251.99
1392.54
998.46
137.65
587.74
881.19
259.86
1622.49
633.4
605.75
1588.33
1051.44
91.3
477.99
189.59
131.69
1610.25
1046.14
141.54
644.29
106.79
864.86
283.53
1574.28
334.23
1735.81
387.63
804.05
44.61
1522.97
100.96
1141.79
491.49
203.07
1640.59
441.12
165.75
951.37
148.1
813.83
1112.88
219.64
1710.05
335.73
115.09
299.21
242.71
1517.22
637.14
296.58
1318.12
232.24
217.86
148.86
198.35
137.73
223.74
442.65
1101.54
315.07
455.75
867.7
45.95
1442.27
1175.27
292.61
1658.74
1149.68
389.74
573.27
155.59
942.62
1814.77
428.39
512.32
545
327.79
372.39
223.31
589.67
1610.15
636.3
1110
334.37
1736.82
806.33
471.33
170.33
1488.44
522.68
181.92
479.94
342.88
285.68
1654.14
1633.72
143.69
182.34
179.79
635.09
1113.71
308.14
1727.68
797.48
474.3
226.66
1542.44
499.79
487.24
471.55
290.55
1621.63
1570.58
142.97
180.24
1633.97
1643.64
1040.4
330.34
830.2
409.75
138.28
1166.79
485.36
407.27
176.97
943.9
291.65
108.8
206.59
1518.21
1161.6
1684.27
422.45
12.79
1575.62
71.21
658.04
1111.04
1032.22
114.64
472.18
76.95
179.62
271.11
1543.97
281.82
74.73
1696.31
162.62
172.48
565.49
317.48
930.07
132.17
582.43
313.04
1728.76
394.37
1495.54
497.19
1237.43
302.86
344.58
1623.28
34.08
136.85
128.67
219.75
134.53
178.49
647.13
1122.94
133.63
154.42
143.39
1734.06
161.43
133.89
130.25
164.65
485.1
137.68
161.7
264.86
133.25
132.46
512.28
230.01
141.2
333.69
124.94
127.65
133.29
1688.94
134.15
133.76
133.45
131.29
125.27
133.01
133.7
132.77
144.38
139.64
134.49
139.14
132.11
212.94
125.2
150.21
127.08
133.55
1615.65
616.82
1586.46
1021.33
359.71
824.53
86.07
103.64
1176.24
485.06
420.35
12.77
911.67
343.3
447.04
818.27
206.73
1579.1
502.05
1178.85
1645.39
1628.94
768.77
640.58
1531.93
73.47
1088.07
820.21
344.87
113.96
98.03
1382.15
1051.89
151.78
642.79
907.5
274.47
586.64
776.29
618.15
1611.37
1747.12
13.04
333.3
264.48
589.67
493.09
1304.44
247.43
135.36
94.15
53.55
40.96
276.71
310.35
541.58
905.55
717.64
737.35
1360.08
603.61
448.17
4252.12
282.21
53.23
3327.46
294.44
113.66
308.64
243.96
1582.51
165.82
634.48
888.92
1534.98
1035.74
835.43
81.67
473.22
158.18
488.75
369.32
1638.4
1031.8
144.57
608.6
877.34
869.4
745.66
1710.02
1183.08
33.64
370.03
51.73
132.27
1406.47
364.31
830.28
138.59
88.03
204.1
736.79
315.12
1645.48
597.33
59.67
1571.12
496.36
143.92
1353.79
81.8
296.03
1045.77
170.18
86.33
594.6
89.27
949.95
641.52
1160.36
211.25
209.78
217.38
369.07
1821.66
886.94
215.39
487.14
1610.18
531.82
505.83
375.31
1754.59
209.59
1637.27
209.28
131.16
286.82
221.47
211.81
312.56
331.66
1624.6
772.3
592
1582.32
1015.39
833.49
479.72
98.62
168.87
479.44
1380.32
1058.31
145.25
556.68
865.09
258.89
77.03
634.33
1535.05
47.95
114.69
1392.21
198.62
175.54
896.59
1500.29
106.61
102.8
140.55
342.27
445.68
1473.51
455.14
1210.64
1595.11
232.51
612.15
37.52
1742.74
490.22
355.86
512.12
792.09
1398.27
133.81
161.59
1892.14
601.07
1066.43
1022.27
89.13
479.09
124.37
62.53
1418.35
1146.11
169.78
61.96
603.1
52.88
340.78
85.45
771.96
608.07
1611.54
1009.21
330.16
218.41
247.75
1471.08
186.22
977.6
139.12
112.77
858.38
267.98
622.94
1529.89
324.1
465.67
104.72
267.72
1358.65
33.33
222.3
286.23
535.55
1658.5
771.83
610.7
1435.84
1057.51
330.29
1429.93
201.09
1023.27
135.64
53.35
603.94
94.15
940.73
269.86
329.21
432.49
44.35
1431.35
497.58
1535.14
7.73
1650.28
778.68
604.82
1573.79
1062.05
852.24
341.52
136.89
142.3
86.89
472.47
1343.18
276.52
582.57
1038.69
159.24
603.31
146.28
916.17
286.88
812.16
662.86
1625.49
1157.64
348.83
1410.42
29.13
230.12
1016.81
134.57
15.73
136.24
648.17
102.09
947.67
1573.97
770.02
613.19
75.73
1068.84
42.9
337.93
116.58
1364.38
1020.47
162.74
554.94
69.16
58.91
23.66
911.68
265.63
1643.69
202.6
1135.69
69.88
348.28
429.79
871.49
89.93
1391.59
458.73
179.57
1158.72
404.44
1702.05
1588.62
203.17
394.46
230.4
620.04
230.3
258.87
1625.96
263.15
314.71
269.95
262.49
269.04
651.37
260.46
266.54
1577.32
269.97
786.05
271.34
268.09
274.7
263.39
273.02
262.78
283.31
266.12
277.55
281.83
256.78
123.04
322.08
269.88
1162.93
345.51
262.5
245.88
270.34
1675.98
271.6
261.54
274.89
1041.73
266.41
268.79
422.88
274.53
273.05
168.19
270.25
304.22
630.37
258.07
179.26
281.96
264.17
267.7
275.97
269.52
269.18
263.92
902.9
1582.05
448.93
384.33
457.68
351.57
1601.98


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-assimetry.dat <==
0.41
0.41
0.41
0.47
0.47
0.47
1.00
1.00
0.39
0.39
0.39
0.39
1.20
1.80
0.35
0.35
0.35
0.35
0.35
0.35
2.41
0.73
0.73
1.62
1.87
0.87
3.38
2.88
0.80
0.33
0.33
0.33
0.33
0.33
0.33
2.31
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-assimetry__c__pia_.dat <==
0.08
0.12
0.19
0.81
0.04
0.47
0.14
0.12
0.09
0.17
0.37
0.24
0.53
0.13
0.44
0.19
0.15
0.07
0.20
0.14
0.15
0.45
0.13
0.94
0.08
0.58
0.10
0.07
0.36
0.27
0.51
0.06
0.10
0.14
0.17
0.13
0.09
0.31
3.57
0.10
0.13
0.07
0.90
0.05
0.60
0.12
0.24
0.07
0.10
0.36
0.24
0.71
0.12
0.16
0.17
0.08
0.14
0.13
0.10
0.16
0.09
0.09
0.10
0.10
0.15
0.09
0.26
0.21
0.29
0.17
0.07
0.15
0.16
0.14
0.12
0.09
0.27
0.36
0.29
0.11
0.19
0.10
0.36
0.15
0.46
0.14
0.26
0.14
0.25
0.11
0.15
1.36
0.41
0.15
0.33
0.12
0.10
0.46
0.17
0.28
0.11
0.15
0.36
0.24
0.16
0.51
0.19
0.19
0.13
0.18
3.97
0.52
0.02
0.28
0.10
0.69
0.14
0.37
0.74
0.06
0.50
0.09
0.11
0.08
0.33
0.24
0.58
0.07
0.13
0.17
0.09
0.09
0.19
0.14
0.14
0.14
0.17
0.14
0.32
0.26
0.27
0.19
0.11
0.18
0.10
0.10
0.14
0.17
0.42
0.15
0.13
0.14
0.10
0.56
0.17
0.27
0.22
0.15
0.17
1.80
0.30
0.40
0.50
0.25
0.33
0.42
0.29
0.40
0.39
0.09
0.27
0.14
0.53
0.49
0.15
0.22
0.14
0.75
0.31
0.15
0.92
0.19
0.16
0.30
0.16
2.49
0.27
0.16
0.07
0.11
0.07
0.22
0.17
0.13
0.12
0.10
0.12
0.07
0.06
0.12
0.23
0.31
0.24
0.07
0.06
0.09
0.11
0.42
0.10
0.22
0.09
0.15
0.08
0.13
1.15
0.60
0.06
0.07
0.19
0.13
0.07
0.21
0.26
0.16
0.34
0.05
0.13
0.13
0.30
0.29
0.08
0.18
0.21
0.07
0.22
0.22
0.06
0.35
0.13
0.13
0.44
0.12
0.10
1.15
0.13
0.54
1.25
0.85
0.96
0.83
1.00
0.90
0.96
0.88
0.90
0.95
1.09
0.86
0.82
1.47
1.87
0.76
1.19
0.88
0.90
0.73
0.65
2.50
0.23
0.25
0.06
0.31
0.70
0.23
0.12
0.35
0.22
0.14
2.76
0.03
0.64
0.22
0.11
0.19
0.42
0.27
0.78
0.20
0.06
0.21
0.16
0.09
0.23
0.06
0.58
0.12
0.26
0.12
0.08
0.11
0.37
0.24
0.61
0.12
0.07
0.17
0.16
0.09
0.15
0.15
0.10
0.09
0.11
0.24
0.33
0.91
0.12
0.25
0.12
0.11
4.21
0.65
0.88
0.29
0.09
0.61
0.11
0.11
0.08
0.40
0.29
0.49
0.08
0.11
0.17
0.17
0.14
0.12
0.30
0.05
0.53
0.11
0.22
0.12
0.07
0.09
0.37
0.25
0.53
0.10
0.06
0.13
0.17
0.09
0.12
0.49
0.22
0.35
0.22
0.23
0.42
0.32
0.24
0.77
0.31
0.24
0.25
0.28
5.17
0.55
0.19
0.26
0.37
0.22
0.22
0.51
0.21
0.33
0.28
0.37
0.23
0.22
0.19
0.18
0.04
0.09
0.10
0.63
0.08
0.09
0.05
0.12
0.25
0.07
0.11
0.28
0.09
0.30
0.09
0.08
0.20
0.08
0.62
0.19
0.20
0.18
0.53
0.32
0.66
0.40
0.26
0.20
0.22
0.24
2.48
0.51
0.60
0.31
0.36
0.50
0.62
0.68
0.46
0.59
0.54
0.43
0.76
0.53
0.57
0.62
0.44
0.81
0.44
2.04
0.13
0.21
0.16
0.30
0.28
1.20
0.17
0.15
0.22
0.12
0.19
0.16
0.06
0.15
0.36
0.25
0.78
0.14
0.17
0.15
0.07
0.18
0.74
0.11
0.12
0.09
0.08
0.16
0.23
0.34
0.10
0.09
0.72
0.06
0.24
0.47
0.11
0.10
0.16
0.10
0.17
1.59
0.15
0.17
0.15
0.13
0.26
0.43
0.47
0.34
0.20
0.22
0.13
0.10
0.25
0.15
0.28
0.17
0.22
0.29
1.49
0.08
0.09
0.35
0.29
0.76
0.08
0.10
0.15
0.17
0.13
0.10
0.30
3.38
0.03
0.11
0.39
0.52
0.73
0.11
0.17
0.21
0.14
0.12
1.45
0.61
1.25
0.57
0.20
0.12
0.18
0.12
0.21
0.12
0.15
0.02
0.34
0.08
0.09
0.27
0.27
1.14
0.09
0.11
0.17
0.08
0.13
0.10
0.35
0.09
0.16
0.20
0.25
0.12
0.10
0.14
0.09
0.11
0.39
0.09
0.21
0.12
0.22
0.10
0.12
1.12
0.09
0.25
0.26
1.05
0.09
0.11
0.16
0.08
0.12
0.19
0.37
0.27
0.63
0.16
0.07
0.21
0.15
0.08
0.22
2.46
0.21
0.31
0.28
0.52
0.22
0.30
0.27
0.23
0.29
0.71
0.80
0.39
0.26
0.87
0.40
0.61
0.03
0.08
0.08
0.11
0.17
0.97
0.09
0.08
0.19
0.08
0.16
2.41
0.38
0.24
0.48
0.31
0.27
0.46
0.38
0.41
0.91
0.32
0.29
0.32
1.04
0.38
0.40
0.42
0.35
0.37
0.31
2.67
0.29
0.60
0.12
0.16
0.18
0.10
0.10
0.25
0.26
0.66
0.34
0.07
0.15
0.17
0.08
0.13
0.21
0.27
0.23
0.36
0.26
0.29
0.30
0.27
0.23
1.15
0.86
0.08
0.13
0.26
0.08
0.09
0.11
0.10
2.31
0.20
0.33
0.13
2.98
2.76
0.56
0.61
0.65
1.31
0.09
0.57
0.22
0.45
0.08
0.07
0.21
0.07
0.17
1.45
0.07
0.10
0.10
0.27
0.09
0.48
0.19
0.46
0.06
0.20
1.00
0.51
0.41
0.83
0.48
0.37
0.14
0.19
0.12
0.10
1.62
0.28
0.24
0.43
2.88
0.17
0.20
0.12
0.10
0.20
0.14
0.20
1.48
0.23
0.15
0.24
0.19
5.84
0.18
0.17
1.01
0.12
0.10
0.13
1.96
0.19
1.21


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-cv.dat <==
0.74
0.37
0.02
0.44
0.43
0.73
0.17
0.38
0.11
0.36
0.11
0.02
0.45
0.97
0.24
1
0.02
0.67
0.08
0.11
0.09
0.06
0.44
0.39
0.12
0.05
0.12
0.19
1.03
1.07
1
1.15
1.05
0.89
1.09
0.88
1.2
1.08
1.31
1.16
0.99
0.92
1.02
1.15
1.51
1.08
1.05
1.04
0.99
1.12
1.05
1.12
1.25
1.03
1.01
0.89
1.07
1.29
0.89
1.04
1.16
0.66
0.87
1.1
0.82
0.94
0.4
0.02
0.53
0.04
0.45
0.56
0.28
0.23
0.11
0.01
0.67
0.78
0.44
0.12
0.1
0.01
0.75
0.08
0.11
0.11
0.02
0.83
0.11
0.06
0.02
0.05
1.06
0.21
0.04
0.66
0.21
0.38
0.01
0.3
0.41
0.11
0.3
0.53
1.15
0.03
0.36
0.08
0.12
0.04
0.1
0.2
0.05
0.11
0.35
0.15
1.2
0.14
0.29
1.4
0.08
0.38
0.26
0.29
0.36
0.65
0.16
0.1
0.17
0.63
0.25
0.28
0.11
0.46
0.45
0.66
0.88
1.13
0.75
0.35
0.4
0.16
0.21
0.08
0.25
0.11
0.26
0.1
0.09
0.09
0.68
0.16
0.31
0.38
0.23
0.17
0.41
0.34
0.19
0.07
0.24
0.19
0.18
0.56
0.02
0.34
0.07
0.27
0.67
0.39
0.15
0.11
0.02
0.29
0.75
0.15
0.12
0.02
0.62
0.09
0.15
0.09
0.09
0.12
0.96
0.18
0.07
0.44
0.04
0.05
0.03
0.8
0.04
0.87
0.42
0.07
0.07
0.05
0.32
0.37
0.27
0.47
0.6
1.09
0.04
0.35
0.06
0.13
0.72
0.94
0.89
0.07
0.07
0.18
0.17
0.05
0.12
0.08
0.16
0.19
0.09
0.02
0.1
0.42
0.49
0.29
1.05
0.02
0.1
0.33
0.13
0.05
0.77
0.26
0.69
0.74
0.29
0.12
0.36
0.5
0.7
0.23
0.32
0.3
0.13
0.28
0.69
0.75
0.28
1.03
0.22
0.57
0.49
0.4
0.21
0.77
0.1
0.13
0.14
0.16
1.11
0.28
0.24
0.5
0.1
0.13
0.5
0.12
0.52
0.07
0.12
0.28
0.06
0.26
0.2
0.32
0.28
0.26
0.11
0.25
0.18
1.04
0.04
0.02
0.09
0.09
0.1
0.03
0.23
0.84
0.02
0.1
0.18
0.18
0.24
0.31
0.26
0.23
0.32
0.47
0.32
0.22
0.25
0.2
0.55
0.23
0.27
0.21
0.34
0.47
0.56
0.96
0.89
0.36
0.15
0.2
0.25
0.3
0.27
0.25
0.28
0.29
0.23
0.26
0.23
0.36
0.51
0.16
0.51
0.53
0.32
0.23
0.4
0.22
0.24
1.01
0.38
0.09
0.67
0.22
0.33
0.16
0.35
0.44
0.18
0.09
0.59
0.32
0.21
1.22
0.18
0.3
0.13
0.11
0.1
0.18
0.27
0.31
0.09
0.17
0.28
1.3
0.28
0.71
0.49
0.19
0.25
0.23
0.53
1.05
1.42
0.28
0.25
0.27
0.31
0.19
0.17
0.61
0.43
0.59
0.41
0.67
0.47
0.44
0.75
0.75
0.65
0.42
0.38
0.34
0.72
0.61
0.37
0.39
0.71
0.69
0.35
0.66
0.4
0.65
0.35
0.64
0.34
0.66
0.67
0.68
0.02
0.05
0.06
0.64
0.5
0.15
0.41
0.74
0.61
0.68
0.67
0.3
0.08
0.49
0.04
0.34
0.05
0.1
0.84
0.81
0.92
0.57
0.12
0.13
0.85
0.04
0.16
0.09
0.58
0.04
0.54
1.09
0.38
0.44
0.89
0.04
0.29
0.32
1.09
0.05
0.63
0.62
0.5
0.46
0.17
1.02
0.21
0.71
0.23
0.52
0.53
0.09
0.48
0.19
0.63
0.67
0.33
0.67
0.21
1.09
0.2
0.29
0.12
1.05
0.43
0.2
0.53
0.16
0.16
0.17
0.71
0.53
0.24
0.7
0.9
0.2
0.22
0.47
0.3
0.34
0.12
0.49
0.22
1.05
0.08
0.45
0.34
0.21
0.27
0.66
0.09
0.83
0.32
0.08
0.46
0.35
0.17
1.13
0.1
0.19
0.21
0.85
0.06
0.09
0.28
0.06
0.3
0.19
0.04
0.07
0.14
0.97
0.14
0.86
0.52
0.01
0.03
0.01
0.43
0.05
0.4
0.06
0.35
0.03
0.06
0.48
0.54
0.03
0.16
1.3
0.02
0.33
0.02
0.5
0.14
0.12
0.07
0.11
0.06
0.02
0.12
0.11
0.17
0.03
0.04
0.04
0.31
0.23
0.31
0.32
0.14
0.19
0.27
0.29
1.1
0.29
0.4
0.36
0.3
0.7
0.38
0.44
0.28
0.96
0.39
0.31
0.35
0.3
0.28
0.38
0.3
0.32
0.38
0.34
0.29
0.27
0.31
0.31
0.38
0.38
0.27
0.31
0.27
0.41
0.3
0.94
0.23
0.07
0.27
0.13
0.11
0.22
0.02
0.96
0.02
0.07
0.05
0.03
0.22
0.07
0.04
0.14
1.06
1.05
0.22
0.05
0.45
0.2
0.02
0.37
0.54
0.13
0.39
0.04
1.28
0.95
0.05
0.55
0.08
0.26
0.05
0.28
0.15
1.21
0.18
0.34
0.9
0.6
0.11
0.62
0.78
0.18
0.28
0.33
0.45
0.38
0.15
0.05
0.36
0.8
0.33
0.13
1.2
0.15
0.71
0.12
0.18
0.13
0.09
0.46
0.2
0.11
0.06
0.1
0.45
0.32
0.47
0.27
0.7
0.55
0.25
0.33
0.89
0.59
0.15
0.58
0.39
0.38
0.37
1.37
0.28
0.15
0.91
0.44
0.5
0.3
0.31
1.42
0.64
0.71
0.86
0.67
0.01
0.7
0.67
0.81
0.72
0.71
1.39
1.35
0.6
0.74
0.56
0.49
0.57
0.46
0.66
0.58
0.57
0.66
0.74
0.56
0.06
0.58
0.21
0.05
0.28
0.43
0.14
0.05
0.36
0.36
0.61
0.15
1.12
0.05
0.1
0.16
0.11
0.05
0.1
0.34
0.06
0.07
0.08
0.49
0.19
0.33
0.51
0.67
0.74
0.26
0.12
0.36
0.34
0.09
0.54
0.96
0.3
0.94
0.15
0.58
0.23
0.17
0.06
0.85
0.09
0.15
0.07
0.17
1.06
0.93
0.28
0.32
0.35
0.39
0.09
0.97
0.26
0.43
0.66
0.22
0.17
0.44
0.55
0.27
0.76
0.14
0.15
0.27
0.2
0.27
0.29
0.34
0.08
1.17
0.35
0.27
0.12
0.13
0.29
0.17
0.42
0.75
1.17
0.3
0.45
0.3
0.14
0.29
0.09
0.26
0.64
0.25
0.56
0.26
0.5
0.54
0.51
0.38
0.53
0.21
0.35
0.93
0.55
0.26
1.14
0.28
0.48
0.45
0.23
0.39
0.27
0.26
0.38
0.54
0.15
0.08
0.13
0.09
0.24
0.21
0.67
0.14
0.18
0.43
0.16
0.52
0.4
0.81
0.73
0.21
0.59
0.17
1.26
1.24
0.13
0.16
0.23
0.18
0.13
0.29
0.23
0.18
0.7
0.13
0.21
0.64
0.12
0.22
0.12
0.51
0.1
0.05
0.33
0.21
0.36
0.29
0.24
0.18
0.17
0.04
1.13
0.03
0.84
0.97
0.07
0.23
0.07
0.03
1.01
0.03
0.07
1.27
0.56
0.11
0.11
0.84
0.11
0.89
0.38
0.52
0.14
0.24
0.39
0.81
0.23
0.69
0.15
0.11
0.19
0.42
0.09
0.15
0.12
0.16
0.14
0.11
0.16
0.2
0.11
0.12
0.14
0.14
0.41
0.39
0.23
0.08
0.54
0.11
0.19
0.1
0.31
0.13
0.17
0.43
0.01
0.05
0.04
0.65
0.01
0.71
0.38
0.03
0.01
0.04
0.29
0.22
0.18
0.34
0.6
0.98
0.03
0.46
0.05
0.03
0.63
0.9
0.92
0.07
0.07
0.16
0.05
0.26
0.07
0.19
0.13
0.06
0.02
0.06
0.23
0.45
0.27
0.33
0.02
0.08
0.05
1.34
0.05
0.54
0.13
0.55
0.62
0.52
0.63
0.52
0.45
0.57
0.75
0.7
0.5
1.14
0.5
0.66
0.56
0.57
0.82
0.7
0.54
1.24
0.49
0.67
0.13
0.04
0.28
0.19
0.43
0.31
0.36
0.18
0.11
0.36
0.03
0.53
1.19
0.07
0.03
0.09
0.13
0.21
0.03
0.24
0.81
0.09
0.08
0.63
0.45
0.03
0.01
0.04
0.29
0.24
0.2
0.19
0.34
0.13
0.01
0.04
0.06
0.4
0.24
0.27
0.28
0.17
0.53
0.77
0.06
0.68
0.02
0.11
0.07
0.02
0.12
0.2
0.11
0.35
0.07
0.04
0.04
0.87
0.05
0.18
0.73
0.03
0.42
0.44
0.12
0.04
0.51
0.07
0.15
0.64
0.12
0.21
0.75
0.98
0.16
0.27
0.71
0.32
0.92
0.2
0.8
0.94
0.42
0.89
0.2
0.4
0.18
0.54
1.02
0.86
0.44
0.91
1.17
0.46
0.99
0.21
0.19
0.15
0.23
0.32
0.16
0.24
0.38
0.47
0.34
0.98
0.7
0.16
0.27
0.09
0.62
0.39
0.55
1.09
0.25
0.08
0.35
0.23
0.22
0.01
0.31
0.39
0.12
0.37
0.63
1
0.94
0.04
0.09
0.08
0.15
0.54
0.12
0.24
0.06
0.08
0.39
0.24
1.23
0.23
0.17
0.45
0.43
0.35
0.51
0.38
0.21
0.39
0.14
0.93
0.96
0.28
0.13
0.75
0.17
0.26
0.29
0.2
0.16
0.99
0.17
0.15
0.37
0.39
0.24
0.1
0.13
0.11
0.69
0.32
0.39
0.61
0.27
0.35
0.26
0.5
0.56
0.5
0.43
1.38
0.31
0.51
0.72
0.44
0.2
0.94
0.56
0.33
0.37
0.66
0.37
0.33
0.41
0.59
0.49
0.69
0.22
0.52
0.31
0.32
0.19
0.48
0.37
0.21
0.37
0.35
0.27
0.16
0.41
0.48
0.24
0.35
0.44
0.81
0.49
0.02
0.39
0.48
0.36
0.17
0.11
0.04
0.16
0.67
1.34
0.16
0.14
0.03
0.49
0.2
0.11
0.07
0.2
0.11
0.03
0.07
0.76
0.58
0.46
0.46
0.66
0.43
0.28
0.34
1.13
0.24
0.27
0.77
0.24
0.44
0.07
0.96
0.12
0.75
0.2
0.7
0.36
0.08
0.1
0.14
0.22
0.37
0.21
0.25
0.55
1.05
0.09
0.48
0.15
0.18
0.56
0.69
0.62
0.12
0.06
0.14
0.15
0.15
0.09
0.19
0.05
0.12
0.2
0.15
0.3
0.43
0.7
0.82
0.11
0.46
0.13
1.35
0.06
0.67
0.17
0.47
0.5
0.09
0.39
0.48
0.61
0.32
0.14
0.08
0.13
0.65
0.17
0.16
0.16
0.53
0.25
0.17
0.12
0.08
0.13
0.07
0.15
1.2
0.51
0.06
0.56
0.27
0.14
0.05
0.3
0.39
0.13
0.33
0.61
0.58
0.96
1.03
0.05
0.12
0.15
0.12
0.04
0.09
0.2
0.06
0.13
0.36
1.08
0.05
0.03
0.11
0.04
0.32
0.2
0.2
0.39
0.1
0.52
0.07
0.08
0.18
0.4
0.09
0.16
0.47
0.53
0.63
0.21
0.68
0.1
0.07
0.1
0.1
0.14
0.07
0.54
0.09
0.2
0.44
0.86
0.06
0.32
0.17
0.06
0.46
0.25
0.4
0.52
0.02
0.55
0.08
0.15
0.29
0.64
0.28
0.41
0.11
0.02
0.75
1.18
0.34
0.09
1.17
0.02
0.64
0.33
0.16
0.13
0.06
0.02
0.05
0.01
0.05
0.24
0.16
0.29
0.6
0.33
0.56
0.33
0.27
0.13
0.16
0.08
0.46
0.53
0.86
0.08
0.17
0.59
0.25
0.17
0.12
0.66
0.15
0.15
0.15
0.29
0.01
1.09
0.04
0.23
0.27
0.51
0.24
0.04
0.15
0.63
0.6
0.15
0.15
0.31
0.04
0.32
0.83
1.1
0.3
0.1
0.05
0.18
0.08
0.02
0.12
0.12
0.13
0.11
0.04
0.06
0.02
0.06
0.15
0.69
0.07
0.49
0.06
0.18
0.04
0.36
0.08
0.15
0.15
1.16
0.59
0.31
0.41
1.05
0.95
0.12
0.4
0.38
0.74
0.4
0.17
0.18
1.23
0.25
0.43
0.15
0.79
0.32
0.45
0.24
0.55
0.1
0.49
0.74
0.34
0.17
0.23
0.58
1.18
1.33
0.26
0.13
0.17
0.14
0.31
0.2
0.18
0.15
0.28
0.56
0.27
0.1
0.38
0.21
0.28
0.18
0.43
0.33
0.19
0.42
0.22
0.26
0.08
0.54
0.09
0.24
0.08
1.11
0.09
1.02
0.27
0.38
1.16
0.12
1.09
1.04
0.55
1.42
0.97
1.07
1.07
0.39
1.05
0.33
0.26
1.07
1.07
1.34
0.66
0.09
0.13
0.19
1.01
1.14
0.21
0.38
0.11
0.11
0.06
0.28
0.16
0.03
0.3
0.2
0.12
0.18
0.2
1.28
0.04
0.29
0.07
0.12
0.07
0.35
0.93
0.04
0.15
0.19
1.23
0.25
0.17
0.29
0.21
0.08
0.32
0.21
0.2
0.29
0.09
1
0.1
0.26
0.21
0.17
0.11
0.31
0.38
1.04
0.17
0.22
0.17
0.05
0.06
0.93
0.07
0.39
0.14
0.14
0.89
0.06
0.1
0.29
0.56
0.09
0.18
0.54
0.46
0.64
0.8
0.08
1.09
0.59
0.05
0.14
0.08
0.05
0.15
0.94
0.11
0.13
0.13
0.06
0.09
0.7
0.19
0.15
0.18
0.07
0.42
0.6
0.09
0.25
0.14
0.08
0.08
0.17
0.3
0.15
0.05
0.32
0.24
0.06
0.91
0.08
0.06
0.11
0.22
0.07
0.13
1.1
0.07
0.1
0.21
0.96
0.12
0.14
0.31
0.41
0.5
0.15
0.19
0.26
0.09
0.81
0.65
0.21
0.75
0.67
0.14
0.22
0.93
0.71
1.02
0.45
0.11
0.75
0.05
0.09
0.45
0.12
0.33
0.05
0.07
0.19
0.74
0.49
0.27
0.21
0.15
0.17
0.51
1.08
0.28
0.84
0.75
0.13
0.13
0.1
0.13
0.17
0.11
0.12
0.11
0.19
0.42
0.13
0.13
0.06
0.06
0.09
0.27
0.04
0.02
1.1
0.03
0.39
0.08
0.11
0.29
0.55
0.07
0.05
0.09
0.57
0.07
0.18
0.11
0.35
0.41
0.73
0.76
0.99
0.29
0.1
0.15
0.08
0.07
0.13
0.1
0.13
0.06
0.03
0.03
0.84
0.1
0.16
0.34
0.04
0.24
0.13
0.04
0.23
0.06
0.11
0.08
0.79
0.07
0.09
0.59
0.18
0.41
0.27
0.47
0.45
0.2
1.4
0.09
0.53
0.1
0.49
0.93
0.19
0.15
0.27
0.19
0.09
0.08
0.22
0.31
0.21
0.15
0.05
0.13
0.19
0.14
0.19
0.5
0.81
0.23
0.13
0.09
0.62
0.1
0.47
0.07
0.26
0.56
0.57
0.35
0.29
0.2
0.11
0.05
0.44
0.37
0.39
0.49
0.25
0.06
0.04
0.74
0.1
0.14
0.11
0.03
0.86
0.09
0.62
0.02
0.06
0.42
0.03
0.41
0.69
0.9
0.27
0.37
0.11
0.03
0.5
0.14
0.96
0.03
0.39
0.17
0.04
0.8
0.28
0.05
0.06
0.04
0.68
0.05
0.07
0.08
0.17
0.16
0.02
0.12
1.5
0.33
0.03
0.41
1.36
0.03
0.81
0.79
0.01
0.61
0.01
0.29
0.04
0.06
0.71
0.01
0.77
0.19
1.18
0
1.21
0.03
0.19
0.07
0.35
1.09
0.29
0.52
0.39
0.22
0.15
0.28
0.04
0.26
0.63
1.05
0.08
0.05
0.81
0.12
0.1
0.12
0.05
0.05
0.91
0.07
0.1
1.31
1.15
0.51
0.27
0.69
0.1
0.28
0.04
0.69
0.46
0.39
0.2
0.81
1.01
0.39
0.27
0.2
0.26
0.13
0.7
0.19
0.29
0.15
0.18
0.17
0.27
0.21
0.18
0.24
0.4
0.82
0.62
0.48
0.77
0.51
0.48
0.95
0.85
0.71
0.55
0.44
0.73
0.64
0.44
0.43
0.82
0.64
0.87
0.78
0.46
0.68
0.44
0.71
0.76
0.74
0.91
1.14
0.27
0.5
0.38
0.29
1.04
0.7
1.25
1.14
0.24
1.23
1.2
0.89
0.25
0.75
0.5
0.09
0.36
0.09
0.47
0.43
0.49
0.19
0.24
0.14
0.06
0.48
0.16
0.19
0.69
0.84
1.12
0.24
0.11
0.31
0.23
1.06
0.12
0.08
0.28
0.02
0.06
0.12
0.81
0.31
0.17
0.41
0.23
0.1
0.05
0.08
0.44
0.07
0.58
0.16
0.68
0.28
0.66
0.83
0.03
0.78
0.92
0.9
0.07
0.02
0.16
0.26
0.17
0.11
0.08
0.16
0.04
0.82
0.12
0.2
0.47
0.87
0.02
0.31
0.45
1.1
0.07
0.73
0.27
0.48
0.18
0.02
0.1
0.35
0.15
0.34
0.05
0.57
0.07
0.26
0.31
0.76
0.95
1.03
0.03
0.26
0.1
0.13
0.04
0.21
0.16
0.04
0.05
0.13
0.15
0.84
0.43
0.36
0.06
0.94
0.03
0.73
0.04
0.63
0.14
0.37
0.06
0.15
0.7
0.59
0.29
0.54
1.4
0.21
0.22
0.04
0.06
1.03
0.31
0.56
0.45
0.08
0.07
0.1
0.05
0.05
0.09
0.1
0.06
0.07
0.12
0.08
0.38
0.22
0.09
0.05
0.26
0.07
1.08
0.05
0.26
0.22
0.43
0.61
0.12
0.11
0.21
0.34
0.22
0.25
0.37
0.36
0.42
0.33
0.4
0.2
1.09
0.2
0.2
0.25
0.38
0.51
0.45
0.26
0.21
0.12
0.21
0.09
0.08
0.22
0.34
0.5
0.76
0.29
0.13
0.28
0.06
0.16
0.53
0.96
0.06
0.08
0.68
0.2
0.1
0.12
0.06
0.46
0.1
0.07
0.28
0.97
0.23
0.91
0.53
0.19
0.56
0.2
0.26
0.26
0.34
0.35
0.45
0.4
0.15
0.38
1.11
0.2
0.95
0.08
0.76
0.28
0.62
0.14
0.09
0.1
0.1
0.24
0.16
0.2
0.02
0.02
0.03
0.17
0.84
0.03
0.14
0.37
0.03
0.06
0.05
0.35
0.32
0.08
0.57
0.09
1.07
0.39
0.05
0.02
0.77
0.09
0.04
0.17
1.07
0.06
0.11
0.06
0.24
0.05
0.82
0.12
0.24
0.45
0.25
0.91
0.02
0.09
0.47
0.05
0.62
0.38
0.62
0.13
0.08
0.13
0.36
0.05
0.47
0.64
0.06
0.14
0.09
0.27
0.29
0.09
0.13
0.3
0.16
0.08
1.03
0.04
0.62
0.11
0.18
0.09
0.05
0.73
0.08
0.06
0.05
0.05
0.32
0.32
0.05
0.04
0.06
0.72
0.11
0.55
0.35
0.03
0.04
0.05
0.14
0.33
0.2
0.38
0.54
0.96
0.05
0.53
0.06
0.07
0.7
0.11
0.63
0.5
0.08
0.07
0.13
0.09
0.12
0.08
0.21
0.07
0.05
0.03
0.07
0.35
0.75
0.94
0.1
0.08
0.07
0.96
0.05
0.54
0.17
0.58
0.51
0.43
0.83
0.31
0.49
0.95
0.26
0.48
0.44
0.32
0.39
0.52
0.44
0.34
0.34
0.86
0.39
0.3
0.29
0.33
1.1
0.35
0.38
0.76
0.44
0.09
0.29
0.46
0.66
0.56
0.14
0.26
0.13
0.06
0.33
0.09
0.16
0.08
0.44
0.06
0.76
0.08
0.07
0.09
0.13
0.08
0.78
0.52
0.11
0.47
0.51
0.23
0.16
0.1
0.35
0.22
0.51
0.2
0.12
0.14
0.65
0.17
0.1
0.73
0.23
0.16
0.15
0.17
0.42
0.16
0.35
0.33
0.16
0.39
0.69
0.1
0.18
0.32
0.73
0.36
0.36
0.15
0.12
0.31
0.4
0.14
0.49
0.15
0.23
0.21
0.14
0.19
0.19
0.3
0.34
0.54
0.18
0.47
0.31
0.12
0.59
0.1
0.13
0.38
0.52
0.35
1.01
1.02
0.04
0.12
0.05
0.14
0.17
0.45
0.18
0.13
0.31
0.16
1.36
0.52
0.18
0.35
0.58
0.53
0.17
0.06
0.15
0.19
0.12
0.08
0.28
0.63
0.12
0.08
0.96
0.72


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-link.txt <==
1-2
1-5
1-7
1-13
1-16
1-17
1-20
1-24
1-36
1-38
1-40
1-41
1-45
1-46
1-56
1-60
1-63
1-65
1-66
1-69
1-72
1-74
1-82
1-85
1-86
1-91
1-93
1-97
2-3
2-4
2-6
2-8
2-12
2-16
2-23
2-25
2-26
2-27
2-31
2-34
2-35
2-36
2-39
2-43
2-48
2-49
2-59
2-61
2-62
2-67
2-68
2-69
2-71
2-77
2-78
2-79
2-80
2-81
2-82
2-83
2-84
2-89
2-93
2-95
2-96
2-97
3-5
3-7
3-13
3-17
3-23
3-24
3-36
3-38
3-40
3-41
3-45
3-51
3-52
3-56
3-60
3-63
3-65
3-66
3-69
3-72
3-74
3-82
3-85
3-87
3-91
3-94
4-2
4-5
4-7
4-13
4-15
4-20
4-23
4-24
4-38
4-40
4-41
4-45
4-60
4-63
4-65
4-69
4-72
4-74
4-75
4-85
4-87
4-91
4-94
4-98
4-99
5-1
5-3
5-4
5-6
5-8
5-12
5-14
5-16
5-22
5-25
5-26
5-27
5-31
5-34
5-35
5-36
5-37
5-39
5-42
5-43
5-48
5-49
5-53
5-55
5-58
5-59
5-61
5-62
5-67
5-68
5-70
5-77
5-78
5-79
5-80
5-81
5-82
5-84
5-86
5-88
5-89
5-90
5-93
5-95
5-96
5-97
6-5
6-7
6-13
6-17
6-23
6-24
6-36
6-38
6-40
6-41
6-45
6-46
6-56
6-60
6-63
6-65
6-66
6-69
6-72
6-74
6-85
6-87
6-91
6-94
7-1
7-3
7-4
7-6
7-8
7-12
7-14
7-16
7-22
7-25
7-26
7-27
7-28
7-31
7-34
7-35
7-37
7-39
7-42
7-43
7-48
7-49
7-53
7-58
7-59
7-61
7-62
7-64
7-67
7-68
7-70
7-71
7-77
7-78
7-79
7-80
7-81
7-82
7-83
7-84
7-86
7-88
7-89
7-92
7-93
7-95
7-96
7-97
8-2
8-5
8-7
8-9
8-13
8-16
8-17
8-20
8-36
8-40
8-41
8-45
8-46
8-56
8-60
8-63
8-65
8-66
8-69
8-74
8-82
8-85
8-87
8-91
8-94
8-99
9-8
9-35
9-42
9-70
9-77
9-79
9-86
9-88
9-96
11-23
12-5
12-7
12-13
12-15
12-23
12-24
12-38
12-40
12-41
12-45
12-56
12-60
12-63
12-65
12-69
12-72
12-74
12-85
12-87
12-91
12-94
13-1
13-3
13-4
13-6
13-8
13-12
13-14
13-16
13-22
13-25
13-26
13-27
13-31
13-34
13-35
13-36
13-37
13-39
13-42
13-43
13-49
13-52
13-53
13-58
13-59
13-61
13-62
13-67
13-68
13-70
13-77
13-78
13-80
13-81
13-82
13-86
13-88
13-89
13-90
13-93
13-95
13-96
13-97
14-2
14-5
14-7
14-13
14-15
14-20
14-23
14-24
14-38
14-40
14-41
14-45
14-51
14-56
14-60
14-63
14-65
14-69
14-72
14-74
14-75
14-85
14-86
14-91
14-93
14-97
15-4
15-12
15-14
15-22
15-25
15-26
15-39
15-42
15-43
15-48
15-52
15-59
15-67
15-68
15-70
15-86
15-88
16-1
16-5
16-7
16-8
16-13
16-17
16-22
16-35
16-36
16-40
16-41
16-45
16-46
16-52
16-56
16-60
16-62
16-65
16-74
16-78
16-85
16-89
16-91
16-93
16-94
16-96
16-97
17-1
17-3
17-4
17-6
17-8
17-12
17-14
17-16
17-22
17-25
17-26
17-27
17-31
17-34
17-35
17-39
17-42
17-43
17-48
17-49
17-53
17-58
17-59
17-61
17-62
17-64
17-67
17-68
17-70
17-77
17-78
17-79
17-80
17-81
17-82
17-84
17-86
17-88
17-89
17-90
17-93
17-95
17-96
17-97
20-1
20-3
20-4
20-6
20-8
20-12
20-14
20-22
20-25
20-26
20-27
20-28
20-31
20-34
20-35
20-36
20-37
20-39
20-42
20-43
20-48
20-49
20-53
20-58
20-59
20-61
20-62
20-68
20-70
20-71
20-77
20-78
20-79
20-80
20-81
20-83
20-84
20-86
20-88
20-89
20-90
20-93
20-95
20-96
20-97
21-23
21-51
21-72
22-2
22-5
22-7
22-13
22-16
22-20
22-36
22-40
22-41
22-45
22-60
22-63
22-65
22-71
22-74
22-82
22-85
22-91
22-93
22-94
22-96
22-97
22-98
22-99
23-3
23-4
23-6
23-11
23-12
23-14
23-21
23-24
23-26
23-27
23-28
23-29
23-31
23-34
23-37
23-39
23-42
23-43
23-44
23-49
23-50
23-53
23-58
23-59
23-61
23-67
23-68
23-70
23-77
23-79
23-80
23-81
23-83
23-87
23-88
23-90
23-95
24-1
24-3
24-4
24-6
24-12
24-26
24-27
24-31
24-34
24-38
24-39
24-43
24-49
24-59
24-60
24-61
24-62
24-66
24-67
24-68
24-69
24-72
24-77
24-78
24-79
24-80
24-81
24-84
24-89
24-90
24-93
24-95
24-97
25-2
25-5
25-7
25-13
25-15
25-20
25-41
25-45
25-56
25-63
25-65
25-72
25-74
25-85
25-91
25-94
25-98
25-99
26-2
26-5
26-7
26-13
26-15
26-23
26-24
26-38
26-40
26-41
26-45
26-56
26-60
26-63
26-65
26-69
26-72
26-74
26-75
26-85
26-87
26-91
26-94
27-2
27-5
27-7
27-13
27-17
27-20
27-23
27-24
27-36
27-38
27-40
27-41
27-45
27-46
27-51
27-56
27-60
27-63
27-65
27-66
27-69
27-72
27-74
27-75
27-85
27-87
27-91
27-94
28-5
28-7
28-13
28-17
28-23
28-38
28-41
28-45
28-56
28-60
28-63
28-65
28-69
28-72
28-85
28-87
28-91
28-94
28-99
29-23
29-51
29-69
30-40
31-2
31-5
31-7
31-13
31-20
31-23
31-24
31-38
31-40
31-41
31-45
31-56
31-60
31-63
31-65
31-69
31-72
31-74
31-75
31-85
31-87
31-91
31-94
31-98
34-5
34-7
34-13
34-20
34-23
34-24
34-38
34-40
34-41
34-45
34-46
34-51
34-56
34-60
34-63
34-65
34-69
34-72
34-74
34-75
34-85
34-87
34-91
34-94
35-5
35-7
35-9
35-13
35-16
35-17
35-20
35-22
35-36
35-40
35-41
35-45
35-46
35-56
35-60
35-63
35-65
35-66
35-69
35-74
35-82
35-85
35-87
35-91
35-94
35-99
36-2
36-3
36-4
36-5
36-6
36-7
36-8
36-12
36-13
36-16
36-20
36-22
36-27
36-31
36-34
36-35
36-40
36-41
36-43
36-56
36-59
36-61
36-62
36-63
36-64
36-65
36-67
36-74
36-75
36-77
36-78
36-80
36-82
36-84
36-85
36-88
36-89
36-91
36-93
36-94
36-96
36-97
36-98
37-5
37-7
37-13
37-17
37-20
37-23
37-38
37-41
37-45
37-46
37-51
37-56
37-60
37-63
37-66
37-69
37-74
37-75
37-85
37-87
37-91
37-94
38-1
38-3
38-4
38-6
38-12
38-14
38-24
38-26
38-27
38-31
38-34
38-37
38-39
38-42
38-43
38-48
38-49
38-50
38-53
38-58
38-59
38-61
38-62
38-67
38-68
38-70
38-77
38-78
38-79
38-80
38-81
38-84
38-86
38-88
38-90
38-95
39-5
39-7
39-13
39-15
39-23
39-24
39-38
39-40
39-41
39-45
39-56
39-63
39-65
39-66
39-69
39-72
39-74
39-85
39-87
39-91
39-94
39-99
40-1
40-3
40-6
40-8
40-12
40-14
40-16
40-22
40-26
40-27
40-30
40-31
40-34
40-35
40-39
40-43
40-49
40-52
40-53
40-58
40-59
40-61
40-62
40-67
40-68
40-71
40-77
40-78
40-79
40-80
40-82
40-83
40-84
40-86
40-88
40-89
40-92
40-93
40-95
40-96
40-97
41-1
41-3
41-4
41-6
41-8
41-12
41-14
41-16
41-22
41-25
41-26
41-27
41-28
41-31
41-34
41-35
41-37
41-39
41-42
41-43
41-48
41-49
41-53
41-58
41-59
41-61
41-62
41-67
41-68
41-70
41-71
41-77
41-78
41-79
41-80
41-81
41-82
41-83
41-84
41-86
41-88
41-89
41-90
41-93
41-95
41-96
41-97
42-5
42-7
42-9
42-13
42-15
42-23
42-38
42-41
42-45
42-56
42-60
42-63
42-65
42-69
42-72
42-74
42-85
42-87
42-91
42-94
43-5
43-7
43-13
43-15
43-23
43-24
43-36
43-38
43-40
43-41
43-45
43-52
43-56
43-60
43-63
43-65
43-69
43-72
43-74
43-85
43-87
43-91
43-94
44-23
44-72
45-1
45-3
45-4
45-6
45-8
45-12
45-14
45-16
45-22
45-25
45-26
45-27
45-31
45-34
45-35
45-37
45-39
45-42
45-43
45-48
45-49
45-53
45-58
45-59
45-61
45-62
45-67
45-68
45-69
45-70
45-77
45-78
45-79
45-80
45-81
45-84
45-86
45-88
45-89
45-90
45-93
45-95
45-96
45-97
46-1
46-3
46-4
46-6
46-8
46-12
46-14
46-16
46-22
46-25
46-26
46-27
46-31
46-34
46-35
46-39
46-42
46-43
46-48
46-49
46-53
46-58
46-59
46-61
46-62
46-64
46-67
46-68
46-70
46-71
46-77
46-79
46-80
46-81
46-82
46-83
46-84
46-86
46-88
46-89
46-93
46-95
46-96
46-97
48-2
48-5
48-7
48-13
48-15
48-20
48-23
48-24
48-38
48-40
48-41
48-45
48-56
48-60
48-63
48-65
48-69
48-72
48-74
48-75
48-85
48-87
48-91
48-94
48-98
48-99
49-5
49-7
49-13
49-17
49-23
49-24
49-38
49-40
49-41
49-45
49-46
49-56
49-60
49-63
49-65
49-66
49-69
49-72
49-74
49-85
49-87
49-91
49-94
50-38
50-46
50-51
50-63
50-75
50-94
51-3
51-6
51-12
51-14
51-21
51-26
51-27
51-28
51-29
51-31
51-34
51-37
51-39
51-42
51-48
51-49
51-50
51-53
51-59
51-61
51-68
51-70
51-77
51-80
51-81
51-83
51-84
51-86
51-88
51-95
52-3
52-13
52-15
52-16
52-26
52-40
52-43
52-62
52-77
52-79
52-80
52-82
52-89
52-97
52-98
52-99
53-5
53-7
53-13
53-17
53-23
53-38
53-40
53-41
53-45
53-46
53-51
53-56
53-60
53-63
53-65
53-69
53-72
53-74
53-85
53-87
53-91
53-94
54-81
55-5
55-13
55-17
55-24
55-36
55-41
55-45
55-46
55-56
55-60
55-65
55-66
56-1
56-3
56-4
56-6
56-8
56-12
56-14
56-16
56-22
56-25
56-26
56-27
56-28
56-31
56-34
56-35
56-37
56-39
56-42
56-43
56-48
56-49
56-53
56-58
56-59
56-61
56-62
56-67
56-68
56-70
56-71
56-77
56-78
56-79
56-80
56-81
56-82
56-83
56-84
56-86
56-88
56-89
56-90
56-93
56-95
56-96
56-97
58-5
58-7
58-13
58-17
58-23
58-38
58-40
58-41
58-45
58-46
58-56
58-60
58-63
58-65
58-69
58-72
58-74
58-85
58-87
58-91
58-94
59-2
59-5
59-7
59-13
59-15
59-20
59-23
59-24
59-38
59-40
59-41
59-45
59-51
59-56
59-60
59-63
59-65
59-69
59-72
59-74
59-75
59-85
59-87
59-91
59-94
59-99
60-1
60-3
60-4
60-6
60-8
60-12
60-14
60-16
60-22
60-24
60-25
60-26
60-27
60-31
60-34
60-35
60-37
60-42
60-43
60-48
60-49
60-59
60-61
60-62
60-70
60-77
60-78
60-79
60-80
60-81
60-82
60-84
60-86
60-89
60-90
60-93
60-95
60-96
60-97
61-5
61-7
61-13
61-17
61-20
61-23
61-24
61-36
61-38
61-40
61-41
61-45
61-46
61-51
61-56
61-60
61-63
61-65
61-66
61-69
61-72
61-74
61-85
61-87
61-91
61-94
62-5
62-7
62-13
62-16
62-17
62-24
62-36
62-38
62-40
62-41
62-45
62-46
62-52
62-56
62-60
62-63
62-65
62-66
62-69
62-74
62-82
62-85
62-91
62-94
63-1
63-3
63-4
63-6
63-8
63-12
63-14
63-25
63-26
63-27
63-28
63-31
63-34
63-35
63-37
63-39
63-42
63-43
63-48
63-49
63-50
63-53
63-58
63-59
63-61
63-62
63-67
63-68
63-70
63-77
63-78
63-79
63-80
63-81
63-84
63-86
63-88
63-89
63-90
63-93
63-95
63-96
63-97
64-7
64-15
64-16
64-22
64-45
64-60
64-65
64-69
64-71
64-85
64-91
64-98
65-1
65-3
65-4
65-6
65-8
65-12
65-14
65-16
65-22
65-25
65-26
65-27
65-28
65-31
65-34
65-35
65-39
65-42
65-43
65-48
65-49
65-53
65-58
65-59
65-61
65-62
65-67
65-68
65-69
65-71
65-76
65-77
65-78
65-79
65-80
65-81
65-82
65-84
65-86
65-88
65-89
65-90
65-93
65-95
65-96
65-97
66-3
66-4
66-6
66-12
66-14
66-24
66-26
66-27
66-31
66-34
66-35
66-37
66-39
66-43
66-48
66-49
66-59
66-61
66-62
66-67
66-68
66-70
66-71
66-77
66-80
66-81
66-83
66-84
66-88
66-89
66-93
67-5
67-7
67-13
67-15
67-23
67-24
67-38
67-40
67-41
67-45
67-56
67-63
67-65
67-69
67-72
67-74
67-85
67-87
67-91
67-94
67-98
68-2
68-5
68-7
68-13
68-15
68-23
68-24
68-38
68-40
68-41
68-45
68-56
68-63
68-65
68-69
68-72
68-74
68-75
68-85
68-87
68-91
68-94
68-98
69-1
69-3
69-4
69-6
69-8
69-12
69-14
69-24
69-26
69-27
69-29
69-31
69-34
69-35
69-37
69-39
69-42
69-43
69-45
69-48
69-49
69-53
69-58
69-59
69-61
69-62
69-65
69-67
69-68
69-70
69-77
69-78
69-79
69-80
69-81
69-84
69-86
69-89
69-90
69-93
69-95
69-97
70-5
70-7
70-9
70-13
70-15
70-23
70-38
70-41
70-45
70-56
70-60
70-63
70-69
70-72
70-74
70-85
70-87
70-91
70-94
70-98
70-99
71-5
71-7
71-13
71-15
71-16
71-17
71-40
71-41
71-45
71-65
71-66
71-78
71-85
71-89
71-91
71-94
71-96
71-97
71-99
72-1
72-3
72-4
72-6
72-12
72-14
72-21
72-24
72-25
72-26
72-27
72-28
72-31
72-34
72-39
72-42
72-43
72-44
72-48
72-49
72-53
72-58
72-59
72-61
72-67
72-68
72-70
72-77
72-79
72-80
72-81
72-83
72-84
72-86
72-89
72-92
72-93
72-95
74-1
74-3
74-4
74-6
74-8
74-12
74-14
74-16
74-22
74-25
74-26
74-27
74-31
74-34
74-35
74-36
74-37
74-39
74-42
74-43
74-48
74-49
74-53
74-58
74-59
74-61
74-62
74-67
74-68
74-70
74-77
74-78
74-79
74-80
74-81
74-84
74-86
74-89
74-90
74-93
74-95
74-96
74-97
75-3
75-4
75-6
75-12
75-14
75-21
75-24
75-26
75-27
75-31
75-34
75-37
75-39
75-42
75-43
75-44
75-48
75-49
75-50
75-53
75-58
75-59
75-61
75-67
75-68
75-70
75-77
75-79
75-80
75-81
75-84
75-86
75-88
75-90
75-95
76-7
76-40
76-65
76-72
77-5
77-7
77-9
77-13
77-17
77-24
77-36
77-38
77-40
77-41
77-45
77-46
77-51
77-52
77-56
77-60
77-63
77-65
77-66
77-69
77-72
77-74
77-82
77-85
77-87
77-91
77-94
78-5
78-7
78-13
78-16
78-20
78-24
78-38
78-40
78-41
78-45
78-56
78-60
78-63
78-65
78-69
78-74
78-82
78-85
78-87
78-91
78-94
78-98
79-5
79-7
79-9
79-13
79-15
79-17
79-18
79-20
79-23
79-38
79-40
79-41
79-45
79-46
79-47
79-54
79-56
79-60
79-63
79-66
79-69
79-72
79-74
79-75
79-85
79-87
79-91
79-94
79-99
80-5
80-7
80-13
80-17
80-23
80-24
80-36
80-38
80-40
80-41
80-45
80-46
80-52
80-56
80-60
80-63
80-65
80-66
80-69
80-72
80-74
80-85
80-87
80-91
80-94
80-99
81-2
81-5
81-7
81-13
81-17
81-20
81-23
81-24
81-38
81-40
81-41
81-45
81-46
81-51
81-54
81-56
81-60
81-63
81-65
81-66
81-69
81-72
81-74
81-75
81-85
81-87
81-91
81-94
82-1
82-3
82-5
82-7
82-8
82-13
82-17
82-22
82-35
82-36
82-40
82-41
82-46
82-52
82-56
82-60
82-62
82-65
82-77
82-78
82-85
82-89
82-91
82-93
82-96
82-97
83-2
83-5
83-7
83-36
83-40
83-41
83-45
83-56
83-60
83-69
83-72
83-74
83-85
83-87
83-91
83-94
84-5
84-7
84-13
84-17
84-23
84-24
84-36
84-38
84-40
84-41
84-45
84-46
84-56
84-60
84-63
84-65
84-66
84-69
84-72
84-74
84-85
84-87
84-91
84-94
85-1
85-3
85-4
85-6
85-8
85-12
85-14
85-16
85-22
85-25
85-26
85-27
85-31
85-34
85-35
85-36
85-37
85-39
85-42
85-43
85-48
85-49
85-53
85-58
85-59
85-61
85-62
85-64
85-67
85-68
85-70
85-77
85-78
85-79
85-80
85-81
85-82
85-84
85-86
85-88
85-89
85-90
85-93
85-95
85-96
85-97
86-5
86-7
86-9
86-13
86-15
86-20
86-23
86-38
86-40
86-41
86-45
86-51
86-56
86-60
86-63
86-65
86-69
86-72
86-74
86-75
86-85
86-87
86-91
86-94
86-98
86-99
87-1
87-2
87-3
87-4
87-6
87-8
87-12
87-14
87-15
87-24
87-26
87-27
87-28
87-31
87-34
87-35
87-37
87-39
87-42
87-43
87-45
87-48
87-49
87-53
87-58
87-59
87-61
87-62
87-65
87-67
87-68
87-70
87-77
87-78
87-79
87-80
87-81
87-83
87-84
87-86
87-88
87-89
87-90
87-93
87-95
87-96
87-97
88-2
88-5
88-7
88-9
88-13
88-15
88-20
88-23
88-36
88-38
88-40
88-41
88-45
88-56
88-63
88-65
88-69
88-75
88-82
88-85
88-86
88-91
88-93
88-97
89-5
89-7
89-13
89-16
89-17
89-24
89-36
89-40
89-41
89-45
89-46
89-52
89-56
89-60
89-63
89-65
89-66
89-69
89-72
89-74
89-82
89-85
89-91
89-93
89-96
89-99
90-2
90-5
90-7
90-13
90-17
90-20
90-23
90-24
90-36
90-38
90-40
90-41
90-45
90-46
90-56
90-60
90-63
90-65
90-66
90-69
90-72
90-74
90-75
90-85
90-87
90-91
90-94
91-1
91-3
91-4
91-6
91-8
91-12
91-14
91-16
91-22
91-25
91-26
91-27
91-31
91-34
91-35
91-36
91-37
91-39
91-43
91-48
91-49
91-59
91-61
91-62
91-64
91-67
91-68
91-70
91-77
91-78
91-79
91-80
91-81
91-82
91-83
91-84
91-86
91-88
91-89
91-93
91-95
91-96
91-97
92-7
92-40
92-72
93-5
93-7
93-13
93-16
93-17
93-20
93-22
93-24
93-36
93-40
93-41
93-45
93-46
93-56
93-60
93-63
93-65
93-66
93-69
93-72
93-74
93-82
93-85
93-87
93-91
93-94
93-96
94-1
94-3
94-4
94-6
94-8
94-12
94-14
94-16
94-22
94-25
94-26
94-27
94-28
94-31
94-34
94-35
94-37
94-39
94-42
94-43
94-48
94-49
94-50
94-53
94-58
94-59
94-61
94-62
94-67
94-68
94-70
94-71
94-77
94-78
94-79
94-80
94-81
94-83
94-84
94-86
94-88
94-89
94-90
94-93
94-95
94-96
94-97
95-5
95-7
95-13
95-17
95-23
95-24
95-38
95-40
95-41
95-45
95-46
95-51
95-56
95-60
95-63
95-65
95-69
95-72
95-74
95-85
95-87
95-91
95-94
96-2
96-5
96-7
96-9
96-13
96-16
96-17
96-22
96-36
96-40
96-41
96-45
96-56
96-60
96-63
96-65
96-74
96-82
96-85
96-87
96-91
96-93
96-94
96-97
97-5
97-7
97-13
97-17
97-36
97-40
97-41
97-45
97-46
97-52
97-56
97-60
97-63
97-65
97-69
97-74
97-82
97-85
97-87
97-91
97-94
98-1
98-3
98-6
98-8
98-12
98-16
98-22
98-25
98-27
98-28
98-31
98-34
98-35
98-36
98-39
98-49
98-52
98-53
98-55
98-58
98-61
98-62
98-67
98-68
98-70
98-76
98-77
98-78
98-80
98-82
98-84
98-86
98-88
98-89
98-93
98-95
98-96
98-97
99-8
99-35
100-3
100-4
100-6
100-12
100-14
100-24
100-26
100-27
100-34
100-36
100-37
100-39
100-43
100-48
100-49
100-58
100-59
100-61
100-67
100-68
100-70
100-80
100-81
100-84
100-86
100-88
100-90
100-95


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-loss.dat <==
0
0.78
0.01
0.02
0.01
0.01
0.02
0.69
0.88
0.01
0.02
0.01
0.06
0.01
0.01
0
0.01
0.01
0
0
0.01
0.06
0.01
0.05
0
0.01
0.03
2.2
0
0.11
0
0.01
0
0
0
0.06
0
0.01
0
0.09
0
0.73
0.02
0.02
0
0.03
0
0.28
0.16
0
0.13
0
0
0.03
0.28
0
0.01
0.01
0
0.14
0
0
0.01
0.01
0.3
0.13
0.66
0
0.03
0
33.04
0.84
2.84
0
0.09
0
0.06
0.01
0.01
0.03
0
0.05
0
0.01
0
0.15
0.06
0
0
0
0
0.01
0.01
0.62
0.06
0.07
0.05
0.02
0
0.77
0.06
0.02
2.89
0.13
0.06
0
0.01
0.01
0.14
0.01
0.02
0.1
0
0.06
0.12
2.82
0
0.66
0.53
0.73
0.54
0.52
0.7
1.78
0.52
34.16
0.66
0.68
0.54
0.61
0.59
0.5
1.36
0.66
0.68
0.62
0.68
0.66
0.69
0.52
0.59
0.48
0.57
0.93
0.85
0.7
0.83
5
0.48
0.61
42.45
0.65
0.07
0.5
0.54
0.64
32.05
25.4
0.51
0.52
0.54
0.6
0.68
0.6
0.01
0.01
0.01
33.06
0.79
2.54
0.01
0.03
0.01
0.01
0.02
0.03
0
0.06
0
0.02
0.01
0.06
0.06
0.01
0.01
0.01
0.01
29.65
0
0
0.01
0
0
32.53
0.01
0.01
0.04
0
0.02
0.01
0
0.05
0
0.05
0.02
0.01
0.02
0
0.03
0
0
0.01
0.4
0.18
0.29
0
0.02
0.05
0
0.08
1.13
0
0
28.65
0.01
0.66
0
0.01
1.57
12.26
0.02
0.07
0.01
16.03
0.11
0.01
0.65
0
0.04
0.02
0.02
0
0.03
2.64
0.02
0.01
0.07
0.01
0.03
0.01
0.05
0.02
0.42
0.01
0.07
0.03
0
0
0
0.01
0.07
0.01
0.01
0.02
4.2
0.08
20.85
0.04
30.88
0.28
0
0.64
0.01
0.01
0.04
33.04
0.8
0.01
0.09
2.84
0.02
0.21
0
0.01
0.01
0.01
0.25
0.01
0.01
0.01
0
0.07
0.02
0.02
0.02
0.05
0.01
0.04
1.12
0.08
0.01
0.1
0.04
0.02
0.03
0.06
0.01
0.76
0.19
0.06
0.04
0.07
0.07
0.05
0.02
0.03
0.01
0.39
0.27
0.05
0.23
4.43
0.02
0.16
0.05
0.01
0.08
0.01
31.09
24.53
0.01
0.03
0.01
0.27
0.13
0
3.06
1.12
2.48
1.17
1.26
0
1.9
2.5
1.16
1.29
2.53
1.25
1.23
2.47
1.21
1.14
2.44
0.86
2.02
1.11
2.59
1.19
2.26
1.26
3.33
0.13
0.05
32.62
32.99
0.14
0.04
0.06
0.05
0.06
0.06
0.06
0.44
0.03
0.26
4.23
0.05
30.72
0.01
0.66
0.01
0
0.02
0
16.51
0
0.94
1.45
0.01
0.02
0.01
0.02
0.03
0.02
0.18
0.02
0.08
0.13
0.03
24.49
0.01
0
0.01
0.21
0.12
29.8
0.09
0.06
0.09
0.08
0.06
1.15
0.1
0.04
0.07
0.06
0.1
0.06
0.11
0.08
0.07
0
0.07
0.06
0.11
0.03
0.03
0.07
0.49
0.29
0.34
0.06
0.1
0.2
0.16
0.2
20.86
0.09
28.66
0.09
0.09
0.01
0.02
24.62
0.09
0.16
0.1
15.95
0.2
29.64
0
0.08
0
0.03
0
32.7
33.02
0.42
0
0.04
0.01
0.03
0.07
0.03
0.85
0.09
0.02
0.01
0.02
0.02
0.03
0
0
0.42
0.41
0.17
0.05
0.05
0
0.02
1.14
0.01
0.01
28.68
0.61
0
0.02
30.78
0.01
0.04
0.1
0.01
7.92
0.11
33.44
0.17
0.01
0
0.81
0.78
0.79
0.41
0.02
1.73
0.05
4.3
0.83
0.82
0
0
0
0.01
0
0.82
0.81
0.95
0.78
0
2.19
0.89
22.06
0
0
0
0
0
2.05
0
0.73
0
0.01
0
0.06
0.01
0.02
0
0.01
0
0
0
0.03
0.02
0
0
0
0.32
0
0.21
2.59
0
0
0
17.64
0
0
3.25
0
0
0.63
0.76
0.66
0.79
0.74
0.7
0.75
0.66
0.75
0.78
0.77
0.76
0.77
1.15
0.75
1.16
0.95
0.36
0.62
0.93
0.83
0.68
0.77
1.74
0.71
0.8
0.4
0.78
0.77
0.75
0.78
0.77
0.85
0.04
0.64
0.1
0.05
0.05
0.34
2.81
0.23
0.21
0.04
0.08
0.04
0.07
0.05
0.07
0.1
2.9
0.07
0.01
0.63
0
0.01
0.02
0
0.75
0
0.02
2.84
0.01
0.22
0
0
0
0
0.14
0.01
0
0.05
0
0
0.06
0.01
0.66
0.01
0.02
0.02
0.03
33.05
0.85
2.62
0.01
0.03
0.01
0.07
0.02
0.02
0.04
0.02
0.07
0.02
0.01
0.01
0.2
0.07
0.01
0.06
0.02
0.01
0.01
0.67
0.09
0.19
0.13
33.15
0
2.92
0.12
0.42
0.01
0.29
0.1
0.01
0.81
0.21
0.09
0.19
0.28
0.12
16.6
0.06
0.09
0.55
0.01
0.57
0.01
0.04
0.02
0
0.67
0.01
0.02
2.87
0.07
0.24
0.01
0
0
0
0.14
0.01
0.02
0.05
0.01
0.01
0.07
2.77
0.69
0.05
0.06
0.08
0.03
0.81
0.06
0.1
0.04
0.11
0.05
0.06
0.07
0.07
0.05
0.06
0.07
0.22
0.13
0.06
0.1
0.06
0.06
0.06
0.62
0
0.04
0.03
0.04
0
0.03
0.01
2.62
0.04
0.01
0.08
0.01
0.03
0.01
0.05
0.02
0.4
0.02
0.07
0.01
0.01
0
0
0.01
0.07
0.42
3.15
0.71
1.75
2.94
0.7
2.94
0.85
1.2
0.98
0.28
0.73
2.96
0.78
1
2.9
0.78
1.69
0.81
1.87
0.78
3.47
3.18
0.47
0.99
0.75
0.93
1.46
0.44
3.17
0.89
2.91
0.9
2.83
2.63
0.8
28.88
1.32
2.96
0.44
11.11
3.04
1.42
0.88
0.02
0.28
0.14
0.06
0.01
0.1
0.14
0.32
0.17
0.05
0.15
0.1
0.28
0.05
0.09
0.33
0.01
0.24
0.01
0.12
0.13
0.01
0.02
0.01
0.02
0.03
1.11
0.93
0
0.01
0
0.05
0.01
0.05
0.01
0.04
0.01
0.04
0.23
0.03
0.02
0.02
0.39
0.22
0.04
0.25
4.22
0.1
0.12
41.6
0.02
0.01
0.02
0.01
0.03
0.01
0.02
0.63
0.03
0.03
0.06
33.05
0.93
0.04
0.19
2.88
0.03
0.23
0.09
0.05
0.04
0.04
0.17
0.04
0.03
0.04
0.03
0.11
0.03
29.85
0.03
0.02
0.06
0.02
32.61
1.34
33.05
0.03
0.04
0.4
0.04
0.12
0.08
0.11
0.04
0.05
0.05
0.06
0.05
0.53
0.45
0.07
0.03
0.1
0.03
0.04
1.04
0
0.01
0.09
0.59
0.01
0.24
31.1
0.54
2.31
0.7
0.01
0.5
0.04
32.94
0.05
0.05
0.05
0.05
0.05
36.29
0.06
0.04
0.03
0.05
0.06
0.21
0.05
0.1
0.06
0.23
0.06
0
0.06
0.05
0.08
0.02
0.02
0.05
0.43
0.22
0.05
0.08
0.23
0.05
0.1
1.11
0.01
0.05
27.82
0.05
0.69
0.05
0.01
0.01
0.04
0.06
0.14
0.06
12.39
0.16
0.61
0.01
0.03
0.01
0.05
33.04
0
2.79
0.01
0.18
0
0.02
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.02
0.61
0.03
0.01
0.03
33.06
0.81
3.01
0.01
0.13
2.86
0.01
0.04
0.25
0
0.01
0.05
0.01
0.17
0.01
0.01
0.02
0.03
0.1
33.48
0.08
0.06
0.07
0.06
0.08
0.05
0.08
1.14
0.09
0.05
0.26
0.08
0.07
0.07
0.1
0.06
0.19
0.1
0.03
0.09
0.06
0.11
0.02
0.02
0.06
0.45
0.28
0.07
0.28
0.17
4.42
0.07
0.19
41.67
0.08
0.05
0.08
0.02
30.97
24.56
0.06
0.07
0.08
0.44
0.2
29.74
0.1
0.07
0.1
0.09
0.06
1.26
0.09
0.04
0.04
0.07
0.12
0.06
0.15
0.09
0.06
0.02
0.08
0.06
0.11
0.05
0.04
0.08
0.48
0.27
0.36
0.07
0.1
0.18
0.06
0.17
0.03
0.08
28.69
0.09
0.69
0.08
0.02
0.13
24.56
0.16
0.08
15.56
0.24
0.01
0.61
0.01
0.01
0.05
0.02
0
0.76
0.01
0.02
2.84
0.07
0.19
0.01
0
0.01
0
0.08
0.01
0.01
0.05
0.01
0
0.07
2.82
0
0.65
0.03
0.04
0.02
33.1
0.78
0.03
0.06
0.03
0.05
0.04
0.15
0.02
0.09
0.04
0.03
0.02
0.12
0.09
0.04
0.04
0.04
0.04
0.02
0.02
0.01
0.28
0.01
0.3
0.04
0.01
0.01
32.73
0.3
0.02
0.08
0.01
0.12
0.09
0.1
0.1
0.03
0.01
0.01
0.04
0.06
0.09
0.44
0.45
0.08
0.03
0.13
0.02
28.62
0.64
0.03
0.1
0.07
0.05
0.02
0.02
0.06
0.01
0.01
0.02
0.03
0.17
0.02
0.02
0.01
0.01
0.01
0.14
2.75
0.02
0.58
0
0.03
0
33.06
0
0.12
0.01
0.01
0.02
0.01
0.04
0
0
0.01
0
0.69
0.01
0
0
0.01
0.01
28.72
0.88
0.02
0.02
1.1
2.6
0.02
0.03
0.03
0.04
0.02
0.22
0.01
29.78
0.26
0.2
0.26
0.25
0.2
32.81
0.24
0.07
0.18
0.21
0.24
0.33
0.22
0.27
0.24
0.38
0.19
0.16
0.23
0.18
0.24
0.21
0.19
0.21
0.62
0.35
0.19
0.22
0.36
0.21
0.34
1.33
0.03
0.2
28.96
0.25
0.85
0.23
0.17
0.13
0.08
0.25
0.32
0.23
15.96
0.37
0.61
0
0.04
0
33.05
0
0.17
0.01
0.04
0.02
0.03
0
0.03
0.02
0.04
0.74
0.05
0
0.01
0
0.01
0.01
1.04
0.42
0.43
0.04
0.02
0
0.83
0.43
0.1
2.83
0.48
0.02
0.64
0.42
0.02
0.01
0.22
0.16
0.01
0.01
0.47
0.02
0.4
0.47
0.01
0.01
0.01
0
0.01
0
0.02
1.1
0.04
0
0.97
0.06
0
0.01
0.01
0.05
0
0.01
0.01
0.03
0
0.03
0.01
0.39
0.19
4.27
0.09
0.11
41.57
0.01
0.01
0.05
0.01
0.01
24.49
0
0
0.01
15.68
0.14
1.1
0.01
0.39
0.01
0.03
33.53
1.2
2.8
0.4
0.06
0.01
0.45
0.02
0.02
0.04
0.39
0.45
0.4
0.01
0.4
0.19
0.45
0.01
0.01
0
0.01
0.76
0.15
0.17
0.15
0.17
1.04
3.04
0.14
0.17
0.15
0.13
0.17
0.25
0.45
0.14
0.3
0.27
0.71
0.16
0.27
0.13
0.13
0.18
0.21
29.73
0.05
0.11
0.06
0.05
0.07
32.75
0.06
0.06
0.06
0.2
0.06
0.11
0.05
0.19
0.07
0
0.08
0.06
0.08
0.43
0
0
0.46
0.44
0.2
0.06
0.25
4.4
0.07
1.17
0.02
0.06
0.03
0.05
0.01
31.11
0.05
0.06
0.05
0.06
0.43
0.17
0.45
0.32
0.47
0.22
0.53
0.41
0.32
0.28
0.31
0.47
0.45
3.12
0.01
0
0.07
0.01
0
0.01
32.58
0
33.05
0.09
0
0.01
0
0.01
0.05
0
0.03
0
0.07
0.01
0.02
0
0
0.4
0.39
0.15
0
0.22
0
0
0.06
0.02
1.12
0.01
0
0
0
0
0.01
31.02
0
0
0
0
0.21
0.12
0.01
0.01
0.02
0
0
0.4
0.01
0.02
0.01
0.04
0.7
0.07
0.06
0.02
0.01
0.03
0.01
0.2
1.02
0.01
0.03
0.01
0
0.1
0.02
0.02
0.05
0
0
36.36
0.15
0.65
0.05
0.01
0.01
0
0.74
0.01
0.04
2.77
0.01
0.2
0
0
0.04
0.15
0.01
0.06
0.03
0.01
0.07
2.84
0.04
0.61
0.05
0.03
0.05
0.07
0.76
0.08
0.2
2.87
0.04
0.25
0.05
0.04
0.07
0.23
0.05
0.09
0.09
0.07
0.06
0.13
2.8
0.01
0
0.07
0.01
0
0.02
1.09
0.99
0.01
0.01
0.04
0.02
0.06
0
0.01
0.05
0.02
0.04
0.16
0.03
0.04
0
0
0.21
0.39
0.19
0.02
0.06
0.22
4.21
0.02
0.14
41.59
0.02
0
0.01
0.02
24.49
0.01
0
0
0.11
4.87
4.25
4.13
4.3
4.2
2.67
4.16
7.6
4.31
4.58
4.16
4.24
4.17
4.91
4.29
4.38
4.22
4.37
4.43
6.81
4.3
0.6
0.02
0.01
0.02
0
0
0.12
2.83
0.01
0.02
0
1.13
0
0
0
0.1
0.22
0.12
0.01
29.65
0.16
0.21
0.06
0.13
32.2
0.11
0.69
0.01
0.13
0.19
0.28
0.15
0.23
0.17
0
0.14
0.05
0.08
0.11
1.25
1.27
0.55
0.58
0.11
0.18
0.28
0.22
0.07
0.12
28.66
0.81
0.14
0.01
0.01
2.24
0.11
0.13
0.06
0.06
0.12
0.06
0.05
0.06
1.28
0.07
33.07
0.08
0.06
0.06
0.07
0.11
0.05
1.03
0.19
0.1
0.01
0.08
0.06
0.09
0.01
0
0.46
0.45
0.19
0.08
0.28
4.43
0.07
0.17
41.65
0.07
0.04
0.06
0.01
24.54
0.06
0.06
0.06
0.32
0.19
0.01
0.09
0.01
0.01
32.55
0.01
0.94
0.03
0.05
0.05
0.09
0.06
0.02
0.01
0.03
0.01
0.02
0.03
0.03
0.01
0.02
0.42
0.4
0.01
0.23
0.04
0.03
0.01
0.01
28.69
0.02
0.04
30.94
0.04
0.02
0.08
0.44
0.1
0.41
0.68
0.01
0.06
0.08
0.01
0.91
2.79
0.01
0.15
0.01
0.14
0.02
0.01
0.09
0.02
0
0.12
0.08
0.01
0.08
0.15
0.13
0.09
0.01
0.04
0
0.01
1.77
0.14
1.18
1.13
0.12
0.9
1.11
0.06
0.11
1.18
0.13
1.1
0.13
0.14
1.13
1.15
1.11
1.15
0.14
1.17
0.13
2.94
0
0.04
0
0
0
0
0
0
0.04
0
0
0
0
0
0
0
0.12
0
0
0
0
0
0
0
0
0
0
0
0.04
0.61
0
0.01
0.01
33.09
0.81
2.61
0.01
0.02
2.66
0.01
0.02
0.02
0.23
0
0.06
0.02
0.02
0
0.16
0.01
0
0.01
0.01
0.08
0
0.02
0.07
0.01
0.02
0.01
0.02
0
0.4
0
0.02
0.01
0.05
0.01
0.01
0.01
0.03
0
0.03
0.01
0.02
0.01
0.01
0.03
0.01
0.02
0.01
0.01
0.01
0.01
0.01
0.67
0.01
0
0.02
0
32.98
0
0.86
0.16
0.01
0.02
0.04
0.04
0.02
0.21
0.01
0.02
0.13
0.02
24.49
0.02
0
0.27
0.13
0.65
0.76
0.7
1.79
0.64
0.76
0.31
0.91
0.24
0.28
0.88
0.27
0.73
0.67
0.67
0.78
0.66
0.01
0.01
0
33.05
0.79
2.6
0.01
0.02
0
0.01
0.01
0.03
0
0.06
0.01
0
0.02
0.14
0.06
0
0.01
0
0.01
0.05
0.05
0.05
0.05
0.04
0.06
1.16
0.04
0.04
0.03
0.05
0.06
0.05
0.1
0.04
2.59
0.19
0.08
0.01
0.07
0.04
0.08
0.01
0.01
0.05
0.44
0.24
0.33
0.05
0.07
0.21
0.13
0.16
41.64
0.04
0.02
0.05
0.05
0
0.17
24.53
0.06
0.15
0.06
15.73
0.17
0.64
0
0.01
0.02
0.04
0.02
0
0.01
0.22
2.73
0.02
0.02
0.18
0.01
0
0.01
0.01
0.01
0.02
0.01
0.01
0.01
0.01
0.01
2.82
0.01
29.65
0.01
0
0.07
0.01
0
0.01
32.63
0.02
0.89
0.01
0.02
0.01
0.02
0.05
0.01
0.04
0.03
0.01
0.02
0.17
0.01
0.04
0.02
0.02
0.41
0.4
0.17
0
0.04
0.05
0.04
0.05
1.14
0
0.01
28.67
0.65
0
0.01
0.07
0.01
0.02
0.12
0.01
15.5
0.14
0.02
0.96
1.61
0.07
0.21
0.01
0.02
0.03
1.65
0.05
0.22
3.77
0.11
0.15
0.21
0.14
0.13
0.05
0.12
0.25
0.12
0.28
0.01
0.44
0.68
0.01
0
0
0
0.84
1.58
0.54
3.46
0.01
0.01
0.02
0.09
0
0.05
0
0.01
0
0.02
0.01
0
0
0
0.05
0
0.1
0.01
0.68
0.01
0.04
0.01
0.03
33.03
0.81
2.66
0.03
0.01
0.01
0.09
0.02
0.03
0.04
0.07
0.03
0.01
0.02
0.16
0.08
0.01
0.01
0.01
0
0.01
0.01
0
0
0.01
0
0
1.12
0.04
0
0.05
0
0.01
0.01
0.05
0
0.92
0.2
0.03
0.02
0
0.04
0.01
0.39
0.22
0.27
0
0.04
0.21
0.08
0.15
41.59
0
28.67
0.04
0.63
0
0
0.2
24.47
0.12
0.01
15.93
0.16
0.04
2.33
2.25
0.64
0.01
0.03
0.01
0
0.02
0.01
0.82
2.63
0.59
0
0.07
0.02
0.04
0
0.06
0.01
0
0.01
0.01
0.06
0
0.01
0.01
0.01
0.01
15.8
29.72
0.07
0.06
0.07
0.07
0.06
32.75
0.07
0.04
0.03
0.07
0.07
0.17
0.07
0.12
0.07
0.23
0.08
0.02
0.08
0.06
0.09
0.48
0.02
0.03
0.07
0.46
0.24
0.06
0.1
0.21
0.06
0.15
1.18
0.02
0.06
28.75
0.7
0.07
0.01
0.01
0.06
0.08
0.18
0.07
15.76
0.19
0.67
0.01
0.02
0.01
33.05
0.85
0.01
0.03
0.01
0.02
0.01
0.02
0.02
0.01
0.08
0.04
0.02
0.16
0.09
0.02
0.03
0.01
0.01
0.27
0.77
0.22
0.4
0.37
0.3
0.39
0.03
2.76
0.59
0.45
0.52
0.27
0.18
0.52
0.27
0.44
0.35
0.19
0.03
0.36
0.17
0.25
0.42
0.79
0.12
0.19
0.1
2.89
0.08
0.1
0.22
0.12
0.16
0.12
0.1
0.21
0.16
0.13
0.21
0.16
0.09
0.1
0.16
0.12
33.12
2.97
3.03
3
3.13
3.05
36.18
3.11
2.93
3.23
2.98
3
2.94
1.88
2.99
2.99
3.01
2.99
3.18
2.98
3.39
3.23
2.88
3.16
7.33
3.07
3.02
4.12
2.96
3.04
3.05
3.07
31.44
2.44
2.98
2.99
2.66
3.07
0.06
0.06
1.26
0.05
1.29
0.08
1.22
0.76
0.04
1.29
0.09
0.73
1.27
0.72
0.06
0.04
1.27
1.22
0.04
1.7
0.04
0.13
0.03
1.25
30.72
1.26
0.01
0.01
1.27
1.26


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-max.dat <==
153
165
155
146
96
175
184
147
111
211
135
172
181
167
177
181
189
165
208
197
195
183
103
162
196
168
184
141
130
129
135
162
133
179
100
158
111
133
133
132
162
160
139
123
130
127
134
137
145
124
132
122
153
138
143
119
129
110
185
138
119
160
166
123
169
150
156
139
128
162
200
137
113
196
124
159
168
196
125
170
169
173
149
184
188
191
172
99
149
183
152
169
129
137
130
119
133
157
195
130
185
115
147
156
156
164
140
172
191
158
195
137
170
142
158
116
122
165
156
137
142
169
140
146
168
183
143
130
139
140
140
169
164
175
145
183
144
136
134
183
155
183
152
144
159
131
138
173
149
158
139
136
131
180
127
173
140
168
135
173
131
176
164
142
135
124
155
200
136
87
191
111
152
161
147
157
161
169
145
176
177
173
163
142
176
148
164
155
139
130
135
162
133
132
169
175
159
114
132
191
132
133
162
193
129
190
128
128
127
190
190
143
137
158
165
126
121
191
162
139
158
125
128
114
179
136
120
181
145
161
185
166
123
169
163
161
169
162
188
151
99
181
189
130
147
179
188
174
183
188
196
172
207
204
190
109
169
202
174
190
154
188
188
186
149
169
155
176
165
195
206
140
133
122
135
197
143
188
136
150
158
154
159
167
143
175
194
161
140
173
145
161
146
128
119
124
151
122
125
164
164
176
107
121
121
122
151
161
177
127
205
121
116
194
194
194
132
126
145
113
120
180
136
145
118
108
173
195
133
150
118
155
112
158
150
125
146
132
125
126
159
196
115
189
118
156
162
189
160
162
170
142
178
170
165
197
146
177
149
165
112
133
135
126
178
173
108
123
202
122
131
208
133
114
116
201
192
124
96
168
169
99
164
188
113
99
105
147
186
194
181
145
191
188
95
180
197
96
165
98
184
103
197
106
101
175
162
149
155
181
152
155
188
195
156
140
152
152
153
181
157
192
151
148
146
198
198
159
157
178
185
144
150
209
162
177
149
148
140
198
139
182
172
181
148
186
143
188
183
184
166
157
163
189
160
159
203
186
141
160
191
160
161
189
174
188
166
187
155
156
154
187
187
163
165
186
159
191
189
166
185
152
156
141
165
147
177
163
189
156
194
151
197
191
191
184
201
174
183
175
164
113
203
154
164
193
201
201
209
185
121
204
122
183
188
204
109
167
161
107
113
200
195
200
206
198
196
191
109
178
197
139
130
197
198
141
203
131
192
191
192
196
136
136
203
202
189
196
139
190
207
193
178
185
120
212
193
188
146
136
130
135
143
107
134
130
146
112
150
129
129.5
137
115
131
154
105
134
141
103
119
140
155
121
129
117
131
146
145
153
120
161
157
143
159
176
173
186
153
162
158
154
169
188
168
143
182
169
142
145
110
130
114
107
108
178
107
171
100
140
146
145
144
154
124
160
158
150
179
130
158
131
150
132
139
132
121
152
160
197
135
84
188
109
149
158
144
190
154
158
166
142
175
174
172
160
197
139
172
145
161
174
191
180
209
139
119
184
215
188
165
205
201
146
148
174
145
197
199
192
130
143
148
184
132
140
132
121
160
197
130
188
116
150
158
154
159
167
143
174
191
161
198
140
173
145
161
118
140
133
122
161
198
146
189
118
151
159
145
191
155
159
167
143
175
194
162
199
140
174
146
162
169
162
188
151
99
181
189
105
130
148
179
188
174
183
188
196
172
212
204
190
109
169
202
174
190
154
155
113
90
164
87
148
130
101
161
105
174
154
84
91
107
130
162
175
94
177
101
119
133
178
134
175
101
171
208
114
134
89
117
104
165
106
112
153
119
195
137
139
139
175
193
177
206
188
141
143
186
212
181
144
186
168
207
144
143
196
137
177
142
194
202
211
196
185
191
188
189
112
171
188
188
189
143
184
142
185
184
182
169
153
153
199
193
214
182
178
119
196
213
182
184
171
175
137
197
184
179
145
129
127
123
203
150
184
130
155
164
159
172
139
186
180
190
151
145
178
150
165
130
135
124
111
147
136
118
147
164
100
109
184
116
118
148
130
117
115
182
190
184
124
124
143
135
124
147
124
143
112
115
154
114
103
203
132
148
208
153
102
155
149
172
159
147
152
179
150
156
186
193
153
140
149
184
150
151
179
186
155
175
151
146
144
181
181
163
154
175
141
148
184
182
166
175
149
146
141
197
154
137
165
150
179
146
183
141
186
181
183
190
186
205
202
131
142
175
198
171
200
160
200
174
125
154
183
173
214
154
144
128
121
122
192
129
94
185
116
151
158
114
158
159
165
138
174
179
161
141
172
145
161
191
196
181
168
156
161
188
159
162
194
201
162
146
158
158
159
188
212
164
198
158
154
153
204
204
172
163
184
150
157
108
215
168
184
155
154
147
145
188
181
187
154
191
149
195
189
167
157
142
147
174
145
150
181
187
160
135
144
144
145
174
150
182
146
140
139
188
188
154
149
170
177
136
143
178
180
157
143
140
135
191
148
132
172
174
173
178
135
181
175
129
136
128
117
131
156
193
128
184
111
146
154
150
155
162
139
170
165
157
194
136
169
141
157
114
121
134
127
116
146
192
131
182
115
144
153
139
148
153
161
137
178
169
175
155
134
167
139
156
169
191
189
199
202
194
196
193
191
189
184
171
190
144
143
190
191
144
196
123
186
185
189
129
193
195
189
144
196
186
172
195
177
113
198
181
125
194
208
145
99
182
114
115
125
96
102
154
119
121
191
197
183
190
194
198
136
153
190
181
204
188
129
177
211
165
200
179
126
159
183
177
213
160
141
155
136
167
137
98
165
173
159
169
173
157
184
177
170
152
157
183
154
160
191
197
158
145
154
188
154
155
183
186
160
171
158
150
148
177
177
167
159
180
146
152
188
193
163
179
153
150
145
201
158
141
161
167
183
150
187
145
191
185
183
190
194
198
136
153
184
181
204
188
177
211
165
201
179
124
159
183
177
213
160
134
153
143
132
134
163
203
137
199
124
163
172
193
167
173
177
146
185
185
175
204
153
180
156
172
131
181
169
156
161
188
159
162
188
201
116
197
144
158
159
159
188
168
200
159
154
153
173
163
184
165
169
184
155
154
144
199
146
189
187
154
192
150
195
189
144
137
126
157
165
202
132
119
193
124
154
163
149
195
159
163
171
147
188
179
185
165
144
177
150
166
159
158
145
95
178
155
133
214
143
175
184
170
116
180
184
170
151
207
200
186
106
165
154
187
189
173
164
169
196
167
170
154
154
166
205
167
167
196
207
172
160
165
162
161
199
165
165
177
171
170
158
165
205
180
170
163
162
155
154
149
165
195
162
200
157
203
176
165
168
103
109
191
192
176
207
108
173
178
151
165
149
140
145
172
143
142
180
186
169
124
142
201
143
143
172
139
200
138
139
137
200
201
146
147
151
136
135
110
172
187
149
151
135
139
124
189
130
191
163
171
138
176
134
179
157
184
171
176
178
182
106
160
175
172
181
212
144
186
176
180
178
184
188
207
174
176
146
203
178
172
161
182
168
183
198
209
131
126
113
114
189
134
182
135
141
150
146
158
136
173
193
149
131
172
137
159
110
131
138
121
120
117
196
140
178
124
148
157
153
165
135
173
183
144
196
138
171
143
158
117
197
188
172
177
204
175
178
104
160
174
148
174
175
204
143
180
174
174
108
170
169
179
179
185
179
200
110
173
173
146
182
200
171
170
160
162
164
203
170
208
165
205
174
191
149
180
201
139
119
184
215
188
165
205
146
139
199
174
145
197
199
196
192
178
162
151
152
107
185
147
182
191
172
203
104
171
107
175
191
115
109
157
195
191
191
173
194
170
201
118
187
158
172
148
191
194
190
125
179
196
165
175
126
124
185
185
193
183
139
186
177
189
156
178
191
114
189
192
200
176
183
172
158
163
190
161
165
197
204
168
150
160
161
162
190
171
196
151
154
161
157
155
159
159
175
165
186
149
144
199
172
186
158
157
150
148
143
189
157
194
152
197
192
207
195
200
198
197
191
106
178
197
198
199
137
203
131
196
191
194
192
202
136
136
204
202
189
196
139
200
190
194
179
185
120
196
194
189
177
172
187
194
149
139
169
136
162
140
114
196
124
166
168
157
196
125
163
169
180
149
178
181
186
172
99
156
184
159
176
158
158
145
96
186
154
213
143
175
184
179
184
170
151
200
186
106
165
198
153
186
144
139
126
155
118
127
149
117
153
190
182
112
149
155
143
123
149
153
155
163
177
171
177
158
190
139
170
142
159
121
136
128
118
148
193
130
89
184
115
146
154
140
102
150
154
162
138
172
170
189
157
136
169
141
157
120
110
131
114
108
140
141
178
117
171
95
141
147
135
172
141
145
144
155
124
161
160
156
150
179
131
159
131
150
103
99
180
179
109
173
198
123
109
117
155
197
191
154
201
199
106
190
99
106
175
109
195
113
117
111
138
144
136
98
114
154
162
158
163
178
178
165
144
177
149
165
127
120
108
139
184
132
104
175
103
137
145
132
141
146
154
130
168
161
191
148
127
160
132
148
162
149
137
142
169
140
146
165
183
143
130
139
140
140
169
165
177
145
183
141
136
134
183
183
153
144
165
173
131
138
174
156
165
139
136
131
175
127
173
140
168
135
173
131
176
171
173
181
176
195
192
178
120
137
203
165
188
113
161
189
149
191
164
114
143
120
173
162
204
144
190
181
196
108
183
170
175
202
173
177
108
103
158
172
145
173
174
202
142
178
173
172
106
169
167
177
177
180
177
199
107
172
171
145
184
198
170
169
159
177
160
162
199
202
169
206
164
210
204
143
140
145
165
133
124
163
212
106
197
132
150
181
167
165
163
204
196
96
140
199
123
162
115
168
161
150
98
181
147
112
148
179
187
173
119
183
187
195
171
198
203
189
189
108
168
174
190
153
97
129
135
128
117
148
156
193
146
104
184
130
146
154
140
150
154
162
138
177
170
204
156
194
135
169
141
157
168
152
142
148
174
145
149
184
188
182
131
145
145
146
174
153
194
150
145
141
139
156
150
154
178
137
143
197
159
153
142
141
131
195
149
132
204
123
174
178
136
181
159
185
208
193
173
166
155
103
186
194
109
154
119
153
183
191
178
187
192
200
176
209
208
200
194
114
173
206
178
195
102
184
169
158
164
190
161
165
197
204
169
150
161
199
161
162
190
202
165
154
161
157
156
194
160
160
172
166
187
159
157
199
191
176
186
158
157
150
165
148
144
162
190
157
195
152
198
192
131
123
112
143
188
121
179
102
141
149
135
181
145
150
157
134
165
176
152
131
164
136
152
169
176
169
195
158
107
188
113
137
155
186
195
191
195
203
179
197
117
176
210
181
102
198
100
164
163
150
183
139
149
181
189
175
121
185
189
176
157
205
192
111
171
204
159
192
141
119
121
148
119
156
161
142
118
196
118
119
148
139
124
113
191
206
133
206
123
144
110
117
196
182
119
144
114
165
105
190
115
147
152
109
155
149
154
154
198
189
192
186
195
105
180
189
192
213
145
189
190
187
186
136
202
188
183
182
138
187
180
179
196
192
187
182


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-mean.dat <==
161.18
168.55
156.54
149.22
102.24
176.51
185.43
164.17
114.47
214.55
137.44
173.5
182.6
170.18
179.14
184.89
190.18
168.58
206.66
198.96
196.48
184.66
108.86
164.41
201.66
169.15
181.59
140.84
141.81
141.35
147.15
177.16
144.88
192.67
109.66
169.66
122.78
145.4
146.65
146.03
175.81
169.87
151.16
135.2
143.15
139.54
146.4
149.3
156.72
136.27
144.75
134.35
166.41
150.38
155.36
128.73
141.63
123.06
198.41
153.55
131.98
169.61
178.37
136.49
181.51
163.2
160.22
139.19
132.67
161.92
200.39
154.41
123.8
196.5
128.79
158.76
168.8
201.12
126.28
171.01
169.72
172.77
151.21
185.45
188.89
195.35
171.44
105.83
148.76
183.85
152.09
168.6
138.67
140.73
129.57
123.16
133.16
158.45
194.54
147.3
187.52
119.05
147.09
155.64
157.39
163.26
140.14
171.65
195.3
157.79
196.88
137.09
170.35
142.13
158.49
116.24
123.39
167.74
159.45
141.91
146.31
173.28
143.97
149.72
178.78
188.62
147.37
134.37
143.34
144.53
144.78
173.38
167.18
183
150.25
188.75
147.88
141.56
140.85
186.88
164.75
187.36
156.39
147.83
163.39
135.59
143.23
178.5
152.69
163.07
143.38
140.8
135.12
185.11
130.98
177.56
148.65
173.33
140.01
177.3
135.23
181.7
169.6
147.63
135.45
126.96
154.8
200.51
152.19
97.98
191.81
116.23
152.65
161.13
148.41
157.97
162.1
169.21
147.12
177.65
177.82
174.45
163.68
142.76
177.65
148.12
164.25
157.05
139.2
129.59
135.47
164.78
132.83
134.95
179.37
175.67
160.33
114.83
132.82
193.02
133.01
134.27
164.18
201.18
130.21
191.35
129.93
128.77
129.46
192.03
192.7
143.24
137.11
158.97
166.24
126.36
122.22
191.84
162.59
139.86
158.63
125.64
129.55
116.37
185.81
140.24
121.55
181.32
143.82
162.01
187.46
166.1
126.9
171.15
166.81
170.82
173.79
162.16
189.06
154.97
109.91
181.82
191.41
138.53
152.39
179.79
188.73
175.48
184.97
190.38
196.01
173.82
211.21
204.92
190.38
116.14
169.38
203.07
174.73
191
156.97
188.89
188.99
187.61
150.77
170.05
156.12
177.19
167.17
197.17
208.02
144.06
132.81
123.96
136.3
197.76
159.63
189.38
140.54
150.33
158.41
156.66
159.33
166.48
143.14
175.01
197.72
160.89
140.17
174.79
145.29
161.57
147.36
130.52
120.74
126.63
153.45
123.82
127.75
173.96
166.63
179.7
109.51
123.09
124.02
124.96
153.29
163.93
181.69
130.49
209.45
124.54
120.49
197.61
196.33
196.79
134.45
128.08
147.52
115.77
123.06
183.24
138.11
147.64
120.83
110.39
180.69
197.6
138.88
153.83
120.09
157.54
115.65
161.8
153.96
133.1
150.37
132.78
130.29
128.38
161.1
197.03
132.26
191.85
123.27
155.78
162.37
194.04
161
164.92
169.94
143.37
178.84
173.24
164.99
199.49
146.02
181.97
149.1
161.83
111.72
134.23
136.47
129.75
179.71
172.29
111.99
129.25
204.45
126.49
134.44
209.86
137.03
118.56
122.68
202.88
193.74
126.89
102.14
180.49
179.23
109.91
174.25
198.95
122.13
110.11
120.33
156.08
196.97
204.78
192.2
154.21
201.64
199.2
106.87
191.31
207.42
106.09
175.25
108.34
195
113.84
208.02
119.05
112.4
176.6
161.87
148.91
154.82
184
152.44
155.52
198.89
195.9
156.24
140.72
152.58
152.44
153.21
183.46
158.26
193.52
151.09
148.06
149.38
199.39
200.39
159.39
156.53
178.08
186.33
143.97
151.32
209.38
162.8
177.95
148.6
150.19
141.58
205.28
140.72
182.53
188.02
181.44
150.47
185.79
146.33
190.44
185.8
185.75
167.43
159.19
164.54
194.03
161.84
162.13
205.56
185.63
143.41
161.34
195.1
162.7
162.84
193.62
179.63
198.46
167.96
189.31
156.49
159.3
157.31
188.98
190.02
164.42
165.83
187.66
161.34
193.36
190.91
168.48
188.11
153.55
158.71
144.54
169.34
149.22
179.18
165.27
190.86
159.77
195.09
154.16
199.96
194.55
191.88
188.99
202.29
182.04
187.24
175.5
168.83
121.11
204.34
164.01
168.99
192.98
201.25
203.67
209.15
185.81
122.19
203.56
127.73
183
188.07
202.59
111.8
168.58
161.14
111.19
116.41
199.87
194.59
200.26
210.72
197.54
198.47
191.57
128.33
178.57
197.2
140.65
157.31
197.39
198.85
148.06
203.56
131.33
192.42
195.66
192.72
199.54
136.37
136.8
204.03
201.83
189.44
196.69
139.55
191
206.7
194.23
179.95
186.21
115.64
213.04
193.97
189.52
163.37
153.43
149.04
150.98
160.55
124.44
150.38
149.2
161.59
129.72
164.95
148.72
146.48
155.33
132.11
148.44
171.21
121.79
150.91
158.09
120.75
136.31
156.97
171.75
138.95
146.59
131.7
149.21
163.32
163.01
169.35
136.79
177.95
166.77
147.59
160.34
180.15
172.17
185.72
153.61
162.12
159.95
153.84
170.79
188.67
168.49
143.89
183.57
169.09
143.61
147.43
118.71
134.56
114.84
110.1
111.99
178.56
123.8
173.97
104.67
141.19
146.62
147.7
146
154.83
125.56
160.85
159.93
149.99
181.67
130.81
161.14
131.36
150.89
141.5
144.45
132.43
125.6
152.42
161.32
197.34
150.99
94.25
190.2
113.43
149.68
158.2
145.38
194.25
154.75
160.4
166.2
144.03
177.68
174.79
177.77
160.51
199.94
139.81
173.21
144.94
161.19
180.22
192.56
184.8
210.16
140.02
122.02
185.63
216.8
192.01
167.94
205.7
207.13
148.04
155.26
175.88
148.47
199.11
200.65
196.36
156.47
166.5
163.77
191.52
143.93
144.65
133.57
126.57
162.71
197.36
148.58
191.64
121.99
151.23
159.61
157.95
161.74
167.52
144.08
175.87
196.51
161.74
200.72
141.05
174.55
146.08
162.56
120.37
145.76
133.78
127.18
162.63
198.56
160.58
192.02
123.82
151
159.6
146.54
195.84
156.19
161.67
167.56
144.17
176.16
198.65
161.9
200.96
141.48
174.54
146.36
162.6
174.21
162.34
189.25
155.19
109.78
182.28
191.38
105.99
139.18
152.83
179.58
188.59
176.2
184.9
190.31
196.07
173.83
214.75
204.64
190.25
116.74
169.46
203.08
174.74
191.11
157.02
163.79
123.96
99.89
168.08
97.92
154.25
141.43
110.29
165.93
120.48
179.73
162.61
94.44
101.62
116.24
140.88
168.4
191.32
104.65
190.23
111.31
125.81
142.67
180.66
142.81
174.23
112.41
179.8
210.92
124.23
141.7
101.43
127.61
112.23
181.56
117.01
120.75
158.66
130.32
198.13
149.46
150.21
144.72
183.21
193.8
183.29
208.06
191.8
141.37
142.8
186.39
214.12
182.97
149.79
188.01
170.12
207.05
149.92
146.18
197.66
140.23
182.13
144.09
196.35
202.46
212.8
196.02
185.69
191.45
188.99
190.04
130.25
171.87
188.56
189.25
189.96
141.79
186.39
144.56
188.09
184.83
185.78
174.51
154.65
155.48
200.26
193.13
215.18
183.32
179.46
120.93
196.82
214.85
183.41
185.52
172.98
177.3
137.57
202.93
185.04
183.05
149.98
130.16
130.52
129.32
203.93
165.51
186.29
135.34
156.28
164.46
163.01
172.63
143.07
188.31
181.13
196.45
152.99
146.14
181.24
151.45
165.63
133.05
137.96
128.74
116.21
155.19
140.61
124.86
155.41
169.93
104.82
113.88
193.03
122.03
124.11
155
135.16
121.75
120.88
189.74
194.88
186.52
129.19
129.46
148.65
140.37
129.3
152.14
129.7
148.65
116.67
120.64
160.23
122.06
107.8
208.93
141.32
152.51
210.38
157.57
107.53
160.93
154.97
173.94
158.76
146.83
152.69
181.89
150.09
157.43
197.04
192.83
153.43
140.77
150.19
185.88
150.28
151.42
181.72
193.38
156.19
176.49
151.48
145.95
146.61
182.14
183.05
162.88
154.4
176.2
141.92
149.27
184.81
182.29
166.41
175.72
148.51
147.07
141.99
203.79
157.59
137.77
165.35
150.17
178.93
148.94
183.6
143.83
187.81
183.79
188.19
191.76
187.85
209.2
203.86
131.59
144.17
177.22
199.93
174.88
201.5
161.42
202.15
175.43
126.88
155.84
184.13
175.47
215.4
156.42
146.71
129.87
123.59
125.32
192.85
146.83
105.34
187.15
121.74
151.75
158.74
115.42
159.91
160.34
165.44
138.68
176.04
182.69
162.13
141.5
174.08
144.81
161.33
195.31
202.9
182.03
168.08
155.22
161.15
188.04
158.51
161.87
204.81
201.15
162.13
146.62
157.94
158.7
159.56
188.32
214.67
164.62
200.43
159.79
154.23
155.14
204.35
204.98
172.17
162.61
184.35
150.31
157.62
108.64
215.57
168.65
184.13
155.52
155.29
147.61
146.72
188.71
194.35
187.85
154.71
191.65
152.23
195.98
191.05
169.65
157.46
142.32
148.21
177.72
145.43
151.28
191.98
188.49
161.52
136.18
145.39
146.34
146.66
177.5
151.66
184.34
146.88
141.64
142.55
189.89
190.08
155.39
150.3
171.45
180.09
137.35
144.54
180.26
181.11
158.12
143.81
142.19
137.18
198.46
153.01
133.62
173.97
175.87
174.46
178.68
139.27
184.06
179.05
138.8
139.84
128.72
120.01
132.15
157.47
193.38
145.07
186.53
115.55
146.3
154.92
152.65
156.28
162.4
138.99
170.89
170.34
157.06
195.88
136.12
169.42
141.28
157.84
115.5
122.45
139.17
128.11
119.64
147.67
193.15
147.47
185.05
121.2
145.59
153.6
141.69
151.53
154.8
161.84
139.74
179.03
170.54
180.27
156.35
135.36
170.28
140.69
156.85
173.1
197.46
197.68
203.93
207.89
198.94
200.1
196.89
194.45
194.99
188.2
175.7
193.65
149.23
166.63
194.38
195.26
156.61
200.66
127.63
190.15
189.78
198.74
133.26
197.4
198.31
193.75
148.52
200.51
191.13
176.47
202.54
181.71
116.92
201.47
187.93
125.7
197.57
209.28
153.2
101.13
188.54
114.94
120.5
126
101.13
103.95
159.67
123.84
126.89
193.21
200.17
188.2
190.67
198.39
198.55
136.61
153.59
194.95
181.03
204.51
189.32
134.17
177.84
211.69
165.73
202.4
179.38
126.93
160.13
183.19
177.69
212.88
160.78
144
165.7
142.29
170.39
158.02
108.57
167.96
176.42
164.25
173.05
177.54
165.68
187.31
179.24
170.75
152.43
157.76
187.42
155.14
162.54
201.47
197.81
158.43
145.69
154.99
190.95
155.21
156.25
186.94
194.83
161.2
173.01
158.09
151.08
151.13
178.49
179.08
167.85
159.34
180.96
146.94
154.24
189.67
194.12
164.2
180.86
153.57
151.96
146.86
208.28
162.79
143.38
161.95
171.01
183.96
153.63
188.52
149.3
193.16
188.49
188.46
191.01
198.9
198.87
137.17
154.14
186.41
181.39
204.89
189.7
178.28
212.06
166.21
202.88
179.7
130.26
160.53
183.32
178.02
213.21
161.14
144.01
157.46
143.13
136.54
136.87
164.33
203.87
154.43
202.13
129.27
163.13
172.9
197.96
169.38
175
176.76
146.6
185.9
189.49
175.4
206.12
152.82
180.82
156.11
172.98
133.46
183.1
169.55
156.01
161.96
189.02
159.48
163.39
199.14
202.26
132.75
199.09
145.19
159.08
159.69
160.34
189.05
169.67
201.81
161.17
155.25
155.99
173.67
163.59
185.18
167.07
170.24
185.12
156.28
156.18
146.47
205.73
148.12
190.04
188.65
155.82
192.99
152.84
197.88
192.86
149.11
137.09
130.15
156.46
165.91
202.09
149.48
125.81
195.13
129.67
154.38
163.37
150.59
198.72
159.52
165.26
170.8
148.7
187.73
179.49
190
165.24
144.33
177.91
149.62
165.87
163.33
158.7
147.64
105.89
178.17
172.27
142.44
215.46
148.57
176.13
184.1
171.4
121.05
182.32
185.09
171.4
154.59
208.59
200.95
186.81
112.24
165.95
154.76
187.55
190.56
172.78
164.45
169.23
196.11
166.75
171.32
153.98
154.82
166.25
207.34
167.56
167.71
196.14
207.86
172.69
161.03
166.78
164.74
161.83
203.43
165.79
166.46
176.97
170.8
171.26
158.47
165.86
205.13
180.34
171.07
162.43
163.38
155.76
154.13
150.12
170.19
195.48
162.96
200.02
158.76
204.35
177.82
165.98
170.49
113.22
109.78
192.02
194.46
177.07
208.33
109.3
173.78
179.09
153.26
166.95
149.65
141.14
145.94
173.22
143.3
145.01
188.94
187.03
170.96
125.6
142.75
206.58
144.13
144.46
172.73
141.42
202.79
140.48
141.44
138.34
201.12
201.76
146.84
147.67
153.46
137.89
136.99
110.78
173.14
192.18
150.13
153.47
136.21
140.25
126.29
195.82
130.63
191.8
166.19
172.32
139.83
176.62
135.27
181.31
160.1
185.35
176.51
177.6
182.06
181.33
122.31
163.97
177.7
177.51
184.86
216.79
157.23
188.27
179.92
184.04
179.89
188.77
187.66
208.8
177.55
181.98
152.85
206.59
180.3
173.65
162.88
188.84
171.3
184.12
200.9
210.89
135.61
126.28
115.99
118.42
189.23
150.29
183.51
140.38
142.01
150.2
148.74
158.3
137.86
173.98
197.87
150.06
132.17
174.2
137.1
159.66
111.2
141.7
143.1
123.41
123.07
122.4
196.71
157.28
179.77
130.67
150.67
157.42
157
165.76
137.04
174.25
189.92
145.97
199.32
140.82
175.39
145.76
162.2
118.45
198.66
188.69
172.56
177.62
204.82
175.03
178.85
121.84
160.76
174.54
163.75
175.77
175.96
204.65
146.73
181.53
176
177.31
108.12
173.21
171.59
178.91
179.62
185.79
179.15
200.96
111.9
174
174.24
147.45
182.26
200.79
172.38
171.83
161.9
162.26
164.17
204.44
171.6
208.65
166.8
207.72
178.36
191.81
150.87
183.38
202.77
139.35
121.2
184.92
215.44
191.29
166.83
204.89
147.37
148.72
199.23
174.89
147.3
197.94
200.15
198.48
195.18
182.61
162.32
154.09
156.07
118.2
185.05
152.03
182.08
191.23
174.35
206.24
104.88
172.14
108.44
175.25
192.02
117.85
111.51
159.71
196.96
195.26
196.06
174.26
197.53
174.51
202.41
135.46
188.54
159.59
177.96
156.1
196.48
198.98
196.18
126.16
182.42
203.81
172.57
179.92
128.04
131.64
189.58
189.95
197.68
188.38
148.26
190.86
185.19
194.56
158.1
186.02
195.79
114.64
190.65
191.54
201.55
181.79
184.6
171.43
159.02
163.59
190.93
161
165.04
206.7
205.1
168.5
149.95
160.55
161.79
162.02
190.54
179.82
198.85
153.36
156.29
163.37
158.76
156.13
160.19
160.81
175.63
165.23
186.88
150.14
146.13
199.37
171.99
186.72
158.79
157.79
150.94
148.41
144.45
190.1
157.3
194.41
152.82
198.79
193.41
209.09
197.77
202.46
199.9
200.93
193.91
123.72
181.43
200.08
200.52
201.04
147.7
206.08
134
196.26
198.26
198.04
195.21
206.63
138.77
139.18
206.19
204.16
191.8
199.37
142.43
202.72
191.78
196.78
182.67
187.18
122.99
199.9
197.93
191.77
181.58
177.12
193.53
198.46
153.67
139.76
170.31
140.79
162.81
157.46
124.07
197.01
129.62
166.3
169.16
158.43
200.9
126.58
164.53
170.15
180.3
151.68
180.4
182.51
190.89
171.94
106.14
156.24
185.01
159.6
176.13
164.11
158.55
149.14
106.18
188.1
171.12
216.58
148.57
175.68
184.76
181.04
186.5
171
153.39
201.04
186.72
112.9
166.2
199.39
154.76
187.31
145.7
140.92
131.29
155.76
120.14
131.88
148.67
123.27
160.71
191.32
182.17
116.68
153.23
154.89
148.95
126.4
149.02
155.11
155.87
163.92
177.79
171.56
179.83
158.85
194.31
139.48
174.12
141.83
163.86
121.29
140.76
129.41
121.15
150.11
194.4
147.56
101.16
185.86
120.64
147.31
155.15
142.21
104.6
153.5
156.15
163.33
141.56
173.59
171.71
194.74
157.64
136.62
171.49
142.08
158.52
123.36
120.94
136.05
116.19
112.61
141.28
144.35
179.63
132.92
174.94
100.26
141.85
148.33
137.85
177.27
142.28
146.85
146.77
155.74
127.23
162.98
162.44
158.07
150.99
182.76
131.88
160.68
132.35
151.72
108.67
105.47
187.06
185.63
116.1
180.67
205.25
129.34
116.73
127.11
161.38
203.55
198.94
160.85
208.17
205.56
113.3
197.41
105.99
112.64
181.97
115.11
201.64
120.44
125.64
118.73
150.34
150.92
139.97
101.82
121.95
157.36
165.28
162.89
166.86
182.52
185.74
168.32
148.02
182.2
152.47
169.3
131.77
119.99
111.57
139.35
185.11
150
111.12
176.45
107.77
137.36
145.46
132.66
142.44
146.63
154.06
131.83
170.74
162.46
195.85
148.26
127.33
162.02
132.51
148.72
164
148.69
136.92
142.78
172.43
140.43
145.75
175.33
183.03
143.7
130.65
139.68
140.42
141.12
171.57
181.18
183.26
146.38
185.14
142.49
135.9
136.78
184.36
185.15
152.74
144.34
166.15
173.59
131.96
139.16
174.79
156.39
165.85
139.38
136.88
131.75
182.15
128.58
173.74
144.65
169.56
138.23
173.73
134.56
178.4
173.7
177.66
181.28
177.28
199.47
193.78
179.41
120.72
139.62
208.45
165.57
189.08
117.57
163.5
191.53
150.06
191.8
164.23
114.65
144.44
123.15
173.94
162.73
204.07
145.17
191.47
183.8
197.89
108.27
183.79
171.35
176.15
206.29
173.48
178.86
109.33
120.98
159.36
173.42
147.63
174.55
174.8
205.12
151.7
179.82
173.41
172.97
106.74
171.58
168.79
178.4
178.94
180.9
177.85
199.43
107.09
172.88
172.58
145.94
184.32
199.39
170.14
170.19
160.89
180.94
160.81
162.69
202.42
202.58
171.68
207.07
165.59
212.07
207.41
149.64
148.12
143.83
166.49
138.77
126.21
164.67
212.55
117.47
204.76
140.7
150.62
193.69
172.78
169.48
165.35
207.44
199.63
101.74
145.1
205.69
128.82
161.43
118.94
173
162.01
153.41
107.41
181.38
165.22
120.76
153.12
179.86
187.2
174.4
125.01
186.22
188.3
196.04
174.62
200.53
204.05
191.47
189.84
114.38
169.02
174.31
178.15
151.72
104.85
138.02
140.89
129.06
121.92
148.47
157.92
193.87
163.5
114.51
187.09
135.31
146.45
154.86
142.4
151.61
156.78
162.76
141.06
179.96
171.85
208.94
157.17
196.14
136.27
170.09
141.64
157.99
169.11
152.1
142.09
148.15
177.9
145.35
149.23
195.12
188.15
183.53
131.21
145.41
145.69
146.46
176.95
158.61
203.82
151.79
144.83
141.2
142.15
156.2
149.64
155.01
179.79
137.18
144.46
197.95
159.86
154.78
142.82
142.29
132.51
201.77
152.62
134
204.08
128.71
174.83
179.01
139.39
183.69
162.67
187.47
210.31
191.72
178.33
166.1
159.63
113.91
185.85
195.28
110.28
170
130.28
157.57
183.67
192.01
178.89
188.73
194.42
200.01
178.14
210.97
208.9
201.62
194.43
120.7
173.73
207.13
179.01
195.03
104.81
185.54
168.57
158.13
164.22
193.74
161.54
167.3
208.12
204.19
169.07
150.52
161.35
201.53
161.76
162.92
193.08
209.52
165.61
156.09
161.27
157.46
158.39
198.46
161.45
161.91
172.67
165.82
187.51
159.53
160.82
200.14
192.14
176.15
187.36
158.21
158.46
151.85
169.59
150.12
145.08
163.44
190.49
159.83
194.96
155.28
199.69
195.33
136.62
125.1
118.6
144.29
190.29
139.06
181.07
108.14
142.42
150.67
137.68
187.21
147.59
151.54
159.15
137.03
167.77
182.06
152.98
132.09
167.29
137.62
154.02
181.82
182.97
170.92
197.65
163.95
119.23
190.19
114.96
149.27
160.96
187.7
196.29
193.14
197.79
204.37
182.1
198.82
125.81
178.14
212.01
183.18
104.7
199.61
105.04
170.81
164.98
155.68
184.86
148.45
154.83
182.32
191.15
177.86
127.26
187.65
191.69
177.7
161.17
207.9
193.3
118.74
172.4
205.85
161.23
194
143.37
120.13
122.26
149.04
119.36
165.39
163.06
143.36
119
199.72
120.11
120.48
149.52
144.63
125.49
114.73
193.16
207.08
140.73
207.56
123.71
145.53
111.02
118.47
198.32
188.67
120.72
145.3
116
171.94
106.72
191.21
120.54
148.21
153.1
111.2
157.72
151.78
156.83
157
197.5
188.63
193.03
185.78
195.72
122.84
178.99
190.12
193.36
215.67
154.47
190.21
190.27
188.06
188.78
138.18
201.65
188.05
184.34
183.11
139.62
188.7
179.24
179.97
197.62
191.94
190.33
185.79


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-median.dat <==
143
162
155
143
92
174
182
129
111
210
131
172
181
167
176
181
189
165
198
197
193
183
95
162
195
167
183
140
118
118
123
150
121
162
88
145
97
120
121
121
150
149
126
110
117
115
122
125
131
112
119
109
140
125
131
108
118
97
168
126
108
149
154
112
157
137
155
139
128
162
199
116
111
195
123
159
168
196
114
170
169
173
149
184
188
191
171
88
148
183
152
168
118
137
130
118
132
157
194
110
185
114
147
156
155
164
140
171
191
158
195
137
170
142
158
115
122
162
155
137
142
168
139
145
164
182
143
130
139
139
140
168
155
171
144
182
141
135
134
182
154
182
152
144
158
131
138
173
148
158
138
135
130
165
126
173
139
168
135
173
130
176
164
142
135
123
154
200
114
83
190
111
152
161
147
156
161
169
145
176
177
172
163
142
175
147
163
155
139
130
135
161
132
132
168
175
158
114
132
191
132
133
161
189
128
190
128
128
126
190
190
142
137
158
165
125
121
191
161
139
157
125
128
114
168
136
119
180
130
161
178
165
123
169
163
150
169
161
187
150
98
181
189
126
147
179
187
173
183
187
195
171
206
203
190
99
169
202
174
190
154
187
187
186
149
169
155
176
164
195
206
139
132
121
135
197
123
188
136
149
158
154
158
166
142
174
193
160
139
173
145
161
143
128
118
123
150
121
124
160
164
175
106
120
121
121
150
155
176
126
205
120
115
186
193
193
132
125
144
112
119
179
135
144
117
106
162
194
131
149
116
154
112
157
149
114
145
132
124
126
159
196
96
188
118
155
161
189
160
162
169
142
178
170
165
196
145
176
148
165
112
132
135
126
178
172
108
122
201
122
131
197
133
113
115
200
192
123
92
164
168
98
160
188
112
98
102
140
185
194
180
138
190
187
95
178
196
94
164
98
184
102
197
106
100
174
162
149
154
181
152
155
188
195
156
140
151
152
152
181
157
192
151
148
146
197
197
159
156
177
184
143
150
208
162
177
148
148
140
188
139
181
171
181
147
185
143
188
183
182
166
157
162
189
160
159
203
186
141
159
191
160
160
189
171
188
165
187
155
156
154
187
187
162
164
185
158
190
188
166
185
152
156
141
163
147
177
162
188
155
193
151
196
191
190
183
201
163
182
175
163
112
203
143
162
192
201
201
209
185
121
203
112
182
187
204
109
167
161
107
112
199
194
200
206
197
196
190
92
178
197
139
129
197
198
137
202
130
192
190
191
195
136
136
203
202
189
195
139
189
206
193
178
184
120
211
193
188
129
116
110
114
123
86
113
110
123
92
134
110
107
117
94
111
133
83
113
125
83
100
120
133
103
110
93
112
127
126
133
98
138
145
143
158
175
172
186
153
162
157
153
169
187
168
143
182
169
142
145
97
130
114
106
108
178
86
170
99
140
146
144
144
154
124
160
158
149
178
130
158
130
150
120
139
132
120
151
159
197
113
81
187
108
149
157
144
189
153
158
166
142
174
174
171
160
197
139
172
144
160
173
191
179
208
139
119
184
215
188
165
204
201
146
147
173
144
197
199
192
129
141
139
178
121
139
132
121
160
197
110
188
116
150
158
154
158
166
142
174
191
161
197
139
173
145
161
118
140
133
121
161
198
123
189
117
150
159
145
191
154
159
167
143
175
194
161
198
140
173
145
162
169
161
187
150
98
181
189
105
126
147
179
187
173
183
187
195
171
212
203
190
99
169
202
174
190
154
142
111
86
155
83
147
126
96
155
102
171
144
81
87
103
126
158
171
89
170
97
111
129
173
129
164
99
170
206
110
130
86
105
96
161
102
107
152
115
189
134
135
137
171
189
176
205
188
137
143
182
212
177
144
185
164
203
143
143
196
136
175
141
194
197
210
195
185
190
188
188
92
170
187
188
188
143
184
142
184
184
182
169
152
152
199
192
213
182
177
119
195
213
182
184
170
175
136
196
183
179
145
128
126
122
202
134
184
129
155
163
159
171
138
183
179
189
151
145
178
150
164
129
131
123
111
147
136
118
140
162
99
108
178
116
117
147
129
116
115
177
182
170
124
122
143
135
123
146
124
143
111
115
140
112
103
202
131
147
202
152
102
153
148
172
159
147
152
179
149
155
185
192
153
140
149
184
150
150
179
182
155
175
151
145
144
180
180
162
154
175
141
148
184
181
166
175
148
145
140
186
153
137
164
149
178
145
183
141
186
180
182
190
186
205
201
130
142
175
198
171
199
159
200
174
125
154
182
172
214
154
141
128
120
122
192
109
89
184
116
151
157
103
155
158
165
138
174
177
160
141
172
144
161
190
196
181
168
156
161
187
158
161
194
201
162
146
158
158
159
187
212
163
198
157
154
152
204
204
172
163
184
150
156
108
214
168
183
154
154
146
145
188
181
187
154
191
149
194
189
167
157
141
147
173
144
150
180
187
160
135
144
144
145
173
149
182
146
140
138
188
188
153
149
170
177
136
142
178
179
157
143
140
135
180
148
131
172
174
173
177
135
181
175
117
135
128
117
131
156
193
108
184
111
145
154
150
154
162
138
170
162
156
193
135
169
141
157
114
120
134
126
115
146
191
107
182
115
144
152
138
148
152
160
136
173
168
175
155
134
167
139
155
169
191
188
199
201
194
196
192
190
189
183
171
189
143
141
190
191
144
195
123
186
184
188
128
192
194
188
143
196
186
171
193
177
112
197
181
114
185
197
138
92
177
103
111
113
95
93
142
115
117
181
187
182
190
193
197
136
152
182
180
204
188
128
176
211
165
200
178
125
159
182
177
212
160
140
154
136
167
115
94
164
173
159
169
173
157
183
176
170
151
156
183
154
160
190
197
157
144
153
188
154
154
183
185
159
171
155
150
148
176
176
167
158
179
145
152
188
192
163
179
153
150
144
190
157
141
160
166
182
149
187
145
190
185
182
190
193
197
136
152
170
180
204
188
176
211
165
200
178
123
159
183
177
212
160
122
152
142
132
133
162
203
117
199
124
162
172
193
167
173
176
145
185
185
175
203
152
180
156
172
131
181
169
155
161
187
158
162
187
201
94
197
144
158
158
159
187
164
199
158
154
152
173
163
184
165
169
183
155
154
144
188
145
189
187
154
192
149
195
189
144
137
125
156
164
202
111
111
192
122
154
163
149
194
158
163
171
147
186
179
184
165
144
177
149
165
158
158
144
95
177
133
129
213
143
175
184
170
111
179
184
170
151
202
200
186
95
165
153
187
189
173
164
169
195
166
169
153
154
166
204
166
167
195
203
171
159
165
162
160
199
165
165
176
171
170
158
165
204
180
170
163
162
154
153
149
165
195
162
199
157
202
175
165
168
102
109
191
191
175
207
107
172
177
151
165
149
140
145
171
142
142
178
185
169
124
142
201
142
143
171
138
200
138
138
136
200
200
145
147
151
136
135
110
171
184
149
151
135
138
124
179
129
190
162
171
138
175
133
179
157
184
171
176
177
171
83
160
174
172
180
211
143
183
175
179
173
182
186
202
173
175
146
202
177
169
160
179
166
182
197
208
131
125
112
113
189
113
182
135
141
149
145
158
136
173
193
149
131
171
136
154
109
119
138
121
119
115
195
124
177
123
148
156
152
165
135
172
182
144
196
138
171
143
157
116
197
188
171
177
203
174
178
83
160
174
139
174
175
203
143
179
174
174
108
170
168
178
178
185
179
200
110
173
172
146
181
199
171
170
160
161
163
203
170
208
165
205
173
191
149
179
200
139
119
184
214
188
165
204
146
137
199
173
144
197
199
196
192
178
161
150
152
107
185
146
181
191
171
202
103
171
107
174
191
115
109
157
193
191
191
172
193
169
201
100
187
158
171
147
191
194
189
125
176
196
162
174
125
123
184
184
193
182
137
186
177
189
156
175
191
113
189
185
200
176
183
171
158
163
190
160
165
196
203
168
149
160
161
161
190
170
196
151
154
160
156
155
159
159
175
165
186
149
144
199
171
186
158
156
149
148
143
189
156
194
151
197
191
207
195
200
197
196
191
86
178
197
197
198
136
203
130
192
191
193
192
201
136
136
203
202
189
196
139
200
189
193
178
185
120
196
193
188
174
167
184
193
148
139
169
135
162
120
110
195
124
166
168
157
196
114
163
169
180
149
177
181
186
171
88
156
183
159
175
158
157
144
94
185
133
213
143
175
183
179
183
170
151
199
186
95
165
198
153
186
143
138
125
155
117
121
148
116
152
189
182
111
148
154
143
122
148
152
155
163
173
171
176
158
190
138
169
142
158
121
135
128
116
148
193
110
86
184
114
145
154
140
93
150
154
162
138
169
170
189
156
135
168
141
157
120
97
130
114
106
140
141
178
93
170
94
140
146
135
171
140
144
144
154
124
160
160
156
149
178
130
158
130
150
95
88
166
168
99
162
188
112
99
105
141
186
180
142
190
188
95
179
88
95
165
98
184
103
106
100
126
143
136
91
112
153
161
157
162
178
175
164
143
176
148
164
126
119
108
139
184
112
96
175
103
137
145
131
141
145
153
129
166
161
191
148
127
160
132
148
162
148
137
142
169
139
145
164
182
143
130
139
139
140
169
161
175
145
182
141
135
134
182
183
152
144
165
172
131
138
173
156
165
138
135
130
165
127
173
139
168
135
173
130
176
170
173
180
176
194
192
177
120
136
202
164
188
112
160
189
149
190
163
113
143
120
173
162
203
144
189
181
195
107
183
170
175
202
173
176
108
84
158
172
144
173
173
202
141
178
172
172
106
169
167
177
177
180
177
198
107
171
171
144
183
198
169
168
158
176
160
162
198
201
168
206
164
210
203
130
139
130
164
131
124
163
211
102
196
131
149
181
166
165
162
204
196
85
139
198
123
157
114
168
161
149
98
181
127
107
147
178
187
173
115
182
187
195
171
197
203
189
189
98
168
173
190
153
97
116
135
128
116
147
155
193
126
99
183
129
145
154
140
149
154
162
138
176
170
204
156
193
135
168
140
157
167
152
142
147
174
145
148
184
188
182
130
144
145
145
174
152
194
150
144
141
139
156
149
153
177
136
143
197
159
153
142
141
130
184
148
132
203
123
173
178
136
181
159
178
202
185
173
165
154
102
185
193
109
133
115
152
183
191
177
187
192
199
176
208
208
200
194
103
173
206
178
194
102
183
168
158
163
190
161
165
197
204
169
150
160
199
161
162
190
197
164
154
161
157
155
194
160
160
172
165
187
154
157
199
191
175
186
158
157
150
164
148
144
157
190
157
194
152
197
192
130
123
112
143
188
98
179
102
141
149
135
181
145
149
157
133
165
176
151
130
164
136
152
157
176
169
195
157
106
188
112
134
153
186
194
190
195
202
179
197
106
176
210
181
102
197
99
164
163
149
183
135
148
180
189
175
117
185
189
175
157
205
191
100
170
204
159
192
140
119
120
147
118
154
161
142
117
196
118
119
147
137
123
112
181
205
133
205
122
144
109
116
196
180
119
143
114
155
105
189
114
147
151
109
155
149
154
154
198
188
191
185
195
86
179
188
192
213
144
188
190
187
185
136
201
188
183
181
137
187
174
178
196
191
187
182


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-min.dat <==
132
157
150
142
85
164
177
121
95
207
130
165
171
162
162
180
179
160
192
196
184
174
86
157
194
154
72
70
117
98
112
139
109
132
87
143
95
109
110
110
139
131
114
109
106
104
120
114
124
101
108
108
139
123
124
106
105
95
133
29
97
138
143
101
146
135
147
138
125
153
199
111
94
195
123
150
159
195
102
161
168
163
143
179
188
182
162
54
137
183
134
159
98
121
116
108
112
143
189
107
173
109
112
137
146
145
126
162
174
140
180
121
161
133
140
96
103
157
146
121
135
162
133
131
154
174
142
118
132
134
108
162
151
169
139
177
132
128
127
179
148
168
144
137
151
124
131
172
136
150
129
128
118
154
120
162
137
161
128
166
121
171
156
135
130
116
135
192
101
71
187
110
145
151
139
142
160
159
139
170
174
162
154
135
175
127
154
150
138
116
130
151
127
131
150
168
137
113
127
189
128
128
157
185
126
182
127
124
122
182
182
142
132
140
160
119
119
189
161
138
139
106
123
113
150
8
115
172
128
156
177
160
119
164
145
139
162
157
187
137
92
171
184
114
145
173
177
166
176
187
186
163
205
203
174
93
157
201
173
177
144
182
178
168
138
160
143
163
157
185
201
133
127
119
121
191
110
184
122
143
148
144
157
156
136
173
183
151
133
172
128
151
142
107
100
117
145
100
115
148
156
158
103
114
117
119
144
144
171
124
203
117
114
170
179
176
125
124
132
111
116
174
128
132
115
97
150
192
128
149
96
141
106
136
137
113
132
130
123
0
148
195
93
187
117
0
152
187
152
159
160
133
177
160
155
181
134
175
131
51
49
108
112
110
154
132
91
110
188
110
111
171
113
93
101
180
175
105
86
152
150
92
147
170
104
92
97
138
173
177
168
118
174
180
89
160
182
88
149
92
167
96
183
100
94
164
153
130
144
171
141
146
170
184
138
127
141
142
143
171
147
190
141
138
136
191
191
149
146
166
175
133
140
205
152
165
138
138
127
171
129
180
144
171
138
175
133
178
171
175
147
142
147
178
147
146
189
150
134
146
179
135
150
171
155
176
154
0
143
141
135
161
161
150
145
167
140
179
175
154
166
142
145
132
34
128
151
140
175
145
182
139
180
172
190
175
189
152
174
167
154
104
195
131
155
183
174
180
198
178
113
174
104
173
180
109
91
112
107
96
94
194
189
194
201
191
195
183
88
177
191
138
128
192
192
135
196
0
191
187
186
152
135
135
199
196
181
190
138
188
188
188
177
179
46
202
182
183
121
111
107
100
110
78
93
107
118
78
106
103
103
111
68
105
116
75
105
100
67
80
106
116
93
105
77
105
117
121
121
94
121
143
140
137
158
134
150
152
144
150
153
147
177
147
141
153
147
133
138
95
118
113
103
95
177
78
170
92
128
134
133
143
142
114
159
149
137
177
107
158
113
137
109
129
122
113
141
143
191
93
76
176
99
135
147
136
180
140
151
156
136
168
164
160
151
190
130
167
126
150
172
189
175
198
138
112
168
211
163
161
182
194
144
144
154
144
186
177
186
128
139
137
165
110
134
128
100
109
192
107
184
115
143
148
141
158
156
137
171
174
146
192
130
172
127
152
97
133
87
120
155
192
118
185
116
143
149
138
171
147
158
157
130
173
185
152
193
130
171
128
152
162
142
187
149
92
171
184
98
112
145
172
178
167
176
187
186
164
206
203
181
92
157
198
169
175
143
131
94
77
151
77
142
114
86
144
100
164
131
76
77
73
112
142
156
81
163
91
72
109
165
108
157
83
157
193
89
110
76
99
81
146
88
97
133
104
175
112
115
126
163
163
158
201
167
131
99
165
207
162
124
160
159
180
139
141
174
121
169
137
177
175
206
195
173
187
184
168
78
169
184
178
185
115
182
141
182
180
178
168
134
131
196
189
194
163
176
118
183
196
181
180
170
171
120
191
161
175
138
126
124
119
196
106
182
127
147
153
139
161
136
175
178
180
145
135
176
134
157
119
130
123
110
145
122
117
138
154
92
108
165
115
117
145
127
115
112
165
180
167
123
120
137
123
121
146
123
136
110
114
137
84
102
177
128
145
185
144
101
152
141
165
150
132
145
172
143
147
173
185
152
128
142
168
143
143
172
165
147
173
142
139
139
178
171
155
147
166
135
142
168
172
156
165
139
141
128
173
12
131
158
146
171
139
178
134
181
171
177
181
168
203
104
112
141
173
186
169
188
154
191
169
124
148
177
168
212
149
132
127
117
118
184
103
79
184
115
142
148
91
145
157
156
132
172
166
151
123
171
127
151
189
179
171
159
137
151
178
148
152
176
190
144
134
148
148
149
178
210
153
197
148
144
142
201
201
163
135
172
140
147
107
208
158
171
144
144
134
135
186
150
177
144
181
139
184
177
156
147
126
134
166
137
140
168
175
147
123
128
135
138
154
0
164
133
127
129
178
172
141
138
160
168
125
128
168
168
146
132
130
122
168
28
122
155
146
156
154
125
171
166
106
128
124
114
111
151
188
102
180
105
139
144
143
154
152
130
169
161
147
188
128
168
140
148
95
109
127
122
114
136
186
103
178
112
139
142
132
141
152
150
128
168
167
165
146
127
166
124
146
168
190
144
187
158
182
174
0
175
167
158
150
175
0
127
180
178
130
180
112
172
173
140
118
181
183
172
130
185
167
149
37
159
90
184
170
101
170
170
118
82
162
91
101
101
71
79
119
101
99
162
169
181
182
186
191
135
134
180
178
201
184
121
173
197
162
192
173
122
152
173
170
207
153
128
148
126
156
101
82
158
163
147
159
164
152
177
162
161
137
133
176
134
152
175
1
150
132
140
163
142
146
163
160
152
169
146
130
1
173
172
157
151
163
138
145
164
184
154
163
144
140
134
175
14
129
159
148
171
142
178
138
179
168
181
182
176
195
135
131
167
178
201
176
157
197
149
192
166
122
152
163
170
205
153
120
144
142
125
113
157
203
111
199
123
154
163
192
159
172
167
140
184
176
166
203
133
179
139
163
122
129
123
113
104
136
111
89
135
157
50
143
96
110
125
117
109
115
155
132
120
113
124
113
134
111
115
136
109
114
97
146
94
151
140
104
151
92
164
147
137
132
123
146
156
196
105
73
189
120
147
153
142
189
151
162
161
140
176
178
175
156
133
177
149
156
151
140
132
89
166
45
109
197
137
166
172
160
108
163
170
165
144
179
180
175
89
156
145
54
179
163
145
159
186
156
160
153
142
156
182
156
157
186
180
161
154
156
152
150
187
162
158
167
161
165
148
155
182
170
164
153
152
142
144
144
159
185
152
189
147
192
170
160
154
96
100
181
190
167
206
106
160
157
140
160
143
126
139
163
136
132
160
177
147
114
136
195
137
138
164
136
191
133
130
129
192
192
140
140
144
125
130
103
166
178
143
143
129
133
118
160
124
182
147
165
132
169
128
172
150
175
156
162
0
169
74
143
168
166
170
204
134
175
169
168
167
172
176
1
165
169
142
197
176
162
150
168
148
45
191
197
122
119
92
112
165
105
180
123
134
140
138
148
125
166
183
124
111
169
119
148
96
108
132
119
118
113
190
100
176
121
141
147
145
155
130
172
173
139
190
130
170
125
150
106
196
188
162
176
203
163
177
67
159
173
137
174
174
203
142
178
169
173
107
170
168
172
166
184
178
186
103
170
172
145
180
185
170
169
159
161
158
202
169
206
161
191
172
189
148
174
199
138
118
168
208
164
164
182
145
134
177
172
144
186
177
193
188
170
161
148
143
73
175
146
173
182
166
201
96
158
106
156
182
113
101
148
184
171
171
153
171
160
181
79
177
137
104
138
174
172
169
105
159
175
161
158
122
103
176
174
179
173
134
165
167
172
147
52
169
102
169
175
190
154
174
162
140
154
181
151
155
182
194
147
137
151
152
152
181
157
174
145
148
151
147
146
152
152
166
156
175
143
139
177
162
175
148
147
137
139
137
180
147
184
142
174
180
194
173
187
187
186
180
73
167
187
187
187
113
187
120
185
182
184
180
157
126
125
192
191
178
182
126
188
184
184
166
175
109
183
183
175
172
153
177
182
139
115
158
128
152
106
88
187
122
72
158
148
191
101
145
166
164
129
173
179
164
162
54
135
181
152
166
150
139
132
75
166
115
196
137
165
172
163
170
164
136
186
175
89
155
184
145
175
119
137
124
154
116
118
147
115
151
188
181
110
148
154
142
120
148
145
154
162
171
170
175
157
189
137
169
141
157
120
128
108
18
138
172
87
76
164
94
126
144
131
56
141
144
145
124
156
150
164
138
123
145
123
137
97
95
118
113
97
127
140
176
77
170
92
128
134
124
169
128
134
143
142
118
154
159
147
137
177
106
157
114
137
85
54
154
150
93
139
171
104
93
99
137
173
168
119
175
180
89
160
54
88
149
92
169
97
100
94
112
0
117
79
100
141
13
142
6
0
157
14
120
164
136
150
120
115
104
129
179
105
81
156
98
131
131
115
129
143
143
124
140
160
170
139
117
140
114
139
157
137
121
136
157
133
134
149
173
142
107
133
130
130
157
146
169
135
177
123
128
127
173
163
133
133
156
160
125
129
172
135
155
129
126
106
150
117
171
132
151
126
156
121
164
161
171
172
163
179
183
152
116
120
177
157
176
109
151
177
129
182
156
112
134
115
167
85
183
133
187
163
193
107
177
161
174
192
171
174
87
69
148
164
125
165
163
201
136
174
163
169
102
159
161
171
167
170
167
182
97
160
167
134
179
184
168
158
149
36
156
157
195
194
161
198
157
199
190
126
138
128
157
128
123
156
205
88
191
128
147
151
148
140
139
195
193
83
132
195
122
83
74
161
156
149
92
171
116
97
145
171
177
168
112
175
186
185
165
191
202
179
180
92
151
156
16
97
96
105
125
112
110
128
145
186
121
63
167
120
136
143
130
135
143
151
129
165
162
187
146
173
126
161
133
140
154
134
133
130
173
128
131
166
180
153
113
127
128
128
170
133
182
132
127
140
124
138
149
145
157
119
125
186
158
145
141
123
112
170
19
114
194
122
156
177
118
163
151
177
185
175
166
146
152
96
175
187
101
121
104
144
178
181
172
178
148
189
169
201
206
190
184
97
156
190
163
184
100
174
159
140
154
181
151
155
178
194
147
137
151
177
152
152
181
175
157
149
151
148
146
182
152
152
163
156
176
148
150
177
182
165
175
148
148
137
14
139
138
156
181
148
185
143
188
181
122
119
106
133
183
94
174
101
134
139
129
176
138
145
146
128
161
159
143
121
159
119
143
146
170
164
193
155
100
178
105
112
152
181
184
179
193
192
172
188
100
164
208
164
100
188
92
4
1
2
21
47
0
65
58
55
10
50
55
55
25
103
59
31
82
66
0
49
128
97
102
135
105
129
148
120
101
186
103
100
137
125
110
102
159
194
120
190
111
120
92
105
184
157
107
119
96
131
94
170
103
133
132
87
140
125
144
144
182
169
181
162
181
72
157
167
178
197
134
164
170
171
167
94
178
169
171
162
125
171
156
147
173
172
173
167


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c3-stdev.dat <==
119.16
61.6
2.98
65.43
44.03
128.17
31.24
62.09
13.03
76.72
15.44
2.69
83.07
164.71
43.29
184.38
3.48
113.5
16.46
21.42
18.29
10.59
47.6
63.83
24.69
8.22
21.47
26.27
145.65
151.14
147.7
203.79
152.05
170.93
119.61
149.33
147.4
156.48
192.63
170.01
173.48
156.36
154.33
155.33
216.37
150.31
153.68
154.57
154.64
152.23
151.34
150.88
208.19
154.88
156.91
114.63
151.39
159.3
177.56
159.93
153.39
112.51
155.3
150.78
149.43
153.11
63.51
2.69
70.46
6.79
90
86.28
34.46
45.43
14.61
1.66
113.41
156.75
55.91
19.86
17.8
2.54
113
14.63
20.05
22.39
3.74
88.28
16.84
10.81
2.95
7.9
146.98
29.46
5.38
81.09
27.64
60.82
2.75
44.86
76.12
13.65
44.35
83.06
181.04
4.29
50
13.41
22.64
5.71
18.77
27.83
8.94
15.22
55.7
17
148.57
23.75
46.24
199.17
11.73
64.99
36.92
43.69
64.73
123.03
23.92
12.89
24.77
91.47
35.91
49.14
18.95
83.45
66.87
124.3
130.71
159.86
106.1
66.31
65.51
29.39
32.91
12.46
40.12
14.41
37.55
17.44
13.24
14.92
97.4
22.55
41.91
70.31
30.37
30.54
60.23
58.69
27.27
13.29
31.82
35.24
29.84
82.82
2.88
43.42
10.55
54.34
102.17
37.8
28.91
13.34
2.51
47.24
111.52
23.26
19.08
3.8
91.01
15.53
25.87
15.1
14.53
16.94
170.69
26.03
11
69.82
5.32
5.91
4.15
132.21
4.75
117.96
76.14
12.43
11.5
6.11
43.14
71.61
36.23
62.56
98.84
219.91
5.35
66.94
7.42
16.26
93.75
180.27
170.76
9.94
9.88
28.35
28.06
6.31
15.25
15.22
26.7
26.41
14.6
3.02
12.31
48.57
90.4
40.51
127.09
3.24
14.13
53.94
25.12
7.98
97.21
44.84
115.23
126.64
50.06
19.71
68.35
77.12
76.94
41.35
61.34
41.7
20.37
50.32
129.61
130.74
52.01
195.18
43.03
98.83
102.63
82.15
40.28
89.73
17.39
26.35
24.36
30.68
173.54
53.54
45.32
94.7
14.55
21.27
78.47
20.94
86.29
14.77
24.98
40.4
8.02
31.9
27.15
64.13
45.28
48.31
14.85
37.18
28.68
162.72
6.65
3.22
12.38
16.46
20.61
4.46
32.66
147.56
2.72
16.86
26.73
23.51
29.36
38.99
39.68
28.67
40.82
81.12
53.62
38.69
27.03
24.16
67.87
29.08
41.85
34.95
62.2
60.92
117.31
119.37
106.65
71.95
28.57
38.5
34.1
38.4
39.85
28.39
34.2
52.51
31.32
38.66
27.74
39.72
92.17
31.02
70.46
80.98
38.45
36.67
46.33
35.12
37.62
134.5
57.83
12.12
87.64
28.39
53.48
31.5
45.98
84.35
22.1
14.75
95.01
63.06
33.61
201.33
31.42
43.68
23.53
18.66
15.84
35.87
40.02
55.69
12.83
26.99
31.12
174.29
38.84
91.49
87.28
33.5
27.93
30.04
108.32
133.24
190.25
59.69
34.09
32.24
38.17
38.91
32.05
77.71
43.8
106.19
73.18
73.96
82.74
88
91.75
82.92
78.07
65.52
74.96
69.61
138.9
93.64
74.05
77.85
76
132.79
73.44
69.7
69.7
70.07
68.45
72.41
70.54
78
75.26
120.12
3.61
7.91
9.64
117.92
76.9
23.86
81.68
144.65
94.71
95.2
101.9
46.33
12.31
89.07
6.01
65.81
7.31
14.83
125.13
161.51
184.94
90.54
19.5
23.03
158.23
6.3
24.46
18.08
93.95
7.72
80
163.34
54.18
90.22
125.34
8.08
55.25
57.81
164.27
9.05
92.77
117.47
92.94
86.28
29.19
162.85
34.84
137
36.91
84.98
108.24
17.44
68.43
30.45
123.37
109.66
53.23
129.01
37.98
216.21
34.43
54.27
19.05
166.5
66.86
37.32
100.44
25.97
25.79
31.14
115.16
102.02
46.41
118.32
168.94
30.58
34.47
67.93
51.05
50.59
20.73
80.58
41.42
168.51
14.72
69.32
67.68
41.52
51.19
124.14
18.32
150.99
60.28
13.31
77.89
42.92
34.23
185.01
16.73
35.75
42.28
172.12
13.32
16.76
34.24
12.76
38.6
34.97
8.34
14.12
15.84
163.49
22.23
95.11
60.85
1.79
6.49
2.71
91.07
8.98
78.61
10.67
44.85
5.63
12.76
67.53
85.5
5.59
31.6
192.19
4.63
42.7
4.35
97.96
26.76
24.17
8.93
15.2
12.78
3.74
23.49
21.37
23.05
4.98
8.09
7.58
55.6
42.86
35.44
68.15
27.68
35.52
43.79
43.99
164.4
43.94
63.66
45.23
45.03
103.84
61.46
56.68
46.89
142.74
56.93
47.72
46.7
44.69
48.28
46.48
45.42
50.64
45.89
46.02
44.79
46.04
43.15
45.52
49.91
57.18
44.78
50.64
44.89
56.45
53.43
156.13
33.45
11.53
48.81
21.55
20.61
33.21
2.44
153.65
2.93
12.62
10.06
4.42
31.81
13.06
6.75
20.77
155.91
124.47
29.56
6.07
49.34
22.5
4.46
45.3
94.21
13.43
55.01
6.29
188.89
138.11
7.35
69.29
12.82
42.15
7.01
51.56
19.21
194.7
23.83
50.64
127.27
86.98
14.28
78.45
119.22
29.69
55.58
49.8
42.66
72.17
16.75
7.63
57.28
116.22
64.63
20.68
191.97
25.56
102.66
20.82
32.08
22.71
14.66
92.84
28.19
18.57
8.98
15.68
80.52
60.67
86.29
57.65
97.41
66.88
46.17
71.09
171.43
99.24
29.9
119.33
58.42
58.9
65.48
204.08
55.57
30.25
177.96
68.94
83.05
49.62
60.28
204.5
92.24
94.51
108.34
108.39
2.48
103.44
128.74
98.55
108.26
113.39
219.1
218.17
100.02
106.01
99.27
96.44
91.67
92.82
92.97
102.09
83.5
106.97
89.44
81.87
8.19
74.26
34.32
10.58
44.87
81.61
17.64
7.14
57.35
53.01
120.23
23.31
181.51
9.11
14.55
27.98
22.31
7.76
19.61
48.73
10.32
10.68
13.27
84.73
30.17
62.54
79.52
73.53
135.42
50.35
12.78
49.99
52.16
16.98
101.7
169.18
54.67
178.69
28.71
99.95
49.95
33.77
12.36
98.73
14.63
29.55
11.84
33.07
166.94
151.73
34.86
32.29
59.29
37.83
14.01
137.62
28.6
72.08
79.44
38.87
27.79
41.67
55.66
31.69
107.57
23.98
29.59
28.12
38.95
29.81
36.15
48.27
14.11
166.96
61.13
30.71
20.7
27.51
36.43
24.36
42.29
96.3
131.1
54.81
52.46
35.94
22.85
37.6
18.77
39.43
96.56
35.85
102.07
50.44
91.04
113.25
98.71
53.71
75.2
39.44
74.84
169.38
82.69
49.14
193.49
57.03
72.58
65.73
45.25
54.42
49.16
36.83
75.52
109.71
31.01
15.09
24.08
17.84
44.79
40.5
87.85
24.9
34.26
81.84
31.18
73.14
74.85
116.92
137.44
38.18
109.67
30.33
195.23
192.93
26.94
30.02
49.07
32.77
23.41
34.92
45.74
37.63
128.39
24.77
35.91
113.36
16.27
45.51
22.73
93.79
15.59
6.35
42.89
27.1
72.72
47.67
44.65
24.28
26.66
7.13
184.02
5.18
120.54
182.34
12.81
45.78
11.28
5
183.56
4.63
11.17
169.07
77.19
14.06
13.28
130.69
15.48
110.58
58.39
88.37
14.55
26.78
75.11
98.45
28.04
106.23
20.84
13.57
23.21
79.67
18.38
28.46
15.79
20.66
20.95
15.25
21.31
30.07
14.55
17.63
16.28
17
65.62
47.48
25.19
17.58
76.32
16.2
39.02
15.94
32.85
21.53
26.76
74.79
1.66
6.74
6.27
118.97
2.09
112.01
74.52
5.1
1.25
5.72
44.23
41.03
27.08
51.42
108.3
189.57
4.94
81.75
8.15
5.03
92.18
163.73
168.25
12.14
11.31
28.12
6.82
39.5
13.66
33.93
21.43
9.91
2.61
8.78
32.42
90.79
42.99
45.07
3.2
11.91
9.35
198.84
8.53
77.69
25.21
101.03
116.73
99.18
118.15
109.44
92.47
74.37
108.81
123.7
99.68
199.9
101.43
106.32
113.18
99.74
103.68
109.29
99.06
217.17
105.05
104.77
18.67
5.21
35.05
24.05
83.71
44.97
38.1
33.38
13.17
54.83
4.73
60.73
190.38
11.29
4.46
12.69
22.32
37.51
5.67
33.86
140.18
12.56
13.05
122.92
91.65
6.13
2.06
6.84
47.24
44.63
31.77
30.95
69.64
26.88
2.37
6.24
9.69
62.89
38.21
51.49
59.26
28.2
107.01
123.81
8.77
105.35
4.84
22.51
12.06
3.5
21.51
29.91
16.69
37.76
15.27
6.35
6.58
135.28
8.35
26.96
106.79
6.02
81.42
83.34
18.39
8.08
77.3
13.44
28.42
108.92
19.16
29.89
110.64
173.84
22.81
41.02
136.87
59.69
148.84
26.71
116.38
138.14
61.24
157.16
29.69
73.74
26.02
76.11
144.87
163.54
84.4
141.88
175.89
78.94
177.57
28.57
27.66
27.88
42.3
49.88
23.52
34.44
51.91
92.34
52.08
130.74
122.59
28.29
47.42
16.92
86.68
72.16
98.77
150.96
34.29
10.67
41.41
29.77
35.22
2.57
44.75
73.53
13.36
53.43
98.34
153
147.36
6.09
12.24
13.19
26.18
85.02
22.79
31.99
10.47
11.72
62.21
27.64
150.5
31.65
21.51
53.82
63.11
66.7
74.88
69.73
26.02
56.51
21.45
131.28
146.22
43.9
21.62
104.22
30.13
45.03
52.49
30.81
22.26
168.66
23.58
23.44
63.37
77.68
48.25
20.32
26.41
22.01
137.2
62.49
76
118.27
51.47
61.11
50.21
75.18
92.93
96.79
83.67
216.73
62.42
65.18
136.95
82.62
40.02
124.99
110.01
64.71
71.48
98.62
74.31
62.43
71.53
119.6
89.36
80.38
44.98
98.25
38.92
62.42
39.33
74.12
37.89
40.27
42.78
42.29
34.03
16.02
42.36
76.03
29.76
44.08
84.2
162.18
93.08
3.43
76.74
95.01
48.68
26.5
20.54
7.56
31.71
127.61
180.2
28.76
29.08
5.09
99.81
35.5
13.74
11.26
35.96
18.93
7.04
10.93
109.01
95.75
65.82
78.41
103.79
47.04
46.81
60.43
186.29
40.86
47.74
127.43
45.11
79.74
11.47
146.04
19.17
140.08
30.54
113.98
71.63
14.99
16.46
20.89
34.29
69.72
32.86
38.91
103.58
205.08
14.53
83.74
24.43
27.26
85.06
122.81
111.65
19.69
10.11
25.05
22.23
23.29
17.66
36.78
8.3
22.09
30.22
22.49
43.99
90.54
113.67
117.28
18.55
79.43
23.09
207.04
11.84
100.27
32.4
89.29
95.13
16.58
77.7
96.4
83.3
48.78
26.47
15.04
27.42
123.25
30.61
33.07
26.88
107.05
44.07
21.49
18.87
14.86
22.72
15.39
24.03
173.19
80.25
8.3
75.89
36.55
23.35
9.19
45.62
78.44
16.87
53.75
105.64
114.57
163.32
179.4
9.21
17.16
27.82
22.03
7.53
17.56
29.91
11.31
19.65
62.62
144.66
9.61
4.74
17.43
7.06
60.97
32.57
33.27
77.85
20.55
69.49
13.34
11.92
29.39
63.8
15.14
30.86
80.48
107.64
100.88
32.19
105.64
17.4
11.02
19.29
17.29
23.31
12.11
84.18
13.98
29.7
89.77
127.02
11.96
59.83
27.24
11.52
70.27
49.26
76.56
78.02
3.41
72.2
12.84
25.3
58.4
95.32
34.75
79.56
14.06
2.78
122.77
177.93
66.8
14.54
192.69
2.85
95.62
62.14
28.41
23.76
9.65
3.47
9.5
2.03
9.04
39.4
24.76
42.73
64.03
58.24
96.94
46.78
58.8
18.91
27.89
14.85
78.09
64.27
156.44
14.85
29.3
90.56
52.94
33.23
22.15
74.45
24.99
23.46
28.86
55.54
2.59
179.08
6.25
44.7
44.45
88.12
36.87
6.7
25.75
130.22
100.29
24.82
29.09
65.1
6.74
51.02
138.25
181.99
48.73
20.2
8.01
29.88
14.72
2.96
20.89
18.48
21.13
22.63
7.28
11.06
3.21
9.03
23.7
106.42
10.36
83.43
12.38
29.4
8.27
56.46
16.26
27.37
25.56
197.78
66.66
34.5
78.86
204.45
168.08
24.16
43.26
66.54
132.41
61.78
27.64
26.32
173.9
37.14
74.42
21.04
114.56
60.85
83.44
40.44
69.28
14.78
101.53
105.96
49.76
29.73
32.97
118
165.36
188.5
36.63
25.26
34.57
20.85
46.34
31.43
25.27
21.22
30.69
96.33
52.77
14.61
58.98
29.11
39.38
23.16
84.91
43.58
36.51
70.57
38.7
35.84
14.01
73.18
15.73
38.02
14.38
196.21
15.53
185.01
48.72
47.06
189.46
20.7
193.39
192.04
118.52
223.43
182.34
192.44
197.32
70.51
197.64
62.19
53.43
190.15
195.26
204.9
135.71
15.88
22.21
30.52
191.39
195.53
39.3
75.69
23.63
14.52
8.19
32.62
18.62
5.5
45.12
36.72
17.06
25.09
29.49
189.86
5.89
39.72
12.77
23.03
10.71
46.26
161.22
5.2
24.22
20.96
174.33
36.24
21.55
35.39
25.83
14.82
49.82
38.59
26.75
43.5
14.28
156.39
15.95
35.49
36.72
32.93
15.89
61.96
53.08
182.04
24.25
35.49
19.67
9.15
10.7
159.84
13.22
80.62
23.95
25.75
108.82
9.69
17.03
47.02
99
15.96
36.1
79.64
83.14
112.78
141.15
8.32
188.02
101.93
9.73
25.39
14.8
9.27
29.92
105.47
19.59
23.5
19.01
10.48
18.11
119.86
31.81
23.73
28.7
11.27
84.99
102.27
18.37
41.47
29.12
13.52
15
25.09
55.79
31.21
7.36
38.67
44.69
13.1
174.81
12.64
12.37
16.01
32.99
14.35
23.01
161.89
14.15
20.45
41.67
187.11
21.92
22.43
47.74
63.36
59.38
28.31
28.86
47.36
16.98
141.96
134.25
22.23
128.24
73
23.85
42.7
109.69
79.49
163.62
87.85
21.98
146.39
7.99
18.53
77.91
25.08
44.4
10.24
11.68
34.15
115.38
96.49
54.46
41.81
18.7
31.84
103.13
186.02
50.89
106.91
98.97
25.32
23.96
19.87
23.7
24.83
21.26
22.68
22.35
29.49
78.49
24.65
15.33
12.24
11.43
17.93
49.31
6.47
2.92
174.52
4.19
75.15
12.23
17.75
59.45
111.78
12.36
6.75
14.27
92.81
10.84
35.03
19.89
69.29
62.12
114.32
124.35
157.28
44.6
16.09
23.8
14.06
11.79
25.12
15.03
19.16
11.62
5.6
5.95
133.84
15.88
24.24
50.3
5.53
46.42
20.74
8.34
34.9
12.28
20.82
16.1
156.06
13.57
18.6
118.04
34.29
50.43
48.56
94.87
89.66
39.95
206.14
18.81
71.22
19.52
97.67
183.74
36.14
30.89
37.21
26.71
18.31
16.21
41.62
62.05
29.24
31.24
9.96
24.85
35.41
26.37
23.85
100.78
160.7
44.96
24.13
16.18
120.81
19.63
72.01
9.18
44.04
79.49
92.88
54.5
36.13
39.1
14.64
8.79
75.22
59.18
78.23
61.92
40.83
10.1
7.32
112.51
18.02
26.15
21.64
5.42
91.22
13.63
114.32
3.26
10.78
68.39
4.83
61.6
72.86
168.77
45.49
80.73
16.27
5.29
92.64
25.69
178.29
5.16
59.14
33.19
6.69
89.91
45.83
10.22
9.89
8.11
99.8
6.89
8.87
12.83
20.07
21.22
2.33
15.12
241
62.33
4.82
47.97
208.79
4.38
120.08
99.83
1.59
94.73
1.92
47.65
6.53
10.68
127.85
1.5
148.93
26.98
204.84
0.57
198.33
3.9
26.62
9.07
42.92
163.28
55.41
76.48
39.27
40.19
18
41.36
6.46
36.84
65.42
161.85
13.19
8.55
115.18
20.39
16.33
22.84
7.76
6.56
156.78
9.49
15.09
161.07
138.91
69.33
31.39
77.36
14.76
40.57
7.13
91.33
81.31
38.84
29.02
120.71
139.17
70.02
38.16
29
38.09
20.93
88.8
31.24
47.04
24.34
27.51
30.99
35.79
33.49
23.51
36.78
42.93
86
116.81
88.83
88.84
92.37
99.29
122.56
98.74
90.54
88.89
89.38
144.26
103.51
90.65
89.38
93.04
127.05
91.8
87.76
84.56
78.66
88.9
85.78
95.43
87.7
136.28
172
37.47
50.48
46.71
44.97
172.09
114.1
208.43
208.35
44.76
207.71
178.25
162.39
38.42
126.21
66.17
10.91
39.66
13.09
87.14
64.9
54.17
33.09
25.71
19.83
8.57
63.27
22.45
28.18
106.38
111.04
191.06
38.43
22.07
45.35
28.93
171.87
15.26
12.17
46.24
2.46
7.59
16.6
139.62
44.15
24.58
71.38
41.25
13.87
6.93
11.25
62.43
9.77
99.84
29.82
124.11
40.28
121.29
117.67
3.82
106.71
169.87
165.86
11
2.91
25.77
45.81
21.81
15.61
13.29
24.39
6.42
114.57
16.33
26.64
86.27
112.06
4.1
44.94
76.53
151.76
12.81
97.88
48.05
82.97
31.87
3.42
17.18
70.23
29.4
61.77
6.39
80.03
14.46
42.72
58.05
89.19
155.2
197.74
4.55
50.28
16.31
15.01
5.69
25.48
27.16
6.9
10.96
19.51
28.26
153.66
84.5
39.48
10.3
161.82
4.42
150.03
7.18
113.55
15.41
45.08
8.83
25.77
103.88
102.8
50.9
109.96
212.99
38.32
38.65
7.5
6.61
176.27
53.15
99.93
80.48
14.44
12.37
20.47
5.56
9.19
15.48
14.26
10.68
13.02
20.15
14.03
61.89
40.39
14.72
7.72
52.58
13.94
185.17
10.89
43.55
47.68
89.79
91.72
18.49
15.81
34.83
46.97
27.7
40.85
78.33
42.35
86.17
45.97
60.09
38.36
188.31
33.31
33.8
51.87
75.44
52
65.44
53.7
27.29
19.45
25.32
15.49
13.2
34.37
36.59
90.31
125.63
35.57
19.45
49.8
10.43
28.52
66.71
179.36
10.55
15.3
119.11
40.62
19.44
22.09
11.31
52.28
16.63
11.7
50.34
147.41
24.16
125.5
74.85
24.42
68.82
29.74
41.78
50.28
55.61
40.47
84.05
54.07
21.28
58.66
158.01
30.97
149.07
13.02
106.9
49.68
106.99
28.43
14.85
19.2
14.15
40.65
23.18
31.24
2.65
2.96
4.57
25.85
148.59
4.64
20.48
72.56
5.9
11.49
6.11
50.87
46.57
11.55
100.8
14.5
217.52
59.65
6.61
2.78
109.19
13.82
6.3
26.55
193.19
7.56
15.27
11.85
38.88
8.27
117.68
17.27
31.6
90.36
38.4
121.85
3.43
11.95
81.72
9.21
86.59
70.16
100.48
25.13
16.85
25.36
65.06
8.19
75.32
72.96
11.74
27.05
9.94
45.35
37.56
14.94
24.1
57.97
29.47
15.35
200.25
8.03
109.9
23.77
36.68
18.16
10.12
87.68
13.14
12.61
9.29
10.49
33.27
59.34
8.41
6.03
9.94
140.1
17.73
92.1
73.86
6.77
6.28
7.24
22.2
66.93
32.28
61.96
103.7
200.55
8.82
82.7
10.37
11.31
110.91
22.14
102.35
80.97
14.37
11.59
23.75
14.29
19.56
15.46
40.23
11.79
10.2
4.61
11.05
52.51
127.44
141.44
14.92
13.05
13.88
153.75
9.12
83.2
34.86
112.52
69.65
54.01
98.96
45.17
93.36
131.69
47.42
51.83
62.87
47.95
53.59
97.46
64.61
52.28
54.73
118.37
65.61
55.14
44.02
43.01
183.66
47.53
58.26
138.48
81.07
15.01
57.59
76.01
78.99
107.4
15.9
39.26
20.18
12.12
64.75
17.82
31
16.02
80.93
12.74
96.03
14.78
15.04
16.29
13.72
16.22
82.33
88
17.82
72.56
93.4
33.97
24.78
18.64
66.15
38.92
64.5
36.6
22.53
25.66
104.96
34.6
18.78
86.72
38.89
33.04
24.11
33.06
59.68
19.78
43.08
49.8
18.55
63.94
112.17
13.9
21.73
63.13
87.49
43.21
54.19
21.99
15.04
35.61
78.04
28.2
69.65
30.67
27.96
30.78
15.62
22.49
38.58
56.48
40.97
77.92
21.04
80.17
33.2
22.57
71.66
14.52
20.38
42.68
82.07
52.47
157.69
159.96
8.36
22.76
10.51
25.56
33.69
54.83
31.96
24.94
60.45
34.59
209.47
98.37
34.57
65.17
109.41
73.35
34.27
11.14
27.85
35.67
16.26
15.33
50.68
113.97
23.37
15.57
182.58
134.35


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-assimetry.dat <==
0.49
0.49
0.51
0.51
0.51
0.51
0.51
0.51
0.51
0.51
0.51
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.46
0.46
0.46
1.93
0.38
0.38
0.38
0.76
5.64
5.64
0.27
0.27
0.27
0.27
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-assimetry__c__pia_.dat <==
0.60
0.10
0.04
0.10
0.15
0.07
0.68
0.06
0.05
0.15
0.15
0.06
0.08
0.62
0.49
0.05
0.06
0.12
0.29
0.06
0.07
0.04
0.18
0.18
0.13
0.48
0.17
0.42
0.21
0.55
0.57
0.07
0.09
0.12
0.19
0.46
0.09
0.08
0.38
0.40
0.65
0.11
0.11
0.07
0.30
0.08
0.08
0.24
0.19
0.10
0.17
0.18
0.09
0.09
0.17
0.26
0.29
0.52
0.13
0.10
0.09
0.22
0.07
0.66
0.61
0.04
0.14
0.25
0.08
0.06
0.08
0.10
0.08
0.11
0.22
0.16
0.23
0.10
0.08
0.29
0.15
0.22
0.48
0.19
0.21
0.61
0.31
0.19
0.23
0.22
0.22
0.39
0.19
0.24
0.51
0.13
0.78
0.10
0.12
0.25
0.16
0.17
0.15
0.23
0.52
0.12
0.19
5.64
0.13
0.09
0.52
0.04
0.20
0.42
0.19
0.40
0.15
0.07
0.06
0.08
0.09
0.39
0.08
0.14
0.51
0.21
0.13
0.12
0.42
0.08
0.08
0.10
0.09
0.17
0.12
0.54
0.78
0.66
0.44
0.45
0.64
0.40
0.77
0.67
0.59
0.53
0.69
0.51
0.67
0.71
0.67
0.48
0.62
0.47
0.62
0.72
0.77
0.64
0.71
0.65
0.45
0.55
0.48
0.62
0.74
0.68
0.54
0.74
0.58
0.67
0.44
0.54
1.51
0.19
0.49
0.06
0.12
0.42
0.21
0.39
0.09
0.21
0.07
0.20
0.06
0.81
0.51
0.19
1.87
0.19
0.12
1.90
0.17
0.06
0.17
1.96
0.05
0.23
0.22
0.32
0.07
0.10
0.05
0.22
0.17
6.01
0.68
0.58
0.82
0.61
0.43
0.60
0.64
0.63
0.46
0.66
0.60
0.95
0.45
0.66
0.52
0.12
0.07
0.06
0.13
0.62
0.59
0.48
0.07
0.51
0.15
0.48
0.06
0.16
0.76
0.61
0.57
0.44
0.21
0.33
0.13
0.47
0.63
0.57
0.60
0.14
0.06
0.39
1.97
0.03
0.15
0.81
0.11
0.05
0.03
0.06
0.06
0.07
0.03
0.31
0.26
0.18
4.19
0.18
0.18
0.08
0.09
0.03
0.75
0.43
1.25
3.29
0.51
0.39
0.47
1.48
0.50
0.57
0.27
1.10
0.45
0.70
3.30
0.86
0.45
0.48
0.04
0.06
0.12
0.14
0.06
0.06
0.08
0.06
0.09
0.05
0.18
0.04
0.14
0.26
0.04
0.16
0.10
0.04
0.29
0.05
0.09
0.10
0.04
0.05
0.03
0.06
0.85
0.06
6.54
0.16
0.07
0.10
0.24
0.11
0.19
0.17
0.70
0.23
0.06
0.11
0.12
0.28
0.06
0.51
0.79
0.12
0.70
0.14
0.39
0.11
0.13
0.04
6.03
0.36
0.67
0.41
0.48
0.64
0.39
0.43
0.52
0.39
0.57
0.44
0.82
0.41
0.34
0.47
0.39
0.46
0.41
0.86
6.20
0.07
0.05
0.19
0.24
0.26
0.56
0.18
0.14
0.16
0.27
0.16
0.16
0.27
0.17
0.15
0.20
0.63
0.16
0.21
0.81
0.16
0.16
0.16
0.16
9.00
0.96
0.09
0.21
0.27
0.06
0.17
0.04
0.10
0.86
0.16
0.13
0.11
0.41
0.80
0.30
0.34
2.05
0.20
0.14
0.11
0.20
14.82
0.10
0.38
0.05
0.04
0.25
0.42
0.21
1.95
0.21
1.14
1.93
0.15
0.51
0.29
0.25
0.33
0.15
0.17
0.14
0.25
0.16
6.35
0.23
0.17
0.07
0.23
0.09
0.52
0.14
0.64
0.18
0.16
0.15
0.11
0.17
0.38
0.23
0.13
0.23
0.16
0.07
0.05
0.16
0.30
0.10
0.09
0.07
0.31
0.44
0.48
0.66
0.22
1.97
0.82
0.43
0.73
0.29
0.45
3.53
0.11
0.21
0.26
0.15
0.22
0.10
0.31
0.20
0.14
0.09
0.13
0.83
0.09
0.08
0.11
0.20
15.54
0.20
0.07
0.29
0.21
0.14
0.12
0.69
0.09
0.20
0.51
0.24
0.16
0.11
0.20
1.73
0.15
0.24
0.45
0.85
0.16
0.09
0.12
0.19
0.06
0.20
0.26
0.08
0.04
0.06
0.04
8.50
0.06
0.37
0.13
0.14
0.44
0.19
0.26
0.29
0.17
0.23
0.14
0.06
0.20
0.08
0.42
0.22
0.18
0.15
0.19
0.28
0.30
0.24
0.08
0.06
0.04
0.06
0.04
0.36
0.19
0.32
0.16
0.40
0.25
0.25
0.39
0.70
0.17
0.21
0.25
0.58
0.62
0.57
0.43
1.24
0.06
0.22
0.08
0.06
0.30
0.18
0.06
0.10
0.89
0.33
0.07
0.06
0.11
0.11
0.06
0.08
0.12
0.08
0.78
0.17
5.64
0.24
0.08
0.23
0.23
5.03
0.05
0.11
0.11
0.04
0.05
0.07
0.10
0.83
0.06
3.95


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-cv.dat <==
1.44
0.03
0.02
4.06
0.39
1.72
0.15
0.64
0.7
0.66
1.56
0.67
2.11
0.87
0.73
0.62
0.75
0.68
0.65
0.67
0.74
0.71
0.69
1.64
0.01
1.69
4.31
0.36
2.04
2.03
0.01
0.81
0.75
1.96
1.27
0.02
2.46
0.18
2.12
2.22
6.92
1.99
0.74
0.16
0.32
5.59
4.91
0.22
0.49
1.7
0.1
1.8
4.61
4.96
0.05
1.86
0.04
0.28
2.91
0.1
0.36
0.58
1.53
0.41
0.17
2.85
1.49
0.32
0.58
4.41
0.48
0.97
1.36
0.16
0.15
1.73
2.49
0.16
0.64
2.8
2.91
2.64
3.02
6.08
3.65
2.72
4.8
3.73
2.22
2.81
3.45
2.4
3.14
2.72
2.65
2.78
2.85
3.64
3.15
2.68
2.64
2.57
2.79
2.58
2.5
2.52
2.62
2.61
3.54
2.83
2.57
2.79
2.62
4.52
3.11
4.9
2.36
3.7
3.07
2.65
3.46
2.83
2.8
4.52
3.12
2.61
4.66
2.75
2.75
5.29
4.64
3.38
4.74
4.58
3.52
3.19
5.12
3.48
1.99
0.09
1.78
5.17
0.06
1.89
0.19
3.02
0.22
2.06
2.39
6.72
1.91
0.69
0.17
0.25
0.4
1.63
0.1
0.28
2.29
0.11
3.48
3.13
1.86
2.81
2.4
2.2
6.15
2.11
4.05
1.95
2.79
2.29
2.31
3.04
0.4
3.34
3.64
1.42
3.55
0.45
0.58
4.01
0.35
0.83
4.29
2.32
0.34
0.38
0.35
0.31
1.65
0.82
1.58
2.71
0.42
1.72
0.79
0.43
6.61
1.43
0.68
1.09
0.67
4.84
2.69
0.13
5.07
5.95
4.88
6.68
7.21
6.79
5.83
6.76
4.95
4.67
5.84
5.91
7.04
6.45
6.97
6.88
1.71
1.88
2.01
1.93
1.81
4.92
1.97
1.95
1.63
1.57
1.75
2.19
1.99
1.55
1.55
1.98
1.6
1.83
1.97
1.76
1.91
1.69
1.92
1.56
2.04
2.03
2.09
1.55
5.85
1.55
1.92
1.92
1.76
2.27
2.05
1.99
1.54
1.69
2.56
1.95
1.76
2.2
2
2.38
1.58
1.93
2.14
1.6
1.54
1.63
2.17
1.56
1.68
2.04
1.73
1.7
2.31
0.58
0.31
0.42
1.16
2.77
1.87
0.48
0.14
2.03
6.17
1.95
0.33
0.44
5.09
0.37
0.06
0.24
0.33
5.48
0.41
3.91
0.31
0.1
0.22
0.08
0.16
0.82
0.23
0.27
0.62
1.02
3.28
0.13
0.52
0.17
0.11
0.42
0.29
0.45
0.11
2.21
0.26
0.16
0.16
0.15
0.14
0.17
3.12
1.05
2.15
1.83
1.57
0.08
0.26
0.32
4.55
0.48
1.72
1.06
5.13
0.32
0.2
0.13
1.13
0.11
0.08
0.07
1.9
0.17
0.32
0.18
2.03
1.48
1.43
0.25
1.28
1.18
0.28
1.27
0.06
4.8
0.09
0.12
0.02
0.15
2.63
0.05
0.31
0.25
0.2
0.21
0.43
2.48
5.51
0.39
0.49
0.24
2.23
1.98
0.26
0.24
0.44
0.36
0.21
0.22
6.4
0.2
0.61
0.36
0.46
0.19
0.36
0.5
0.25
0.23
0.01
0.6
0.03
3.69
0.03
0.42
1.76
0.34
0.04
0.24
0.03
0.16
0.33
0.13
0.34
0.09
0.13
0.07
0.72
0.13
4.23
1.6
0.05
0.79
0.03
0.07
4.58
5.67
0.03
0.06
0.08
0.94
0.35
0.03
0.02
0.01
0.04
0.09
0.17
0.04
0.69
0.13
0.05
0.61
0.03
0.18
0.17
0.29
2.2
0.1
0.26
0.69
0.79
0.35
5.6
1.13
0.04
1.73
0.05
0.24
4.65
2.18
0.22
6.18
3.1
0.34
6.32
4.76
1.55
4.04
0.27
0.21
5.38
0.81
0.24
2.37
3.93
2.66
1
0.48
1.76
0.18
4.09
1.96
5.54
0.63
3.79
0.37
0.61
0.33
0.79
0.38
0.48
1.29
3.76
0.24
0.32
0.97
0.25
0.38
2.83
0.44
0.38
0.65
0.48
0.39
0.4
0.32
0.36
0.15
3.51
0.35
2.32
1
0.58
0.59
0.27
3.45
0.58
0.42
0.65
1.51
6.65
1.55
3.31
0.62
0.66
0.24
0.21
0.47
0.36
0.51
5.76
2.14
0.67
0.53
3.81
2.04
1.9
0.74
0.56
0.5
0.52
4.26
0.59
5.14
0.51
0.57
0.92
1.14
0.4
1.01
0.39
0.26
0.5
0.34
0.71
0.42
0.5
0.81
0.23
0.44
0.39
0.46
0.58
0.63
1.11
2.03
0.33
1.88
1.73
5.74
2.66
0.48
2.91
0.56
0.44
2.37
0.58
4.12
1.6
3.01
0.45
1.42
1.27
0.69
0.49
0.44
6.19
2.62
4.77
2.11
0.99
0.71
0.37
3.63
0.71
2.48
1.68
0.66
0.97
0.57
1.97
0.38
1.25
0.96
0.42
1
0.5
3.83
0.88
1.78
1.73
1.82
1.91
1.87
2.07
6.74
1.62
1.4
1.68
2.1
1.46
1.9
1.71
1.64
5.9
2.59
3.91
2.05
1.78
1.81
1.61
1.75
5.21
1.54
1.47
1.62
1.41
1.77
1.55
1.73
1.65
2.03
1.99
1.71
0.03
1.49
0.03
1.49
0.43
0.39
4.3
0.4
0.26
1.38
0.13
0.13
1.76
3.44
1.68
1.54
0.07
0.24
4.03
1.71
0.38
0.27
1.02
0.44
1.51
0.91
6.84
0.16
0.11
1.8
0.12
0.14
0.65
0.33
0.38
2.07
6.42
4.65
1.34
0.35
0.44
0.57
0.32
0.41
1.39
4.19
0.4
1.5
0.56
0.26
3.17
0.27
0.29
0.4
0.35
0.54
0.38
0.82
0.42
0.25
0.88
1.36
0.28
2.41
3.07
0.34
0.19
0.11
0.16
0.45
1.77
7.33
1.21
0.25
0.17
0.71
5.7
0.56
4.15
0.18
0.4
2.93
0.4
0.28
0.13
0.26
0.56
1.94
0.03
1.82
5.12
1.99
0.22
2.81
0.08
0.22
0.25
0.71
2.21
1.36
0.2
0.29
0.16
2.85
2.72
0.17
0.6
0.52
0.54
1.41
1.47
0.37
0.13
2.35
1.08
0.17
0.17
6.27
3.13
0.32
1.73
6.69
1.59
4.09
0.79
0.31
0.4
0.47
0.95
0.74
2.44
3.88
5.65
1.88
0.24
4.17
1.15
2.03
0.02
1.74
0.26
5.21
0.07
2.2
0.06
4.82
0.42
0.37
0.43
2.61
0.41
0.32
5.71
0.34
3.96
3.25
0.34
0.33
0.4
0.31
0.94
0.37
0.63
4.99
0.59
1.87
0.75
0.57
0.64
0.37
3.44
0.51
0.34
0.61
0.32
2.26
0.45
0.32
0.31
0.32
0.36
3.29
0.73
2.65
3.47
0.15
1.62
2.12
5.99
1.43
0.18
0.64
0.28
0.95
4.78
0.18
0.43
3.14
0.35
2.77
0.2
1.58
0.6
0.56
0.6
1.5
1.12
1.37
0.75
1
1.88
3.25
0.2
0.76
1.86
0.57
6.05
1.57
1.1
0.63
0.54
0.44
0.52
1.56
0.65
0.52
0.46
0.53
2.05
0.03
0.32
0.77
5.12
1.36
0.03
1.76
0.18
1.91
4.57
0.35
5.3
0.14
2.23
0.16
0.69
0.27
0.55
0.24
0.13
0.32
4.29
0.45
0.94
0.32
0.26
0.07
3.12
0.11
1.12
0.4
0.17
0.15
2.63
0.28
0.15
0.33
0.07
0.1
0.26
0.09
3.93
0.93
0.51
2.1
0.63
2.06
4.7
0.95
0.48
0.34
0.73
0.84
1.34
0.55
0.76
1.9
1.93
1.1
0.35
5.56
1.53
0.81
1.59
0.35
1.49
0.52
0.24
1.4
0.33
0.18
0.25
0.78
0.6
0.2
0.08
0.27
0.17
0.16
0.37
0.17
0.19
0.2
6.33
1.83
6.69
4.81
1.33
3.92
0.49
0.21
0.38
1.05
0.54
2.32
3.67
0.08
2.75
0.26
1.72
0.16
0.16
4.17
1.36
2.98
2.61
2.96
2.32
1.71
2.5
2.44
2.14
2.03
2.11
2.56
2.56
2.69
2.41
2.39
1.92
1.65
2.29
3.61
2.28
2.55
6.31
2.3
2.65
2.09
3.08
2.92
2.51
2.37
2.28
2.62
2.18
2.43
2.47
2.6
1.88
4.46
1.3
1.6
2.54
4.43
1.42
4.58
3.6
1.34
0.34
0.98
2.68
1.33
2.43
0.23
1.9
1.7
2.37
2.7
0.12
0.45
0.41
0.92
1.38
1.19
0.39
0.13
0.94
0.85
0.15
6.39
1.82
6.48
4.8
1.34
4.23
0.49
0.21
0.26
1.02
0.5
1.96
3.75
0.1
2.83
0.38
1.75
0.25
3.92
1.34
1.95
0.03
0.77
1.43
1.24
2.64
3.13
0.17
2.12
0.36
2.04
6.65
1.35
0.66
0.81
0.74
0.8
0.76
1.46
4.54
0.13
0.65
0.27
1.65
0.01
4.55
0.05
1.89
0.13
1.51
4.21
0.37
0.1
1.92
4.39
4.59
2.59
0.13
1.85
0.17
0.91
0.33
2.24
5.3
0.27
0.11
0.54
0.25
2.18
0.57
1.83
1.26
0.42
0.33
1.82
5.97
1.61
0.13
0.35
3.18
0.36
1.4
1.38
1.65
1.96
1
1.41
1.62
1.09
0.36
1.97
0.83
1.94
1.24
0.99
6.54
1.65
1.26
0.77
1.4
1.18
1.26
2.44
0.16
0.31
2.48
0.65
1.98
1.32
0.38
0.4
0.13
0.4
1.09
0.16
0.4
0.58
0.83
2.58
4.13
0.38
0.3
1.06
0.79
6.35
1.73
1.25
0.86
0.67
0.17
0.12
5.52
0.16
1.43
2.58
0.99
0.47
0.8
1.48
0.87
0.11
0.59
2.06
0.1
1.93
0.79
5.1
2.01
0.06
0.29
1.99
0.16
1.73
1.68
5.15
1.77
0.15
2.18
3.19
0.29
0.38
0.14
1.94
6.71
1.79
0.05
0.12
0.33
0.34
5.87
4.36
0.14
0.32
3.1
0.4
0.4
0.09
0.15
6.35
0.67
0.05
3.38
0.06
0.17
1.54
6.97
1.55
4.15
0.45
0.23
0.2
0.05
0.1
0.35
0.19
0.16
0.06
0.66
2.05
0.66
0.13
2.31
0.98
0.07
0.04
4.14
0.17
0.05
0.08
0.06
0.06
0.16
1.93
0.15
0.26
0.43
0.18
1.69
3.92
0.38
0.76
0.76
0.22
0.96
4.53
2.62
0.99
0.86
1.61
1.15
0.78
0.86
1.77
1.26
0.71
2.2
4.77
0.29
0.48
0.59
0.96
1.03
1.69
0.54
0.75
1.11
0.32
3.35
0.13
5.6
0.78
1.4
0.12
0.3
0.17
0.84
0.27
0.42
5.82
3.82
2.15
5.28
2.29
0.11
1.73
0.38
2.06
6.37
1.82
0.75
0.18
0.31
2.33
6.15
4.61
0.12
0.37
3.36
0.41
0.37
0.39
0.55
2.01
4.61
0.25
0.44
0.35
0.53
1.82
0.41
1.62
0.46
0.77
0.27
1.74
0.11
5.36
0.45
1.64
0.08
0.27
0.66
0.13
0.11
0.07
0.08
1.06
0.05
6.77
0.09
0.31
0.04
2.15
0.1
0.41
0.18
6.66
0.63
4.94
1.36
0.19
0.3
0.32
0.73
0.08
0.33
4.09
0.14
0.33
0.14
0.13
0.51
0.37
0.85
0.56
0.06
0.45
0.32
1.19
5.23
0.15
0.71
0.03
0.15
0.13
0.16
0.06
0.07
0.16
3.06
0.12
1.01
0.05
0.5
0.54
0.11
2.07
0.55
0.13
0.11
0.17
0.33
0.12
0.12
0.15
0.16
0.3
1.09
0.35
4.5
1.41
1.71
0.37
0.03
1.68
4.47
0.3
2.88
0.05
2.24
1.81
1.52
0.02
0.02
0.44
3.44
0.39
1.32
6.61
0.1
0.1
1.24
0.05
1.05
0.99
0.1
0.02
0.05
2.02
0.04
1.81
4.64
5.19
0.07
2.19
0.54
0.34
2.05
0.07
0.4
5.17
0.35
1.09
0.11
3.54
5.28
1.41
3.66
0.45
0.6
4.05
0.4
0.43
0.89
4.15
2.34
0.38
0.47
0.41
0.37
0.42
1.52
0.8
0.4
1.62
1.93
1.28
0.16
1
0.71
1.07
4.98
1.71
1.02
1.81
0.8
0.8
1.84
0.04
1.92
4.81
0.36
4.11
0.15
2.18
0.1
0.33
2.83
0.17
2.05
0.35
7.04
1.49
0.7
0.12
5.24
1.79
0.42
0.23
0.7
3.25
0.34
1.75
6.92
1.61
0.19
0.55
2.43
1.6
4.03
5.96
0.12
0.08
2.19
5.12
0.3
0.39
0.05
0.52
0.78
0.44
1.78
0.66
0.11
2.48
5.87
1.07
1.03
0.31
0.16
1.89
1.55
0.27
0.13
0.34
4.85
0.59
5.16
1.84
0.18
0.31
2.46
0.08
1.65
2.8
0.06
0.16
1.99
3.78
0.13
4.48
2.74
1.71
0.67
0.33
0.35
1.76
0.05
4.69
0.38
1.13
0.98
0.31
2.79
0.17
1.9
0.34
6.26
1.45
0.55
0.16
0.9
0.89
5.14
2.47
0.11
0.28
6.39
0.74
0.15
0.06
3.51
0.27
0.45
0.22
1.43
6.8
1.56
3.15
0.29
0.11
0.27
0.03
0.1
0.21
0.9
0.15
0.02
0.25
0.14
5.98
2.02
0.71
0.2
3.78
2.15
1.68
0.91
0.11
0.09
0.11
4.34
0.14
5.14
0.3
0.09
0.11
0.12
1.52
0.05
0.02
0.07
0.13
2.17
0.07
0.14
0.63
0.23
0.05
0.14
0.11
0.04
0.19
0.15
0.44
0.26
0.97
1.43
0.28
0.03
1.47
4.32
0.32
0.62
0.95
1.35
1.86
0.15
0.35
2.62
5.45
0.13
0.34
0.46
0.61
1.35
0.77
0.39
6.12
1.66
1.83
0.42
0.12
1.79
0.28
1.87
4.77
0.31
0.25
2.1
0.24
0.45
1.51
3.07
0.42
0.3
4.49
0.21
2.08
0.71
0.27
1.52
0.11
0.21
0.12
1.97
1.08
1.68
1.48
3.92
0.25
0.33
0.09
2
4.21
0.17
0.63
2.55
0.24
0.14
1.62
0.76
0.39
2.9
0.7
2.46
0.54
2.2
1.32
1.15
0.46
0.15
0.52
2.82
1.53
1.05
1.59
2.29
2.78
6.48
2.44
1.37
1.43
1.2
1.24
1.39
1.36
1.34
1.37
1.4
1.56
1.38
1.44
1.67
0.3
0.63
2.38
3.23
0.31
0.12
0.09
0.12
0.55
0.32
1.91
5.85
1.25
0.51
1.66
0.71
5.44
0.12
0.21
4.26
1.69
1.51
0.13
0.86
0.36
0.99
0.29
0.23
0.05
0.18
0.74


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-link.txt <==
1-19
1-23
1-25
1-32
1-51
1-54
1-75
1-76
2-28
2-29
2-30
2-32
2-33
2-37
2-42
2-50
2-52
2-53
2-58
2-70
2-76
2-86
2-92
3-19
3-25
3-30
3-32
3-37
3-75
4-19
4-25
4-30
4-37
4-51
4-76
4-92
5-10
5-21
5-28
5-30
5-32
5-33
5-44
5-50
5-52
5-64
5-71
5-76
5-92
6-19
6-25
6-30
6-32
6-51
6-70
6-75
6-76
6-92
7-10
7-21
7-30
7-32
7-33
7-44
7-50
7-76
8-19
8-23
8-24
8-32
8-38
8-51
8-54
8-72
8-75
8-76
9-10
9-21
9-44
10-5
10-7
10-9
10-13
10-15
10-16
10-17
10-18
10-20
10-23
10-24
10-36
10-38
10-40
10-41
10-45
10-46
10-47
10-52
10-54
10-56
10-60
10-63
10-65
10-66
10-69
10-72
10-74
10-75
10-82
10-85
10-87
10-91
10-94
10-98
10-99
11-19
11-21
11-25
11-28
11-29
11-30
11-32
11-37
11-38
11-42
11-44
11-51
11-53
11-58
11-63
11-69
11-70
11-72
11-75
11-76
11-86
11-87
11-92
12-19
12-25
12-30
12-51
12-70
12-75
12-76
13-10
13-21
13-28
13-30
13-32
13-33
13-44
13-50
13-76
13-92
14-19
14-25
14-30
14-76
14-92
15-10
15-16
15-21
15-28
15-29
15-30
15-32
15-33
15-37
15-44
15-53
15-58
15-76
15-82
15-92
15-93
16-10
16-19
16-20
16-23
16-24
16-32
16-38
16-47
16-51
16-54
16-63
16-66
16-69
16-72
16-75
16-87
16-99
17-10
17-21
17-28
17-29
17-30
17-32
17-33
17-36
17-37
17-44
17-71
17-76
17-92
18-21
18-28
18-29
18-30
18-32
18-33
18-37
18-42
18-44
18-50
18-53
18-58
18-70
18-76
18-86
18-92
19-1
19-3
19-4
19-6
19-8
19-11
19-12
19-14
19-16
19-22
19-25
19-26
19-27
19-28
19-30
19-31
19-32
19-33
19-34
19-35
19-36
19-37
19-39
19-42
19-43
19-48
19-49
19-53
19-55
19-58
19-59
19-61
19-62
19-64
19-67
19-68
19-70
19-71
19-76
19-77
19-78
19-79
19-80
19-81
19-82
19-83
19-84
19-86
19-88
19-89
19-90
19-92
19-93
19-95
19-96
19-97
20-10
20-16
20-21
20-29
20-30
20-32
20-33
20-44
20-50
20-55
20-64
20-76
20-82
20-92
21-2
21-5
21-7
21-9
21-13
21-15
21-17
21-18
21-20
21-26
21-38
21-40
21-41
21-42
21-45
21-46
21-53
21-54
21-55
21-56
21-58
21-60
21-63
21-65
21-66
21-70
21-74
21-75
21-79
21-85
21-89
21-91
21-94
21-96
21-98
21-99
22-15
22-17
22-19
22-23
22-24
22-38
22-46
22-51
22-54
22-56
22-66
22-69
22-72
22-75
22-76
22-86
23-1
23-8
23-10
23-16
23-22
23-25
23-30
23-32
23-33
23-35
23-36
23-48
23-52
23-55
23-62
23-64
23-71
23-76
23-78
23-82
23-84
23-89
23-92
23-94
23-98
23-99
24-8
24-10
24-11
24-16
24-22
24-25
24-30
24-33
24-35
24-36
24-42
24-52
24-53
24-58
24-64
24-70
24-71
24-76
24-82
24-86
24-88
24-92
24-96
25-1
25-3
25-4
25-6
25-11
25-12
25-14
25-19
25-22
25-23
25-24
25-26
25-27
25-31
25-34
25-38
25-39
25-40
25-43
25-48
25-49
25-51
25-55
25-59
25-60
25-61
25-62
25-64
25-66
25-67
25-68
25-69
25-71
25-75
25-77
25-78
25-79
25-80
25-81
25-83
25-84
25-87
25-88
25-89
25-90
25-93
25-95
25-96
25-97
26-19
26-21
26-25
26-30
26-37
26-44
26-51
26-76
26-92
27-19
27-25
27-30
27-32
27-76
27-92
28-2
28-11
28-14
28-15
28-18
28-19
28-20
28-22
28-40
28-46
28-47
28-50
28-54
28-64
28-71
28-74
28-79
28-83
28-88
28-98
29-11
29-15
29-17
29-18
29-20
29-38
29-41
29-46
29-50
29-53
29-54
29-55
29-56
29-58
29-60
29-63
29-65
29-71
29-72
29-74
29-75
29-79
29-86
29-87
29-89
29-94
29-96
29-98
30-1
30-2
30-4
30-5
30-6
30-7
30-11
30-13
30-14
30-15
30-17
30-18
30-19
30-20
30-22
30-24
30-26
30-27
30-38
30-41
30-45
30-46
30-47
30-48
30-49
30-51
30-54
30-55
30-56
30-60
30-62
30-63
30-64
30-65
30-66
30-67
30-69
30-72
30-74
30-78
30-79
30-81
30-83
30-84
30-85
30-87
30-88
30-89
30-90
30-91
30-93
30-94
30-95
30-97
30-98
30-99
31-19
31-25
31-51
31-76
32-2
32-5
32-7
32-11
32-13
32-14
32-15
32-17
32-18
32-19
32-20
32-22
32-23
32-38
32-40
32-41
32-45
32-46
32-47
32-51
32-54
32-56
32-60
32-63
32-64
32-65
32-66
32-68
32-69
32-72
32-74
32-75
32-79
32-85
32-87
32-88
32-91
32-94
32-98
32-99
33-2
33-5
33-7
33-13
33-15
33-17
33-18
33-20
33-23
33-24
33-36
33-38
33-40
33-41
33-45
33-46
33-47
33-51
33-54
33-56
33-60
33-63
33-65
33-66
33-69
33-72
33-74
33-75
33-85
33-87
33-91
33-94
33-98
33-99
34-19
34-25
34-76
34-92
35-19
35-23
35-24
35-32
35-38
35-51
35-54
35-72
35-75
35-76
36-10
36-17
36-19
36-23
36-24
36-32
36-33
36-38
36-45
36-46
36-51
36-54
36-60
36-66
36-69
36-72
36-76
36-87
36-92
37-2
37-3
37-4
37-11
37-15
37-18
37-19
37-26
37-43
37-47
37-48
37-49
37-54
37-55
37-59
37-64
37-65
37-67
37-71
37-72
37-77
37-79
37-81
37-84
37-89
37-90
37-95
37-96
37-98
37-99
38-8
38-10
38-11
38-16
38-21
38-22
38-25
38-29
38-30
38-32
38-33
38-35
38-36
38-44
38-55
38-64
38-71
38-76
38-82
38-83
38-89
38-92
38-93
38-96
38-97
39-19
39-25
39-30
39-51
39-75
39-76
40-10
40-21
40-25
40-28
40-32
40-33
40-36
40-42
40-50
40-70
40-76
41-10
41-21
41-29
41-30
41-32
41-33
41-36
41-44
41-50
41-64
41-76
41-92
42-1
42-2
42-11
42-14
42-17
42-18
42-19
42-20
42-21
42-22
42-24
42-40
42-44
42-47
42-54
42-64
42-66
42-83
42-88
42-98
42-99
43-19
43-25
43-30
43-37
43-51
43-70
43-75
43-76
44-2
44-5
44-7
44-9
44-11
44-13
44-14
44-15
44-17
44-18
44-20
44-22
44-26
44-38
44-41
44-42
44-45
44-46
44-51
44-53
44-54
44-56
44-58
44-60
44-63
44-64
44-65
44-66
44-70
44-74
44-75
44-79
44-85
44-88
44-91
44-94
44-98
44-99
45-10
45-11
45-21
45-28
45-30
45-32
45-33
45-36
45-44
45-52
45-64
45-71
45-76
45-82
45-83
45-92
46-10
46-21
46-28
46-29
46-30
46-32
46-33
46-36
46-37
46-44
46-50
46-76
46-78
46-92
47-16
47-28
47-30
47-32
47-33
47-37
47-42
47-53
47-58
47-70
47-76
47-82
47-86
47-92
47-93
48-19
48-25
48-30
48-37
48-51
48-76
48-92
49-19
49-25
49-30
49-32
49-37
49-51
49-70
49-75
49-76
49-88
49-92
50-2
50-5
50-7
50-13
50-18
50-23
50-28
50-29
50-40
50-41
50-55
50-56
50-60
50-65
50-66
50-69
50-71
50-72
50-74
50-79
50-85
50-87
50-89
50-91
50-98
50-99
51-1
51-4
51-8
51-10
51-11
51-16
51-22
51-25
51-30
51-32
51-33
51-35
51-36
51-43
51-44
51-55
51-62
51-64
51-67
51-71
51-76
51-78
51-79
51-82
51-89
51-90
51-92
51-93
51-96
51-97
52-2
52-5
52-23
52-24
52-45
52-63
52-65
52-69
52-74
52-75
53-2
53-11
53-15
53-18
53-19
53-20
53-21
53-24
53-29
53-44
53-47
53-54
53-55
53-66
53-71
53-79
53-83
53-88
53-89
53-98
53-99
54-1
54-8
54-10
54-16
54-21
54-22
54-28
54-29
54-30
54-32
54-33
54-35
54-36
54-37
54-42
54-44
54-50
54-53
54-55
54-58
54-62
54-64
54-70
54-71
54-73
54-76
54-77
54-78
54-82
54-86
54-88
54-92
54-93
54-96
54-97
55-19
55-20
55-23
55-25
55-30
55-32
55-38
55-51
55-54
55-63
55-69
55-70
55-72
55-74
55-75
55-76
55-87
55-92
55-94
56-10
56-21
56-29
56-30
56-32
56-33
56-36
56-44
56-50
56-64
56-76
56-92
58-2
58-11
58-15
58-18
58-19
58-20
58-21
58-24
58-29
58-44
58-47
58-54
58-55
58-66
58-71
58-79
58-83
58-89
58-98
58-99
59-19
59-25
59-37
59-54
59-76
60-10
60-11
60-21
60-28
60-29
60-30
60-32
60-33
60-36
60-44
60-50
60-53
60-58
60-64
60-71
60-76
60-88
60-92
61-19
61-25
61-32
61-70
61-75
61-76
62-19
62-20
62-23
62-25
62-30
62-32
62-51
62-54
62-72
62-75
62-76
62-87
62-92
63-10
63-11
63-16
63-21
63-22
63-29
63-30
63-32
63-33
63-36
63-44
63-52
63-55
63-64
63-71
63-76
63-82
63-83
63-92
64-2
64-5
64-17
64-19
64-20
64-23
64-24
64-25
64-38
64-41
64-51
64-54
64-56
64-63
64-66
64-72
64-74
64-75
64-76
64-87
64-94
65-10
65-21
65-29
65-30
65-32
65-33
65-36
65-37
65-44
65-50
65-52
65-55
65-70
65-92
66-1
66-8
66-10
66-11
66-16
66-21
66-22
66-25
66-32
66-33
66-36
66-42
66-44
66-50
66-53
66-55
66-58
66-64
66-76
66-78
66-82
66-86
66-90
66-92
66-96
66-97
67-19
67-25
67-30
67-37
67-51
67-75
67-76
67-92
68-19
68-25
68-30
68-32
68-51
68-76
68-92
69-10
69-11
69-16
69-22
69-25
69-30
69-32
69-33
69-36
69-50
69-52
69-55
69-64
69-71
69-76
69-82
69-83
69-88
69-92
69-96
70-1
70-2
70-4
70-6
70-11
70-12
70-14
70-17
70-18
70-19
70-20
70-21
70-22
70-24
70-26
70-27
70-31
70-34
70-40
70-43
70-44
70-47
70-48
70-49
70-54
70-55
70-59
70-61
70-64
70-65
70-67
70-68
70-77
70-80
70-81
70-83
70-84
70-88
70-90
70-95
71-19
71-20
71-23
71-24
71-25
71-38
71-47
71-51
71-54
71-56
71-60
71-63
71-69
71-72
71-74
71-75
71-87
72-8
72-10
72-11
72-16
72-22
72-29
72-30
72-32
72-33
72-35
72-36
72-37
72-50
72-55
72-62
72-64
72-71
72-76
72-78
72-82
72-88
72-90
72-96
72-97
73-46
73-51
73-54
73-66
74-10
74-21
74-28
74-29
74-30
74-32
74-33
74-44
74-50
74-52
74-55
74-64
74-71
74-76
74-82
74-83
74-88
74-92
75-1
75-8
75-10
75-11
75-16
75-22
75-25
75-29
75-30
75-32
75-33
75-35
75-36
75-52
75-55
75-62
75-64
75-71
75-76
75-78
75-82
75-83
75-89
75-92
75-93
75-96
75-97
76-1
76-2
76-4
76-5
76-6
76-11
76-12
76-13
76-14
76-15
76-17
76-18
76-19
76-20
76-23
76-24
76-26
76-27
76-31
76-32
76-34
76-38
76-39
76-41
76-43
76-45
76-46
76-47
76-48
76-49
76-51
76-54
76-55
76-56
76-60
76-61
76-62
76-63
76-66
76-67
76-68
76-69
76-71
76-74
76-75
76-78
76-79
76-80
76-81
76-83
76-84
76-85
76-87
76-88
76-89
76-90
76-91
76-93
76-94
76-95
76-96
76-97
76-98
76-99
77-19
77-23
77-25
77-30
77-32
77-37
77-54
77-70
77-75
78-17
78-19
78-23
78-25
78-30
78-32
78-51
78-54
78-66
78-72
78-75
78-76
78-92
79-25
79-30
79-37
79-76
79-92
80-19
80-25
80-30
80-32
80-51
80-70
80-75
80-76
80-92
81-19
81-25
81-30
81-32
81-37
81-76
81-92
82-10
82-18
82-19
82-20
82-23
82-24
82-32
82-38
82-45
82-47
82-51
82-54
82-63
82-66
82-69
82-72
82-74
82-75
82-87
82-94
82-99
83-19
83-23
83-25
83-30
83-37
83-38
83-51
83-63
83-70
83-75
83-76
83-92
84-19
84-25
84-30
84-32
84-37
84-51
84-70
84-75
84-76
84-92
85-10
85-21
85-28
85-30
85-32
85-33
85-44
85-50
85-71
85-76
85-92
86-1
86-2
86-11
86-14
86-17
86-18
86-19
86-24
86-29
86-47
86-54
86-64
86-66
86-81
86-96
87-10
87-11
87-16
87-22
87-25
87-29
87-30
87-32
87-33
87-36
87-50
87-55
87-64
87-71
87-76
87-82
87-92
88-17
88-19
88-24
88-25
88-30
88-46
88-49
88-51
88-54
88-72
88-74
88-76
88-92
89-19
89-20
89-23
89-25
89-30
89-32
89-38
89-51
89-54
89-75
89-76
89-86
89-92
90-19
90-25
90-32
90-37
90-51
90-76
90-92
91-10
91-21
91-28
91-30
91-32
91-33
91-42
91-50
91-53
91-58
91-71
91-76
91-92
92-1
92-2
92-4
92-5
92-6
92-11
92-13
92-14
92-15
92-17
92-18
92-19
92-20
92-22
92-23
92-24
92-26
92-27
92-34
92-36
92-38
92-39
92-41
92-45
92-46
92-47
92-48
92-49
92-51
92-54
92-55
92-56
92-60
92-62
92-63
92-64
92-65
92-66
92-67
92-68
92-69
92-74
92-75
92-78
92-79
92-80
92-81
92-83
92-84
92-85
92-87
92-88
92-89
92-90
92-91
92-93
92-94
92-95
92-97
92-98
92-99
93-19
93-23
93-25
93-30
93-32
93-38
93-47
93-51
93-54
93-75
93-76
93-92
94-10
94-11
94-21
94-29
94-30
94-32
94-33
94-36
94-44
94-55
94-64
94-76
94-82
94-92
95-19
95-25
95-30
95-32
95-37
95-70
95-75
95-76
95-92
96-19
96-20
96-23
96-24
96-32
96-38
96-46
96-47
96-51
96-54
96-66
96-69
96-72
96-75
96-76
96-99
97-19
97-20
97-23
97-24
97-25
97-30
97-32
97-38
97-51
97-54
97-66
97-72
97-75
97-76
97-92
98-10
98-21
98-30
98-32
98-33
98-37
98-42
98-44
98-50
98-92
99-10
99-16
99-21
99-22
99-28
99-30
99-32
99-33
99-37
99-42
99-44
99-50
99-52
99-53
99-58
99-70
99-76
99-82
99-86
99-92
99-96
100-1
100-8
100-10
100-11
100-16
100-21
100-22
100-25
100-29
100-30
100-31
100-32
100-33
100-35
100-42
100-44
100-55
100-62
100-64
100-71
100-76
100-77
100-78
100-79
100-82
100-83
100-89
100-92
100-93
100-96
100-97


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-loss.dat <==
0.02
0.01
0.05
0.09
0.02
0.09
0.01
0.07
0.01
0.08
0.02
0.01
0
0.07
0.01
0.28
0
0
0
0.02
0.04
0.02
0.02
0.01
0.03
0.01
0.09
0.07
0.01
0.08
0.03
0
0.16
0.01
0.12
0
0.59
0.5
0.8
0.64
0.61
0.66
0.65
0.49
0.67
0.93
0.64
0.59
0.58
0.01
0.27
0.01
0.09
0.01
4.32
0.01
0.05
0.01
3.02
0.12
0.02
0.24
0.01
0
0.01
0.09
0.01
33.01
0.8
0.09
0.02
0.02
0.06
0.22
0.01
0.07
1.65
0.06
0.06
0.69
0.08
0.1
0.08
0.14
0.09
0.07
0.09
0.1
37.59
0.84
0.77
0.08
0.12
0.07
0.09
0.08
0.06
0.11
0.24
0.11
0.07
0.15
0.09
0.1
0.1
0.16
0.13
0.09
0.06
0.06
0.08
0.06
0.07
3.01
0.14
0.02
0.14
0.04
0.18
0.1
0.02
0.03
0.13
0.06
0.01
0.03
0.01
0.09
0.09
0.01
0.04
0.06
0.16
0.01
0.1
0.01
0.01
0.01
0.02
0.28
0.01
0.02
4.31
0.02
0.04
2.96
0.03
0.29
0.07
0.09
0.03
0.11
0.02
0.05
0.09
1.25
1.11
0.89
2.19
0.89
0.09
0
0.01
0.02
0.35
0.12
0.29
0.05
0.01
0.01
0.01
0.01
0.1
0.01
0.11
0.01
3.04
0.02
0.03
33.04
1.01
0.09
0.01
0.01
0.02
0.16
0.06
0
0.05
0.17
0.03
0.04
0.08
3.09
0.46
0.27
0.68
0.03
0.22
0.06
2.4
0.27
0.45
0.09
0.14
0.03
0.08
0.06
0.12
0.06
0.24
0.01
0.06
0.01
0.08
0.03
0.01
0.01
0.04
0.14
0.01
0.07
29.71
0.02
0.01
0.04
0.02
0.04
0.01
32.76
0.04
0.01
0.03
0.01
0.04
0.01
0.02
0.01
0.22
0.01
0.08
0.02
1.41
0.07
0.02
0.01
0.03
0
0.06
0.03
0.41
0.02
0.01
0.41
0.22
0.28
0
0.07
0.06
0
0.12
0.09
1.13
0
0.01
28.61
0.04
0.65
0.03
0
0.1
0.01
0.04
0.03
0.09
0.04
15.8
0.14
0.08
0
0.11
0.11
0.07
0.22
0.03
0.02
0.05
0.13
0.48
0.15
0
0.08
0.18
0.58
0.06
0.03
0.04
0.03
0.36
0.01
0.03
0.02
0.21
0.15
0.02
0.17
0.18
0.21
0.16
0.87
0.38
0.05
0.17
0.18
0.11
0.01
0.31
4.29
0.02
0.17
41.72
0.01
24.56
0.02
0.02
15.81
3.01
0.03
0.01
0.9
0.84
0.01
0.67
0.79
0.82
0.02
0.11
0.9
58.59
0
0.19
0.01
0.88
0
2.12
0
0.03
0
4.55
0.09
0.01
0.03
0.01
0.01
1.23
0
0.01
0.05
0.07
0.2
0
0.02
1.11
0
0.04
0
0.01
0
0.08
0.08
0.76
0.76
0.7
0.95
33.8
0.71
1.08
0.64
0.78
1.82
0.7
0.67
2.1
2.01
1.05
5
0.81
1.21
0.87
0.66
31.65
2.87
1.15
29.76
0.29
0.33
0.26
0.27
0.26
33.4
0.12
33.06
0.02
0.77
0.26
0.27
0.26
0.32
0.12
0.27
0.05
0.29
0.26
0.29
0.12
0.33
0.66
0.08
0.66
0.44
0.72
34.78
0.25
0.42
0.07
0.25
0.05
0.27
1.36
0.04
0.26
29.02
0.88
0.26
0.07
1.64
0.08
0.28
0.35
0.26
16.04
0.37
0.02
0.01
0.28
0
0.09
0.01
0.02
0.06
0.01
0.02
0.04
0
0.1
0.06
0.01
0.24
0.35
32.35
0.15
0.03
0.13
0.12
33.42
0.34
0.21
0.14
0.37
0.39
0.75
0.32
0.13
41.77
5.37
30.85
3.39
0.06
0.46
0.66
0.09
0.1
1.26
0.43
0.07
0.51
0.26
1.65
1.34
0.4
0.74
0.23
0.13
0.45
0.43
0.89
0.22
0.85
41.75
0.55
0.95
24.6
0.54
15.72
1.59
29.65
0.02
0.19
0.62
0.01
0.16
0.15
0.01
32.32
0.04
0.2
0.19
0.2
0.21
33.02
1.07
0.18
0.1
0.02
2.53
0.05
0.19
0.18
0.13
0.04
0.15
0.27
0.14
0.29
0.02
0.17
0.03
0.56
0.04
36.19
0
0.02
0.47
0.03
1.19
0
28.72
0.63
0
0.14
0.14
33.38
0
0.13
0.12
0.1
0.14
0.01
0.13
2.75
0.02
0.03
0.03
0.02
0.07
0.08
0.59
0.31
0.14
0.02
34.04
0.19
0.17
0.13
0.32
0.33
33.58
33.25
0.02
0.73
0.09
0.04
0.13
0.04
0.1
0.24
0.3
0.01
0.1
0.52
0.29
0.01
0.33
0.02
0.42
0.04
0.09
41.64
0.02
0.12
32.67
0.02
0.14
3.17
0.03
0
0.61
0.03
0.02
0.04
0.12
0.02
0.03
0
0.77
3.04
0.04
0.02
2.74
0.1
0.08
0.12
0.04
0.08
0.25
0.02
0
0.01
34.62
0
0.18
0.01
0.02
0.09
0.01
0.03
0.09
2.92
0.01
0.06
0.08
0.12
0.07
0.01
33.02
0.78
0.1
0.02
0.02
0.05
0.18
0.01
0.08
1.09
2.52
0.92
0.83
1.38
3.55
0.9
2.49
2.48
1.82
0.65
1.78
1.15
27.8
0.8
1.09
3.1
0.92
3.96
0.01
0.16
0.08
0.08
0.12
0.03
0.04
0.08
0.16
0.13
0.1
0.2
0.24
0.46
0.06
0.41
0.1
0.07
0.14
0.16
0.15
41.67
28.67
0.17
24.66
0.18
0.16
15.46
2.93
0.29
0.01
2.85
0.01
0.02
0.3
0.01
0.06
0.68
0.12
0.06
0
0.01
2.5
0.29
0.4
0.31
0.03
0.1
0.02
5.1
24.54
0.09
0
15.52
0.14
0.05
0.33
0.04
0.04
0.04
0.07
0.1
0.06
0.08
0.21
0.53
0.04
1.29
0.09
0.21
0.18
0.5
0.14
0.11
0.43
0.02
0.01
0.05
2.44
0.02
0.03
0.31
0.09
0.03
14.87
0.02
0.07
32.75
0.04
0.01
0.03
0.03
0.01
33.07
0.82
0.2
0.01
0.01
0.11
0.5
34.65
5.27
30.82
3.09
0.01
0.05
0.31
0.03
0.07
0.04
4.33
0.03
0.05
0.25
0.57
0.04
0.05
0.08
0.01
17.48
0.07
0.34
0
0.07
33.2
0.04
0.21
2.48
0.21
0.17
0.22
0.2
0.17
0.98
0.24
0.16
0.16
0.15
0.77
0.07
0.38
4.3
0.01
0.21
41.69
0.01
30.81
0.02
0.08
3.03
0.01
3.11
0.07
0.08
0.25
0.07
0.07
0.06
2.42
0.26
0.09
0.37
0.07
0.08
0.09
5.3
0.06
2.95
0.31
0.22
0.13
0.03
0.03
0.07
2.62
0.24
0.31
0.05
0.11
1.17
0.03
0.17
0.32
0.02
0.13
0.06
0.32
0.09
0.17
0.12
0.2
0.25
0.2
0.01
0.03
0.29
0.03
0.03
0
0.11
0.01
0.06
0.01
0.04
0.31
0.03
0.1
0.08
0.05
4.32
0.03
0.08
32.24
0.03
0.3
0.1
0.01
0.03
0.01
56.75
0.07
0.35
0.09
0.02
0.19
0.08
0.19
0.31
0.01
0.02
0.34
0.03
0.01
71.22
0.02
0.01
49.79
0.01
2.5
0.35
29.69
0.11
0.07
0.09
0.07
0.01
33.03
0.08
0.02
0.03
0.01
0.07
1.15
0.03
0.01
0.12
0.16
0.48
0.01
0.01
0.15
1.19
0
0.02
0.01
0.06
0.03
0.16
15.46
0.2
0.02
0.62
0.02
0.78
0.03
0.01
0.02
0.01
0.02
0.02
0.02
0.06
0.06
0
0.01
0.02
0.01
2.14
0.13
0.25
0
0.09
0.41
0
0.06
41.65
5.28
15.5
24.55
3.04
0.02
29.87
0.15
0.2
0.12
1.02
33.28
0.25
1.7
0.09
0.11
0.19
0.15
2.7
0.36
0.07
0.1
0.15
0.05
0.2
0.07
0.28
0.56
0.28
0.12
0.44
0.2
0.13
1.21
0.11
0.1
31.17
0.07
0.24
16.01
0.23
0.03
0.25
33.44
0.45
0.25
0.31
0.03
0.26
0.37
0.28
0.21
4.37
0.25
0.29
0.25
0.07
0.22
0.22
0.03
3.24
0.29
0.59
0.17
0.17
0.2
2.91
0.18
0.23
0.5
0.29
0.17
0.03
0.06
0.08
0
0.01
0.04
0.01
2.1
0.59
0.26
0.01
0.08
0.41
0.01
0.07
41.62
5.29
24.54
3.04
0.02
0.43
0.04
0.48
0.06
0.49
2.95
0.09
0.27
0.04
0.16
0.05
0.04
0
1.05
0.26
0.09
0.03
0.03
0.28
0.02
0.04
0.18
0.04
0.01
0.04
0.48
4.79
0.41
0.05
0.16
0.3
33.3
0.54
0.25
0.3
0.23
0.4
0.43
0.27
0.19
0.25
0.22
0.16
0.06
0.06
0.04
33.03
0.09
0.03
0.01
0.06
1.01
0.05
0.07
0.16
0.48
0.06
0.06
0.06
5.34
0.03
0.3
0.99
0.57
0.49
0.34
0.19
1.02
0.35
0.46
3.29
0.3
0.35
0.67
0.3
36.17
0.49
0.31
0.3
0.5
0.31
0.48
0.09
0
0.37
0.04
0.2
0.01
1.25
0.02
0
0.43
0.02
0.1
4.24
0.04
47.99
0.67
0.12
0.01
0.01
0.74
0.01
0.02
0.02
0.01
1.36
0.01
0.6
0.01
0.01
0.1
0.01
1.15
1.02
1.32
0
0.01
0.01
0.01
1.05
1.07
0.03
0.28
0.01
0.09
0.02
0.01
0.04
0.01
0.11
0.45
0.18
0.2
0.1
0.24
0.16
0.1
0.01
0.04
32.98
0.1
0.05
0.06
0.02
0.79
0.02
0.02
0.09
0.42
0
0.05
0.05
5.26
30.99
0.05
0.25
33.85
3.86
4.39
4.29
4.32
4.3
36.65
4.42
4.24
4.28
4.29
4.11
37.41
5.06
4.31
4.29
4.34
4.38
4.45
4.31
4.11
4.43
4.31
4.3
4.54
4.3
4.74
4.7
4.75
4.24
4.32
4.5
4.41
4.23
32.59
9.9
4.3
34.91
4.32
4.27
0.07
0.04
33.17
0.9
0.28
0
0
0.04
0.19
0.24
0
0.07
0.01
0.16
0.01
0.04
0.02
0.22
0.14
0.15
0.12
33.23
0.89
0.37
0.29
0.25
0.19
1.66
0.16
0.18
0.11
0.3
0.67
0.1
0.48
1.29
0.13
0.2
0.17
15.94
0.31
0.41
0.4
0.51
34.94
0.14
0.01
0.24
0.15
0.04
0.06
0.08
0.12
0.02
0.08
0.16
0.5
0.07
0.07
0.06
5.37
34.48
0.05
29.68
0.04
0.08
0.05
0.01
33.03
0.13
0.88
0.08
0.02
0.05
0.04
0.98
0.05
0.13
0.17
0.46
0.01
0.09
1.13
0.01
0.64
0.01
0.03
0.02
0.06
0.13
0.04
0.05
0.05
0.73
0.07
0.06
0.07
0.09
1.27
0.17
0.08
0.05
0.09
0.06
33.13
1.33
0.04
0.04
0.05
0.12
0.11
0.13
0.08
0.06
0.09
0.13
0.07
0.06
0.05
0.09
0.09
0.16
0.41
0.08
0.09
0.45
0.24
0.08
0.8
0.05
0.21
0.09
0.05
0.1
0.08
0.17
41.62
0.06
0.03
5.31
0.06
0.07
0.07
1.91
24.54
0.04
0.07
0.15
0.06
0.06
15.83
0.19
3.16
0.09
0.01
33.05
0.34
0.08
0.16
0.02
0.23
4.46
0.1
1.22
0.14
0.06
0.14
0.11
0.68
0.11
0.16
36.06
0.31
0.14
1.18
0.12
0
0
0
0
0
0.03
0.28
0.01
0.1
0.03
4.26
0.03
0.04
0.02
0.01
0.02
0.01
0.06
0.01
0.03
0.01
3.06
0.01
0.02
0.04
33.05
0.98
0.11
0.01
0.02
0.01
0.03
0.18
0.08
0
0.07
0.17
0.08
0.02
0.07
0.01
0.11
0.72
0.06
0.92
0.66
0.69
0.26
0.67
0.26
0.22
0.7
0.29
0.27
0.02
0.28
0.01
0.1
0.07
0.02
4.32
0.02
0.05
0.01
3.05
0.12
0.3
0.02
0.03
0.05
0.12
0.02
0.04
0.11
0.03
29.65
0.01
0.01
32.64
0.04
0.01
0.03
0.82
0.53
0.04
0.07
0.41
34.68
28.68
15.72
0.09
0.01
0.04
32.98
0.05
0.96
0.01
0.04
0.02
1.65
0.02
0.1
0.44
0.01
0.08
0.04
0.02
0.08
0.14
0.71
1.66
1.65
0.23
0.9
0.04
0.21
0.46
2.42
1.94
3.02
0.02
0.02
2.39
0.09
0
0.08
0
0.01
0.2
0.01
0.04
0.01
0.01
0.02
0.03
0.11
0.06
0.02
0.08
0.03
3.03
0.13
0.26
0.01
0.05
0
0.01
0.02
0.01
0.01
0
0.09
0.02
29.66
0.01
0.07
0.57
0.01
0.01
0.03
32.25
0.03
0.09
0.08
0.07
0.1
32.99
0.02
2.77
0.01
0.01
0.07
4.79
0.02
0.02
2.79
0.04
0.05
0.07
0.01
0.04
0.05
0.13
0.1
0.19
0.02
0.14
0.02
0.42
0.03
34.76
0.01
0.23
0.02
0.04
0.05
1.11
0
0.01
28.68
5.26
0.01
0.02
0.03
35.56
0.01
0.01
0.03
0.01
0.05
0.01
0.12
2.87
0.03
0.01
33.1
0.04
0.01
0.1
0.01
0.01
0.02
0.07
0.03
0.05
0.01
2.98
0.09
0.14
0.58
0.02
0.01
0.06
0.98
0.02
0.42
0.31
0.1
0.07
0.03
0.02
0.29
0.03
0.11
0.05
4.33
0.05
0.05
0.05
0.34
0.29
45.95
1.18
0.6
0.15
0.15
0.38
0.18
0.37
0.76
0.27
0.4
0.16
0.28
0.29
0.1
0.15
33.09
0.95
0.26
0.14
0.21
0.09
0.11
0.3
0.71
0.3
0.14
0.14
0.13
3.02
2.86
3
3
3.12
3.38
3.05
2.85
3.12
3.07
0.15
0.07
0.03
33.11
0.24
0.04
0.05
0.08
0.2
0.02
0.14
0.41
0.09
0.01
0.01
4.4
0.06
0.06
0.03
0.05
0.27
29.93
1.31
4.31
0.09
1.26
1.57
0.05
0.05
1.31
0.02
0.04
1.27
0.07
1.31
0
1.59
1.6
1.46
0.37
1.25
1.31
1.4
0.15
41.68
1.25
0.72
24.64
0.03
1.37
17.53
1.38


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-max.dat <==
185
220
273
359
215
175
222
272
216
228
212
241
198
213
210
230
204
216
216
216
198
200
209
177
272
291
363
270
207
162
256
273
273
188
262
272
208
223
174
204
198
204
224
254
212
173
178
193
209
170
253
262
338
193
295
200
251
261
197
241
188
219
193
241
200
177
192
227
168
364
217
220
182
211
227
293
224
222
222
209
197
224
187
202
143
217
190
226
259
207
156
252
180
214
223
209
195
145
219
219
223
233
209
247
240
238
226
265
149
204
240
209
226
184
191
174
379
266
320
309
282
345
302
187
322
381
199
326
326
175
183
301
193
207
272
309
182
281
164
258
276
191
292
198
265
188
234
180
204
209
182
234
211
193
208
166
257
261
250
260
199
172
249
201
220
206
231
196
198
240
202
202
195
182
210
168
143
211
198
233
175
386
224
165
229
189
203
218
209
226
236
207
161
217
242
209
208
216
217
213
174
206
243
185
205
215
249
197
222
200
225
186
199
204
240
283
204
204
197
189
194
197
188
177
162
172
191
174
164
166
210
207
192
146
166
223
224
164
255
234
167
195
193
222
171
222
161
161
157
229
181
224
170
173
188
197
156
162
223
197
210
174
187
156
161
149
220
170
158
213
212
193
163
217
200
163
208
204
227
198
235
187
233
231
221
233
283
175
193
223
207
238
278
224
241
222
235
249
242
249
235
266
234
269
253
246
247
227
245
243
374
254
245
250
254
239
235
263
222
191
356
223
386
259
232
406
265
248
178
195
207
240
169
231
187
233
195
197
230
217
225
241
308
216
220
227
260
233
240
244
268
214
257
227
206
193
270
212
223
230
222
257
223
243
201
226
271
231
228
234
167
203
155
173
169
172
220
210
166
174
230
203
222
224
170
252
162
204
180
219
208
170
178
273
272
256
253
266
258
257
192
301
244
172
246
250
258
259
235
263
206
258
246
245
237
244
269
197
262
254
291
248
250
256
231
294
244
265
254
251
254
246
254
245
229
243
257
254
262
249
295
260
146
266
246
258
267
267
171
247
263
162
250
259
334
248
258
215
320
317
201
197
223
191
354
208
179
193
281
206
344
347
199
310
315
368
196
309
220
208
222
187
145
200
200
172
167
197
302
176
246
181
189
227
322
144
196
164
307
187
151
314
219
341
214
284
210
273
204
262
187
282
203
261
206
216
200
224
233
319
219
257
259
263
213
223
208
193
255
254
262
217
230
218
240
241
230
308
197
275
267
256
206
227
241
254
258
264
263
203
254
261
244
272
226
249
228
267
246
192
188
164
258
190
265
240
198
219
344
209
341
230
217
225
255
231
378
214
195
244
207
238
202
218
208
219
212
211
228
368
229
266
333
214
228
222
216
333
197
213
373
225
223
220
215
198
204
191
182
196
210
175
221
257
210
176
250
183
206
219
203
183
251
213
216
206
226
203
241
235
245
221
259
201
233
204
213
179
185
165
259
266
276
191
227
167
364
217
220
182
211
227
293
156
174
191
206
174
389
171
213
183
166
216
176
237
206
216
213
269
219
255
211
270
273
302
198
199
216
267
258
196
271
270
205
290
267
308
245
268
293
184
264
279
256
263
305
271
267
313
194
194
217
252
187
224
234
231
235
145
263
195
250
217
213
234
203
221
218
253
235
192
217
266
221
225
219
171
263
279
196
203
268
173
269
206
208
244
183
162
214
216
206
172
215
253
200
213
207
212
175
261
264
183
203
219
336
209
322
322
192
204
222
187
246
356
230
214
245
193
192
346
242
317
310
200
192
161
258
284
259
185
286
196
273
281
224
241
222
381
234
362
240
243
240
233
411
267
234
261
246
247
228
184
244
243
254
244
250
248
397
239
235
263
222
191
360
223
378
259
231
266
248
223
167
247
215
223
238
221
183
247
231
191
191
212
204
162
222
209
227
178
200
208
202
206
167
181
228
191
198
170
207
165
193
193
218
189
196
193
199
199
193
182
175
183
196
159
161
246
255
271
186
245
261
161
245
254
341
270
185
286
192
243
266
259
229
254
200
210
283
196
281
166
216
264
402
268
199
210
192
211
367
187
187
382
254
210
416
222
276
209
215
188
220
259
199
229
233
236
262
209
254
220
216
185
184
205
216
223
182
219
251
216
182
239
219
186
258
224
227
221
207
212
270
203
231
239
215
247
233
270
215
326
202
204
223
187
244
223
168
244
199
198
332
247
349
313
321
327
345
206
197
175
182
218
189
243
195
207
197
217
219
213
182
176
205
192
243
300
198
167
198
178
185
208
182
177
206
166
178
199
182
177
216
186
189
183
183
175
212
243
230
350
203
205
167
181
189
307
181
176
213
219
188
230
176
220
254
176
218
212
217
177
254
268
187
207
223
215
326
202
204
222
187
245
225
246
244
199
198
332
247
349
313
321
345
206
197
171
269
267
163
281
224
179
250
165
181
240
211
221
237
250
199
211
211
191
192
229
223
239
172
262
339
297
202
267
193
186
223
254
241
360
216
178
208
223
230
199
240
231
175
203
254
209
189
230
228
226
178
248
239
181
199
196
219
213
170
229
166
173
185
197
193
230
170
291
221
183
224
185
187
199
212
215
194
231
297
206
194
208
239
227
198
230
203
176
245
239
211
215
157
234
195
207
207
247
187
218
235
230
248
266
245
206
242
235
192
247
184
247
212
264
208
230
231
177
280
214
213
156
250
267
268
182
189
256
273
163
256
271
333
189
261
271
239
183
209
217
231
256
214
235
216
211
247
189
207
211
245
219
178
204
255
211
315
215
289
295
301
292
303
209
197
224
191
263
335
252
288
291
292
293
206
286
263
193
288
286
208
307
297
297
324
234
283
290
293
288
282
295
279
344
288
283
197
189
222
163
294
218
162
219
182
193
192
196
211
214
194
230
206
211
238
193
226
225
144
206
228
245
211
213
185
187
181
208
215
214
194
208
236
206
204
219
213
164
217
172
207
226
222
199
196
227
222
221
222
187
233
176
194
194
216
207
165
222
224
222
227
263
207
236
241
244
164
269
216
259
227
208
270
213
223
231
230
259
223
246
202
226
266
231
235
229
272
198
262
193
251
272
265
193
250
195
206
189
212
223
257
205
247
248
265
389
266
252
268
203
273
212
197
182
245
243
251
206
219
207
229
267
230
219
265
256
261
245
307
216
259
230
243
261
247
253
252
193
244
249
233
261
216
238
217
256
301
236
182
177
173
207
265
298
356
264
166
293
200
177
188
223
254
241
360
216
178
208
208
223
230
240
251
254
261
243
254
161
254
272
331
186
288
194
261
271
146
246
258
326
256
247
257
149
172
216
208
243
181
395
235
204
175
239
199
213
230
219
237
207
246
218
208
172
170
201
254
264
279
192
195
170
295
203
254
262
157
245
263
322
263
177
279
185
252
268
205
223
174
203
197
200
223
254
171
193
203
323
199
309
304
182
194
213
219
188
183
182
333
231
286
337
238
182
207
216
229
152
254
213
234
219
210
188
206
206
244
217
254
172
212
208
243
261
174
266
198
177
206
219
249
246
193
189
226
257
244
364
217
219
181
226
233
202
243
161
254
331
271
186
261
277
210
259
197
226
225
207
214
222
213
213
175
216
232
287
210
272
209
261
281
208
260
210
215
197
217
238
318
271
170
263
258
276
255
267
278
219
222
207
196
261
259
258
216
230
223
239
240
229
312
195
281
273
271
255
224
266
240
248
271
257
262
268
203
254
247
243
277
232
248
225
266
246
197
188
204
231
262
249
368
221
159
224
186
231
238
248
226
168
232
219
228
223
223
195
231
176
194
217
208
225
163
249
267
326
267
283
189
256
266
202
197
234
180
371
225
181
163
227
189
215
211
219
235
301
161
199
191
228
162
260
246
366
219
221
183
213
213
229
235
246
181
265
192
220
179
194
200
266
276
197
188
161
248
167
192
188
215
185
194
192
248
209
197
197
197
192
177
171
181
188
161
213
215
255
193
219
225
234
224
160
255
192
250
248
215
207
225
206
217
219
221
245
205
217
188
228
194
220
254
225
222
222


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-mean.dat <==
208.89
220.71
274.56
427.1
218.21
178.9
223.96
276.51
229.91
249.41
234.77
263.64
242.23
230.87
223.34
245.23
215.9
228.05
228.5
228.3
210.28
212.62
221.5
200.96
271.5
311.5
426.41
268.96
215.19
192.84
255.06
280.11
277.82
193.38
268.22
270.6
260.07
235.72
191.74
232.82
270.94
238.86
249.3
249.36
217.6
216.04
211.66
203.15
215.7
194.34
253.79
283.39
407.74
230.05
292.05
208.01
254.35
260.86
265.07
240.44
195.87
228.6
216.68
242.76
217.99
186.45
217.87
227.18
185.24
433.62
220.66
224.53
184.27
216.48
229.43
301.39
283.19
226.95
235.95
276.84
264.16
290.89
256.11
299.57
211.38
284.22
279.53
308.95
316.6
275
222.99
320.01
246.04
281.41
289.66
277.2
272.97
212.47
293.12
286.42
290.52
298.96
275.96
327.16
307.31
304.92
292.67
338.05
217.93
271.43
307.8
276.74
293.04
266.15
261.8
227.39
407.85
296.47
352.73
350.58
319.18
388.76
341.15
213.98
353.3
421.13
233.11
350.9
351.58
204.5
208.11
329.33
225.72
238.67
301.85
339.04
211.29
309.62
196.2
258.34
297.13
228.79
289.31
205.29
267.9
256.47
245.34
196.14
230.99
277.37
212.34
257.26
216.96
201.16
213.42
188.07
257.4
268.22
259.79
258.18
255.93
185.38
253.44
208.04
242.86
230.04
296.68
230.98
208.1
249.2
206.75
206.24
204.68
192.07
214.27
173.67
213.2
236.88
222.17
242.29
188.7
457.77
235.68
187.5
275.27
206.39
213.28
230.34
219.83
238.84
252.33
219.84
176.55
284.75
252.51
221.47
227.73
226.54
286.88
236.66
190.21
215.95
265.46
213.01
218.54
217.99
286.6
247.72
283.13
258.11
327.9
259.76
241.74
254.96
290.19
312.28
241.14
242.51
248.64
237.18
245.85
249.82
216.89
206.6
192.46
201.34
226.8
238.11
195.63
194.42
242.63
235.26
222.99
176.9
196.56
256.51
259.68
195.57
293.04
280.12
198.05
227.95
226.72
260.81
201.87
254.08
192.27
191.71
191.54
258.24
247.89
255.91
201.96
202.8
221.1
231.86
187.52
194.39
255.62
228.43
248.82
203.58
220.09
190.17
192.46
186.6
251.91
203.24
188.19
244.23
236.64
221.25
195.17
250.37
230.65
193.29
240.06
233.65
279.03
208.03
237.24
214.42
244.87
245.17
256.9
237.82
275.59
184.35
270.87
232.75
213.79
241.71
320.67
237.05
240.17
227.12
246.95
279.31
252.29
270.86
237.03
271.52
239.97
275.34
257.86
174.6
251.92
237.86
172.87
255.03
414.97
259.69
172.7
259.98
259.15
241.03
244.75
188.92
226.44
199.77
359.69
232.38
391.77
268.79
236.92
413.02
284.49
257.28
180.26
203.59
235.57
240.09
186.65
233.45
220.82
237.35
198.51
199.82
263.11
218.12
230.41
242.84
313.04
218.63
220.79
226.89
303.86
241.72
240.95
240.86
297.31
224.86
287.7
227.44
213.14
197.29
273.79
220.17
223.39
277.05
223.27
264.68
223.27
248.29
213.57
226.58
276.28
218.93
220.85
222.26
184.59
256.06
203.03
186.84
188.24
188.71
241.79
249.24
182.72
189.67
249.68
217.26
240.7
242.14
263.32
269.29
179.92
208.17
193.65
237.32
221.66
187.04
194.29
274.99
271.51
256.1
253.68
301.22
258.33
259.1
223.44
302.17
240.71
188.22
246.53
250.89
259.03
259.68
236.26
264.05
204.89
258.85
248.99
246.07
271.73
252.25
268.84
200.44
262.17
254.79
367.69
286.27
250.24
256.85
232.49
296.14
244.56
265.1
254.73
250.12
255.13
247.2
258.67
245.53
232.32
245.1
257.88
256.53
262.24
250.82
296.28
262.15
177.34
271.59
246.83
264.81
273.65
276.85
209.94
253.04
261.59
188.53
250.45
265.35
403.28
256.7
257.36
254.82
357.03
320.5
229.15
220.01
256.07
209.41
356.58
219.64
200.36
211.4
267.55
210.63
421.35
375.89
201.24
312.64
332.37
367.52
213.11
339.81
266.86
226.43
268.97
213.73
172.19
224.63
222.64
213.66
192.2
226.11
379.34
196.61
237.97
205.96
219.94
249.32
369.7
171.84
221.1
184.4
336.15
206.06
177.77
358.82
228.03
359.8
270.04
289.81
228.17
280.1
217.03
268.98
194.49
321.44
215.04
268.39
215.75
232.37
261.62
258.59
258.47
326.07
226.23
262.72
264.56
273.06
223.51
231.86
254.43
229.03
262.69
260.8
306.12
232.42
245.44
229.23
250.1
247.68
240.23
388.35
205.64
317.37
274.12
266.23
212.31
237.73
246.93
263.02
265.46
272.98
269.27
212.66
265.28
269.8
250.85
280.08
234.87
255.06
236.19
274.06
254.72
202.05
200.61
196.59
258.97
196.81
272.95
287.87
215.6
227.25
392.28
220.2
356.03
242.79
231.5
256.51
291.7
254.38
393.96
222.28
201.45
251.96
220.29
251.39
253.82
248.82
254.91
240.34
226.11
221.08
240.09
456.05
239.99
289.95
349.51
224.62
231.95
236.13
229.41
343.93
210.9
222.94
374.36
235.1
235.32
248.71
230.97
228.24
234.7
222.23
214.8
227.31
247.43
265.33
252.81
286.63
243.86
211.16
282.3
212.89
237.15
248.88
274.2
241.66
317.14
246.06
247.92
244.66
257.55
234.04
316.96
266.08
278.09
251.74
291.02
231.78
264.42
234.51
247.53
211.11
217.35
190.67
259.38
273.14
274.8
217.28
227.67
183.45
434.13
220.1
223.58
184.55
216.43
229.45
301.46
223.14
197.16
217.97
211.46
189.05
468.27
200.87
235.22
203.75
188.53
221.52
198.57
260.45
254.84
217.42
221.49
286.32
229.46
274.89
222.21
268.59
271.44
323.93
229.2
220.5
243.89
266.64
259.45
210.88
269.98
270.67
206.8
325
264.63
311.59
258.99
269.84
319.51
190.24
265.05
281.71
261.8
262.18
307.44
272.89
271.86
311.75
197.16
200.3
218.54
321.02
200.55
235.41
239.84
231.75
234.44
169.2
287.65
258.95
273.68
218.71
233.28
253.24
238.61
222.63
247.22
259.11
242.32
207.94
218.36
271.17
222.52
227.33
223.01
202.21
263.92
301.02
235.44
211.86
271.71
226.02
275.33
205.14
219.97
253.08
218
169.48
220.18
238.61
217.8
181.73
281.82
258.13
225.9
225.06
221.77
233.04
193.83
271
255.4
187.33
212.31
221.51
338.02
250.41
358.26
323.39
200.85
260.25
254.89
204.91
173.94
358.35
248.82
220.79
178.46
209.43
201.28
420.76
281.75
334.39
314.3
217.39
195.78
192.35
258.72
304.88
259.38
222.15
284.31
202.31
275.8
326.21
238.52
241.81
230.46
423.99
248.16
370.89
273.67
255.63
265.44
251.43
420.45
275.86
243.26
269.34
177.72
255.69
241.06
223.09
174.07
262.56
264.62
173.49
263.04
256.22
482.38
244.25
246.98
193.13
229.34
203.24
367.64
235.13
385.36
271.98
239.39
289.95
257.79
290.43
180.19
251.75
227.16
247.46
308.51
244.8
203.48
265.22
232.04
192.26
220.01
218.4
211.49
176.42
224.86
277.57
237.67
187.35
222.92
219.46
215.92
230.68
188.96
190.41
249.88
201.72
209.8
172.92
211.04
186.51
221.41
215.75
298.5
224.31
217.58
208.77
213.25
213.72
209.07
202.9
192.87
197.62
213.01
173.34
192.25
246.68
261.85
277.49
223.83
251.37
259.17
186.77
246.34
276.3
403.92
270.31
224.55
284.92
201.4
247.25
197.07
259.12
242.64
257.05
209.3
218.2
317.01
202.86
281.61
195.03
237.59
263.51
435.68
268.63
229.92
217.11
199
217.12
401.88
205.28
198.48
385.79
252.77
215.38
417.03
227.09
298.53
217.73
218.2
193.31
226.28
311.27
237.32
241.14
237.71
238.84
275.33
221.44
279.67
225.43
221.14
190.83
194.09
216.62
220.36
303.13
187.14
224.23
261.58
219.83
187.22
247.27
223.06
192.51
265.48
227.24
231.84
227.98
215.3
217.01
272.95
216.3
231.33
239.51
216.63
248.33
234.15
273.17
255.98
338.46
232.06
225.85
247.89
203.26
172.4
241.28
191.86
185.34
213.69
205.58
365.92
249.17
378.78
313.65
335.39
333.16
346.23
221.83
202.3
184.46
190.5
276.44
205.04
257.74
203.47
210.73
230.63
232.83
241.65
254.08
190.08
204.7
217.85
200.05
263.29
297.97
205.04
182.53
205.77
184.75
263.94
208.46
189.25
243.44
223.35
173.37
184.47
211.26
188.52
195.07
225.04
191.93
196.76
191.83
210.2
198.57
220.05
251.97
259.65
426.88
208.4
247.88
182.75
188.56
196.1
311.76
190.85
182.87
228.32
225.94
197.18
237.19
181.63
287.43
259.74
197.48
229.08
226.66
239.67
192.03
263.98
260.91
189.25
216.35
226.25
257.06
338.94
230.98
226.64
248.01
204.88
172.08
242.58
237.43
183.74
213.94
204.13
368.56
249.59
380.21
314.31
336.12
346.81
222.09
202.97
202.62
268.67
271.99
164.86
287.46
291.14
202.34
260.04
178.59
204.15
265.64
279.27
243.98
259.08
272.59
216.13
212.89
213.48
194.65
219.64
236.16
236.18
242.52
196.09
262.14
408.68
293.67
209.6
269.75
217.49
203.24
223.83
254.74
262.04
431.32
253.65
185.26
212.73
231.97
233.72
200.85
239.98
283.29
209.54
212.27
259.19
210.82
220.13
255.19
242.08
261.3
182.15
257.81
240.39
189.56
273.49
198.16
226.17
218.82
185.55
232.6
176.98
178.43
191.95
230.85
195.79
233.16
188.17
293.78
223.83
186.1
229.03
189.5
190.54
200.58
255.24
222.45
195
234
305.36
207.77
196.13
259.64
239.97
248.55
221.28
240.58
238.16
175.37
258.05
244.35
217.89
217.17
165.18
236.42
198.46
207.4
214.88
327.33
211.52
230.35
244.84
230.3
251.68
357.83
277.45
218
247.85
256.75
199.28
249.26
214.72
250.13
219.1
279.58
213.4
238.75
236.12
183
283.23
217.91
217.29
187.72
250.23
289.28
277.23
219.51
196.9
259.57
271.73
196.1
258.24
293.94
350.64
229.56
271.74
270.58
291.15
196.71
218.87
218.68
232.52
280.99
280.33
270.29
217.03
219.4
249.11
196.11
283.69
240.6
251.92
225.21
194.46
207.96
258.68
213.19
315.33
256.42
287.14
291.99
333.65
289.31
302.72
216.22
253.93
255.95
208.92
188.7
335.03
268.89
285.07
289.12
290.26
290.64
217.83
284.24
194.37
222.96
287.67
284.45
209.04
311.88
294.15
293.51
396.19
236.25
281.02
288.55
290.37
286.08
284.78
307.06
276.57
370.49
286.55
281.51
228.36
205.4
223.4
180.73
295.43
219.76
177.98
256.33
189.62
195.75
193.24
198.02
212.82
219.02
195.1
238.21
208.77
219.74
289.89
231.01
237.8
231.44
172.84
213.8
233.84
282.55
218.81
222.22
198.2
209.43
193.18
212.59
295.22
219.02
200.76
212.63
244.65
211.52
211.09
225.62
220.48
258.7
303.39
235.5
294.86
277.57
226.44
211.56
221
250.93
294.36
255.36
239.79
208.08
234.73
184.39
269.09
223.43
222.2
213.15
180.22
201.34
228.74
224.19
231.52
315.22
243.65
245.82
243.85
244.47
184.81
294.53
224.8
295.07
231.44
211.47
273.61
223.25
225.76
308.6
232.94
268.76
225.6
252.14
207.9
228.85
270.72
233.36
238.29
233.52
275.12
243.24
264.53
203.98
254.26
286.66
267.68
203.01
253.07
232.14
212.89
215.29
238.12
229.54
264.94
208.61
250.54
251.31
268.57
465.95
269.02
260.74
271.55
209.82
276.98
218.68
205.87
201.82
247.44
248.35
259.37
215.06
255.73
214.8
237.42
269.48
233.65
226.07
269.27
259.52
264.58
252.14
337.9
222.1
267.58
233.51
246.63
265.33
250.51
269.69
256.57
199.38
250.56
254.74
236.75
264.23
221.96
241.09
222.93
261.47
306.78
241.24
203.38
189.18
197.09
207.8
265.07
319.21
421.05
265.51
173.85
290.39
209.16
184.92
214.39
223.26
254.66
248.25
403.38
220.52
180.52
249.15
212.59
225.71
236.66
239.35
257.03
271.3
267.27
243.98
254.17
192.79
255.08
294.48
403.42
224.88
286.15
202.9
265.33
271.1
176.54
247.1
266.13
407.83
262.21
253.91
256.59
219.68
198.93
242.61
230.07
248.82
195.24
466.31
242.35
211.31
194.39
281.71
212.89
219.65
238.73
226.34
245.69
213.85
258.03
226.33
214.63
183.37
203.07
205.22
258.37
279.78
284.1
196.57
235.36
174.68
296.99
211.96
259.24
265.29
180.2
245.42
285.03
393.29
261.91
198.5
276.66
192.85
255.27
267.44
272.25
232.57
187.23
213.71
266.17
224.3
245.46
245.77
201.27
202.66
205.89
324.82
207.98
343.87
305.95
189.29
250.71
244.81
237
207.2
213.27
185.46
408.42
271.06
287.68
338.68
290.4
216.28
217.32
217.21
231
178.75
265.79
222.8
268.76
230.47
217.9
197.78
281.31
207.9
252.72
223.79
256.53
196.65
237.2
220.79
245.1
269.53
208.97
195.1
237.48
191.53
211.81
199.8
262.69
254.72
222.31
201.15
227.15
258.55
267
431.82
218.17
256.86
190.21
234.61
237.07
213.35
243.13
186.46
254.5
401.24
271.67
191.25
266.4
276.37
277.72
269.11
210.56
236.44
289.91
230.3
216.12
230.6
214.24
215.13
204.55
228.81
233.7
286.68
254.1
271.98
215.02
260.32
314.56
213.33
259.88
213.78
224.59
255.05
250.81
255.93
316.91
275.42
185.64
261.56
257.35
275.22
277.03
271.01
277.24
221.76
224.28
248.77
228.11
261.59
258.5
297.93
225.5
236.91
228.48
242.12
239.47
232.02
388.71
197.87
317.69
271.87
270.57
258.01
228.07
276.86
239.37
250.47
270.56
256.7
276.53
266.9
205.34
257.86
255.34
241.86
275.99
233.73
247.04
228.89
266.11
246.73
200.66
192.75
226.64
231.56
262.25
263.42
439.34
223.85
174.29
228.93
188.66
239.38
241.17
247.76
293.58
204.06
236.96
228.47
237.74
237.01
246.04
198.61
240.5
209.56
196.99
225.78
214.88
228.69
186.96
251.32
290.76
398.08
270.59
282.45
197.69
260.54
267.71
229.29
208.51
236.81
195.18
445.58
227.45
185.53
180.84
232.55
193.24
217.94
213.64
225.45
245.02
306.72
167.73
223.85
209.35
230.02
178.31
261.31
268.78
436.28
221.56
227.3
192.09
215.65
219.26
237.83
240.5
246.79
232.34
271.06
217.44
234.14
214.46
204.36
203.07
275.99
269.49
200.86
243.81
175.51
257.28
173.51
209.12
217.76
289.85
224.87
200.95
198.34
269.73
218.61
203.36
202.27
203.11
197.92
189.12
182.28
186.71
195.72
167.47
214.58
218.94
321.8
206.35
228.04
230.77
235.23
223.98
186.9
267.66
193.84
319.49
271.75
218.06
209.59
243.03
239.87
218.05
220.09
250.53
257.99
205.97
217.92
189.52
234.56
198.45
221.82
258.78
225.45
224.44
226.38


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-median.dat <==
161
220
273
357
213
175
220
271
203
210
197
227
175
200
198
218
189
203
203
203
185
187
199
147
271
291
363
252
207
134
255
273
255
187
261
267
169
222
173
203
196
181
222
253
206
172
178
192
204
141
253
262
337
192
286
200
251
256
158
229
185
218
169
229
199
174
165
226
147
363
217
219
181
210
227
292
184
222
222
171
158
185
148
162
105
177
151
187
221
162
115
213
141
175
183
170
155
107
179
180
184
192
169
207
200
198
187
225
111
165
199
170
186
144
151
147
376
266
320
306
282
343
296
187
322
376
199
325
325
175
183
292
192
206
271
308
182
276
137
258
276
190
283
197
264
149
232
179
202
207
160
232
210
191
203
135
257
261
250
254
159
171
249
200
213
203
230
173
197
240
201
201
193
171
204
168
105
184
196
233
146
383
224
162
226
188
202
217
208
225
233
207
160
177
242
208
185
216
216
189
170
205
242
184
205
209
249
196
215
197
224
162
195
203
240
282
203
203
196
186
194
192
161
147
134
141
165
147
137
135
184
180
163
118
135
195
194
137
225
202
137
165
168
192
144
194
134
133
132
197
154
197
143
142
162
170
129
135
196
169
183
144
162
129
135
118
192
144
127
186
178
165
133
191
172
132
175
172
187
196
234
181
232
230
199
229
282
175
192
221
197
232
265
222
229
222
232
249
242
249
235
265
233
269
252
88
247
227
87
242
374
253
87
249
254
239
234
106
221
191
353
222
383
258
231
402
264
247
178
194
180
240
150
231
187
233
195
196
222
217
224
240
307
215
220
226
221
233
240
243
265
213
234
226
205
193
266
212
223
230
222
254
222
233
200
226
264
230
228
234
147
159
136
145
150
150
179
176
146
152
210
177
201
201
149
229
142
159
153
200
180
147
156
273
271
255
253
266
258
257
163
301
243
150
246
250
258
259
235
262
182
257
246
244
236
243
268
197
262
254
291
248
250
255
230
294
243
265
253
250
254
246
254
245
229
242
257
254
261
249
295
259
118
265
246
257
249
265
171
246
257
135
250
259
334
248
253
203
320
317
200
196
195
191
354
206
178
193
280
194
344
346
199
310
315
362
196
306
213
185
215
181
135
187
192
163
153
188
287
175
195
167
178
221
317
138
186
142
296
153
146
304
216
333
209
282
196
273
203
262
185
282
202
261
204
216
197
194
232
318
179
257
259
260
213
222
208
190
255
253
258
216
230
217
240
241
230
306
195
274
267
255
204
224
240
254
257
263
262
203
254
257
244
271
226
249
225
266
246
191
188
137
258
190
264
227
196
218
343
207
340
230
216
224
225
230
377
213
195
243
207
237
201
216
207
217
211
210
228
367
228
265
332
213
228
221
214
333
196
212
357
224
222
219
214
176
180
169
160
173
188
160
199
234
176
149
226
159
186
195
181
163
229
190
193
194
203
181
220
211
221
198
237
178
210
181
197
157
162
137
259
265
270
165
226
146
363
217
219
181
210
227
292
116
170
168
205
152
382
147
208
178
160
215
170
237
206
216
213
256
219
247
200
252
255
296
197
195
192
249
244
193
254
252
196
273
249
291
241
255
275
167
251
262
249
245
303
254
254
299
193
190
217
213
187
224
233
231
235
135
260
195
227
217
208
233
203
220
218
250
224
191
216
260
221
224
219
144
262
278
195
203
267
137
269
182
206
243
159
158
214
215
204
167
175
252
187
213
207
188
171
260
264
182
202
213
336
198
322
321
192
203
195
187
88
356
210
214
88
193
192
346
242
317
306
200
191
134
257
283
244
185
280
192
272
269
222
229
222
376
232
357
240
242
240
229
407
265
233
260
88
247
227
183
87
242
253
87
250
246
395
239
234
106
221
191
356
222
378
259
231
264
247
184
167
247
215
222
238
197
178
247
220
191
191
211
194
161
216
170
227
178
192
208
201
183
160
177
227
191
197
169
202
162
193
190
216
164
193
193
198
198
193
179
163
182
190
159
133
246
255
254
186
244
255
131
244
253
333
252
184
277
192
242
50
253
217
253
199
209
282
195
280
163
215
264
402
268
199
210
192
211
366
186
187
382
253
210
416
222
276
208
213
187
219
218
199
226
233
236
258
207
231
219
215
185
183
205
216
223
181
218
247
215
182
227
219
186
254
223
227
221
193
206
265
177
220
228
205
236
222
262
203
325
201
203
197
187
87
201
153
87
198
198
331
247
349
313
320
314
345
205
197
175
181
178
188
242
195
194
188
216
217
190
181
170
196
192
242
299
198
167
198
178
185
194
181
147
205
166
177
188
182
176
210
185
188
183
153
175
212
243
230
349
203
205
167
181
189
298
180
175
212
219
187
224
176
180
253
175
217
211
194
170
253
268
186
206
217
203
325
201
203
196
187
87
201
194
87
198
198
331
247
349
313
320
345
205
197
143
268
249
162
280
184
176
249
165
167
240
210
198
237
250
199
211
211
191
191
229
222
234
142
262
339
288
202
266
162
185
223
254
241
360
216
178
207
223
230
198
235
191
175
202
254
209
178
230
228
203
173
246
228
181
199
195
219
202
170
224
154
172
184
170
193
230
149
291
220
182
223
185
186
199
210
214
193
230
296
205
194
168
239
221
195
229
181
164
241
239
210
205
157
234
190
198
206
207
185
217
234
222
248
265
223
206
242
234
192
247
183
247
210
263
204
218
231
176
275
214
209
129
250
267
255
181
189
256
267
135
255
271
333
188
260
265
199
183
208
217
230
255
213
212
216
211
236
189
207
211
245
208
178
204
249
211
313
203
280
286
292
284
300
208
196
196
191
105
334
229
279
283
283
284
204
280
106
193
279
277
194
298
288
288
317
234
275
282
285
279
279
288
270
343
279
274
169
188
222
142
294
218
162
218
181
193
191
195
211
214
194
229
206
210
197
192
225
224
138
204
228
221
210
213
167
186
180
206
214
214
193
206
225
206
203
217
212
140
186
147
180
186
221
199
186
224
222
198
221
187
222
175
193
194
213
197
164
153
218
220
227
224
206
233
240
243
142
265
214
237
227
206
262
212
223
230
229
255
223
235
201
226
262
231
234
228
271
185
262
192
251
271
264
191
250
193
205
186
184
221
254
160
246
248
265
387
265
250
267
202
272
211
197
179
244
242
247
205
219
207
229
266
230
219
264
256
260
245
306
213
255
229
243
260
246
252
252
192
243
247
233
260
215
237
214
256
300
235
181
177
144
206
265
298
356
251
166
285
200
177
162
222
253
240
360
215
177
204
206
223
229
234
250
254
260
243
253
135
254
271
330
186
279
193
260
265
118
246
257
325
249
246
251
112
161
191
197
233
154
384
224
194
163
228
188
202
218
208
225
197
235
207
197
161
144
200
254
263
263
191
193
170
288
201
252
258
126
245
262
322
245
177
270
184
252
263
165
222
173
203
196
177
222
253
171
192
197
322
187
308
303
181
194
186
200
153
182
182
332
231
285
336
197
181
207
215
229
146
254
212
211
219
210
187
205
206
243
207
248
171
178
180
242
257
174
50
197
176
206
153
246
240
165
189
226
257
244
363
217
219
181
226
233
201
238
133
254
330
254
186
260
271
170
258
197
226
224
182
214
222
212
212
174
215
226
281
200
267
204
256
276
203
254
204
209
192
191
233
312
264
147
257
253
270
247
260
272
213
216
202
190
255
253
254
210
224
217
234
235
224
307
190
276
267
265
249
218
262
234
247
265
251
258
263
197
248
240
238
271
226
242
218
260
240
192
182
172
231
261
249
368
221
159
223
185
231
237
242
187
167
231
216
225
222
199
189
231
176
194
214
197
218
132
249
266
325
254
274
188
255
260
174
196
234
156
370
225
181
162
227
188
214
211
217
234
300
161
171
191
228
138
259
246
365
219
221
183
209
212
228
235
240
142
264
191
219
157
193
200
264
276
192
149
160
247
167
192
188
215
162
190
191
247
208
187
197
197
192
177
161
181
182
161
211
214
215
192
216
224
234
224
153
255
191
248
227
214
206
224
206
217
218
220
244
205
216
188
217
192
220
249
224
221
222


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-min.dat <==
151
214
245
351
207
165
214
263
199
202
193
224
145
38
196
215
165
200
200
199
181
185
186
143
242
284
331
247
206
118
232
263
244
173
251
260
142
218
171
202
195
169
221
181
188
160
169
190
196
131
225
255
332
187
256
194
243
248
137
228
184
213
163
228
198
172
158
221
132
357
214
214
172
201
221
289
167
194
193
144
137
167
129
131
74
151
128
153
201
102
84
194
117
154
157
149
124
77
152
156
167
166
146
177
183
171
161
201
73
143
181
153
161
109
123
138
360
245
314
297
275
323
288
185
317
369
193
306
306
165
180
262
183
201
263
306
179
268
129
247
269
184
253
191
256
129
229
175
190
206
155
228
207
178
195
132
233
254
243
248
130
144
231
190
3
173
215
157
183
220
191
189
159
144
145
143
74
151
177
214
123
363
206
147
207
170
179
208
198
206
214
194
145
151
240
205
182
215
215
178
158
204
240
175
203
208
242
194
213
189
206
154
191
199
235
209
199
195
176
180
178
183
151
139
118
112
156
123
122
113
151
169
139
112
128
171
166
129
201
165
128
158
145
169
96
172
100
125
123
184
144
166
125
133
141
158
120
117
189
161
170
122
141
123
121
114
163
10
116
5
147
142
124
163
162
108
165
147
161
173
215
169
191
1
185
215
190
162
170
200
0
224
260
221
228
194
231
247
240
242
215
260
190
259
239
86
245
226
86
29
369
230
84
232
224
233
200
104
194
182
351
221
375
245
213
396
257
246
163
184
170
233
143
223
179
225
184
187
213
209
183
231
298
208
214
221
201
214
233
188
260
171
227
221
194
185
247
207
205
223
221
252
204
214
183
221
258
43
89
81
131
107
109
123
146
140
148
138
131
134
193
158
188
189
133
211
130
138
123
182
129
132
139
245
242
232
226
250
248
234
139
277
188
140
234
222
234
239
193
248
160
242
223
222
180
211
248
170
238
224
267
179
233
235
217
266
188
245
223
224
230
225
49
235
218
237
223
231
228
221
270
229
114
260
234
251
244
260
170
239
244
128
223
243
326
241
242
199
310
310
190
186
190
179
346
197
172
189
59
190
339
340
177
301
307
339
193
297
211
182
212
178
133
184
182
140
44
179
283
167
40
161
176
218
313
136
182
136
292
38
144
293
188
325
186
275
181
263
36
14
173
275
189
250
171
206
191
186
227
310
148
247
249
250
203
211
200
173
244
243
246
192
220
207
229
230
216
295
186
265
256
241
194
219
232
242
246
203
248
186
236
248
233
259
216
239
222
254
237
181
178
129
235
185
257
219
170
202
330
185
329
211
193
208
200
206
365
24
175
225
191
49
185
198
164
204
198
200
200
358
207
222
314
0
182
2
171
323
181
202
345
207
201
205
199
145
163
160
155
157
177
150
190
227
138
112
213
151
176
184
169
151
216
178
180
180
182
173
208
199
206
187
228
163
199
171
188
143
150
130
238
258
263
158
221
130
356
214
214
172
201
221
288
84
158
145
194
134
343
112
197
164
155
198
158
211
190
206
201
239
198
232
196
247
236
288
194
189
187
229
223
179
249
247
188
268
226
276
192
234
270
159
222
255
232
240
281
248
244
289
172
186
213
194
185
206
191
223
193
133
254
175
220
214
197
199
184
217
217
242
206
187
213
253
217
221
202
133
248
262
189
197
260
117
259
160
205
225
151
142
188
192
199
154
154
239
183
212
206
181
156
248
190
177
200
206
331
196
317
312
190
198
183
157
87
349
193
188
87
190
190
336
228
311
300
198
172
125
242
276
232
184
233
186
265
267
221
228
194
369
231
353
239
240
239
215
401
260
199
248
87
246
225
182
86
240
234
86
249
224
386
233
179
85
194
182
354
221
370
243
213
262
245
158
157
242
211
221
226
184
164
246
203
161
182
209
176
151
215
149
212
148
182
198
179
170
147
164
216
181
187
159
190
147
183
172
205
151
186
181
187
178
183
173
147
169
175
148
125
224
249
249
181
237
242
123
222
247
324
247
179
248
186
235
39
240
215
180
198
208
208
152
59
161
192
190
329
195
198
208
148
210
335
186
175
333
180
209
343
221
203
205
197
173
1
179
187
207
219
177
3
164
215
211
188
173
165
178
197
207
166
205
233
197
176
207
207
174
241
201
210
202
71
188
247
158
203
211
192
223
206
244
200
307
193
201
184
161
86
187
44
86
195
195
313
245
317
303
302
304
335
202
194
155
161
152
170
240
184
192
179
192
216
178
171
158
190
191
11
217
195
157
184
166
175
192
172
135
180
156
165
170
180
145
179
175
178
171
144
167
207
210
223
342
161
196
156
171
188
268
171
166
207
206
173
217
167
156
231
169
210
203
182
163
234
195
169
186
207
200
307
193
201
184
161
74
189
40
86
195
195
314
245
317
303
301
335
202
194
140
249
244
153
273
139
140
201
126
127
197
177
152
164
202
150
183
163
143
151
172
187
186
133
237
331
258
197
260
141
167
205
224
234
351
197
162
190
204
222
184
228
166
165
179
224
198
176
229
200
192
165
224
211
171
189
186
217
179
159
223
142
160
174
161
187
222
133
268
217
177
217
175
175
189
208
205
176
223
293
204
184
146
233
218
190
223
173
157
192
233
204
192
152
195
187
192
204
177
179
207
200
213
179
222
208
190
228
179
146
242
169
237
195
262
183
210
228
165
267
204
188
120
232
238
244
176
183
236
254
127
234
265
326
183
253
258
183
180
201
209
217
255
213
209
204
195
224
188
206
210
235
201
176
195
248
209
296
199
242
256
262
253
287
205
194
190
179
104
316
211
245
253
254
254
203
233
85
189
250
248
192
268
245
258
286
195
245
252
241
249
245
257
241
333
249
245
166
176
222
130
266
217
152
218
172
184
191
186
210
205
185
229
205
188
171
179
206
214
117
173
182
209
201
201
159
144
160
189
205
194
183
189
206
186
187
208
189
128
174
135
165
161
195
177
182
223
211
187
194
175
206
166
177
185
197
183
154
146
217
202
212
201
196
214
230
188
135
255
171
215
215
193
244
202
205
223
223
244
204
214
30
220
248
215
221
210
263
181
251
190
243
263
257
178
242
160
202
180
174
215
252
137
239
200
257
384
258
242
260
200
265
209
195
176
237
235
245
180
212
198
215
259
223
217
262
249
253
233
299
211
252
222
236
253
239
244
245
174
241
241
226
253
213
230
212
248
285
228
179
175
135
200
246
286
324
240
145
241
197
156
141
204
223
212
340
196
140
183
189
204
222
227
249
253
259
241
253
120
231
261
319
172
249
182
241
250
114
226
250
313
244
239
194
73
139
156
177
214
123
369
207
176
147
207
171
180
211
201
206
182
214
200
183
145
125
8
226
249
246
7
171
147
92
179
109
0
116
235
256
316
157
166
241
179
230
249
143
221
172
186
195
163
221
181
158
175
169
321
185
302
303
176
191
175
181
37
180
180
331
224
284
329
181
177
199
206
217
135
246
204
203
198
194
179
194
202
240
199
35
144
147
126
237
253
146
39
191
145
195
146
241
237
158
183
221
223
237
358
213
213
171
221
226
201
231
125
230
323
245
172
252
258
153
256
186
225
219
167
212
221
207
209
157
213
214
268
186
260
196
249
269
195
248
145
208
189
179
225
303
258
132
244
245
263
232
253
264
206
215
200
181
242
240
250
179
217
210
232
227
223
298
187
267
254
258
248
217
258
227
240
258
244
249
249
169
247
237
231
258
214
235
217
253
233
184
181
162
225
228
242
362
217
148
217
175
225
230
235
161
160
213
187
205
212
188
175
213
167
184
212
183
217
120
221
260
318
244
245
175
248
253
165
190
229
139
325
221
176
151
221
18
209
209
208
229
285
151
0
16
93
21
105
95
315
62
74
73
0
3
75
0
53
117
251
179
203
138
177
186
244
195
180
124
145
246
156
188
187
214
150
188
190
246
203
169
194
194
188
175
145
179
181
151
200
197
190
178
204
183
0
197
143
243
176
238
201
203
195
192
195
194
203
205
231
188
197
164
204
33
203
238
208
203
199


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c4-stdev.dat <==
299.88
7.14
4.19
1731.95
85.37
308.17
33.9
175.93
161.18
163.76
365.65
177.04
511.04
199.88
163.6
150.86
161.3
154.09
147.87
152.81
154.69
150.46
152.97
330.01
2.84
527.43
1839.75
97.16
437.99
391
3.78
226.91
209.14
378.78
340.27
6.07
638.77
41.46
407.21
517.24
1876.26
474.21
183.83
40.56
68.69
1207
1039.98
45.18
105.48
329.51
26.3
509.5
1880.87
1141.95
14.27
386.89
9.5
72.52
770.22
23.22
71.11
131.92
331.43
99.54
37.47
531.38
325.3
72.82
106.59
1911.74
106.42
217.86
250.3
35.34
34.02
521.09
704.18
36.95
150.23
775.06
767.88
766.57
773.3
1820.47
770.88
772.63
1341.82
1152.28
703.48
772.45
768.56
766.52
771.5
764.81
767.63
770.41
778.41
772.92
922.45
767.43
767.78
768.34
769.01
844.24
769.8
769.89
766.54
882.81
771.63
768.03
791.46
771.18
767.31
1203.46
813.98
1113.28
963.6
1096.76
1081.54
929.51
1105.8
1101.93
956.64
967.36
1102.37
1098.91
1085.73
964.33
966.11
1082.57
966.47
1111.66
1069.88
1092.7
1063.19
1079.93
1081.38
1077.24
389.91
24.35
529.27
1183.7
18.43
388.75
50.94
773.43
53.45
403.91
552.2
1864.56
405.79
178.15
36.3
50.49
85.84
307.08
24.85
75.97
594.67
28.3
889.86
580.66
472.33
585.12
581.68
506.46
1824.82
488.45
842.07
484.75
577.61
473.02
473.57
583.44
85.38
579.35
776.85
337.26
788.65
110.04
108.56
1834.55
81.42
156.11
1180.09
478.87
71.45
87.07
75.95
74.16
415.61
179.37
279.11
772.33
106.46
381.83
178.82
97.09
1895.24
339.43
129.46
235.04
178.3
1029.95
586.85
28.27
1454.37
1473.03
1383.09
1724.17
2365.56
1763.66
1409.89
1723.7
1436.82
1458.03
1408.49
1432.44
1749.3
1530.35
1712.69
1719.7
369.82
388.58
386.1
388.32
409.88
1171.2
386.09
378.79
395.1
368.83
391.03
387.99
390.75
398.16
403.04
387.49
470.1
512.03
389.2
401.12
432.15
440.01
388.31
395.54
391.81
388.71
399.89
400.27
1450.22
397.64
387.97
388.73
388.39
525.48
384.93
387.17
393.72
386.36
637.06
396.7
388.42
418.26
385.46
445
398.14
392.26
402.49
389.63
363.99
361.36
423.83
389.75
388.36
393.93
416.35
397.44
644.44
119.95
74.48
89.7
284.6
678.29
480.37
115.01
39.25
373.69
1672.24
454.1
70.03
106.2
1631.77
87.73
14.48
54.76
81.27
1530.14
104.41
1058.87
72.58
26.99
51.75
21.39
40.52
143.65
59.06
65.29
107.81
261.03
1362.05
33.02
89
43.05
28.21
100.89
71.56
85.5
24.51
442.48
93.32
38.32
61.62
40.46
32.01
70.36
887.14
270.65
387.19
373.54
370.98
18.32
48.73
75.35
1004.02
112.86
341.92
211.54
1349.61
70.15
47.08
31.39
354.39
23.79
17.86
15.21
578.35
40.34
77.55
43.51
603.77
333.44
411.8
57.46
272.05
232.7
75.73
280.44
13.92
1329.4
20.76
31.81
5.32
36
561.39
11.67
86.91
55.12
43.7
46.92
79.26
634.95
1118.8
72.62
93.03
45.86
538.71
492.68
47.8
46.41
111.06
77.57
49.39
52.65
1686.06
53.68
109.05
74.23
89.7
45.38
78.83
94.31
47.67
63.22
2.86
154.6
8.75
1110.37
8.19
109.18
393.21
101.53
8.44
45.31
7.44
39.38
85.75
34.32
81.25
24.39
26.14
17.76
179.16
31.55
1149.88
403.66
13.87
158.69
8.94
18.13
1684.88
1623.59
7.08
15.13
17.73
277.27
84.77
7
6.08
3.55
11.36
22.24
44.65
10.5
160.16
31.3
12
156.99
7.61
45.93
50.73
75.6
390.83
28.32
63.7
181.74
217.46
98.23
1175.07
286.57
11.06
326.12
12.5
64.04
1874.3
559.86
57.33
1573.65
1107.52
109.41
1448.12
1047.15
397.73
846.95
96.02
46.9
1078.59
170.76
64.32
499.84
1654.68
1000.69
200.92
149.19
584.53
64.54
872.14
664.65
1478.3
141.62
1020.13
79.37
105.47
74.4
176.86
81.27
91.44
291.31
1426.45
47.89
75
199.73
54.79
95.09
1045.11
76.43
83.64
119.79
160.09
79.53
70.89
113.81
82.49
52.84
947.37
102.58
528.31
280.1
125.92
158.93
53.33
1108.13
124.77
113.27
141.18
350.38
1739.92
401.64
854.6
202.88
149.14
61.84
56.42
127.65
79.69
117.69
1466.59
491.01
176.41
138.16
1166.11
475.04
466.18
170.48
138.85
122.75
124.56
1654.93
122.17
1632.31
139.14
151.71
196.22
271.41
99.63
265.33
104.78
69.95
135.5
71.78
188.73
112.12
126.25
226.85
52.91
111.26
92.64
125.46
148.59
128.23
223.19
399.83
85.09
369.26
471.72
1652.86
572.67
110.14
1139.85
123.08
156.47
574.36
135.13
1055.68
465.56
766.46
176.67
315.71
255.04
173.19
107.99
111.2
1571.95
652.15
1216.99
506.08
224.85
156.74
89.47
1655.49
170.82
718.04
587.58
147.27
225.34
134.09
451.95
130.83
263.69
213.42
156.87
235.04
117.08
953.3
203.38
407.09
406.42
405.36
409.58
424.03
513.11
1787.56
409.04
400.48
408.88
442.43
412.64
403.76
404.45
407.7
1617.73
627.1
1240.69
503.69
441.98
444
415.49
410.3
1650.12
409.54
410.1
408.48
410.31
410.24
409.02
405.89
407.74
427.65
432.19
325.47
8.94
407.77
8.87
324.29
97.51
70.81
1868.6
87.58
58.23
253.95
27.64
29.02
530.42
768.11
330.97
336.12
15.79
45.74
1888.03
343.74
88.24
56.03
192.83
97.86
300.54
236.52
1742.39
35.43
23.42
516.71
26.62
37.11
145.18
88.96
104.25
670.81
1470.61
1025.66
326.34
93.69
113.6
119.31
85.31
112.01
286.49
1361.09
107.01
467.98
144.7
71.5
1012.15
51.47
76.74
112.57
91.13
140.96
115.32
223.72
115.3
77.59
174.41
272.53
61.82
772.39
615.39
81.18
46.61
26.26
37.02
75.91
510.01
1898.8
332.33
54.91
40.52
178.97
1361.09
123.89
1025.53
45.55
96.58
610.21
87.9
75.31
27.84
59.42
124.59
391.91
6.86
548.61
1206.53
421.41
59.17
634.63
21.24
45.1
55.95
178.99
481.19
229.74
42.94
68.41
34.53
518.61
765.45
43.66
134.54
116.71
120.5
329.13
285.01
100.83
32.46
440.12
229.42
38.23
56.17
1570.9
1120.3
104.19
347.24
1742.29
405.13
838.23
136.84
109.61
100.12
104.48
168.67
154.84
491.64
1632.35
1590.77
628
75.5
906.51
225.83
389.86
6.1
530.95
67.3
1157.47
19.11
444.84
17.24
1573.35
99.19
90.27
98.94
1106.25
101.25
117.65
1563.48
85.75
1050.88
818.15
142.84
90.69
98.11
83.76
166.25
94.25
151.63
1112.51
103.2
491
199.76
99.67
168.8
95.53
1661.3
125.45
83.8
117.14
73.55
459.79
165.06
74.26
119.92
85.83
85.02
952.69
188.3
769.15
625.89
37.86
368.13
525.12
1848.3
350.53
36.38
169.59
66.12
183.19
1051.5
39.48
91.67
553.9
78.25
768.73
47.2
295.86
134.28
122.61
130.32
345.04
212.12
259.96
186.74
202.15
395.47
561.29
42.65
141.08
411.38
122.32
1804.8
352.59
239.44
131.2
115.43
95.07
108.82
315.57
126.27
102.12
97.06
92.49
393.36
7.07
83.56
213.55
1146.69
342.5
8.23
329.35
43.72
528.57
1845.6
93.49
1190.05
40.47
448.27
38.68
135.48
70.11
133.57
60.83
27.19
69.95
1360.97
91.86
265.24
63.19
61.04
18.06
1361.49
29.01
257.37
86.69
33.11
32.53
1057.57
57.48
30.03
128.34
17.91
22.58
110.09
21.14
1171.95
202.47
110.75
406.1
143.06
640.12
1114.53
228.44
114.74
80.39
201.65
187.03
373.43
124.85
168.03
361.91
374.27
237.51
77.66
1685.65
286.01
181.63
415.6
77.4
279.47
128.14
52.53
268.73
87.04
40.81
57.5
177.38
129.14
42.55
22.37
58.78
40.29
38.72
80.32
43.3
43.48
54.45
1619.29
619.26
1552.08
1086.86
330.6
796.76
84.82
49.6
73.76
194.01
115.55
477.23
1342.49
20.58
1043.21
80.03
577.39
51.74
55.13
926
274.88
549.8
496.7
817.78
475.93
441.24
509.03
513.49
493.95
473.31
509.43
650.88
487.02
550.36
525.76
477.53
505.75
490.53
468.53
659.51
468.31
471.51
1665.83
480.09
501.07
509.2
687.82
506.7
462.78
501.02
429.65
510.86
491.69
465.72
485.6
497.8
395.19
885.97
286.76
403.17
660.64
1890.31
296.35
1135.7
657.85
251.95
66.74
304.66
512.27
242.89
555.8
51.66
375.47
404.09
429.74
774.8
30.92
88.92
92.88
208.25
330.2
228
103.01
33.08
177.32
183.29
34.47
1642.61
615.7
1497.71
1087.57
331.87
867.57
84.25
50.98
61.82
186.77
107.8
399.72
1381.52
24.86
1074.82
118.08
587.26
87.6
871.02
272.47
394.85
8.98
210.01
235.83
356.22
769.3
633.21
45.09
378.18
73.99
542.09
1857.89
330.08
171.89
220.38
159.28
169.36
161.6
284.71
996.58
30.76
154.4
65.91
324.43
3.85
1859.61
15.29
397.09
36.3
328.19
855.13
83.08
26.18
502.41
1893.72
1165.07
480.15
28.12
428.47
39.62
182.66
78.68
633.73
1109.85
56.61
28.96
113.42
55.65
557.43
137.83
478.91
228.63
107.79
78.19
344.67
1631.96
318.88
30.19
77.63
590.93
82.59
247.61
246.34
317.2
452.37
195.51
327.72
304.78
320.66
80.85
367.43
189.81
367.81
236.9
199.02
1668.29
367.36
244.98
180.53
428.23
245.72
246.97
634.14
37.58
76.57
548.21
157.18
471.24
231.85
98.03
97.01
28
87.09
179.62
38.53
78.51
119.55
177.34
843.64
872.77
87.28
72.87
244.73
199.41
2271.77
481.01
272.08
213.86
170.95
33.29
30.91
1185.78
39.18
312.75
721.29
210.8
113.28
188.41
271.67
245.57
23.39
129.06
386.05
23.9
559.25
218.25
1120.45
395.09
14.56
79.88
390.33
41.17
508.98
588.95
1182.41
482.3
39.63
634.11
627.25
63.02
82.05
33.43
544.01
1881.76
482.69
10.84
26.22
80.97
66.4
1664.56
1050.08
35.56
70.96
602.73
82.65
102.58
18.75
47.17
1627.79
193.43
13.47
1127.08
17.62
50.01
332.63
1768.88
396.56
867.87
84.68
76.45
52.85
14.46
28.69
102.6
54.12
34.17
17.39
128.08
456.26
191.28
36.26
482.02
305.1
20.95
11.87
1639.39
39.96
13.28
21.7
16.54
17.99
44.85
594.12
41.97
97.12
124.29
50.33
386.87
806.02
85.6
137.14
223.93
48.76
171.67
1161.82
496.7
194.5
166.61
318.65
245.13
170.56
167.21
421.47
263.13
157.04
637.97
1101.78
69.73
111.54
102.61
205.48
241.17
477.64
118.03
165.65
220.97
66.26
646.64
26.75
1652.95
170.84
281.9
26.31
72.86
35.59
177.47
61.95
92.11
1505.13
1158.12
505.27
1555.97
635.09
24.46
365.12
83.27
517.58
1874.26
465.81
180.06
38.46
73.75
429.09
1655.27
1030.68
27.15
78.08
605.83
83.37
84.2
87.59
127.25
635.15
1122.79
60.65
106.52
86.12
97.23
535.5
93.18
479.3
105.58
162.89
74.9
388.69
24.09
1655.52
105.47
441.82
16.93
68.55
136.95
29.92
29.98
17.31
19.96
247.22
14.49
1645.55
24.75
63.68
9.23
616.95
27.49
82.84
45.04
1546.9
134.77
1063.07
322.93
44.28
78.29
66.56
182.65
18.98
89.32
1904.19
36.57
86.53
39.27
27.71
140.69
80.34
175.06
112.14
13.61
112.11
82.09
255.32
1336.5
32.58
168.21
9.39
34.34
30.14
42.72
16.08
18.46
40.63
1033.45
26.69
271.23
11.75
122.27
142.36
28.51
559.3
140.45
26.84
27.74
43.92
77.74
30.82
25.78
36.28
36.05
79.56
334.37
83.83
915.22
267.66
337.99
76.11
7.1
537.59
1883.55
80.35
499.9
14.97
469.44
334.45
325.23
5.05
4.64
108.48
1388.69
86.34
237.88
1646.63
21.77
23.03
294.33
13.11
270.22
268.78
25.66
3.88
13.55
388.95
11.08
533.68
1871.81
1168.15
19.09
443.38
142.04
91.93
362.4
16.35
105.49
2106.94
91.98
276.06
27.25
777.12
1050
340.92
842.47
111.81
116.78
1889.5
96.11
90.72
173.97
1168.5
498.05
82.94
113.3
92.49
90.99
88.84
391.6
181.08
86.87
297.08
392.23
262.59
41.27
278.68
202.3
210.24
1173.13
298.11
303.29
383.44
207.99
212.94
331.32
8.99
546.7
1891.31
94.33
815.45
42.61
420.65
24.26
87.56
769.23
40.48
383.29
74.64
1873.85
334.96
171.01
28.79
1054.52
363.51
87.27
73.72
144.84
1118.15
103.3
330.45
1734.49
393.24
44.78
113.66
518.96
296.4
1646.96
1614.57
34.97
26.3
636.59
1107.91
66.21
84.36
12.33
93.8
206.33
98.95
479.55
153.05
24.86
490.41
1650.96
222.99
260
68.64
41.32
371.21
366.76
60.2
31.08
90.87
1012.61
114.6
1224.26
351.77
37.67
61.54
645.93
21.12
366.5
562.5
14.73
40.13
530.32
1634.42
29.18
1150.78
521.93
401.32
157.67
71.46
85.63
328.07
12.13
1881.29
103.08
215.9
260.44
86.05
774.62
45.4
400.78
81.04
1815.19
334.28
118.7
36.72
191.87
191.7
1051.67
564.93
26.23
79.49
1624.57
201.43
33.08
14.73
1102.88
57.98
117.83
47.13
320.44
1733.8
392.18
805.69
92.21
31.57
49.52
7.54
25
57.32
249.13
41.75
6.22
56.5
31.18
1487.6
460.54
185.6
52.39
1126.81
484.06
398.73
207.07
25.58
20.94
25.78
1687.54
27
1633.23
82.63
23.06
29.27
27.32
421.99
11.77
6.26
18.28
33.26
599.73
18.65
27.74
161.4
59.15
11.37
38.02
26.87
10.94
44.21
40.11
108.23
52.67
187
324.02
65.83
7.98
387.94
1897.93
70.75
107.49
217.27
254.05
445.34
36.17
87.49
767.97
1112.11
30.77
78.26
108.85
145.41
332.33
152.62
94.95
1281.96
326.91
412.34
89.57
26.93
333.89
71.5
544.67
1899.48
83.29
70.92
415.59
63.54
121.26
345.91
640.2
99.45
58.04
1998.53
48.4
385.97
127.63
61.67
292.93
23.24
45.44
27.53
481.88
332.72
282.26
330.66
819.69
57.43
58.79
23.27
537.16
1836.42
36.64
142.43
489.23
51.43
30.46
385.9
183.62
97.08
674.84
189
535.21
126.23
470.78
269.44
234.38
125.77
39.45
105.45
686.49
268.1
270.54
276.21
478.26
605.52
1877.13
547.88
274.35
282.66
324.79
271.67
281.83
274.83
272.74
270.34
265.08
285.2
256.78
281.23
279.67
63.55
138.55
766.84
665.96
71.26
28.78
21.93
27.61
103.31
86.29
370.45
1867.95
338.53
110.46
347.89
173.36
1304.55
26.8
46.62
1067.49
436.37
311.77
27.27
162.79
84.8
196.44
64.19
58.4
10.89
40.83
167.94


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-assimetry.dat <==
4.50
3.65
2.31
3.74
14.07
0.59
0.59
0.59
0.27
0.27
0.27
0.27
0.27
0.27
0.27
0.27
0.27
2.30
0.75
1.71
0.77
0.31
0.31
0.31
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.67
0.67


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-assimetry__c__pia_.dat <==
0.04
0.11
0.33
0.08
0.11
0.14
0.06
2.31
0.11
0.36
0.06
0.09
0.03
0.06
0.06
0.27
0.07
0.09
0.11
0.22
0.06
2.12
0.05
0.19
0.11
0.06
0.07
0.34
0.15
0.08
0.12
0.28
0.05
2.63
0.06
0.06
0.53
4.02
0.85
0.09
0.10
0.10
0.26
0.07
0.14
0.10
0.15
0.29
0.08
1.83
0.08
0.29
0.10
0.07
0.24
1.98
0.09
0.06
0.30
0.07
0.11
0.08
0.15
0.23
0.05
3.12
0.05
0.09
0.04
0.56
4.15
1.02
8.87
1.17
0.08
0.47
0.10
0.27
0.09
0.15
0.09
0.67
0.23
0.08
1.57
0.09
0.20
0.10
0.11
0.09
0.47
3.78
0.72
0.34
0.70
0.39
0.51
3.18
1.15
19.69
0.74
0.33
0.08
0.06
0.09
0.03
0.05
0.22
0.04
0.13
0.14
0.12
0.03
0.13
0.08
0.05
1.98
0.04
0.11
0.19
0.13
0.20
0.09
0.15
0.15
0.29
0.06
0.06
0.23
0.06
0.11
0.07
0.16
0.06
0.04
0.06
0.38
0.39
0.58
0.44
0.45
1.24
0.85
5.42
1.32
0.08
0.28
0.16
0.28
0.16
0.14
0.18
0.12
0.26
0.16
8.34
0.15
0.07
0.71
0.56
0.22
0.10
0.29
0.06
0.09
0.26
0.08
3.30
0.09
0.25
0.10
0.08
0.40
0.15
0.09
0.12
0.27
0.06
2.54
0.06
0.26
0.08
0.06
0.07
0.26
0.07
0.15
0.13
0.09
0.12
0.05
0.07
0.11
2.64
0.09
0.10
0.20
0.07
0.08
0.36
0.07
0.08
0.23
0.06
0.17
0.06
0.05
0.06
0.10
0.62
0.24
0.38
0.32
0.28
0.30
0.31
0.63
2.97
0.31
0.55
0.30
0.29
2.21
0.32
0.45
0.52
0.27
0.30
0.22
0.42
0.33
0.38
0.29
0.28
0.33
0.40
0.57
0.27
0.42
0.39
0.28
0.82
6.85
0.06
0.06
0.25
0.04
0.13
0.11
0.10
0.24
0.02
0.08
0.12
0.03
3.07
0.04
0.05
0.12
0.04
0.05
0.15
0.44
0.05
0.03
0.06
0.13
0.27
0.09
0.16
0.08
0.11
0.22
0.07
2.28
0.06
0.19
0.11
0.06
0.24
0.06
0.13
0.09
0.09
0.07
0.08
0.07
3.12
0.08
0.05
0.15
0.07
0.08
0.34
0.07
0.11
0.26
0.08
0.13
0.08
0.08
0.06
0.07
0.49
0.30
0.21
0.25
0.25
0.22
1.61
0.22
0.27
0.26
0.22
0.24
0.15
0.08
0.13
0.27
0.06
1.89
0.06
0.24
0.09
0.19
0.14
0.17
0.28
0.12
1.92
0.13
0.16
0.13
0.12
0.26
2.02
0.21
2.25
0.20
0.29
0.28
0.43
0.12
0.24
0.16
0.19
0.10
0.15
0.60
6.55
0.58
0.12
0.17
0.28
0.09
2.29
0.09
0.26
0.12
0.09
0.25
4.17
1.11
0.08
0.09
0.09
0.11
3.65
0.08
0.17
0.17
0.08
0.08
0.14
0.37
0.25
0.10
0.21
0.09
0.13
0.09
0.09
0.22
0.09
0.62
0.10
0.15
0.06
3.43
0.07
0.10
0.04
0.24
0.11
0.11
0.15
3.17
0.11
1.38
0.62
0.04
0.14
0.20
0.13
0.38
0.09
0.12
0.35
0.12
0.71
0.13
0.19
0.11
0.09
0.11
0.73
0.44
2.80
0.73
2.80
0.78
0.46
3.66
0.90
0.16
0.05
2.80
0.05
0.19
0.11
0.20
0.06
2.95
0.06
0.12
0.43
3.40
0.13
0.34
0.37
0.27
0.14
0.28
0.33
0.25
0.14
0.41
0.24
0.25
0.25
0.23
0.15
0.29
0.70
2.13
0.62
2.68
0.08
0.09
0.18
0.12
0.05
0.05
0.36
0.05
0.11
0.21
0.06
0.12
0.06
0.05
0.03
0.08
0.46
5.07
3.82
0.08
0.10
4.22
0.67
3.23
2.30
2.47
2.26
14.07
2.15
4.97
3.06
3.47
6.85
2.85
2.45
4.50
1.98
3.74
3.19
1.88
2.19
2.57
3.15
0.59
2.08
4.04
3.60
8.33
2.35
3.54
2.99
2.36
4.63
3.16
7.84
5.50
0.08
0.10
0.18
0.14
0.05
0.05
0.36
0.05
0.08
0.21
0.06
0.12
0.05
0.05
0.04
0.09
0.45
0.31
0.09
0.05
0.12
0.10
0.25
0.17
0.69
0.26
0.10
0.11
0.97
0.24
0.10
0.24
0.12
0.75
0.35
0.39
0.06
0.46
0.24
0.05
0.28
1.71
0.13
0.22
0.15
0.59
0.70
0.59
0.45
0.77
0.39
0.64
0.78
0.43
0.64
1.01
3.01
0.05
0.14
0.28
0.08
0.03
0.18
0.12
0.14
0.13
0.12
0.11
0.26
0.08
0.48


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-cv.dat <==
0.08
1.16
0.37
0.35
0.78
0.1
0.44
0.08
0.51
0.5
0.47
0.04
0.08
0.05
0.52
0.62
0.77
0.83
0.07
1.22
0.21
0.38
0.45
0.06
0.59
0.52
0.58
0.05
0.07
0.01
0.24
0.1
0.32
0.35
0.37
0.2
0.26
0.07
0.52
0.55
0.5
0.06
0.49
0.41
0.74
0.64
0.08
1.15
0.22
0.38
0.38
0.46
0.07
0.02
0.54
0.07
0.03
0.59
0.76
0.58
0.15
0.18
1.11
0.18
0.32
0.32
0.36
0.43
0.11
0.56
0.52
0.56
0.14
0.07
0.27
1.54
2.01
1.89
1.61
2.01
1.89
1.74
1.53
1.51
1.72
1.45
1.71
1.85
2.01
1.78
1.94
2.4
2.51
0.07
0.25
0.21
0.33
0.59
0.18
0.27
0.08
0.02
0.52
0.1
0.04
0.26
0.41
0.72
0.71
0.15
0.33
0.44
0.47
0.78
0.06
0.42
0.13
0.56
0.55
0.53
0.1
0.15
0.67
0.95
0.19
0.23
1.01
0.3
1.54
0.36
0.36
0.44
0.18
0.19
0.5
0.21
0.21
0.24
0.21
0.37
0.11
0.71
0.52
1.28
1.19
1.3
1.16
1.11
1.46
0.78
0.61
0.08
0.06
0.08
0.07
0.15
1.54
1.54
0.08
0.13
0.19
1.12
0.08
0.15
0.04
0.11
1.17
1.21
0.22
0.73
0.08
0.12
0.04
0.3
0.1
0.34
0.8
0.25
0.33
0.13
0.52
0.08
0.07
0.09
0.81
0.07
0.08
0.15
2.45
0.28
0.7
0.07
0.06
0.07
0.14
0.23
1.58
0.29
0.13
0.11
0.12
0.19
0.07
0.23
0.21
0.07
0.06
0.18
0.32
0.66
0.39
0.73
0.07
0.28
0.08
0.31
0.47
0.26
0.21
0.07
0.06
0.89
0.53
0.15
0.35
0.41
0.53
0.31
0.34
0.28
0.63
0.63
0.48
1.73
0.21
0.08
0.25
0.33
0.28
1.37
0.34
0.12
0.61
0.22
0.27
0.07
0.23
0.53
0.21
0.03
0.36
0.22
0.01
0.31
0.39
0.41
0.16
0.08
0.03
0.56
0.08
0.06
0.11
0.11
1.11
0.28
0.44
0.34
0.46
0.08
0.39
0.57
0.37
0.06
0.07
0.21
0.14
0.52
0.22
0.45
1.51
0.17
0.29
0.4
0.34
0.16
0.26
0.28
1.25
0.36
1.18
0.28
0.36
0.16
0.13
0.48
0.49
0.64
0.21
0.27
0.85
0.54
0.18
0.3
0.35
0.26
0.17
0.46
0.29
0.28
0.2
0.22
0.23
0.31
0.24
0.32
0.28
0.27
0.28
0.35
0.24
0.37
0.13
0.57
0.21
0.14
0.52
0.22
0.4
0.41
1.62
0.24
0.47
0.28
0.3
1
0.26
0.4
0.29
0.15
0.29
0.31
0.32
0.82
0.22
0.36
0.2
0.28
0.31
0.5
0.42
0.36
0.25
0.4
0.54
0.26
0.22
0.23
0.71
0.22
0.17
0.32
0.96
0.26
0.26
0.14
0.17
0.27
0.29
0.51
0.38
0.19
0.66
0.37
0.26
0.21
0.31
0.37
1.07
0.49
0.51
1.67
0.48
0.43
0.34
0.51
0.36
0.3
0.34
1.36
1.29
0.19
0.54
0.41
0.65
0.41
0.34
0.41
0.4
0.34
0.55
0.35
0.73
0.36
0.21
0.18
0.45
0.21
0.46
0.45
0.52
0.39
0.45
0.51
0.24
0.24
0.28
0.41
0.42
0.39
0.72
0.81
0.36
0.4
0.23
0.53
0.58
0.5
0.35
0.3
0.34
0.38
0.35
0.66
0.36
0.71
1.42
0.28
0.41
0.47
0.25
0.36
0.62
1.77
0.71
1.15
0.3
1.45
0.58
0.34
0.4
0.6
0.46
1.36
0.53
0.66
0.55
0.45
0.38
0.37
2.48
0.41
0.37
0.56
0.44
0.34
0.84
0.5
1.82
0.45
0.34
0.66
0.4
0.41
0.39
0.4
0.46
1.98
0.89
1.18
1.03
0.99
1.14
1
1.24
1.03
0.91
0.89
1.04
0.91
1.03
1.07
1.74
1.06
1.1
0.1
1.21
0.32
0.22
0.33
0.69
0.23
0.43
0.13
0.4
0.52
0.38
0.06
0.03
0.12
0.21
1.05
0.22
0.5
0.31
0.35
0.46
0.1
0.5
0.5
0.48
0.08
0.12
0.31
0.06
0.12
1.15
0.17
0.42
0.49
0.22
0.41
0.19
0.17
0.49
0.1
0.07
0.03
0.2
0.29
0.5
1.89
0.27
0.26
0.32
0.22
0.31
0.28
0.23
0.43
0.4
0.36
0.96
0.2
0.39
0.25
0.18
0.2
0.59
0.58
0.22
0.23
0.22
0.41
1.46
0.33
0.25
0.37
0.23
0.28
0.24
0.26
0.4
0.87
0.46
0.07
0.23
0.27
0.41
0.23
0.39
0.29
0.07
0.04
0.52
0.06
0.06
0.02
0.29
0.43
0.45
0.36
0.67
0.69
0.7
0.53
0.34
0.59
0.33
0.35
1.49
0.35
0.31
0.32
0.33
0.32
0.48
1.18
0.45
1.18
0.32
0.34
0.28
0.34
0.58
0.61
0.33
0.3
0.81
0.64
0.3
0.35
0.33
0.36
0.34
0.98
0.43
0.29
0.32
0.27
0.15
0.35
0.38
0.35
0.51
0.07
0.35
0.35
0.32
0.4
0.33
0.29
0.08
0.31
0.14
0.28
0.19
0.31
0.07
0.02
0.58
0.11
0.31
0.35
0.26
0.24
0.58
0.22
0.3
1.32
0.26
0.25
1.3
0.31
0.25
0.24
1.2
1.17
0.37
1.06
0.24
0.28
0.21
0.43
0.27
0.34
0.43
0.58
0.55
0.29
0.3
0.9
0.54
0.29
0.25
0.23
0.28
0.26
0.3
2.5
0.39
0.22
0.26
0.25
0.28
0.36
0.32
1.57
0.25
0.61
0.25
0.28
0.33
0.28
0.28
0.24
0.25
0.33
0.09
0.69
0.64
0.8
0.56
0.76
0.78
0.3
0.77
0.84
0.1
0.32
0.4
0.36
0.28
0.42
0.12
0.6
0.56
0.52
0.07
0.13
0.11
1.28
0.23
0.37
0.46
0.17
0.08
0.53
0.11
0.07
0.05
0.06
0.05
0.05
0.11
1.61
1.93
0.08
0.15
0.21
0.06
1.07
0.12
0.05
0.35
0.04
0.05
0.05
0.43
0.3
0.75
0.05
0.2
0.16
0.11
0.08
0.35
0.33
0.14
0.08
0.29
0.6
0.07
0.05
0.05
0.56
0.08
0.06
0.3
1.48
0.08
0.04
0.05
0.08
0.26
1.64
0.12
0.21
0.5
0.11
0.04
0.26
0.06
0.2
1.54
0.52
0.12
0.34
0.55
1.37
0.19
0.3
0.09
0.13
0.11
0.12
0.03
0.02
0.03
0.02
0.07
1.72
0.11
0.09
0.19
0.11
0.02
0.03
0.08
1.34
0.25
0.86
0.04
0.11
0.05
0.04
0.39
0.24
0.33
0.13
0.62
0.04
0.02
0.08
0.73
0.03
0.06
0.37
0.49
0.02
0.02
0.04
0.12
0.24
0.47
0.09
0.24
0.03
0.25
0.04
0.3
1.48
0.98
1.38
0.7
0.73
0.81
0.96
0.91
0.89
0.59
0.71
0.36
0.71
0.54
0.74
0.51
0.66
0.73
0.53
0.72
0.58
1.26
2.41
0.51
0.72
0.66
0.49
1.2
1.08
0.78
0.51
0.47
0.88
0.62
0.52
0.55
0.55
0.56
0.54
0.8
0.56
0.67
0.79
0.52
0.54
0.57
0.68
0.87
0.51
0.67
0.68
0.6
0.57
0.55
0.68
1.4
0.54
0.53
0.56
1.59
0.64
1.14
0.6
0.83
0.62
0.51
1.25
0.52
0.49
0.74
3.1
0.68
0.52
0.52
0.79
0.51
0.49
0.87
0.51
0.68
0.88
0.65
0.52
0.49
0.54
0.52
0.48
0.77
0.59
0.73
0.62
0.79
0.5
0.52
0.65
0.66
0.52
0.51
0.73
0.56
0.49
0.52
0.67
0.84
0.06
0.06
0.07
0.05
0.1
1.71
0.15
0.13
0.21
0.07
0.06
0.06
0.06
1.31
0.26
0.87
0.06
0.11
0.07
0.06
0.33
0.26
0.35
0.17
0.61
0.06
0.07
0.09
0.88
0.07
0.08
0.37
0.49
0.06
0.05
0.05
0.14
0.25
0.37
0.11
0.12
0.23
0.05
0.21
0.07
0.31
0.09
0.26
0.41
0.37
0.55
0.23
0.31
0.08
0.51
0.53
0.51
0.06
0.04
0.05
0.95
0.54
0.07
1.24
0.22
0.32
0.34
0.41
0.47
0.07
0.65
0.54
0.63
0.01
0.2
0.09
1.15
0.24
0.29
0.37
0.43
0.09
0.08
0.5
0.1
0.07
0.06
0.76
0.63
0.57
0.39
0.71
0.7
0.84
1.24
0.7
0.69
0.45
0.83
0.71
0.96
0.12
0.48
0.96
0.69
0.62
0.73
1.21
0.83
0.05
0.33
0.29
0.73
0.16
0.29
0.08
0.03
0.52
0.08
0.06
0.02
0.09
0.25
0.31
0.75
0.16
0.3
0.09
0.11
0.53
0.09
0.07
0.08
0.14
0.57
0.8
0.56
0.06
0.18
1.6
0.18
0.06
1.23
1.23
0.08
0.48
0.04
0.21
0.52
0.06
0.46
0.39
0.08
0.04
0.08
0.22
0.06
0.09
0.04
0.07
0.1
0.08
0.42
0.17
1.65
0.42
0.34
0.74
0.3
0.43
0.4
0.49
0.1
0.07
0.97
0.05
0.28
0.89
0.48
0.84
0.55
0.56
0.64
0.87
1.42
1.5
0.55
0.28
0.44
0.57
0.38
0.47
0.37
0.4
0.43
0.67
0.52
0.59
0.56
0.36
0.37
0.5
0.3
0.31
1.02
0.51
0.31
0.84
0.49
0.54
0.47
0.33
0.47
0.5
0.44
1.67
0.6
0.31
0.87
0.53
0.37
0.53
0.62
0.93
0.68
0.64
0.88
0.54
0.07
0.13
2.01
0.24
0.08
0.04
0.97
0.85
0.93
0.15
0.16
0.22
0.3
0.39
0.09
0.63
0.53
0.61
0.53
0.69
0.08
0.37
0.12
0.27
0.13
0.07
1.19
0.26
0.34
0.45
0.06
0.03
0.54
0.07
0.12
0.03
0.28
0.07
1.09
0.36
0.67
0.22
0.42
0.08
0.46
0.51
0.43
0.05
0.02
0.05
0.19
0.92
0.34
1.07
0.42
0.01
0.01
0.81
0.03
0.54
0.33
0.07
1.13
0.15
0.31
0.35
0.43
0.08
0.04
0.53
0.09
0.03
0.16
1.37
0.5
0.45
0.64
0.14
0.67
0.63
0.68
0.14
0.08
0.23
0.28
1.02
0.27
1.57
0.4
0.38
0.46
0.22
0.24
0.5
0.25
0.25
0.27
0.25
0.36
0.56
0.96
0.34
0.95
0.55
0.63
0.46
0.64
0.77
0.65
0.13
0.08
1.21
0.31
0.54
0.44
0.11
0.06
0.56
0.08
0.05
0.34
0.75
0.58
0.01
0.48
0.01
0.39
1.53
0.02
0.21
0.05
0.02
0.02
0.05
0.58
0.29
0.87
0.18
0.3
0.51
0.02
0.31
0.04
0.07
0.36
0.65
0.04
0.01
0.06
0.02
0.06
0.05
0.32
0.75
0.04
0.02
0.01
0.03
0.25
0.14
0.51
0.08
0.03
0.56
0.13
0.03
0.3
0.26
0.16
0.39
0.8
0.49
0.12
0.16
0.23
0.45
0.57
0.15
0.29
0.21
0.16
0.51
0.14
1.4
0.2
0.1
0.07
1.18
0.24
0.32
0.21
0.41
0.08
0.04
0.53
0.06
0.08
0.14
0.11
1.23
0.18
0.36
0.39
0.45
0.1
0.41
0.55
0.4
0.09
0.35
0.59
0.66
0.68
0.66
0.03
0.18
1.68
0.09
0.18
0.05
0.26
0.37
0.35
0.46
1.26
0.15
0.54
0.2
0.09
0.3
0.08
0.22
0.09
0.54
0.09
0.05
0.29
0.11
0.08
0.4
0.05
0.22
0.14
0.04
0.08
1.06
0.21
0.28
0.35
0.46
0.07
0.16
0.52
0.09
0.05
0.03
0.77
0.52
0.16
1.23
0.26
0.46
0.46
0.16
0.15
0.56
0.22
0.2
0.08
0.04
1.08
0.13
0.82
0.25
0.37
0.4
0.08
0.38
0.51
0.4
0.07
0.04
0.21
0.09
1.07
0.28
0.29
0.31
0.41
0.11
0.05
0.5
0.1
0.09
0.24
0.32
0.68
0.71
1.07
1.04
1.43
0.11
0.92
0.46


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-link.txt <==
1-21
1-28
1-29
1-30
1-37
1-42
1-44
1-50
1-53
1-57
1-58
1-70
1-87
1-92
2-21
2-44
2-57
2-73
3-21
3-28
3-29
3-42
3-44
3-50
3-53
3-57
3-58
3-70
3-76
3-86
3-92
4-21
4-28
4-29
4-32
4-42
4-44
4-50
4-53
4-57
4-58
4-70
4-86
5-29
5-57
5-73
6-21
6-28
6-29
6-37
6-42
6-44
6-50
6-53
6-57
6-58
6-86
7-29
7-57
7-73
8-21
8-25
8-28
8-29
8-30
8-37
8-42
8-44
8-50
8-53
8-57
8-58
8-70
8-86
8-92
10-21
10-25
10-28
10-29
10-30
10-37
10-42
10-44
10-50
10-53
10-57
10-58
10-70
10-76
10-86
10-92
11-50
11-57
12-21
12-28
12-29
12-32
12-37
12-42
12-44
12-50
12-53
12-57
12-58
12-86
12-92
13-29
13-57
13-73
14-21
14-28
14-29
14-32
14-37
14-42
14-44
14-50
14-53
14-57
14-58
14-70
14-87
15-57
15-73
16-21
16-25
16-28
16-29
16-30
16-37
16-42
16-44
16-50
16-53
16-57
16-58
16-70
16-76
16-86
16-92
17-50
17-57
17-73
19-21
19-29
19-44
19-50
19-57
19-73
20-57
20-73
21-1
21-3
21-4
21-6
21-8
21-10
21-11
21-12
21-14
21-16
21-19
21-22
21-24
21-25
21-27
21-28
21-30
21-31
21-33
21-34
21-35
21-36
21-37
21-39
21-43
21-47
21-48
21-49
21-52
21-57
21-59
21-61
21-62
21-64
21-67
21-68
21-69
21-71
21-73
21-76
21-77
21-78
21-80
21-81
21-82
21-83
21-84
21-87
21-88
21-90
21-92
21-93
21-95
21-97
22-21
22-25
22-28
22-29
22-30
22-32
22-37
22-42
22-44
22-50
22-53
22-57
22-58
22-70
22-87
22-92
23-57
23-73
24-21
24-28
24-29
24-32
24-37
24-44
24-50
24-57
24-73
25-8
25-10
25-16
25-21
25-28
25-29
25-32
25-33
25-35
25-36
25-37
25-42
25-44
25-50
25-53
25-57
25-58
25-70
25-73
25-82
25-86
26-28
26-29
26-32
26-42
26-50
26-53
26-57
26-58
26-70
26-86
27-21
27-28
27-29
27-37
27-42
27-44
27-50
27-53
27-57
27-58
27-70
27-86
28-1
28-3
28-4
28-6
28-8
28-10
28-12
28-16
28-21
28-24
28-25
28-26
28-27
28-30
28-31
28-33
28-34
28-35
28-36
28-39
28-43
28-44
28-48
28-49
28-52
28-55
28-57
28-59
28-61
28-62
28-67
28-68
28-73
28-76
28-77
28-78
28-80
28-81
28-82
28-84
28-89
28-90
28-92
28-93
28-95
28-96
28-97
29-1
29-2
29-3
29-4
29-5
29-6
29-7
29-8
29-10
29-12
29-13
29-14
29-16
29-19
29-22
29-24
29-25
29-26
29-27
29-30
29-31
29-33
29-34
29-35
29-36
29-39
29-40
29-42
29-43
29-45
29-48
29-49
29-57
29-59
29-61
29-62
29-64
29-67
29-68
29-73
29-76
29-77
29-78
29-80
29-81
29-82
29-83
29-84
29-85
29-88
29-90
29-91
29-92
29-93
29-95
29-97
29-99
30-3
30-8
30-10
30-12
30-16
30-21
30-23
30-28
30-29
30-31
30-32
30-33
30-34
30-35
30-36
30-37
30-39
30-42
30-43
30-44
30-50
30-52
30-53
30-57
30-58
30-59
30-61
30-68
30-70
30-71
30-73
30-75
30-77
30-80
30-82
30-86
30-96
31-21
31-28
31-29
31-30
31-32
31-37
31-42
31-44
31-50
31-53
31-57
31-58
31-70
31-86
31-92
32-1
32-3
32-4
32-6
32-8
32-10
32-12
32-16
32-24
32-25
32-26
32-27
32-30
32-31
32-33
32-34
32-35
32-36
32-39
32-43
32-48
32-49
32-52
32-55
32-57
32-59
32-61
32-62
32-67
32-71
32-73
32-76
32-77
32-78
32-80
32-81
32-82
32-83
32-84
32-89
32-90
32-92
32-93
32-95
32-96
32-97
33-19
33-21
33-25
33-28
33-29
33-30
33-32
33-37
33-42
33-44
33-50
33-53
33-57
33-58
33-70
33-76
33-86
33-92
34-21
34-28
34-29
34-30
34-32
34-37
34-42
34-44
34-50
34-53
34-57
34-58
34-70
34-86
35-21
35-25
35-28
35-29
35-30
35-37
35-42
35-44
35-50
35-53
35-57
35-58
35-70
35-86
35-92
36-21
36-25
36-28
36-29
36-30
36-37
36-42
36-44
36-50
36-53
36-57
36-58
36-70
36-86
37-1
37-6
37-8
37-10
37-12
37-14
37-16
37-21
37-22
37-24
37-25
37-27
37-30
37-31
37-33
37-34
37-35
37-36
37-39
37-40
37-44
37-57
37-61
37-62
37-68
37-73
37-76
37-78
37-80
37-82
37-83
37-88
37-92
37-93
37-97
38-57
38-73
39-21
39-28
39-29
39-32
39-37
39-42
39-44
39-50
39-53
39-57
39-58
39-70
39-86
39-92
40-29
40-37
40-44
40-57
40-73
41-57
41-73
42-3
42-4
42-6
42-8
42-10
42-12
42-16
42-25
42-26
42-27
42-29
42-30
42-31
42-33
42-34
42-35
42-36
42-39
42-43
42-48
42-49
42-52
42-55
42-57
42-59
42-61
42-62
42-67
42-68
42-71
42-73
42-76
42-77
42-78
42-79
42-80
42-81
42-82
42-84
42-89
42-90
42-92
42-93
42-95
42-96
42-97
43-21
43-28
43-29
43-32
43-42
43-44
43-50
43-53
43-57
43-58
43-86
43-92
44-1
44-3
44-4
44-6
44-8
44-10
44-12
44-16
44-19
44-24
44-25
44-27
44-28
44-30
44-31
44-33
44-34
44-35
44-36
44-37
44-39
44-40
44-43
44-47
44-48
44-49
44-52
44-55
44-57
44-59
44-61
44-62
44-67
44-68
44-69
44-71
44-73
44-76
44-77
44-78
44-80
44-81
44-82
44-83
44-84
44-87
44-89
44-90
44-92
44-93
44-95
44-96
44-97
45-29
45-50
45-57
45-73
46-57
46-73
47-21
47-44
47-50
47-57
47-73
48-21
48-28
48-29
48-32
48-42
48-44
48-50
48-53
48-57
48-58
48-70
48-86
49-21
49-28
49-29
49-42
49-44
49-50
49-53
49-57
49-58
49-86
50-1
50-3
50-4
50-6
50-8
50-10
50-11
50-12
50-14
50-16
50-17
50-19
50-20
50-22
50-24
50-25
50-26
50-27
50-30
50-31
50-33
50-34
50-35
50-36
50-39
50-43
50-45
50-47
50-48
50-49
50-54
50-57
50-59
50-61
50-62
50-64
50-67
50-68
50-73
50-76
50-77
50-78
50-80
50-81
50-82
50-83
50-84
50-88
50-90
50-92
50-93
50-95
50-96
50-97
51-57
51-73
52-21
52-28
52-30
52-32
52-42
52-44
52-53
52-58
52-70
52-92
53-1
53-3
53-4
53-6
53-8
53-10
53-12
53-14
53-16
53-22
53-25
53-26
53-27
53-30
53-31
53-33
53-34
53-35
53-36
53-39
53-43
53-48
53-49
53-52
53-57
53-59
53-61
53-62
53-64
53-67
53-68
53-73
53-76
53-77
53-78
53-80
53-81
53-82
53-84
53-90
53-92
53-93
53-95
53-96
53-97
54-57
55-21
55-28
55-29
55-37
55-42
55-44
55-50
55-53
55-57
55-58
55-86
56-57
56-73
57-2
57-3
57-4
57-5
57-6
57-7
57-8
57-10
57-11
57-12
57-13
57-15
57-16
57-17
57-19
57-20
57-21
57-22
57-23
57-24
57-25
57-26
57-27
57-28
57-29
57-30
57-31
57-32
57-33
57-34
57-35
57-36
57-37
57-38
57-39
57-40
57-41
57-42
57-43
57-44
57-45
57-47
57-48
57-49
57-50
57-51
57-53
57-54
57-55
57-56
57-58
57-59
57-60
57-61
57-62
57-63
57-64
57-65
57-67
57-68
57-69
57-70
57-71
57-72
57-73
57-74
57-75
57-76
57-77
57-78
57-79
57-80
57-82
57-83
57-84
57-85
57-86
57-87
57-88
57-89
57-90
57-91
57-92
57-93
57-94
57-95
57-96
57-97
57-98
57-99
58-1
58-3
58-4
58-6
58-8
58-10
58-12
58-14
58-16
58-22
58-25
58-26
58-27
58-30
58-31
58-33
58-34
58-35
58-36
58-39
58-43
58-48
58-49
58-52
58-57
58-59
58-61
58-62
58-64
58-67
58-68
58-73
58-76
58-77
58-78
58-80
58-81
58-82
58-84
58-88
58-90
58-92
58-93
58-95
58-96
58-97
59-21
59-28
59-29
59-30
59-32
59-42
59-44
59-50
59-53
59-57
59-58
59-70
59-86
59-92
60-57
60-73
61-21
61-28
61-29
61-30
61-37
61-42
61-44
61-50
61-53
61-57
61-58
61-86
61-92
62-21
62-28
62-29
62-37
62-42
62-44
62-50
62-53
62-57
62-58
62-70
62-86
63-57
63-73
64-21
64-28
64-29
64-30
64-32
64-37
64-42
64-44
64-50
64-53
64-57
64-58
64-70
64-86
64-92
65-57
65-73
66-30
66-57
66-73
67-21
67-28
67-29
67-32
67-42
67-44
67-50
67-53
67-57
67-58
67-70
67-86
68-21
68-28
68-29
68-37
68-42
68-44
68-50
68-53
68-57
68-58
68-70
68-86
69-21
69-44
69-57
69-73
70-3
70-8
70-10
70-16
70-25
70-30
70-33
70-35
70-36
70-39
70-52
70-57
70-62
70-71
70-73
70-76
70-78
70-79
70-82
70-89
70-92
70-93
70-96
70-97
71-21
71-28
71-29
71-30
71-32
71-37
71-42
71-44
71-50
71-53
71-57
71-58
71-70
71-76
71-86
71-92
72-57
72-73
73-2
73-5
73-7
73-13
73-15
73-17
73-19
73-20
73-21
73-23
73-24
73-25
73-28
73-29
73-30
73-32
73-37
73-38
73-40
73-41
73-42
73-44
73-45
73-50
73-53
73-56
73-57
73-58
73-60
73-63
73-65
73-69
73-70
73-72
73-74
73-75
73-76
73-85
73-86
73-87
73-91
73-92
73-94
73-98
73-99
74-57
74-73
75-57
75-73
76-3
76-8
76-10
76-16
76-21
76-22
76-28
76-29
76-33
76-35
76-36
76-37
76-42
76-44
76-50
76-53
76-57
76-58
76-59
76-64
76-70
76-73
76-77
76-82
76-86
77-21
77-28
77-29
77-42
77-44
77-50
77-53
77-57
77-58
77-76
77-86
77-92
78-21
78-28
78-29
78-37
78-42
78-44
78-50
78-53
78-57
78-58
78-70
78-86
79-21
79-28
79-29
79-32
79-42
79-44
79-50
79-53
79-57
79-58
79-70
79-86
80-21
80-28
80-29
80-37
80-42
80-44
80-50
80-53
80-57
80-58
80-86
81-21
81-28
81-29
81-42
81-44
81-50
81-53
81-57
81-58
81-70
81-86
82-21
82-25
82-28
82-29
82-30
82-37
82-42
82-44
82-50
82-53
82-57
82-58
82-70
82-76
82-86
82-92
83-21
83-28
83-29
83-32
83-42
83-44
83-50
83-53
83-57
83-58
83-86
84-21
84-28
84-29
84-42
84-44
84-50
84-53
84-57
84-58
84-86
85-29
85-57
85-73
86-3
86-4
86-6
86-8
86-10
86-12
86-16
86-22
86-25
86-26
86-27
86-30
86-31
86-33
86-34
86-35
86-36
86-39
86-43
86-48
86-49
86-55
86-57
86-59
86-61
86-62
86-67
86-68
86-71
86-73
86-76
86-77
86-78
86-79
86-80
86-82
86-83
86-84
86-88
86-89
86-90
86-92
86-93
86-95
86-97
87-21
87-44
87-57
87-73
88-21
88-28
88-29
88-32
88-37
88-42
88-44
88-50
88-53
88-57
88-58
88-60
88-70
88-87
89-21
89-28
89-29
89-37
89-42
89-44
89-50
89-53
89-57
89-58
89-70
89-87
90-21
90-28
90-29
90-30
90-42
90-44
90-50
90-53
90-57
90-58
90-70
90-86
91-29
91-44
91-57
91-73
92-3
92-8
92-10
92-12
92-16
92-21
92-28
92-29
92-31
92-32
92-33
92-35
92-37
92-42
92-43
92-44
92-50
92-52
92-53
92-57
92-58
92-59
92-61
92-70
92-71
92-73
92-77
92-82
92-86
92-96
93-21
93-28
93-29
93-37
93-42
93-44
93-50
93-53
93-57
93-58
93-70
93-86
94-57
94-73
95-21
95-28
95-29
95-42
95-44
95-50
95-53
95-57
95-58
95-86
96-21
96-25
96-28
96-29
96-30
96-37
96-42
96-44
96-50
96-53
96-57
96-58
96-70
96-86
96-92
97-21
97-28
97-29
97-37
97-42
97-44
97-50
97-53
97-57
97-58
97-70
97-86
98-29
98-57
98-73
99-29
99-57
99-73
100-50
100-57
100-73


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-loss.dat <==
0.11
0.31
0.04
0
0.13
0.03
0.1
0.03
0.05
2.88
0.05
0.09
0
0
0.05
0.06
2.82
0.17
0.02
0.31
0.27
0.06
0.08
0.43
0.06
3.59
0.06
4.38
0.05
0.01
0.01
0.18
0.18
0.12
0.01
0.01
0.06
0.09
0.11
3.56
0.11
0.07
0
0.92
4.81
0.86
0.08
0.28
0.16
0.09
0.06
0.14
0.03
0
4.22
0
0.01
1.17
3.18
0.34
0.17
0.04
0.28
0.06
0.01
0.07
0.07
0.14
0.04
0.06
3.47
0.05
4.32
0
0.02
0.13
0.35
0.38
0.46
0.08
0.08
0.15
0.22
0.09
0.07
3.8
0.08
4.7
0.11
0.07
0.09
0.05
3.48
0.02
0.2
0.18
0.02
0.09
0.01
0.02
0.02
0.01
4.08
0
0.01
0.01
0.13
3.31
0.3
3.13
0.92
2.11
1.29
2.62
1.25
2.1
2.67
2.43
3.42
2.42
1.14
1.21
4.16
0.24
0.28
0.29
0.31
1.46
0
0.07
0.07
0.37
0.03
0.01
4.7
0.01
4.31
0.05
0
0.01
0.07
3.38
0.37
0.09
1.12
0.01
0.03
3.07
0.34
4.17
0.21
0.04
0.03
0.06
0.07
0.09
3.09
0.04
0.03
1.66
0.32
0.01
0.02
1.01
0.05
0.05
0.04
0.11
0.07
0.12
0.08
0.07
0.73
0.01
0.05
0.03
0.01
0.01
0.04
0.09
3.45
0.04
0.46
0.25
0.56
1.7
0.21
0.02
0.03
0.2
0.09
0.11
0.21
0.07
0.02
0.33
5.35
0.06
0.2
0.04
0.05
0.33
0.03
0.03
0.19
0.89
0.02
0.24
0.99
0
0.02
0.89
0
0.03
0.1
0.82
4.08
0.82
0.07
0.78
0.01
2.47
0.17
0.78
0.81
1.21
1.32
0.89
0.78
3.77
4.7
0.84
0.27
0.36
0.27
0.18
0.08
0.3
0.3
0.27
0.28
2.56
0.14
0.08
0.03
0.09
0.09
4.13
0.09
0.13
0.56
0.26
0.09
0.18
0.05
0.02
0
0.02
0
4.11
0
0.06
0
0.14
0.29
0.06
0.06
0.07
0.15
0.03
0.07
3.49
0.06
0.06
0.01
0.23
0.19
0.38
0.18
0.19
0.28
0.34
0.23
0.01
1.08
0.16
0.32
0.2
0.28
0.29
0.32
0.24
0.18
0.75
0.36
0.32
0.01
0.32
0.21
0.31
0.3
4.48
0.7
0.57
0.34
0.3
0.47
0.58
0.17
0.2
0.31
0.19
0.04
0.25
0.2
0.24
0.2
0.3
0.18
0.19
0.25
0.3
0.04
0.16
0.41
0.07
1.19
0.21
1.15
0.07
3.41
0.22
0.28
1.3
1.57
1.09
0.18
1.53
0.27
0.05
0.1
0.74
0.38
0.55
0.19
0.42
1.01
1.01
0.06
1.45
0.1
0.08
0.6
0.48
4.41
0.27
0.44
1.18
1.27
0.09
0.21
0.81
0.46
0.36
0.57
0.95
0.1
2.24
0.75
0.18
0.11
0.52
0.45
0.41
2.65
0.52
0.79
0.39
1.09
0.01
0.11
0.08
0
0
0.05
0.01
0.2
0.87
0.13
0.03
0.09
0.14
0.08
3.17
0.37
0.02
0.02
0.02
0.04
0.54
0.09
0.01
4.6
0.01
0.51
0.52
0.15
0.22
0
0.32
0.03
0.02
0
0.01
0.11
0.24
0.15
0.16
0.39
0
0.02
0.11
0.01
0.06
0.03
0.06
3.43
0.06
0.07
0
0.01
0.1
0.08
0.19
0.08
0.08
0.17
0.15
0.07
1.61
0.38
0.17
0.08
0.1
0.14
0.14
0.17
0.07
3.4
0.19
0.13
0.14
0.1
0.14
0.17
4.25
0.13
0.47
0.23
0.14
0.12
0.38
0.09
0.08
0.73
0.08
0.04
0.08
2.1
0.09
0.08
0.09
0.08
0.08
0.08
0.54
0.17
0.04
0.22
0.03
0.19
0.58
0.01
0.02
0.12
0
0.06
0.02
0.07
4.28
0.08
0.06
0.07
0.02
0.01
0.16
0.35
0.25
0.06
0.08
0.14
0.07
0.18
0.09
0.12
3.61
0.11
0.1
0.04
0.16
0.03
0.28
0.21
0.01
0.07
0.06
0.15
0.03
0.05
3.54
0.05
4.3
0
0.01
0.99
1.73
1.02
1.11
2.21
1.04
0.58
0.98
3.57
1.28
3.77
1.25
0.61
0.58
0.12
0.15
0.13
2.85
0.11
1.21
0.14
0.2
0.1
1.04
0.05
0.13
0.14
0.1
0.1
0.11
0.18
1
0.15
1.51
0.15
4.49
0.53
0.32
0.25
0.34
0.36
0.22
0.17
0.11
0.66
0.28
0.18
0.23
0.27
2.78
0.36
0.05
0.22
0.93
0.04
0.09
0.09
0.04
0.05
0.03
4.08
0.03
4.33
0.03
0.04
0.09
1.52
0.06
4.2
0.27
2.98
0.43
0.06
0.12
0.07
0.06
0.15
0.07
0.06
0.11
0.07
0.07
1.08
0.04
0.07
0.07
0.11
0.05
1.09
0.07
0.09
0.07
0.08
0.08
0.17
4.14
0.46
0.45
0.23
0.07
0.29
0.06
0.29
0.05
0.07
1.16
0.03
0.07
0.04
0.06
0.06
0.06
0.06
0.04
0.06
0.06
0.06
0.18
0.01
0.17
0.06
0.02
0.01
0.02
0.43
0
4.3
0
0.03
0.03
0.02
0.01
0.18
0.07
0.06
0.15
0.06
0.29
0.06
1.03
0.13
0.07
0.06
0.14
0.08
0.16
0.09
0.07
0.72
0.02
0.11
0.24
0.07
0.01
0.07
0.04
0.1
0.11
4.09
0.46
0.44
0.25
1.67
0.28
0.01
0.05
0.27
0.08
0.05
0.19
0.08
0.01
0.3
5.01
0.06
0.23
0.03
0.07
0.39
0.02
0.03
0.14
0.17
0.06
0.03
3.49
0.29
3.49
0.37
0.17
0.19
0.1
3.25
0.35
0.1
0.18
0.55
0.01
0
0.02
0.52
0.06
4.03
0.06
0.06
0
0.04
0.31
0.3
0.09
0.12
0.43
0.03
4.17
0.03
0.03
0.01
0.33
0.01
0.03
0.01
0.13
0.01
0.01
0.01
0.03
0.02
0.01
0.04
0.01
1.98
0.03
0
0.02
0.3
0.02
0.01
0.06
0.03
1.47
0.06
0.38
0.03
0.01
0.36
0.35
0.07
2.3
0.35
0.31
0.18
0.25
0.01
0.17
0.52
0.04
0.45
0.15
0.01
0.01
0.02
0.36
0.01
1.48
0.01
0.34
0.16
0.33
0.43
0.15
4.3
0.37
0.14
0.18
0.01
0.03
0.02
0.08
0.01
0.01
0.07
0.02
0.06
0.06
0.06
0.06
0.05
3.06
0.07
1.16
0.07
0.04
0.03
0.06
0.07
0.03
0.06
0.06
0.11
0.05
0.74
0.1
0.08
0.06
0.09
0.07
3.52
0.07
0.44
0.25
0.33
0.06
0.26
0.26
0.05
0.13
0.18
0.06
0.04
0.07
0.05
0.06
0.03
0.06
0.07
0.1
0.18
4.23
0.05
0.49
0.92
0.09
0.27
0.33
0.06
0.02
4.36
0.04
0.2
3.56
0.57
3.41
3.23
3.3
4.76
4.23
3.22
3.21
3.78
3.31
4.06
3.4
4.17
4.77
3.29
3.33
4.19
3.45
3.31
2.45
4.83
4.11
4.11
3.15
4.29
4.13
4.49
3.31
4.38
4.25
3.51
3.2
4.13
4.26
3.21
4.01
4.18
5.93
4.16
4.28
4.09
3.3
3.18
4.12
4.18
3.13
4.26
3.23
4.17
4.25
3.34
3.13
3.57
3.65
3.78
4.28
4.07
3.77
4.13
4.24
4.34
3.99
4.14
4.21
4.04
4.26
4.07
4.12
3.59
3.07
4.22
2.64
4.15
3.94
4.13
3.39
3.48
3.16
4.1
3.61
3.55
3.31
3.11
6.24
3.3
3.05
3.17
18.08
3.54
4.74
4.22
0.05
0.06
0.06
0.07
0.05
3.08
0.07
1.17
0.08
0.04
0.03
0.08
0.06
0.04
0.06
0.06
0.1
0.05
0.69
0.1
0.11
0.06
0.1
0.08
3.47
0.06
0.44
0.26
0.31
0.07
0.24
0.31
0.06
0.13
0.19
0.09
0.04
0.07
0.08
0.05
0.05
0.03
0.06
0.08
0.31
0.19
0.53
0.18
0.65
0.01
0.01
0.01
0.03
0.53
0.47
3.42
0.46
0.06
0.01
0.01
3.24
0.37
0.56
0.66
0.05
0.01
0.06
0.45
0.54
0.04
0.44
3.5
0.45
0.01
0.41
0.2
0.53
0.99
0.21
0.3
0.42
0.15
0.16
4.34
0.16
4.53
0.23
4.06
0.26
0.82
0.5
1.46
0.33
0.3
0.55
0.31
0.38
0.32
0.47
3.75
0.5
0.34
0.29
0.3
4.13
0.24
1.14
1.33
0.22
1.7
0.17
0.09
0.02
0
1.65
0.02
0
4.24
0
0.06
0
0.22
0.34
0.24
0.29
0.17
0.22
0.23
0.19
4.39
0.18
0.22
0.19
0.01
0.12
4.01
0.23
4.29
4.3
4.69
4.29
4.34
4.4
4.31
4.29
5.66
3.32
4.32
8.55
4.45
4.27
4.53
4.35
5.22
2.25
4.29
3.41
4.27
4.27
4.75
4.34
0.02
0.19
0.39
0.02
0.02
0.07
0.09
0.01
0.41
0
4.23
0
4.3
0.04
0.02
0.01
4.08
0.42
0.29
0.94
0.37
0.3
0.41
0.42
0.38
0.41
0.3
0.29
1.1
0.58
0.4
0.78
0.3
0.21
0.37
0.36
0.34
3.26
0.24
0.19
0.36
0.76
0.22
0.61
4.29
0.17
0.38
0.41
0.32
0.37
0.33
0.44
0.4
0.45
0.35
0.37
0.24
0.39
0.35
0.29
0.43
3.17
0.28
4.04
0.29
4.15
0.25
0.05
0.03
3.05
0.05
0.26
0.04
0.32
0.41
0.04
0.04
2.96
0.23
0.07
0.27
0.06
0.08
3.81
0.08
0.06
0.33
4.48
0.32
0.14
0.06
0.05
0.02
0.35
0.22
0.13
0.21
0.39
0
3.02
0
0.05
0.01
0.08
1.3
1.38
1.56
1.21
0.12
1.28
1.05
1.17
3.54
1.17
0.19
0.1
0
0
0
0
0
0.04
0
0
0.33
0
0
0
0.07
0.29
0.84
0.05
0.06
0.18
0.02
0.01
4.16
0
0.01
0.17
0.08
0.11
0.04
0.16
0.02
0.05
1.84
0.05
0.01
0.01
0.29
0.28
0.35
2.11
0.02
0.05
0.08
0.43
0.03
0
4.03
0.01
4.29
0.04
0.01
0.02
0.31
0.43
0.77
0.26
0.29
0.35
0.27
0.26
4.11
0.25
0.69
0.04
0.27
0.12
0.06
0.17
0.02
0
3.46
0
0
0.09
3.17
0.35
0.01
0.06
0.01
0.01
0.1
0
0.01
0.01
0.03
0
0.01
0.02
0.01
0.01
0.06
0
1.06
0.02
0.02
0
0.05
0.09
3.63
0.4
0.39
0.17
0.01
0.18
0
0.24
0.08
0.08
1.07
0
0.01
0.01
0.66
0.01
0.02
0
0.02
0.02
0.11
0.01
0.13
0.32
0.01
4.1
0.36
0.05
0.02
0.57
0.53
0.28
0.04
0.04
3.75
0.11
3.9
0.13
0.41
0.07
0.02
0.02
0.28
0.07
0.06
0.05
0.17
0.04
0
3.48
0
3.42
0.01
0.18
0.28
0.36
0
0.09
0.2
0.04
0.07
3.36
0.07
2.2
0.01
0.43
0.13
3.36
0.33
0.01
0
0.11
0.01
0.01
0.24
0.21
2.65
0.01
0.03
0.01
0
0.27
0.02
0.02
0.25
0.45
0.02
0.02
6.26
0.02
0.4
0.41
4.43
0.01
0.22
0.03
0.01
0.03
0.09
0.29
0.26
0.26
0.05
0.06
0.02
0.02
0.06
3.5
0.06
4.29
0
3.09
0.39
0.03
0.29
0.54
0.09
0.16
0.49
0.01
3.55
0.01
0.01
0.28
0.2
0.33
0.2
0.31
0.19
0.09
0.39
0.36
0.12
2.46
0.35
4.87
0.25
0.11
0.17
0.41
0.28
0.17
0.19
0.31
0.12
0.12
3.55
0.09
4.36
0.12
1.41
4.76
3.26
0.91
4.28
0.31
1.3
2.02
0.35


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-max.dat <==
387
334
326
284
299
336
387
410
339
406
340
315
323
287
278
282
363
176
371
324
334
328
368
344
327
422
327
300
284
310
297
370
309
300
332
311
370
385
314
407
314
289
297
204
332
173
367
314
310
278
316
366
390
319
431
319
302
230
294
157
394
288
341
333
304
306
343
396
416
346
446
346
321
329
309
431
316
379
404
329
337
380
435
446
381
500
381
354
316
367
330
396
429
377
312
330
335
277
314
379
387
317
450
317
300
281
211
315
152
356
317
306
341
289
322
362
389
320
378
320
303
304
344
164
389
295
348
365
315
312
350
390
423
353
474
353
328
304
336
318
300
310
176
273
295
270
308
373
213
310
190
387
371
370
367
394
432
379
377
356
389
270
410
299
415
363
317
428
365
426
361
397
415
306
375
358
250
346
355
428
438
366
372
395
398
385
371
289
390
392
426
369
395
370
267
399
368
359
287
376
367
427
392
365
395
410
301
354
373
319
378
319
356
411
430
359
450
360
335
343
318
259
222
298
248
267
284
268
297
262
388
198
288
315
295
415
327
337
355
318
288
256
324
326
406
418
326
439
326
327
276
304
317
302
274
325
306
371
305
418
305
288
285
363
311
316
275
313
363
387
316
400
316
291
299
334
324
309
314
341
377
312
348
317
249
327
302
311
379
311
373
312
341
335
317
313
317
307
306
384
326
454
321
316
337
303
310
342
368
324
337
307
302
358
299
340
307
381
345
303
348
342
326
227
334
300
204
310
230
333
405
330
211
306
365
295
373
269
337
274
316
361
316
386
318
345
343
334
224
260
304
203
297
325
439
320
324
338
351
322
299
368
336
317
340
294
290
374
313
302
198
331
305
218
333
338
308
354
211
291
304
328
276
314
428
268
379
361
276
400
339
276
304
279
380
279
415
284
428
393
333
380
463
380
295
278
271
379
314
294
269
298
272
325
405
312
365
311
316
276
335
275
314
365
387
317
411
317
292
300
281
358
363
332
337
364
405
335
385
285
355
325
334
400
335
399
336
364
388
340
351
342
341
408
350
436
360
339
360
327
386
382
389
356
360
331
326
395
341
322
364
331
404
368
326
371
366
228
424
318
373
386
339
399
331
374
426
437
364
506
379
349
324
348
338
361
312
319
276
336
277
314
368
388
317
419
318
293
301
397
288
341
345
304
305
343
397
417
346
443
346
321
329
309
415
256
335
343
279
393
338
414
369
349
465
353
334
327
299
278
306
337
277
289
312
306
319
269
324
275
380
275
331
277
305
393
300
507
320
430
280
302
292
301
366
302
272
321
279
370
382
310
306
253
214
375
317
334
341
300
319
373
392
322
450
322
297
305
278
224
508
270
348
156
306
174
328
311
316
343
379
314
350
326
306
313
260
415
314
374
314
343
338
319
318
310
308
386
328
396
332
318
339
305
312
351
341
377
328
339
315
309
307
360
301
342
309
375
347
305
351
344
358
313
304
351
318
353
332
316
438
316
301
283
387
368
370
366
396
432
379
390
270
298
406
363
317
428
365
426
368
397
414
320
373
270
353
250
346
356
428
373
463
367
372
395
375
372
288
394
394
426
368
390
369
270
399
368
360
287
389
363
427
387
364
402
401
203
306
324
186
332
169
250
250
279
324.5
158
346
307
297
343
310
346
324
313
426
313
288
296
355
306
324
308
356
323
311
431
311
294
410
344
385
390
417
453
396
387
389
424
300
316
283
430
266
418
371
387
392
387
447
388
417
370
393
330
306
279
324
322
300
383
341
392
413
420
308
386
363
450
337
412
383
371
434
391
374
343
383
397
421
319
424
418
283
223
428
384
333
408
386
428
389
389
364
331
339
327
314
319
346
381
317
320
353
360
326
305
316
380
317
377
317
346
348
322
316
313
311
389
364
330
321
342
350
308
315
345
370
327
342
313
305
363
304
312
386
350
308
354
348
341
374
326
301
290
328
373
402
332
438
332
315
320
180
371
455
441
327
427
328
478
495
461
446
350
338
505
347
406
306
469
452
255
384
436
414
433
451
471
461
442
431
504
451
475
499
460
288
447
343
342
393
435
460
359
358
423
428
423
277
398
336
434
354
398
451
336
443
461
311
477
343
443
441
285
434
467
259
508
339
266
458
451
469
423
430
505
421
436
332
389
286
435
433
442
366
438
460
321
441
467
477
336
332
340
327
314
319
346
382
317
320
353
360
326
305
316
380
317
370
317
346
353
322
316
313
311
389
364
324
321
342
350
308
315
343
370
327
342
313
305
363
304
309
312
386
350
308
353
348
366
321
320
295
360
332
367
341
331
417
324
297
314
300
297
185
372
316
324
278
280
318
372
392
321
409
321
304
283
395
337
338
302
339
395
413
342
463
342
318
326
319
194
398
344
351
308
368
308
346
397
420
350
442
350
324
333
312
348
171
275
243
213
385
303
322
327
305
375
308
308
446
308
283
291
371
310
300
292
312
372
386
315
444
315
290
298
289
288
291
203
300
321
352
328
327
379
349
321
334
297
365
435
318
323
316
368
317
296
336
321
381
325
328
323
390
347
322
314
386
293
351
394
367
349
470
349
323
307
333
319
266
203
170
172
152
149
162
172
207
187
387
222
195
271
341
363
294
381
296
209
153
169
340
393
184
358
344
175
504
344
179
192
168
201
315
199
186
226
275
160
322
193
164
290
182
145
150
344
189
271
228
284
293
316
304
426
308
368
336
327
293
268
366
377
426
450
370
426
370
281
297
368
279
284
314
367
369
324
317
328
369
337
327
417
327
284
311
298
395
337
340
302
339
390
412
342
435
342
317
325
356
311
398
333
315
357
382
313
262
313
288
297
370
307
294
272
309
370
383
313
434
313
296
267
302
290
307
270
371
305
380
305
282
286
399
305
359
374
325
321
360
401
431
363
491
363
336
314
347
326
368
315
313
341
317
367
391
321
425
321
304
359
299
302
301
360
374
304
405
304
287
198
298
164
310
297
302
329
364
300
336
343
317
285
299
405
300
360
301
329
327
305
300
296
294
315
354
314
304
326
291
298
333
327
367
311
325
297
296
347
304
287
304
329
296
365
333
291
331
287
287
293
199
376
368
331
373
370
310
378
344
327
436
309
223
344
304
386
340
314
305
342
389
416
345
435
345
321
329
367
307
305
272
309
363
383
312
411
312
288
296
218
259
331
169
297
309
329
282
318
427
381
333
281
404
338
309
382
375
283
427
397
331
386
441
386
300
283
381
319
291
298
326
365
317
392
345
338
310
347
387
421
350
428
350
325
333
285
187
365
303
308
305
364
319
308
408
308
291
406
295
348
341
312
313
351
402
424
354
440
353
328
337
317
395
342
354
306
344
401
418
348
444
348
323
331
213.5
341
147
211
338
153
306
247
218


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-mean.dat <==
393.11
348.63
343.97
290.71
310.48
337.95
406.63
401
342.17
423.78
342.59
315.24
320.08
286.21
293.36
301.77
358.31
237.49
376.29
337.33
358.61
330.07
385.41
349.34
328.12
424.88
328.87
296.99
286.72
310.8
295.28
374.59
311.24
319.94
345.87
311.31
379.38
376.34
314.89
411.28
315.61
286.02
297.76
240.84
321.72
231.04
371.96
327.49
334.14
277.97
318.33
385.06
382.18
319.56
420.32
320.21
303.25
271.97
295.32
217.53
401.04
288.06
354.65
351.15
311.36
308.6
345.15
414.14
409.53
347.76
447.76
348.43
318.9
330.13
308.78
500.37
382.91
455.9
479.05
404.05
406.65
447.65
514.62
510.91
448.08
549.4
449.4
422.51
383.17
433.44
395.67
413.98
458.23
382.24
314.4
352.36
348.13
281.76
314.48
388.77
379.51
316.9
437.39
317.76
300.59
280.4
258.3
319.28
211.58
362.37
319.95
335.63
356.83
300.08
321.93
376.14
378.9
321.96
401.21
322.43
302.37
300.24
332.26
224.07
403.05
305.12
371.28
404.88
343.19
321.49
362.05
415.88
425.93
363.46
478.19
364.01
335.98
314.53
347.17
327.05
291.74
314.28
236.25
303.15
335.7
306.67
338.04
398.24
279.79
301.37
249.45
392.93
376.21
374.33
371.93
401.02
501.14
396.39
382.31
362.07
403.06
295.43
413.64
315.74
413.35
368.89
326.99
450.89
370.62
451.48
366.82
403.89
415.81
308.22
381.28
363.53
270.07
357.33
364.99
435.41
439.68
371.38
377.46
400.47
406.87
387.83
377.34
299.11
423.17
448.96
431.03
373.48
399.98
375.37
275.22
409.19
389.05
365.69
297.11
378.67
370.18
427.77
396.15
372.18
403.01
413.61
300.98
356.08
414.09
327.04
394.3
329.25
356.89
420.57
419.79
360.53
453.19
360.82
334.52
341.17
315.82
253.03
283.67
315.26
267.25
295.81
306.44
282.7
319.13
285.7
380.65
239.31
290.68
365.28
304.66
413.69
329.22
380.11
364.39
353.21
289.77
276.8
333.3
326.87
410.56
410.07
326.79
427.45
327.49
327.42
333.87
310.91
316.85
304.89
294.66
339.73
307.44
363.35
305.22
405.6
305.85
285.23
286.52
368.81
323.81
364.12
274.71
315.07
382.2
379.2
317.28
403.23
318.01
288.91
300.26
337.12
325.55
311.22
316.37
344.52
429.44
313.55
359.85
317.19
267.51
328.35
304.04
313.48
402.15
314.51
408.62
314.91
343.91
340.54
319.5
316.14
322.37
311.86
308.67
387.54
336.64
448.53
322.73
318.54
340.19
305.52
312.74
401.05
374.95
326.62
339.7
310.47
305.19
366.64
301.16
342.53
310.59
386.35
347.5
306.23
352.17
346.69
342.56
256.34
358.74
318.83
243.03
334.34
270.55
353.81
480.83
352.65
260.3
334.4
404.98
329.15
413.24
297.22
379.19
293.41
364.27
406.35
341.14
425.17
346.07
374.84
362.22
357.92
258.76
277.41
324.58
243.15
317.31
357.43
451.96
347.32
363.64
379.34
381.83
345.79
318.06
407.93
372.41
345.17
384.48
313.17
306.5
405.58
352.98
355.08
236.74
357.66
327.95
260.07
374.97
362.71
334.55
399.78
251.73
297.45
312.7
380.61
282.84
328.34
436.41
279.95
389.42
405.81
281.67
426.51
376.4
282.19
313.25
296.16
397.96
285.57
426.97
289.75
442.82
406.76
343.32
391.59
456.7
391.57
300.57
282.48
278.62
387.59
321.15
352.28
279.15
304.79
279.08
335.29
415.59
319.34
371.45
315.12
342.36
283.09
350.45
281.78
315.34
376.44
380.25
318.79
413.84
319.23
290.32
301.36
280.22
374.52
372.3
345.66
352.05
381.16
467.01
347.11
403.64
305.46
363.29
337.91
349.42
439.63
349.15
445.26
348.42
381.7
412.49
353.79
358.01
349.94
349.89
424.71
372.19
427.02
368.66
353.97
375.86
339.56
423.01
440.98
409.42
366.53
374.36
345.58
345.24
409.94
367.59
337.31
379.55
346.62
420.69
383.87
341.55
389.34
382.39
283.38
457.29
349.28
404.69
433.32
373.42
441.96
374.3
405.74
465.72
468.73
401.85
517.24
409.86
380.05
360.75
385.04
369.54
367.05
325.66
346.95
283.23
349.54
285.39
315.74
385.92
380.73
318.84
422.26
319.55
290.47
301.53
403.98
288.1
353.73
372.44
312.42
304.97
344.92
416.64
409.63
347.74
443.86
348.5
318.71
330.34
309.07
416.06
275.99
351.93
362.68
296.54
410.06
341.8
427.58
393.12
350.08
469.88
348.23
344.79
329.77
301.92
277.1
310.15
406.37
277.89
292.31
320.7
307.28
322.22
282.86
326.28
274.13
392.1
274.73
360.48
278.69
305.53
404.03
311.42
525.8
334.21
435.05
278.52
303.68
301.39
361.65
378.93
304.21
274.29
331.36
277.81
381.93
384.74
311.41
308
255.89
272.19
381.19
320.26
357.83
355.38
312.07
321.81
385.43
385.66
323.08
437.74
323.6
295.54
306.63
277.96
260.08
532.59
280.67
336.7
212.78
312.98
233.78
329.37
312.66
317.75
344.87
430.3
315.05
361.11
327.04
307.79
314.6
276.93
440.97
315.81
410.21
316.18
344.61
342.04
321.12
321.6
312.65
310.08
388.46
337.16
385.89
333.25
319.3
341.13
306.96
314.3
355.03
400.97
412.98
329.9
340.72
314.86
311.72
308.97
367.51
302.78
343.07
311.63
419.43
348.75
307.54
353.52
347.23
362.54
315.62
323.58
358.3
319.75
364.28
336.59
317.37
426.52
316.73
301.87
282.52
396.68
376.36
379.59
375.34
406.54
488.91
387.9
406.08
305.62
318.59
409.22
372.62
331.37
455.18
375.32
469.31
377.84
407.26
418.91
325.05
383.87
279.98
363.75
272.23
363.66
367.7
440.88
388.99
451.18
375.79
381.03
404.83
381.21
381.36
301.39
433.19
455.01
434.21
377.28
399.87
378.9
279.66
413.61
393.12
369.19
302.52
398.99
372.2
433.41
396.33
374.33
413.96
411.68
243.13
297.8
329.95
245.51
335.64
230.09
269.42
282.11
283.52
328.94
225.49
357.27
310.38
318.13
349.06
310.56
363.58
329.67
314.34
414.51
314.58
285.24
296.58
363.39
320.72
355.42
310.71
376.92
328.99
312.28
420.2
313
295.91
409.77
347.89
383.26
389.4
416.61
534.3
415.91
386.91
389.37
434.91
299.12
342.44
282.69
429.53
286.68
416.96
370.51
386.45
405.29
388.04
471.24
387.86
417.66
386.71
393.32
335.13
306.16
286.73
328.65
327.02
300.43
386.97
345.4
391.05
412.65
422.13
312.5
386.13
418.9
456.91
341.59
411.91
383.77
371.48
441.24
408.11
374.45
368.35
384.11
399.52
420.11
326.3
423.83
420.32
272.66
278.03
435.35
387.91
343.93
425.9
387.57
441.33
389.88
390.76
362.51
334.59
340.68
326.69
313.69
319.57
346.41
449.06
317.07
320.57
363.46
359.88
326.28
305.19
316.64
405.73
317.38
401.28
317.97
346.53
349.77
323.07
318.45
313.02
313.86
390.31
366.64
330.85
321.2
343.02
351.51
308.75
316.17
403.7
377.08
327.21
342.72
313.84
306.46
369.84
305.36
313.57
388.68
350.21
310.49
355.09
350.57
335.63
385.9
346.85
347.09
294.99
337.34
398.19
400.43
337.59
426.92
337.86
321.99
323.89
239.56
359.33
439.49
428.69
317.8
417.16
312.56
466.66
531.66
478.03
434.73
338.96
328.26
493.52
339.9
415.5
298.03
455.27
453.73
250.59
377.36
426.11
403.35
419.34
447.06
468.65
456.5
429.83
424.88
508.89
438.5
461.29
487.23
457.5
276.24
436.28
333.11
330.22
383.25
424.14
450.2
348.13
359.58
412.07
417.74
405.24
267.73
384.63
329.54
425.14
343.24
382.37
435.81
351.36
430.52
449.68
301.84
536.59
334.31
432.96
429.54
273.92
426.34
458.68
250.51
509.23
327.75
257.39
444.7
436.64
454.09
416.4
421.04
496.22
417.92
421.8
320.14
374.88
272.67
435.08
429.83
430.15
352.48
427.76
445.98
305.61
427.14
457.87
463.26
324.98
324.06
341.15
327.15
314.15
319.99
347
449.99
317.74
321.17
363.91
360.29
326.81
305.63
316.95
405.98
317.81
397.57
318.42
347
347.81
323.46
317.13
313.63
314.24
391.13
365.35
324.25
321.67
343.39
352.45
309.26
316.69
403.86
377.65
327.82
343.2
313.88
306.95
370.52
305.74
312.07
314.01
389.22
350.78
310.59
355.41
351.3
371.43
323.23
348.14
302.2
369.65
333.06
376.86
346.76
332.07
420.5
325.59
294.13
314.9
298.73
311.6
243.78
377.56
329.21
363.79
284.14
279.47
320.22
390.98
383.84
322.8
413.92
323.53
304.83
281.75
400.39
351.12
379.36
304.66
341.77
413.18
405.56
342.95
451.34
343.61
315.23
326.47
307.25
253.63
405.6
348.35
382.08
316.63
384.9
317.25
348.9
409.57
413.74
352.36
446.75
353.6
323.06
334.82
314.31
338.05
230.16
284.83
248.23
269.75
387.69
306.32
346.58
341.58
306.37
382.05
313.54
308.7
434.66
309.47
281.13
292.33
377.41
313.6
320.19
310.42
313.65
383.16
380.16
316.22
432.56
316.91
288.51
301
298.88
310.66
278.58
262.11
296.98
319.05
404.92
335.32
327.41
400.92
384.4
318.75
345.51
295.38
363.21
427.6
315.15
320.94
375.95
373.3
315.02
294.44
341.75
320.07
385.04
322.72
326.57
321.67
394.74
350.19
341.6
336.2
396.03
292.3
354.32
405.09
373.06
350.66
460.05
350.67
320.37
311.49
333.98
318.44
256.09
261.47
229.19
228.18
208.55
209.76
221.3
234.39
272.3
245.48
442.25
280.51
236.06
328.75
400.65
403.08
350.82
442.16
362.58
266.54
209.99
225.79
399.14
455.43
241.68
413.06
402.44
232.71
503.33
402.96
236.14
249.63
227.1
258.39
374.04
253.75
243.82
283.4
334.3
216.78
378.62
250.26
220.73
348.19
237.82
205.35
211.66
331.23
247.67
261.22
287.07
286.58
296.96
383.84
314.34
430.12
310.42
384.48
370.62
350.49
296.89
281.96
373.89
413.22
442.87
446.69
378.14
427.04
378.59
284.44
301.91
373.43
335.2
287.25
320.86
401.21
373.4
337.51
344.79
330.46
386.19
342.38
327.22
420.13
327.85
287.35
311.38
297.09
400.16
350.41
385.51
310.49
340.49
408.67
405.06
343.86
438.93
344.49
315.08
326.33
356.58
313.13
402.12
340.51
324.47
369.49
384.84
313.36
356.57
313.64
293.82
299.03
375.39
321.17
313.26
275.31
312.14
387.42
376.31
313.82
423.65
314.16
297.38
275.55
316.84
308.31
309.79
290.54
361.12
307.8
389
308.8
284.77
287.56
409.18
311.64
378.34
405.77
350.17
332.11
368.36
422.57
432.72
369.83
489.52
370.59
342.69
320.95
353.49
333.35
377.43
322.69
352.47
357.77
321.64
382.75
385.73
324.53
420.66
325.56
307.96
364.58
311.63
353.35
303.19
378.04
366.88
304.21
404.86
304.76
287.79
236.53
302.43
224.96
310.76
298.02
303.19
332.55
415.3
300.57
347.17
343.41
316.83
286.39
300.29
417.72
301.28
383.64
301.89
332.27
330.38
306.66
301.91
296.44
295.61
322.17
357.2
314.95
304.8
326.43
292.36
299.76
334.06
384.87
404.09
311.4
326.33
297.05
297.41
353.67
308.07
289.28
307.71
329.57
298.61
407.21
334.06
294.84
334.1
297.35
302.36
278.14
256.93
378.85
367.88
358.12
375.82
389.21
313.72
386.13
373.81
333.13
436.42
312.29
257.11
370.03
304.85
391.54
354.42
358.63
307.66
344.47
407.28
407
346.03
431.19
346.47
320.67
320.62
370.19
321.31
326.18
279.23
311.84
380.68
375.95
314.28
412.73
314.88
285.55
297.3
261.31
282.36
335.61
229.63
294.7
308.69
378.04
279.95
325.83
427.01
386.83
376.04
280.28
422.56
373.67
308.63
391.58
418.45
281.82
433.68
404.08
335.18
388.18
430.69
388.78
298.85
281.65
385.36
317.98
350.42
296.55
332.07
407.31
316.67
396.29
357.51
362.36
312.16
349.41
405.54
413
350.51
429.59
351.26
322.81
334.09
287.69
245.88
370.92
317.3
332.46
308.39
382.85
326.11
309.18
409.99
309.97
293.18
412.66
296.02
362.92
359.73
326.7
312.26
354.06
422.37
415.02
355.97
445.94
356.83
326.64
338.65
317.17
401.9
356.9
397.9
307.46
347.4
419.9
412.19
349.26
446.39
350.26
321.55
333.38
255
328
206.94
251.8
330.96
216.27
297.23
246.07
276.21


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-median.dat <==
384
334
314
282
298
336
384
409
339
210
339
314
322
281
266
269
125
135
371
324
322
328
367
344
326
201
326
292
283
310
291
369
309
293
332
311
369
384
314
188
314
280
297
179
90
135
365
314
299
260
316
364
389
319
186
319
302
206
72
127
392
287
340
326
303
292
343
394
416
346
219
346
312
329
303
391
277
339
359
290
298
340
393
404
342
284
342
315
277
327
289
396
205
376
311
314
334
263
313
378
386
316
203
316
300
276
199
96
117
354
317
299
340
285
321
357
388
320
187
320
302
303
103
130
387
294
347
342
311
305
349
387
423
352
254
352
326
300
335
317
299
92
146
244
261
242
285
166
161
67
156
384
371
369
365
392
392
376
377
354
387
243
406
277
414
362
317
427
364
402
359
395
413
305
371
357
249
345
354
424
212
365
371
393
395
384
369
288
388
360
425
368
393
368
266
388
366
359
286
376
362
421
389
364
394
405
301
354
341
318
377
318
356
406
429
359
231
359
334
342
312
19
191
277
228
219
264
242
276
230
160
135
287
275
294
414
327
316
354
295
287
250
324
326
405
418
326
193
326
326
245
294
316
302
272
325
306
370
304
172
304
279
285
361
311
303
257
313
362
386
316
181
316
283
299
334
324
309
314
340
337
311
347
317
228
327
302
311
375
311
349
312
340
335
316
313
317
307
305
374
326
232
320
316
337
303
310
306
364
324
336
307
302
347
298
340
307
375
344
302
348
342
314
209
322
293
179
299
206
326
359
314
199
299
342
260
341
219
316
272
303
345
304
357
313
338
334
323
206
229
299
193
288
310
244
306
315
331
341
310
295
312
319
303
323
289
274
353
297
290
188
321
296
212
319
325
296
331
199
291
303
289
276
311
427
265
375
345
275
398
316
276
303
267
377
278
375
283
428
391
329
380
221
380
295
277
271
375
314
255
265
298
271
313
364
311
364
311
304
275
334
258
313
364
387
316
190
316
283
300
275
357
363
331
337
363
364
334
383
264
354
325
333
398
334
375
335
363
382
339
348
334
333
400
349
182
359
338
360
326
385
341
387
356
360
330
325
384
338
321
363
330
398
368
325
370
365
198
400
295
349
358
316
375
315
351
404
423
353
271
354
328
303
336
318
359
312
313
276
335
264
314
367
387
317
201
317
284
300
395
287
340
338
303
287
342
395
416
346
219
346
312
329
303
413
250
335
334
267
371
338
411
367
345
242
334
332
326
298
260
292
298
263
285
305
305
318
242
324
257
377
258
317
264
287
370
298
490
316
208
262
289
284
274
362
288
259
312
263
352
372
296
289
34
182
371
316
323
340
298
318
372
392
322
203
322
289
305
272
206
490
269
104
117
96
144
328
311
316
343
339
313
349
326
306
313
229
375
313
351
314
342
338
318
317
309
307
375
328
149
332
318
339
305
312
351
308
364
328
338
314
309
306
349
300
342
309
369
347
304
350
344
357
313
299
348
317
352
330
315
190
315
299
277
384
367
369
364
394
391
378
387
243
276
405
362
317
428
364
404
367
395
411
316
372
269
352
248
345
354
424
371
212
365
371
394
374
371
288
393
360
425
366
389
368
268
389
365
359
286
388
360
421
385
363
398
399
193
305
108
152
111
139
249
248
278
92
121
345
307
288
334
309
345
324
312
181
312
279
296
354
305
311
307
354
322
311
187
311
294
409
344
384
389
416
412
396
387
388
423
299
286
282
430
231
418
370
386
391
387
425
388
416
366
392
329
306
278
324
322
300
165
341
391
413
420
307
385
323
449
337
412
383
370
423
390
374
342
383
391
420
319
423
418
33
186
423
374
329
400
375
423
378
378
345
326
339
326
314
319
346
342
316
320
352
359
326
304
316
380
316
354
317
346
345
322
315
312
311
378
140
330
321
342
349
308
315
311
369
327
342
312
305
353
304
312
380
350
307
353
347
96
374
326
287
273
328
371
402
331
188
331
314
101
149
124
203
190
89.25
186
75
222
284
208
203
100
103
259
96
174
67
214
231
18
158
193
172
183
231
253
221
193
182
273
204
222
247
220
38
203
104
99
149
190
212
110
98
181
187
168
33
143
96
189
105
143
200
80
194
217
69
225
103
200
195
45
216
226
20
276
96
23
207
197
218
180
190
266
188
181
83
132
43
210
198
190
113
194
207
71
186
229
224
95
91
339
326
314
319
346
342
316
320
352
359
326
304
316
380
316
353
317
346
334
322
315
312
311
378
141
323
321
342
349
308
315
311
369
327
342
312
305
353
304
306
312
380
350
307
353
347
365
321
306
295
359
332
365
341
330
198
323
288
314
295
76
153
371
316
315
277
262
318
371
391
321
192
321
304
277
393
337
331
289
339
394
412
342
217
342
309
325
69
161
395
344
341
307
367
291
346
395
419
349
222
349
317
332
307
103
137
274
25
179
384
303
310
326
305
374
307
308
201
308
275
291
369
310
295
284
312
371
385
315
196
315
282
298
288
288
45
169
292
312
314
326
326
375
329
312
332
289
345
217
309
314
286
364
308
288
328
319
375
317
319
314
388
346
317
314
385
275
351
393
367
349
226
349
314
306
333
314
21
174
133
136
127
118
131
147
160
156
359
192
134
246
307
312
256
342
274
183
118
145
308
360
153
324
311
150
269
312
154
161
138
169
286
174
155
194
245
135
295
168
140
259
156
114
119
96
155
24
193
283
292
277
300
425
307
364
319
307
292
256
362
364
425
423
369
203
369
280
296
364
244
284
302
354
368
324
303
328
366
337
327
195
327
283
310
292
393
336
323
288
339
389
412
342
216
342
308
325
354
310
353.75
333
315
356
382
313
175
313
287
296
368
307
289
259
309
368
382
312
190
312
295
266
302
274
306
268
370
305
171
305
279
285
388
294
347
353
313
312
349
389
423
353
264
353
328
302
336
317
366
315
297
338
317
365
390
320
188
320
303
359
298
290
300
359
374
304
178
304
287
188
79
134
310
297
302
329
325
300
335
342
316
285
299
364
300
337
300
329
326
305
299
296
294
314
128
314
304
325
291
298
333
294
354
310
325
296
295
336
303
287
301
328
295
358
333
291
330
286
286
43
167
376
362
321
357
352
306
378
342
315
210
306
222
343
300
383
340
304
303
342
388
415
345
199
345
319
328
362
307
296
271
309
360
382
312
187
312
279
295
212
259
110
139
291
303
289
276
317
421
375
319
275
398
318
303
372
369
277
421
392
326
380
194
380
295
277
375
314
259
292
317
358
311
389
344
325
296
347
385
420
350
204
350
317
333
67
155
364
302
296
304
363
319
307
184
307
291
402
295
348
333
311
299
350
398
423
353
227
353
319
336
311
394
342
331
289
344
399
418
347
221
347
314
330
209
95
113
199
91
119
305
20
186


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-min.dat <==
380
327
306
275
275
331
380
341
329
191
329
296
195
268
261
266
79
103
368
315
302
319
365
315
294
186
294
248
276
310
278
357
293
283
316
297
357
311
295
164
295
242
288
169
59
125
360
309
284
255
311
359
316
300
168
301
292
191
58
120
383
263
334
316
300
282
338
380
343
327
201
327
283
328
294
367
251
316
307
262
262
318
368
323
307
176
308
263
250
295
256
323
186
365
303
303
324
252
308
362
314
298
181
297
289
262
184
69
112
348
310
295
332
263
312
353
306
310
166
310
288
175
78
109
377
265
335
324
287
256
339
378
349
334
211
334
289
277
321
283
226
76
135
238
220
226
211
102
122
46
140
374
365
357
359
378
367
368
365
348
377
239
400
259
367
348
119
409
355
393
354
389
386
230
364
349
246
339
347
406
184
362
365
384
388
367
358
247
384
340
398
360
381
359
253
377
354
350
248
360
345
406
383
357
384
392
278
347
332
308
371
295
337
1
351
349
216
349
316
216
302
6
181
259
222
195
224
209
257
201
87
102
263
239
264
367
313
303
337
284
263
234
310
298
367
335
303
177
303
314
220
267
287
290
263
312
294
297
282
152
283
245
285
348
294
289
247
304
348
313
298
165
298
253
286
324
315
293
309
336
316
305
331
119
222
313
290
301
369
304
342
305
331
326
309
303
118
300
295
360
317
149
300
305
324
296
302
299
351
316
327
296
290
335
293
328
297
368
336
295
337
333
306
193
303
283
169
285
191
315
307
303
191
296
324
219
332
195
303
263
289
328
298
325
310
327
325
307
195
153
287
191
286
303
146
295
309
330
328
306
287
286
311
294
315
284
268
334
34
286
180
311
291
204
307
317
290
319
193
284
283
258
267
284
409
258
364
324
268
391
306
259
300
251
362
267
365
272
409
379
320
370
193
374
281
267
264
367
303
238
257
287
265
288
362
304
355
304
298
269
329
253
308
358
314
298
175
298
254
299
262
150
322
316
323
344
337
318
362
224
336
306
318
379
322
361
315
348
343
321
317
313
317
373
325
142
329
325
344
302
366
321
159
0
335
2
308
369
324
96
345
314
379
350
310
326
346
165
389
274
342
325
307
365
289
339
391
350
334
207
336
289
288
325
301
354
307
310
269
325
253
309
362
315
299
180
305
254
293
389
263
332
327
300
282
337
383
343
327
201
328
283
313
294
212
234
334
325
251
337
320
386
343
314
210
319
320
308
242
255
282
262
251
262
256
230
295
209
309
252
363
253
289
254
282
336
275
323
240
136
257
278
280
246
344
278
248
255
29
303
364
286
270
22
175
364
310
307
332
288
313
362
319
311
183
311
258
303
264
195
327
260
74
111
81
132
318
297
301
338
318
308
339
297
294
308
152
373
308
344
309
337
320
313
308
304
302
363
323
119
316
307
332
300
307
341
293
361
318
331
305
304
294
124
295
337
304
367
341
287
345
337
349
303
287
318
308
350
298
283
172
282
295
270
370
365
357
350
380
368
362
378
238
259
367
348
118
409
358
392
362
383
386
240
362
260
350
242
340
347
405
353
185
361
366
375
362
359
244
387
340
397
364
379
359
263
370
360
352
250
223
351
397
380
354
391
389
191
233
92
141
0
118
239
42
205
73
108
339
298
286
325
304
338
307
294
163
294
250
295
347
299
303
302
348
305
292
168
295
293
340
313
311
316
343
324
323
314
306
349
226
211
190
357
217
335
297
313
389
314
350
314
343
345
319
298
233
205
307
314
217
133
310
319
340
346
304
312
303
391
305
339
310
297
350
317
301
320
309
384
347
302
350
345
2
173
405
360
320
380
363
401
361
353
308
314
329
294
295
301
327
308
298
310
334
349
303
282
297
377
298
333
299
327
314
311
283
294
293
361
109
321
303
324
332
292
297
289
365
294
323
294
282
338
286
294
373
332
290
335
329
77
369
318
283
268
323
353
329
313
168
314
314
49
139
78
186
165
61
59
58
179
176
63
181
69
78
93
76
102
46
48
216
6
87
176
152
165
149
147
193
175
164
4
14
32
210
136
22
60
78
81
119
119
185
92
75
163
30
25
14
109
76
168
49
110
179
62
175
187
53
203
71
179
176
29
71
209
5
40
77
5
182
179
187
163
171
109
38
162
60
100
27
192
185
171
90
175
186
54
166
208
192
77
73
329
294
291
300
328
309
299
310
337
349
303
283
297
377
298
342
304
328
319
311
283
294
295
353
114
291
302
323
331
289
297
291
365
294
323
294
282
338
285
291
294
373
332
289
335
329
362
312
295
288
329
323
361
310
321
183
291
245
314
282
36
112
366
309
309
271
257
313
365
318
302
175
303
303
264
385
306
181
7
329
348
326
324
188
325
279
33
53
145
388
338
328
304
362
286
341
385
346
333
203
332
286
331
297
71
130
265
0
155
367
283
306
306
300
354
289
290
178
289
245
291
358
305
287
280
307
358
312
297
177
297
252
297
247
243
29
166
248
283
263
289
314
371
289
283
319
258
308
138
279
271
246
361
279
276
289
302
367
286
290
284
384
340
313
307
372
270
341
387
335
317
208
317
271
299
332
300
5
155
103
125
120
113
110
135
122
147
340
181
102
220
299
286
237
322
247
176
111
131
292
340
141
304
289
138
167
292
150
146
130
166
246
160
141
185
226
127
276
165
137
232
145
100
107
78
142
6
185
276
289
256
275
398
298
352
311
297
289
239
356
361
397
391
365
181
365
273
292
360
226
276
277
351
361
315
286
318
363
305
294
178
294
276
297
276
382
327
315
278
331
379
325
323
187
323
279
311
351
309
300
332
314
354
381
312
163
312
286
296
359
275
284
233
288
358
309
297
169
292
279
264
290
268
294
264
297
282
152
281
245
281
377
265
335
334
289
255
339
377
350
338
208
338
289
277
322
284
143
18
277
93
297
14
32
306
158
22
281
338
294
285
295
352
301
209
162
284
279
180
59
126
291
283
287
325
308
280
321
335
287
283
298
362
299
335
290
318
309
303
298
287
293
312
100
313
301
311
291
291
327
277
345
290
311
295
292
321
88
283
289
328
295
356
332
286
316
247
250
13
165
360
340
311
353
314
300
371
314
303
192
291
210
322
197
374
333
293
281
337
381
343
335
185
335
302
201
344
296
285
259
291
350
309
293
162
293
249
288
204
243
90
137
278
294
255
262
283
405
368
307
262
390
300
294
364
367
263
396
384
314
373
175
373
282
264
367
300
231
285
284
357
287
383
339
317
286
341
379
347
332
186
332
286
332
54
145
357
295
291
288
354
302
289
166
289
286
396
271
342
325
305
289
345
391
350
335
208
335
290
335
286
124
225
123
0
195
148
205
138
75
114
172
152
187
63
99
188
73
107
221
7
173


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/c5-stdev.dat <==
31.72
404.33
128.03
100.88
240.65
32.79
180.65
31.42
173.07
213.49
160.13
14.13
24.14
13.5
153.02
188.34
275.7
197.65
27.6
412.93
74.94
126.12
174.19
21.92
192.45
222.46
190.44
13.42
20.8
2.98
69.74
36.28
98.67
113.34
127.14
62.74
99.87
28.14
163.73
225.94
158.26
16.18
144.98
98.11
236.91
147.98
28.37
377
73.41
105.67
121.82
177.44
27.74
6.46
226.59
23.81
9.4
160.68
223.22
125.84
58.36
52.12
395.15
63.4
98.92
98.95
123.61
176.48
45.63
196.36
232.33
194.05
44.82
23.61
84.41
769.23
769.87
863.69
773.39
811.98
769.41
776.82
789.63
770.07
768.77
794.31
768.73
780.72
769.52
771.44
769.13
994.93
1149.46
28.34
78.54
73.3
115.24
167.46
58.15
104.12
29.11
7.74
226.38
30.63
12.86
71.84
107.12
228.99
150.98
54.71
105.29
146.3
166.18
233.57
18.15
158.67
49.62
180.14
218.92
171.27
30.55
43.88
223.78
212.38
77.34
69.37
376
121.44
526.83
115.3
130.35
181.42
76.4
70.3
239.51
75.99
70.93
76.51
72.84
119.66
33.41
223.33
124.03
389.29
399.82
398.23
392.61
440.05
408.28
236.31
153.38
31.59
23.9
28.66
26.81
59.16
772.57
611.53
30.89
48.58
77.69
329.58
32.05
46.88
17.9
42.37
383.78
546.11
80.86
331.8
30.56
47.52
17.3
92.23
38.57
124.96
215.87
89.24
120.84
54.75
230.13
29.6
26.08
36.41
328.07
25.89
31.04
46.05
1036.82
126.71
301.79
26.86
22.37
26.55
37.69
94.98
616.25
106.08
39.61
41.49
43.01
79.33
28.21
84.96
86.44
30.95
19.36
63.14
132.42
214.8
154.27
241.61
26.76
118.73
34
111.6
215.17
95.29
70.77
24.98
17.71
225.55
149.68
48.17
92.95
120.64
161.79
88.86
108.31
80.75
238.36
150.22
140.92
633.52
63.78
31.33
82.13
126.94
101.94
483.35
97.35
34.42
204.22
72.34
112.66
27.86
74.85
224.47
68.79
10.37
121.45
68.12
4.55
95.58
113.89
140.72
49.28
30.33
9.89
228.92
23.72
17.12
31.1
39.12
360.53
103.77
120.48
105.96
177.22
31.36
122.75
228.16
116.21
18.77
22.21
71.41
45.29
162.86
69.19
154.61
647.99
51.74
104.54
125.56
90.22
53.94
77.9
88.95
502.61
114.13
480.7
87.92
123.18
54.59
42.82
150.33
156.45
200.85
63.42
105.8
286.7
240.15
58.36
96.03
117.46
80.58
53.98
185.06
107.87
91.08
67.07
68.35
70.47
115.04
73.06
108.58
87.01
104.87
96.49
107.77
83.34
129.57
44.12
145.5
75.26
43.9
125.63
73.88
107.5
143.48
776.78
82.92
121.65
92.76
123.27
330.58
107.09
119.15
108.3
43.03
104.61
123.96
108.5
349.79
74.82
135.42
74.16
98.52
79.98
140.08
137.58
86.51
78.13
143.12
242.08
90.43
79.16
88.85
271.87
75.23
52.68
129.17
357.03
90.32
100.65
45.37
51.19
111.32
102.02
179.98
91.11
66.41
215.7
95.17
97.31
75.44
102.82
149.23
269.29
144.78
158.39
634.91
135.1
140.41
147.56
141.49
141.91
123.15
96
581.56
483.84
54.27
170.14
121
256.77
117.43
145.17
120.23
179.22
136.76
190.25
135.61
335.4
140.76
63.02
50.01
124.59
82.72
146.41
157.59
145.17
119.72
124.56
171.81
101.12
78.17
104.85
129.63
144.12
111.12
252.88
228.46
114.01
150.14
86.18
167.41
239.61
158.52
102.23
89.02
96.1
143.69
131.9
229.33
125.07
270.61
661.87
95.97
166.07
144.94
90.05
122.25
215.51
777.03
246.66
513.89
103.79
552.48
239.92
119.4
143.56
210.74
159.89
579
196.7
280.1
200.94
159.79
142.68
125.18
1051.14
182.77
149.57
205.27
164.82
116.54
288.47
206.58
667.79
152.23
130.68
230.14
167.01
156.96
132.97
154.3
176.29
562.4
407.11
410.8
417.42
430.21
426.34
443.77
464.77
416.72
423.61
416.09
417.12
473.23
422.19
406
629.05
408.33
405.29
37.42
394.66
110.77
62.59
116.81
196.66
71.82
166.66
48.6
126.01
219.75
122.31
17.6
8.05
49.34
60.45
372.53
81.35
155.25
95
122.39
189.98
38.95
173.55
223.31
165.68
25.22
40.29
95.24
24.49
33.99
405.28
63.2
124.38
202.7
76.4
174.5
73.78
60.45
228.59
35.79
23.04
11.37
60.76
81.54
154.88
768.75
73.75
74.86
102.51
66.38
99.88
77.99
74.47
117.41
156.51
98.29
345.64
54.68
118.7
100.51
57.02
105.04
198.7
250.28
61.08
69.36
66.32
149.68
553.82
99.53
68.5
121.88
64.68
105.98
90.49
80.3
124.4
223.24
125.76
25.65
74.26
96.69
146.5
70.88
124.17
113.15
27.68
13.94
225.88
19.46
17.5
6.52
81.83
111.97
237.64
102.19
226.86
146.35
218.56
123.37
110.66
184.63
104.1
119.4
642.31
111.25
112.04
103.06
102.07
101.35
132.91
518.2
140.98
483.82
101.52
116.12
95.89
109.23
185.16
189.51
103.71
118.08
273.04
247.02
99.36
111.08
112.39
111.85
107.8
346.83
174.28
121.7
106.62
92.63
46.96
108.69
116.46
127.78
154.68
24.63
109.95
147.94
110.93
123.09
116.44
100.79
27.44
98.02
44.9
100.3
60.33
111.84
22.22
6.8
246.83
35.19
92.94
99.5
103.89
89.61
220.21
80.73
122.98
643.3
100.58
102.39
397.17
99.54
100.55
91.18
398.67
532.96
139.13
499.33
91.86
113.7
89.89
139.58
102.72
96.06
155.39
158.21
198.56
107.21
132.39
350.81
242.15
110.24
93.39
91.42
107.24
99.66
91.62
1083.14
178.9
93.63
96.39
101.6
106.15
100.69
134.14
617.66
93.4
183.49
100.48
102.66
144.5
111.91
104.68
100.83
104.13
79.83
27.56
228.17
158.13
268.54
129.91
203.8
220.78
85.25
253.88
188.89
36.24
98.81
126.44
125.81
88.25
152.86
38.56
187.87
233.38
163.47
19.06
38.8
40.09
410.73
83.44
114.94
174.47
55.82
24.13
224.47
33.1
22.05
19.21
20.23
18.3
18.25
45.66
858.31
802.86
30.4
58.37
91.12
17.9
366.13
33.77
20.68
99.26
17.58
19.46
19.76
173.43
114.76
355.77
20.44
81.62
61.76
44.14
26.88
106.92
95.57
44.93
27.62
87.62
231.14
24.01
19.21
21.33
234.99
25.97
24.21
126.24
676.25
26.91
17.53
20.02
29.53
113.29
668.68
45.07
78.71
193.24
42.67
18.65
85.02
26.77
83.07
421.02
145.91
51.25
130.19
188.42
582.17
75.47
130.37
36.39
50.56
39.65
41.72
8.95
7.57
9.87
6.5
24.61
772.13
34.42
29.86
70.37
41.11
6.75
7.87
26.28
545.52
79.66
346.6
12.91
38.95
16.34
13.23
124.36
75.94
102.4
49.8
227.55
13.9
7.83
26.79
256.33
9.91
18.8
148.32
183.89
6.46
8.55
11.63
38.22
90.39
142.79
27.67
94.57
9.55
78.73
13.41
105.93
495.74
377.84
480.32
244.39
214.02
273.76
382.14
364.31
302.08
253.21
241.34
114.86
229.08
129.51
266.32
223.99
284.38
232.93
221.25
225.02
271.79
667.94
1149.81
220.5
244
217.86
241.87
408.79
448.66
233.49
233.28
214.26
221.17
234.08
222.84
220.92
230.77
249.02
251.69
366.6
242.53
283.84
404.52
228.3
247.46
278.67
311.34
241.13
224.11
222.5
223.74
228.68
243.58
246.76
237.79
504.64
220.69
221.33
226.71
426.31
245.77
376.85
253.8
285.3
236.59
223.83
439.94
224.63
221.49
222.7
1663.39
226.69
225.18
223.23
216.31
215.82
223.93
218.29
259.56
221.42
226.54
289.66
228.69
224.64
223.76
220.57
240.45
321.41
250.82
233.37
232.75
215.49
215.99
223.95
280.71
231.14
223.92
227.53
222.11
241
226.58
241.41
219.22
271.21
20.95
19.96
20.79
17
35.88
771.7
47.98
41.06
75.78
25.13
21.1
19.1
20.08
531.48
81.06
345.98
19.72
38.23
24.38
19.03
104.91
82.2
109.46
64.88
223.55
20.88
21.93
30.03
311.9
20.38
24.43
148.87
186.41
21.27
17.29
16.08
42
93.8
112.45
34.61
36.71
91.31
18.22
63.86
24.86
109.65
33.64
84.68
141.34
113.2
204.45
76.45
116.64
26.62
169.31
221.85
165.48
17.51
12.95
15.12
294.95
132.57
26.53
409.58
79.85
91.15
95.84
130.77
183.63
28.23
210.24
221.66
204.28
3.33
57.73
34.73
404.54
89.31
89.37
125.46
177.92
35.83
27.24
225.26
33.5
21.96
20.26
232.75
159.75
230.82
136.31
272.21
221.24
322.1
391.9
245.03
281.71
184.64
291.4
318.48
338.62
40.14
160.63
301.22
234.69
142.18
208.88
299.75
222.89
18.68
100.64
101.65
250.72
49.1
111.81
25.16
8.98
227.74
23.91
16.93
5.58
33.91
79.67
99.54
233.02
48.68
113.36
35.63
34.84
227.65
27.11
20.35
23.2
41.49
176.44
223.34
147.98
17.2
57.16
647.5
61.78
19.93
492.91
472.21
26.8
164.78
11.96
75.44
220.81
19.6
146.79
147.84
28.48
13.93
24.18
74.49
18.71
33.83
14.4
23.83
32.46
33.09
148.72
56.75
555.36
167.21
98.39
262.52
120.28
158.57
139.3
225.66
35.74
22.68
301.88
15.89
90.4
228.83
125.09
192.64
126.48
116.98
133.55
192.37
333.77
407.62
134.01
122.4
122.13
135.52
124.64
190.17
147.86
140.92
192.02
243.52
138.34
124.4
127.31
143.9
169.13
122.01
123.02
124.68
236.32
259.14
126.71
199.2
121.46
123.49
121.16
123.85
119.11
120.97
126.01
557.85
129.76
118.77
218.15
117.57
128.06
125.63
127.97
197.76
225.68
159.65
229.67
155.97
20.88
37.35
771.23
75.29
32.53
12.79
373.89
316.06
326.97
44.44
44.54
82.89
124.87
172.44
39.23
238.58
224.93
231.01
152.17
206.87
29.56
123.9
34.7
85.73
51.05
26.73
400.68
88.57
113.19
174.7
20.48
8.48
225.43
21.41
35.04
8.68
83.47
27.59
383.39
139.4
207.52
73.46
170.02
30.85
157.84
223.11
147.82
15.4
5.35
19.58
58.13
368.64
117.15
347.61
153.87
4.15
2.88
289.55
8.61
157.34
99.7
26.87
361.61
46.53
84.18
109.81
165.27
28.75
12.43
225.62
27.75
9.62
43.36
433.54
155.34
137.91
185.51
51.85
206.57
243.75
210.82
38.87
21.6
95.9
88.48
385.8
110.56
548.66
134.29
139.7
195.87
94.89
90.17
243.44
92.51
86.44
85.14
87.48
118.71
210.12
308.91
119.67
341.54
178.48
239.38
178.68
207.07
322.12
210.18
41.07
28.53
377.59
109.79
162.66
164.82
41.43
19.18
226.66
25.5
13.86
79.99
227.3
130.32
2.74
142.29
3.19
129.96
635.2
5.88
73.89
18.04
4.8
6.16
15.98
244.01
87.53
334.74
55.83
101.06
168.9
7.26
93.01
11.06
19.28
116
231.13
13.63
3.6
18.22
5.72
16.75
17.75
122.24
302.26
11.6
6.31
2.38
9.96
88.95
42.17
146.68
24.38
11.09
165.85
52.28
9.05
89.1
86.2
46.37
118.15
221.72
125.61
46.09
58.33
82.32
169.61
223.37
48.42
113.56
79.78
53.78
221.6
42.24
360.75
72.34
31.03
28.97
419.46
86.78
99.68
71.73
166.97
31.8
12.94
229.46
21.33
25.46
44.47
41.97
393.82
59.88
99.33
122.65
171.43
36.89
129.46
226.73
125.13
25.27
104.36
152.88
187.75
229.15
150.96
8.79
56.56
633.51
25.08
58.06
23.44
99.06
138.67
96.72
195
472.51
44.8
209.69
84.3
24.13
128.13
32.67
72.81
33.39
233.29
34.04
15.46
80.62
41.06
24.54
140.92
14.95
72.05
55.25
13.23
33.41
377.31
74.79
87.42
122.79
185.34
28.57
57.42
224.38
30.89
16.18
9.03
220.56
127.25
57.97
390.16
85.64
140.78
175.14
50.81
46.5
231.52
69.07
57.96
33.42
11.5
393.57
48.2
267.47
79.06
129.82
166.86
32.68
136.55
225.92
143.33
24.45
14.1
65.7
37.87
381.15
111.58
89.47
106.6
171.33
45.75
18.34
224.77
36.3
29.38
80.03
81.36
222.52
147.2
268.82
344.22
310.09
31.43
226.66
127.69


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/clusters-node_overlay_matrix.txt <==
          c0     c1    c2      c3     c4
c0       1876   290    14     3      0     
c1       290    1078   205    24     7     
c2       14     205    2084   112    5     
c3       3      24     112    1464   140   
c4       0      7      5      140    1332  


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-cluster0.txt <==
   1437 NorthAmerica
   1311 Europe
    295 MiddleEast
    130 Asia
     47 SouthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-cluster1.txt <==
   2438 NorthAmerica
   1570 Europe
    405 Asia
    328 MiddleEast
    153 SouthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-cluster2.txt <==
   1148 Asia
    868 Europe
    429 NorthAmerica
    307 SouthAmerica
    222 MiddleEast


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-cluster3.txt <==
   2142 Europe
   1656 NorthAmerica
    315 MiddleEast
    198 Asia
    113 SouthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-cluster4.txt <==
   1341 NorthAmerica
    716 Europe
    648 Asia
    546 SouthAmerica
    297 MiddleEast


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-percent-cluster0.txt <==
44.6273% NorthAmerica
40.7143% Europe
9.16149% MiddleEast
4.03727% Asia
1.45963% SouthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-percent-cluster1.txt <==
49.8161% NorthAmerica
32.0801% Europe
8.27544% Asia
6.70208% MiddleEast
3.12628% SouthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-percent-cluster2.txt <==
38.6012% Asia
29.1863% Europe
14.425% NorthAmerica
10.3228% SouthAmerica
7.46469% MiddleEast


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-percent-cluster3.txt <==
48.4177% Europe
37.4322% NorthAmerica
7.12025% MiddleEast
4.47559% Asia
2.55425% SouthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/continents-percent-cluster4.txt <==
37.7959% NorthAmerica
20.1804% Europe
18.2638% Asia
15.389% SouthAmerica
8.37091% MiddleEast


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-cluster0.txt <==
   1308 United
    227 Italy
    225 Greece
    186 Germany
    175 Austria
    156 Switzerland
    151 Spain
    129 Canada
    114 Norway
     86 Portugal
     51 Russian
     46 Poland
     35 Turkey
     35 Sweden
     34 Argentina
     33 Korea
     31 France
     30 Czech
     26 Israel
     26 Hungary
     25 Finland
     23 Slovenia
     23 Japan
     13 Brazil
     11 Singapore
     10 Hong
      9 Cyprus
      2 Taiwan


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-cluster1.txt <==
   1909 United
    529 Canada
    313 Germany
    194 Italy
    189 Japan
    175 Greece
    153 Portugal
    145 Norway
    129 Spain
    112 Russian
    107 Argentina
    105 Austria
    104 Poland
    103 Switzerland
     80 Korea
     75 Turkey
     59 Finland
     56 Slovenia
     55 France
     53 Sweden
     52 Hungary
     49 Israel
     49 Czech
     46 Brazil
     29 Cyprus
     12 Taiwan
     12 Singapore


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-cluster2.txt <==
    381 Japan
    380 United
    294 Korea
    225 Singapore
    178 Brazil
    147 Greece
    141 Germany
    139 Switzerland
    129 Argentina
    122 Italy
    111 Taiwan
     81 Norway
     75 Portugal
     71 Hong
     66 Russian
     61 Spain
     57 Austria
     49 Canada
     48 Poland
     30 Turkey
     27 Slovenia
     27 Hungary
     26 Finland
     25 Sweden
     25 Israel
     23 Czech
     20 Cyprus
     16 France


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-cluster3.txt <==
   1354 United
    435 Germany
    302 Canada
    280 Italy
    232 Greece
    190 Portugal
    181 Norway
    172 Austria
    150 Poland
    144 Switzerland
    143 Spain
     99 Argentina
     84 Russian
     79 Hungary
     77 Slovenia
     77 Czech
     74 France
     72 Finland
     68 Sweden
     55 Japan
     55 Israel
     21 Korea
     18 Cyprus
     16 Taiwan
     14 Brazil
     13 Hong
     10 Turkey
      9 Singapore


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-cluster4.txt <==
   1178 United
    332 Brazil
    214 Argentina
    194 Greece
    163 Canada
    149 Korea
    149 Italy
    137 Singapore
    134 Japan
    101 Hong
     99 Spain
     89 Germany
     77 Russian
     77 Portugal
     74 Austria
     62 Norway
     50 Taiwan
     43 Turkey
     40 Poland
     39 Switzerland
     38 Israel
     22 Cyprus
     21 France
     16 Czech
     15 Finland
     14 Sweden
     11 Hungary
     10 Slovenia


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-continents.txt <==
Argentina,SouthAmerica
Austria,Europe
Brazil,SouthAmerica
Canada,NorthAmerica
Cyprus,MiddleEast
Czech,Europe
Finland,Europe
France,Europe
Germany,Europe
Greece,MiddleEast
Hong,Asia
Hungary,Europe
Israel,MiddleEast
Italy,Europe
Japan,Asia
Korea,Asia
Norway,Europe
Poland,Europe
Portugal,Europe
Russian,Asia
Singapore,Asia
Slovenia,Europe
Spain,Europe
Sweden,Europe
Switzerland,Europe
Taiwan,Asia
Turkey,MiddleEast
United,NorthAmerica


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-percent-cluster0.txt <==
40.6211% United
7.04969% Italy
6.98758% Greece
5.7764% Germany
5.43478% Austria
4.84472% Switzerland
4.68944% Spain
4.00621% Canada
3.54037% Norway
2.67081% Portugal
1.58385% Russian
1.42857% Poland
1.08696% Turkey
1.08696% Sweden
1.0559% Argentina
1.02484% Korea
0.962733% France
0.931677% Czech
0.807453% Israel
0.807453% Hungary
0.776398% Finland
0.714286% Slovenia
0.714286% Japan
0.403727% Brazil
0.341615% Singapore
0.310559% Hong
0.279503% Cyprus
0.0621118% Taiwan


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-percent-cluster1.txt <==
39.0069% United
10.8092% Canada
6.39559% Germany
3.96404% Italy
3.86187% Japan
3.57581% Greece
3.12628% Portugal
2.96281% Norway
2.63588% Spain
2.28852% Russian
2.18635% Argentina
2.14548% Austria
2.12505% Poland
2.10462% Switzerland
1.63465% Korea
1.53249% Turkey
1.20556% Finland
1.14426% Slovenia
1.12383% France
1.08296% Sweden
1.06253% Hungary
1.00123% Israel
1.00123% Czech
0.939926% Brazil
0.592562% Cyprus
0.245198% Taiwan
0.245198% Singapore


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-percent-cluster2.txt <==
12.811% Japan
12.7774% United
9.88568% Korea
7.56557% Singapore
5.98521% Brazil
4.94284% Greece
4.74109% Germany
4.67384% Switzerland
4.33759% Argentina
4.10222% Italy
3.73235% Taiwan
2.7236% Norway
2.52186% Portugal
2.38736% Hong
2.21923% Russian
2.05111% Spain
1.91661% Austria
1.64761% Canada
1.61399% Poland
1.00874% Turkey
0.907868% Slovenia
0.907868% Hungary
0.874243% Finland
0.840619% Sweden
0.840619% Israel
0.773369% Czech
0.672495% Cyprus
0.537996% France


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-percent-cluster3.txt <==
30.6058% United
9.83273% Germany
6.8264% Canada
6.32911% Italy
5.24412% Greece
4.29476% Portugal
4.09132% Norway
3.88788% Austria
3.3906% Poland
3.25497% Switzerland
3.23237% Spain
2.23779% Argentina
1.89873% Russian
1.78571% Hungary
1.74051% Slovenia
1.74051% Czech
1.67269% France
1.62749% Finland
1.53707% Sweden
1.24322% Japan
1.24322% Israel
0.474684% Korea
0.406872% Cyprus
0.361664% Taiwan
0.316456% Brazil
0.293852% Hong
0.22604% Turkey
0.203436% Singapore


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/countries-percent-cluster4.txt <==
33.2018% United
9.35738% Brazil
6.03157% Argentina
5.46787% Greece
4.59414% Canada
4.19955% Korea
4.19955% Italy
3.86133% Singapore
3.77678% Japan
2.84667% Hong
2.7903% Spain
2.50846% Germany
2.17024% Russian
2.17024% Portugal
2.08568% Austria
1.74746% Norway
1.40924% Taiwan
1.21195% Turkey
1.1274% Poland
1.09921% Switzerland
1.07103% Israel
0.620068% Cyprus
0.591883% France
0.450958% Czech
0.422773% Finland
0.394589% Sweden
0.310034% Hungary
0.281849% Slovenia


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/hosts.txt <==
gschembra4.diit.unict.it
planetlab2.cis.upenn.edu
planetlab2.ifi.uio.no
planetlab2.informatik.uni-goettingen.de
server1.planetlab.iit-tech.net
planetlab2.di.unito.it
node1.planetlab.mathcs.emory.edu
stella.planetlab.ntua.gr
planetlab-2.cs.colostate.edu
planetlab-1.dis.uniroma1.it
plab2-c703.uibk.ac.at
planetlab2.tmit.bme.hu
pl2.csl.utoronto.ca
onelab03.inria.fr
planetlab2.cs.duke.edu
plab-2.sinp.msu.ru
pl2.ucs.indiana.edu
planetlab-3.cmcl.cs.cmu.edu
itchy.cs.uga.edu
planetlab2.csres.utexas.edu
planetlab3.comp.nus.edu.sg
planet1.cs.huji.ac.il
planetslug4.cse.ucsc.edu
planetlab3.williams.edu
plab2.larc.usp.br
planetlab-3.imperial.ac.uk
planetlab2.elet.polimi.it
planetlab1.netmedia.gist.ac.kr
netapp6.cs.kookmin.ac.kr
planetlab2.pop-rs.rnp.br
merkur.planetlab.haw-hamburg.de
planetlab2.ie.cuhk.edu.hk
planetlab1.cs.uoi.gr
planetlab3.mini.pw.edu.pl
vicky.planetlab.ntua.gr
planet1.ku.edu.tr
csplanetlab2.kaist.ac.kr
planetlab02.cs.washington.edu
plab1-itec.uni-klu.ac.at
pl2.bit.uoit.ca
planetlab2.dtc.umn.edu
pl1-higashi.ics.es.osaka-u.ac.jp
planetlab-1.ssvl.kth.se
planetlab2.comp.nus.edu.sg
planetlab4.cse.nd.edu
planetlab1.cs.wisc.edu
planetlab2.cnds.jhu.edu
planetlab4.inf.ethz.ch
planetlab02.cnds.unibe.ch
pads21.cs.nthu.edu.tw
planet1.cs.ucsb.edu
planetlab-2.cs.ucy.ac.cy
planetlab-02.naist.jp
planetlab1.cs.purdue.edu
planetlab1.ls.fi.upm.es
planetlab-2.ece.iastate.edu
planetlabnode-2.docomolabs-usa.com
planetlab-04.naist.jp
planetlab2.simula.no
planetlab-2.usask.ca
planetlab1.fri.uni-lj.si
planetlab-2.tagus.ist.utl.pt
planetlab2.utdallas.edu
planetlab2.ceid.upatras.gr
pl2.eecs.utk.edu
planetlab2.postel.org
planetlab2.cesnet.cz
planetlab3.ani.univie.ac.at
pl3.planetlab.uvic.ca
pl2.snu.ac.kr
planetlab1.cs.uit.no
pli1-pa-5.hpl.hp.com
lsirextpc02.epfl.ch
planetlab-2.cs.uh.edu
planetlab5.millennium.berkeley.edu
planet-lab2.ufabc.edu.br
planetlab2.hiit.fi
planetlab-2.iscte.pt
node2pl.planet-lab.telecom-lille1.eu
planet2.l3s.uni-hannover.de
planetlab1.nrl.dcs.qmul.ac.uk
plab-1.sinp.msu.ru
planetlab1.cs.unibo.it
planetlab04.mpi-sws.mpg.de
planetlab2.mnlab.cti.depaul.edu
planetlab2.iii.u-tokyo.ac.jp
planetlab2.cs.ubc.ca
planetlab3.gdansk.rd.tp.pl
planetlab3.upc.es
planetlab1.informatik.uni-kl.de
node-1.mcgillplanetlab.org
planetlab1.pop-mg.rnp.br
planetlab2.tlm.unavarra.es
ricepl-2.cs.rice.edu
iraplab1.iralab.uni-karlsruhe.de
planetlab2.ics.forth.gr
planetlab2.fct.ualg.pt
planetlab3.cs.columbia.edu
planetlab2.georgetown.edu
node1.lbnl.nodes.planet-lab.org


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/link-clusters.txt <==
1-3 cluster3
1-4 cluster3
1-5 cluster1
1-6 cluster3
1-7 cluster1
1-8 cluster3
1-10 cluster0
1-11 cluster3
1-12 cluster3
1-13 cluster1
1-14 cluster3
1-15 cluster0
1-16 cluster1
1-17 cluster1
1-18 cluster0
1-19 cluster4
1-20 cluster1
1-21 cluster2
1-22 cluster0
1-23 cluster4
1-24 cluster1
1-25 cluster4
1-26 cluster3
1-27 cluster3
1-28 cluster2
1-29 cluster2
1-30 cluster2
1-31 cluster3
1-32 cluster4
1-33 cluster0
1-34 cluster3
1-35 cluster3
1-36 cluster1
1-37 cluster2
1-38 cluster1
1-39 cluster3
1-40 cluster1
1-41 cluster1
1-42 cluster2
1-43 cluster3
1-44 cluster2
1-45 cluster1
1-46 cluster1
1-47 cluster0
1-48 cluster3
1-49 cluster3
1-50 cluster2
1-51 cluster4
1-53 cluster2
1-54 cluster4
1-55 cluster0
1-56 cluster1
1-57 cluster2
1-58 cluster2
1-59 cluster3
1-60 cluster1
1-61 cluster3
1-62 cluster3
1-63 cluster1
1-64 cluster3
1-65 cluster1
1-66 cluster1
1-67 cluster3
1-68 cluster3
1-69 cluster1
1-70 cluster2
1-71 cluster0
1-72 cluster1
1-73 cluster0
1-74 cluster1
1-75 cluster4
1-76 cluster4
1-77 cluster3
1-78 cluster3
1-79 cluster3
1-80 cluster3
1-81 cluster3
1-82 cluster1
1-83 cluster3
1-84 cluster3
1-85 cluster1
1-86 cluster1
1-87 cluster2
1-88 cluster3
1-89 cluster3
1-90 cluster3
1-91 cluster1
1-92 cluster2
1-93 cluster1
1-94 cluster3
1-95 cluster3
1-96 cluster0
1-97 cluster1
1-98 cluster3
1-99 cluster3
2-1 cluster0
2-3 cluster1
2-4 cluster1
2-5 cluster3
2-6 cluster1
2-7 cluster3
2-8 cluster1
2-10 cluster0
2-11 cluster0
2-12 cluster1
2-13 cluster3
2-14 cluster0
2-15 cluster3
2-16 cluster1
2-17 cluster3
2-18 cluster0
2-19 cluster3
2-20 cluster0
2-21 cluster2
2-22 cluster0
2-23 cluster1
2-24 cluster0
2-25 cluster1
2-26 cluster1
2-27 cluster1
2-28 cluster4
2-29 cluster4
2-30 cluster4
2-31 cluster1
2-32 cluster4
2-33 cluster4
2-34 cluster1
2-35 cluster1
2-36 cluster1
2-37 cluster4
2-38 cluster3
2-39 cluster1
2-40 cluster3
2-41 cluster3
2-42 cluster4
2-43 cluster1
2-44 cluster2
2-45 cluster3
2-46 cluster0
2-47 cluster0
2-48 cluster1
2-49 cluster1
2-50 cluster4
2-51 cluster0
2-52 cluster4
2-53 cluster4
2-54 cluster3
2-55 cluster0
2-56 cluster3
2-57 cluster2
2-58 cluster4
2-59 cluster1
2-60 cluster3
2-61 cluster1
2-62 cluster1
2-63 cluster3
2-64 cluster0
2-65 cluster3
2-66 cluster0
2-67 cluster1
2-68 cluster1
2-69 cluster1
2-70 cluster4
2-71 cluster1
2-72 cluster0
2-73 cluster2
2-74 cluster3
2-75 cluster0
2-76 cluster4
2-77 cluster1
2-78 cluster1
2-79 cluster1
2-80 cluster1
2-81 cluster1
2-82 cluster1
2-83 cluster1
2-84 cluster1
2-85 cluster3
2-86 cluster4
2-87 cluster0
2-88 cluster0
2-89 cluster1
2-90 cluster0
2-91 cluster3
2-92 cluster4
2-93 cluster1
2-94 cluster3
2-95 cluster1
2-96 cluster1
2-97 cluster1
2-98 cluster3
2-99 cluster3
3-1 cluster3
3-2 cluster0
3-4 cluster3
3-5 cluster1
3-6 cluster3
3-7 cluster1
3-8 cluster3
3-10 cluster0
3-11 cluster0
3-12 cluster3
3-13 cluster1
3-14 cluster3
3-15 cluster0
3-16 cluster3
3-17 cluster1
3-18 cluster0
3-19 cluster4
3-20 cluster0
3-21 cluster2
3-22 cluster3
3-23 cluster1
3-24 cluster1
3-25 cluster4
3-26 cluster3
3-27 cluster3
3-28 cluster2
3-29 cluster2
3-30 cluster4
3-31 cluster3
3-32 cluster4
3-33 cluster0
3-34 cluster3
3-35 cluster3
3-36 cluster1
3-37 cluster4
3-38 cluster1
3-39 cluster3
3-40 cluster1
3-41 cluster1
3-42 cluster2
3-43 cluster0
3-44 cluster2
3-45 cluster1
3-46 cluster0
3-47 cluster0
3-48 cluster3
3-49 cluster3
3-50 cluster2
3-51 cluster1
3-52 cluster1
3-53 cluster2
3-54 cluster0
3-55 cluster0
3-56 cluster1
3-57 cluster2
3-58 cluster2
3-59 cluster0
3-60 cluster1
3-61 cluster3
3-62 cluster3
3-63 cluster1
3-64 cluster3
3-65 cluster1
3-66 cluster1
3-67 cluster3
3-68 cluster3
3-69 cluster1
3-70 cluster2
3-71 cluster0
3-72 cluster1
3-73 cluster0
3-74 cluster1
3-75 cluster4
3-76 cluster2
3-77 cluster3
3-78 cluster3
3-79 cluster3
3-80 cluster3
3-81 cluster3
3-82 cluster1
3-83 cluster0
3-84 cluster3
3-85 cluster1
3-86 cluster2
3-87 cluster1
3-88 cluster3
3-89 cluster3
3-90 cluster3
3-91 cluster1
3-92 cluster2
3-93 cluster3
3-94 cluster1
3-95 cluster3
3-96 cluster3
3-97 cluster3
3-98 cluster0
3-99 cluster0
4-1 cluster3
4-2 cluster1
4-3 cluster3
4-5 cluster1
4-6 cluster3
4-7 cluster1
4-8 cluster3
4-10 cluster0
4-11 cluster0
4-12 cluster3
4-13 cluster1
4-14 cluster3
4-15 cluster1
4-16 cluster3
4-17 cluster0
4-18 cluster0
4-19 cluster4
4-20 cluster1
4-21 cluster2
4-22 cluster3
4-23 cluster1
4-24 cluster1
4-25 cluster4
4-26 cluster3
4-27 cluster3
4-28 cluster2
4-29 cluster2
4-30 cluster4
4-31 cluster0
4-32 cluster2
4-33 cluster0
4-34 cluster3
4-35 cluster3
4-36 cluster0
4-37 cluster4
4-38 cluster1
4-39 cluster3
4-40 cluster1
4-41 cluster1
4-42 cluster2
4-43 cluster3
4-44 cluster2
4-45 cluster1
4-46 cluster0
4-47 cluster0
4-48 cluster3
4-49 cluster3
4-50 cluster2
4-51 cluster4
4-53 cluster2
4-54 cluster0
4-55 cluster0
4-56 cluster0
4-57 cluster2
4-58 cluster2
4-59 cluster3
4-60 cluster1
4-61 cluster3
4-62 cluster3
4-63 cluster1
4-64 cluster0
4-65 cluster1
4-66 cluster0
4-67 cluster3
4-68 cluster3
4-69 cluster1
4-70 cluster2
4-71 cluster3
4-72 cluster1
4-73 cluster0
4-74 cluster1
4-75 cluster1
4-76 cluster4
4-77 cluster3
4-78 cluster3
4-79 cluster3
4-80 cluster3
4-81 cluster3
4-82 cluster3
4-83 cluster3
4-84 cluster0
4-85 cluster1
4-86 cluster2
4-87 cluster1
4-88 cluster3
4-89 cluster3
4-90 cluster0
4-91 cluster1
4-92 cluster4
4-93 cluster3
4-94 cluster1
4-95 cluster3
4-96 cluster3
4-97 cluster3
4-98 cluster1
4-99 cluster1
5-1 cluster1
5-2 cluster0
5-3 cluster1
5-4 cluster1
5-6 cluster1
5-7 cluster3
5-8 cluster1
5-10 cluster4
5-11 cluster0
5-12 cluster1
5-13 cluster3
5-14 cluster1
5-15 cluster0
5-16 cluster1
5-17 cluster3
5-18 cluster0
5-19 cluster0
5-20 cluster0
5-21 cluster4
5-22 cluster1
5-23 cluster3
5-24 cluster0
5-25 cluster1
5-26 cluster1
5-27 cluster1
5-28 cluster4
5-29 cluster2
5-30 cluster4
5-31 cluster1
5-32 cluster4
5-33 cluster4
5-34 cluster1
5-35 cluster1
5-36 cluster1
5-37 cluster1
5-38 cluster3
5-39 cluster1
5-40 cluster3
5-41 cluster3
5-42 cluster1
5-43 cluster1
5-44 cluster4
5-45 cluster3
5-46 cluster3
5-47 cluster0
5-48 cluster1
5-49 cluster1
5-50 cluster4
5-51 cluster0
5-52 cluster4
5-53 cluster1
5-54 cluster0
5-55 cluster1
5-56 cluster3
5-57 cluster2
5-58 cluster1
5-59 cluster1
5-60 cluster3
5-61 cluster1
5-62 cluster1
5-63 cluster3
5-64 cluster4
5-65 cluster3
5-66 cluster3
5-67 cluster1
5-68 cluster1
5-69 cluster3
5-70 cluster1
5-71 cluster4
5-72 cluster3
5-73 cluster2
5-74 cluster3
5-75 cluster0
5-76 cluster4
5-77 cluster1
5-78 cluster1
5-79 cluster1
5-80 cluster1
5-81 cluster1
5-82 cluster1
5-83 cluster0
5-84 cluster1
5-85 cluster3
5-86 cluster1
5-87 cluster3
5-88 cluster1
5-89 cluster1
5-90 cluster1
5-91 cluster3
5-92 cluster4
5-93 cluster1
5-94 cluster3
5-95 cluster1
5-96 cluster1
5-97 cluster1
5-98 cluster0
5-99 cluster0
6-1 cluster3
6-2 cluster0
6-3 cluster3
6-4 cluster3
6-5 cluster1
6-7 cluster1
6-8 cluster3
6-10 cluster0
6-11 cluster0
6-12 cluster3
6-13 cluster1
6-14 cluster3
6-15 cluster0
6-16 cluster3
6-17 cluster1
6-18 cluster0
6-19 cluster4
6-20 cluster0
6-21 cluster2
6-22 cluster3
6-23 cluster1
6-24 cluster1
6-25 cluster4
6-26 cluster3
6-27 cluster3
6-28 cluster2
6-29 cluster2
6-30 cluster4
6-31 cluster3
6-32 cluster4
6-33 cluster0
6-34 cluster3
6-35 cluster3
6-36 cluster1
6-37 cluster2
6-38 cluster1
6-39 cluster3
6-40 cluster1
6-41 cluster1
6-42 cluster2
6-43 cluster3
6-44 cluster2
6-45 cluster1
6-46 cluster1
6-47 cluster0
6-48 cluster0
6-49 cluster3
6-50 cluster2
6-51 cluster4
6-52 cluster3
6-53 cluster2
6-54 cluster0
6-55 cluster0
6-56 cluster1
6-57 cluster2
6-58 cluster2
6-59 cluster3
6-60 cluster1
6-61 cluster3
6-62 cluster3
6-63 cluster1
6-64 cluster3
6-65 cluster1
6-66 cluster1
6-67 cluster3
6-68 cluster3
6-69 cluster1
6-70 cluster4
6-71 cluster0
6-72 cluster1
6-73 cluster0
6-74 cluster1
6-75 cluster4
6-76 cluster4
6-77 cluster3
6-78 cluster3
6-79 cluster3
6-80 cluster3
6-81 cluster3
6-82 cluster3
6-83 cluster0
6-84 cluster3
6-85 cluster1
6-86 cluster2
6-87 cluster1
6-88 cluster3
6-89 cluster3
6-90 cluster3
6-91 cluster1
6-92 cluster4
6-93 cluster3
6-94 cluster1
6-95 cluster3
6-96 cluster3
6-97 cluster3
6-98 cluster0
6-99 cluster0
7-1 cluster1
7-2 cluster3
7-3 cluster1
7-4 cluster1
7-5 cluster3
7-6 cluster1
7-8 cluster1
7-10 cluster4
7-11 cluster0
7-12 cluster1
7-13 cluster3
7-14 cluster1
7-15 cluster3
7-16 cluster1
7-17 cluster0
7-18 cluster0
7-19 cluster0
7-20 cluster3
7-21 cluster4
7-22 cluster1
7-23 cluster3
7-24 cluster0
7-25 cluster1
7-26 cluster1
7-27 cluster1
7-28 cluster1
7-29 cluster2
7-30 cluster4
7-31 cluster1
7-32 cluster4
7-33 cluster4
7-34 cluster1
7-35 cluster1
7-36 cluster0
7-37 cluster1
7-38 cluster3
7-39 cluster1
7-40 cluster3
7-41 cluster3
7-42 cluster1
7-43 cluster1
7-44 cluster4
7-45 cluster3
7-46 cluster0
7-47 cluster0
7-48 cluster1
7-49 cluster1
7-50 cluster4
7-51 cluster3
7-53 cluster1
7-54 cluster0
7-55 cluster0
7-56 cluster3
7-57 cluster2
7-58 cluster1
7-59 cluster1
7-60 cluster3
7-61 cluster1
7-62 cluster1
7-63 cluster3
7-64 cluster1
7-65 cluster3
7-66 cluster0
7-67 cluster1
7-68 cluster1
7-69 cluster3
7-70 cluster1
7-71 cluster1
7-72 cluster3
7-73 cluster2
7-74 cluster3
7-75 cluster3
7-76 cluster4
7-77 cluster1
7-78 cluster1
7-79 cluster1
7-80 cluster1
7-81 cluster1
7-82 cluster1
7-83 cluster1
7-84 cluster1
7-85 cluster3
7-86 cluster1
7-87 cluster0
7-88 cluster1
7-89 cluster1
7-90 cluster0
7-91 cluster3
7-92 cluster1
7-93 cluster1
7-94 cluster3
7-95 cluster1
7-96 cluster1
7-97 cluster1
7-98 cluster3
7-99 cluster0
8-1 cluster3
8-2 cluster1
8-3 cluster3
8-4 cluster3
8-5 cluster1
8-6 cluster3
8-7 cluster1
8-9 cluster1
8-10 cluster0
8-11 cluster0
8-12 cluster3
8-13 cluster1
8-14 cluster3
8-15 cluster0
8-16 cluster1
8-17 cluster1
8-18 cluster0
8-19 cluster4
8-20 cluster1
8-21 cluster2
8-22 cluster0
8-23 cluster4
8-24 cluster4
8-25 cluster2
8-26 cluster3
8-27 cluster3
8-28 cluster2
8-29 cluster2
8-30 cluster2
8-31 cluster3
8-32 cluster4
8-33 cluster0
8-34 cluster3
8-35 cluster0
8-36 cluster1
8-37 cluster2
8-38 cluster4
8-39 cluster3
8-40 cluster1
8-41 cluster1
8-42 cluster2
8-43 cluster3
8-44 cluster2
8-45 cluster1
8-46 cluster1
8-47 cluster0
8-48 cluster3
8-49 cluster3
8-50 cluster2
8-51 cluster4
8-53 cluster2
8-54 cluster4
8-55 cluster0
8-56 cluster1
8-57 cluster2
8-58 cluster2
8-59 cluster3
8-60 cluster1
8-61 cluster3
8-62 cluster3
8-63 cluster1
8-64 cluster0
8-65 cluster1
8-66 cluster1
8-67 cluster3
8-68 cluster3
8-69 cluster1
8-70 cluster2
8-71 cluster0
8-72 cluster4
8-73 cluster0
8-74 cluster1
8-75 cluster4
8-76 cluster4
8-77 cluster3
8-78 cluster3
8-79 cluster3
8-80 cluster3
8-81 cluster3
8-82 cluster1
8-83 cluster0
8-84 cluster3
8-85 cluster1
8-86 cluster2
8-87 cluster1
8-88 cluster3
8-89 cluster3
8-90 cluster3
8-91 cluster1
8-92 cluster2
8-93 cluster3
8-94 cluster1
8-95 cluster3
8-96 cluster3
8-97 cluster3
8-98 cluster0
8-99 cluster1
9-8 cluster1
9-10 cluster4
9-21 cluster4
9-35 cluster1
9-40 cluster3
9-42 cluster1
9-44 cluster4
9-60 cluster3
9-69 cluster3
9-70 cluster1
9-77 cluster1
9-79 cluster1
9-86 cluster1
9-88 cluster1
9-91 cluster3
9-96 cluster1
10-1 cluster0
10-2 cluster0
10-3 cluster0
10-4 cluster0
10-5 cluster4
10-6 cluster0
10-7 cluster4
10-8 cluster0
10-9 cluster4
10-11 cluster0
10-12 cluster0
10-13 cluster4
10-14 cluster0
10-15 cluster4
10-16 cluster4
10-17 cluster4
10-18 cluster4
10-19 cluster0
10-20 cluster4
10-21 cluster2
10-22 cluster0
10-23 cluster4
10-24 cluster4
10-25 cluster2
10-26 cluster0
10-27 cluster0
10-28 cluster2
10-29 cluster2
10-30 cluster2
10-31 cluster0
10-32 cluster0
10-33 cluster0
10-34 cluster0
10-35 cluster0
10-36 cluster4
10-37 cluster2
10-38 cluster4
10-39 cluster0
10-40 cluster4
10-41 cluster4
10-42 cluster2
10-43 cluster0
10-44 cluster2
10-45 cluster4
10-46 cluster4
10-47 cluster4
10-48 cluster0
10-49 cluster0
10-50 cluster2
10-51 cluster0
10-52 cluster4
10-53 cluster2
10-54 cluster4
10-55 cluster0
10-56 cluster4
10-57 cluster2
10-58 cluster2
10-59 cluster0
10-60 cluster4
10-61 cluster0
10-62 cluster0
10-63 cluster4
10-64 cluster0
10-65 cluster4
10-66 cluster4
10-67 cluster0
10-68 cluster0
10-69 cluster4
10-70 cluster2
10-71 cluster0
10-72 cluster4
10-73 cluster0
10-74 cluster4
10-75 cluster4
10-76 cluster2
10-77 cluster0
10-78 cluster0
10-79 cluster0
10-80 cluster0
10-81 cluster0
10-82 cluster4
10-83 cluster0
10-84 cluster0
10-85 cluster4
10-86 cluster2
10-87 cluster4
10-88 cluster0
10-89 cluster0
10-90 cluster0
10-91 cluster4
10-92 cluster2
10-93 cluster0
10-94 cluster4
10-95 cluster0
10-96 cluster0
10-97 cluster0
10-98 cluster4
10-99 cluster4
11-1 cluster3
11-2 cluster0
11-3 cluster0
11-4 cluster0
11-5 cluster0
11-6 cluster0
11-7 cluster0
11-8 cluster0
11-10 cluster0
11-12 cluster0
11-13 cluster0
11-14 cluster3
11-15 cluster0
11-16 cluster0
11-17 cluster0
11-18 cluster0
11-19 cluster4
11-20 cluster0
11-21 cluster4
11-22 cluster3
11-23 cluster1
11-24 cluster0
11-25 cluster4
11-26 cluster0
11-27 cluster0
11-28 cluster4
11-29 cluster4
11-30 cluster4
11-31 cluster0
11-32 cluster4
11-33 cluster0
11-34 cluster0
11-35 cluster0
11-36 cluster0
11-37 cluster4
11-38 cluster4
11-39 cluster0
11-40 cluster0
11-41 cluster0
11-42 cluster4
11-43 cluster0
11-44 cluster4
11-45 cluster0
11-46 cluster0
11-47 cluster0
11-48 cluster0
11-49 cluster0
11-50 cluster2
11-51 cluster4
11-53 cluster4
11-54 cluster0
11-55 cluster0
11-56 cluster0
11-57 cluster2
11-58 cluster4
11-59 cluster0
11-60 cluster0
11-61 cluster0
11-62 cluster0
11-63 cluster4
11-64 cluster0
11-65 cluster0
11-66 cluster0
11-67 cluster0
11-68 cluster0
11-69 cluster4
11-70 cluster4
11-71 cluster0
11-72 cluster4
11-73 cluster0
11-74 cluster0
11-75 cluster4
11-76 cluster4
11-77 cluster0
11-78 cluster0
11-79 cluster3
11-80 cluster0
11-81 cluster0
11-82 cluster0
11-83 cluster0
11-84 cluster0
11-85 cluster0
11-86 cluster4
11-87 cluster4
11-88 cluster3
11-89 cluster3
11-90 cluster0
11-91 cluster0
11-92 cluster4
11-93 cluster0
11-94 cluster0
11-95 cluster0
11-96 cluster0
11-97 cluster0
11-98 cluster0
11-99 cluster0
12-1 cluster3
12-2 cluster0
12-3 cluster3
12-4 cluster3
12-5 cluster1
12-6 cluster3
12-7 cluster1
12-8 cluster3
12-10 cluster0
12-11 cluster0
12-13 cluster1
12-14 cluster3
12-15 cluster1
12-16 cluster3
12-17 cluster0
12-18 cluster0
12-19 cluster4
12-20 cluster0
12-21 cluster2
12-22 cluster3
12-23 cluster1
12-24 cluster1
12-25 cluster4
12-26 cluster3
12-27 cluster3
12-28 cluster2
12-29 cluster2
12-30 cluster4
12-31 cluster3
12-32 cluster2
12-33 cluster0
12-34 cluster3
12-35 cluster3
12-36 cluster0
12-37 cluster2
12-38 cluster1
12-39 cluster3
12-40 cluster1
12-41 cluster1
12-42 cluster2
12-43 cluster3
12-44 cluster2
12-45 cluster1
12-46 cluster0
12-47 cluster0
12-48 cluster3
12-49 cluster3
12-50 cluster2
12-51 cluster4
12-52 cluster3
12-53 cluster2
12-54 cluster0
12-55 cluster0
12-56 cluster1
12-57 cluster2
12-58 cluster2
12-59 cluster3
12-60 cluster1
12-61 cluster3
12-62 cluster3
12-63 cluster1
12-64 cluster0
12-65 cluster1
12-66 cluster0
12-67 cluster3
12-68 cluster3
12-69 cluster1
12-70 cluster4
12-71 cluster3
12-72 cluster1
12-73 cluster0
12-74 cluster1
12-75 cluster4
12-76 cluster4
12-77 cluster3
12-78 cluster3
12-79 cluster3
12-80 cluster3
12-81 cluster3
12-82 cluster3
12-83 cluster0
12-84 cluster3
12-85 cluster1
12-86 cluster2
12-87 cluster1
12-88 cluster3
12-89 cluster3
12-90 cluster3
12-91 cluster1
12-92 cluster2
12-93 cluster3
12-94 cluster1
12-95 cluster3
12-96 cluster3
12-97 cluster3
12-98 cluster0
12-99 cluster0
13-1 cluster1
13-2 cluster0
13-3 cluster1
13-4 cluster1
13-5 cluster3
13-6 cluster1
13-7 cluster3
13-8 cluster1
13-10 cluster4
13-11 cluster0
13-12 cluster1
13-14 cluster1
13-15 cluster0
13-16 cluster1
13-17 cluster3
13-18 cluster3
13-19 cluster3
13-20 cluster0
13-21 cluster4
13-22 cluster1
13-23 cluster3
13-24 cluster0
13-25 cluster1
13-26 cluster1
13-27 cluster1
13-28 cluster4
13-29 cluster2
13-30 cluster4
13-31 cluster1
13-32 cluster4
13-33 cluster4
13-34 cluster1
13-35 cluster1
13-36 cluster1
13-37 cluster1
13-38 cluster3
13-39 cluster1
13-40 cluster3
13-41 cluster3
13-42 cluster1
13-43 cluster1
13-44 cluster4
13-45 cluster3
13-46 cluster3
13-47 cluster3
13-48 cluster0
13-49 cluster1
13-50 cluster4
13-51 cluster3
13-52 cluster1
13-53 cluster1
13-54 cluster3
13-55 cluster0
13-56 cluster3
13-57 cluster2
13-58 cluster1
13-59 cluster1
13-60 cluster3
13-61 cluster1
13-62 cluster1
13-63 cluster3
13-64 cluster0
13-65 cluster3
13-66 cluster3
13-67 cluster1
13-68 cluster1
13-69 cluster3
13-70 cluster1
13-71 cluster0
13-72 cluster3
13-73 cluster2
13-74 cluster3
13-75 cluster0
13-76 cluster4
13-77 cluster1
13-78 cluster1
13-79 cluster0
13-80 cluster1
13-81 cluster1
13-82 cluster1
13-83 cluster0
13-84 cluster0
13-85 cluster3
13-86 cluster1
13-87 cluster3
13-88 cluster1
13-89 cluster1
13-90 cluster1
13-91 cluster3
13-92 cluster4
13-93 cluster1
13-94 cluster3
13-95 cluster1
13-96 cluster1
13-97 cluster1
13-98 cluster0
13-99 cluster3
14-1 cluster3
14-2 cluster1
14-3 cluster3
14-4 cluster3
14-5 cluster1
14-6 cluster3
14-7 cluster1
14-8 cluster3
14-10 cluster0
14-11 cluster3
14-12 cluster3
14-13 cluster1
14-15 cluster1
14-16 cluster3
14-17 cluster0
14-18 cluster0
14-19 cluster4
14-20 cluster1
14-21 cluster2
14-22 cluster3
14-23 cluster1
14-24 cluster1
14-25 cluster4
14-26 cluster3
14-27 cluster3
14-28 cluster2
14-29 cluster2
14-30 cluster4
14-31 cluster3
14-32 cluster2
14-33 cluster0
14-34 cluster3
14-35 cluster3
14-36 cluster0
14-37 cluster2
14-38 cluster1
14-39 cluster3
14-40 cluster1
14-41 cluster1
14-42 cluster2
14-43 cluster3
14-44 cluster2
14-45 cluster1
14-46 cluster0
14-47 cluster0
14-48 cluster3
14-49 cluster3
14-50 cluster2
14-51 cluster1
14-53 cluster2
14-54 cluster0
14-55 cluster0
14-56 cluster1
14-57 cluster2
14-58 cluster2
14-59 cluster3
14-60 cluster1
14-61 cluster3
14-62 cluster3
14-63 cluster1
14-64 cluster3
14-65 cluster1
14-66 cluster0
14-67 cluster3
14-68 cluster3
14-69 cluster1
14-70 cluster2
14-71 cluster3
14-72 cluster1
14-73 cluster0
14-74 cluster1
14-75 cluster1
14-76 cluster4
14-77 cluster3
14-78 cluster3
14-79 cluster3
14-80 cluster3
14-81 cluster3
14-82 cluster0
14-83 cluster3
14-84 cluster3
14-85 cluster1
14-86 cluster1
14-87 cluster2
14-88 cluster3
14-89 cluster3
14-90 cluster3
14-91 cluster1
14-92 cluster4
14-93 cluster1
14-94 cluster3
14-95 cluster3
14-96 cluster0
14-97 cluster1
14-98 cluster3
14-99 cluster3
15-1 cluster0
15-2 cluster0
15-3 cluster0
15-4 cluster1
15-5 cluster3
15-6 cluster0
15-7 cluster3
15-8 cluster0
15-10 cluster4
15-11 cluster0
15-12 cluster1
15-13 cluster3
15-14 cluster1
15-16 cluster4
15-17 cluster3
15-18 cluster3
15-19 cluster3
15-20 cluster0
15-21 cluster4
15-22 cluster1
15-23 cluster0
15-24 cluster0
15-25 cluster1
15-26 cluster1
15-27 cluster0
15-28 cluster4
15-29 cluster4
15-30 cluster4
15-31 cluster0
15-32 cluster4
15-33 cluster4
15-34 cluster0
15-35 cluster0
15-36 cluster0
15-37 cluster4
15-38 cluster3
15-39 cluster1
15-40 cluster3
15-41 cluster3
15-42 cluster1
15-43 cluster1
15-44 cluster4
15-45 cluster3
15-46 cluster0
15-47 cluster3
15-48 cluster1
15-49 cluster0
15-51 cluster0
15-52 cluster1
15-53 cluster4
15-54 cluster3
15-55 cluster0
15-56 cluster3
15-57 cluster2
15-58 cluster4
15-59 cluster1
15-60 cluster3
15-61 cluster0
15-62 cluster0
15-63 cluster3
15-64 cluster0
15-65 cluster3
15-66 cluster3
15-67 cluster1
15-68 cluster1
15-69 cluster0
15-70 cluster1
15-71 cluster0
15-72 cluster0
15-73 cluster2
15-74 cluster3
15-75 cluster0
15-76 cluster4
15-77 cluster0
15-78 cluster0
15-79 cluster0
15-80 cluster0
15-81 cluster0
15-82 cluster4
15-83 cluster0
15-84 cluster0
15-85 cluster3
15-86 cluster1
15-87 cluster0
15-88 cluster1
15-89 cluster0
15-90 cluster0
15-91 cluster3
15-92 cluster4
15-93 cluster4
15-94 cluster3
15-95 cluster0
15-96 cluster0
15-98 cluster0
15-99 cluster3
16-1 cluster1
16-2 cluster0
16-3 cluster3
16-4 cluster3
16-5 cluster1
16-6 cluster3
16-7 cluster1
16-8 cluster1
16-10 cluster4
16-11 cluster0
16-12 cluster3
16-13 cluster1
16-14 cluster3
16-15 cluster0
16-17 cluster1
16-18 cluster0
16-19 cluster4
16-20 cluster4
16-21 cluster2
16-22 cluster1
16-23 cluster4
16-24 cluster4
16-25 cluster2
16-26 cluster3
16-27 cluster3
16-28 cluster2
16-29 cluster2
16-30 cluster2
16-31 cluster3
16-32 cluster4
16-33 cluster0
16-34 cluster3
16-35 cluster1
16-36 cluster1
16-37 cluster2
16-38 cluster4
16-39 cluster3
16-40 cluster1
16-41 cluster1
16-42 cluster2
16-43 cluster0
16-44 cluster2
16-45 cluster1
16-46 cluster1
16-47 cluster4
16-48 cluster3
16-49 cluster3
16-50 cluster2
16-51 cluster4
16-52 cluster1
16-53 cluster2
16-54 cluster4
16-55 cluster0
16-56 cluster1
16-57 cluster2
16-58 cluster2
16-59 cluster0
16-60 cluster1
16-61 cluster3
16-62 cluster1
16-63 cluster4
16-64 cluster0
16-65 cluster1
16-66 cluster4
16-67 cluster3
16-68 cluster3
16-69 cluster4
16-70 cluster2
16-71 cluster0
16-72 cluster4
16-73 cluster0
16-74 cluster1
16-75 cluster4
16-76 cluster2
16-77 cluster0
16-78 cluster1
16-79 cluster3
16-80 cluster3
16-81 cluster3
16-82 cluster3
16-83 cluster0
16-84 cluster3
16-85 cluster1
16-86 cluster2
16-87 cluster4
16-88 cluster0
16-89 cluster1
16-90 cluster3
16-91 cluster1
16-92 cluster2
16-93 cluster1
16-94 cluster1
16-95 cluster3
16-96 cluster1
16-97 cluster1
16-98 cluster0
16-99 cluster4
17-1 cluster1
17-2 cluster3
17-3 cluster1
17-4 cluster1
17-5 cluster3
17-6 cluster1
17-7 cluster3
17-8 cluster1
17-10 cluster4
17-11 cluster0
17-12 cluster1
17-13 cluster3
17-14 cluster1
17-15 cluster0
17-16 cluster1
17-18 cluster0
17-19 cluster0
17-20 cluster0
17-21 cluster4
17-22 cluster1
17-23 cluster3
17-24 cluster0
17-25 cluster1
17-26 cluster1
17-27 cluster1
17-28 cluster4
17-29 cluster4
17-30 cluster4
17-31 cluster1
17-32 cluster4
17-33 cluster4
17-34 cluster1
17-35 cluster1
17-36 cluster4
17-37 cluster4
17-38 cluster3
17-39 cluster1
17-40 cluster3
17-41 cluster3
17-42 cluster1
17-43 cluster1
17-44 cluster4
17-45 cluster0
17-46 cluster3
17-47 cluster0
17-48 cluster1
17-49 cluster1
17-50 cluster2
17-51 cluster3
17-53 cluster1
17-54 cluster0
17-55 cluster0
17-56 cluster3
17-57 cluster2
17-58 cluster1
17-59 cluster1
17-60 cluster3
17-61 cluster1
17-62 cluster1
17-63 cluster3
17-64 cluster1
17-65 cluster3
17-66 cluster0
17-67 cluster1
17-68 cluster1
17-69 cluster3
17-70 cluster1
17-71 cluster4
17-72 cluster3
17-73 cluster2
17-74 cluster3
17-75 cluster3
17-76 cluster4
17-77 cluster1
17-78 cluster1
17-79 cluster1
17-80 cluster1
17-81 cluster1
17-82 cluster1
17-83 cluster0
17-84 cluster1
17-85 cluster3
17-86 cluster1
17-87 cluster3
17-88 cluster1
17-89 cluster1
17-90 cluster1
17-91 cluster3
17-92 cluster4
17-93 cluster1
17-94 cluster3
17-95 cluster1
17-96 cluster1
17-97 cluster1
17-98 cluster3
17-99 cluster0
18-1 cluster0
18-2 cluster0
18-3 cluster0
18-4 cluster0
18-5 cluster0
18-6 cluster0
18-7 cluster0
18-8 cluster0
18-10 cluster0
18-11 cluster0
18-12 cluster0
18-13 cluster3
18-14 cluster0
18-15 cluster0
18-16 cluster0
18-17 cluster0
18-19 cluster0
18-20 cluster0
18-21 cluster4
18-22 cluster0
18-23 cluster0
18-24 cluster0
18-25 cluster0
18-26 cluster0
18-27 cluster0
18-28 cluster4
18-29 cluster4
18-30 cluster4
18-31 cluster0
18-32 cluster4
18-33 cluster4
18-34 cluster0
18-35 cluster0
18-36 cluster0
18-37 cluster4
18-38 cluster3
18-39 cluster0
18-40 cluster0
18-41 cluster0
18-42 cluster4
18-43 cluster0
18-44 cluster4
18-45 cluster0
18-46 cluster0
18-47 cluster0
18-48 cluster0
18-49 cluster0
18-50 cluster4
18-51 cluster0
18-53 cluster4
18-54 cluster0
18-55 cluster0
18-56 cluster0
18-57 cluster0
18-58 cluster4
18-59 cluster0
18-60 cluster0
18-61 cluster0
18-62 cluster0
18-63 cluster0
18-64 cluster0
18-65 cluster0
18-66 cluster0
18-67 cluster0
18-68 cluster0
18-69 cluster0
18-70 cluster4
18-71 cluster0
18-72 cluster0
18-73 cluster0
18-74 cluster0
18-75 cluster0
18-76 cluster4
18-77 cluster0
18-78 cluster0
18-79 cluster0
18-80 cluster0
18-81 cluster0
18-82 cluster0
18-83 cluster0
18-84 cluster0
18-85 cluster3
18-86 cluster4
18-87 cluster0
18-88 cluster0
18-89 cluster0
18-90 cluster0
18-91 cluster3
18-92 cluster4
18-93 cluster0
18-94 cluster0
18-95 cluster0
18-96 cluster0
18-97 cluster0
18-98 cluster0
18-99 cluster3
19-1 cluster4
19-2 cluster3
19-3 cluster4
19-4 cluster4
19-5 cluster0
19-6 cluster4
19-7 cluster0
19-8 cluster4
19-10 cluster0
19-11 cluster4
19-12 cluster4
19-13 cluster3
19-14 cluster4
19-15 cluster3
19-16 cluster4
19-17 cluster0
19-18 cluster0
19-20 cluster3
19-21 cluster2
19-22 cluster4
19-23 cluster0
19-24 cluster0
19-25 cluster4
19-26 cluster4
19-27 cluster4
19-28 cluster4
19-29 cluster2
19-30 cluster4
19-31 cluster4
19-32 cluster4
19-33 cluster4
19-34 cluster4
19-35 cluster4
19-36 cluster4
19-37 cluster4
19-38 cluster3
19-39 cluster4
19-40 cluster0
19-41 cluster3
19-42 cluster4
19-43 cluster4
19-44 cluster2
19-45 cluster0
19-46 cluster0
19-47 cluster0
19-48 cluster4
19-49 cluster4
19-50 cluster2
19-51 cluster3
19-53 cluster4
19-54 cluster3
19-55 cluster4
19-56 cluster3
19-57 cluster2
19-58 cluster4
19-59 cluster4
19-60 cluster0
19-61 cluster4
19-62 cluster4
19-63 cluster0
19-64 cluster4
19-65 cluster3
19-66 cluster0
19-67 cluster4
19-68 cluster4
19-69 cluster0
19-70 cluster4
19-71 cluster4
19-72 cluster0
19-73 cluster2
19-74 cluster0
19-75 cluster3
19-76 cluster4
19-77 cluster4
19-78 cluster4
19-79 cluster4
19-80 cluster4
19-81 cluster4
19-82 cluster4
19-83 cluster4
19-84 cluster4
19-85 cluster3
19-86 cluster4
19-87 cluster3
19-88 cluster4
19-89 cluster4
19-90 cluster4
19-91 cluster0
19-92 cluster4
19-93 cluster4
19-94 cluster3
19-95 cluster4
19-96 cluster4
19-97 cluster4
19-98 cluster3
19-99 cluster3
20-1 cluster1
20-2 cluster3
20-3 cluster1
20-4 cluster1
20-5 cluster3
20-6 cluster1
20-7 cluster3
20-8 cluster1
20-10 cluster4
20-11 cluster0
20-12 cluster1
20-13 cluster3
20-14 cluster1
20-15 cluster3
20-16 cluster4
20-17 cluster0
20-18 cluster0
20-19 cluster3
20-21 cluster4
20-22 cluster1
20-23 cluster3
20-24 cluster0
20-25 cluster1
20-26 cluster1
20-27 cluster1
20-28 cluster1
20-29 cluster4
20-30 cluster4
20-31 cluster1
20-32 cluster4
20-33 cluster4
20-34 cluster1
20-35 cluster1
20-36 cluster1
20-37 cluster1
20-38 cluster3
20-39 cluster1
20-40 cluster3
20-41 cluster3
20-42 cluster1
20-43 cluster1
20-44 cluster4
20-45 cluster3
20-46 cluster0
20-47 cluster0
20-48 cluster1
20-49 cluster1
20-50 cluster4
20-51 cluster0
20-53 cluster1
20-54 cluster3
20-55 cluster4
20-56 cluster0
20-57 cluster2
20-58 cluster1
20-59 cluster1
20-60 cluster3
20-61 cluster1
20-62 cluster1
20-63 cluster3
20-64 cluster4
20-65 cluster3
20-66 cluster0
20-67 cluster0
20-68 cluster1
20-69 cluster3
20-70 cluster1
20-71 cluster1
20-72 cluster3
20-73 cluster2
20-74 cluster0
20-75 cluster3
20-76 cluster4
20-77 cluster1
20-78 cluster1
20-79 cluster1
20-80 cluster1
20-81 cluster1
20-82 cluster4
20-83 cluster1
20-84 cluster1
20-85 cluster3
20-86 cluster1
20-87 cluster0
20-88 cluster1
20-89 cluster1
20-90 cluster1
20-91 cluster3
20-92 cluster4
20-93 cluster1
20-94 cluster3
20-95 cluster1
20-96 cluster1
20-97 cluster1
20-98 cluster3
20-99 cluster3
21-1 cluster2
21-2 cluster4
21-3 cluster2
21-4 cluster2
21-5 cluster4
21-6 cluster2
21-7 cluster4
21-8 cluster2
21-9 cluster4
21-10 cluster2
21-11 cluster2
21-12 cluster2
21-13 cluster4
21-14 cluster2
21-15 cluster4
21-16 cluster2
21-17 cluster4
21-18 cluster4
21-19 cluster2
21-20 cluster4
21-22 cluster2
21-23 cluster1
21-24 cluster2
21-25 cluster2
21-26 cluster4
21-27 cluster2
21-28 cluster2
21-29 cluster0
21-30 cluster2
21-31 cluster2
21-32 cluster0
21-33 cluster2
21-34 cluster2
21-35 cluster2
21-36 cluster2
21-37 cluster2
21-38 cluster4
21-39 cluster2
21-40 cluster4
21-41 cluster4
21-42 cluster4
21-43 cluster2
21-44 cluster0
21-45 cluster4
21-46 cluster4
21-47 cluster2
21-48 cluster2
21-49 cluster2
21-50 cluster3
21-51 cluster1
21-52 cluster2
21-53 cluster4
21-54 cluster4
21-55 cluster4
21-56 cluster4
21-57 cluster2
21-58 cluster4
21-59 cluster2
21-60 cluster4
21-61 cluster2
21-62 cluster2
21-63 cluster4
21-64 cluster2
21-65 cluster4
21-66 cluster4
21-67 cluster2
21-68 cluster2
21-69 cluster2
21-70 cluster4
21-71 cluster2
21-72 cluster1
21-73 cluster2
21-74 cluster4
21-75 cluster4
21-76 cluster2
21-77 cluster2
21-78 cluster2
21-79 cluster4
21-80 cluster2
21-81 cluster2
21-82 cluster2
21-83 cluster2
21-84 cluster2
21-85 cluster4
21-86 cluster3
21-87 cluster2
21-88 cluster2
21-89 cluster4
21-90 cluster2
21-91 cluster4
21-92 cluster2
21-93 cluster2
21-94 cluster4
21-95 cluster2
21-96 cluster4
21-97 cluster2
21-98 cluster4
21-99 cluster4
22-1 cluster3
22-2 cluster1
22-3 cluster3
22-4 cluster3
22-5 cluster1
22-6 cluster3
22-7 cluster1
22-8 cluster0
22-10 cluster0
22-11 cluster3
22-12 cluster3
22-13 cluster1
22-14 cluster3
22-15 cluster4
22-16 cluster1
22-17 cluster4
22-18 cluster0
22-19 cluster4
22-20 cluster1
22-21 cluster2
22-23 cluster4
22-24 cluster4
22-25 cluster2
22-26 cluster3
22-27 cluster3
22-28 cluster2
22-29 cluster2
22-30 cluster2
22-31 cluster3
22-32 cluster2
22-33 cluster0
22-34 cluster3
22-35 cluster0
22-36 cluster1
22-37 cluster2
22-38 cluster4
22-39 cluster3
22-40 cluster1
22-41 cluster1
22-42 cluster2
22-43 cluster3
22-44 cluster2
22-45 cluster1
22-46 cluster4
22-47 cluster0
22-48 cluster3
22-49 cluster3
22-50 cluster2
22-51 cluster4
22-53 cluster2
22-54 cluster4
22-55 cluster0
22-56 cluster4
22-57 cluster2
22-58 cluster2
22-59 cluster3
22-60 cluster1
22-61 cluster3
22-62 cluster0
22-63 cluster1
22-64 cluster0
22-65 cluster1
22-66 cluster4
22-67 cluster3
22-68 cluster3
22-69 cluster4
22-70 cluster2
22-71 cluster1
22-72 cluster4
22-73 cluster0
22-74 cluster1
22-75 cluster4
22-76 cluster4
22-77 cluster3
22-78 cluster0
22-79 cluster3
22-80 cluster3
22-81 cluster3
22-82 cluster1
22-83 cluster3
22-84 cluster3
22-85 cluster1
22-86 cluster4
22-87 cluster2
22-88 cluster3
22-89 cluster0
22-90 cluster3
22-91 cluster1
22-92 cluster2
22-93 cluster1
22-94 cluster1
22-95 cluster3
22-96 cluster1
22-97 cluster1
22-98 cluster1
22-99 cluster1
23-1 cluster4
23-2 cluster0
23-3 cluster1
23-4 cluster1
23-5 cluster3
23-6 cluster1
23-7 cluster3
23-8 cluster4
23-10 cluster4
23-11 cluster1
23-12 cluster1
23-13 cluster3
23-14 cluster1
23-15 cluster0
23-16 cluster4
23-17 cluster0
23-18 cluster0
23-19 cluster0
23-20 cluster0
23-21 cluster1
23-22 cluster4
23-24 cluster1
23-25 cluster4
23-26 cluster1
23-27 cluster1
23-28 cluster1
23-29 cluster1
23-30 cluster4
23-31 cluster1
23-32 cluster4
23-33 cluster4
23-34 cluster1
23-35 cluster4
23-36 cluster4
23-37 cluster1
23-38 cluster3
23-39 cluster1
23-40 cluster3
23-41 cluster3
23-42 cluster1
23-43 cluster1
23-44 cluster1
23-45 cluster3
23-46 cluster0
23-47 cluster0
23-48 cluster4
23-49 cluster1
23-50 cluster1
23-51 cluster0
23-52 cluster4
23-53 cluster1
23-54 cluster0
23-55 cluster4
23-56 cluster3
23-57 cluster2
23-58 cluster1
23-59 cluster1
23-60 cluster3
23-61 cluster1
23-62 cluster4
23-63 cluster3
23-64 cluster4
23-65 cluster3
23-66 cluster0
23-67 cluster1
23-68 cluster1
23-69 cluster3
23-70 cluster1
23-71 cluster4
23-72 cluster3
23-73 cluster2
23-74 cluster3
23-75 cluster0
23-76 cluster4
23-77 cluster1
23-78 cluster4
23-79 cluster1
23-80 cluster1
23-81 cluster1
23-82 cluster4
23-83 cluster1
23-84 cluster4
23-85 cluster3
23-86 cluster3
23-87 cluster1
23-88 cluster1
23-89 cluster4
23-90 cluster1
23-91 cluster3
23-92 cluster4
23-93 cluster0
23-94 cluster4
23-95 cluster1
23-96 cluster0
23-97 cluster0
23-98 cluster4
23-99 cluster4
24-1 cluster1
24-2 cluster0
24-3 cluster1
24-4 cluster1
24-5 cluster0
24-6 cluster1
24-7 cluster0
24-8 cluster4
24-10 cluster4
24-11 cluster4
24-12 cluster1
24-13 cluster3
24-14 cluster0
24-15 cluster0
24-16 cluster4
24-17 cluster0
24-18 cluster0
24-19 cluster0
24-20 cluster0
24-21 cluster2
24-22 cluster4
24-23 cluster0
24-25 cluster4
24-26 cluster1
24-27 cluster1
24-28 cluster2
24-29 cluster2
24-30 cluster4
24-31 cluster1
24-32 cluster2
24-33 cluster4
24-34 cluster1
24-35 cluster4
24-36 cluster4
24-37 cluster2
24-38 cluster1
24-39 cluster1
24-40 cluster0
24-41 cluster0
24-42 cluster4
24-43 cluster1
24-44 cluster2
24-45 cluster0
24-46 cluster0
24-47 cluster0
24-48 cluster0
24-49 cluster1
24-50 cluster2
24-51 cluster0
24-52 cluster4
24-53 cluster4
24-54 cluster0
24-55 cluster0
24-56 cluster0
24-57 cluster2
24-58 cluster4
24-59 cluster1
24-60 cluster1
24-61 cluster1
24-62 cluster1
24-63 cluster0
24-64 cluster4
24-65 cluster0
24-66 cluster1
24-67 cluster1
24-68 cluster1
24-69 cluster1
24-70 cluster4
24-71 cluster4
24-72 cluster1
24-73 cluster2
24-74 cluster0
24-75 cluster0
24-76 cluster4
24-77 cluster1
24-78 cluster1
24-79 cluster1
24-80 cluster1
24-81 cluster1
24-82 cluster4
24-83 cluster0
24-84 cluster1
24-85 cluster0
24-86 cluster4
24-87 cluster0
24-88 cluster4
24-89 cluster1
24-90 cluster1
24-91 cluster3
24-92 cluster4
24-93 cluster1
24-94 cluster0
24-95 cluster1
24-96 cluster4
24-97 cluster1
24-98 cluster0
24-99 cluster0
25-1 cluster4
25-2 cluster1
25-3 cluster4
25-4 cluster4
25-5 cluster1
25-6 cluster4
25-7 cluster1
25-8 cluster2
25-10 cluster2
25-11 cluster4
25-12 cluster4
25-13 cluster1
25-14 cluster4
25-15 cluster1
25-16 cluster2
25-17 cluster0
25-18 cluster0
25-19 cluster4
25-20 cluster1
25-21 cluster2
25-22 cluster4
25-23 cluster4
25-24 cluster4
25-26 cluster4
25-27 cluster4
25-28 cluster2
25-29 cluster2
25-30 cluster3
25-31 cluster4
25-32 cluster2
25-33 cluster2
25-34 cluster4
25-35 cluster2
25-36 cluster2
25-37 cluster2
25-38 cluster4
25-39 cluster4
25-40 cluster4
25-41 cluster1
25-42 cluster2
25-43 cluster4
25-44 cluster2
25-45 cluster1
25-46 cluster0
25-47 cluster0
25-48 cluster4
25-49 cluster4
25-50 cluster2
25-51 cluster4
25-53 cluster2
25-54 cluster0
25-55 cluster4
25-56 cluster1
25-57 cluster2
25-58 cluster2
25-59 cluster4
25-60 cluster4
25-61 cluster4
25-62 cluster4
25-63 cluster1
25-64 cluster4
25-65 cluster1
25-66 cluster4
25-67 cluster4
25-68 cluster4
25-69 cluster4
25-70 cluster2
25-71 cluster4
25-72 cluster1
25-73 cluster2
25-74 cluster1
25-75 cluster4
25-76 cluster0
25-77 cluster4
25-78 cluster4
25-79 cluster4
25-80 cluster4
25-81 cluster4
25-82 cluster2
25-83 cluster4
25-84 cluster4
25-85 cluster1
25-86 cluster2
25-87 cluster4
25-88 cluster4
25-89 cluster4
25-90 cluster4
25-91 cluster1
25-92 cluster3
25-93 cluster4
25-94 cluster1
25-95 cluster4
25-96 cluster4
25-97 cluster4
25-98 cluster1
25-99 cluster1
26-1 cluster3
26-2 cluster1
26-3 cluster3
26-4 cluster3
26-5 cluster1
26-6 cluster3
26-7 cluster1
26-8 cluster3
26-10 cluster0
26-11 cluster0
26-12 cluster3
26-13 cluster1
26-14 cluster3
26-15 cluster1
26-16 cluster3
26-17 cluster0
26-18 cluster0
26-19 cluster4
26-20 cluster0
26-21 cluster4
26-22 cluster3
26-23 cluster1
26-24 cluster1
26-25 cluster4
26-27 cluster3
26-28 cluster2
26-29 cluster2
26-30 cluster4
26-31 cluster3
26-32 cluster2
26-33 cluster0
26-34 cluster3
26-35 cluster3
26-36 cluster0
26-37 cluster4
26-38 cluster1
26-39 cluster3
26-40 cluster1
26-41 cluster1
26-42 cluster2
26-43 cluster3
26-44 cluster4
26-45 cluster1
26-46 cluster0
26-47 cluster0
26-48 cluster0
26-49 cluster3
26-50 cluster2
26-51 cluster4
26-52 cluster0
26-53 cluster2
26-54 cluster0
26-55 cluster0
26-56 cluster1
26-57 cluster2
26-58 cluster2
26-59 cluster3
26-60 cluster1
26-61 cluster3
26-62 cluster3
26-63 cluster1
26-64 cluster0
26-65 cluster1
26-66 cluster0
26-67 cluster3
26-68 cluster3
26-69 cluster1
26-70 cluster2
26-71 cluster3
26-72 cluster1
26-73 cluster0
26-74 cluster1
26-75 cluster1
26-76 cluster4
26-77 cluster3
26-78 cluster3
26-79 cluster3
26-80 cluster3
26-81 cluster0
26-82 cluster3
26-83 cluster3
26-84 cluster3
26-85 cluster1
26-86 cluster2
26-87 cluster1
26-88 cluster3
26-89 cluster3
26-90 cluster0
26-91 cluster1
26-92 cluster4
26-93 cluster3
26-94 cluster1
26-95 cluster3
26-96 cluster3
26-97 cluster3
26-98 cluster3
26-99 cluster0
27-1 cluster3
27-2 cluster1
27-3 cluster3
27-4 cluster3
27-5 cluster1
27-6 cluster3
27-7 cluster1
27-8 cluster3
27-10 cluster0
27-11 cluster0
27-12 cluster3
27-13 cluster1
27-14 cluster3
27-15 cluster0
27-16 cluster3
27-17 cluster1
27-18 cluster0
27-19 cluster4
27-20 cluster1
27-21 cluster2
27-22 cluster3
27-23 cluster1
27-24 cluster1
27-25 cluster4
27-26 cluster3
27-28 cluster2
27-29 cluster2
27-30 cluster4
27-31 cluster3
27-32 cluster4
27-33 cluster0
27-34 cluster3
27-35 cluster3
27-36 cluster1
27-37 cluster2
27-38 cluster1
27-39 cluster3
27-40 cluster1
27-41 cluster1
27-42 cluster2
27-43 cluster3
27-44 cluster2
27-45 cluster1
27-46 cluster1
27-47 cluster0
27-48 cluster3
27-49 cluster0
27-50 cluster2
27-51 cluster1
27-53 cluster2
27-54 cluster0
27-55 cluster0
27-56 cluster1
27-57 cluster2
27-58 cluster2
27-59 cluster3
27-60 cluster1
27-61 cluster3
27-62 cluster3
27-63 cluster1
27-64 cluster3
27-65 cluster1
27-66 cluster1
27-67 cluster3
27-68 cluster3
27-69 cluster1
27-70 cluster2
27-71 cluster0
27-72 cluster1
27-73 cluster0
27-74 cluster1
27-75 cluster1
27-76 cluster4
27-77 cluster3
27-78 cluster3
27-79 cluster3
27-80 cluster3
27-81 cluster3
27-82 cluster3
27-83 cluster3
27-84 cluster3
27-85 cluster1
27-86 cluster2
27-87 cluster1
27-88 cluster3
27-89 cluster3
27-90 cluster3
27-91 cluster1
27-92 cluster4
27-93 cluster3
27-94 cluster1
27-95 cluster3
27-96 cluster3
27-97 cluster3
27-98 cluster0
27-99 cluster0
28-1 cluster2
28-2 cluster4
28-3 cluster2
28-4 cluster2
28-5 cluster1
28-6 cluster2
28-7 cluster1
28-8 cluster2
28-10 cluster2
28-11 cluster4
28-12 cluster2
28-13 cluster1
28-14 cluster4
28-15 cluster4
28-16 cluster2
28-17 cluster1
28-18 cluster4
28-19 cluster4
28-20 cluster4
28-21 cluster2
28-22 cluster4
28-23 cluster1
28-24 cluster2
28-25 cluster2
28-26 cluster2
28-27 cluster2
28-29 cluster0
28-30 cluster2
28-31 cluster2
28-32 cluster0
28-33 cluster2
28-34 cluster2
28-35 cluster2
28-36 cluster2
28-37 cluster0
28-38 cluster1
28-39 cluster2
28-40 cluster4
28-41 cluster1
28-42 cluster0
28-43 cluster2
28-44 cluster2
28-45 cluster1
28-46 cluster4
28-47 cluster4
28-48 cluster2
28-49 cluster2
28-50 cluster4
28-51 cluster0
28-52 cluster2
28-53 cluster3
28-54 cluster4
28-55 cluster2
28-56 cluster1
28-57 cluster2
28-58 cluster3
28-59 cluster2
28-60 cluster1
28-61 cluster2
28-62 cluster2
28-63 cluster1
28-64 cluster4
28-65 cluster1
28-66 cluster0
28-67 cluster2
28-68 cluster2
28-69 cluster1
28-70 cluster3
28-71 cluster4
28-72 cluster1
28-73 cluster2
28-74 cluster4
28-75 cluster0
28-76 cluster2
28-77 cluster2
28-78 cluster2
28-79 cluster4
28-80 cluster2
28-81 cluster2
28-82 cluster2
28-83 cluster4
28-84 cluster2
28-85 cluster1
28-86 cluster3
28-87 cluster1
28-88 cluster4
28-89 cluster2
28-90 cluster2
28-91 cluster1
28-92 cluster2
28-93 cluster2
28-94 cluster1
28-95 cluster2
28-96 cluster2
28-97 cluster2
28-98 cluster4
28-99 cluster1
29-1 cluster2
29-2 cluster2
29-3 cluster2
29-4 cluster2
29-5 cluster2
29-6 cluster2
29-7 cluster2
29-8 cluster2
29-10 cluster2
29-11 cluster4
29-12 cluster2
29-13 cluster2
29-14 cluster2
29-15 cluster4
29-16 cluster2
29-17 cluster4
29-18 cluster4
29-19 cluster2
29-20 cluster4
29-21 cluster0
29-22 cluster2
29-23 cluster1
29-24 cluster2
29-25 cluster2
29-26 cluster2
29-27 cluster2
29-28 cluster0
29-30 cluster2
29-31 cluster2
29-32 cluster0
29-33 cluster2
29-34 cluster2
29-35 cluster2
29-36 cluster2
29-37 cluster3
29-38 cluster4
29-39 cluster2
29-40 cluster2
29-41 cluster4
29-42 cluster2
29-43 cluster2
29-44 cluster0
29-45 cluster2
29-46 cluster4
29-48 cluster2
29-49 cluster2
29-50 cluster4
29-51 cluster1
29-53 cluster4
29-54 cluster4
29-55 cluster4
29-56 cluster4
29-57 cluster2
29-58 cluster4
29-59 cluster2
29-60 cluster4
29-61 cluster2
29-62 cluster2
29-63 cluster4
29-64 cluster2
29-65 cluster4
29-67 cluster2
29-68 cluster2
29-69 cluster1
29-70 cluster0
29-71 cluster4
29-72 cluster4
29-73 cluster2
29-74 cluster4
29-75 cluster4
29-76 cluster2
29-77 cluster2
29-78 cluster2
29-79 cluster4
29-80 cluster2
29-81 cluster2
29-82 cluster2
29-83 cluster2
29-84 cluster2
29-85 cluster2
29-86 cluster4
29-87 cluster4
29-88 cluster2
29-89 cluster4
29-90 cluster2
29-91 cluster2
29-92 cluster2
29-93 cluster2
29-94 cluster4
29-95 cluster2
29-96 cluster4
29-97 cluster2
29-98 cluster4
29-99 cluster2
30-1 cluster4
30-2 cluster4
30-3 cluster2
30-4 cluster4
30-5 cluster4
30-6 cluster4
30-7 cluster4
30-8 cluster2
30-10 cluster2
30-11 cluster4
30-12 cluster2
30-13 cluster4
30-14 cluster4
30-15 cluster4
30-16 cluster2
30-17 cluster4
30-18 cluster4
30-19 cluster4
30-20 cluster4
30-21 cluster2
30-22 cluster4
30-23 cluster2
30-24 cluster4
30-25 cluster3
30-26 cluster4
30-27 cluster4
30-28 cluster2
30-29 cluster2
30-31 cluster2
30-32 cluster2
30-33 cluster2
30-34 cluster2
30-35 cluster2
30-36 cluster2
30-37 cluster2
30-38 cluster4
30-39 cluster2
30-40 cluster1
30-41 cluster4
30-42 cluster2
30-43 cluster2
30-44 cluster2
30-45 cluster4
30-46 cluster4
30-47 cluster4
30-48 cluster4
30-49 cluster4
30-50 cluster2
30-51 cluster4
30-52 cluster2
30-53 cluster2
30-54 cluster4
30-55 cluster4
30-56 cluster4
30-57 cluster2
30-58 cluster2
30-59 cluster2
30-60 cluster4
30-61 cluster2
30-62 cluster4
30-63 cluster4
30-64 cluster4
30-65 cluster4
30-66 cluster4
30-67 cluster4
30-68 cluster2
30-69 cluster4
30-70 cluster2
30-71 cluster2
30-72 cluster4
30-73 cluster2
30-74 cluster4
30-75 cluster2
30-76 cluster0
30-77 cluster2
30-78 cluster4
30-79 cluster4
30-80 cluster2
30-81 cluster4
30-82 cluster2
30-83 cluster4
30-84 cluster4
30-85 cluster4
30-86 cluster2
30-87 cluster4
30-88 cluster4
30-89 cluster4
30-90 cluster4
30-91 cluster4
30-92 cluster3
30-93 cluster4
30-94 cluster4
30-95 cluster4
30-96 cluster2
30-97 cluster4
30-98 cluster4
30-99 cluster4
31-1 cluster3
31-2 cluster1
31-3 cluster3
31-4 cluster0
31-5 cluster1
31-6 cluster3
31-7 cluster1
31-8 cluster3
31-10 cluster0
31-11 cluster0
31-12 cluster3
31-13 cluster1
31-14 cluster3
31-15 cluster0
31-16 cluster3
31-17 cluster0
31-18 cluster0
31-19 cluster4
31-20 cluster1
31-21 cluster2
31-22 cluster3
31-23 cluster1
31-24 cluster1
31-25 cluster4
31-26 cluster3
31-27 cluster3
31-28 cluster2
31-29 cluster2
31-30 cluster2
31-32 cluster2
31-33 cluster0
31-34 cluster3
31-35 cluster3
31-36 cluster0
31-37 cluster2
31-38 cluster1
31-39 cluster3
31-40 cluster1
31-41 cluster1
31-42 cluster2
31-43 cluster3
31-44 cluster2
31-45 cluster1
31-46 cluster0
31-47 cluster0
31-48 cluster3
31-49 cluster3
31-50 cluster2
31-51 cluster4
31-53 cluster2
31-54 cluster0
31-55 cluster0
31-56 cluster1
31-57 cluster2
31-58 cluster2
31-59 cluster3
31-60 cluster1
31-61 cluster3
31-62 cluster3
31-63 cluster1
31-64 cluster0
31-65 cluster1
31-66 cluster0
31-67 cluster3
31-68 cluster3
31-69 cluster1
31-70 cluster2
31-71 cluster3
31-72 cluster1
31-73 cluster0
31-74 cluster1
31-75 cluster1
31-76 cluster4
31-77 cluster3
31-78 cluster3
31-79 cluster3
31-80 cluster0
31-81 cluster3
31-82 cluster3
31-83 cluster3
31-84 cluster3
31-85 cluster1
31-86 cluster2
31-87 cluster1
31-88 cluster3
31-89 cluster3
31-90 cluster0
31-91 cluster1
31-92 cluster2
31-93 cluster3
31-94 cluster1
31-95 cluster3
31-96 cluster3
31-97 cluster3
31-98 cluster1
31-99 cluster0
32-1 cluster2
32-2 cluster4
32-3 cluster2
32-4 cluster2
32-5 cluster4
32-6 cluster2
32-7 cluster4
32-8 cluster2
32-10 cluster2
32-11 cluster4
32-12 cluster2
32-13 cluster4
32-14 cluster4
32-15 cluster4
32-16 cluster2
32-17 cluster4
32-18 cluster4
32-19 cluster4
32-20 cluster4
32-21 cluster3
32-22 cluster4
32-23 cluster4
32-24 cluster2
32-25 cluster2
32-26 cluster2
32-27 cluster2
32-28 cluster3
32-29 cluster0
32-30 cluster2
32-31 cluster2
32-33 cluster2
32-34 cluster2
32-35 cluster2
32-36 cluster2
32-37 cluster3
32-38 cluster4
32-39 cluster2
32-40 cluster4
32-41 cluster4
32-42 cluster3
32-43 cluster2
32-44 cluster3
32-45 cluster4
32-46 cluster4
32-47 cluster4
32-48 cluster2
32-49 cluster2
32-50 cluster3
32-51 cluster4
32-52 cluster2
32-53 cluster3
32-54 cluster4
32-55 cluster2
32-56 cluster4
32-57 cluster2
32-58 cluster3
32-59 cluster2
32-60 cluster4
32-61 cluster2
32-62 cluster2
32-63 cluster4
32-64 cluster4
32-65 cluster4
32-66 cluster4
32-67 cluster2
32-68 cluster4
32-69 cluster4
32-70 cluster3
32-71 cluster2
32-72 cluster4
32-73 cluster2
32-74 cluster4
32-75 cluster4
32-76 cluster2
32-77 cluster2
32-78 cluster2
32-79 cluster4
32-80 cluster2
32-81 cluster2
32-82 cluster2
32-83 cluster2
32-84 cluster2
32-85 cluster4
32-86 cluster3
32-87 cluster4
32-88 cluster4
32-89 cluster2
32-90 cluster2
32-91 cluster4
32-92 cluster2
32-93 cluster2
32-94 cluster4
32-95 cluster2
32-96 cluster2
32-97 cluster2
32-98 cluster4
32-99 cluster4
33-1 cluster0
33-2 cluster4
33-3 cluster0
33-4 cluster0
33-5 cluster4
33-6 cluster0
33-7 cluster4
33-8 cluster0
33-10 cluster0
33-11 cluster0
33-12 cluster0
33-13 cluster4
33-14 cluster0
33-15 cluster4
33-16 cluster0
33-17 cluster4
33-18 cluster4
33-19 cluster2
33-20 cluster4
33-21 cluster2
33-22 cluster0
33-23 cluster4
33-24 cluster4
33-25 cluster2
33-26 cluster0
33-27 cluster0
33-28 cluster2
33-29 cluster2
33-30 cluster2
33-31 cluster0
33-32 cluster2
33-34 cluster0
33-35 cluster0
33-36 cluster4
33-37 cluster2
33-38 cluster4
33-39 cluster0
33-40 cluster4
33-41 cluster4
33-42 cluster2
33-43 cluster0
33-44 cluster2
33-45 cluster4
33-46 cluster4
33-47 cluster4
33-48 cluster0
33-49 cluster0
33-50 cluster2
33-51 cluster4
33-53 cluster2
33-54 cluster4
33-55 cluster0
33-56 cluster4
33-57 cluster2
33-58 cluster2
33-59 cluster0
33-60 cluster4
33-61 cluster0
33-62 cluster0
33-63 cluster4
33-64 cluster0
33-65 cluster4
33-66 cluster4
33-67 cluster0
33-68 cluster0
33-69 cluster4
33-70 cluster2
33-71 cluster0
33-72 cluster4
33-73 cluster0
33-74 cluster4
33-75 cluster4
33-76 cluster2
33-77 cluster0
33-78 cluster0
33-79 cluster0
33-80 cluster0
33-81 cluster0
33-82 cluster0
33-83 cluster0
33-84 cluster0
33-85 cluster4
33-86 cluster2
33-87 cluster4
33-88 cluster0
33-89 cluster0
33-90 cluster0
33-91 cluster4
33-92 cluster2
33-93 cluster0
33-94 cluster4
33-95 cluster0
33-96 cluster0
33-97 cluster0
33-98 cluster4
33-99 cluster4
34-1 cluster3
34-2 cluster0
34-3 cluster3
34-4 cluster3
34-5 cluster1
34-6 cluster3
34-7 cluster1
34-8 cluster3
34-10 cluster0
34-11 cluster0
34-12 cluster3
34-13 cluster1
34-14 cluster3
34-15 cluster0
34-16 cluster3
34-17 cluster0
34-18 cluster0
34-19 cluster4
34-20 cluster1
34-21 cluster2
34-22 cluster3
34-23 cluster1
34-24 cluster1
34-25 cluster4
34-26 cluster3
34-27 cluster3
34-28 cluster2
34-29 cluster2
34-30 cluster2
34-31 cluster3
34-32 cluster2
34-33 cluster0
34-35 cluster3
34-36 cluster0
34-37 cluster2
34-38 cluster1
34-39 cluster3
34-40 cluster1
34-41 cluster1
34-42 cluster2
34-43 cluster3
34-44 cluster2
34-45 cluster1
34-46 cluster1
34-47 cluster0
34-48 cluster3
34-49 cluster3
34-50 cluster2
34-51 cluster1
34-53 cluster2
34-54 cluster0
34-55 cluster0
34-56 cluster1
34-57 cluster2
34-58 cluster2
34-59 cluster3
34-60 cluster1
34-61 cluster3
34-62 cluster3
34-63 cluster1
34-64 cluster3
34-65 cluster1
34-66 cluster0
34-67 cluster3
34-68 cluster3
34-69 cluster1
34-70 cluster2
34-71 cluster0
34-72 cluster1
34-73 cluster0
34-74 cluster1
34-75 cluster1
34-76 cluster4
34-77 cluster3
34-78 cluster3
34-79 cluster3
34-80 cluster3
34-81 cluster3
34-82 cluster3
34-83 cluster3
34-84 cluster3
34-85 cluster1
34-86 cluster2
34-87 cluster1
34-88 cluster3
34-89 cluster3
34-90 cluster3
34-91 cluster1
34-92 cluster4
34-93 cluster3
34-94 cluster1
34-95 cluster3
34-96 cluster3
34-97 cluster3
34-98 cluster0
34-99 cluster0
35-1 cluster3
35-2 cluster0
35-3 cluster3
35-4 cluster3
35-5 cluster1
35-6 cluster3
35-7 cluster1
35-8 cluster0
35-9 cluster1
35-10 cluster0
35-11 cluster0
35-12 cluster3
35-13 cluster1
35-14 cluster3
35-15 cluster0
35-16 cluster1
35-17 cluster1
35-18 cluster0
35-19 cluster4
35-20 cluster1
35-21 cluster2
35-22 cluster1
35-23 cluster4
35-24 cluster4
35-25 cluster2
35-26 cluster3
35-27 cluster3
35-28 cluster2
35-29 cluster2
35-30 cluster2
35-31 cluster3
35-32 cluster4
35-33 cluster0
35-34 cluster3
35-36 cluster1
35-37 cluster2
35-38 cluster4
35-39 cluster3
35-40 cluster1
35-41 cluster1
35-42 cluster2
35-43 cluster3
35-44 cluster2
35-45 cluster1
35-46 cluster1
35-47 cluster0
35-48 cluster3
35-49 cluster3
35-50 cluster2
35-51 cluster4
35-53 cluster2
35-54 cluster4
35-55 cluster0
35-56 cluster1
35-57 cluster2
35-58 cluster2
35-59 cluster3
35-60 cluster1
35-61 cluster3
35-62 cluster3
35-63 cluster1
35-64 cluster3
35-65 cluster1
35-66 cluster1
35-67 cluster3
35-68 cluster3
35-69 cluster1
35-70 cluster2
35-71 cluster0
35-72 cluster4
35-73 cluster0
35-74 cluster1
35-75 cluster4
35-76 cluster4
35-77 cluster3
35-78 cluster3
35-79 cluster3
35-80 cluster3
35-81 cluster3
35-82 cluster1
35-83 cluster0
35-84 cluster3
35-85 cluster1
35-86 cluster2
35-87 cluster1
35-88 cluster3
35-89 cluster3
35-90 cluster3
35-91 cluster1
35-92 cluster2
35-93 cluster3
35-94 cluster1
35-95 cluster3
35-96 cluster3
35-97 cluster3
35-98 cluster0
35-99 cluster1
36-1 cluster0
36-2 cluster1
36-3 cluster1
36-4 cluster1
36-5 cluster1
36-6 cluster1
36-7 cluster1
36-8 cluster1
36-10 cluster4
36-11 cluster0
36-12 cluster1
36-13 cluster1
36-14 cluster3
36-15 cluster0
36-16 cluster1
36-17 cluster4
36-18 cluster0
36-19 cluster4
36-20 cluster1
36-21 cluster2
36-22 cluster1
36-23 cluster4
36-24 cluster4
36-25 cluster2
36-26 cluster0
36-27 cluster1
36-28 cluster2
36-29 cluster2
36-30 cluster2
36-31 cluster1
36-32 cluster4
36-33 cluster4
36-34 cluster1
36-35 cluster1
36-37 cluster2
36-38 cluster4
36-39 cluster3
36-40 cluster1
36-41 cluster1
36-42 cluster2
36-43 cluster1
36-44 cluster2
36-45 cluster4
36-46 cluster4
36-47 cluster0
36-48 cluster3
36-49 cluster3
36-50 cluster2
36-51 cluster4
36-53 cluster2
36-54 cluster4
36-55 cluster0
36-56 cluster1
36-57 cluster2
36-58 cluster2
36-59 cluster1
36-60 cluster4
36-61 cluster1
36-62 cluster1
36-63 cluster1
36-64 cluster1
36-65 cluster1
36-66 cluster4
36-67 cluster1
36-68 cluster3
36-69 cluster4
36-70 cluster2
36-71 cluster0
36-72 cluster4
36-73 cluster0
36-74 cluster1
36-75 cluster1
36-76 cluster4
36-77 cluster1
36-78 cluster1
36-79 cluster3
36-80 cluster1
36-81 cluster0
36-82 cluster1
36-83 cluster0
36-84 cluster1
36-85 cluster1
36-86 cluster2
36-87 cluster4
36-88 cluster1
36-89 cluster1
36-90 cluster0
36-91 cluster1
36-92 cluster4
36-93 cluster1
36-94 cluster1
36-95 cluster3
36-96 cluster1
36-97 cluster1
36-98 cluster1
36-99 cluster0
37-1 cluster2
37-2 cluster4
37-3 cluster4
37-4 cluster4
37-5 cluster1
37-6 cluster2
37-7 cluster1
37-8 cluster2
37-10 cluster2
37-11 cluster4
37-12 cluster2
37-13 cluster1
37-14 cluster2
37-15 cluster4
37-16 cluster2
37-17 cluster1
37-18 cluster4
37-19 cluster4
37-20 cluster1
37-21 cluster2
37-22 cluster2
37-23 cluster1
37-24 cluster2
37-25 cluster2
37-26 cluster4
37-27 cluster2
37-28 cluster0
37-29 cluster0
37-30 cluster2
37-31 cluster2
37-32 cluster0
37-33 cluster2
37-34 cluster2
37-35 cluster2
37-36 cluster2
37-38 cluster1
37-39 cluster2
37-40 cluster2
37-41 cluster1
37-42 cluster3
37-43 cluster4
37-44 cluster2
37-45 cluster1
37-46 cluster1
37-47 cluster4
37-48 cluster4
37-49 cluster4
37-50 cluster3
37-51 cluster1
37-53 cluster3
37-54 cluster4
37-55 cluster4
37-56 cluster1
37-57 cluster2
37-58 cluster3
37-59 cluster4
37-60 cluster1
37-61 cluster2
37-62 cluster2
37-63 cluster1
37-64 cluster4
37-65 cluster4
37-66 cluster1
37-67 cluster4
37-68 cluster2
37-69 cluster1
37-70 cluster3
37-71 cluster4
37-72 cluster4
37-73 cluster2
37-74 cluster1
37-75 cluster1
37-76 cluster2
37-77 cluster4
37-78 cluster2
37-79 cluster4
37-80 cluster2
37-81 cluster4
37-82 cluster2
37-83 cluster2
37-84 cluster4
37-85 cluster1
37-86 cluster3
37-87 cluster1
37-88 cluster2
37-89 cluster4
37-90 cluster4
37-91 cluster1
37-92 cluster2
37-93 cluster2
37-94 cluster1
37-95 cluster4
37-96 cluster4
37-97 cluster2
37-98 cluster4
37-99 cluster4
38-1 cluster1
38-2 cluster0
38-3 cluster1
38-4 cluster1
38-5 cluster3
38-6 cluster1
38-7 cluster3
38-8 cluster4
38-10 cluster4
38-11 cluster4
38-12 cluster1
38-13 cluster3
38-14 cluster1
38-15 cluster0
38-16 cluster4
38-17 cluster3
38-18 cluster3
38-19 cluster3
38-20 cluster3
38-21 cluster4
38-22 cluster4
38-23 cluster3
38-24 cluster1
38-25 cluster4
38-26 cluster1
38-27 cluster1
38-28 cluster0
38-29 cluster4
38-30 cluster4
38-31 cluster1
38-32 cluster4
38-33 cluster4
38-34 cluster1
38-35 cluster4
38-36 cluster4
38-37 cluster1
38-39 cluster1
38-40 cluster3
38-41 cluster3
38-42 cluster1
38-43 cluster1
38-44 cluster4
38-45 cluster3
38-46 cluster3
38-47 cluster3
38-48 cluster1
38-49 cluster1
38-50 cluster1
38-51 cluster0
38-53 cluster1
38-54 cluster3
38-55 cluster4
38-56 cluster3
38-57 cluster2
38-58 cluster1
38-59 cluster1
38-60 cluster3
38-61 cluster1
38-62 cluster1
38-63 cluster3
38-64 cluster4
38-65 cluster3
38-66 cluster0
38-67 cluster1
38-68 cluster1
38-69 cluster3
38-70 cluster1
38-71 cluster4
38-72 cluster3
38-73 cluster2
38-74 cluster3
38-75 cluster0
38-76 cluster4
38-77 cluster1
38-78 cluster1
38-79 cluster1
38-80 cluster1
38-81 cluster1
38-82 cluster4
38-83 cluster4
38-84 cluster1
38-85 cluster3
38-86 cluster1
38-87 cluster3
38-88 cluster1
38-89 cluster4
38-90 cluster1
38-91 cluster3
38-92 cluster4
38-93 cluster4
38-94 cluster3
38-95 cluster1
38-96 cluster4
38-97 cluster4
38-98 cluster0
38-99 cluster3
39-1 cluster3
39-2 cluster0
39-3 cluster3
39-4 cluster3
39-5 cluster1
39-6 cluster3
39-7 cluster1
39-8 cluster3
39-10 cluster0
39-11 cluster0
39-12 cluster3
39-13 cluster1
39-14 cluster3
39-15 cluster1
39-16 cluster3
39-17 cluster0
39-18 cluster0
39-19 cluster4
39-20 cluster0
39-21 cluster2
39-22 cluster3
39-23 cluster1
39-24 cluster1
39-25 cluster4
39-26 cluster3
39-27 cluster3
39-28 cluster2
39-29 cluster2
39-30 cluster4
39-31 cluster3
39-32 cluster2
39-33 cluster0
39-34 cluster3
39-35 cluster3
39-36 cluster3
39-37 cluster2
39-38 cluster1
39-40 cluster1
39-41 cluster1
39-42 cluster2
39-43 cluster3
39-44 cluster2
39-45 cluster1
39-46 cluster0
39-47 cluster0
39-48 cluster3
39-49 cluster3
39-50 cluster2
39-51 cluster4
39-52 cluster3
39-53 cluster2
39-54 cluster0
39-55 cluster0
39-56 cluster1
39-57 cluster2
39-58 cluster2
39-59 cluster3
39-60 cluster0
39-61 cluster3
39-62 cluster3
39-63 cluster1
39-64 cluster0
39-65 cluster1
39-66 cluster1
39-67 cluster3
39-68 cluster3
39-69 cluster1
39-70 cluster2
39-71 cluster3
39-72 cluster1
39-73 cluster0
39-74 cluster1
39-75 cluster4
39-76 cluster4
39-77 cluster3
39-78 cluster3
39-79 cluster3
39-80 cluster3
39-81 cluster3
39-82 cluster3
39-83 cluster0
39-84 cluster3
39-85 cluster1
39-86 cluster2
39-87 cluster1
39-88 cluster3
39-89 cluster3
39-90 cluster3
39-91 cluster1
39-92 cluster2
39-93 cluster3
39-94 cluster1
39-95 cluster3
39-96 cluster3
39-97 cluster3
39-98 cluster0
39-99 cluster1
40-1 cluster1
40-2 cluster3
40-3 cluster1
40-4 cluster0
40-5 cluster3
40-6 cluster1
40-7 cluster3
40-8 cluster1
40-9 cluster3
40-10 cluster4
40-11 cluster0
40-12 cluster1
40-13 cluster3
40-14 cluster1
40-15 cluster3
40-16 cluster1
40-17 cluster0
40-18 cluster0
40-19 cluster0
40-20 cluster0
40-21 cluster4
40-22 cluster1
40-23 cluster3
40-24 cluster0
40-25 cluster4
40-26 cluster1
40-27 cluster1
40-28 cluster4
40-29 cluster2
40-30 cluster1
40-31 cluster1
40-32 cluster4
40-33 cluster4
40-34 cluster1
40-35 cluster1
40-36 cluster4
40-37 cluster2
40-38 cluster3
40-39 cluster1
40-41 cluster3
40-42 cluster4
40-43 cluster1
40-44 cluster2
40-45 cluster3
40-46 cluster0
40-47 cluster0
40-48 cluster0
40-49 cluster1
40-50 cluster4
40-51 cluster0
40-52 cluster1
40-53 cluster1
40-54 cluster0
40-55 cluster0
40-56 cluster3
40-57 cluster2
40-58 cluster1
40-59 cluster1
40-60 cluster0
40-61 cluster1
40-62 cluster1
40-63 cluster3
40-64 cluster0
40-65 cluster3
40-66 cluster0
40-67 cluster1
40-68 cluster1
40-69 cluster3
40-70 cluster4
40-71 cluster1
40-72 cluster3
40-73 cluster2
40-74 cluster3
40-75 cluster3
40-76 cluster4
40-77 cluster1
40-78 cluster1
40-79 cluster1
40-80 cluster1
40-81 cluster0
40-82 cluster1
40-83 cluster1
40-84 cluster1
40-85 cluster3
40-86 cluster1
40-87 cluster3
40-88 cluster1
40-89 cluster1
40-90 cluster0
40-91 cluster3
40-92 cluster1
40-93 cluster1
40-94 cluster3
40-95 cluster1
40-96 cluster1
40-97 cluster1
40-98 cluster3
40-99 cluster3
41-1 cluster1
41-2 cluster3
41-3 cluster1
41-4 cluster1
41-5 cluster3
41-6 cluster1
41-7 cluster3
41-8 cluster1
41-10 cluster4
41-11 cluster0
41-12 cluster1
41-13 cluster3
41-14 cluster1
41-15 cluster3
41-16 cluster1
41-17 cluster0
41-18 cluster0
41-19 cluster3
41-20 cluster3
41-21 cluster4
41-22 cluster1
41-23 cluster3
41-24 cluster0
41-25 cluster1
41-26 cluster1
41-27 cluster1
41-28 cluster1
41-29 cluster4
41-30 cluster4
41-31 cluster1
41-32 cluster4
41-33 cluster4
41-34 cluster1
41-35 cluster1
41-36 cluster4
41-37 cluster1
41-38 cluster3
41-39 cluster1
41-40 cluster3
41-42 cluster1
41-43 cluster1
41-44 cluster4
41-45 cluster3
41-46 cluster0
41-47 cluster0
41-48 cluster1
41-49 cluster1
41-50 cluster4
41-51 cluster3
41-53 cluster1
41-54 cluster3
41-55 cluster0
41-56 cluster3
41-57 cluster2
41-58 cluster1
41-59 cluster1
41-60 cluster3
41-61 cluster1
41-62 cluster1
41-63 cluster3
41-64 cluster4
41-65 cluster3
41-66 cluster0
41-67 cluster1
41-68 cluster1
41-69 cluster3
41-70 cluster1
41-71 cluster1
41-72 cluster3
41-73 cluster2
41-74 cluster3
41-75 cluster3
41-76 cluster4
41-77 cluster1
41-78 cluster1
41-79 cluster1
41-80 cluster1
41-81 cluster1
41-82 cluster1
41-83 cluster1
41-84 cluster1
41-85 cluster3
41-86 cluster1
41-87 cluster3
41-88 cluster1
41-89 cluster1
41-90 cluster1
41-91 cluster3
41-92 cluster4
41-93 cluster1
41-94 cluster3
41-95 cluster1
41-96 cluster1
41-97 cluster1
41-98 cluster3
41-99 cluster3
42-1 cluster4
42-2 cluster4
42-3 cluster2
42-4 cluster2
42-5 cluster1
42-6 cluster2
42-7 cluster1
42-8 cluster2
42-9 cluster1
42-10 cluster2
42-11 cluster4
42-12 cluster2
42-13 cluster1
42-14 cluster4
42-15 cluster1
42-16 cluster2
42-17 cluster4
42-18 cluster4
42-19 cluster4
42-20 cluster4
42-21 cluster4
42-22 cluster4
42-23 cluster1
42-24 cluster4
42-25 cluster2
42-26 cluster2
42-27 cluster2
42-28 cluster0
42-29 cluster2
42-30 cluster2
42-31 cluster2
42-32 cluster3
42-33 cluster2
42-34 cluster2
42-35 cluster2
42-36 cluster2
42-37 cluster3
42-38 cluster1
42-39 cluster2
42-40 cluster4
42-41 cluster1
42-43 cluster2
42-44 cluster4
42-45 cluster1
42-46 cluster0
42-47 cluster4
42-48 cluster2
42-49 cluster2
42-50 cluster3
42-51 cluster0
42-52 cluster2
42-53 cluster3
42-54 cluster4
42-55 cluster2
42-56 cluster1
42-57 cluster2
42-58 cluster3
42-59 cluster2
42-60 cluster1
42-61 cluster2
42-62 cluster2
42-63 cluster1
42-64 cluster4
42-65 cluster1
42-66 cluster4
42-67 cluster2
42-68 cluster2
42-69 cluster1
42-70 cluster3
42-71 cluster2
42-72 cluster1
42-73 cluster2
42-74 cluster1
42-75 cluster0
42-76 cluster2
42-77 cluster2
42-78 cluster2
42-79 cluster2
42-80 cluster2
42-81 cluster2
42-82 cluster2
42-83 cluster4
42-84 cluster2
42-85 cluster1
42-86 cluster3
42-87 cluster1
42-88 cluster4
42-89 cluster2
42-90 cluster2
42-91 cluster1
42-92 cluster2
42-93 cluster2
42-94 cluster1
42-95 cluster2
42-96 cluster2
42-97 cluster2
42-98 cluster4
42-99 cluster4
43-1 cluster3
43-2 cluster0
43-3 cluster3
43-4 cluster3
43-5 cluster1
43-6 cluster3
43-7 cluster1
43-8 cluster3
43-10 cluster0
43-11 cluster0
43-12 cluster3
43-13 cluster1
43-14 cluster3
43-15 cluster1
43-16 cluster3
43-17 cluster0
43-18 cluster0
43-19 cluster4
43-20 cluster0
43-21 cluster2
43-22 cluster3
43-23 cluster1
43-24 cluster1
43-25 cluster4
43-26 cluster3
43-27 cluster3
43-28 cluster2
43-29 cluster2
43-30 cluster4
43-31 cluster3
43-32 cluster2
43-33 cluster0
43-34 cluster3
43-35 cluster3
43-36 cluster1
43-37 cluster4
43-38 cluster1
43-39 cluster3
43-40 cluster1
43-41 cluster1
43-42 cluster2
43-44 cluster2
43-45 cluster1
43-46 cluster0
43-47 cluster0
43-48 cluster3
43-49 cluster3
43-50 cluster2
43-51 cluster4
43-52 cluster1
43-53 cluster2
43-54 cluster0
43-55 cluster0
43-56 cluster1
43-57 cluster2
43-58 cluster2
43-59 cluster3
43-60 cluster1
43-61 cluster3
43-62 cluster3
43-63 cluster1
43-64 cluster0
43-65 cluster1
43-66 cluster0
43-67 cluster3
43-68 cluster3
43-69 cluster1
43-70 cluster4
43-71 cluster0
43-72 cluster1
43-73 cluster0
43-74 cluster1
43-75 cluster4
43-76 cluster4
43-77 cluster3
43-78 cluster3
43-79 cluster3
43-80 cluster3
43-81 cluster3
43-82 cluster0
43-83 cluster0
43-84 cluster3
43-85 cluster1
43-86 cluster2
43-87 cluster1
43-88 cluster3
43-89 cluster3
43-90 cluster3
43-91 cluster1
43-92 cluster2
43-93 cluster3
43-94 cluster1
43-95 cluster3
43-96 cluster3
43-97 cluster3
43-98 cluster0
43-99 cluster0
44-1 cluster2
44-2 cluster4
44-3 cluster2
44-4 cluster2
44-5 cluster4
44-6 cluster2
44-7 cluster4
44-8 cluster2
44-9 cluster4
44-10 cluster2
44-11 cluster4
44-12 cluster2
44-13 cluster4
44-14 cluster4
44-15 cluster4
44-16 cluster2
44-17 cluster4
44-18 cluster4
44-19 cluster2
44-20 cluster4
44-21 cluster0
44-22 cluster4
44-23 cluster1
44-24 cluster2
44-25 cluster2
44-26 cluster4
44-27 cluster2
44-28 cluster2
44-29 cluster0
44-30 cluster2
44-31 cluster2
44-32 cluster0
44-33 cluster2
44-34 cluster2
44-35 cluster2
44-36 cluster2
44-37 cluster2
44-38 cluster4
44-39 cluster2
44-40 cluster2
44-41 cluster4
44-42 cluster4
44-43 cluster2
44-45 cluster4
44-46 cluster4
44-47 cluster2
44-48 cluster2
44-49 cluster2
44-50 cluster3
44-51 cluster4
44-52 cluster2
44-53 cluster4
44-54 cluster4
44-55 cluster2
44-56 cluster4
44-57 cluster2
44-58 cluster4
44-59 cluster2
44-60 cluster4
44-61 cluster2
44-62 cluster2
44-63 cluster4
44-64 cluster4
44-65 cluster4
44-66 cluster4
44-67 cluster2
44-68 cluster2
44-69 cluster2
44-70 cluster4
44-71 cluster2
44-72 cluster1
44-73 cluster2
44-74 cluster4
44-75 cluster4
44-76 cluster2
44-77 cluster2
44-78 cluster2
44-79 cluster4
44-80 cluster2
44-81 cluster2
44-82 cluster2
44-83 cluster2
44-84 cluster2
44-85 cluster4
44-86 cluster3
44-87 cluster2
44-88 cluster4
44-89 cluster2
44-90 cluster2
44-91 cluster4
44-92 cluster2
44-93 cluster2
44-94 cluster4
44-95 cluster2
44-96 cluster2
44-97 cluster2
44-98 cluster4
44-99 cluster4
45-1 cluster1
45-2 cluster0
45-3 cluster1
45-4 cluster1
45-5 cluster3
45-6 cluster1
45-7 cluster3
45-8 cluster1
45-10 cluster4
45-11 cluster4
45-12 cluster1
45-13 cluster3
45-14 cluster1
45-15 cluster0
45-16 cluster1
45-17 cluster3
45-18 cluster0
45-19 cluster0
45-20 cluster0
45-21 cluster4
45-22 cluster1
45-23 cluster3
45-24 cluster0
45-25 cluster1
45-26 cluster1
45-27 cluster1
45-28 cluster4
45-29 cluster2
45-30 cluster4
45-31 cluster1
45-32 cluster4
45-33 cluster4
45-34 cluster1
45-35 cluster1
45-36 cluster4
45-37 cluster1
45-38 cluster3
45-39 cluster1
45-40 cluster3
45-41 cluster3
45-42 cluster1
45-43 cluster1
45-44 cluster4
45-46 cluster3
45-47 cluster0
45-48 cluster1
45-49 cluster1
45-50 cluster2
45-51 cluster3
45-52 cluster4
45-53 cluster1
45-54 cluster0
45-55 cluster0
45-56 cluster3
45-57 cluster2
45-58 cluster1
45-59 cluster1
45-60 cluster3
45-61 cluster1
45-62 cluster1
45-63 cluster3
45-64 cluster4
45-65 cluster3
45-66 cluster0
45-67 cluster1
45-68 cluster1
45-69 cluster1
45-70 cluster1
45-71 cluster4
45-72 cluster3
45-73 cluster2
45-74 cluster3
45-75 cluster0
45-76 cluster4
45-77 cluster1
45-78 cluster1
45-79 cluster1
45-80 cluster1
45-81 cluster1
45-82 cluster4
45-83 cluster4
45-84 cluster1
45-85 cluster3
45-86 cluster1
45-87 cluster0
45-88 cluster1
45-89 cluster1
45-90 cluster1
45-91 cluster3
45-92 cluster4
45-93 cluster1
45-94 cluster3
45-95 cluster1
45-96 cluster1
45-97 cluster1
45-98 cluster0
45-99 cluster0
46-1 cluster1
46-2 cluster3
46-3 cluster1
46-4 cluster1
46-5 cluster3
46-6 cluster1
46-7 cluster3
46-8 cluster1
46-10 cluster4
46-11 cluster0
46-12 cluster1
46-13 cluster3
46-14 cluster1
46-15 cluster3
46-16 cluster1
46-17 cluster0
46-18 cluster0
46-19 cluster3
46-20 cluster3
46-21 cluster4
46-22 cluster1
46-23 cluster3
46-24 cluster0
46-25 cluster1
46-26 cluster1
46-27 cluster1
46-28 cluster4
46-29 cluster4
46-30 cluster4
46-31 cluster1
46-32 cluster4
46-33 cluster4
46-34 cluster1
46-35 cluster1
46-36 cluster4
46-37 cluster4
46-38 cluster3
46-39 cluster1
46-40 cluster3
46-41 cluster3
46-42 cluster1
46-43 cluster1
46-44 cluster4
46-45 cluster3
46-47 cluster0
46-48 cluster1
46-49 cluster1
46-50 cluster4
46-51 cluster3
46-53 cluster1
46-54 cluster3
46-55 cluster0
46-56 cluster3
46-57 cluster2
46-58 cluster1
46-59 cluster1
46-60 cluster3
46-61 cluster1
46-62 cluster1
46-63 cluster3
46-64 cluster1
46-65 cluster0
46-66 cluster0
46-67 cluster1
46-68 cluster1
46-69 cluster3
46-70 cluster1
46-71 cluster1
46-72 cluster3
46-73 cluster2
46-74 cluster3
46-75 cluster3
46-76 cluster4
46-77 cluster1
46-78 cluster4
46-79 cluster1
46-80 cluster1
46-81 cluster1
46-82 cluster1
46-83 cluster1
46-84 cluster1
46-85 cluster0
46-86 cluster1
46-87 cluster3
46-88 cluster1
46-89 cluster1
46-90 cluster0
46-91 cluster3
46-92 cluster4
46-93 cluster1
46-94 cluster3
46-95 cluster1
46-96 cluster1
46-97 cluster1
46-98 cluster3
46-99 cluster3
47-1 cluster0
47-2 cluster0
47-3 cluster0
47-4 cluster0
47-5 cluster0
47-6 cluster0
47-7 cluster0
47-8 cluster0
47-10 cluster0
47-11 cluster0
47-12 cluster0
47-13 cluster3
47-14 cluster0
47-15 cluster0
47-16 cluster4
47-17 cluster0
47-18 cluster3
47-19 cluster3
47-20 cluster3
47-21 cluster2
47-22 cluster0
47-23 cluster3
47-24 cluster0
47-25 cluster0
47-26 cluster0
47-27 cluster0
47-28 cluster4
47-30 cluster4
47-31 cluster0
47-32 cluster4
47-33 cluster4
47-34 cluster0
47-35 cluster0
47-36 cluster0
47-37 cluster4
47-38 cluster3
47-39 cluster0
47-40 cluster0
47-41 cluster3
47-42 cluster4
47-43 cluster0
47-44 cluster2
47-45 cluster0
47-46 cluster3
47-48 cluster0
47-49 cluster0
47-50 cluster2
47-51 cluster0
47-53 cluster4
47-54 cluster3
47-55 cluster0
47-56 cluster3
47-57 cluster2
47-58 cluster4
47-59 cluster0
47-60 cluster0
47-61 cluster0
47-62 cluster0
47-63 cluster0
47-64 cluster0
47-65 cluster3
47-66 cluster3
47-67 cluster0
47-68 cluster0
47-69 cluster0
47-70 cluster4
47-71 cluster0
47-72 cluster0
47-73 cluster2
47-74 cluster0
47-75 cluster3
47-76 cluster4
47-77 cluster0
47-78 cluster0
47-79 cluster0
47-80 cluster0
47-81 cluster0
47-82 cluster4
47-83 cluster0
47-84 cluster0
47-85 cluster3
47-86 cluster4
47-87 cluster0
47-88 cluster0
47-89 cluster0
47-90 cluster0
47-91 cluster0
47-92 cluster4
47-93 cluster4
47-94 cluster3
47-95 cluster0
47-96 cluster0
47-97 cluster0
47-98 cluster3
47-99 cluster3
48-1 cluster3
48-2 cluster1
48-3 cluster3
48-4 cluster3
48-5 cluster1
48-6 cluster3
48-7 cluster1
48-8 cluster3
48-10 cluster0
48-11 cluster0
48-12 cluster3
48-13 cluster1
48-14 cluster3
48-15 cluster1
48-16 cluster3
48-17 cluster0
48-18 cluster0
48-19 cluster4
48-20 cluster1
48-21 cluster2
48-22 cluster3
48-23 cluster1
48-24 cluster1
48-25 cluster4
48-26 cluster3
48-27 cluster3
48-28 cluster2
48-29 cluster2
48-30 cluster4
48-31 cluster3
48-32 cluster2
48-33 cluster0
48-34 cluster3
48-35 cluster3
48-36 cluster0
48-37 cluster4
48-38 cluster1
48-39 cluster3
48-40 cluster1
48-41 cluster1
48-42 cluster2
48-43 cluster3
48-44 cluster2
48-45 cluster1
48-46 cluster0
48-47 cluster0
48-49 cluster3
48-50 cluster2
48-51 cluster4
48-53 cluster2
48-54 cluster0
48-55 cluster0
48-56 cluster1
48-57 cluster2
48-58 cluster2
48-59 cluster3
48-60 cluster1
48-61 cluster3
48-62 cluster3
48-63 cluster1
48-64 cluster0
48-65 cluster1
48-66 cluster0
48-67 cluster3
48-68 cluster3
48-69 cluster1
48-70 cluster2
48-71 cluster3
48-72 cluster1
48-73 cluster0
48-74 cluster1
48-75 cluster1
48-76 cluster4
48-77 cluster3
48-78 cluster3
48-79 cluster3
48-80 cluster3
48-81 cluster3
48-82 cluster3
48-83 cluster3
48-84 cluster3
48-85 cluster1
48-86 cluster2
48-87 cluster1
48-88 cluster3
48-89 cluster3
48-90 cluster0
48-91 cluster1
48-92 cluster4
48-93 cluster3
48-94 cluster1
48-95 cluster3
48-96 cluster3
48-97 cluster3
48-98 cluster1
48-99 cluster1
49-1 cluster3
49-2 cluster0
49-3 cluster3
49-4 cluster0
49-5 cluster1
49-6 cluster3
49-7 cluster1
49-8 cluster3
49-10 cluster0
49-11 cluster0
49-12 cluster3
49-13 cluster1
49-14 cluster3
49-15 cluster0
49-16 cluster3
49-17 cluster1
49-18 cluster0
49-19 cluster4
49-20 cluster0
49-21 cluster2
49-22 cluster3
49-23 cluster1
49-24 cluster1
49-25 cluster4
49-26 cluster3
49-27 cluster3
49-28 cluster2
49-29 cluster2
49-30 cluster4
49-31 cluster3
49-32 cluster4
49-33 cluster0
49-34 cluster3
49-35 cluster3
49-36 cluster3
49-37 cluster4
49-38 cluster1
49-39 cluster3
49-40 cluster1
49-41 cluster1
49-42 cluster2
49-43 cluster3
49-44 cluster2
49-45 cluster1
49-46 cluster1
49-47 cluster0
49-48 cluster0
49-50 cluster2
49-51 cluster4
49-52 cluster3
49-53 cluster2
49-54 cluster0
49-55 cluster0
49-56 cluster1
49-57 cluster2
49-58 cluster2
49-59 cluster3
49-60 cluster1
49-61 cluster3
49-62 cluster3
49-63 cluster1
49-64 cluster0
49-65 cluster1
49-66 cluster1
49-67 cluster3
49-68 cluster3
49-69 cluster1
49-70 cluster4
49-71 cluster0
49-72 cluster1
49-73 cluster0
49-74 cluster1
49-75 cluster4
49-76 cluster4
49-77 cluster3
49-78 cluster3
49-79 cluster3
49-80 cluster3
49-81 cluster3
49-82 cluster3
49-83 cluster0
49-84 cluster3
49-85 cluster1
49-86 cluster2
49-87 cluster1
49-88 cluster4
49-89 cluster3
49-90 cluster3
49-91 cluster1
49-92 cluster4
49-93 cluster3
49-94 cluster1
49-95 cluster3
49-96 cluster3
49-97 cluster3
49-98 cluster0
49-99 cluster0
50-1 cluster2
50-2 cluster4
50-3 cluster2
50-4 cluster2
50-5 cluster4
50-6 cluster2
50-7 cluster4
50-8 cluster2
50-10 cluster2
50-11 cluster2
50-12 cluster2
50-13 cluster4
50-14 cluster2
50-16 cluster2
50-17 cluster2
50-18 cluster4
50-19 cluster2
50-20 cluster2
50-21 cluster3
50-22 cluster2
50-23 cluster4
50-24 cluster2
50-25 cluster2
50-26 cluster2
50-27 cluster2
50-28 cluster4
50-29 cluster4
50-30 cluster2
50-31 cluster2
50-32 cluster0
50-33 cluster2
50-34 cluster2
50-35 cluster2
50-36 cluster2
50-37 cluster3
50-38 cluster1
50-39 cluster2
50-40 cluster4
50-41 cluster4
50-42 cluster3
50-43 cluster2
50-44 cluster0
50-45 cluster2
50-46 cluster1
50-47 cluster2
50-48 cluster2
50-49 cluster2
50-51 cluster1
50-53 cluster3
50-54 cluster2
50-55 cluster4
50-56 cluster4
50-57 cluster2
50-58 cluster3
50-59 cluster2
50-60 cluster4
50-61 cluster2
50-62 cluster2
50-63 cluster1
50-64 cluster2
50-65 cluster4
50-66 cluster4
50-67 cluster2
50-68 cluster2
50-69 cluster4
50-70 cluster3
50-71 cluster4
50-72 cluster4
50-73 cluster2
50-74 cluster4
50-75 cluster1
50-76 cluster2
50-77 cluster2
50-78 cluster2
50-79 cluster4
50-80 cluster2
50-81 cluster2
50-82 cluster2
50-83 cluster2
50-84 cluster2
50-85 cluster4
50-86 cluster3
50-87 cluster4
50-88 cluster2
50-89 cluster4
50-90 cluster2
50-91 cluster4
50-92 cluster2
50-93 cluster2
50-94 cluster1
50-95 cluster2
50-96 cluster2
50-97 cluster2
50-98 cluster4
50-99 cluster4
51-1 cluster4
51-2 cluster3
51-3 cluster1
51-4 cluster4
51-5 cluster3
51-6 cluster1
51-7 cluster3
51-8 cluster4
51-10 cluster4
51-11 cluster4
51-12 cluster1
51-13 cluster3
51-14 cluster1
51-15 cluster0
51-16 cluster4
51-17 cluster0
51-18 cluster0
51-19 cluster3
51-20 cluster3
51-21 cluster1
51-22 cluster4
51-23 cluster3
51-24 cluster0
51-25 cluster4
51-26 cluster1
51-27 cluster1
51-28 cluster1
51-29 cluster1
51-30 cluster4
51-31 cluster1
51-32 cluster4
51-33 cluster4
51-34 cluster1
51-35 cluster4
51-36 cluster4
51-37 cluster1
51-38 cluster0
51-39 cluster1
51-40 cluster0
51-41 cluster3
51-42 cluster1
51-43 cluster4
51-44 cluster4
51-45 cluster3
51-46 cluster0
51-47 cluster0
51-48 cluster1
51-49 cluster1
51-50 cluster1
51-53 cluster1
51-54 cluster3
51-55 cluster4
51-56 cluster3
51-57 cluster2
51-58 cluster0
51-59 cluster1
51-60 cluster3
51-61 cluster1
51-62 cluster4
51-63 cluster3
51-64 cluster4
51-65 cluster3
51-66 cluster0
51-67 cluster4
51-68 cluster1
51-69 cluster3
51-70 cluster1
51-71 cluster4
51-72 cluster3
51-73 cluster2
51-74 cluster3
51-75 cluster3
51-76 cluster4
51-77 cluster1
51-78 cluster4
51-79 cluster4
51-80 cluster1
51-81 cluster1
51-82 cluster4
51-83 cluster1
51-84 cluster1
51-85 cluster3
51-86 cluster1
51-87 cluster3
51-88 cluster1
51-89 cluster4
51-90 cluster4
51-91 cluster3
51-92 cluster4
51-93 cluster4
51-94 cluster3
51-95 cluster1
51-96 cluster4
51-97 cluster4
51-98 cluster3
51-99 cluster3
52-2 cluster4
52-3 cluster1
52-5 cluster4
52-6 cluster3
52-10 cluster0
52-12 cluster3
52-13 cluster1
52-15 cluster1
52-16 cluster1
52-21 cluster2
52-23 cluster4
52-24 cluster4
52-26 cluster1
52-28 cluster2
52-30 cluster2
52-32 cluster2
52-39 cluster3
52-40 cluster1
52-42 cluster2
52-43 cluster1
52-44 cluster2
52-45 cluster4
52-49 cluster3
52-53 cluster2
52-55 cluster0
52-58 cluster2
52-62 cluster1
52-63 cluster4
52-65 cluster4
52-67 cluster3
52-68 cluster3
52-69 cluster4
52-70 cluster2
52-71 cluster0
52-74 cluster4
52-75 cluster4
52-77 cluster1
52-79 cluster1
52-80 cluster1
52-82 cluster1
52-83 cluster3
52-84 cluster3
52-89 cluster1
52-92 cluster2
52-95 cluster0
52-96 cluster3
52-97 cluster1
52-98 cluster1
52-99 cluster1
53-1 cluster2
53-2 cluster4
53-3 cluster2
53-4 cluster2
53-5 cluster1
53-6 cluster2
53-7 cluster1
53-8 cluster2
53-10 cluster2
53-11 cluster4
53-12 cluster2
53-13 cluster1
53-14 cluster2
53-15 cluster4
53-16 cluster2
53-17 cluster1
53-18 cluster4
53-19 cluster4
53-20 cluster4
53-21 cluster4
53-22 cluster2
53-23 cluster1
53-24 cluster4
53-25 cluster2
53-26 cluster2
53-27 cluster2
53-28 cluster0
53-29 cluster4
53-30 cluster2
53-31 cluster2
53-32 cluster0
53-33 cluster2
53-34 cluster2
53-35 cluster2
53-36 cluster2
53-37 cluster3
53-38 cluster1
53-39 cluster2
53-40 cluster1
53-41 cluster1
53-42 cluster3
53-43 cluster2
53-44 cluster4
53-45 cluster1
53-46 cluster1
53-47 cluster4
53-48 cluster2
53-49 cluster2
53-50 cluster3
53-51 cluster1
53-52 cluster2
53-54 cluster4
53-55 cluster4
53-56 cluster1
53-57 cluster2
53-58 cluster0
53-59 cluster2
53-60 cluster1
53-61 cluster2
53-62 cluster2
53-63 cluster1
53-64 cluster2
53-65 cluster1
53-66 cluster4
53-67 cluster2
53-68 cluster2
53-69 cluster1
53-70 cluster3
53-71 cluster4
53-72 cluster1
53-73 cluster2
53-74 cluster1
53-75 cluster0
53-76 cluster2
53-77 cluster2
53-78 cluster2
53-79 cluster4
53-80 cluster2
53-81 cluster2
53-82 cluster2
53-83 cluster4
53-84 cluster2
53-85 cluster1
53-86 cluster3
53-87 cluster1
53-88 cluster4
53-89 cluster4
53-90 cluster2
53-91 cluster1
53-92 cluster2
53-93 cluster2
53-94 cluster1
53-95 cluster2
53-96 cluster2
53-97 cluster2
53-98 cluster4
53-99 cluster4
54-1 cluster4
54-2 cluster3
54-3 cluster0
54-4 cluster0
54-5 cluster0
54-6 cluster0
54-7 cluster0
54-8 cluster4
54-10 cluster4
54-11 cluster0
54-12 cluster0
54-13 cluster3
54-14 cluster0
54-15 cluster3
54-16 cluster4
54-17 cluster0
54-18 cluster0
54-19 cluster3
54-20 cluster3
54-21 cluster4
54-22 cluster4
54-23 cluster0
54-24 cluster0
54-25 cluster0
54-26 cluster0
54-27 cluster0
54-28 cluster4
54-29 cluster4
54-30 cluster4
54-31 cluster0
54-32 cluster4
54-33 cluster4
54-34 cluster0
54-35 cluster4
54-36 cluster4
54-37 cluster4
54-38 cluster3
54-39 cluster0
54-40 cluster0
54-41 cluster3
54-42 cluster4
54-43 cluster0
54-44 cluster4
54-45 cluster0
54-46 cluster0
54-47 cluster0
54-48 cluster0
54-49 cluster0
54-50 cluster4
54-51 cluster0
54-53 cluster4
54-55 cluster4
54-56 cluster0
54-57 cluster2
54-58 cluster4
54-59 cluster0
54-60 cluster0
54-61 cluster0
54-62 cluster4
54-63 cluster0
54-64 cluster4
54-65 cluster3
54-66 cluster0
54-67 cluster0
54-68 cluster0
54-69 cluster0
54-70 cluster4
54-71 cluster4
54-72 cluster0
54-73 cluster4
54-74 cluster0
54-75 cluster3
54-76 cluster4
54-77 cluster4
54-78 cluster4
54-79 cluster0
54-80 cluster0
54-81 cluster1
54-82 cluster4
54-83 cluster0
54-84 cluster0
54-85 cluster3
54-86 cluster4
54-87 cluster0
54-88 cluster4
54-89 cluster0
54-90 cluster0
54-91 cluster0
54-92 cluster4
54-93 cluster4
54-94 cluster3
54-95 cluster0
54-96 cluster4
54-97 cluster4
54-98 cluster3
54-99 cluster3
55-1 cluster3
55-2 cluster0
55-3 cluster3
55-4 cluster3
55-5 cluster1
55-6 cluster0
55-7 cluster0
55-8 cluster3
55-10 cluster0
55-11 cluster0
55-12 cluster3
55-13 cluster1
55-14 cluster3
55-15 cluster0
55-16 cluster0
55-17 cluster1
55-18 cluster0
55-19 cluster4
55-20 cluster4
55-21 cluster2
55-22 cluster0
55-23 cluster4
55-24 cluster1
55-25 cluster4
55-26 cluster0
55-27 cluster0
55-28 cluster2
55-29 cluster2
55-30 cluster4
55-31 cluster3
55-32 cluster4
55-33 cluster0
55-34 cluster3
55-35 cluster3
55-36 cluster1
55-37 cluster2
55-38 cluster4
55-39 cluster3
55-40 cluster0
55-41 cluster1
55-42 cluster2
55-43 cluster0
55-44 cluster2
55-45 cluster1
55-46 cluster1
55-47 cluster0
55-48 cluster0
55-49 cluster0
55-50 cluster2
55-51 cluster4
55-52 cluster0
55-53 cluster2
55-54 cluster4
55-56 cluster1
55-57 cluster2
55-58 cluster2
55-59 cluster3
55-60 cluster1
55-61 cluster3
55-62 cluster0
55-63 cluster4
55-64 cluster0
55-65 cluster1
55-66 cluster1
55-67 cluster0
55-68 cluster0
55-69 cluster4
55-70 cluster4
55-71 cluster0
55-72 cluster4
55-73 cluster0
55-74 cluster4
55-75 cluster4
55-76 cluster4
55-77 cluster3
55-78 cluster3
55-79 cluster3
55-80 cluster3
55-81 cluster3
55-82 cluster0
55-83 cluster0
55-84 cluster3
55-85 cluster0
55-86 cluster2
55-87 cluster4
55-88 cluster0
55-89 cluster0
55-90 cluster3
55-91 cluster0
55-92 cluster4
55-93 cluster3
55-94 cluster4
55-95 cluster3
55-96 cluster3
55-97 cluster0
55-98 cluster0
55-99 cluster0
56-1 cluster1
56-2 cluster3
56-3 cluster1
56-4 cluster1
56-5 cluster3
56-6 cluster1
56-7 cluster3
56-8 cluster1
56-10 cluster4
56-11 cluster0
56-12 cluster1
56-13 cluster3
56-14 cluster1
56-15 cluster3
56-16 cluster1
56-17 cluster0
56-18 cluster0
56-19 cluster3
56-20 cluster3
56-21 cluster4
56-22 cluster1
56-23 cluster3
56-24 cluster0
56-25 cluster1
56-26 cluster1
56-27 cluster1
56-28 cluster1
56-29 cluster4
56-30 cluster4
56-31 cluster1
56-32 cluster4
56-33 cluster4
56-34 cluster1
56-35 cluster1
56-36 cluster4
56-37 cluster1
56-38 cluster3
56-39 cluster1
56-40 cluster3
56-41 cluster3
56-42 cluster1
56-43 cluster1
56-44 cluster4
56-45 cluster3
56-46 cluster0
56-47 cluster0
56-48 cluster1
56-49 cluster1
56-50 cluster4
56-51 cluster3
56-53 cluster1
56-54 cluster3
56-55 cluster0
56-57 cluster2
56-58 cluster1
56-59 cluster1
56-60 cluster3
56-61 cluster1
56-62 cluster1
56-63 cluster3
56-64 cluster4
56-65 cluster3
56-66 cluster0
56-67 cluster1
56-68 cluster1
56-69 cluster3
56-70 cluster1
56-71 cluster1
56-72 cluster3
56-73 cluster2
56-74 cluster3
56-75 cluster3
56-76 cluster4
56-77 cluster1
56-78 cluster1
56-79 cluster1
56-80 cluster1
56-81 cluster1
56-82 cluster1
56-83 cluster1
56-84 cluster1
56-85 cluster3
56-86 cluster1
56-87 cluster3
56-88 cluster1
56-89 cluster1
56-90 cluster1
56-91 cluster3
56-92 cluster4
56-93 cluster1
56-94 cluster3
56-95 cluster1
56-96 cluster1
56-97 cluster1
56-98 cluster3
56-99 cluster3
57-1 cluster0
57-2 cluster2
57-3 cluster2
57-4 cluster2
57-5 cluster2
57-6 cluster2
57-7 cluster2
57-8 cluster2
57-10 cluster2
57-11 cluster2
57-12 cluster2
57-13 cluster2
57-14 cluster0
57-15 cluster2
57-16 cluster2
57-17 cluster2
57-18 cluster0
57-19 cluster2
57-20 cluster2
57-21 cluster2
57-22 cluster2
57-23 cluster2
57-24 cluster2
57-25 cluster2
57-26 cluster2
57-27 cluster2
57-28 cluster2
57-29 cluster2
57-30 cluster2
57-31 cluster2
57-32 cluster2
57-33 cluster2
57-34 cluster2
57-35 cluster2
57-36 cluster2
57-37 cluster2
57-38 cluster2
57-39 cluster2
57-40 cluster2
57-41 cluster2
57-42 cluster2
57-43 cluster2
57-44 cluster2
57-45 cluster2
57-46 cluster0
57-47 cluster2
57-48 cluster2
57-49 cluster2
57-50 cluster2
57-51 cluster2
57-53 cluster2
57-54 cluster2
57-55 cluster2
57-56 cluster2
57-58 cluster2
57-59 cluster2
57-60 cluster2
57-61 cluster2
57-62 cluster2
57-63 cluster2
57-64 cluster2
57-65 cluster2
57-66 cluster0
57-67 cluster2
57-68 cluster2
57-69 cluster2
57-70 cluster2
57-71 cluster2
57-72 cluster2
57-73 cluster2
57-74 cluster2
57-75 cluster2
57-76 cluster2
57-77 cluster2
57-78 cluster2
57-79 cluster2
57-80 cluster2
57-81 cluster0
57-82 cluster2
57-83 cluster2
57-84 cluster2
57-85 cluster2
57-86 cluster2
57-87 cluster2
57-88 cluster2
57-89 cluster2
57-90 cluster2
57-91 cluster2
57-92 cluster2
57-93 cluster2
57-94 cluster2
57-95 cluster2
57-96 cluster2
57-97 cluster2
57-98 cluster2
57-99 cluster2
58-1 cluster2
58-2 cluster4
58-3 cluster2
58-4 cluster2
58-5 cluster1
58-6 cluster2
58-7 cluster1
58-8 cluster2
58-10 cluster2
58-11 cluster4
58-12 cluster2
58-13 cluster1
58-14 cluster2
58-15 cluster4
58-16 cluster2
58-17 cluster1
58-18 cluster4
58-19 cluster4
58-20 cluster4
58-21 cluster4
58-22 cluster2
58-23 cluster1
58-24 cluster4
58-25 cluster2
58-26 cluster2
58-27 cluster2
58-28 cluster0
58-29 cluster4
58-30 cluster2
58-31 cluster2
58-32 cluster0
58-33 cluster2
58-34 cluster2
58-35 cluster2
58-36 cluster2
58-37 cluster3
58-38 cluster1
58-39 cluster2
58-40 cluster1
58-41 cluster1
58-42 cluster3
58-43 cluster2
58-44 cluster4
58-45 cluster1
58-46 cluster1
58-47 cluster4
58-48 cluster2
58-49 cluster2
58-50 cluster3
58-51 cluster0
58-52 cluster2
58-53 cluster0
58-54 cluster4
58-55 cluster4
58-56 cluster1
58-57 cluster2
58-59 cluster2
58-60 cluster1
58-61 cluster2
58-62 cluster2
58-63 cluster1
58-64 cluster2
58-65 cluster1
58-66 cluster4
58-67 cluster2
58-68 cluster2
58-69 cluster1
58-70 cluster3
58-71 cluster4
58-72 cluster1
58-73 cluster2
58-74 cluster1
58-75 cluster0
58-76 cluster2
58-77 cluster2
58-78 cluster2
58-79 cluster4
58-80 cluster2
58-81 cluster2
58-82 cluster2
58-83 cluster4
58-84 cluster2
58-85 cluster1
58-86 cluster3
58-87 cluster1
58-88 cluster2
58-89 cluster4
58-90 cluster2
58-91 cluster1
58-92 cluster2
58-93 cluster2
58-94 cluster1
58-95 cluster2
58-96 cluster2
58-97 cluster2
58-98 cluster4
58-99 cluster4
59-1 cluster3
59-2 cluster1
59-3 cluster0
59-4 cluster3
59-5 cluster1
59-6 cluster3
59-7 cluster1
59-8 cluster3
59-10 cluster0
59-11 cluster0
59-12 cluster3
59-13 cluster1
59-14 cluster3
59-15 cluster1
59-16 cluster0
59-17 cluster0
59-18 cluster0
59-19 cluster4
59-20 cluster1
59-21 cluster2
59-22 cluster3
59-23 cluster1
59-24 cluster1
59-25 cluster4
59-26 cluster3
59-27 cluster3
59-28 cluster2
59-29 cluster2
59-30 cluster2
59-31 cluster3
59-32 cluster2
59-33 cluster0
59-34 cluster3
59-35 cluster3
59-36 cluster0
59-37 cluster4
59-38 cluster1
59-39 cluster3
59-40 cluster1
59-41 cluster1
59-42 cluster2
59-43 cluster3
59-44 cluster2
59-45 cluster1
59-46 cluster0
59-47 cluster0
59-48 cluster3
59-49 cluster3
59-50 cluster2
59-51 cluster1
59-53 cluster2
59-54 cluster4
59-55 cluster0
59-56 cluster1
59-57 cluster2
59-58 cluster2
59-60 cluster1
59-61 cluster3
59-62 cluster3
59-63 cluster1
59-64 cluster0
59-65 cluster1
59-66 cluster0
59-67 cluster3
59-68 cluster3
59-69 cluster1
59-70 cluster2
59-71 cluster3
59-72 cluster1
59-73 cluster0
59-74 cluster1
59-75 cluster1
59-76 cluster4
59-77 cluster3
59-78 cluster3
59-79 cluster3
59-80 cluster3
59-81 cluster3
59-82 cluster0
59-83 cluster3
59-84 cluster3
59-85 cluster1
59-86 cluster2
59-87 cluster1
59-88 cluster3
59-89 cluster3
59-90 cluster3
59-91 cluster1
59-92 cluster2
59-93 cluster3
59-94 cluster1
59-95 cluster3
59-96 cluster3
59-97 cluster3
59-98 cluster0
59-99 cluster1
60-1 cluster1
60-2 cluster0
60-3 cluster1
60-4 cluster1
60-5 cluster3
60-6 cluster1
60-7 cluster3
60-8 cluster1
60-9 cluster3
60-10 cluster4
60-11 cluster4
60-12 cluster1
60-13 cluster3
60-14 cluster1
60-15 cluster0
60-16 cluster1
60-17 cluster3
60-18 cluster0
60-19 cluster0
60-20 cluster3
60-21 cluster4
60-22 cluster1
60-23 cluster3
60-24 cluster1
60-25 cluster1
60-26 cluster1
60-27 cluster1
60-28 cluster4
60-29 cluster4
60-30 cluster4
60-31 cluster1
60-32 cluster4
60-33 cluster4
60-34 cluster1
60-35 cluster1
60-36 cluster4
60-37 cluster1
60-38 cluster3
60-39 cluster0
60-40 cluster0
60-41 cluster3
60-42 cluster1
60-43 cluster1
60-44 cluster4
60-45 cluster3
60-46 cluster3
60-47 cluster0
60-48 cluster1
60-49 cluster1
60-50 cluster4
60-51 cluster3
60-53 cluster4
60-54 cluster0
60-55 cluster0
60-56 cluster3
60-57 cluster2
60-58 cluster4
60-59 cluster1
60-61 cluster1
60-62 cluster1
60-63 cluster3
60-64 cluster4
60-65 cluster0
60-66 cluster3
60-67 cluster0
60-68 cluster0
60-69 cluster3
60-70 cluster1
60-71 cluster4
60-72 cluster3
60-73 cluster2
60-74 cluster3
60-75 cluster0
60-76 cluster4
60-77 cluster1
60-78 cluster1
60-79 cluster1
60-80 cluster1
60-81 cluster1
60-82 cluster1
60-83 cluster0
60-84 cluster1
60-85 cluster3
60-86 cluster1
60-87 cluster3
60-88 cluster4
60-89 cluster1
60-90 cluster1
60-91 cluster3
60-92 cluster4
60-93 cluster1
60-94 cluster3
60-95 cluster1
60-96 cluster1
60-97 cluster1
60-98 cluster0
60-99 cluster3
61-1 cluster3
61-2 cluster0
61-3 cluster3
61-4 cluster3
61-5 cluster1
61-6 cluster3
61-7 cluster1
61-8 cluster3
61-10 cluster0
61-11 cluster0
61-12 cluster3
61-13 cluster1
61-14 cluster3
61-15 cluster0
61-16 cluster3
61-17 cluster1
61-18 cluster0
61-19 cluster4
61-20 cluster1
61-21 cluster2
61-22 cluster3
61-23 cluster1
61-24 cluster1
61-25 cluster4
61-26 cluster3
61-27 cluster3
61-28 cluster2
61-29 cluster2
61-30 cluster2
61-31 cluster3
61-32 cluster4
61-33 cluster0
61-34 cluster3
61-35 cluster3
61-36 cluster1
61-37 cluster2
61-38 cluster1
61-39 cluster3
61-40 cluster1
61-41 cluster1
61-42 cluster2
61-43 cluster3
61-44 cluster2
61-45 cluster1
61-46 cluster1
61-47 cluster0
61-48 cluster3
61-49 cluster3
61-50 cluster2
61-51 cluster1
61-53 cluster2
61-54 cluster0
61-55 cluster0
61-56 cluster1
61-57 cluster2
61-58 cluster2
61-59 cluster3
61-60 cluster1
61-62 cluster3
61-63 cluster1
61-64 cluster3
61-65 cluster1
61-66 cluster1
61-67 cluster3
61-68 cluster3
61-69 cluster1
61-70 cluster4
61-71 cluster0
61-72 cluster1
61-73 cluster0
61-74 cluster1
61-75 cluster4
61-76 cluster4
61-77 cluster3
61-78 cluster3
61-79 cluster3
61-80 cluster3
61-81 cluster3
61-82 cluster3
61-83 cluster0
61-84 cluster3
61-85 cluster1
61-86 cluster2
61-87 cluster1
61-88 cluster3
61-89 cluster3
61-90 cluster3
61-91 cluster1
61-92 cluster2
61-93 cluster3
61-94 cluster1
61-95 cluster3
61-96 cluster3
61-97 cluster3
61-98 cluster0
61-99 cluster0
62-1 cluster3
62-2 cluster0
62-3 cluster3
62-4 cluster3
62-5 cluster1
62-6 cluster3
62-7 cluster1
62-8 cluster3
62-10 cluster0
62-11 cluster0
62-12 cluster3
62-13 cluster1
62-14 cluster3
62-15 cluster0
62-16 cluster1
62-17 cluster1
62-18 cluster0
62-19 cluster4
62-20 cluster4
62-21 cluster2
62-22 cluster0
62-23 cluster4
62-24 cluster1
62-25 cluster4
62-26 cluster3
62-27 cluster3
62-28 cluster2
62-29 cluster2
62-30 cluster4
62-31 cluster3
62-32 cluster4
62-33 cluster0
62-34 cluster3
62-35 cluster3
62-36 cluster1
62-37 cluster2
62-38 cluster1
62-39 cluster3
62-40 cluster1
62-41 cluster1
62-42 cluster2
62-43 cluster3
62-44 cluster2
62-45 cluster1
62-46 cluster1
62-47 cluster0
62-48 cluster3
62-49 cluster3
62-50 cluster2
62-51 cluster4
62-52 cluster1
62-53 cluster2
62-54 cluster4
62-55 cluster0
62-56 cluster1
62-57 cluster2
62-58 cluster2
62-59 cluster3
62-60 cluster1
62-61 cluster3
62-63 cluster1
62-64 cluster0
62-65 cluster1
62-66 cluster1
62-67 cluster3
62-68 cluster3
62-69 cluster1
62-70 cluster2
62-71 cluster0
62-72 cluster4
62-73 cluster0
62-74 cluster1
62-75 cluster4
62-76 cluster4
62-77 cluster3
62-78 cluster3
62-79 cluster3
62-80 cluster3
62-81 cluster3
62-82 cluster1
62-83 cluster0
62-84 cluster3
62-85 cluster1
62-86 cluster2
62-87 cluster4
62-88 cluster3
62-89 cluster0
62-90 cluster3
62-91 cluster1
62-92 cluster4
62-93 cluster3
62-94 cluster1
62-95 cluster3
62-96 cluster3
62-97 cluster3
62-98 cluster0
62-99 cluster0
63-1 cluster1
63-2 cluster0
63-3 cluster1
63-4 cluster1
63-5 cluster3
63-6 cluster1
63-7 cluster3
63-8 cluster1
63-10 cluster4
63-11 cluster4
63-12 cluster1
63-13 cluster3
63-14 cluster1
63-15 cluster3
63-16 cluster4
63-17 cluster0
63-18 cluster0
63-19 cluster0
63-20 cluster0
63-21 cluster4
63-22 cluster4
63-23 cluster3
63-24 cluster0
63-25 cluster1
63-26 cluster1
63-27 cluster1
63-28 cluster1
63-29 cluster4
63-30 cluster4
63-31 cluster1
63-32 cluster4
63-33 cluster4
63-34 cluster1
63-35 cluster1
63-36 cluster4
63-37 cluster1
63-38 cluster3
63-39 cluster1
63-40 cluster3
63-41 cluster3
63-42 cluster1
63-43 cluster1
63-44 cluster4
63-45 cluster3
63-46 cluster0
63-47 cluster0
63-48 cluster1
63-49 cluster1
63-50 cluster1
63-51 cluster0
63-52 cluster4
63-53 cluster1
63-54 cluster0
63-55 cluster4
63-56 cluster0
63-57 cluster2
63-58 cluster1
63-59 cluster1
63-60 cluster3
63-61 cluster1
63-62 cluster1
63-64 cluster4
63-65 cluster3
63-66 cluster0
63-67 cluster1
63-68 cluster1
63-69 cluster3
63-70 cluster1
63-71 cluster4
63-72 cluster3
63-73 cluster2
63-74 cluster3
63-75 cluster0
63-76 cluster4
63-77 cluster1
63-78 cluster1
63-79 cluster1
63-80 cluster1
63-81 cluster1
63-82 cluster4
63-83 cluster4
63-84 cluster1
63-85 cluster3
63-86 cluster1
63-87 cluster0
63-88 cluster1
63-89 cluster1
63-90 cluster1
63-91 cluster3
63-92 cluster4
63-93 cluster1
63-94 cluster3
63-95 cluster1
63-96 cluster1
63-97 cluster1
63-98 cluster0
63-99 cluster3
64-1 cluster3
64-2 cluster4
64-3 cluster3
64-4 cluster3
64-5 cluster4
64-6 cluster3
64-7 cluster1
64-8 cluster0
64-10 cluster0
64-11 cluster0
64-12 cluster3
64-13 cluster0
64-14 cluster3
64-15 cluster1
64-16 cluster1
64-17 cluster4
64-18 cluster0
64-19 cluster4
64-20 cluster4
64-21 cluster2
64-22 cluster1
64-23 cluster4
64-24 cluster4
64-25 cluster4
64-26 cluster3
64-27 cluster3
64-28 cluster2
64-29 cluster2
64-30 cluster2
64-31 cluster3
64-32 cluster2
64-33 cluster0
64-34 cluster3
64-35 cluster0
64-36 cluster0
64-37 cluster2
64-38 cluster4
64-39 cluster3
64-40 cluster0
64-41 cluster4
64-42 cluster2
64-43 cluster3
64-44 cluster2
64-45 cluster1
64-46 cluster0
64-47 cluster0
64-48 cluster3
64-49 cluster0
64-50 cluster2
64-51 cluster4
64-53 cluster2
64-54 cluster4
64-55 cluster0
64-56 cluster4
64-57 cluster2
64-58 cluster2
64-59 cluster3
64-60 cluster1
64-61 cluster3
64-62 cluster3
64-63 cluster4
64-65 cluster1
64-66 cluster4
64-67 cluster3
64-68 cluster3
64-69 cluster1
64-70 cluster2
64-71 cluster1
64-72 cluster4
64-73 cluster0
64-74 cluster4
64-75 cluster4
64-76 cluster4
64-77 cluster3
64-78 cluster3
64-79 cluster3
64-80 cluster3
64-81 cluster3
64-82 cluster0
64-83 cluster3
64-84 cluster3
64-85 cluster1
64-86 cluster2
64-87 cluster4
64-88 cluster3
64-89 cluster3
64-90 cluster3
64-91 cluster1
64-92 cluster2
64-93 cluster0
64-94 cluster4
64-95 cluster0
64-96 cluster3
64-97 cluster0
64-98 cluster1
64-99 cluster0
65-1 cluster1
65-2 cluster0
65-3 cluster1
65-4 cluster1
65-5 cluster3
65-6 cluster1
65-7 cluster3
65-8 cluster1
65-10 cluster4
65-11 cluster0
65-12 cluster1
65-13 cluster3
65-14 cluster1
65-15 cluster3
65-16 cluster1
65-17 cluster0
65-18 cluster0
65-19 cluster3
65-20 cluster0
65-21 cluster4
65-22 cluster1
65-23 cluster3
65-24 cluster0
65-25 cluster1
65-26 cluster1
65-27 cluster1
65-28 cluster1
65-29 cluster4
65-30 cluster4
65-31 cluster1
65-32 cluster4
65-33 cluster4
65-34 cluster1
65-35 cluster1
65-36 cluster4
65-37 cluster4
65-38 cluster3
65-39 cluster1
65-40 cluster3
65-41 cluster3
65-42 cluster1
65-43 cluster1
65-44 cluster4
65-45 cluster3
65-46 cluster0
65-47 cluster3
65-48 cluster1
65-49 cluster1
65-50 cluster4
65-51 cluster0
65-52 cluster4
65-53 cluster1
65-54 cluster3
65-55 cluster4
65-56 cluster3
65-57 cluster2
65-58 cluster1
65-59 cluster1
65-60 cluster0
65-61 cluster1
65-62 cluster1
65-63 cluster3
65-64 cluster0
65-66 cluster0
65-67 cluster1
65-68 cluster1
65-69 cluster1
65-70 cluster4
65-71 cluster1
65-72 cluster3
65-73 cluster2
65-74 cluster3
65-75 cluster0
65-76 cluster1
65-77 cluster1
65-78 cluster1
65-79 cluster1
65-80 cluster1
65-81 cluster1
65-82 cluster1
65-83 cluster0
65-84 cluster1
65-85 cluster3
65-86 cluster1
65-87 cluster0
65-88 cluster1
65-89 cluster1
65-90 cluster1
65-91 cluster3
65-92 cluster4
65-93 cluster1
65-94 cluster3
65-95 cluster1
65-96 cluster1
65-97 cluster1
65-98 cluster0
65-99 cluster3
66-1 cluster4
66-2 cluster3
66-3 cluster1
66-4 cluster1
66-5 cluster3
66-6 cluster1
66-7 cluster3
66-8 cluster4
66-10 cluster4
66-11 cluster4
66-12 cluster1
66-13 cluster3
66-14 cluster1
66-15 cluster0
66-16 cluster4
66-17 cluster3
66-18 cluster3
66-19 cluster3
66-20 cluster3
66-21 cluster4
66-22 cluster4
66-23 cluster3
66-24 cluster1
66-25 cluster4
66-26 cluster1
66-27 cluster1
66-28 cluster0
66-30 cluster2
66-31 cluster1
66-32 cluster4
66-33 cluster4
66-34 cluster1
66-35 cluster1
66-36 cluster4
66-37 cluster1
66-38 cluster0
66-39 cluster1
66-40 cluster3
66-41 cluster3
66-42 cluster4
66-43 cluster1
66-44 cluster4
66-45 cluster3
66-46 cluster3
66-47 cluster0
66-48 cluster1
66-49 cluster1
66-50 cluster4
66-51 cluster0
66-53 cluster4
66-54 cluster3
66-55 cluster4
66-56 cluster3
66-57 cluster2
66-58 cluster4
66-59 cluster1
66-60 cluster3
66-61 cluster1
66-62 cluster1
66-63 cluster3
66-64 cluster4
66-65 cluster3
66-67 cluster1
66-68 cluster1
66-69 cluster3
66-70 cluster1
66-71 cluster1
66-72 cluster3
66-73 cluster2
66-74 cluster3
66-75 cluster0
66-76 cluster4
66-77 cluster1
66-78 cluster4
66-79 cluster0
66-80 cluster1
66-81 cluster1
66-82 cluster4
66-83 cluster1
66-84 cluster1
66-85 cluster3
66-86 cluster4
66-87 cluster3
66-88 cluster1
66-89 cluster1
66-90 cluster4
66-91 cluster3
66-92 cluster4
66-93 cluster1
66-94 cluster3
66-95 cluster0
66-96 cluster4
66-97 cluster4
66-98 cluster3
66-99 cluster3
67-1 cluster3
67-2 cluster0
67-3 cluster3
67-4 cluster3
67-5 cluster1
67-6 cluster3
67-7 cluster1
67-8 cluster3
67-10 cluster0
67-11 cluster0
67-12 cluster3
67-13 cluster1
67-14 cluster3
67-15 cluster1
67-16 cluster3
67-17 cluster0
67-18 cluster0
67-19 cluster4
67-20 cluster0
67-21 cluster2
67-22 cluster3
67-23 cluster1
67-24 cluster1
67-25 cluster4
67-26 cluster3
67-27 cluster3
67-28 cluster2
67-29 cluster2
67-30 cluster4
67-31 cluster3
67-32 cluster2
67-33 cluster0
67-34 cluster3
67-35 cluster3
67-36 cluster0
67-37 cluster4
67-38 cluster1
67-39 cluster3
67-40 cluster1
67-41 cluster1
67-42 cluster2
67-43 cluster3
67-44 cluster2
67-45 cluster1
67-46 cluster0
67-47 cluster0
67-48 cluster0
67-49 cluster3
67-50 cluster2
67-51 cluster4
67-52 cluster3
67-53 cluster2
67-54 cluster0
67-55 cluster0
67-56 cluster1
67-57 cluster2
67-58 cluster2
67-59 cluster3
67-60 cluster0
67-61 cluster3
67-62 cluster3
67-63 cluster1
67-64 cluster0
67-65 cluster1
67-66 cluster0
67-68 cluster3
67-69 cluster1
67-70 cluster2
67-71 cluster3
67-72 cluster1
67-73 cluster0
67-74 cluster1
67-75 cluster4
67-76 cluster4
67-77 cluster3
67-78 cluster3
67-79 cluster3
67-80 cluster3
67-81 cluster3
67-82 cluster3
67-83 cluster3
67-84 cluster3
67-85 cluster1
67-86 cluster2
67-87 cluster1
67-88 cluster3
67-89 cluster3
67-90 cluster0
67-91 cluster1
67-92 cluster4
67-93 cluster3
67-94 cluster1
67-95 cluster3
67-96 cluster3
67-97 cluster3
67-98 cluster1
67-99 cluster0
68-1 cluster3
68-2 cluster1
68-3 cluster3
68-4 cluster3
68-5 cluster1
68-6 cluster3
68-7 cluster1
68-8 cluster3
68-10 cluster0
68-11 cluster0
68-12 cluster3
68-13 cluster1
68-14 cluster3
68-15 cluster1
68-16 cluster3
68-17 cluster0
68-18 cluster0
68-19 cluster4
68-20 cluster0
68-21 cluster2
68-22 cluster3
68-23 cluster1
68-24 cluster1
68-25 cluster4
68-26 cluster3
68-27 cluster3
68-28 cluster2
68-29 cluster2
68-30 cluster4
68-31 cluster3
68-32 cluster4
68-33 cluster0
68-34 cluster3
68-35 cluster3
68-36 cluster0
68-37 cluster2
68-38 cluster1
68-39 cluster3
68-40 cluster1
68-41 cluster1
68-42 cluster2
68-43 cluster3
68-44 cluster2
68-45 cluster1
68-46 cluster0
68-47 cluster0
68-48 cluster3
68-49 cluster3
68-50 cluster2
68-51 cluster4
68-52 cluster3
68-53 cluster2
68-54 cluster0
68-55 cluster0
68-56 cluster1
68-57 cluster2
68-58 cluster2
68-59 cluster3
68-60 cluster0
68-61 cluster3
68-62 cluster3
68-63 cluster1
68-64 cluster0
68-65 cluster1
68-66 cluster0
68-67 cluster3
68-69 cluster1
68-70 cluster2
68-71 cluster3
68-72 cluster1
68-73 cluster0
68-74 cluster1
68-75 cluster1
68-76 cluster4
68-77 cluster3
68-78 cluster3
68-79 cluster3
68-80 cluster3
68-81 cluster3
68-82 cluster3
68-83 cluster3
68-84 cluster3
68-85 cluster1
68-86 cluster2
68-87 cluster1
68-88 cluster3
68-89 cluster3
68-90 cluster3
68-91 cluster1
68-92 cluster4
68-93 cluster3
68-94 cluster1
68-95 cluster3
68-96 cluster3
68-97 cluster3
68-98 cluster1
68-99 cluster0
69-1 cluster1
69-2 cluster0
69-3 cluster1
69-4 cluster1
69-5 cluster3
69-6 cluster1
69-7 cluster3
69-8 cluster1
69-9 cluster3
69-10 cluster4
69-11 cluster4
69-12 cluster1
69-13 cluster3
69-14 cluster1
69-15 cluster0
69-16 cluster4
69-17 cluster3
69-18 cluster0
69-19 cluster0
69-20 cluster0
69-21 cluster2
69-22 cluster4
69-23 cluster3
69-24 cluster1
69-25 cluster4
69-26 cluster1
69-27 cluster1
69-28 cluster0
69-29 cluster1
69-30 cluster4
69-31 cluster1
69-32 cluster4
69-33 cluster4
69-34 cluster1
69-35 cluster1
69-36 cluster4
69-37 cluster1
69-38 cluster3
69-39 cluster1
69-40 cluster3
69-41 cluster3
69-42 cluster1
69-43 cluster1
69-44 cluster2
69-45 cluster1
69-46 cluster3
69-47 cluster0
69-48 cluster1
69-49 cluster1
69-50 cluster4
69-51 cluster0
69-52 cluster4
69-53 cluster1
69-54 cluster0
69-55 cluster4
69-56 cluster3
69-57 cluster2
69-58 cluster1
69-59 cluster1
69-60 cluster3
69-61 cluster1
69-62 cluster1
69-63 cluster3
69-64 cluster4
69-65 cluster1
69-66 cluster3
69-67 cluster1
69-68 cluster1
69-70 cluster1
69-71 cluster4
69-72 cluster3
69-73 cluster2
69-74 cluster3
69-75 cluster0
69-76 cluster4
69-77 cluster1
69-78 cluster1
69-79 cluster1
69-80 cluster1
69-81 cluster1
69-82 cluster4
69-83 cluster4
69-84 cluster1
69-85 cluster3
69-86 cluster1
69-87 cluster0
69-88 cluster4
69-89 cluster1
69-90 cluster1
69-91 cluster3
69-92 cluster4
69-93 cluster1
69-94 cluster3
69-95 cluster1
69-96 cluster4
69-97 cluster1
69-98 cluster0
69-99 cluster0
70-1 cluster4
70-2 cluster4
70-3 cluster2
70-4 cluster4
70-5 cluster1
70-6 cluster4
70-7 cluster1
70-8 cluster2
70-9 cluster1
70-10 cluster2
70-11 cluster4
70-12 cluster4
70-13 cluster1
70-14 cluster4
70-15 cluster1
70-16 cluster2
70-17 cluster4
70-18 cluster4
70-19 cluster4
70-20 cluster4
70-21 cluster4
70-22 cluster4
70-23 cluster1
70-24 cluster4
70-25 cluster2
70-26 cluster4
70-27 cluster4
70-28 cluster3
70-29 cluster0
70-30 cluster2
70-31 cluster4
70-32 cluster3
70-33 cluster2
70-34 cluster4
70-35 cluster2
70-36 cluster2
70-37 cluster0
70-38 cluster1
70-39 cluster2
70-40 cluster4
70-41 cluster1
70-42 cluster3
70-43 cluster4
70-44 cluster4
70-45 cluster1
70-46 cluster0
70-47 cluster4
70-48 cluster4
70-49 cluster4
70-50 cluster3
70-51 cluster0
70-52 cluster2
70-53 cluster3
70-54 cluster4
70-55 cluster4
70-56 cluster1
70-57 cluster2
70-58 cluster3
70-59 cluster4
70-60 cluster1
70-61 cluster4
70-62 cluster2
70-63 cluster1
70-64 cluster4
70-65 cluster4
70-66 cluster0
70-67 cluster4
70-68 cluster4
70-69 cluster1
70-71 cluster2
70-72 cluster1
70-73 cluster2
70-74 cluster1
70-75 cluster0
70-76 cluster2
70-77 cluster4
70-78 cluster2
70-79 cluster2
70-80 cluster4
70-81 cluster4
70-82 cluster2
70-83 cluster4
70-84 cluster4
70-85 cluster1
70-86 cluster3
70-87 cluster1
70-88 cluster4
70-89 cluster2
70-90 cluster4
70-91 cluster1
70-92 cluster2
70-93 cluster2
70-94 cluster1
70-95 cluster4
70-96 cluster2
70-97 cluster2
70-98 cluster1
70-99 cluster1
71-1 cluster0
71-2 cluster0
71-3 cluster3
71-4 cluster3
71-5 cluster1
71-6 cluster3
71-7 cluster1
71-8 cluster0
71-10 cluster0
71-11 cluster0
71-12 cluster3
71-13 cluster1
71-14 cluster3
71-15 cluster1
71-16 cluster1
71-17 cluster1
71-18 cluster0
71-19 cluster4
71-20 cluster4
71-21 cluster2
71-22 cluster0
71-23 cluster4
71-24 cluster4
71-25 cluster4
71-26 cluster3
71-27 cluster3
71-28 cluster2
71-29 cluster2
71-30 cluster2
71-31 cluster3
71-32 cluster2
71-33 cluster0
71-34 cluster3
71-35 cluster0
71-36 cluster0
71-37 cluster2
71-38 cluster4
71-39 cluster3
71-40 cluster1
71-41 cluster1
71-42 cluster2
71-43 cluster0
71-44 cluster2
71-45 cluster1
71-46 cluster0
71-47 cluster4
71-48 cluster3
71-49 cluster3
71-50 cluster2
71-51 cluster4
71-52 cluster0
71-53 cluster2
71-54 cluster4
71-55 cluster0
71-56 cluster4
71-57 cluster2
71-58 cluster2
71-59 cluster3
71-60 cluster4
71-61 cluster3
71-62 cluster3
71-63 cluster4
71-64 cluster0
71-65 cluster1
71-66 cluster1
71-67 cluster3
71-68 cluster3
71-69 cluster4
71-70 cluster2
71-72 cluster4
71-73 cluster0
71-74 cluster4
71-75 cluster4
71-76 cluster2
71-77 cluster3
71-78 cluster1
71-79 cluster3
71-80 cluster3
71-81 cluster3
71-82 cluster0
71-83 cluster0
71-84 cluster3
71-85 cluster1
71-86 cluster2
71-87 cluster4
71-88 cluster3
71-89 cluster1
71-90 cluster3
71-91 cluster1
71-92 cluster2
71-93 cluster0
71-94 cluster1
71-95 cluster3
71-96 cluster1
71-97 cluster1
71-98 cluster0
71-99 cluster1
72-1 cluster1
72-2 cluster0
72-3 cluster1
72-4 cluster1
72-5 cluster3
72-6 cluster1
72-7 cluster3
72-8 cluster4
72-10 cluster4
72-11 cluster4
72-12 cluster1
72-13 cluster3
72-14 cluster1
72-15 cluster0
72-16 cluster4
72-17 cluster0
72-18 cluster0
72-19 cluster0
72-20 cluster3
72-21 cluster1
72-22 cluster4
72-23 cluster3
72-24 cluster1
72-25 cluster1
72-26 cluster1
72-27 cluster1
72-28 cluster1
72-29 cluster4
72-30 cluster4
72-31 cluster1
72-32 cluster4
72-33 cluster4
72-34 cluster1
72-35 cluster4
72-36 cluster4
72-37 cluster4
72-38 cluster3
72-39 cluster1
72-40 cluster3
72-41 cluster3
72-42 cluster1
72-43 cluster1
72-44 cluster1
72-45 cluster3
72-46 cluster0
72-47 cluster0
72-48 cluster1
72-49 cluster1
72-50 cluster4
72-51 cluster0
72-53 cluster1
72-54 cluster0
72-55 cluster4
72-56 cluster3
72-57 cluster2
72-58 cluster1
72-59 cluster1
72-60 cluster0
72-61 cluster1
72-62 cluster4
72-63 cluster3
72-64 cluster4
72-65 cluster3
72-66 cluster0
72-67 cluster1
72-68 cluster1
72-69 cluster3
72-70 cluster1
72-71 cluster4
72-73 cluster2
72-74 cluster3
72-75 cluster3
72-76 cluster4
72-77 cluster1
72-78 cluster4
72-79 cluster1
72-80 cluster1
72-81 cluster1
72-82 cluster4
72-83 cluster1
72-84 cluster1
72-85 cluster3
72-86 cluster1
72-87 cluster3
72-88 cluster4
72-89 cluster1
72-90 cluster4
72-91 cluster0
72-92 cluster1
72-93 cluster1
72-94 cluster3
72-95 cluster1
72-96 cluster4
72-97 cluster4
72-98 cluster3
72-99 cluster3
73-1 cluster0
73-2 cluster2
73-3 cluster0
73-4 cluster0
73-5 cluster2
73-6 cluster0
73-7 cluster2
73-8 cluster0
73-10 cluster0
73-11 cluster0
73-12 cluster0
73-13 cluster2
73-14 cluster0
73-15 cluster2
73-16 cluster0
73-17 cluster2
73-18 cluster0
73-19 cluster2
73-20 cluster2
73-21 cluster2
73-22 cluster0
73-23 cluster2
73-24 cluster2
73-25 cluster2
73-26 cluster0
73-27 cluster0
73-28 cluster2
73-29 cluster2
73-30 cluster2
73-31 cluster0
73-32 cluster2
73-33 cluster0
73-34 cluster0
73-35 cluster0
73-36 cluster0
73-37 cluster2
73-38 cluster2
73-39 cluster0
73-40 cluster2
73-41 cluster2
73-42 cluster2
73-43 cluster0
73-44 cluster2
73-45 cluster2
73-46 cluster4
73-47 cluster0
73-48 cluster0
73-49 cluster0
73-50 cluster2
73-51 cluster4
73-53 cluster2
73-54 cluster4
73-55 cluster0
73-56 cluster2
73-57 cluster2
73-58 cluster2
73-59 cluster0
73-60 cluster2
73-61 cluster0
73-62 cluster0
73-63 cluster2
73-64 cluster0
73-65 cluster2
73-66 cluster4
73-67 cluster0
73-68 cluster0
73-69 cluster2
73-70 cluster2
73-71 cluster0
73-72 cluster2
73-74 cluster2
73-75 cluster2
73-76 cluster2
73-77 cluster0
73-78 cluster0
73-79 cluster0
73-80 cluster0
73-81 cluster0
73-82 cluster0
73-83 cluster0
73-84 cluster0
73-85 cluster2
73-86 cluster2
73-87 cluster2
73-88 cluster0
73-89 cluster0
73-90 cluster0
73-91 cluster2
73-92 cluster2
73-93 cluster0
73-94 cluster2
73-95 cluster0
73-96 cluster0
73-97 cluster0
73-98 cluster2
73-99 cluster2
74-1 cluster1
74-2 cluster0
74-3 cluster1
74-4 cluster1
74-5 cluster3
74-6 cluster1
74-7 cluster3
74-8 cluster1
74-10 cluster4
74-11 cluster0
74-12 cluster1
74-13 cluster3
74-14 cluster1
74-15 cluster0
74-16 cluster1
74-17 cluster3
74-18 cluster0
74-19 cluster0
74-20 cluster0
74-21 cluster4
74-22 cluster1
74-23 cluster3
74-24 cluster0
74-25 cluster1
74-26 cluster1
74-27 cluster1
74-28 cluster4
74-29 cluster4
74-30 cluster4
74-31 cluster1
74-32 cluster4
74-33 cluster4
74-34 cluster1
74-35 cluster1
74-36 cluster1
74-37 cluster1
74-38 cluster3
74-39 cluster1
74-40 cluster3
74-41 cluster3
74-42 cluster1
74-43 cluster1
74-44 cluster4
74-45 cluster3
74-46 cluster3
74-47 cluster0
74-48 cluster1
74-49 cluster1
74-50 cluster4
74-51 cluster0
74-52 cluster4
74-53 cluster1
74-54 cluster0
74-55 cluster4
74-56 cluster3
74-57 cluster2
74-58 cluster1
74-59 cluster1
74-60 cluster3
74-61 cluster1
74-62 cluster1
74-63 cluster3
74-64 cluster4
74-65 cluster3
74-66 cluster3
74-67 cluster1
74-68 cluster1
74-69 cluster3
74-70 cluster1
74-71 cluster4
74-72 cluster3
74-73 cluster2
74-75 cluster0
74-76 cluster4
74-77 cluster1
74-78 cluster1
74-79 cluster1
74-80 cluster1
74-81 cluster1
74-82 cluster4
74-83 cluster4
74-84 cluster1
74-85 cluster3
74-86 cluster1
74-87 cluster3
74-88 cluster4
74-89 cluster1
74-90 cluster1
74-91 cluster3
74-92 cluster4
74-93 cluster1
74-94 cluster0
74-95 cluster1
74-96 cluster1
74-97 cluster1
74-98 cluster0
74-99 cluster3
75-1 cluster4
75-2 cluster3
75-3 cluster1
75-4 cluster1
75-5 cluster3
75-6 cluster1
75-7 cluster3
75-8 cluster4
75-10 cluster4
75-11 cluster4
75-12 cluster1
75-13 cluster3
75-14 cluster1
75-15 cluster3
75-16 cluster4
75-17 cluster0
75-18 cluster0
75-19 cluster3
75-20 cluster0
75-21 cluster1
75-22 cluster4
75-23 cluster3
75-24 cluster1
75-25 cluster4
75-26 cluster1
75-27 cluster1
75-28 cluster0
75-29 cluster4
75-30 cluster4
75-31 cluster1
75-32 cluster4
75-33 cluster4
75-34 cluster1
75-35 cluster4
75-36 cluster4
75-37 cluster1
75-38 cluster3
75-39 cluster1
75-40 cluster3
75-41 cluster3
75-42 cluster1
75-43 cluster1
75-44 cluster1
75-45 cluster3
75-46 cluster0
75-47 cluster0
75-48 cluster1
75-49 cluster1
75-50 cluster1
75-51 cluster0
75-52 cluster4
75-53 cluster1
75-54 cluster3
75-55 cluster4
75-56 cluster3
75-57 cluster2
75-58 cluster1
75-59 cluster1
75-60 cluster3
75-61 cluster1
75-62 cluster4
75-63 cluster3
75-64 cluster4
75-65 cluster3
75-66 cluster0
75-67 cluster1
75-68 cluster1
75-69 cluster3
75-70 cluster1
75-71 cluster4
75-72 cluster3
75-73 cluster2
75-74 cluster3
75-76 cluster4
75-77 cluster1
75-78 cluster4
75-79 cluster1
75-80 cluster1
75-81 cluster1
75-82 cluster4
75-83 cluster4
75-84 cluster1
75-85 cluster3
75-86 cluster1
75-87 cluster3
75-88 cluster1
75-89 cluster4
75-90 cluster1
75-91 cluster3
75-92 cluster4
75-93 cluster4
75-94 cluster3
75-95 cluster1
75-96 cluster4
75-97 cluster4
75-98 cluster3
75-99 cluster3
76-1 cluster4
76-2 cluster4
76-3 cluster2
76-4 cluster4
76-5 cluster4
76-6 cluster4
76-7 cluster1
76-8 cluster2
76-10 cluster2
76-11 cluster4
76-12 cluster4
76-13 cluster4
76-14 cluster4
76-15 cluster4
76-16 cluster2
76-17 cluster4
76-18 cluster4
76-19 cluster4
76-20 cluster4
76-21 cluster2
76-22 cluster2
76-23 cluster4
76-24 cluster4
76-25 cluster3
76-26 cluster4
76-27 cluster4
76-28 cluster2
76-29 cluster2
76-30 cluster3
76-31 cluster4
76-32 cluster4
76-33 cluster2
76-34 cluster4
76-35 cluster2
76-36 cluster2
76-37 cluster2
76-38 cluster4
76-39 cluster4
76-40 cluster1
76-41 cluster4
76-42 cluster2
76-43 cluster4
76-44 cluster2
76-45 cluster4
76-46 cluster4
76-47 cluster4
76-48 cluster4
76-49 cluster4
76-50 cluster2
76-51 cluster4
76-53 cluster2
76-54 cluster4
76-55 cluster4
76-56 cluster4
76-57 cluster2
76-58 cluster2
76-59 cluster2
76-60 cluster4
76-61 cluster4
76-62 cluster4
76-63 cluster4
76-64 cluster2
76-65 cluster1
76-66 cluster4
76-67 cluster4
76-68 cluster4
76-69 cluster4
76-70 cluster2
76-71 cluster4
76-72 cluster1
76-73 cluster2
76-74 cluster4
76-75 cluster4
76-77 cluster2
76-78 cluster4
76-79 cluster4
76-80 cluster4
76-81 cluster4
76-82 cluster2
76-83 cluster4
76-84 cluster4
76-85 cluster4
76-86 cluster2
76-87 cluster4
76-88 cluster4
76-89 cluster4
76-90 cluster4
76-91 cluster4
76-92 cluster3
76-93 cluster4
76-94 cluster4
76-95 cluster4
76-96 cluster4
76-97 cluster4
76-98 cluster4
76-99 cluster4
77-1 cluster3
77-2 cluster0
77-3 cluster3
77-4 cluster3
77-5 cluster1
77-6 cluster3
77-7 cluster1
77-8 cluster3
77-9 cluster1
77-10 cluster0
77-11 cluster0
77-12 cluster3
77-13 cluster1
77-14 cluster3
77-15 cluster0
77-16 cluster0
77-17 cluster1
77-18 cluster0
77-19 cluster4
77-20 cluster0
77-21 cluster2
77-22 cluster3
77-23 cluster4
77-24 cluster1
77-25 cluster4
77-26 cluster3
77-27 cluster3
77-28 cluster2
77-29 cluster2
77-30 cluster4
77-31 cluster3
77-32 cluster4
77-33 cluster0
77-34 cluster3
77-35 cluster3
77-36 cluster1
77-37 cluster4
77-38 cluster1
77-39 cluster3
77-40 cluster1
77-41 cluster1
77-42 cluster2
77-43 cluster0
77-44 cluster2
77-45 cluster1
77-46 cluster1
77-47 cluster0
77-48 cluster3
77-49 cluster3
77-50 cluster2
77-51 cluster1
77-52 cluster1
77-53 cluster2
77-54 cluster4
77-55 cluster0
77-56 cluster1
77-57 cluster2
77-58 cluster2
77-59 cluster3
77-60 cluster1
77-61 cluster3
77-62 cluster3
77-63 cluster1
77-64 cluster3
77-65 cluster1
77-66 cluster1
77-67 cluster3
77-68 cluster3
77-69 cluster1
77-70 cluster4
77-71 cluster0
77-72 cluster1
77-73 cluster0
77-74 cluster1
77-75 cluster4
77-76 cluster2
77-78 cluster3
77-79 cluster3
77-80 cluster3
77-81 cluster3
77-82 cluster1
77-83 cluster0
77-84 cluster3
77-85 cluster1
77-86 cluster2
77-87 cluster1
77-88 cluster3
77-89 cluster3
77-90 cluster3
77-91 cluster1
77-92 cluster2
77-93 cluster3
77-94 cluster1
77-95 cluster3
77-96 cluster3
77-97 cluster3
77-98 cluster0
77-99 cluster0
78-1 cluster3
78-2 cluster0
78-3 cluster3
78-4 cluster3
78-5 cluster1
78-6 cluster3
78-7 cluster1
78-8 cluster3
78-10 cluster0
78-11 cluster0
78-12 cluster3
78-13 cluster1
78-14 cluster3
78-15 cluster0
78-16 cluster1
78-17 cluster4
78-18 cluster0
78-19 cluster4
78-20 cluster1
78-21 cluster2
78-22 cluster0
78-23 cluster4
78-24 cluster1
78-25 cluster4
78-26 cluster3
78-27 cluster3
78-28 cluster2
78-29 cluster2
78-30 cluster4
78-31 cluster3
78-32 cluster4
78-33 cluster0
78-34 cluster3
78-35 cluster3
78-36 cluster0
78-37 cluster2
78-38 cluster1
78-39 cluster3
78-40 cluster1
78-41 cluster1
78-42 cluster2
78-43 cluster3
78-44 cluster2
78-45 cluster1
78-46 cluster0
78-47 cluster0
78-48 cluster3
78-49 cluster3
78-50 cluster2
78-51 cluster4
78-53 cluster2
78-54 cluster4
78-55 cluster0
78-56 cluster1
78-57 cluster2
78-58 cluster2
78-59 cluster3
78-60 cluster1
78-61 cluster3
78-62 cluster3
78-63 cluster1
78-64 cluster3
78-65 cluster1
78-66 cluster4
78-67 cluster3
78-68 cluster3
78-69 cluster1
78-70 cluster2
78-71 cluster0
78-72 cluster4
78-73 cluster0
78-74 cluster1
78-75 cluster4
78-76 cluster4
78-77 cluster3
78-79 cluster3
78-80 cluster3
78-81 cluster3
78-82 cluster1
78-83 cluster3
78-84 cluster3
78-85 cluster1
78-86 cluster2
78-87 cluster1
78-88 cluster3
78-89 cluster0
78-90 cluster3
78-91 cluster1
78-92 cluster4
78-93 cluster0
78-94 cluster1
78-95 cluster3
78-96 cluster0
78-97 cluster3
78-98 cluster1
78-99 cluster0
79-1 cluster3
79-2 cluster0
79-3 cluster3
79-4 cluster3
79-5 cluster1
79-6 cluster3
79-7 cluster1
79-8 cluster3
79-9 cluster1
79-10 cluster0
79-11 cluster3
79-12 cluster3
79-13 cluster1
79-14 cluster3
79-15 cluster1
79-16 cluster3
79-17 cluster1
79-18 cluster1
79-19 cluster0
79-20 cluster1
79-21 cluster2
79-22 cluster3
79-23 cluster1
79-24 cluster0
79-25 cluster4
79-26 cluster3
79-27 cluster3
79-28 cluster2
79-29 cluster2
79-30 cluster4
79-31 cluster3
79-32 cluster2
79-33 cluster0
79-34 cluster3
79-35 cluster3
79-36 cluster0
79-37 cluster4
79-38 cluster1
79-39 cluster0
79-40 cluster1
79-41 cluster1
79-42 cluster2
79-43 cluster0
79-44 cluster2
79-45 cluster1
79-46 cluster1
79-47 cluster1
79-48 cluster3
79-49 cluster3
79-50 cluster2
79-51 cluster0
79-52 cluster0
79-53 cluster2
79-54 cluster1
79-55 cluster0
79-56 cluster1
79-57 cluster2
79-58 cluster2
79-59 cluster3
79-60 cluster1
79-61 cluster3
79-62 cluster3
79-63 cluster1
79-64 cluster0
79-65 cluster0
79-66 cluster1
79-67 cluster3
79-68 cluster3
79-69 cluster1
79-70 cluster2
79-71 cluster3
79-72 cluster1
79-73 cluster0
79-74 cluster1
79-75 cluster1
79-76 cluster4
79-77 cluster3
79-78 cluster3
79-80 cluster3
79-81 cluster3
79-82 cluster3
79-83 cluster0
79-84 cluster3
79-85 cluster1
79-86 cluster2
79-87 cluster1
79-88 cluster3
79-89 cluster3
79-90 cluster3
79-91 cluster1
79-92 cluster4
79-93 cluster3
79-94 cluster1
79-95 cluster3
79-96 cluster3
79-97 cluster3
79-98 cluster0
79-99 cluster1
80-1 cluster3
80-2 cluster0
80-3 cluster3
80-4 cluster0
80-5 cluster1
80-6 cluster3
80-7 cluster1
80-8 cluster3
80-10 cluster0
80-11 cluster0
80-12 cluster3
80-13 cluster1
80-14 cluster3
80-15 cluster0
80-16 cluster3
80-17 cluster1
80-18 cluster0
80-19 cluster4
80-20 cluster0
80-21 cluster2
80-22 cluster3
80-23 cluster1
80-24 cluster1
80-25 cluster4
80-26 cluster3
80-27 cluster3
80-28 cluster2
80-29 cluster2
80-30 cluster4
80-31 cluster0
80-32 cluster4
80-33 cluster0
80-34 cluster3
80-35 cluster3
80-36 cluster1
80-37 cluster2
80-38 cluster1
80-39 cluster3
80-40 cluster1
80-41 cluster1
80-42 cluster2
80-43 cluster3
80-44 cluster2
80-45 cluster1
80-46 cluster1
80-47 cluster0
80-48 cluster3
80-49 cluster3
80-50 cluster2
80-51 cluster4
80-52 cluster1
80-53 cluster2
80-54 cluster0
80-55 cluster0
80-56 cluster1
80-57 cluster2
80-58 cluster2
80-59 cluster3
80-60 cluster1
80-61 cluster3
80-62 cluster3
80-63 cluster1
80-64 cluster0
80-65 cluster1
80-66 cluster1
80-67 cluster3
80-68 cluster3
80-69 cluster1
80-70 cluster4
80-71 cluster0
80-72 cluster1
80-73 cluster0
80-74 cluster1
80-75 cluster4
80-76 cluster4
80-77 cluster3
80-78 cluster3
80-79 cluster3
80-81 cluster3
80-82 cluster3
80-83 cluster0
80-84 cluster3
80-85 cluster1
80-86 cluster2
80-87 cluster1
80-88 cluster3
80-89 cluster3
80-90 cluster3
80-91 cluster1
80-92 cluster4
80-93 cluster3
80-94 cluster1
80-95 cluster3
80-96 cluster3
80-97 cluster3
80-98 cluster0
80-99 cluster1
81-1 cluster3
81-2 cluster1
81-3 cluster3
81-4 cluster3
81-5 cluster1
81-6 cluster3
81-7 cluster1
81-8 cluster3
81-10 cluster0
81-11 cluster0
81-12 cluster3
81-13 cluster1
81-14 cluster3
81-15 cluster0
81-16 cluster3
81-17 cluster1
81-18 cluster0
81-19 cluster4
81-20 cluster1
81-21 cluster2
81-22 cluster3
81-23 cluster1
81-24 cluster1
81-25 cluster4
81-26 cluster0
81-27 cluster3
81-28 cluster2
81-29 cluster2
81-30 cluster4
81-31 cluster3
81-32 cluster4
81-33 cluster0
81-34 cluster3
81-35 cluster3
81-36 cluster0
81-37 cluster4
81-38 cluster1
81-39 cluster3
81-40 cluster1
81-41 cluster1
81-42 cluster2
81-43 cluster3
81-44 cluster2
81-45 cluster1
81-46 cluster1
81-47 cluster0
81-48 cluster3
81-49 cluster3
81-50 cluster2
81-51 cluster1
81-53 cluster2
81-54 cluster1
81-55 cluster0
81-56 cluster1
81-57 cluster2
81-58 cluster2
81-59 cluster3
81-60 cluster1
81-61 cluster3
81-62 cluster3
81-63 cluster1
81-64 cluster0
81-65 cluster1
81-66 cluster1
81-67 cluster3
81-68 cluster3
81-69 cluster1
81-70 cluster2
81-71 cluster0
81-72 cluster1
81-73 cluster0
81-74 cluster1
81-75 cluster1
81-76 cluster4
81-77 cluster3
81-78 cluster3
81-79 cluster0
81-80 cluster3
81-82 cluster3
81-83 cluster3
81-84 cluster3
81-85 cluster1
81-86 cluster2
81-87 cluster1
81-88 cluster3
81-89 cluster3
81-90 cluster0
81-91 cluster1
81-92 cluster4
81-93 cluster3
81-94 cluster1
81-95 cluster3
81-96 cluster3
81-97 cluster3
81-98 cluster0
81-99 cluster0
82-1 cluster1
82-2 cluster0
82-3 cluster1
82-4 cluster3
82-5 cluster1
82-6 cluster3
82-7 cluster1
82-8 cluster1
82-10 cluster4
82-11 cluster0
82-12 cluster3
82-13 cluster1
82-14 cluster0
82-15 cluster0
82-16 cluster3
82-17 cluster1
82-18 cluster4
82-19 cluster4
82-20 cluster4
82-21 cluster2
82-22 cluster1
82-23 cluster4
82-24 cluster4
82-25 cluster2
82-26 cluster3
82-27 cluster3
82-28 cluster2
82-29 cluster2
82-30 cluster2
82-31 cluster3
82-32 cluster4
82-33 cluster0
82-34 cluster3
82-35 cluster1
82-36 cluster1
82-37 cluster2
82-38 cluster4
82-39 cluster3
82-40 cluster1
82-41 cluster1
82-42 cluster2
82-43 cluster0
82-44 cluster2
82-45 cluster4
82-46 cluster1
82-47 cluster4
82-48 cluster3
82-49 cluster3
82-50 cluster2
82-51 cluster4
82-52 cluster1
82-53 cluster2
82-54 cluster4
82-55 cluster0
82-56 cluster1
82-57 cluster2
82-58 cluster2
82-59 cluster0
82-60 cluster1
82-61 cluster3
82-62 cluster1
82-63 cluster4
82-64 cluster0
82-65 cluster1
82-66 cluster4
82-67 cluster3
82-68 cluster3
82-69 cluster4
82-70 cluster2
82-71 cluster0
82-72 cluster4
82-73 cluster0
82-74 cluster4
82-75 cluster4
82-76 cluster2
82-77 cluster1
82-78 cluster1
82-79 cluster0
82-80 cluster3
82-81 cluster3
82-83 cluster0
82-84 cluster3
82-85 cluster1
82-86 cluster2
82-87 cluster4
82-88 cluster0
82-89 cluster1
82-90 cluster3
82-91 cluster1
82-92 cluster2
82-93 cluster1
82-94 cluster4
82-95 cluster3
82-96 cluster1
82-97 cluster1
82-98 cluster0
82-99 cluster4
83-1 cluster3
83-2 cluster1
83-3 cluster3
83-4 cluster3
83-5 cluster1
83-6 cluster3
83-7 cluster1
83-8 cluster3
83-10 cluster0
83-11 cluster0
83-12 cluster3
83-13 cluster0
83-14 cluster3
83-15 cluster0
83-16 cluster0
83-17 cluster0
83-18 cluster0
83-19 cluster4
83-20 cluster0
83-21 cluster2
83-22 cluster3
83-23 cluster4
83-24 cluster0
83-25 cluster4
83-26 cluster3
83-27 cluster3
83-28 cluster2
83-29 cluster2
83-30 cluster4
83-31 cluster3
83-32 cluster2
83-33 cluster0
83-34 cluster3
83-35 cluster3
83-36 cluster1
83-37 cluster4
83-38 cluster4
83-39 cluster3
83-40 cluster1
83-41 cluster1
83-42 cluster2
83-43 cluster3
83-44 cluster2
83-45 cluster1
83-46 cluster0
83-47 cluster0
83-48 cluster3
83-49 cluster3
83-50 cluster2
83-51 cluster4
83-52 cluster3
83-53 cluster2
83-54 cluster0
83-55 cluster0
83-56 cluster1
83-57 cluster2
83-58 cluster2
83-59 cluster3
83-60 cluster1
83-61 cluster3
83-62 cluster3
83-63 cluster4
83-64 cluster0
83-65 cluster0
83-66 cluster0
83-67 cluster3
83-68 cluster3
83-69 cluster1
83-70 cluster4
83-71 cluster0
83-72 cluster1
83-73 cluster0
83-74 cluster1
83-75 cluster4
83-76 cluster4
83-77 cluster3
83-78 cluster3
83-79 cluster0
83-80 cluster3
83-81 cluster3
83-82 cluster0
83-84 cluster3
83-85 cluster1
83-86 cluster2
83-87 cluster1
83-88 cluster3
83-89 cluster3
83-90 cluster3
83-91 cluster1
83-92 cluster4
83-93 cluster3
83-94 cluster1
83-95 cluster0
83-96 cluster3
83-97 cluster3
83-98 cluster0
83-99 cluster0
84-1 cluster3
84-2 cluster0
84-3 cluster3
84-4 cluster3
84-5 cluster1
84-6 cluster3
84-7 cluster1
84-8 cluster3
84-10 cluster0
84-11 cluster0
84-12 cluster3
84-13 cluster1
84-14 cluster3
84-15 cluster0
84-16 cluster3
84-17 cluster1
84-18 cluster0
84-19 cluster4
84-20 cluster0
84-21 cluster2
84-22 cluster3
84-23 cluster1
84-24 cluster1
84-25 cluster4
84-26 cluster3
84-27 cluster3
84-28 cluster2
84-29 cluster2
84-30 cluster4
84-31 cluster3
84-32 cluster4
84-33 cluster0
84-34 cluster3
84-35 cluster3
84-36 cluster1
84-37 cluster4
84-38 cluster1
84-39 cluster3
84-40 cluster1
84-41 cluster1
84-42 cluster2
84-43 cluster3
84-44 cluster2
84-45 cluster1
84-46 cluster1
84-47 cluster0
84-48 cluster0
84-49 cluster3
84-50 cluster2
84-51 cluster4
84-52 cluster3
84-53 cluster2
84-54 cluster0
84-55 cluster0
84-56 cluster1
84-57 cluster2
84-58 cluster2
84-59 cluster3
84-60 cluster1
84-61 cluster3
84-62 cluster3
84-63 cluster1
84-64 cluster3
84-65 cluster1
84-66 cluster1
84-67 cluster3
84-68 cluster3
84-69 cluster1
84-70 cluster4
84-71 cluster0
84-72 cluster1
84-73 cluster0
84-74 cluster1
84-75 cluster4
84-76 cluster4
84-77 cluster3
84-78 cluster3
84-79 cluster3
84-80 cluster3
84-81 cluster3
84-82 cluster3
84-83 cluster0
84-85 cluster1
84-86 cluster2
84-87 cluster1
84-88 cluster3
84-89 cluster3
84-90 cluster3
84-91 cluster1
84-92 cluster4
84-93 cluster3
84-94 cluster1
84-95 cluster3
84-96 cluster3
84-97 cluster3
84-98 cluster0
84-99 cluster0
85-1 cluster1
85-2 cluster3
85-3 cluster1
85-4 cluster1
85-5 cluster0
85-6 cluster1
85-7 cluster3
85-8 cluster1
85-10 cluster4
85-11 cluster0
85-12 cluster1
85-13 cluster3
85-14 cluster1
85-15 cluster0
85-16 cluster1
85-17 cluster3
85-18 cluster3
85-19 cluster3
85-20 cluster3
85-21 cluster4
85-22 cluster1
85-23 cluster3
85-24 cluster0
85-25 cluster1
85-26 cluster1
85-27 cluster1
85-28 cluster4
85-29 cluster2
85-30 cluster4
85-31 cluster1
85-32 cluster4
85-33 cluster4
85-34 cluster1
85-35 cluster1
85-36 cluster1
85-37 cluster1
85-38 cluster3
85-39 cluster1
85-40 cluster3
85-41 cluster3
85-42 cluster1
85-43 cluster1
85-44 cluster4
85-45 cluster3
85-46 cluster0
85-47 cluster3
85-48 cluster1
85-49 cluster1
85-50 cluster4
85-51 cluster3
85-53 cluster1
85-54 cluster3
85-55 cluster0
85-56 cluster3
85-57 cluster2
85-58 cluster1
85-59 cluster1
85-60 cluster0
85-61 cluster1
85-62 cluster1
85-63 cluster3
85-64 cluster1
85-65 cluster3
85-66 cluster3
85-67 cluster1
85-68 cluster1
85-69 cluster3
85-70 cluster1
85-71 cluster4
85-72 cluster3
85-73 cluster2
85-74 cluster3
85-75 cluster3
85-76 cluster4
85-77 cluster1
85-78 cluster1
85-79 cluster1
85-80 cluster1
85-81 cluster1
85-82 cluster1
85-83 cluster0
85-84 cluster1
85-86 cluster1
85-87 cluster3
85-88 cluster1
85-89 cluster1
85-90 cluster1
85-91 cluster3
85-92 cluster4
85-93 cluster1
85-94 cluster3
85-95 cluster1
85-96 cluster1
85-97 cluster1
85-98 cluster0
85-99 cluster3
86-1 cluster4
86-2 cluster4
86-3 cluster2
86-4 cluster2
86-5 cluster1
86-6 cluster2
86-7 cluster1
86-8 cluster2
86-9 cluster1
86-10 cluster2
86-11 cluster4
86-12 cluster2
86-13 cluster1
86-14 cluster4
86-15 cluster1
86-16 cluster2
86-17 cluster4
86-18 cluster4
86-19 cluster4
86-20 cluster1
86-21 cluster3
86-22 cluster2
86-23 cluster1
86-24 cluster4
86-25 cluster2
86-26 cluster2
86-27 cluster2
86-28 cluster3
86-29 cluster4
86-30 cluster2
86-31 cluster2
86-32 cluster3
86-33 cluster2
86-34 cluster2
86-35 cluster2
86-36 cluster2
86-37 cluster3
86-38 cluster1
86-39 cluster2
86-40 cluster1
86-41 cluster1
86-42 cluster3
86-43 cluster2
86-44 cluster3
86-45 cluster1
86-46 cluster0
86-47 cluster4
86-48 cluster2
86-49 cluster2
86-50 cluster3
86-51 cluster1
86-53 cluster0
86-54 cluster4
86-55 cluster2
86-56 cluster1
86-57 cluster2
86-58 cluster0
86-59 cluster2
86-60 cluster1
86-61 cluster2
86-62 cluster2
86-63 cluster1
86-64 cluster4
86-65 cluster1
86-66 cluster4
86-67 cluster2
86-68 cluster2
86-69 cluster1
86-70 cluster3
86-71 cluster2
86-72 cluster1
86-73 cluster2
86-74 cluster1
86-75 cluster1
86-76 cluster2
86-77 cluster2
86-78 cluster2
86-79 cluster2
86-80 cluster2
86-81 cluster4
86-82 cluster2
86-83 cluster2
86-84 cluster2
86-85 cluster1
86-87 cluster1
86-88 cluster2
86-89 cluster2
86-90 cluster2
86-91 cluster1
86-92 cluster2
86-93 cluster2
86-94 cluster1
86-95 cluster2
86-96 cluster4
86-97 cluster2
86-98 cluster1
86-99 cluster1
87-1 cluster1
87-2 cluster1
87-3 cluster1
87-4 cluster1
87-5 cluster3
87-6 cluster1
87-7 cluster0
87-8 cluster1
87-10 cluster4
87-11 cluster4
87-12 cluster1
87-13 cluster3
87-14 cluster1
87-15 cluster1
87-16 cluster4
87-17 cluster0
87-18 cluster0
87-19 cluster3
87-20 cluster3
87-21 cluster2
87-22 cluster4
87-23 cluster3
87-24 cluster1
87-25 cluster4
87-26 cluster1
87-27 cluster1
87-28 cluster1
87-29 cluster4
87-30 cluster4
87-31 cluster1
87-32 cluster4
87-33 cluster4
87-34 cluster1
87-35 cluster1
87-36 cluster4
87-37 cluster1
87-38 cluster3
87-39 cluster1
87-40 cluster3
87-41 cluster3
87-42 cluster1
87-43 cluster1
87-44 cluster2
87-45 cluster1
87-46 cluster0
87-47 cluster0
87-48 cluster1
87-49 cluster1
87-50 cluster4
87-51 cluster0
87-53 cluster1
87-54 cluster3
87-55 cluster4
87-56 cluster3
87-57 cluster2
87-58 cluster1
87-59 cluster1
87-60 cluster3
87-61 cluster1
87-62 cluster1
87-63 cluster3
87-64 cluster4
87-65 cluster1
87-66 cluster0
87-67 cluster1
87-68 cluster1
87-69 cluster3
87-70 cluster1
87-71 cluster4
87-72 cluster3
87-73 cluster2
87-74 cluster3
87-75 cluster3
87-76 cluster4
87-77 cluster1
87-78 cluster1
87-79 cluster1
87-80 cluster1
87-81 cluster1
87-82 cluster4
87-83 cluster1
87-84 cluster1
87-85 cluster3
87-86 cluster1
87-88 cluster1
87-89 cluster1
87-90 cluster1
87-91 cluster3
87-92 cluster4
87-93 cluster1
87-94 cluster3
87-95 cluster1
87-96 cluster1
87-97 cluster1
87-98 cluster3
87-99 cluster3
88-1 cluster3
88-2 cluster1
88-3 cluster3
88-4 cluster0
88-5 cluster1
88-6 cluster3
88-7 cluster1
88-8 cluster3
88-9 cluster1
88-10 cluster0
88-11 cluster3
88-12 cluster3
88-13 cluster1
88-14 cluster3
88-15 cluster1
88-16 cluster0
88-17 cluster4
88-18 cluster0
88-19 cluster4
88-20 cluster1
88-21 cluster2
88-22 cluster3
88-23 cluster1
88-24 cluster4
88-25 cluster4
88-26 cluster3
88-27 cluster3
88-28 cluster2
88-29 cluster2
88-30 cluster4
88-31 cluster3
88-32 cluster2
88-33 cluster0
88-34 cluster3
88-35 cluster3
88-36 cluster1
88-37 cluster2
88-38 cluster1
88-39 cluster3
88-40 cluster1
88-41 cluster1
88-42 cluster2
88-43 cluster3
88-44 cluster2
88-45 cluster1
88-46 cluster4
88-47 cluster0
88-48 cluster3
88-49 cluster4
88-50 cluster2
88-51 cluster4
88-53 cluster2
88-54 cluster4
88-55 cluster0
88-56 cluster1
88-57 cluster2
88-58 cluster2
88-59 cluster3
88-60 cluster2
88-61 cluster3
88-62 cluster3
88-63 cluster1
88-64 cluster0
88-65 cluster1
88-66 cluster0
88-67 cluster3
88-68 cluster3
88-69 cluster1
88-70 cluster2
88-71 cluster3
88-72 cluster4
88-73 cluster0
88-74 cluster4
88-75 cluster1
88-76 cluster4
88-77 cluster3
88-78 cluster3
88-79 cluster3
88-80 cluster3
88-81 cluster3
88-82 cluster1
88-83 cluster3
88-84 cluster3
88-85 cluster1
88-86 cluster1
88-87 cluster2
88-89 cluster3
88-90 cluster3
88-91 cluster1
88-92 cluster4
88-93 cluster1
88-94 cluster3
88-95 cluster3
88-96 cluster0
88-97 cluster1
88-98 cluster3
88-99 cluster3
89-1 cluster3
89-2 cluster0
89-3 cluster3
89-4 cluster3
89-5 cluster1
89-6 cluster3
89-7 cluster1
89-8 cluster3
89-10 cluster0
89-11 cluster3
89-12 cluster3
89-13 cluster1
89-14 cluster3
89-15 cluster0
89-16 cluster1
89-17 cluster1
89-18 cluster0
89-19 cluster4
89-20 cluster4
89-21 cluster2
89-22 cluster0
89-23 cluster4
89-24 cluster1
89-25 cluster4
89-26 cluster3
89-27 cluster3
89-28 cluster2
89-29 cluster2
89-30 cluster4
89-31 cluster3
89-32 cluster4
89-33 cluster0
89-34 cluster3
89-35 cluster3
89-36 cluster1
89-37 cluster2
89-38 cluster4
89-39 cluster3
89-40 cluster1
89-41 cluster1
89-42 cluster2
89-43 cluster3
89-44 cluster2
89-45 cluster1
89-46 cluster1
89-47 cluster0
89-48 cluster3
89-49 cluster3
89-50 cluster2
89-51 cluster4
89-52 cluster1
89-53 cluster2
89-54 cluster4
89-55 cluster3
89-56 cluster1
89-57 cluster2
89-58 cluster2
89-59 cluster3
89-60 cluster1
89-61 cluster3
89-62 cluster0
89-63 cluster1
89-64 cluster0
89-65 cluster1
89-66 cluster1
89-67 cluster3
89-68 cluster3
89-69 cluster1
89-70 cluster2
89-71 cluster0
89-72 cluster1
89-73 cluster0
89-74 cluster1
89-75 cluster4
89-76 cluster4
89-77 cluster3
89-78 cluster0
89-79 cluster3
89-80 cluster3
89-81 cluster3
89-82 cluster1
89-83 cluster3
89-84 cluster0
89-85 cluster1
89-86 cluster4
89-87 cluster2
89-88 cluster3
89-90 cluster3
89-91 cluster1
89-92 cluster4
89-93 cluster1
89-94 cluster0
89-95 cluster3
89-96 cluster1
89-97 cluster0
89-98 cluster0
89-99 cluster1
90-1 cluster3
90-2 cluster1
90-3 cluster3
90-4 cluster3
90-5 cluster1
90-6 cluster3
90-7 cluster1
90-8 cluster3
90-10 cluster0
90-11 cluster0
90-12 cluster3
90-13 cluster1
90-14 cluster3
90-15 cluster0
90-16 cluster3
90-17 cluster1
90-18 cluster0
90-19 cluster4
90-20 cluster1
90-21 cluster2
90-22 cluster3
90-23 cluster1
90-24 cluster1
90-25 cluster4
90-26 cluster3
90-27 cluster3
90-28 cluster2
90-29 cluster2
90-30 cluster2
90-31 cluster3
90-32 cluster4
90-33 cluster0
90-34 cluster3
90-35 cluster3
90-36 cluster1
90-37 cluster4
90-38 cluster1
90-39 cluster3
90-40 cluster1
90-41 cluster1
90-42 cluster2
90-43 cluster3
90-44 cluster2
90-45 cluster1
90-46 cluster1
90-47 cluster0
90-48 cluster3
90-49 cluster3
90-50 cluster2
90-51 cluster4
90-53 cluster2
90-54 cluster0
90-55 cluster0
90-56 cluster1
90-57 cluster2
90-58 cluster2
90-59 cluster3
90-60 cluster1
90-61 cluster3
90-62 cluster3
90-63 cluster1
90-64 cluster0
90-65 cluster1
90-66 cluster1
90-67 cluster3
90-68 cluster3
90-69 cluster1
90-70 cluster2
90-71 cluster0
90-72 cluster1
90-73 cluster0
90-74 cluster1
90-75 cluster1
90-76 cluster4
90-77 cluster3
90-78 cluster3
90-79 cluster3
90-80 cluster3
90-81 cluster3
90-82 cluster3
90-83 cluster3
90-84 cluster0
90-85 cluster1
90-86 cluster2
90-87 cluster1
90-88 cluster3
90-89 cluster3
90-91 cluster1
90-92 cluster4
90-93 cluster3
90-94 cluster1
90-95 cluster3
90-96 cluster3
90-97 cluster3
90-98 cluster0
90-99 cluster0
91-1 cluster1
91-2 cluster3
91-3 cluster1
91-4 cluster1
91-5 cluster3
91-6 cluster1
91-7 cluster3
91-8 cluster1
91-9 cluster3
91-10 cluster4
91-11 cluster0
91-12 cluster1
91-13 cluster3
91-14 cluster1
91-15 cluster0
91-16 cluster1
91-17 cluster3
91-18 cluster3
91-19 cluster0
91-20 cluster3
91-21 cluster4
91-22 cluster1
91-23 cluster3
91-24 cluster3
91-25 cluster1
91-26 cluster1
91-27 cluster1
91-28 cluster4
91-29 cluster2
91-30 cluster4
91-31 cluster1
91-32 cluster4
91-33 cluster4
91-34 cluster1
91-35 cluster1
91-36 cluster1
91-37 cluster1
91-38 cluster3
91-39 cluster1
91-40 cluster3
91-41 cluster3
91-42 cluster4
91-43 cluster1
91-44 cluster2
91-45 cluster3
91-46 cluster3
91-47 cluster0
91-48 cluster1
91-49 cluster1
91-50 cluster4
91-51 cluster0
91-53 cluster4
91-54 cluster0
91-55 cluster0
91-56 cluster3
91-57 cluster2
91-58 cluster4
91-59 cluster1
91-60 cluster3
91-61 cluster1
91-62 cluster1
91-63 cluster3
91-64 cluster1
91-65 cluster3
91-66 cluster3
91-67 cluster1
91-68 cluster1
91-69 cluster3
91-70 cluster1
91-71 cluster4
91-72 cluster0
91-73 cluster2
91-74 cluster3
91-75 cluster3
91-76 cluster4
91-77 cluster1
91-78 cluster1
91-79 cluster1
91-80 cluster1
91-81 cluster1
91-82 cluster1
91-83 cluster1
91-84 cluster1
91-85 cluster3
91-86 cluster1
91-87 cluster3
91-88 cluster1
91-89 cluster1
91-90 cluster0
91-92 cluster4
91-93 cluster1
91-94 cluster3
91-95 cluster1
91-96 cluster1
91-97 cluster1
91-98 cluster3
91-99 cluster0
92-1 cluster4
92-2 cluster4
92-3 cluster2
92-4 cluster4
92-5 cluster4
92-6 cluster4
92-7 cluster1
92-8 cluster2
92-10 cluster2
92-11 cluster4
92-12 cluster2
92-13 cluster4
92-14 cluster4
92-15 cluster4
92-16 cluster2
92-17 cluster4
92-18 cluster4
92-19 cluster4
92-20 cluster4
92-21 cluster2
92-22 cluster4
92-23 cluster4
92-24 cluster4
92-25 cluster3
92-26 cluster4
92-27 cluster4
92-28 cluster2
92-29 cluster2
92-30 cluster0
92-31 cluster2
92-32 cluster2
92-33 cluster2
92-34 cluster4
92-35 cluster2
92-36 cluster4
92-37 cluster2
92-38 cluster4
92-39 cluster4
92-40 cluster1
92-41 cluster4
92-42 cluster2
92-43 cluster2
92-44 cluster2
92-45 cluster4
92-46 cluster4
92-47 cluster4
92-48 cluster4
92-49 cluster4
92-50 cluster2
92-51 cluster4
92-52 cluster2
92-53 cluster2
92-54 cluster4
92-55 cluster4
92-56 cluster4
92-57 cluster2
92-58 cluster2
92-59 cluster2
92-60 cluster4
92-61 cluster2
92-62 cluster4
92-63 cluster4
92-64 cluster4
92-65 cluster4
92-66 cluster4
92-67 cluster4
92-68 cluster4
92-69 cluster4
92-70 cluster2
92-71 cluster2
92-72 cluster1
92-73 cluster2
92-74 cluster4
92-75 cluster4
92-76 cluster3
92-77 cluster2
92-78 cluster4
92-79 cluster4
92-80 cluster4
92-81 cluster4
92-82 cluster2
92-83 cluster4
92-84 cluster4
92-85 cluster4
92-86 cluster2
92-87 cluster4
92-88 cluster4
92-89 cluster4
92-90 cluster4
92-91 cluster4
92-93 cluster4
92-94 cluster4
92-95 cluster4
92-96 cluster2
92-97 cluster4
92-98 cluster4
92-99 cluster4
93-1 cluster3
93-2 cluster0
93-3 cluster3
93-4 cluster3
93-5 cluster1
93-6 cluster3
93-7 cluster1
93-8 cluster3
93-10 cluster0
93-11 cluster0
93-12 cluster3
93-13 cluster1
93-14 cluster3
93-15 cluster0
93-16 cluster1
93-17 cluster1
93-18 cluster0
93-19 cluster4
93-20 cluster1
93-21 cluster2
93-22 cluster1
93-23 cluster4
93-24 cluster1
93-25 cluster4
93-26 cluster3
93-27 cluster3
93-28 cluster2
93-29 cluster2
93-30 cluster4
93-31 cluster3
93-32 cluster4
93-33 cluster0
93-34 cluster3
93-35 cluster3
93-36 cluster1
93-37 cluster2
93-38 cluster4
93-39 cluster3
93-40 cluster1
93-41 cluster1
93-42 cluster2
93-43 cluster3
93-44 cluster2
93-45 cluster1
93-46 cluster1
93-47 cluster4
93-48 cluster3
93-49 cluster3
93-50 cluster2
93-51 cluster4
93-53 cluster2
93-54 cluster4
93-55 cluster0
93-56 cluster1
93-57 cluster2
93-58 cluster2
93-59 cluster3
93-60 cluster1
93-61 cluster3
93-62 cluster3
93-63 cluster1
93-64 cluster0
93-65 cluster1
93-66 cluster1
93-67 cluster3
93-68 cluster3
93-69 cluster1
93-70 cluster2
93-71 cluster0
93-72 cluster1
93-73 cluster0
93-74 cluster1
93-75 cluster4
93-76 cluster4
93-77 cluster3
93-78 cluster0
93-79 cluster3
93-80 cluster3
93-81 cluster3
93-82 cluster1
93-83 cluster0
93-84 cluster3
93-85 cluster1
93-86 cluster2
93-87 cluster1
93-88 cluster3
93-89 cluster3
93-90 cluster3
93-91 cluster1
93-92 cluster4
93-94 cluster1
93-95 cluster3
93-96 cluster1
93-97 cluster0
93-98 cluster0
93-99 cluster0
94-1 cluster1
94-2 cluster3
94-3 cluster1
94-4 cluster1
94-5 cluster3
94-6 cluster1
94-7 cluster3
94-8 cluster1
94-10 cluster4
94-11 cluster4
94-12 cluster1
94-13 cluster3
94-14 cluster1
94-15 cluster3
94-16 cluster1
94-17 cluster0
94-18 cluster0
94-19 cluster3
94-20 cluster3
94-21 cluster4
94-22 cluster1
94-23 cluster3
94-24 cluster0
94-25 cluster1
94-26 cluster1
94-27 cluster1
94-28 cluster1
94-29 cluster4
94-30 cluster4
94-31 cluster1
94-32 cluster4
94-33 cluster4
94-34 cluster1
94-35 cluster1
94-36 cluster4
94-37 cluster1
94-38 cluster3
94-39 cluster1
94-40 cluster3
94-41 cluster3
94-42 cluster1
94-43 cluster1
94-44 cluster4
94-45 cluster3
94-46 cluster0
94-47 cluster0
94-48 cluster1
94-49 cluster1
94-50 cluster1
94-51 cluster3
94-53 cluster1
94-54 cluster3
94-55 cluster4
94-56 cluster3
94-57 cluster2
94-58 cluster1
94-59 cluster1
94-60 cluster3
94-61 cluster1
94-62 cluster1
94-63 cluster3
94-64 cluster4
94-65 cluster3
94-66 cluster0
94-67 cluster1
94-68 cluster1
94-69 cluster3
94-70 cluster1
94-71 cluster1
94-72 cluster3
94-73 cluster2
94-74 cluster0
94-75 cluster3
94-76 cluster4
94-77 cluster1
94-78 cluster1
94-79 cluster1
94-80 cluster1
94-81 cluster1
94-82 cluster4
94-83 cluster1
94-84 cluster1
94-85 cluster3
94-86 cluster1
94-87 cluster3
94-88 cluster1
94-89 cluster1
94-90 cluster1
94-91 cluster3
94-92 cluster4
94-93 cluster1
94-95 cluster1
94-96 cluster1
94-97 cluster1
94-98 cluster3
94-99 cluster3
95-1 cluster3
95-2 cluster0
95-3 cluster3
95-4 cluster3
95-5 cluster1
95-6 cluster3
95-7 cluster1
95-8 cluster3
95-10 cluster0
95-11 cluster0
95-12 cluster3
95-13 cluster1
95-14 cluster3
95-15 cluster0
95-16 cluster3
95-17 cluster1
95-18 cluster0
95-19 cluster4
95-20 cluster0
95-21 cluster2
95-22 cluster3
95-23 cluster1
95-24 cluster1
95-25 cluster4
95-26 cluster3
95-27 cluster3
95-28 cluster2
95-29 cluster2
95-30 cluster4
95-31 cluster3
95-32 cluster4
95-33 cluster0
95-34 cluster3
95-35 cluster3
95-36 cluster3
95-37 cluster4
95-38 cluster1
95-39 cluster3
95-40 cluster1
95-41 cluster1
95-42 cluster2
95-43 cluster3
95-44 cluster2
95-45 cluster1
95-46 cluster1
95-47 cluster0
95-48 cluster0
95-49 cluster3
95-50 cluster2
95-51 cluster1
95-52 cluster0
95-53 cluster2
95-54 cluster0
95-55 cluster0
95-56 cluster1
95-57 cluster2
95-58 cluster2
95-59 cluster3
95-60 cluster1
95-61 cluster3
95-62 cluster3
95-63 cluster1
95-64 cluster0
95-65 cluster1
95-66 cluster0
95-67 cluster3
95-68 cluster3
95-69 cluster1
95-70 cluster4
95-71 cluster0
95-72 cluster1
95-73 cluster0
95-74 cluster1
95-75 cluster4
95-76 cluster4
95-77 cluster3
95-78 cluster3
95-79 cluster3
95-80 cluster3
95-81 cluster3
95-82 cluster3
95-83 cluster0
95-84 cluster0
95-85 cluster1
95-86 cluster2
95-87 cluster1
95-88 cluster3
95-89 cluster3
95-90 cluster3
95-91 cluster1
95-92 cluster4
95-93 cluster3
95-94 cluster1
95-96 cluster3
95-97 cluster3
95-98 cluster0
95-99 cluster0
96-1 cluster3
96-2 cluster1
96-3 cluster3
96-4 cluster3
96-5 cluster1
96-6 cluster3
96-7 cluster1
96-8 cluster3
96-9 cluster1
96-10 cluster0
96-11 cluster0
96-12 cluster3
96-13 cluster1
96-14 cluster3
96-15 cluster0
96-16 cluster1
96-17 cluster1
96-18 cluster0
96-19 cluster4
96-20 cluster4
96-21 cluster2
96-22 cluster1
96-23 cluster4
96-24 cluster4
96-25 cluster2
96-26 cluster3
96-27 cluster3
96-28 cluster2
96-29 cluster2
96-30 cluster2
96-31 cluster3
96-32 cluster4
96-33 cluster0
96-34 cluster3
96-35 cluster3
96-36 cluster1
96-37 cluster2
96-38 cluster4
96-39 cluster3
96-40 cluster1
96-41 cluster1
96-42 cluster2
96-43 cluster3
96-44 cluster2
96-45 cluster1
96-46 cluster4
96-47 cluster4
96-48 cluster3
96-49 cluster3
96-50 cluster2
96-51 cluster4
96-52 cluster3
96-53 cluster2
96-54 cluster4
96-55 cluster0
96-56 cluster1
96-57 cluster2
96-58 cluster2
96-59 cluster3
96-60 cluster1
96-61 cluster3
96-62 cluster0
96-63 cluster1
96-64 cluster0
96-65 cluster1
96-66 cluster4
96-67 cluster3
96-68 cluster3
96-69 cluster4
96-70 cluster2
96-71 cluster0
96-72 cluster4
96-73 cluster0
96-74 cluster1
96-75 cluster4
96-76 cluster4
96-77 cluster3
96-78 cluster0
96-79 cluster0
96-80 cluster3
96-81 cluster3
96-82 cluster1
96-83 cluster0
96-84 cluster3
96-85 cluster1
96-86 cluster2
96-87 cluster1
96-88 cluster3
96-89 cluster0
96-90 cluster3
96-91 cluster1
96-92 cluster2
96-93 cluster1
96-94 cluster1
96-95 cluster3
96-97 cluster1
96-98 cluster0
96-99 cluster4
97-1 cluster3
97-2 cluster0
97-3 cluster3
97-4 cluster3
97-5 cluster1
97-6 cluster3
97-7 cluster1
97-8 cluster3
97-10 cluster0
97-11 cluster0
97-12 cluster3
97-13 cluster1
97-14 cluster3
97-16 cluster0
97-17 cluster1
97-18 cluster0
97-19 cluster4
97-20 cluster4
97-21 cluster2
97-22 cluster0
97-23 cluster4
97-24 cluster4
97-25 cluster4
97-26 cluster3
97-27 cluster3
97-28 cluster2
97-29 cluster2
97-30 cluster4
97-31 cluster3
97-32 cluster4
97-33 cluster0
97-34 cluster3
97-35 cluster3
97-36 cluster1
97-37 cluster2
97-38 cluster4
97-39 cluster3
97-40 cluster1
97-41 cluster1
97-42 cluster2
97-43 cluster3
97-44 cluster2
97-45 cluster1
97-46 cluster1
97-47 cluster0
97-48 cluster3
97-49 cluster3
97-50 cluster2
97-51 cluster4
97-52 cluster1
97-53 cluster2
97-54 cluster4
97-55 cluster0
97-56 cluster1
97-57 cluster2
97-58 cluster2
97-59 cluster3
97-60 cluster1
97-61 cluster3
97-62 cluster3
97-63 cluster1
97-64 cluster3
97-65 cluster1
97-66 cluster4
97-67 cluster3
97-68 cluster3
97-69 cluster1
97-70 cluster2
97-71 cluster0
97-72 cluster4
97-73 cluster0
97-74 cluster1
97-75 cluster4
97-76 cluster4
97-77 cluster3
97-78 cluster3
97-79 cluster3
97-80 cluster3
97-81 cluster3
97-82 cluster1
97-83 cluster0
97-84 cluster3
97-85 cluster1
97-86 cluster2
97-87 cluster1
97-88 cluster3
97-89 cluster0
97-90 cluster3
97-91 cluster1
97-92 cluster4
97-93 cluster0
97-94 cluster1
97-95 cluster3
97-96 cluster0
97-98 cluster0
97-99 cluster0
98-1 cluster1
98-2 cluster0
98-3 cluster1
98-4 cluster0
98-5 cluster3
98-6 cluster1
98-7 cluster3
98-8 cluster1
98-10 cluster4
98-11 cluster0
98-12 cluster1
98-13 cluster3
98-14 cluster0
98-15 cluster3
98-16 cluster1
98-17 cluster0
98-18 cluster0
98-19 cluster3
98-20 cluster0
98-21 cluster4
98-22 cluster1
98-23 cluster3
98-24 cluster3
98-25 cluster1
98-26 cluster3
98-27 cluster1
98-28 cluster1
98-29 cluster2
98-30 cluster4
98-31 cluster1
98-32 cluster4
98-33 cluster4
98-34 cluster1
98-35 cluster1
98-36 cluster1
98-37 cluster4
98-38 cluster3
98-39 cluster1
98-40 cluster3
98-41 cluster3
98-42 cluster4
98-43 cluster0
98-44 cluster4
98-45 cluster3
98-46 cluster0
98-47 cluster0
98-48 cluster0
98-49 cluster1
98-50 cluster4
98-51 cluster0
98-52 cluster1
98-53 cluster1
98-54 cluster3
98-55 cluster1
98-56 cluster3
98-57 cluster2
98-58 cluster1
98-59 cluster0
98-60 cluster3
98-61 cluster1
98-62 cluster1
98-63 cluster3
98-64 cluster0
98-65 cluster3
98-66 cluster0
98-67 cluster1
98-68 cluster1
98-69 cluster3
98-70 cluster1
98-71 cluster0
98-72 cluster3
98-73 cluster2
98-74 cluster3
98-75 cluster0
98-76 cluster1
98-77 cluster1
98-78 cluster1
98-79 cluster0
98-80 cluster1
98-81 cluster3
98-82 cluster1
98-83 cluster0
98-84 cluster1
98-85 cluster3
98-86 cluster1
98-87 cluster3
98-88 cluster1
98-89 cluster1
98-90 cluster0
98-91 cluster3
98-92 cluster4
98-93 cluster1
98-94 cluster3
98-95 cluster1
98-96 cluster1
98-97 cluster1
98-99 cluster3
99-1 cluster0
99-2 cluster0
99-3 cluster0
99-4 cluster0
99-5 cluster0
99-6 cluster0
99-7 cluster0
99-8 cluster1
99-10 cluster4
99-11 cluster0
99-12 cluster0
99-13 cluster3
99-14 cluster0
99-15 cluster0
99-16 cluster4
99-17 cluster0
99-18 cluster3
99-19 cluster3
99-20 cluster0
99-21 cluster4
99-22 cluster4
99-23 cluster3
99-24 cluster0
99-25 cluster0
99-26 cluster0
99-27 cluster0
99-28 cluster4
99-29 cluster2
99-30 cluster4
99-31 cluster0
99-32 cluster4
99-33 cluster4
99-34 cluster0
99-35 cluster1
99-36 cluster0
99-37 cluster4
99-38 cluster3
99-39 cluster0
99-40 cluster0
99-41 cluster3
99-42 cluster4
99-43 cluster0
99-44 cluster4
99-45 cluster0
99-46 cluster3
99-47 cluster0
99-48 cluster0
99-49 cluster0
99-50 cluster4
99-51 cluster0
99-52 cluster4
99-53 cluster4
99-54 cluster3
99-55 cluster0
99-56 cluster3
99-57 cluster2
99-58 cluster4
99-59 cluster0
99-60 cluster3
99-61 cluster0
99-62 cluster0
99-63 cluster3
99-64 cluster0
99-65 cluster3
99-66 cluster3
99-67 cluster0
99-68 cluster0
99-69 cluster0
99-70 cluster4
99-71 cluster0
99-72 cluster0
99-73 cluster2
99-74 cluster0
99-75 cluster0
99-76 cluster4
99-77 cluster0
99-78 cluster0
99-79 cluster0
99-80 cluster0
99-81 cluster0
99-82 cluster4
99-83 cluster0
99-84 cluster0
99-85 cluster3
99-86 cluster4
99-87 cluster0
99-88 cluster0
99-89 cluster0
99-90 cluster0
99-91 cluster0
99-92 cluster4
99-93 cluster0
99-94 cluster3
99-95 cluster0
99-96 cluster4
99-97 cluster0
99-98 cluster0
100-1 cluster4
100-2 cluster3
100-3 cluster1
100-4 cluster1
100-5 cluster3
100-6 cluster1
100-7 cluster3
100-8 cluster4
100-10 cluster4
100-11 cluster4
100-12 cluster1
100-13 cluster3
100-14 cluster1
100-15 cluster0
100-16 cluster4
100-17 cluster3
100-18 cluster0
100-19 cluster3
100-20 cluster3
100-21 cluster4
100-22 cluster4
100-23 cluster3
100-24 cluster1
100-25 cluster4
100-26 cluster1
100-27 cluster1
100-28 cluster0
100-29 cluster4
100-30 cluster4
100-31 cluster4
100-32 cluster4
100-33 cluster4
100-34 cluster1
100-35 cluster4
100-36 cluster1
100-37 cluster1
100-38 cluster3
100-39 cluster1
100-40 cluster3
100-41 cluster3
100-42 cluster4
100-43 cluster1
100-44 cluster4
100-45 cluster3
100-46 cluster3
100-47 cluster0
100-48 cluster1
100-49 cluster1
100-50 cluster2
100-51 cluster3
100-53 cluster0
100-54 cluster3
100-55 cluster4
100-56 cluster3
100-57 cluster2
100-58 cluster1
100-59 cluster1
100-60 cluster3
100-61 cluster1
100-62 cluster4
100-63 cluster3
100-64 cluster4
100-65 cluster3
100-66 cluster0
100-67 cluster1
100-68 cluster1
100-69 cluster3
100-70 cluster1
100-71 cluster4
100-72 cluster3
100-73 cluster2
100-74 cluster3
100-75 cluster3
100-76 cluster4
100-77 cluster4
100-78 cluster4
100-79 cluster4
100-80 cluster1
100-81 cluster1
100-82 cluster4
100-83 cluster4
100-84 cluster1
100-85 cluster3
100-86 cluster1
100-87 cluster3
100-88 cluster1
100-89 cluster4
100-90 cluster1
100-91 cluster3
100-92 cluster4
100-93 cluster4
100-94 cluster3
100-95 cluster1
100-96 cluster4
100-97 cluster4
100-98 cluster3
100-99 cluster3


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo-OUT_predictiveapriori__cont,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R4
Instances:    9530
Attributes:   3
              rtt_cluster
              a_continent
              b_continent
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. rtt_cluster=cluster1 b_continent=SouthAmerica 80 ==> a_continent=NorthAmerica 80    acc:(0.9946)
  2. rtt_cluster=cluster1 a_continent=SouthAmerica 73 ==> b_continent=NorthAmerica 70    acc:(0.91831)
  3. rtt_cluster=cluster4 a_continent=MiddleEast 136 ==> b_continent=NorthAmerica 120    acc:(0.86649)
  4. rtt_cluster=cluster1 a_continent=Asia 197 ==> b_continent=NorthAmerica 171    acc:(0.86391)
  5. rtt_cluster=cluster3 b_continent=MiddleEast 149 ==> a_continent=Europe 129    acc:(0.8624)
  6. rtt_cluster=cluster3 a_continent=MiddleEast 166 ==> b_continent=Europe 142    acc:(0.85993)
  7. rtt_cluster=cluster1 b_continent=Asia 208 ==> a_continent=NorthAmerica 177    acc:(0.8598)
  8. rtt_cluster=cluster4 b_continent=MiddleEast 161 ==> a_continent=NorthAmerica 132    acc:(0.82057)
  9. a_continent=SouthAmerica b_continent=Asia 78 ==> rtt_cluster=cluster2 63    acc:(0.80499)
 10. a_continent=MiddleEast b_continent=Asia 100 ==> rtt_cluster=cluster2 79    acc:(0.78322)
 11. a_continent=Asia b_continent=SouthAmerica 78 ==> rtt_cluster=cluster2 60    acc:(0.76673)
 12. a_continent=Asia b_continent=MiddleEast 100 ==> rtt_cluster=cluster2 70    acc:(0.69425)
 13. rtt_cluster=cluster2 b_continent=MiddleEast 104 ==> a_continent=Asia 70    acc:(0.64803)
 14. rtt_cluster=cluster2 a_continent=MiddleEast 118 ==> b_continent=Asia 79    acc:(0.64375)
 15. rtt_cluster=cluster1 b_continent=MiddleEast 157 ==> a_continent=NorthAmerica 104    acc:(0.63648)
 16. a_continent=MiddleEast b_continent=SouthAmerica 45 ==> rtt_cluster=cluster2 30    acc:(0.62799)
 17. rtt_cluster=cluster1 a_continent=MiddleEast 171 ==> b_continent=NorthAmerica 111    acc:(0.62316)
 18. a_continent=SouthAmerica b_continent=Europe 204 ==> rtt_cluster=cluster4 128    acc:(0.60853)
 19. rtt_cluster=cluster0 b_continent=MiddleEast 161 ==> a_continent=Europe 99    acc:(0.59839)
 20. rtt_cluster=cluster0 a_continent=MiddleEast 134 ==> b_continent=Europe 81    acc:(0.58959)
 21. a_continent=Europe b_continent=SouthAmerica 204 ==> rtt_cluster=cluster4 120    acc:(0.58304)
 22. a_continent=SouthAmerica b_continent=MiddleEast 45 ==> rtt_cluster=cluster2 27    acc:(0.56629)
 23. a_continent=SouthAmerica b_continent=NorthAmerica 223 ==> rtt_cluster=cluster4 124    acc:(0.55472)
 24. a_continent=NorthAmerica b_continent=SouthAmerica 229 ==> rtt_cluster=cluster4 127    acc:(0.55334)
 25. a_continent=MiddleEast b_continent=Europe 258 ==> rtt_cluster=cluster3 142    acc:(0.54944)
 26. rtt_cluster=cluster0 b_continent=SouthAmerica 20 ==> a_continent=NorthAmerica 12    acc:(0.54035)
 27. rtt_cluster=cluster3 b_continent=SouthAmerica 58 ==> a_continent=Europe 32    acc:(0.53429)
 28. rtt_cluster=cluster0 a_continent=SouthAmerica 27 ==> b_continent=NorthAmerica 15    acc:(0.51478)
 29. rtt_cluster=cluster3 a_continent=Asia 98 ==> b_continent=Asia 51    acc:(0.51303)
 30. rtt_cluster=cluster3 a_continent=SouthAmerica 55 ==> b_continent=Europe 29    acc:(0.5116)
 31. rtt_cluster=cluster3 b_continent=Asia 100 ==> a_continent=Asia 51    acc:(0.50326)
 32. a_continent=Europe b_continent=MiddleEast 258 ==> rtt_cluster=cluster3 129    acc:(0.49395)
 33. rtt_cluster=cluster4 b_continent=SouthAmerica 271 ==> a_continent=NorthAmerica 127    acc:(0.47138)
 34. rtt_cluster=cluster0 b_continent=Asia 60 ==> a_continent=Asia 29    acc:(0.46992)
 35. rtt_cluster=cluster4 a_continent=SouthAmerica 275 ==> b_continent=Europe 128    acc:(0.46925)
 36. a_continent=NorthAmerica b_continent=MiddleEast 285 ==> rtt_cluster=cluster4 132    acc:(0.46776)
 37. a_continent=MiddleEast b_continent=MiddleEast 44 ==> rtt_cluster=cluster0 21    acc:(0.45811)
 38. rtt_cluster=cluster4 a_continent=SouthAmerica 275 ==> b_continent=NorthAmerica 124    acc:(0.45695)
 39. rtt_cluster=cluster4 b_continent=SouthAmerica 271 ==> a_continent=Europe 120    acc:(0.44692)
 40. a_continent=MiddleEast b_continent=NorthAmerica 278 ==> rtt_cluster=cluster4 120    acc:(0.42962)
 41. rtt_cluster=cluster2 a_continent=SouthAmerica 150 ==> b_continent=Asia 63    acc:(0.40733)
 42. rtt_cluster=cluster0 a_continent=Asia 70 ==> b_continent=Asia 29    acc:(0.40033)
 43. a_continent=MiddleEast b_continent=NorthAmerica 278 ==> rtt_cluster=cluster1 111    acc:(0.38448)
 44. a_continent=Europe b_continent=MiddleEast 258 ==> rtt_cluster=cluster0 99    acc:(0.37329)
 45. rtt_cluster=cluster2 b_continent=SouthAmerica 157 ==> a_continent=Asia 60    acc:(0.37238)
 46. a_continent=NorthAmerica b_continent=MiddleEast 285 ==> rtt_cluster=cluster1 104    acc:(0.36291)
 47. rtt_cluster=cluster3 b_continent=Asia 100 ==> a_continent=Europe 36    acc:(0.36118)
 48. a_continent=NorthAmerica b_continent=SouthAmerica 229 ==> rtt_cluster=cluster1 80    acc:(0.355)
 49. rtt_cluster=cluster3 a_continent=Asia 98 ==> b_continent=Europe 34    acc:(0.35399)
 50. a_continent=Asia b_continent=Asia 156 ==> rtt_cluster=cluster2 52    acc:(0.34631)
 51. a_continent=Asia b_continent=Asia 156 ==> rtt_cluster=cluster3 51    acc:(0.34196)
 52. rtt_cluster=cluster2 b_continent=SouthAmerica 157 ==> a_continent=Europe 50    acc:(0.33518)
 53. rtt_cluster=cluster2 a_continent=NorthAmerica 214 ==> b_continent=NorthAmerica 68    acc:(0.33416)
 54. rtt_cluster=cluster2 b_continent=NorthAmerica 215 ==> a_continent=NorthAmerica 68    acc:(0.33274)
 55. a_continent=SouthAmerica b_continent=NorthAmerica 223 ==> rtt_cluster=cluster1 70    acc:(0.33024)
 56. a_continent=MiddleEast b_continent=Europe 258 ==> rtt_cluster=cluster0 81    acc:(0.32981)
 57. rtt_cluster=cluster1 b_continent=Europe 833 ==> a_continent=NorthAmerica 775    acc:(0.32677)
 58. rtt_cluster=cluster1 a_continent=Europe 737 ==> b_continent=NorthAmerica 684    acc:(0.32648)
 59. rtt_cluster=cluster3 a_continent=NorthAmerica 820 ==> b_continent=NorthAmerica 750    acc:(0.32488)
 60. rtt_cluster=cluster2 a_continent=NorthAmerica 214 ==> b_continent=Europe 66    acc:(0.32421)
 61. rtt_cluster=cluster3 b_continent=NorthAmerica 836 ==> a_continent=NorthAmerica 750    acc:(0.32348)
 62. rtt_cluster=cluster2 b_continent=NorthAmerica 215 ==> a_continent=Europe 66    acc:(0.32244)
 63. rtt_cluster=cluster2 a_continent=NorthAmerica 214 ==> b_continent=Asia 65    acc:(0.31829)
 64. a_continent=SouthAmerica b_continent=SouthAmerica 30 ==> rtt_cluster=cluster2 9    acc:(0.31409)
 65. a_continent=SouthAmerica b_continent=SouthAmerica 30 ==> rtt_cluster=cluster3 9    acc:(0.31409)
 66. a_continent=MiddleEast b_continent=MiddleEast 44 ==> rtt_cluster=cluster1 13    acc:(0.31073)
 67. rtt_cluster=cluster2 b_continent=NorthAmerica 215 ==> a_continent=Asia 63    acc:(0.30266)
 68. rtt_cluster=cluster4 b_continent=Asia 315 ==> a_continent=NorthAmerica 239    acc:(0.29031)
 69. rtt_cluster=cluster3 b_continent=Europe 1069 ==> a_continent=Europe 809    acc:(0.28947)
 70. rtt_cluster=cluster3 a_continent=Europe 1073 ==> b_continent=Europe 809    acc:(0.28881)
 71. rtt_cluster=cluster2 b_continent=Europe 423 ==> a_continent=Asia 315    acc:(0.2873)
 72. a_continent=Europe b_continent=Asia 442 ==> rtt_cluster=cluster2 329    acc:(0.28719)
 73. rtt_cluster=cluster2 a_continent=SouthAmerica 150 ==> b_continent=Europe 42    acc:(0.28666)
 74. rtt_cluster=cluster2 a_continent=Europe 445 ==> b_continent=Asia 329    acc:(0.28622)
 75. a_continent=Europe b_continent=Europe 1122 ==> rtt_cluster=cluster3 809    acc:(0.28216)
 76. a_continent=Asia b_continent=Europe 442 ==> rtt_cluster=cluster2 315    acc:(0.2821)
 77. rtt_cluster=cluster4 a_continent=Asia 333 ==> b_continent=NorthAmerica 227    acc:(0.27903)
 78. rtt_cluster=cluster0 b_continent=Asia 60 ==> a_continent=Europe 16    acc:(0.27741)
 79. rtt_cluster=cluster1 a_continent=NorthAmerica 1269 ==> b_continent=Europe 775    acc:(0.26889)
 80. rtt_cluster=cluster0 a_continent=NorthAmerica 696 ==> b_continent=NorthAmerica 418    acc:(0.26539)
 81. a_continent=NorthAmerica b_continent=Europe 1295 ==> rtt_cluster=cluster1 775    acc:(0.2647)
 82. rtt_cluster=cluster0 a_continent=Asia 70 ==> b_continent=Europe 18    acc:(0.26368)
 83. rtt_cluster=cluster2 b_continent=MiddleEast 104 ==> a_continent=SouthAmerica 27    acc:(0.2622)
 84. rtt_cluster=cluster1 b_continent=NorthAmerica 1169 ==> a_continent=Europe 684    acc:(0.26019)
 85. rtt_cluster=cluster2 a_continent=MiddleEast 118 ==> b_continent=SouthAmerica 30    acc:(0.25391)
 86. rtt_cluster=cluster0 b_continent=NorthAmerica 741 ==> a_continent=NorthAmerica 418    acc:(0.25382)
 87. rtt_cluster=cluster2 a_continent=Asia 560 ==> b_continent=Europe 315    acc:(0.25349)
 88. a_continent=SouthAmerica b_continent=MiddleEast 45 ==> rtt_cluster=cluster4 11    acc:(0.25331)
 89. rtt_cluster=cluster2 b_continent=Asia 588 ==> a_continent=Europe 329    acc:(0.25254)
 90. a_continent=NorthAmerica b_continent=NorthAmerica 1377 ==> rtt_cluster=cluster3 750    acc:(0.24756)
 91. a_continent=Europe b_continent=NorthAmerica 1260 ==> rtt_cluster=cluster1 684    acc:(0.24704)
 92. rtt_cluster=cluster0 a_continent=Asia 70 ==> b_continent=NorthAmerica 17    acc:(0.24577)
 93. a_continent=Europe b_continent=SouthAmerica 204 ==> rtt_cluster=cluster2 50    acc:(0.24167)
 94. rtt_cluster=cluster1 2447 ==> a_continent=NorthAmerica 1269    acc:(0.24003)
 95. rtt_cluster=cluster4 a_continent=Europe 348 ==> b_continent=NorthAmerica 180    acc:(0.23976)
 96. rtt_cluster=cluster3 2212 ==> a_continent=Europe 1073    acc:(0.22922)
 97. rtt_cluster=cluster3 2212 ==> b_continent=Europe 1069    acc:(0.22842)
 98. a_continent=NorthAmerica b_continent=Asia 495 ==> rtt_cluster=cluster4 239    acc:(0.22793)
 99. rtt_cluster=cluster0 b_continent=Europe 628 ==> a_continent=Europe 303    acc:(0.22773)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo-OUT_predictiveapriori__cont,dist,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo
Instances:    9530
Attributes:   4
              rtt_cluster
              a_continent
              b_continent
              geodesic_dist
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. rtt_cluster=cluster1 b_continent=Europe geodesic_dist=13071_max 224 ==> a_continent=NorthAmerica 224    acc:(0.995)
  2. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=13071_max 165 ==> b_continent=NorthAmerica 165    acc:(0.99499)
  3. rtt_cluster=cluster1 a_continent=Europe geodesic_dist=13071_max 172 ==> b_continent=NorthAmerica 171    acc:(0.99493)
  4. rtt_cluster=cluster1 b_continent=SouthAmerica 80 ==> a_continent=NorthAmerica geodesic_dist=2576_9990 80    acc:(0.99472)
  5. rtt_cluster=cluster4 b_continent=MiddleEast geodesic_dist=13071_max 76 ==> a_continent=NorthAmerica 76    acc:(0.99467)
  6. rtt_cluster=cluster1 a_continent=SouthAmerica b_continent=NorthAmerica 70 ==> geodesic_dist=2576_9990 70    acc:(0.99456)
  7. rtt_cluster=cluster4 a_continent=MiddleEast geodesic_dist=13071_max 65 ==> b_continent=NorthAmerica 65    acc:(0.99444)
  8. rtt_cluster=cluster1 b_continent=Asia geodesic_dist=13071_max 169 ==> a_continent=NorthAmerica 167    acc:(0.99442)
  9. rtt_cluster=cluster1 a_continent=MiddleEast geodesic_dist=9991_13070 64 ==> b_continent=NorthAmerica 64    acc:(0.99441)
 10. rtt_cluster=cluster1 b_continent=MiddleEast geodesic_dist=9991_13070 62 ==> a_continent=NorthAmerica 62    acc:(0.99435)
 11. rtt_cluster=cluster1 a_continent=MiddleEast geodesic_dist=13071_max 46 ==> b_continent=NorthAmerica 46    acc:(0.99348)
 12. a_continent=MiddleEast b_continent=MiddleEast 44 ==> geodesic_dist=0_2575 44    acc:(0.99329)
 13. rtt_cluster=cluster1 b_continent=MiddleEast geodesic_dist=13071_max 42 ==> a_continent=NorthAmerica 42    acc:(0.99307)
 14. b_continent=MiddleEast geodesic_dist=13071_max 128 ==> a_continent=NorthAmerica 126    acc:(0.99208)
 15. rtt_cluster=cluster4 a_continent=NorthAmerica b_continent=SouthAmerica 127 ==> geodesic_dist=2576_9990 125    acc:(0.99196)
 16. rtt_cluster=cluster1 a_continent=SouthAmerica 73 ==> geodesic_dist=2576_9990 72    acc:(0.99126)
 17. a_continent=MiddleEast geodesic_dist=13071_max 121 ==> b_continent=NorthAmerica 119    acc:(0.99113)
 18. a_continent=SouthAmerica b_continent=SouthAmerica 30 ==> geodesic_dist=0_2575 30    acc:(0.99079)
 19. a_continent=SouthAmerica geodesic_dist=0_2575 30 ==> b_continent=SouthAmerica 30    acc:(0.99079)
 20. b_continent=SouthAmerica geodesic_dist=0_2575 30 ==> a_continent=SouthAmerica 30    acc:(0.99079)
 21. rtt_cluster=cluster3 b_continent=Europe geodesic_dist=9991_13070 25 ==> a_continent=SouthAmerica 25    acc:(0.98888)
 22. rtt_cluster=cluster0 b_continent=Europe geodesic_dist=9991_13070 102 ==> a_continent=NorthAmerica 100    acc:(0.98674)
 23. rtt_cluster=cluster0 a_continent=Europe geodesic_dist=13071_max 21 ==> b_continent=NorthAmerica 21    acc:(0.98644)
 24. a_continent=Asia b_continent=Asia geodesic_dist=9991_13070 20 ==> rtt_cluster=cluster2 20    acc:(0.98563)
 25. rtt_cluster=cluster2 a_continent=NorthAmerica geodesic_dist=0_2575 18 ==> b_continent=NorthAmerica 18    acc:(0.98363)
 26. rtt_cluster=cluster2 b_continent=NorthAmerica geodesic_dist=0_2575 18 ==> a_continent=NorthAmerica 18    acc:(0.98363)
 27. rtt_cluster=cluster1 b_continent=MiddleEast geodesic_dist=2576_9990 17 ==> a_continent=Europe 17    acc:(0.98239)
 28. rtt_cluster=cluster0 a_continent=SouthAmerica b_continent=NorthAmerica 15 ==> geodesic_dist=2576_9990 15    acc:(0.97922)
 29. rtt_cluster=cluster0 a_continent=Europe geodesic_dist=9991_13070 132 ==> b_continent=NorthAmerica 129    acc:(0.97915)
 30. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=2576_9990 13 ==> b_continent=Europe 13    acc:(0.97468)
 31. rtt_cluster=cluster1 a_continent=MiddleEast b_continent=Asia 13 ==> geodesic_dist=0_2575 13    acc:(0.97468)
 32. rtt_cluster=cluster0 a_continent=NorthAmerica b_continent=SouthAmerica 12 ==> geodesic_dist=2576_9990 12    acc:(0.97162)
 33. rtt_cluster=cluster0 b_continent=SouthAmerica geodesic_dist=2576_9990 12 ==> a_continent=NorthAmerica 12    acc:(0.97162)
 34. rtt_cluster=cluster1 a_continent=Asia b_continent=MiddleEast 12 ==> geodesic_dist=0_2575 12    acc:(0.97162)
 35. rtt_cluster=cluster1 b_continent=Asia geodesic_dist=2576_9990 12 ==> a_continent=Europe 12    acc:(0.97162)
 36. rtt_cluster=cluster1 a_continent=SouthAmerica geodesic_dist=2576_9990 72 ==> b_continent=NorthAmerica 70    acc:(0.96938)
 37. rtt_cluster=cluster3 a_continent=MiddleEast b_continent=NorthAmerica 10 ==> geodesic_dist=2576_9990 10    acc:(0.96295)
 38. rtt_cluster=cluster4 a_continent=Asia geodesic_dist=0_2575 10 ==> b_continent=Asia 10    acc:(0.96295)
 39. rtt_cluster=cluster4 b_continent=Asia geodesic_dist=0_2575 10 ==> a_continent=Asia 10    acc:(0.96295)
 40. a_continent=NorthAmerica b_continent=SouthAmerica 229 ==> geodesic_dist=2576_9990 223    acc:(0.95974)
 41. a_continent=SouthAmerica b_continent=NorthAmerica 223 ==> geodesic_dist=2576_9990 217    acc:(0.95872)
 42. rtt_cluster=cluster0 b_continent=NorthAmerica geodesic_dist=0_2575 261 ==> a_continent=NorthAmerica 254    acc:(0.9577)
 43. rtt_cluster=cluster0 a_continent=NorthAmerica b_continent=Asia 9 ==> geodesic_dist=13071_max 9    acc:(0.95667)
 44. rtt_cluster=cluster3 a_continent=Asia b_continent=SouthAmerica 9 ==> geodesic_dist=13071_max 9    acc:(0.95667)
 45. rtt_cluster=cluster3 a_continent=Asia geodesic_dist=13071_max 9 ==> b_continent=SouthAmerica 9    acc:(0.95667)
 46. rtt_cluster=cluster2 a_continent=SouthAmerica geodesic_dist=13071_max 59 ==> b_continent=Asia 57    acc:(0.956)
 47. rtt_cluster=cluster4 a_continent=Asia b_continent=NorthAmerica 227 ==> geodesic_dist=13071_max 219    acc:(0.9538)
 48. a_continent=NorthAmerica b_continent=NorthAmerica geodesic_dist=9991_13070 28 ==> rtt_cluster=cluster1 27    acc:(0.95326)
 49. rtt_cluster=cluster1 a_continent=Asia b_continent=NorthAmerica 171 ==> geodesic_dist=13071_max 165    acc:(0.95232)
 50. rtt_cluster=cluster0 a_continent=NorthAmerica geodesic_dist=0_2575 266 ==> b_continent=NorthAmerica 254    acc:(0.95117)
 51. rtt_cluster=cluster4 a_continent=NorthAmerica b_continent=Asia 239 ==> geodesic_dist=13071_max 228    acc:(0.94966)
 52. rtt_cluster=cluster0 b_continent=Europe geodesic_dist=13071_max 8 ==> a_continent=NorthAmerica 8    acc:(0.94837)
 53. rtt_cluster=cluster3 a_continent=NorthAmerica b_continent=MiddleEast 8 ==> geodesic_dist=2576_9990 8    acc:(0.94837)
 54. rtt_cluster=cluster3 a_continent=SouthAmerica b_continent=Asia 8 ==> geodesic_dist=13071_max 8    acc:(0.94837)
 55. rtt_cluster=cluster0 a_continent=MiddleEast geodesic_dist=9991_13070 25 ==> b_continent=NorthAmerica 24    acc:(0.94491)
 56. rtt_cluster=cluster1 a_continent=SouthAmerica 73 ==> b_continent=NorthAmerica geodesic_dist=2576_9990 70    acc:(0.94168)
 57. rtt_cluster=cluster2 a_continent=NorthAmerica b_continent=MiddleEast 7 ==> geodesic_dist=13071_max 7    acc:(0.93716)
 58. rtt_cluster=cluster4 a_continent=Asia b_continent=SouthAmerica 7 ==> geodesic_dist=13071_max 7    acc:(0.93716)
 59. rtt_cluster=cluster1 a_continent=NorthAmerica b_continent=Asia 177 ==> geodesic_dist=13071_max 167    acc:(0.93621)
 60. rtt_cluster=cluster2 a_continent=NorthAmerica b_continent=Asia 65 ==> geodesic_dist=13071_max 62    acc:(0.93522)
 61. rtt_cluster=cluster1 a_continent=MiddleEast geodesic_dist=2576_9990 22 ==> b_continent=Europe 21    acc:(0.93409)
 62. a_continent=MiddleEast b_continent=Asia geodesic_dist=9991_13070 61 ==> rtt_cluster=cluster2 58    acc:(0.93178)
 63. rtt_cluster=cluster2 b_continent=SouthAmerica geodesic_dist=13071_max 57 ==> a_continent=Asia 54    acc:(0.92811)
 64. rtt_cluster=cluster3 a_continent=NorthAmerica b_continent=Europe 55 ==> geodesic_dist=0_2575 52    acc:(0.92617)
 65. rtt_cluster=cluster0 a_continent=Asia geodesic_dist=9991_13070 6 ==> b_continent=NorthAmerica 6    acc:(0.9216)
 66. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=9991_13070 6 ==> b_continent=NorthAmerica 6    acc:(0.9216)
 67. rtt_cluster=cluster3 a_continent=MiddleEast b_continent=SouthAmerica 6 ==> geodesic_dist=9991_13070 6    acc:(0.9216)
 68. rtt_cluster=cluster3 a_continent=MiddleEast geodesic_dist=9991_13070 6 ==> b_continent=SouthAmerica 6    acc:(0.9216)
 69. rtt_cluster=cluster2 a_continent=Asia b_continent=NorthAmerica 63 ==> geodesic_dist=13071_max 59    acc:(0.92065)
 70. rtt_cluster=cluster3 a_continent=MiddleEast geodesic_dist=0_2575 106 ==> b_continent=Europe 98    acc:(0.91553)
 71. rtt_cluster=cluster4 b_continent=Asia geodesic_dist=13071_max 248 ==> a_continent=NorthAmerica 228    acc:(0.91329)
 72. a_continent=Asia b_continent=SouthAmerica 78 ==> geodesic_dist=13071_max 72    acc:(0.91317)
 73. a_continent=SouthAmerica b_continent=Asia 78 ==> geodesic_dist=13071_max 72    acc:(0.91317)
 74. a_continent=SouthAmerica geodesic_dist=13071_max 78 ==> b_continent=Asia 72    acc:(0.91317)
 75. b_continent=SouthAmerica geodesic_dist=13071_max 78 ==> a_continent=Asia 72    acc:(0.91317)
 76. rtt_cluster=cluster3 b_continent=MiddleEast geodesic_dist=0_2575 90 ==> a_continent=Europe 82    acc:(0.90593)
 77. a_continent=Europe b_continent=Asia geodesic_dist=13071_max 183 ==> rtt_cluster=cluster2 165    acc:(0.90187)
 78. rtt_cluster=cluster3 b_continent=SouthAmerica geodesic_dist=2576_9990 5 ==> a_continent=Europe 5    acc:(0.89931)
 79. rtt_cluster=cluster0 a_continent=SouthAmerica geodesic_dist=2576_9990 16 ==> b_continent=NorthAmerica 15    acc:(0.89837)
 80. rtt_cluster=cluster2 a_continent=SouthAmerica b_continent=MiddleEast 27 ==> geodesic_dist=9991_13070 25    acc:(0.89744)
 81. a_continent=MiddleEast b_continent=SouthAmerica 45 ==> geodesic_dist=9991_13070 41    acc:(0.89708)
 82. a_continent=SouthAmerica b_continent=MiddleEast 45 ==> geodesic_dist=9991_13070 41    acc:(0.89708)
 83. rtt_cluster=cluster4 a_continent=MiddleEast 136 ==> b_continent=NorthAmerica 120    acc:(0.88768)
 84. a_continent=Europe b_continent=NorthAmerica geodesic_dist=0_2575 64 ==> rtt_cluster=cluster3 57    acc:(0.88558)
 85. rtt_cluster=cluster1 a_continent=Asia b_continent=Europe 14 ==> geodesic_dist=2576_9990 13    acc:(0.87888)
 86. rtt_cluster=cluster1 a_continent=Asia 197 ==> b_continent=NorthAmerica 171    acc:(0.87419)
 87. rtt_cluster=cluster0 b_continent=MiddleEast geodesic_dist=9991_13070 29 ==> a_continent=NorthAmerica 26    acc:(0.86992)
 88. rtt_cluster=cluster3 b_continent=MiddleEast 149 ==> a_continent=Europe 129    acc:(0.86738)
 89. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=0_2575 13 ==> b_continent=MiddleEast 12    acc:(0.86686)
 90. rtt_cluster=cluster0 a_continent=Asia b_continent=MiddleEast 4 ==> geodesic_dist=0_2575 4    acc:(0.8663)
 91. rtt_cluster=cluster3 b_continent=MiddleEast geodesic_dist=9991_13070 4 ==> a_continent=SouthAmerica 4    acc:(0.8663)
 92. a_continent=MiddleEast b_continent=Asia geodesic_dist=2576_9990 21 ==> rtt_cluster=cluster2 19    acc:(0.86494)
 93. rtt_cluster=cluster0 a_continent=MiddleEast geodesic_dist=2576_9990 33 ==> b_continent=Europe 29    acc:(0.85518)
 94. a_continent=Asia b_continent=Europe geodesic_dist=9991_13070 183 ==> rtt_cluster=cluster2 157    acc:(0.85498)
 95. rtt_cluster=cluster3 a_continent=MiddleEast 166 ==> b_continent=Europe 142    acc:(0.84921)
 96. rtt_cluster=cluster2 b_continent=MiddleEast geodesic_dist=2576_9990 19 ==> a_continent=Asia 17    acc:(0.84859)
 97. a_continent=Europe b_continent=Asia geodesic_dist=9991_13070 183 ==> rtt_cluster=cluster2 156    acc:(0.84381)
 98. rtt_cluster=cluster1 b_continent=Asia 208 ==> a_continent=NorthAmerica 177    acc:(0.84124)
 99. rtt_cluster=cluster4 b_continent=SouthAmerica geodesic_dist=9991_13070 68 ==> a_continent=Europe 58    acc:(0.83907)
100. a_continent=NorthAmerica b_continent=NorthAmerica geodesic_dist=13071_max 38 ==> rtt_cluster=cluster1 32    acc:(0.81452)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo-OUT_predictiveapriori__cont,dist,country,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo
Instances:    9530
Attributes:   6
              rtt_cluster
              a_continent
              b_continent
              geodesic_dist
              a_country
              b_country
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. geodesic_dist=13071_max a_country=Japan 298 ==> a_continent=Asia 298    acc:(0.99499)
  2. rtt_cluster=cluster1 a_continent=Europe geodesic_dist=9991_13070 b_country=United 297 ==> b_continent=NorthAmerica 297    acc:(0.99499)
  3. b_country=Argentina 293 ==> b_continent=SouthAmerica 293    acc:(0.99499)
  4. b_country=Austria 293 ==> b_continent=Europe 293    acc:(0.99499)
  5. b_country=Brazil 293 ==> b_continent=SouthAmerica 293    acc:(0.99499)
  6. b_country=Norway 293 ==> b_continent=Europe 293    acc:(0.99499)
  7. b_country=Spain 293 ==> b_continent=Europe 293    acc:(0.99499)
  8. b_country=Portugal 292 ==> b_continent=Europe 292    acc:(0.99499)
  9. b_country=Switzerland 292 ==> b_continent=Europe 292    acc:(0.99499)
 10. rtt_cluster=cluster3 geodesic_dist=0_2575 a_country=United b_country=United 291 ==> a_continent=NorthAmerica b_continent=NorthAmerica 291    acc:(0.99499)
 11. a_country=Argentina 290 ==> a_continent=SouthAmerica 290    acc:(0.99499)
 12. a_country=Austria 290 ==> a_continent=Europe 290    acc:(0.99499)
 13. a_country=Brazil 290 ==> a_continent=SouthAmerica 290    acc:(0.99499)
 14. a_country=Norway 290 ==> a_continent=Europe 290    acc:(0.99499)
 15. a_country=Spain 290 ==> a_continent=Europe 290    acc:(0.99499)
 16. b_country=Korea 290 ==> b_continent=Asia 290    acc:(0.99499)
 17. a_country=Portugal 289 ==> a_continent=Europe 289    acc:(0.99499)
 18. a_country=Switzerland 289 ==> a_continent=Europe 289    acc:(0.99499)
 19. a_country=Korea 287 ==> a_continent=Asia 287    acc:(0.99499)
 20. rtt_cluster=cluster1 b_country=Canada 274 ==> b_continent=NorthAmerica 274    acc:(0.99499)
 21. b_continent=Europe geodesic_dist=13071_max a_country=United 266 ==> a_continent=NorthAmerica 266    acc:(0.99499)
 22. rtt_cluster=cluster0 geodesic_dist=2576_9990 b_country=United 258 ==> b_continent=NorthAmerica 258    acc:(0.99499)
 23. rtt_cluster=cluster1 a_country=Canada 255 ==> a_continent=NorthAmerica 255    acc:(0.99499)
 24. rtt_cluster=cluster0 a_continent=Europe b_country=United 253 ==> b_continent=NorthAmerica 253    acc:(0.99499)
 25. rtt_cluster=cluster3 geodesic_dist=2576_9990 a_country=United 248 ==> a_continent=NorthAmerica 248    acc:(0.99499)
 26. rtt_cluster=cluster0 geodesic_dist=0_2575 b_country=United 246 ==> b_continent=NorthAmerica 246    acc:(0.99499)
 27. rtt_cluster=cluster3 geodesic_dist=2576_9990 b_country=United 246 ==> b_continent=NorthAmerica 246    acc:(0.99499)
 28. rtt_cluster=cluster0 geodesic_dist=2576_9990 a_country=United 244 ==> a_continent=NorthAmerica 244    acc:(0.99499)
 29. b_continent=MiddleEast a_country=United 240 ==> a_continent=NorthAmerica 240    acc:(0.99499)
 30. geodesic_dist=0_2575 a_country=Germany 240 ==> a_continent=Europe 240    acc:(0.99499)
 31. geodesic_dist=0_2575 b_country=Germany 240 ==> b_continent=Europe 240    acc:(0.99499)
 32. rtt_cluster=cluster0 geodesic_dist=0_2575 a_country=United 240 ==> a_continent=NorthAmerica 240    acc:(0.99499)
 33. rtt_cluster=cluster1 geodesic_dist=2576_9990 a_country=United 238 ==> a_continent=NorthAmerica 238    acc:(0.99499)
 34. a_continent=Europe geodesic_dist=2576_9990 b_country=United 235 ==> b_continent=NorthAmerica 235    acc:(0.99498)
 35. a_continent=Europe geodesic_dist=13071_max b_country=United 235 ==> b_continent=NorthAmerica 235    acc:(0.99498)
 36. b_continent=Europe geodesic_dist=2576_9990 a_country=United 235 ==> a_continent=NorthAmerica 235    acc:(0.99498)
 37. a_continent=MiddleEast b_country=United 233 ==> b_continent=NorthAmerica 233    acc:(0.99498)
 38. a_continent=NorthAmerica b_country=Germany 228 ==> b_continent=Europe 228    acc:(0.99498)
 39. a_continent=NorthAmerica b_country=Canada 226 ==> b_continent=NorthAmerica 226    acc:(0.99498)
 40. rtt_cluster=cluster1 b_continent=Europe geodesic_dist=13071_max 224 ==> a_continent=NorthAmerica 224    acc:(0.99498)
 41. rtt_cluster=cluster3 b_country=Germany 223 ==> b_continent=Europe 223    acc:(0.99498)
 42. b_continent=NorthAmerica a_country=Germany 222 ==> a_continent=Europe 222    acc:(0.99498)
 43. b_continent=NorthAmerica a_country=Canada 220 ==> a_continent=NorthAmerica 220    acc:(0.99498)
 44. rtt_cluster=cluster1 geodesic_dist=2576_9990 b_country=United 220 ==> b_continent=NorthAmerica 220    acc:(0.99498)
 45. rtt_cluster=cluster3 a_country=Germany 212 ==> a_continent=Europe 212    acc:(0.99498)
 46. rtt_cluster=cluster4 b_continent=Asia a_country=United 205 ==> a_continent=NorthAmerica 205    acc:(0.99497)
 47. a_continent=Europe b_country=Canada 204 ==> b_continent=NorthAmerica 204    acc:(0.99497)
 48. b_continent=Europe a_country=Canada 204 ==> a_continent=NorthAmerica 204    acc:(0.99497)
 49. geodesic_dist=2576_9990 b_country=Canada 204 ==> b_continent=NorthAmerica 204    acc:(0.99497)
 50. rtt_cluster=cluster0 b_continent=Europe a_country=United 203 ==> a_continent=NorthAmerica 203    acc:(0.99497)
 51. geodesic_dist=2576_9990 a_country=Canada 201 ==> a_continent=NorthAmerica 201    acc:(0.99497)
 52. rtt_cluster=cluster4 a_continent=Asia b_country=United 200 ==> b_continent=NorthAmerica 200    acc:(0.99497)
 53. rtt_cluster=cluster2 b_country=Japan 199 ==> b_continent=Asia 199    acc:(0.99497)
 54. geodesic_dist=0_2575 a_country=Italy 199 ==> a_continent=Europe 199    acc:(0.99497)
 55. geodesic_dist=0_2575 b_country=Italy 199 ==> b_continent=Europe 199    acc:(0.99497)
 56. b_country=Singapore 198 ==> b_continent=Asia 198    acc:(0.99497)
 57. a_continent=Europe b_country=Germany 198 ==> b_continent=Europe 198    acc:(0.99497)
 58. b_continent=Europe a_country=Germany 198 ==> a_continent=Europe 198    acc:(0.99497)
 59. a_country=Singapore 196 ==> a_continent=Asia 196    acc:(0.99497)
 60. b_country=Russian 196 ==> b_continent=Asia 196    acc:(0.99497)
 61. a_country=United b_country=Canada 196 ==> a_continent=NorthAmerica b_continent=NorthAmerica 196    acc:(0.99497)
 62. b_country=Poland 195 ==> b_continent=Europe 195    acc:(0.99497)
 63. a_country=Russian 194 ==> a_continent=Asia 194    acc:(0.99497)
 64. a_country=Poland 193 ==> a_continent=Europe 193    acc:(0.99497)
 65. a_continent=NorthAmerica b_country=Greece 193 ==> b_continent=MiddleEast 193    acc:(0.99497)
 66. b_continent=SouthAmerica a_country=United 193 ==> a_continent=NorthAmerica 193    acc:(0.99497)
 67. rtt_cluster=cluster2 a_country=United 192 ==> a_continent=NorthAmerica 192    acc:(0.99497)
 68. a_country=United b_country=Germany 192 ==> a_continent=NorthAmerica b_continent=Europe 192    acc:(0.99497)
 69. a_continent=NorthAmerica b_country=Italy 191 ==> b_continent=Europe 191    acc:(0.99497)
 70. a_country=Canada b_country=United 190 ==> a_continent=NorthAmerica b_continent=NorthAmerica 190    acc:(0.99497)
 71. rtt_cluster=cluster2 b_country=United 188 ==> b_continent=NorthAmerica 188    acc:(0.99496)
 72. b_continent=NorthAmerica a_country=Greece 188 ==> a_continent=MiddleEast 188    acc:(0.99496)
 73. a_continent=SouthAmerica b_country=United 187 ==> b_continent=NorthAmerica 187    acc:(0.99496)
 74. a_country=Germany b_country=United 186 ==> a_continent=Europe b_continent=NorthAmerica 186    acc:(0.99496)
 75. b_continent=NorthAmerica a_country=Italy 185 ==> a_continent=Europe 185    acc:(0.99496)
 76. rtt_cluster=cluster3 geodesic_dist=2576_9990 a_country=United b_country=United 184 ==> a_continent=NorthAmerica b_continent=NorthAmerica 184    acc:(0.99496)
 77. rtt_cluster=cluster2 a_country=Japan 182 ==> a_continent=Asia 182    acc:(0.99496)
 78. geodesic_dist=9991_13070 a_country=Greece 176 ==> a_continent=MiddleEast 176    acc:(0.99496)
 79. geodesic_dist=9991_13070 b_country=Greece 176 ==> b_continent=MiddleEast 176    acc:(0.99496)
 80. geodesic_dist=13071_max a_country=Canada 174 ==> a_continent=NorthAmerica 174    acc:(0.99495)
 81. geodesic_dist=13071_max b_country=Canada 174 ==> b_continent=NorthAmerica 174    acc:(0.99495)
 82. geodesic_dist=0_2575 a_country=Greece 171 ==> a_continent=MiddleEast 171    acc:(0.99495)
 83. geodesic_dist=0_2575 b_country=Greece 171 ==> b_continent=MiddleEast 171    acc:(0.99495)
 84. a_continent=Europe b_country=Greece 170 ==> b_continent=MiddleEast 170    acc:(0.99495)
 85. b_continent=Europe a_country=Greece 170 ==> a_continent=MiddleEast 170    acc:(0.99495)
 86. rtt_cluster=cluster4 a_continent=Europe b_country=United 166 ==> b_continent=NorthAmerica 166    acc:(0.99495)
 87. a_continent=Europe b_country=Italy 165 ==> b_continent=Europe 165    acc:(0.99495)
 88. b_continent=Europe a_country=Italy 165 ==> a_continent=Europe 165    acc:(0.99495)
 89. rtt_cluster=cluster1 b_country=Germany 164 ==> b_continent=Europe 164    acc:(0.99495)
 90. a_country=United b_country=Greece 163 ==> a_continent=NorthAmerica 163    acc:(0.99494)
 91. rtt_cluster=cluster3 b_country=Canada 162 ==> a_continent=NorthAmerica b_continent=NorthAmerica 162    acc:(0.99494)
 92. a_country=United b_country=Italy 161 ==> a_continent=NorthAmerica 161    acc:(0.99494)
 93. a_country=Greece b_country=United 158 ==> a_continent=MiddleEast 158    acc:(0.99494)
 94. a_country=Italy b_country=United 155 ==> a_continent=Europe 155    acc:(0.99493)
 95. rtt_cluster=cluster0 geodesic_dist=9991_13070 b_country=United 155 ==> b_continent=NorthAmerica 155    acc:(0.99493)
 96. a_continent=Europe a_country=Italy b_country=United 155 ==> b_continent=NorthAmerica 155    acc:(0.99493)
 97. a_continent=NorthAmerica b_country=Japan 154 ==> b_continent=Asia geodesic_dist=13071_max 154    acc:(0.99493)
 98. b_continent=NorthAmerica a_country=Japan 150 ==> a_continent=Asia 150    acc:(0.99493)
 99. rtt_cluster=cluster1 a_country=Germany 149 ==> a_continent=Europe 149    acc:(0.99493)
100. a_continent=NorthAmerica b_continent=NorthAmerica geodesic_dist=0_2575 a_country=United b_country=United 517 ==> rtt_cluster=cluster3 291    acc:(0.28094)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo-OUT_predictiveapriori__country,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-4
Instances:    9530
Attributes:   3
              rtt_cluster
              a_country
              b_country
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. a_country=Germany b_country=Canada 36 ==> rtt_cluster=cluster1 36    acc:(0.99446)
  2. a_country=Germany b_country=Japan 24 ==> rtt_cluster=cluster2 24    acc:(0.99296)
  3. a_country=Japan b_country=Germany 24 ==> rtt_cluster=cluster2 24    acc:(0.99296)
  4. a_country=Greece b_country=Japan 20 ==> rtt_cluster=cluster2 20    acc:(0.99168)
  5. a_country=Canada b_country=Portugal 18 ==> rtt_cluster=cluster1 18    acc:(0.99072)
  6. a_country=Germany b_country=Portugal 18 ==> rtt_cluster=cluster3 18    acc:(0.99072)
  7. a_country=Norway b_country=Germany 18 ==> rtt_cluster=cluster3 18    acc:(0.99072)
  8. a_country=Portugal b_country=Germany 18 ==> rtt_cluster=cluster3 18    acc:(0.99072)
  9. a_country=Greece b_country=Korea 15 ==> rtt_cluster=cluster2 15    acc:(0.98862)
 10. a_country=Brazil b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 11. a_country=Germany b_country=Poland 12 ==> rtt_cluster=cluster3 12    acc:(0.98507)
 12. a_country=Germany b_country=Russian 12 ==> rtt_cluster=cluster3 12    acc:(0.98507)
 13. a_country=Germany b_country=Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 14. a_country=Japan b_country=Brazil 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 15. a_country=Japan b_country=Portugal 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 16. a_country=Japan b_country=Switzerland 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 17. a_country=Norway b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 18. a_country=Portugal b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 19. a_country=Russian b_country=Germany 12 ==> rtt_cluster=cluster3 12    acc:(0.98507)
 20. a_country=Singapore b_country=Germany 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 21. a_country=Switzerland b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 22. a_country=Greece b_country=Singapore 10 ==> rtt_cluster=cluster2 10    acc:(0.98108)
 23. a_country=Italy b_country=Singapore 10 ==> rtt_cluster=cluster2 10    acc:(0.98108)
 24. a_country=Singapore b_country=Italy 10 ==> rtt_cluster=cluster2 10    acc:(0.98108)
 25. a_country=Brazil b_country=Korea 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 26. a_country=Brazil b_country=Portugal 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 27. a_country=Brazil b_country=Spain 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 28. a_country=Korea b_country=Brazil 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 29. a_country=Korea b_country=Portugal 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 30. a_country=Portugal b_country=Brazil 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 31. a_country=Portugal b_country=Korea 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 32. a_country=Spain b_country=Brazil 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 33. a_country=Japan b_country=Russian 8 ==> rtt_cluster=cluster2 8    acc:(0.97419)
 34. a_country=Russian b_country=Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.97419)
 35. rtt_cluster=cluster1 b_country=Singapore 7 ==> a_country=United 7    acc:(0.96861)
 36. rtt_cluster=cluster1 a_country=Taiwan 6 ==> b_country=United 6    acc:(0.96036)
 37. rtt_cluster=cluster1 b_country=Taiwan 6 ==> a_country=United 6    acc:(0.96036)
 38. a_country=Brazil b_country=Russian 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 39. a_country=Brazil b_country=Singapore 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 40. a_country=Canada b_country=Finland 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 41. a_country=Canada b_country=Hong 6 ==> rtt_cluster=cluster4 6    acc:(0.96036)
 42. a_country=Canada b_country=Hungary 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 43. a_country=Canada b_country=Slovenia 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 44. a_country=Canada b_country=Sweden 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 45. a_country=Canada b_country=Taiwan 6 ==> rtt_cluster=cluster4 6    acc:(0.96036)
 46. a_country=Finland b_country=Canada 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 47. a_country=Finland b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 48. a_country=France b_country=Canada 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 49. a_country=France b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 50. a_country=Germany b_country=Czech 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 51. a_country=Germany b_country=Finland 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 52. a_country=Germany b_country=France 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 53. a_country=Germany b_country=Hungary 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 54. a_country=Germany b_country=Israel 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 55. a_country=Germany b_country=Slovenia 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 56. a_country=Germany b_country=Sweden 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 57. a_country=Germany b_country=Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 58. a_country=Hong b_country=Canada 6 ==> rtt_cluster=cluster4 6    acc:(0.96036)
 59. a_country=Hong b_country=Germany 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 60. a_country=Hungary b_country=Canada 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 61. a_country=Hungary b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 62. a_country=Israel b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 63. a_country=Korea b_country=Russian 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 64. a_country=Norway b_country=Poland 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 65. a_country=Portugal b_country=Poland 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 66. a_country=Singapore b_country=Norway 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 67. a_country=Switzerland b_country=Singapore 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 68. a_country=Japan b_country=Canada 24 ==> rtt_cluster=cluster1 23    acc:(0.95755)
 69. rtt_cluster=cluster1 a_country=Singapore 5 ==> b_country=United 5    acc:(0.94737)
 70. a_country=Italy b_country=Japan 20 ==> rtt_cluster=cluster2 19    acc:(0.94097)
 71. a_country=Portugal b_country=Canada 18 ==> rtt_cluster=cluster1 17    acc:(0.93049)
 72. a_country=Spain b_country=Germany 18 ==> rtt_cluster=cluster3 17    acc:(0.93049)
 73. a_country=Finland b_country=Japan 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 74. a_country=France b_country=Japan 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 75. a_country=Hungary b_country=Japan 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 76. a_country=Japan b_country=Czech 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 77. a_country=Japan b_country=Finland 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 78. a_country=Japan b_country=Hungary 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 79. a_country=Japan b_country=Taiwan 4 ==> rtt_cluster=cluster3 4    acc:(0.92529)
 80. a_country=Japan b_country=Turkey 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 81. a_country=Greece b_country=Brazil 15 ==> rtt_cluster=cluster2 14    acc:(0.91032)
 82. a_country=Italy b_country=Korea 15 ==> rtt_cluster=cluster2 14    acc:(0.91032)
 83. a_country=Korea b_country=Italy 15 ==> rtt_cluster=cluster2 14    acc:(0.91032)
 84. a_country=Brazil b_country=Czech 3 ==> rtt_cluster=cluster4 3    acc:(0.88461)
 85. a_country=Brazil b_country=Hong 3 ==> rtt_cluster=cluster2 3    acc:(0.88461)
 86. a_country=Japan b_country=Cyprus 3 ==> rtt_cluster=cluster2 3    acc:(0.88461)
 87. a_country=Norway b_country=Hungary 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 88. a_country=Portugal b_country=Czech 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 89. a_country=Portugal b_country=Finland 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 90. a_country=Portugal b_country=France 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 91. a_country=Spain b_country=Hong 3 ==> rtt_cluster=cluster4 3    acc:(0.88461)
 92. a_country=Poland b_country=Germany 12 ==> rtt_cluster=cluster3 11    acc:(0.87962)
 93. a_country=United b_country=Hong 32 ==> rtt_cluster=cluster4 29    acc:(0.87208)
 94. a_country=Canada b_country=Canada 30 ==> rtt_cluster=cluster3 27    acc:(0.86885)
 95. a_country=Canada b_country=Germany 36 ==> rtt_cluster=cluster1 32    acc:(0.86732)
 96. a_country=Hong b_country=United 31 ==> rtt_cluster=cluster4 27    acc:(0.8577)
 97. rtt_cluster=cluster4 b_country=Russian 39 ==> a_country=United 33    acc:(0.84966)
 98. rtt_cluster=cluster4 a_country=Cyprus 10 ==> b_country=United 9    acc:(0.84711)
 99. rtt_cluster=cluster1 b_country=Austria 59 ==> a_country=United 49    acc:(0.84525)
100. a_country=United b_country=Hungary 32 ==> rtt_cluster=cluster1 24    acc:(0.70712)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo.dat <==
cluster3,Europe,Europe,2479410
cluster3,Europe,Europe,1628657
cluster1,Europe,NorthAmerica,11404204
cluster3,Europe,Europe,1163977
cluster1,Europe,NorthAmerica,11033609
cluster3,Europe,MiddleEast,956933
cluster0,Europe,Europe,556871
cluster3,Europe,Europe,1134716
cluster3,Europe,Europe,1151871
cluster1,Europe,NorthAmerica,10495986
cluster3,Europe,SouthAmerica,11057869
cluster0,Europe,NorthAmerica,10423319
cluster1,Europe,Asia,3088652
cluster1,Europe,NorthAmerica,11274576
cluster0,Europe,NorthAmerica,10543748
cluster4,Europe,NorthAmerica,10927088
cluster1,Europe,NorthAmerica,12544736
cluster2,Europe,Asia,10090332
cluster0,Europe,MiddleEast,2303043
cluster4,Europe,NorthAmerica,15263302
cluster1,Europe,NorthAmerica,9803876
cluster4,Europe,SouthAmerica,9455042
cluster3,Europe,NorthAmerica,2284459
cluster3,Europe,Europe,1085172
cluster2,Europe,Asia,12474135
cluster2,Europe,Asia,12483283
cluster2,Europe,SouthAmerica,9215696
cluster3,Europe,Europe,1833001
cluster4,Europe,Asia,11065111
cluster0,Europe,MiddleEast,676575
cluster3,Europe,Europe,1692472
cluster3,Europe,MiddleEast,956933
cluster1,Europe,MiddleEast,1577492
cluster2,Europe,Asia,12539443
cluster1,Europe,NorthAmerica,15248696
cluster3,Europe,Europe,986500
cluster1,Europe,NorthAmerica,10435993
cluster1,Europe,NorthAmerica,12042731
cluster2,Europe,Asia,13717563
cluster3,Europe,Europe,2363691
cluster2,Europe,Asia,10090332
cluster1,Europe,NorthAmerica,11250152
cluster1,Europe,NorthAmerica,11607927
cluster0,Europe,NorthAmerica,10166457
cluster3,Europe,Europe,1296398
cluster3,Europe,Europe,1330269
cluster2,Europe,Asia,11818598
cluster4,Europe,NorthAmerica,15014528
cluster2,Europe,Asia,13474705
cluster4,Europe,NorthAmerica,11321306
cluster0,Europe,Europe,2101681
cluster1,Europe,NorthAmerica,12057816
cluster2,Europe,NorthAmerica,15277032
cluster2,Europe,Asia,13474705
cluster3,Europe,Europe,2574782
cluster1,Europe,NorthAmerica,13580125
cluster3,Europe,Europe,923096
cluster3,Europe,Europe,2682854
cluster1,Europe,NorthAmerica,12424922
cluster3,Europe,MiddleEast,738465
cluster1,Europe,NorthAmerica,11013463
cluster1,Europe,NorthAmerica,14841914
cluster3,Europe,Europe,1421742
cluster3,Europe,Europe,1155152
cluster1,Europe,NorthAmerica,15425002
cluster2,Europe,SouthAmerica,11057869
cluster0,Europe,Europe,3450852
cluster1,Europe,NorthAmerica,15277032
cluster0,Europe,Europe,1358368
cluster1,Europe,NorthAmerica,12289445
cluster4,Europe,NorthAmerica,15286904
cluster4,Europe,SouthAmerica,11057869
cluster3,Europe,Europe,2610189
cluster3,Europe,Europe,2682854
cluster3,Europe,Europe,1330900
cluster3,Europe,Europe,1722529
cluster3,Europe,NorthAmerica,2284459
cluster1,Europe,Asia,3088652
cluster3,Europe,Europe,863942
cluster3,Europe,Europe,1617201
cluster1,Europe,NorthAmerica,11404566
cluster1,Europe,Asia,13717563
cluster2,Europe,NorthAmerica,15403305
cluster3,Europe,Europe,1692472
cluster3,Europe,Europe,1491020
cluster3,Europe,Europe,1536584
cluster1,Europe,NorthAmerica,9859380
cluster2,Europe,SouthAmerica,9215696
cluster1,Europe,Europe,2101681
cluster3,Europe,NorthAmerica,12288256
cluster3,Europe,Europe,1457329
cluster0,Europe,MiddleEast,1133396
cluster1,Europe,Europe,2547357
cluster3,Europe,NorthAmerica,9876479
cluster3,Europe,NorthAmerica,10212470
cluster0,NorthAmerica,Europe,10011510
cluster1,NorthAmerica,Europe,9713583
cluster1,NorthAmerica,Europe,9502035
cluster3,NorthAmerica,NorthAmerica,1387953
cluster1,NorthAmerica,Europe,9202194
cluster3,NorthAmerica,NorthAmerica,1026373
cluster1,NorthAmerica,MiddleEast,10960614
cluster0,NorthAmerica,Europe,9722344
cluster0,NorthAmerica,Europe,9626154
cluster1,NorthAmerica,Europe,10473403
cluster3,NorthAmerica,NorthAmerica,479744
cluster0,NorthAmerica,SouthAmerica,3744619
cluster3,NorthAmerica,NorthAmerica,425293
cluster1,NorthAmerica,Asia,12596552
cluster3,NorthAmerica,NorthAmerica,1263950
cluster0,NorthAmerica,NorthAmerica,531390
cluster3,NorthAmerica,NorthAmerica,921475
cluster0,NorthAmerica,NorthAmerica,2517965
cluster2,NorthAmerica,Asia,20235833
cluster0,NorthAmerica,MiddleEast,12253555
cluster1,NorthAmerica,NorthAmerica,5232572
cluster0,NorthAmerica,NorthAmerica,232420
cluster1,NorthAmerica,SouthAmerica,4691128
cluster1,NorthAmerica,NorthAmerica,8394203
cluster1,NorthAmerica,Europe,9373148
cluster4,NorthAmerica,Asia,22394262
cluster4,NorthAmerica,Asia,22399812
cluster4,NorthAmerica,SouthAmerica,3252924
cluster1,NorthAmerica,Europe,9532858
cluster4,NorthAmerica,Asia,21040427
cluster4,NorthAmerica,MiddleEast,10641695
cluster1,NorthAmerica,Europe,10727516
cluster1,NorthAmerica,MiddleEast,10960614
cluster1,NorthAmerica,MiddleEast,11534890
cluster4,NorthAmerica,Asia,22456670
cluster3,NorthAmerica,NorthAmerica,5205148
cluster1,NorthAmerica,Europe,9941839
cluster3,NorthAmerica,NorthAmerica,421363
cluster3,NorthAmerica,NorthAmerica,2014713
cluster4,NorthAmerica,Asia,23639101
cluster1,NorthAmerica,Europe,10493192
cluster2,NorthAmerica,Asia,20235833
cluster3,NorthAmerica,NorthAmerica,1234462
cluster0,NorthAmerica,NorthAmerica,1587713
cluster0,NorthAmerica,NorthAmerica,157182
cluster1,NorthAmerica,Europe,9312978
cluster1,NorthAmerica,Europe,9190640
cluster4,NorthAmerica,Asia,21777743
cluster0,NorthAmerica,NorthAmerica,4985048
cluster4,NorthAmerica,MiddleEast,12028976
cluster4,NorthAmerica,Asia,23397508
cluster3,NorthAmerica,NorthAmerica,1308480
cluster0,NorthAmerica,Europe,7938906
cluster3,NorthAmerica,NorthAmerica,2040066
cluster2,NorthAmerica,NorthAmerica,5246154
cluster4,NorthAmerica,Asia,23397508
cluster1,NorthAmerica,Europe,9724544
cluster3,NorthAmerica,NorthAmerica,3514495
cluster1,NorthAmerica,Europe,9961485
cluster1,NorthAmerica,Europe,7337967
cluster3,NorthAmerica,NorthAmerica,2406950
cluster0,NorthAmerica,MiddleEast,10740243
cluster3,NorthAmerica,NorthAmerica,1006448
cluster0,NorthAmerica,NorthAmerica,4813408
cluster1,NorthAmerica,Europe,10069922
cluster1,NorthAmerica,Europe,10179592
cluster1,NorthAmerica,NorthAmerica,5378306
cluster4,NorthAmerica,SouthAmerica,3744619
cluster1,NorthAmerica,Europe,10834785
cluster0,NorthAmerica,NorthAmerica,5246154
cluster2,NorthAmerica,Europe,9100089
cluster3,NorthAmerica,NorthAmerica,2261761
cluster0,NorthAmerica,NorthAmerica,5255868
cluster4,NorthAmerica,SouthAmerica,3744619
cluster1,NorthAmerica,Europe,11276712
cluster1,NorthAmerica,Europe,7337967
cluster1,NorthAmerica,Europe,9039951
cluster1,NorthAmerica,Europe,9487439
cluster1,NorthAmerica,NorthAmerica,8394203
cluster1,NorthAmerica,Asia,12596552
cluster1,NorthAmerica,Europe,9603496
cluster1,NorthAmerica,Europe,9393673
cluster3,NorthAmerica,NorthAmerica,1388232
cluster4,NorthAmerica,Asia,23639101
cluster0,NorthAmerica,NorthAmerica,5354533
cluster0,NorthAmerica,Europe,10727516
cluster1,NorthAmerica,Europe,8586766
cluster0,NorthAmerica,Europe,9241228
cluster3,NorthAmerica,NorthAmerica,245206
cluster4,NorthAmerica,SouthAmerica,3252924
cluster1,NorthAmerica,Europe,7938906
cluster3,NorthAmerica,NorthAmerica,2260093
cluster1,NorthAmerica,Europe,9307424
cluster1,NorthAmerica,MiddleEast,11122406
cluster1,NorthAmerica,Europe,7473779
cluster3,NorthAmerica,NorthAmerica,139680
cluster3,NorthAmerica,NorthAmerica,204892
cluster3,Europe,Europe,2479410
cluster0,Europe,NorthAmerica,9713583
cluster3,Europe,Europe,922483
cluster1,Europe,NorthAmerica,11032212
cluster3,Europe,Europe,1668755
cluster1,Europe,NorthAmerica,10804160
cluster3,Europe,MiddleEast,2739289
cluster0,Europe,Europe,1973860
cluster0,Europe,Europe,1383818
cluster3,Europe,Europe,1623052
cluster1,Europe,NorthAmerica,10112154
cluster3,Europe,SouthAmerica,12312894
cluster0,Europe,NorthAmerica,10185614
cluster3,Europe,Asia,3005312
cluster1,Europe,NorthAmerica,10948078
cluster0,Europe,NorthAmerica,10218554
cluster4,Europe,NorthAmerica,10700559
cluster0,Europe,NorthAmerica,12287496
cluster2,Europe,Asia,10946333
cluster3,Europe,MiddleEast,3958324
cluster1,Europe,NorthAmerica,14854744
cluster1,Europe,NorthAmerica,9456238
cluster4,Europe,SouthAmerica,10883486
cluster3,Europe,NorthAmerica,1521167
cluster3,Europe,Europe,1593443
cluster2,Europe,Asia,12994331
cluster2,Europe,Asia,12996529
cluster4,Europe,SouthAmerica,10247767
cluster3,Europe,Europe,702049
cluster4,Europe,Asia,11685138
cluster0,Europe,MiddleEast,2440190
cluster3,Europe,Europe,1400112
cluster3,Europe,MiddleEast,2739289
cluster1,Europe,MiddleEast,2825274
cluster4,Europe,Asia,13053432
cluster1,Europe,NorthAmerica,14776630
cluster3,Europe,Europe,1497042
cluster1,Europe,NorthAmerica,10048909
cluster1,Europe,NorthAmerica,11614528
cluster2,Europe,Asia,14218611
cluster0,Europe,Europe,794471
cluster2,Europe,Asia,10946333
cluster1,Europe,NorthAmerica,10884038
cluster0,Europe,NorthAmerica,11213124
cluster0,Europe,NorthAmerica,9875531
cluster3,Europe,Europe,1398562
cluster3,Europe,Europe,1474249
cluster2,Europe,Asia,12392522
cluster1,Europe,NorthAmerica,14627619
cluster1,Europe,MiddleEast,3577063
cluster2,Europe,Asia,13980685
cluster0,Europe,NorthAmerica,10973587
cluster0,Europe,Europe,2692196
cluster1,Europe,NorthAmerica,11669187
cluster2,Europe,NorthAmerica,14865889
cluster2,Europe,Asia,13980685
cluster0,Europe,Europe,96767
cluster1,Europe,NorthAmerica,13066818
cluster3,Europe,Europe,1562248
cluster3,Europe,Europe,3224887
cluster1,Europe,NorthAmerica,12140929
cluster3,Europe,MiddleEast,2616047
cluster1,Europe,NorthAmerica,10749646
cluster1,Europe,NorthAmerica,14462253
cluster3,Europe,Europe,1110106
cluster3,Europe,Europe,1412065
cluster1,Europe,NorthAmerica,14946535
cluster2,Europe,SouthAmerica,12312894
cluster0,Europe,Europe,1388224
cluster1,Europe,NorthAmerica,14865889
cluster0,Europe,Europe,1540256
cluster1,Europe,NorthAmerica,12051205
cluster4,Europe,NorthAmerica,14872991
cluster2,Europe,SouthAmerica,12312894
cluster3,Europe,Europe,1569992
cluster3,Europe,Europe,3224887
cluster3,Europe,Europe,1650542
cluster3,Europe,Europe,834926
cluster3,Europe,NorthAmerica,1521167
cluster1,Europe,Asia,3005312
cluster0,Europe,Europe,1687446
cluster3,Europe,Europe,996830
cluster1,Europe,NorthAmerica,11032094
cluster2,Europe,Asia,14218611
cluster1,Europe,NorthAmerica,14919937
cluster3,Europe,Europe,1400112
cluster3,Europe,Europe,2258121
cluster3,Europe,Europe,1196846
cluster1,Europe,NorthAmerica,9449581
cluster2,Europe,SouthAmerica,10247767
cluster3,Europe,Europe,2692196
cluster1,Europe,NorthAmerica,12051555
cluster3,Europe,Europe,1225976
cluster3,Europe,MiddleEast,3052603
cluster3,Europe,Europe,3280267
cluster0,Europe,NorthAmerica,9565798
cluster0,Europe,NorthAmerica,9928373
cluster3,Europe,Europe,1628657
cluster1,Europe,NorthAmerica,9502035
cluster3,Europe,Europe,922483
cluster1,Europe,NorthAmerica,10861556
cluster3,Europe,Europe,755950
cluster1,Europe,NorthAmerica,10577604
cluster3,Europe,MiddleEast,2101653
cluster0,Europe,Europe,1089065
cluster0,Europe,Europe,494127
cluster3,Europe,Europe,1101695
cluster1,Europe,NorthAmerica,9937220
cluster3,Europe,SouthAmerica,11578479
cluster1,Europe,NorthAmerica,9956357
cluster3,Europe,Asia,3095676
cluster0,Europe,NorthAmerica,10759495
cluster0,Europe,NorthAmerica,10022582
cluster4,Europe,NorthAmerica,10471976
cluster1,Europe,NorthAmerica,12082878
cluster2,Europe,Asia,10889835
cluster3,Europe,MiddleEast,3459933
cluster1,Europe,NorthAmerica,14722442
cluster1,Europe,NorthAmerica,9260532
cluster4,Europe,SouthAmerica,10104916
cluster3,Europe,NorthAmerica,1111272
cluster3,Europe,Europe,670830
cluster2,Europe,Asia,13063708
cluster2,Europe,Asia,13068377
cluster4,Europe,SouthAmerica,9578768
cluster0,Europe,Europe,221225
cluster2,Europe,Asia,11713278
cluster0,Europe,MiddleEast,1755365
cluster3,Europe,Europe,1226876
cluster3,Europe,MiddleEast,2101653
cluster0,Europe,MiddleEast,2378287
cluster4,Europe,Asia,13125244
cluster1,Europe,NorthAmerica,14667886
cluster3,Europe,Europe,720623
cluster1,Europe,NorthAmerica,9874551
cluster1,Europe,NorthAmerica,11469937
cluster2,Europe,Asia,14299039
cluster3,Europe,Europe,1229555
cluster2,Europe,Asia,10889835
cluster1,Europe,NorthAmerica,10709844
cluster0,Europe,NorthAmerica,11052641
cluster0,Europe,NorthAmerica,9663098
cluster3,Europe,Europe,482667
cluster3,Europe,Europe,576584
cluster2,Europe,Asia,12440728
cluster4,Europe,NorthAmerica,14485924
cluster2,Europe,Asia,14058682
cluster0,Europe,NorthAmerica,10793248
cluster0,Europe,Europe,1948794
cluster0,Europe,NorthAmerica,11510128
cluster2,Europe,NorthAmerica,14734634
cluster2,Europe,Asia,14058682
cluster3,Europe,Europe,1018395
cluster1,Europe,NorthAmerica,12964082
cluster3,Europe,Europe,782297
cluster3,Europe,Europe,2545401
cluster1,Europe,NorthAmerica,11945614
cluster0,Europe,MiddleEast,1931561
cluster1,Europe,NorthAmerica,10535592
cluster0,Europe,NorthAmerica,14317002
cluster3,Europe,Europe,585616
cluster3,Europe,Europe,798159
cluster1,Europe,NorthAmerica,14840886
cluster2,Europe,SouthAmerica,11578479
cluster3,Europe,Europe,2195536
cluster1,Europe,NorthAmerica,14734634
cluster0,Europe,Europe,658639
cluster1,Europe,NorthAmerica,11837704
cluster1,Europe,NorthAmerica,14742834
cluster4,Europe,SouthAmerica,11578479
cluster3,Europe,Europe,1896990
cluster3,Europe,Europe,2545401
cluster3,Europe,Europe,770689
cluster3,Europe,Europe,94496
cluster3,Europe,NorthAmerica,1111272
cluster3,Europe,Asia,3095676
cluster3,Europe,Europe,786698
cluster0,Europe,Europe,118671
cluster1,Europe,NorthAmerica,10861618
cluster2,Europe,Asia,14299039
cluster1,Europe,NorthAmerica,14815951
cluster3,Europe,Europe,1226876
cluster3,Europe,Europe,1413012
cluster0,Europe,Europe,332877
cluster1,Europe,NorthAmerica,9277288
cluster4,Europe,SouthAmerica,9578768
cluster3,Europe,Europe,1948794
cluster1,Europe,NorthAmerica,11837464
cluster3,Europe,Europe,326354
cluster3,Europe,MiddleEast,2406154
cluster3,Europe,Europe,2551912
cluster1,Europe,NorthAmerica,9357409
cluster1,Europe,NorthAmerica,9713930
cluster1,NorthAmerica,Europe,11404204
cluster0,NorthAmerica,NorthAmerica,1387953
cluster1,NorthAmerica,Europe,11032212
cluster1,NorthAmerica,Europe,10861556
cluster1,NorthAmerica,Europe,10582957
cluster3,NorthAmerica,NorthAmerica,373878
cluster1,NorthAmerica,MiddleEast,12352172
cluster4,NorthAmerica,Europe,11109607
cluster0,NorthAmerica,Europe,11000670
cluster1,NorthAmerica,Europe,11847037
cluster3,NorthAmerica,NorthAmerica,916804
cluster1,NorthAmerica,SouthAmerica,4068905
cluster0,NorthAmerica,NorthAmerica,977014
cluster1,NorthAmerica,Asia,13942772
cluster3,NorthAmerica,NorthAmerica,124652
cluster0,NorthAmerica,NorthAmerica,856464
cluster0,NorthAmerica,NorthAmerica,479588
cluster0,NorthAmerica,NorthAmerica,1130862
cluster4,NorthAmerica,Asia,21634135
cluster1,NorthAmerica,MiddleEast,13647056
cluster3,NorthAmerica,NorthAmerica,3845592
cluster0,NorthAmerica,NorthAmerica,1605353
cluster1,NorthAmerica,SouthAmerica,5381410
cluster1,NorthAmerica,NorthAmerica,9752748
cluster1,NorthAmerica,Europe,10752784
cluster4,NorthAmerica,Asia,23757886
cluster2,NorthAmerica,Asia,23761176
cluster4,NorthAmerica,SouthAmerica,4084901
cluster1,NorthAmerica,Europe,10883861
cluster4,NorthAmerica,Asia,22421492
cluster4,NorthAmerica,MiddleEast,12031637
cluster1,NorthAmerica,Europe,12085209
cluster1,NorthAmerica,MiddleEast,12352172
cluster1,NorthAmerica,MiddleEast,12921902
cluster1,NorthAmerica,Asia,23818382
cluster3,NorthAmerica,NorthAmerica,3817740
cluster1,NorthAmerica,Europe,11318149
cluster3,NorthAmerica,NorthAmerica,978303
cluster3,NorthAmerica,NorthAmerica,626227
cluster1,NorthAmerica,Asia,24998354
cluster1,NorthAmerica,Europe,11817439
cluster4,NorthAmerica,Asia,21634135
cluster3,NorthAmerica,NorthAmerica,153519
cluster3,NorthAmerica,NorthAmerica,199438
cluster0,NorthAmerica,NorthAmerica,1231943
cluster1,NorthAmerica,Europe,10687215
cluster1,NorthAmerica,Europe,10566247
cluster4,NorthAmerica,Asia,23153945
cluster0,NorthAmerica,NorthAmerica,3600678
cluster4,NorthAmerica,MiddleEast,13421594
cluster1,NorthAmerica,Asia,24758589
cluster0,NorthAmerica,NorthAmerica,79492
cluster1,NorthAmerica,Europe,9329189
cluster3,NorthAmerica,NorthAmerica,652230
cluster2,NorthAmerica,NorthAmerica,3858846
cluster1,NorthAmerica,Asia,24758589
cluster1,NorthAmerica,Europe,11037974
cluster3,NorthAmerica,NorthAmerica,2130995
cluster1,NorthAmerica,Europe,11339351
cluster1,NorthAmerica,Europe,8730057
cluster3,NorthAmerica,NorthAmerica,1019224
cluster4,NorthAmerica,MiddleEast,12131742
cluster3,NorthAmerica,NorthAmerica,387252
cluster3,NorthAmerica,NorthAmerica,3429391
cluster1,NorthAmerica,Europe,11432917
cluster1,NorthAmerica,Europe,11551186
cluster3,NorthAmerica,NorthAmerica,3991621
cluster1,NorthAmerica,SouthAmerica,4068905
cluster4,NorthAmerica,Europe,12096716
cluster3,NorthAmerica,NorthAmerica,3858846
cluster2,NorthAmerica,Europe,10476835
cluster3,NorthAmerica,NorthAmerica,872849
cluster0,NorthAmerica,NorthAmerica,3868220
cluster4,NorthAmerica,SouthAmerica,4068905
cluster1,NorthAmerica,Europe,12600025
cluster1,NorthAmerica,Europe,8730057
cluster1,NorthAmerica,Europe,10419185
cluster1,NorthAmerica,Europe,10843519
cluster1,NorthAmerica,NorthAmerica,9752748
cluster1,NorthAmerica,Asia,13942772
cluster0,NorthAmerica,Europe,10985490
cluster1,NorthAmerica,Europe,10755221
cluster3,NorthAmerica,NorthAmerica,303
cluster1,NorthAmerica,Asia,24998354
cluster3,NorthAmerica,NorthAmerica,3968702
cluster1,NorthAmerica,Europe,12085209
cluster1,NorthAmerica,Europe,9975442
cluster1,NorthAmerica,Europe,10608510
cluster3,NorthAmerica,NorthAmerica,1569090
cluster4,NorthAmerica,SouthAmerica,4084901
cluster1,NorthAmerica,Europe,9329189
cluster3,NorthAmerica,NorthAmerica,871138
cluster1,NorthAmerica,Europe,10676300
cluster1,NorthAmerica,MiddleEast,12515775
cluster1,NorthAmerica,Europe,8866867
cluster0,NorthAmerica,NorthAmerica,1525158
cluster0,NorthAmerica,NorthAmerica,1185510
cluster3,Europe,Europe,1163977
cluster0,Europe,NorthAmerica,9202194
cluster3,Europe,Europe,1668755
cluster3,Europe,Europe,755950
cluster1,Europe,NorthAmerica,10582957
cluster1,Europe,NorthAmerica,10257478
cluster3,Europe,MiddleEast,1932320
cluster0,Europe,Europe,634791
cluster0,Europe,Europe,479262
cluster3,Europe,Europe,1290530
cluster1,Europe,NorthAmerica,9662268
cluster3,Europe,SouthAmerica,10866604
cluster0,Europe,NorthAmerica,9638887
cluster3,Europe,Asia,3493871
cluster1,Europe,NorthAmerica,10467696
cluster0,Europe,NorthAmerica,9730570
cluster4,Europe,NorthAmerica,10151045
cluster0,Europe,NorthAmerica,11769890
cluster2,Europe,Asia,11047883
cluster3,Europe,MiddleEast,3347223
cluster1,Europe,NorthAmerica,14453055
cluster1,Europe,NorthAmerica,8975215
cluster4,Europe,SouthAmerica,9377410
cluster3,Europe,NorthAmerica,1119749
cluster3,Europe,Europe,175665
cluster2,Europe,Asia,13304174
cluster2,Europe,Asia,13310680
cluster4,Europe,SouthAmerica,8926953
cluster3,Europe,Europe,969896
cluster4,Europe,Asia,11927609
cluster0,Europe,MiddleEast,1569956
cluster3,Europe,Europe,1667048
cluster3,Europe,MiddleEast,1932320
cluster1,Europe,MiddleEast,2395352
cluster2,Europe,Asia,13367381
cluster1,Europe,NorthAmerica,14416666
cluster3,Europe,Europe,754161
cluster1,Europe,NorthAmerica,9600559
cluster1,Europe,NorthAmerica,11207406
cluster2,Europe,Asia,14545424
cluster3,Europe,Europe,1931166
cluster2,Europe,Asia,11047883
cluster1,Europe,NorthAmerica,10429575
cluster1,Europe,NorthAmerica,10780601
cluster0,Europe,NorthAmerica,9361189
cluster0,Europe,Europe,273348
cluster3,Europe,Europe,207159
cluster2,Europe,Asia,12667505
cluster4,Europe,NorthAmerica,14210150
cluster3,Europe,MiddleEast,3025964
cluster2,Europe,Asia,14303633
cluster0,Europe,NorthAmerica,10507618
cluster0,Europe,Europe,1357356
cluster1,Europe,NorthAmerica,11236198
cluster2,Europe,NorthAmerica,14466014
cluster2,Europe,Asia,14303633
cluster3,Europe,Europe,1762934
cluster1,Europe,NorthAmerica,12724832
cluster3,Europe,Europe,765319
cluster3,Europe,Europe,1986748
cluster1,Europe,NorthAmerica,11640785
cluster3,Europe,MiddleEast,1720309
cluster1,Europe,NorthAmerica,10225553
cluster1,Europe,NorthAmerica,14039157
cluster3,Europe,Europe,1035594
cluster3,Europe,Europe,1021628
cluster1,Europe,NorthAmerica,14591319
cluster4,Europe,SouthAmerica,10866604
cluster0,Europe,Europe,2945193
cluster1,Europe,NorthAmerica,14466014
cluster0,Europe,Europe,197647
cluster1,Europe,NorthAmerica,11519242
cluster4,Europe,NorthAmerica,14475036
cluster4,Europe,SouthAmerica,10866604
cluster3,Europe,Europe,2502629
cluster3,Europe,Europe,1986748
cluster3,Europe,Europe,178632
cluster3,Europe,Europe,836402
cluster3,Europe,NorthAmerica,1119749
cluster3,Europe,Asia,3493871
cluster0,Europe,Europe,410255
cluster3,Europe,Europe,671698
cluster1,Europe,NorthAmerica,10583159
cluster2,Europe,Asia,14545424
cluster1,Europe,NorthAmerica,14567704
cluster3,Europe,Europe,1667048
cluster3,Europe,Europe,730046
cluster3,Europe,Europe,485431
cluster1,Europe,NorthAmerica,9010095
cluster4,Europe,SouthAmerica,8926953
cluster3,Europe,Europe,1357356
cluster1,Europe,NorthAmerica,11518539
cluster3,Europe,Europe,443087
cluster3,Europe,MiddleEast,2193896
cluster3,Europe,Europe,1942808
cluster0,Europe,NorthAmerica,9061308
cluster0,Europe,NorthAmerica,9410024
cluster1,NorthAmerica,Europe,11033609
cluster3,NorthAmerica,NorthAmerica,1026373
cluster1,NorthAmerica,Europe,10804160
cluster1,NorthAmerica,Europe,10577604
cluster3,NorthAmerica,NorthAmerica,373878
cluster1,NorthAmerica,Europe,10257478
cluster1,NorthAmerica,MiddleEast,11984612
cluster4,NorthAmerica,Europe,10765298
cluster0,NorthAmerica,Europe,10689603
cluster1,NorthAmerica,Europe,11538437
cluster3,NorthAmerica,NorthAmerica,569733
cluster1,NorthAmerica,SouthAmerica,3749500
cluster3,NorthAmerica,NorthAmerica,606537
cluster1,NorthAmerica,Asia,13688865
cluster0,NorthAmerica,NorthAmerica,249442
cluster0,NorthAmerica,NorthAmerica,498229
cluster0,NorthAmerica,NorthAmerica,106074
cluster3,NorthAmerica,NorthAmerica,1497818
cluster4,NorthAmerica,Asia,21108059
cluster1,NorthAmerica,MiddleEast,13242976
cluster3,NorthAmerica,NorthAmerica,4212727
cluster0,NorthAmerica,NorthAmerica,1251571
cluster1,NorthAmerica,SouthAmerica,4972775
cluster1,NorthAmerica,NorthAmerica,9466055
cluster1,NorthAmerica,Europe,10430099
cluster1,NorthAmerica,Asia,23387063
cluster2,NorthAmerica,Asia,23399334
cluster4,NorthAmerica,SouthAmerica,3685906
cluster1,NorthAmerica,Europe,10613101
cluster4,NorthAmerica,Asia,21993868
cluster4,NorthAmerica,MiddleEast,11674186
cluster1,NorthAmerica,Europe,11807722
cluster1,NorthAmerica,MiddleEast,11984612
cluster0,NorthAmerica,MiddleEast,12573092
cluster1,NorthAmerica,Asia,23454496
cluster3,NorthAmerica,NorthAmerica,4197443
cluster1,NorthAmerica,Europe,11003411
cluster3,NorthAmerica,NorthAmerica,631328
cluster3,NorthAmerica,NorthAmerica,995103
cluster1,NorthAmerica,Asia,24632430
cluster1,NorthAmerica,Europe,11587734
cluster4,NorthAmerica,Asia,21108059
cluster3,NorthAmerica,NorthAmerica,226900
cluster0,NorthAmerica,NorthAmerica,570738
cluster0,NorthAmerica,NorthAmerica,868859
cluster1,NorthAmerica,Europe,10376330
cluster1,NorthAmerica,Europe,10252354
cluster4,NorthAmerica,Asia,22740925
cluster3,NorthAmerica,NorthAmerica,3964161
cluster1,NorthAmerica,Asia,24387916
cluster0,NorthAmerica,NorthAmerica,294851
cluster0,NorthAmerica,Europe,8974838
cluster3,NorthAmerica,NorthAmerica,1020911
cluster2,NorthAmerica,NorthAmerica,4226565
cluster1,NorthAmerica,Asia,24387916
cluster1,NorthAmerica,Europe,10815903
cluster3,NorthAmerica,NorthAmerica,2502527
cluster1,NorthAmerica,Europe,11021036
cluster1,NorthAmerica,Europe,8366135
cluster3,NorthAmerica,NorthAmerica,1387067
cluster1,NorthAmerica,MiddleEast,11765705
cluster3,NorthAmerica,NorthAmerica,28572
cluster0,NorthAmerica,NorthAmerica,3792612
cluster1,NorthAmerica,Europe,11144681
cluster1,NorthAmerica,Europe,11246762
cluster3,NorthAmerica,NorthAmerica,4373175
cluster1,NorthAmerica,SouthAmerica,3749500
cluster1,NorthAmerica,Europe,11937489
cluster3,NorthAmerica,NorthAmerica,4226565
cluster2,NorthAmerica,Europe,10160412
cluster3,NorthAmerica,NorthAmerica,1240651
cluster3,NorthAmerica,NorthAmerica,4236588
cluster4,NorthAmerica,SouthAmerica,3749500
cluster1,NorthAmerica,Europe,12375999
cluster1,NorthAmerica,Europe,8366135
cluster1,NorthAmerica,Europe,10097197
cluster1,NorthAmerica,Europe,10564947
cluster1,NorthAmerica,NorthAmerica,9466055
cluster1,NorthAmerica,Asia,13688865
cluster1,NorthAmerica,Europe,10656960
cluster1,NorthAmerica,Europe,10467619
cluster3,NorthAmerica,NorthAmerica,374180
cluster1,NorthAmerica,Asia,24632430
cluster0,NorthAmerica,NorthAmerica,4350839
cluster1,NorthAmerica,Europe,11807722
cluster1,NorthAmerica,Europe,9627219
cluster0,NorthAmerica,Europe,10310693
cluster3,NorthAmerica,NorthAmerica,1224991
cluster1,NorthAmerica,SouthAmerica,3685906
cluster1,NorthAmerica,Europe,8974838
cluster3,NorthAmerica,NorthAmerica,1238931
cluster1,NorthAmerica,Europe,10375767
cluster1,NorthAmerica,MiddleEast,12132365
cluster1,NorthAmerica,Europe,8493819
cluster3,NorthAmerica,NorthAmerica,1165838
cluster0,NorthAmerica,NorthAmerica,821359
cluster3,MiddleEast,Europe,956933
cluster1,MiddleEast,NorthAmerica,10960614
cluster3,MiddleEast,Europe,2739289
cluster3,MiddleEast,Europe,2101653
cluster1,MiddleEast,NorthAmerica,12352172
cluster3,MiddleEast,Europe,1932320
cluster1,MiddleEast,NorthAmerica,11984612
cluster1,MiddleEast,NorthAmerica,14347479
cluster0,MiddleEast,Europe,1312241
cluster0,MiddleEast,Europe,1683409
cluster3,MiddleEast,Europe,1112837
cluster1,MiddleEast,NorthAmerica,11443359
cluster3,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,NorthAmerica,11373880
cluster1,MiddleEast,Asia,2294937
cluster1,MiddleEast,NorthAmerica,12223409
cluster0,MiddleEast,NorthAmerica,11492419
cluster4,MiddleEast,NorthAmerica,11878105
cluster1,MiddleEast,NorthAmerica,13496353
cluster2,MiddleEast,Asia,9105017
cluster0,MiddleEast,MiddleEast,1409073
cluster4,MiddleEast,NorthAmerica,16212225
cluster4,MiddleEast,NorthAmerica,10751689
cluster2,MiddleEast,SouthAmerica,10276108
cluster3,MiddleEast,NorthAmerica,3021375
cluster3,MiddleEast,Europe,1795704
cluster2,MiddleEast,Asia,11515839
cluster2,MiddleEast,Asia,11524994
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,2249519
cluster4,MiddleEast,Asia,10103952
cluster0,MiddleEast,MiddleEast,363278
cluster3,MiddleEast,Europe,1500035
cluster0,MiddleEast,MiddleEast,0
cluster1,MiddleEast,MiddleEast,653960
cluster2,MiddleEast,Asia,11581101
cluster4,MiddleEast,NorthAmerica,16197875
cluster3,MiddleEast,Europe,1384322
cluster1,MiddleEast,NorthAmerica,11383259
cluster1,MiddleEast,NorthAmerica,12990086
cluster2,MiddleEast,Asia,12757655
cluster3,MiddleEast,Europe,2325124
cluster2,MiddleEast,Asia,9105017
cluster1,MiddleEast,NorthAmerica,12198187
cluster1,MiddleEast,NorthAmerica,12555567
cluster0,MiddleEast,NorthAmerica,11115771
cluster3,MiddleEast,Europe,1956916
cluster3,MiddleEast,Europe,2038860
cluster2,MiddleEast,Asia,10858316
cluster4,MiddleEast,NorthAmerica,15963981
cluster2,MiddleEast,Asia,12515084
cluster4,MiddleEast,NorthAmerica,12269715
cluster0,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13005674
cluster2,MiddleEast,NorthAmerica,16225895
cluster2,MiddleEast,Asia,12515084
cluster3,MiddleEast,Europe,2822790
cluster1,MiddleEast,NorthAmerica,14529089
cluster3,MiddleEast,Europe,1327497
cluster3,MiddleEast,Europe,3635392
cluster1,MiddleEast,NorthAmerica,13375392
cluster0,MiddleEast,MiddleEast,222946
cluster1,MiddleEast,NorthAmerica,11963628
cluster1,MiddleEast,NorthAmerica,15791458
cluster3,MiddleEast,Europe,1639997
cluster3,MiddleEast,Europe,1344238
cluster1,MiddleEast,NorthAmerica,16374575
cluster2,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,Europe,3328045
cluster4,MiddleEast,NorthAmerica,16225895
cluster0,MiddleEast,Europe,2099834
cluster1,MiddleEast,NorthAmerica,13241422
cluster4,MiddleEast,NorthAmerica,16235703
cluster4,MiddleEast,SouthAmerica,11940047
cluster3,MiddleEast,Europe,2255855
cluster3,MiddleEast,Europe,3635392
cluster3,MiddleEast,Europe,2111248
cluster3,MiddleEast,Europe,2181216
cluster3,MiddleEast,NorthAmerica,3021375
cluster1,MiddleEast,Asia,2294937
cluster0,MiddleEast,Europe,1535987
cluster3,MiddleEast,Europe,2142712
cluster1,MiddleEast,NorthAmerica,12352526
cluster2,MiddleEast,Asia,12757655
cluster1,MiddleEast,NorthAmerica,16353095
cluster3,MiddleEast,Europe,1500035
cluster3,MiddleEast,Europe,2412240
cluster3,MiddleEast,Europe,2153445
cluster1,MiddleEast,NorthAmerica,10805619
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13240292
cluster3,MiddleEast,Europe,2067428
cluster3,MiddleEast,MiddleEast,310812
cluster3,MiddleEast,Europe,3503507
cluster0,MiddleEast,NorthAmerica,10825233
cluster1,MiddleEast,NorthAmerica,11161950
cluster1,NorthAmerica,MiddleEast,14347479
cluster4,NorthAmerica,Europe,13110065
cluster4,NorthAmerica,Asia,23542965
cluster1,NorthAmerica,MiddleEast,14347479
cluster3,NorthAmerica,NorthAmerica,2970355
cluster1,NorthAmerica,Asia,26944097
cluster4,NorthAmerica,Asia,23542965
cluster3,NorthAmerica,NorthAmerica,384938
cluster3,NorthAmerica,NorthAmerica,2027593
cluster1,NorthAmerica,SouthAmerica,5350998
cluster1,NorthAmerica,Europe,14574650
cluster1,NorthAmerica,Europe,12419993
cluster1,NorthAmerica,Asia,26944097
cluster1,NorthAmerica,Europe,14079490
cluster3,NorthAmerica,NorthAmerica,3560390
cluster1,NorthAmerica,MiddleEast,14505971
cluster0,Europe,Europe,556871
cluster0,Europe,NorthAmerica,9722344
cluster0,Europe,Europe,1973860
cluster0,Europe,Europe,1089065
cluster4,Europe,NorthAmerica,11109607
cluster0,Europe,Europe,634791
cluster4,Europe,NorthAmerica,10765298
cluster0,Europe,MiddleEast,1312241
cluster4,Europe,NorthAmerica,13110065
cluster0,Europe,Europe,596648
cluster0,Europe,Europe,945122
cluster4,Europe,NorthAmerica,10193150
cluster0,Europe,SouthAmerica,11111921
cluster4,Europe,NorthAmerica,10149243
cluster4,Europe,Asia,3114901
cluster4,Europe,NorthAmerica,10988334
cluster4,Europe,NorthAmerica,10252979
cluster0,Europe,NorthAmerica,10658675
cluster4,Europe,NorthAmerica,12279359
cluster2,Europe,Asia,10445847
cluster0,Europe,MiddleEast,2721826
cluster4,Europe,NorthAmerica,14978642
cluster4,Europe,NorthAmerica,9503199
cluster2,Europe,SouthAmerica,9553706
cluster0,Europe,NorthAmerica,1752085
cluster0,Europe,Europe,532850
cluster2,Europe,Asia,12766592
cluster2,Europe,Asia,12774459
cluster2,Europe,SouthAmerica,9210107
cluster0,Europe,Europe,1301295
cluster0,Europe,Asia,11373372
cluster0,Europe,MiddleEast,956054
cluster0,Europe,Europe,1451158
cluster0,Europe,MiddleEast,1312241
cluster4,Europe,MiddleEast,1826870
cluster2,Europe,Asia,12830892
cluster4,Europe,NorthAmerica,14950665
cluster0,Europe,Europe,549939
cluster4,Europe,NorthAmerica,10132091
cluster4,Europe,NorthAmerica,11740409
cluster2,Europe,Asia,14009073
cluster0,Europe,Europe,1979007
cluster2,Europe,Asia,10445847
cluster4,Europe,NorthAmerica,10955797
cluster4,Europe,NorthAmerica,11309937
cluster4,Europe,NorthAmerica,9879851
cluster0,Europe,Europe,739745
cluster0,Europe,Europe,781229
cluster2,Europe,Asia,12120037
cluster0,Europe,NorthAmerica,14733424
cluster4,Europe,MiddleEast,2413408
cluster2,Europe,Asia,13766687
cluster4,Europe,NorthAmerica,11031088
cluster0,Europe,Europe,1795299
cluster4,Europe,NorthAmerica,11763609
cluster2,Europe,NorthAmerica,14991891
cluster2,Europe,Asia,13766687
cluster0,Europe,Europe,2070442
cluster4,Europe,NorthAmerica,13267344
cluster0,Europe,Europe,502811
cluster0,Europe,Europe,2416161
cluster4,Europe,NorthAmerica,12153660
cluster0,Europe,MiddleEast,1095158
cluster4,Europe,NorthAmerica,10738140
cluster4,Europe,NorthAmerica,14561688
cluster0,Europe,Europe,999588
cluster0,Europe,Europe,803729
cluster4,Europe,NorthAmerica,15126112
cluster2,Europe,SouthAmerica,11111921
cluster0,Europe,Europe,3060869
cluster4,Europe,NorthAmerica,14991891
cluster0,Europe,Europe,820033
cluster4,Europe,NorthAmerica,12026551
cluster4,Europe,NorthAmerica,15001230
cluster2,Europe,SouthAmerica,11111921
cluster0,Europe,Europe,2369319
cluster0,Europe,Europe,2416161
cluster0,Europe,Europe,810970
cluster0,Europe,Europe,1183576
cluster0,Europe,NorthAmerica,1752085
cluster4,Europe,Asia,3114901
cluster0,Europe,Europe,308797
cluster0,Europe,Europe,1067202
cluster4,Europe,NorthAmerica,11109874
cluster2,Europe,Asia,14009073
cluster4,Europe,NorthAmerica,15103275
cluster0,Europe,Europe,1451158
cluster0,Europe,Europe,1140427
cluster0,Europe,Europe,979071
cluster4,Europe,NorthAmerica,9546779
cluster2,Europe,SouthAmerica,9210107
cluster0,Europe,Europe,1795299
cluster4,Europe,NorthAmerica,12025660
cluster0,Europe,Europe,900185
cluster0,Europe,MiddleEast,1561962
cluster0,Europe,Europe,2321813
cluster4,Europe,NorthAmerica,9583733
cluster4,Europe,NorthAmerica,9927569
cluster3,Europe,Europe,1134716
cluster0,Europe,NorthAmerica,9626154
cluster0,Europe,Europe,1383818
cluster0,Europe,Europe,494127
cluster0,Europe,NorthAmerica,11000670
cluster0,Europe,Europe,479262
cluster0,Europe,NorthAmerica,10689603
cluster0,Europe,MiddleEast,1683409
cluster0,Europe,Europe,596648
cluster0,Europe,Europe,850463
cluster0,Europe,NorthAmerica,10078063
cluster3,Europe,SouthAmerica,11399797
cluster0,Europe,NorthAmerica,10069339
cluster0,Europe,Asia,3028167
cluster0,Europe,NorthAmerica,10889963
cluster0,Europe,NorthAmerica,10152296
cluster4,Europe,NorthAmerica,10583321
cluster0,Europe,NorthAmerica,12201515
cluster4,Europe,Asia,10648816
cluster3,Europe,MiddleEast,3077695
cluster1,Europe,NorthAmerica,14870373
cluster0,Europe,NorthAmerica,9394028
cluster4,Europe,SouthAmerica,9883031
cluster0,Europe,NorthAmerica,1357063
cluster0,Europe,Europe,313161
cluster4,Europe,Asia,12892915
cluster4,Europe,Asia,12899113
cluster4,Europe,SouthAmerica,9439493
cluster0,Europe,Europe,704506
cluster4,Europe,Asia,11521474
cluster0,Europe,MiddleEast,1324438
cluster0,Europe,Europe,1188375
cluster0,Europe,MiddleEast,1683409
cluster0,Europe,MiddleEast,2051080
cluster4,Europe,Asia,12955803
cluster4,Europe,NorthAmerica,14827162
cluster0,Europe,Europe,328851
cluster0,Europe,NorthAmerica,10015979
cluster0,Europe,NorthAmerica,11619931
cluster4,Europe,Asia,14132185
cluster0,Europe,Europe,1497224
cluster4,Europe,Asia,10648816
cluster0,Europe,NorthAmerica,10847762
cluster0,Europe,NorthAmerica,11196159
cluster0,Europe,NorthAmerica,9786001
cluster0,Europe,Europe,315397
cluster0,Europe,Europe,436699
cluster2,Europe,Asia,12258367
cluster4,Europe,NorthAmerica,14629897
cluster4,Europe,Asia,13890759
cluster0,Europe,NorthAmerica,10927742
cluster0,Europe,Europe,1833842
cluster0,Europe,NorthAmerica,11652723
cluster2,Europe,NorthAmerica,14883027
cluster4,Europe,Asia,13890759
cluster0,Europe,Europe,1480596
cluster0,Europe,NorthAmerica,13130502
cluster0,Europe,Europe,368734
cluster0,Europe,Europe,2461604
cluster4,Europe,NorthAmerica,12069052
cluster0,Europe,MiddleEast,1494888
cluster0,Europe,NorthAmerica,10654049
cluster0,Europe,NorthAmerica,14459583
cluster0,Europe,Europe,560795
cluster0,Europe,Europe,558643
cluster4,Europe,NorthAmerica,15001378
cluster4,Europe,SouthAmerica,11399797
cluster0,Europe,Europe,2548189
cluster4,Europe,NorthAmerica,14883027
cluster0,Europe,Europe,529641
cluster0,Europe,NorthAmerica,11952594
cluster4,Europe,NorthAmerica,14891721
cluster4,Europe,SouthAmerica,11399797
cluster0,Europe,Europe,2026960
cluster0,Europe,Europe,2461604
cluster3,Europe,Europe,605467
cluster0,Europe,Europe,588338
cluster0,Europe,NorthAmerica,1357063
cluster0,Europe,Asia,3028167
cluster0,Europe,Europe,303857
cluster0,Europe,Europe,487592
cluster0,Europe,NorthAmerica,11000823
cluster4,Europe,Asia,14132185
cluster4,Europe,NorthAmerica,14977329
cluster3,Europe,Europe,1188375
cluster3,Europe,Europe,1208976
cluster0,Europe,Europe,469452
cluster0,Europe,NorthAmerica,9422746
cluster4,Europe,SouthAmerica,9439493
cluster0,Europe,Europe,1833842
cluster0,Europe,NorthAmerica,11952070
cluster0,Europe,Europe,384001
cluster0,Europe,MiddleEast,1975707
cluster0,Europe,Europe,2422770
cluster0,Europe,NorthAmerica,9483868
cluster0,Europe,NorthAmerica,9835566
cluster3,Europe,Europe,1151871
cluster0,Europe,NorthAmerica,10473403
cluster3,Europe,Europe,1623052
cluster3,Europe,Europe,1101695
cluster1,Europe,NorthAmerica,11847037
cluster3,Europe,Europe,1290530
cluster1,Europe,NorthAmerica,11538437
cluster3,Europe,MiddleEast,1112837
cluster0,Europe,Europe,945122
cluster0,Europe,Europe,850463
cluster1,Europe,NorthAmerica,10924408
cluster3,Europe,SouthAmerica,12167232
cluster1,Europe,NorthAmerica,10917338
cluster3,Europe,Asia,2207230
cluster0,Europe,NorthAmerica,11737107
cluster0,Europe,NorthAmerica,10999305
cluster4,Europe,NorthAmerica,11432055
cluster0,Europe,NorthAmerica,13052670
cluster2,Europe,Asia,9754723
cluster3,Europe,MiddleEast,2372235
cluster1,Europe,NorthAmerica,15718212
cluster1,Europe,NorthAmerica,10240913
cluster4,Europe,SouthAmerica,10574491
cluster3,Europe,NorthAmerica,2168374
cluster3,Europe,Europe,1115218
cluster2,Europe,Asia,12038686
cluster2,Europe,Asia,12045717
cluster4,Europe,SouthAmerica,10213247
cluster3,Europe,Europe,1197888
cluster2,Europe,Asia,10658602
cluster0,Europe,MiddleEast,842732
cluster3,Europe,Europe,540277
cluster3,Europe,MiddleEast,1112837
cluster0,Europe,MiddleEast,1277595
cluster2,Europe,Asia,12102184
cluster1,Europe,NorthAmerica,15672336
cluster3,Europe,Europe,536894
cluster1,Europe,NorthAmerica,10862307
cluster1,Europe,NorthAmerica,12465344
cluster2,Europe,Asia,13277309
cluster3,Europe,Europe,1268365
cluster2,Europe,Asia,9754723
cluster1,Europe,NorthAmerica,11694222
cluster0,Europe,NorthAmerica,12042145
cluster0,Europe,NorthAmerica,10633328
cluster3,Europe,Europe,1165372
cluster3,Europe,Europe,1286625
cluster2,Europe,Asia,11398034
cluster4,Europe,NorthAmerica,15478944
cluster3,Europe,MiddleEast,2005542
cluster2,Europe,Asia,13035686
cluster0,Europe,NorthAmerica,11774516
cluster0,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,12498824
cluster2,Europe,NorthAmerica,15730702
cluster2,Europe,Asia,13035686
cluster3,Europe,Europe,1705252
cluster1,Europe,NorthAmerica,13975180
cluster3,Europe,Europe,528513
cluster3,Europe,Europe,3268505
cluster1,Europe,NorthAmerica,12918672
cluster0,Europe,MiddleEast,1009512
cluster1,Europe,NorthAmerica,11502192
cluster0,Europe,NorthAmerica,15308822
cluster3,Europe,Europe,552962
cluster3,Europe,Europe,309670
cluster1,Europe,NorthAmerica,15846588
cluster4,Europe,SouthAmerica,12167232
cluster3,Europe,Europe,2333341
cluster1,Europe,NorthAmerica,15730702
cluster0,Europe,Europe,1377529
cluster1,Europe,NorthAmerica,12803902
cluster4,Europe,NorthAmerica,15739216
cluster4,Europe,SouthAmerica,12167232
cluster3,Europe,Europe,1460213
cluster3,Europe,Europe,3268505
cluster3,Europe,Europe,1442876
cluster3,Europe,Europe,1161563
cluster3,Europe,NorthAmerica,2168374
cluster3,Europe,Asia,2207230
cluster0,Europe,Europe,916673
cluster3,Europe,Europe,1177824
cluster1,Europe,NorthAmerica,11847182
cluster2,Europe,Asia,13277309
cluster1,Europe,NorthAmerica,15822516
cluster3,Europe,Europe,540277
cluster3,Europe,Europe,1985375
cluster3,Europe,Europe,1271403
cluster1,Europe,NorthAmerica,10269077
cluster2,Europe,SouthAmerica,10213247
cluster3,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,12803446
cluster3,Europe,Europe,1194575
cluster3,Europe,MiddleEast,1423412
cluster3,Europe,Europe,3205189
cluster0,Europe,NorthAmerica,10331019
cluster0,Europe,NorthAmerica,10682967
cluster1,NorthAmerica,Europe,10495986
cluster0,NorthAmerica,NorthAmerica,479744
cluster1,NorthAmerica,Europe,10112154
cluster1,NorthAmerica,Europe,9937220
cluster3,NorthAmerica,NorthAmerica,916804
cluster1,NorthAmerica,Europe,9662268
cluster3,NorthAmerica,NorthAmerica,569733
cluster1,NorthAmerica,MiddleEast,11443359
cluster4,NorthAmerica,Europe,10193150
cluster0,NorthAmerica,Europe,10078063
cluster1,NorthAmerica,Europe,10924408
cluster1,NorthAmerica,SouthAmerica,3887566
cluster0,NorthAmerica,NorthAmerica,171054
cluster1,NorthAmerica,Asia,13017030
cluster3,NorthAmerica,NorthAmerica,795184
cluster3,NorthAmerica,NorthAmerica,88189
cluster3,NorthAmerica,NorthAmerica,470806
cluster0,NorthAmerica,NorthAmerica,2046234
cluster4,NorthAmerica,Asia,20782564
cluster1,NorthAmerica,MiddleEast,12752986
cluster3,NorthAmerica,NorthAmerica,4762614
cluster0,NorthAmerica,NorthAmerica,689238
cluster1,NorthAmerica,SouthAmerica,4994068
cluster1,NorthAmerica,NorthAmerica,8829250
cluster1,NorthAmerica,Europe,9831700
cluster4,NorthAmerica,Asia,22866635
cluster2,NorthAmerica,Asia,22868055
cluster4,NorthAmerica,SouthAmerica,3577386
cluster1,NorthAmerica,Europe,9959656
cluster4,NorthAmerica,Asia,21541016
cluster4,NorthAmerica,MiddleEast,11119404
cluster1,NorthAmerica,Europe,11160272
cluster1,NorthAmerica,MiddleEast,11443359
cluster1,NorthAmerica,MiddleEast,12007940
cluster1,NorthAmerica,Asia,22925778
cluster3,NorthAmerica,NorthAmerica,4732580
cluster1,NorthAmerica,Europe,10396105
cluster3,NorthAmerica,NorthAmerica,61607
cluster3,NorthAmerica,NorthAmerica,1542821
cluster1,NorthAmerica,Asia,24107745
cluster1,NorthAmerica,Europe,10895111
cluster4,NorthAmerica,Asia,20782564
cluster3,NorthAmerica,NorthAmerica,763486
cluster3,NorthAmerica,NorthAmerica,1115955
cluster3,NorthAmerica,NorthAmerica,330499
cluster0,NorthAmerica,Europe,9764527
cluster1,NorthAmerica,Europe,9643886
cluster4,NorthAmerica,Asia,22270585
cluster3,NorthAmerica,NorthAmerica,4516006
cluster1,NorthAmerica,MiddleEast,12519346
cluster1,NorthAmerica,Asia,23868602
cluster3,NorthAmerica,NorthAmerica,838489
cluster0,NorthAmerica,Europe,8414750
cluster3,NorthAmerica,NorthAmerica,1568845
cluster2,NorthAmerica,NorthAmerica,4776036
cluster1,NorthAmerica,Asia,23868602
cluster1,NorthAmerica,Europe,10118979
cluster3,NorthAmerica,NorthAmerica,3043491
cluster1,NorthAmerica,Europe,10417829
cluster1,NorthAmerica,Europe,7818792
cluster3,NorthAmerica,NorthAmerica,1935564
cluster0,NorthAmerica,MiddleEast,11222288
cluster3,NorthAmerica,NorthAmerica,546260
cluster3,NorthAmerica,NorthAmerica,4344298
cluster1,NorthAmerica,Europe,10508502
cluster1,NorthAmerica,Europe,10627981
cluster3,NorthAmerica,NorthAmerica,4905482
cluster1,NorthAmerica,SouthAmerica,3887566
cluster0,NorthAmerica,Europe,11188810
cluster3,NorthAmerica,NorthAmerica,4776036
cluster2,NorthAmerica,Europe,9554770
cluster3,NorthAmerica,NorthAmerica,1790064
cluster0,NorthAmerica,NorthAmerica,4785570
cluster4,NorthAmerica,SouthAmerica,3887566
cluster1,NorthAmerica,Europe,11676760
cluster1,NorthAmerica,Europe,7818792
cluster0,NorthAmerica,Europe,9497883
cluster1,NorthAmerica,Europe,9919185
cluster1,NorthAmerica,NorthAmerica,8829250
cluster1,NorthAmerica,Asia,13017030
cluster0,NorthAmerica,Europe,10065515
cluster0,NorthAmerica,Europe,9831003
cluster3,NorthAmerica,NorthAmerica,917063
cluster1,NorthAmerica,Asia,24107745
cluster3,NorthAmerica,NorthAmerica,4881724
cluster1,NorthAmerica,Europe,11160272
cluster1,NorthAmerica,Europe,9059454
cluster1,NorthAmerica,Europe,9684739
cluster3,NorthAmerica,NorthAmerica,652856
cluster4,NorthAmerica,SouthAmerica,3577386
cluster1,NorthAmerica,Europe,8414750
cluster3,NorthAmerica,NorthAmerica,1788376
cluster1,NorthAmerica,Europe,9752688
cluster1,NorthAmerica,MiddleEast,11612816
cluster1,NorthAmerica,Europe,7959378
cluster0,NorthAmerica,NorthAmerica,612920
cluster3,NorthAmerica,NorthAmerica,289407
cluster3,SouthAmerica,Europe,11057869
cluster1,SouthAmerica,NorthAmerica,3744619
cluster3,SouthAmerica,Europe,12312894
cluster3,SouthAmerica,Europe,11578479
cluster1,SouthAmerica,NorthAmerica,4068905
cluster3,SouthAmerica,Europe,10866604
cluster1,SouthAmerica,NorthAmerica,3749500
cluster3,SouthAmerica,MiddleEast,11940047
cluster0,SouthAmerica,Europe,11111921
cluster3,SouthAmerica,Europe,11399797
cluster3,SouthAmerica,Europe,12167232
cluster1,SouthAmerica,NorthAmerica,3887566
cluster1,SouthAmerica,NorthAmerica,3635620
cluster3,SouthAmerica,Asia,14531663
cluster0,SouthAmerica,NorthAmerica,3964697
cluster0,SouthAmerica,NorthAmerica,3793275
cluster4,SouthAmerica,NorthAmerica,3712726
cluster1,SouthAmerica,NorthAmerica,4605340
cluster2,SouthAmerica,Asia,18366252
cluster3,SouthAmerica,MiddleEast,12657518
cluster1,SouthAmerica,NorthAmerica,7079060
cluster1,SouthAmerica,NorthAmerica,3869385
cluster4,SouthAmerica,SouthAmerica,1535902
cluster3,SouthAmerica,NorthAmerica,10579428
cluster3,SouthAmerica,Europe,11049074
cluster2,SouthAmerica,Asia,21565939
cluster2,SouthAmerica,Asia,21641334
cluster4,SouthAmerica,SouthAmerica,1555276
cluster3,SouthAmerica,Europe,11740164
cluster2,SouthAmerica,Asia,19953388
cluster0,SouthAmerica,MiddleEast,11774853
cluster3,SouthAmerica,Europe,12708273
cluster3,SouthAmerica,MiddleEast,11940047
cluster0,SouthAmerica,MiddleEast,12657199
cluster2,SouthAmerica,Asia,21673049
cluster1,SouthAmerica,NorthAmerica,7050291
cluster3,SouthAmerica,Europe,11636908
cluster1,SouthAmerica,NorthAmerica,3890788
cluster1,SouthAmerica,NorthAmerica,4418977
cluster2,SouthAmerica,Asia,22658126
cluster3,SouthAmerica,Europe,12970374
cluster2,SouthAmerica,Asia,18366252
cluster1,SouthAmerica,NorthAmerica,4006864
cluster0,SouthAmerica,NorthAmerica,4177191
cluster0,SouthAmerica,NorthAmerica,3721761
cluster3,SouthAmerica,Europe,11126547
cluster3,SouthAmerica,Europe,10985790
cluster2,SouthAmerica,Asia,20704844
cluster1,SouthAmerica,NorthAmerica,6831336
cluster2,SouthAmerica,Asia,22416864
cluster0,SouthAmerica,NorthAmerica,4008468
cluster0,SouthAmerica,Europe,9393985
cluster1,SouthAmerica,NorthAmerica,4395695
cluster2,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Asia,22416864
cluster3,SouthAmerica,Europe,12378345
cluster1,SouthAmerica,NorthAmerica,5499523
cluster3,SouthAmerica,Europe,11615200
cluster3,SouthAmerica,Europe,8725910
cluster1,SouthAmerica,NorthAmerica,4543169
cluster3,SouthAmerica,MiddleEast,11762419
cluster1,SouthAmerica,NorthAmerica,3792777
cluster0,SouthAmerica,NorthAmerica,6661844
cluster3,SouthAmerica,Europe,12029133
cluster3,SouthAmerica,Europe,11955389
cluster1,SouthAmerica,NorthAmerica,7224738
cluster2,SouthAmerica,SouthAmerica,0
cluster3,SouthAmerica,Europe,13895030
cluster1,SouthAmerica,NorthAmerica,7092786
cluster0,SouthAmerica,Europe,10877935
cluster1,SouthAmerica,NorthAmerica,4408451
cluster1,SouthAmerica,NorthAmerica,7102626
cluster4,SouthAmerica,SouthAmerica,0
cluster3,SouthAmerica,Europe,13694349
cluster3,SouthAmerica,Europe,8725910
cluster3,SouthAmerica,Europe,10762529
cluster3,SouthAmerica,Europe,11621122
cluster3,SouthAmerica,NorthAmerica,10579428
cluster0,SouthAmerica,Asia,14531663
cluster3,SouthAmerica,Europe,11186876
cluster3,SouthAmerica,Europe,11445893
cluster1,SouthAmerica,NorthAmerica,4069614
cluster1,SouthAmerica,Asia,22658126
cluster2,SouthAmerica,NorthAmerica,7200201
cluster3,SouthAmerica,Europe,12708273
cluster3,SouthAmerica,Europe,10052245
cluster3,SouthAmerica,Europe,11204657
cluster1,SouthAmerica,NorthAmerica,3981261
cluster4,SouthAmerica,SouthAmerica,1555276
cluster1,SouthAmerica,Europe,9393985
cluster3,SouthAmerica,NorthAmerica,4406128
cluster3,SouthAmerica,Europe,11233688
cluster0,SouthAmerica,MiddleEast,11896996
cluster1,SouthAmerica,Europe,8724708
cluster3,SouthAmerica,NorthAmerica,3785402
cluster3,SouthAmerica,NorthAmerica,3708440
cluster0,NorthAmerica,Europe,10423319
cluster0,NorthAmerica,NorthAmerica,425293
cluster0,NorthAmerica,Europe,10185614
cluster1,NorthAmerica,Europe,9956357
cluster3,NorthAmerica,NorthAmerica,977014
cluster0,NorthAmerica,Europe,9638887
cluster3,NorthAmerica,NorthAmerica,606537
cluster0,NorthAmerica,MiddleEast,11373880
cluster4,NorthAmerica,Europe,10149243
cluster0,NorthAmerica,Europe,10069339
cluster1,NorthAmerica,Europe,10917338
cluster3,NorthAmerica,NorthAmerica,171054
cluster1,NorthAmerica,SouthAmerica,3635620
cluster4,NorthAmerica,Asia,13062044
cluster3,NorthAmerica,NorthAmerica,851472
cluster3,NorthAmerica,NorthAmerica,148854
cluster3,NorthAmerica,NorthAmerica,500656
cluster0,NorthAmerica,NorthAmerica,2103477
cluster4,NorthAmerica,Asia,20557483
cluster1,NorthAmerica,MiddleEast,12643980
cluster0,NorthAmerica,NorthAmerica,4818190
cluster0,NorthAmerica,NorthAmerica,656024
cluster1,NorthAmerica,SouthAmerica,4710792
cluster1,NorthAmerica,NorthAmerica,8847193
cluster0,NorthAmerica,Europe,9811101
cluster4,NorthAmerica,Asia,22794061
cluster4,NorthAmerica,Asia,22803899
cluster4,NorthAmerica,SouthAmerica,3338166
cluster0,NorthAmerica,Europe,9991940
cluster4,NorthAmerica,Asia,21413895
cluster4,NorthAmerica,MiddleEast,11060909
cluster0,NorthAmerica,Europe,11184325
cluster0,NorthAmerica,MiddleEast,11373880
cluster0,NorthAmerica,MiddleEast,11958290
cluster4,NorthAmerica,Asia,22859717
cluster3,NorthAmerica,NorthAmerica,4795001
cluster1,NorthAmerica,Europe,10383242
cluster3,NorthAmerica,NorthAmerica,170211
cluster3,NorthAmerica,NorthAmerica,1601759
cluster1,NorthAmerica,Asia,24040092
cluster1,NorthAmerica,Europe,10965932
cluster4,NorthAmerica,Asia,20557483
cluster3,NorthAmerica,NorthAmerica,824598
cluster0,NorthAmerica,NorthAmerica,1176181
cluster3,NorthAmerica,NorthAmerica,269166
cluster1,NorthAmerica,Europe,9756343
cluster0,NorthAmerica,Europe,9632705
cluster0,NorthAmerica,NorthAmerica,4570354
cluster1,NorthAmerica,MiddleEast,12431875
cluster4,NorthAmerica,Asia,23796489
cluster3,NorthAmerica,NorthAmerica,896947
cluster0,NorthAmerica,Europe,8360926
cluster3,NorthAmerica,NorthAmerica,1626915
cluster2,NorthAmerica,NorthAmerica,4831865
cluster4,NorthAmerica,Asia,23796489
cluster1,NorthAmerica,Europe,10198077
cluster3,NorthAmerica,NorthAmerica,3101828
cluster0,NorthAmerica,Europe,10401228
cluster0,NorthAmerica,Europe,7754316
cluster3,NorthAmerica,NorthAmerica,1992687
cluster0,NorthAmerica,MiddleEast,11154496
cluster3,NorthAmerica,NorthAmerica,589633
cluster3,NorthAmerica,NorthAmerica,4398813
cluster1,NorthAmerica,Europe,10522594
cluster1,NorthAmerica,Europe,10625498
cluster0,NorthAmerica,NorthAmerica,4969154
cluster1,NorthAmerica,SouthAmerica,3635620
cluster0,NorthAmerica,Europe,11324062
cluster0,NorthAmerica,NorthAmerica,4831865
cluster2,NorthAmerica,Europe,9541044
cluster3,NorthAmerica,NorthAmerica,1846524
cluster0,NorthAmerica,NorthAmerica,4841692
cluster4,NorthAmerica,SouthAmerica,3635620
cluster0,NorthAmerica,Europe,11751957
cluster0,NorthAmerica,Europe,7754316
cluster0,NorthAmerica,Europe,9478362
cluster0,NorthAmerica,Europe,9943744
cluster0,NorthAmerica,NorthAmerica,8847193
cluster4,NorthAmerica,Asia,13062044
cluster0,NorthAmerica,Europe,10038529
cluster0,NorthAmerica,Europe,9846599
cluster3,NorthAmerica,NorthAmerica,977311
cluster1,NorthAmerica,Asia,24040092
cluster0,NorthAmerica,NorthAmerica,4945861
cluster1,NorthAmerica,Europe,11184325
cluster0,NorthAmerica,Europe,9012035
cluster0,NorthAmerica,Europe,9690133
cluster3,NorthAmerica,NorthAmerica,645042
cluster4,NorthAmerica,SouthAmerica,3338166
cluster4,NorthAmerica,Europe,8360926
cluster3,NorthAmerica,NorthAmerica,1844818
cluster0,NorthAmerica,Europe,9755210
cluster0,NorthAmerica,MiddleEast,11526073
cluster0,NorthAmerica,NorthAmerica,565185
cluster3,NorthAmerica,NorthAmerica,221225
cluster1,Asia,Europe,3088652
cluster0,Asia,NorthAmerica,12596552
cluster3,Asia,Europe,3005312
cluster3,Asia,Europe,3095676
cluster1,Asia,NorthAmerica,13942772
cluster3,Asia,Europe,3493871
cluster1,Asia,NorthAmerica,13688865
cluster1,Asia,MiddleEast,2294937
cluster4,Asia,Europe,3114901
cluster0,Asia,Europe,3028167
cluster3,Asia,Europe,2207230
cluster1,Asia,NorthAmerica,13017030
cluster3,Asia,SouthAmerica,14531663
cluster0,Asia,NorthAmerica,13062044
cluster1,Asia,NorthAmerica,13850672
cluster0,Asia,NorthAmerica,13113003
cluster4,Asia,NorthAmerica,13583019
cluster4,Asia,NorthAmerica,15202230
cluster2,Asia,Asia,7650745
cluster1,Asia,MiddleEast,2165750
cluster4,Asia,NorthAmerica,17801855
cluster4,Asia,NorthAmerica,12347377
cluster2,Asia,SouthAmerica,12812009
cluster3,Asia,NorthAmerica,4200187
cluster3,Asia,Europe,3317658
cluster2,Asia,Asia,9975636
cluster2,Asia,Asia,9983943
cluster2,Asia,SouthAmerica,12540045
cluster3,Asia,Europe,3066517
cluster4,Asia,Asia,8590431
cluster0,Asia,MiddleEast,2428343
cluster3,Asia,Europe,1872664
cluster1,Asia,MiddleEast,2294937
cluster1,Asia,MiddleEast,1674297
cluster2,Asia,Asia,10039883
cluster4,Asia,NorthAmerica,17718794
cluster3,Asia,Europe,2739230
cluster1,Asia,NorthAmerica,12953890
cluster1,Asia,NorthAmerica,14537529
cluster2,Asia,Asia,11210654
cluster0,Asia,Europe,2212954
cluster2,Asia,Asia,7650745
cluster1,Asia,NorthAmerica,13792366
cluster1,Asia,NorthAmerica,14128627
cluster4,Asia,NorthAmerica,12758962
cluster3,Asia,Europe,3331253
cluster3,Asia,Europe,3459793
cluster2,Asia,Asia,9327720
cluster4,Asia,NorthAmerica,17575513
cluster1,Asia,MiddleEast,1926209
cluster2,Asia,Asia,10968998
cluster4,Asia,NorthAmerica,13879800
cluster0,Asia,Europe,4853731
cluster1,Asia,NorthAmerica,14587333
cluster2,Asia,NorthAmerica,17812706
cluster2,Asia,Asia,10968998
cluster0,Asia,Europe,3024718
cluster1,Asia,NorthAmerica,16007285
cluster3,Asia,Europe,2736840
cluster1,Asia,Europe,5488900
cluster4,Asia,NorthAmerica,15054445
cluster0,Asia,MiddleEast,2443290
cluster1,Asia,NorthAmerica,13639397
cluster4,Asia,NorthAmerica,17408935
cluster3,Asia,Europe,2536805
cluster3,Asia,Europe,2470667
cluster4,Asia,NorthAmerica,17889590
cluster2,Asia,SouthAmerica,14531663
cluster0,Asia,Europe,2476532
cluster4,Asia,NorthAmerica,17812706
cluster0,Asia,Europe,3556215
cluster1,Asia,NorthAmerica,14960053
cluster4,Asia,NorthAmerica,17819449
cluster2,Asia,SouthAmerica,14531663
cluster0,Asia,Europe,1467631
cluster1,Asia,Europe,5488900
cluster3,Asia,Europe,3635079
cluster3,Asia,Europe,3108853
cluster3,Asia,NorthAmerica,4200187
cluster3,Asia,Asia,0
cluster0,Asia,Europe,3126976
cluster3,Asia,Europe,3205897
cluster1,Asia,NorthAmerica,13942728
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,17863116
cluster0,Asia,Europe,1872664
cluster1,Asia,Europe,4200745
cluster3,Asia,Europe,3369803
cluster1,Asia,NorthAmerica,12354256
cluster2,Asia,SouthAmerica,12540045
cluster1,Asia,Europe,4853731
cluster1,Asia,NorthAmerica,14960308
cluster3,Asia,Europe,3309809
cluster1,Asia,MiddleEast,2385580
cluster1,Asia,Europe,5427802
cluster0,Asia,NorthAmerica,12449853
cluster4,Asia,NorthAmerica,12811003
cluster1,NorthAmerica,Europe,11274576
cluster3,NorthAmerica,NorthAmerica,1263950
cluster1,NorthAmerica,Europe,10948078
cluster1,NorthAmerica,Europe,10759495
cluster3,NorthAmerica,NorthAmerica,124652
cluster1,NorthAmerica,Europe,10467696
cluster3,NorthAmerica,NorthAmerica,249442
cluster1,NorthAmerica,MiddleEast,12223409
cluster4,NorthAmerica,Europe,10988334
cluster0,NorthAmerica,Europe,10889963
cluster1,NorthAmerica,Europe,11737107
cluster3,NorthAmerica,NorthAmerica,795184
cluster1,NorthAmerica,SouthAmerica,3964697
cluster0,NorthAmerica,NorthAmerica,851472
cluster1,NorthAmerica,Asia,13850672
cluster0,NorthAmerica,NorthAmerica,732772
cluster0,NorthAmerica,NorthAmerica,354593
cluster0,NorthAmerica,NorthAmerica,1253513
cluster4,NorthAmerica,Asia,21454426
cluster1,NorthAmerica,MiddleEast,13506561
cluster3,NorthAmerica,NorthAmerica,3967356
cluster0,NorthAmerica,NorthAmerica,1483125
cluster1,NorthAmerica,SouthAmerica,5247681
cluster1,NorthAmerica,NorthAmerica,9649825
cluster1,NorthAmerica,Europe,10638397
cluster4,NorthAmerica,Asia,23630076
cluster4,NorthAmerica,Asia,23636368
cluster4,NorthAmerica,SouthAmerica,3953887
cluster1,NorthAmerica,Europe,10786016
cluster4,NorthAmerica,Asia,22274396
cluster4,NorthAmerica,MiddleEast,11906114
cluster1,NorthAmerica,Europe,11985266
cluster1,NorthAmerica,MiddleEast,12223409
cluster4,NorthAmerica,MiddleEast,12799102
cluster4,NorthAmerica,Asia,23692910
cluster3,NorthAmerica,NorthAmerica,3944736
cluster1,NorthAmerica,Europe,11206263
cluster3,NorthAmerica,NorthAmerica,856855
cluster3,NorthAmerica,NorthAmerica,749937
cluster1,NorthAmerica,Asia,24872593
cluster1,NorthAmerica,Europe,11732862
cluster4,NorthAmerica,Asia,21454426
cluster0,NorthAmerica,NorthAmerica,34737
cluster3,NorthAmerica,NorthAmerica,323490
cluster0,NorthAmerica,NorthAmerica,1107621
cluster1,NorthAmerica,Europe,10576578
cluster1,NorthAmerica,Europe,10454661
cluster2,NorthAmerica,Asia,23011886
cluster3,NorthAmerica,NorthAmerica,3721073
cluster1,NorthAmerica,Asia,24631155
cluster0,NorthAmerica,NorthAmerica,45299
cluster0,NorthAmerica,Europe,9205018
cluster3,NorthAmerica,NorthAmerica,775945
cluster2,NorthAmerica,NorthAmerica,3980840
cluster1,NorthAmerica,Asia,24631155
cluster1,NorthAmerica,Europe,10955766
cluster3,NorthAmerica,NorthAmerica,2256077
cluster1,NorthAmerica,Europe,11226325
cluster1,NorthAmerica,Europe,8603048
cluster3,NorthAmerica,NorthAmerica,1142413
cluster1,NorthAmerica,MiddleEast,12003481
cluster3,NorthAmerica,NorthAmerica,262297
cluster0,NorthAmerica,NorthAmerica,3549745
cluster1,NorthAmerica,Europe,11329496
cluster1,NorthAmerica,Europe,11442590
cluster3,NorthAmerica,NorthAmerica,4119251
cluster1,NorthAmerica,SouthAmerica,3964697
cluster4,NorthAmerica,Europe,12035020
cluster3,NorthAmerica,NorthAmerica,3980840
cluster2,NorthAmerica,Europe,10364452
cluster3,NorthAmerica,NorthAmerica,995990
cluster3,NorthAmerica,NorthAmerica,3990471
cluster4,NorthAmerica,SouthAmerica,3964697
cluster1,NorthAmerica,Europe,12517394
cluster1,NorthAmerica,Europe,8603048
cluster1,NorthAmerica,Europe,10305042
cluster1,NorthAmerica,Europe,10743176
cluster1,NorthAmerica,NorthAmerica,9649825
cluster1,NorthAmerica,Asia,13850672
cluster0,NorthAmerica,Europe,10869233
cluster1,NorthAmerica,Europe,10651995
cluster3,NorthAmerica,NorthAmerica,124939
cluster1,NorthAmerica,Asia,24872593
cluster3,NorthAmerica,NorthAmerica,4096608
cluster1,NorthAmerica,Europe,11985266
cluster1,NorthAmerica,Europe,9853075
cluster1,NorthAmerica,Europe,10502031
cluster3,NorthAmerica,NorthAmerica,1449108
cluster4,NorthAmerica,SouthAmerica,3953887
cluster1,NorthAmerica,Europe,9205018
cluster3,NorthAmerica,NorthAmerica,994272
cluster1,NorthAmerica,Europe,10568955
cluster1,NorthAmerica,MiddleEast,12381957
cluster1,NorthAmerica,Europe,8736998
cluster3,NorthAmerica,NorthAmerica,1401657
cluster0,NorthAmerica,NorthAmerica,1060978
cluster0,NorthAmerica,Europe,10543748
cluster0,NorthAmerica,NorthAmerica,531390
cluster0,NorthAmerica,Europe,10218554
cluster0,NorthAmerica,Europe,10022582
cluster0,NorthAmerica,NorthAmerica,856464
cluster0,NorthAmerica,Europe,9730570
cluster0,NorthAmerica,NorthAmerica,498229
cluster0,NorthAmerica,MiddleEast,11492419
cluster0,NorthAmerica,Europe,10252979
cluster0,NorthAmerica,Europe,10152296
cluster0,NorthAmerica,Europe,10999305
cluster3,NorthAmerica,NorthAmerica,88189
cluster0,NorthAmerica,SouthAmerica,3793275
cluster0,NorthAmerica,NorthAmerica,148854
cluster0,NorthAmerica,Asia,13113003
cluster0,NorthAmerica,NorthAmerica,732772
cluster0,NorthAmerica,NorthAmerica,395925
cluster0,NorthAmerica,NorthAmerica,1985796
cluster4,NorthAmerica,Asia,20766612
cluster0,NorthAmerica,MiddleEast,12785186
cluster0,NorthAmerica,NorthAmerica,4700865
cluster0,NorthAmerica,NorthAmerica,751090
cluster0,NorthAmerica,SouthAmerica,4909969
cluster0,NorthAmerica,NorthAmerica,8914072
cluster0,NorthAmerica,Europe,9901127
cluster4,NorthAmerica,Asia,22915483
cluster4,NorthAmerica,Asia,22920433
cluster4,NorthAmerica,SouthAmerica,3520802
cluster0,NorthAmerica,Europe,10050186
cluster4,NorthAmerica,Asia,21566723
cluster4,NorthAmerica,MiddleEast,11173096
cluster0,NorthAmerica,Europe,11247674
cluster0,NorthAmerica,MiddleEast,11492419
cluster0,NorthAmerica,MiddleEast,12065299
cluster4,NorthAmerica,Asia,22977369
cluster3,NorthAmerica,NorthAmerica,4673970
cluster0,NorthAmerica,Europe,10468657
cluster0,NorthAmerica,NorthAmerica,140793
cluster0,NorthAmerica,NorthAmerica,1482870
cluster4,NorthAmerica,Asia,24158931
cluster0,NorthAmerica,Europe,11000740
cluster4,NorthAmerica,Asia,20766612
cluster0,NorthAmerica,NorthAmerica,702976
cluster0,NorthAmerica,NorthAmerica,1056065
cluster0,NorthAmerica,NorthAmerica,375872
cluster0,NorthAmerica,Europe,9838985
cluster0,NorthAmerica,Europe,9717138
cluster4,NorthAmerica,Asia,22302588
cluster0,NorthAmerica,NorthAmerica,4453916
cluster4,NorthAmerica,Asia,23917867
cluster0,NorthAmerica,NorthAmerica,777161
cluster0,NorthAmerica,Europe,8470634
cluster0,NorthAmerica,NorthAmerica,1508612
cluster0,NorthAmerica,NorthAmerica,4714381
cluster4,NorthAmerica,Asia,23917867
cluster0,NorthAmerica,Europe,10227509
cluster0,NorthAmerica,NorthAmerica,2983779
cluster0,NorthAmerica,Europe,10488861
cluster0,NorthAmerica,Europe,7870298
cluster0,NorthAmerica,NorthAmerica,1875073
cluster0,NorthAmerica,MiddleEast,11272068
cluster0,NorthAmerica,NorthAmerica,477045
cluster0,NorthAmerica,NorthAmerica,4282360
cluster0,NorthAmerica,Europe,10591895
cluster0,NorthAmerica,Europe,10704731
cluster0,NorthAmerica,NorthAmerica,4847404
cluster4,NorthAmerica,SouthAmerica,3793275
cluster0,NorthAmerica,Europe,11318681
cluster0,NorthAmerica,NorthAmerica,4714381
cluster0,NorthAmerica,Europe,9626997
cluster0,NorthAmerica,NorthAmerica,1729146
cluster0,NorthAmerica,NorthAmerica,4724028
cluster4,NorthAmerica,SouthAmerica,3793275
cluster0,NorthAmerica,Europe,11784291
cluster0,NorthAmerica,Europe,7870298
cluster0,NorthAmerica,Europe,9567765
cluster0,NorthAmerica,Europe,10006681
cluster0,NorthAmerica,NorthAmerica,8914072
cluster0,NorthAmerica,Asia,13113003
cluster0,NorthAmerica,Europe,10132322
cluster0,NorthAmerica,Europe,9914958
cluster3,NorthAmerica,NorthAmerica,856739
cluster4,NorthAmerica,Asia,24158931
cluster0,NorthAmerica,NorthAmerica,4823915
cluster0,NorthAmerica,Europe,11247674
cluster0,NorthAmerica,Europe,9117925
cluster0,NorthAmerica,Europe,9764638
cluster3,NorthAmerica,NorthAmerica,722964
cluster4,NorthAmerica,SouthAmerica,3520802
cluster0,NorthAmerica,Europe,8470634
cluster0,NorthAmerica,NorthAmerica,1727445
cluster0,NorthAmerica,Europe,9831442
cluster0,NorthAmerica,MiddleEast,11654551
cluster0,NorthAmerica,Europe,8006323
cluster0,NorthAmerica,NorthAmerica,668757
cluster3,NorthAmerica,NorthAmerica,330188
cluster4,NorthAmerica,Europe,10927088
cluster3,NorthAmerica,NorthAmerica,921475
cluster4,NorthAmerica,Europe,10700559
cluster4,NorthAmerica,Europe,10471976
cluster0,NorthAmerica,NorthAmerica,479588
cluster4,NorthAmerica,Europe,10151045
cluster0,NorthAmerica,NorthAmerica,106074
cluster4,NorthAmerica,MiddleEast,11878105
cluster0,NorthAmerica,Europe,10658675
cluster4,NorthAmerica,Europe,10583321
cluster4,NorthAmerica,Europe,11432055
cluster3,NorthAmerica,NorthAmerica,470806
cluster4,NorthAmerica,SouthAmerica,3712726
cluster3,NorthAmerica,NorthAmerica,500656
cluster4,NorthAmerica,Asia,13583019
cluster0,NorthAmerica,NorthAmerica,354593
cluster0,NorthAmerica,NorthAmerica,395925
cluster3,NorthAmerica,NorthAmerica,1603879
cluster2,NorthAmerica,Asia,21007100
cluster4,NorthAmerica,MiddleEast,13137245
cluster0,NorthAmerica,NorthAmerica,4318758
cluster0,NorthAmerica,NorthAmerica,1147645
cluster4,NorthAmerica,SouthAmerica,4913727
cluster4,NorthAmerica,NorthAmerica,9360787
cluster4,NorthAmerica,Europe,10323679
cluster4,NorthAmerica,Asia,23283131
cluster2,NorthAmerica,Asia,23295227
cluster4,NorthAmerica,SouthAmerica,3613114
cluster4,NorthAmerica,Europe,10507870
cluster4,NorthAmerica,Asia,21890648
cluster4,NorthAmerica,MiddleEast,11567584
cluster4,NorthAmerica,Europe,11701869
cluster4,NorthAmerica,MiddleEast,11878105
cluster4,NorthAmerica,MiddleEast,12466486
cluster4,NorthAmerica,Asia,23350444
cluster3,NorthAmerica,NorthAmerica,4302008
cluster4,NorthAmerica,Europe,10897020
cluster0,NorthAmerica,NorthAmerica,531762
cluster3,NorthAmerica,NorthAmerica,1101415
cluster4,NorthAmerica,Asia,24528708
cluster4,NorthAmerica,Europe,11483516
cluster2,NorthAmerica,Asia,21007100
cluster0,NorthAmerica,NorthAmerica,330453
cluster0,NorthAmerica,NorthAmerica,677024
cluster0,NorthAmerica,NorthAmerica,763916
cluster4,NorthAmerica,Europe,10270111
cluster4,NorthAmerica,Europe,10146104
cluster2,NorthAmerica,Asia,22637603
cluster3,NorthAmerica,NorthAmerica,4070306
cluster4,NorthAmerica,Asia,24284232
cluster3,NorthAmerica,NorthAmerica,400144
cluster4,NorthAmerica,Europe,8868280
cluster3,NorthAmerica,NorthAmerica,1127097
cluster2,NorthAmerica,NorthAmerica,4332569
cluster4,NorthAmerica,Asia,24284232
cluster4,NorthAmerica,Europe,10712585
cluster0,NorthAmerica,NorthAmerica,2606993
cluster4,NorthAmerica,Europe,10914594
cluster4,NorthAmerica,Europe,8259601
cluster0,NorthAmerica,NorthAmerica,1493138
cluster4,NorthAmerica,MiddleEast,11659171
cluster3,NorthAmerica,NorthAmerica,93315
cluster0,NorthAmerica,NorthAmerica,3898760
cluster4,NorthAmerica,Europe,11038761
cluster4,NorthAmerica,Europe,11140492
cluster0,NorthAmerica,NorthAmerica,4477474
cluster4,NorthAmerica,SouthAmerica,3712726
cluster4,NorthAmerica,Europe,11836541
cluster0,NorthAmerica,NorthAmerica,4332569
cluster2,NorthAmerica,Europe,10054135
cluster0,NorthAmerica,NorthAmerica,1346727
cluster3,NorthAmerica,NorthAmerica,4342559
cluster4,NorthAmerica,SouthAmerica,3712726
cluster4,NorthAmerica,Europe,12271530
cluster4,NorthAmerica,Europe,8259601
cluster4,NorthAmerica,Europe,9990838
cluster4,NorthAmerica,Europe,10459484
cluster4,NorthAmerica,NorthAmerica,9360787
cluster4,NorthAmerica,Asia,13583019
cluster4,NorthAmerica,Europe,10550444
cluster4,NorthAmerica,Europe,10361926
cluster3,NorthAmerica,NorthAmerica,479889
cluster4,NorthAmerica,Asia,24528708
cluster3,NorthAmerica,NorthAmerica,4454950
cluster4,NorthAmerica,Europe,11701869
cluster4,NorthAmerica,Europe,9520641
cluster4,NorthAmerica,Europe,10204778
cluster0,NorthAmerica,NorthAmerica,1122998
cluster4,NorthAmerica,SouthAmerica,3613114
cluster4,NorthAmerica,Europe,8868280
cluster3,NorthAmerica,NorthAmerica,1345008
cluster4,NorthAmerica,Europe,10269768
cluster4,NorthAmerica,MiddleEast,12026084
cluster4,NorthAmerica,Europe,8387322
cluster3,NorthAmerica,NorthAmerica,1061124
cluster3,NorthAmerica,NorthAmerica,716291
cluster1,NorthAmerica,Europe,12544736
cluster3,NorthAmerica,NorthAmerica,2517965
cluster1,NorthAmerica,Europe,12287496
cluster1,NorthAmerica,Europe,12082878
cluster3,NorthAmerica,NorthAmerica,1130862
cluster1,NorthAmerica,Europe,11769890
cluster3,NorthAmerica,NorthAmerica,1497818
cluster1,NorthAmerica,MiddleEast,13496353
cluster4,NorthAmerica,Europe,12279359
cluster0,NorthAmerica,Europe,12201515
cluster1,NorthAmerica,Europe,13052670
cluster3,NorthAmerica,NorthAmerica,2046234
cluster1,NorthAmerica,SouthAmerica,4605340
cluster3,NorthAmerica,NorthAmerica,2103477
cluster4,NorthAmerica,Asia,15202230
cluster0,NorthAmerica,NorthAmerica,1253513
cluster0,NorthAmerica,NorthAmerica,1985796
cluster3,NorthAmerica,NorthAmerica,1603879
cluster4,NorthAmerica,Asia,22514478
cluster1,NorthAmerica,MiddleEast,14741739
cluster3,NorthAmerica,NorthAmerica,2725077
cluster0,NorthAmerica,NorthAmerica,2736983
cluster1,NorthAmerica,SouthAmerica,5992802
cluster1,NorthAmerica,NorthAmerica,10965417
cluster1,NorthAmerica,Europe,11942706
cluster1,NorthAmerica,Asia,24860061
cluster4,NorthAmerica,Asia,24876273
cluster4,NorthAmerica,SouthAmerica,4886458
cluster1,NorthAmerica,Europe,12114224
cluster4,NorthAmerica,Asia,23448789
cluster4,NorthAmerica,MiddleEast,13187748
cluster1,NorthAmerica,Europe,13317628
cluster1,NorthAmerica,MiddleEast,13496353
cluster1,NorthAmerica,MiddleEast,14087995
cluster1,NorthAmerica,Asia,24930264
cluster3,NorthAmerica,NorthAmerica,2761443
cluster1,NorthAmerica,Europe,12516793
cluster3,NorthAmerica,NorthAmerica,2107806
cluster3,NorthAmerica,NorthAmerica,526838
cluster1,NorthAmerica,Asia,26101988
cluster1,NorthAmerica,Europe,13079583
cluster4,NorthAmerica,Asia,22514478
cluster3,NorthAmerica,NorthAmerica,1283546
cluster0,NorthAmerica,NorthAmerica,934078
cluster0,NorthAmerica,NorthAmerica,2361316
cluster1,NorthAmerica,Europe,11887099
cluster1,NorthAmerica,Europe,11763187
cluster4,NorthAmerica,Asia,24198801
cluster0,NorthAmerica,NorthAmerica,2469986
cluster1,NorthAmerica,Asia,25856376
cluster3,NorthAmerica,NorthAmerica,1209262
cluster4,NorthAmerica,Europe,10485736
cluster0,NorthAmerica,NorthAmerica,493864
cluster2,NorthAmerica,NorthAmerica,2740121
cluster1,NorthAmerica,Asia,25856376
cluster1,NorthAmerica,Europe,12296028
cluster3,NorthAmerica,NorthAmerica,1122147
cluster1,NorthAmerica,Europe,12534831
cluster1,NorthAmerica,Europe,9875642
cluster3,NorthAmerica,NorthAmerica,116957
cluster4,NorthAmerica,MiddleEast,13277794
cluster3,NorthAmerica,NorthAmerica,1513685
cluster0,NorthAmerica,NorthAmerica,2297708
cluster0,NorthAmerica,Europe,12653995
cluster1,NorthAmerica,Europe,12759564
cluster3,NorthAmerica,NorthAmerica,2943857
cluster1,NorthAmerica,SouthAmerica,4605340
cluster1,NorthAmerica,Europe,13391869
cluster3,NorthAmerica,NorthAmerica,2740121
cluster2,NorthAmerica,Europe,11671335
cluster0,NorthAmerica,NorthAmerica,257190
cluster3,NorthAmerica,NorthAmerica,2751562
cluster4,NorthAmerica,SouthAmerica,4605340
cluster1,NorthAmerica,Europe,13872235
cluster1,NorthAmerica,Europe,9875642
cluster1,NorthAmerica,Europe,11608724
cluster1,NorthAmerica,Europe,12068458
cluster1,NorthAmerica,NorthAmerica,10965417
cluster4,NorthAmerica,Asia,15202230
cluster1,NorthAmerica,Europe,12170634
cluster1,NorthAmerica,Europe,11973364
cluster3,NorthAmerica,NorthAmerica,1130604
cluster1,NorthAmerica,Asia,26101988
cluster0,NorthAmerica,NorthAmerica,2927442
cluster1,NorthAmerica,Europe,13317628
cluster1,NorthAmerica,Europe,11139366
cluster1,NorthAmerica,Europe,11818403
cluster3,NorthAmerica,NorthAmerica,2700275
cluster4,NorthAmerica,SouthAmerica,4886458
cluster1,NorthAmerica,Europe,10485736
cluster3,NorthAmerica,NorthAmerica,258947
cluster1,NorthAmerica,Europe,11884431
cluster1,NorthAmerica,MiddleEast,13639955
cluster1,NorthAmerica,Europe,10002565
cluster3,NorthAmerica,NorthAmerica,2655928
cluster3,NorthAmerica,NorthAmerica,2314547
cluster2,Asia,Europe,10090332
cluster4,Asia,NorthAmerica,20235833
cluster2,Asia,Europe,10946333
cluster2,Asia,Europe,10889835
cluster4,Asia,NorthAmerica,21634135
cluster2,Asia,Europe,11047883
cluster4,Asia,NorthAmerica,21108059
cluster2,Asia,MiddleEast,9105017
cluster4,Asia,NorthAmerica,23542965
cluster2,Asia,Europe,10445847
cluster2,Asia,Europe,10648816
cluster2,Asia,Europe,9754723
cluster4,Asia,NorthAmerica,20782564
cluster2,Asia,SouthAmerica,18366252
cluster4,Asia,NorthAmerica,20557483
cluster2,Asia,Asia,7650745
cluster4,Asia,NorthAmerica,21454426
cluster4,Asia,NorthAmerica,20766612
cluster2,Asia,NorthAmerica,21007100
cluster4,Asia,NorthAmerica,22514478
cluster2,Asia,MiddleEast,7739951
cluster1,Asia,NorthAmerica,25283615
cluster2,Asia,NorthAmerica,20084126
cluster2,Asia,SouthAmerica,16845882
cluster4,Asia,NorthAmerica,12065852
cluster2,Asia,Europe,10876771
cluster2,Asia,Asia,3040999
cluster0,Asia,Asia,3113020
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,10917144
cluster0,Asia,Asia,1381888
cluster2,Asia,MiddleEast,9454185
cluster2,Asia,Europe,9594605
cluster2,Asia,MiddleEast,9105017
cluster2,Asia,MiddleEast,8530176
cluster2,Asia,Asia,3153151
cluster4,Asia,NorthAmerica,25458903
cluster2,Asia,Europe,10300663
cluster4,Asia,NorthAmerica,20728200
cluster4,Asia,NorthAmerica,22316487
cluster4,Asia,Asia,4295163
cluster2,Asia,Europe,10075450
cluster0,Asia,Asia,0
cluster4,Asia,NorthAmerica,21481147
cluster4,Asia,NorthAmerica,21856636
cluster2,Asia,NorthAmerica,20375007
cluster2,Asia,Europe,10982196
cluster2,Asia,Europe,11100814
cluster3,Asia,Asia,2158550
cluster1,Asia,NorthAmerica,24998498
cluster2,Asia,MiddleEast,7975088
cluster4,Asia,Asia,4018836
cluster4,Asia,NorthAmerica,21525169
cluster4,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22273561
cluster2,Asia,NorthAmerica,25303559
cluster4,Asia,Asia,4018836
cluster2,Asia,Europe,10969652
cluster4,Asia,NorthAmerica,23946337
cluster2,Asia,Europe,10268133
cluster2,Asia,Europe,12867454
cluster4,Asia,NorthAmerica,22450549
cluster2,Asia,MiddleEast,9337423
cluster4,Asia,NorthAmerica,21133133
cluster4,Asia,NorthAmerica,24823988
cluster2,Asia,Europe,10261008
cluster2,Asia,Europe,10082570
cluster2,Asia,NorthAmerica,25647281
cluster4,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,10132465
cluster1,Asia,NorthAmerica,25303559
cluster2,Asia,Europe,11187409
cluster4,Asia,NorthAmerica,22255133
cluster4,Asia,NorthAmerica,25320589
cluster2,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,9238068
cluster2,Asia,Europe,12867454
cluster4,Asia,Europe,11230986
cluster2,Asia,Europe,10929724
cluster2,Asia,NorthAmerica,12065852
cluster2,Asia,Asia,7650745
cluster2,Asia,Europe,10614884
cluster2,Asia,Europe,10990259
cluster4,Asia,NorthAmerica,21635090
cluster3,Asia,Asia,4295163
cluster2,Asia,NorthAmerica,25642200
cluster2,Asia,Europe,9594605
cluster4,Asia,Europe,11621849
cluster2,Asia,Europe,11110017
cluster4,Asia,NorthAmerica,20190886
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22251616
cluster2,Asia,Europe,11028262
cluster4,Asia,MiddleEast,8920007
cluster2,Asia,Europe,12704291
cluster4,Asia,NorthAmerica,20120014
cluster4,Asia,NorthAmerica,20411245
cluster3,MiddleEast,Europe,2303043
cluster1,MiddleEast,NorthAmerica,12253555
cluster3,MiddleEast,Europe,3958324
cluster3,MiddleEast,Europe,3459933
cluster1,MiddleEast,NorthAmerica,13647056
cluster3,MiddleEast,Europe,3347223
cluster1,MiddleEast,NorthAmerica,13242976
cluster0,MiddleEast,MiddleEast,1409073
cluster0,MiddleEast,Europe,2721826
cluster3,MiddleEast,Europe,3077695
cluster3,MiddleEast,Europe,2372235
cluster1,MiddleEast,NorthAmerica,12752986
cluster3,MiddleEast,SouthAmerica,12657518
cluster4,MiddleEast,NorthAmerica,12643980
cluster1,MiddleEast,Asia,2165750
cluster4,MiddleEast,NorthAmerica,13506561
cluster0,MiddleEast,NorthAmerica,12785186
cluster4,MiddleEast,NorthAmerica,13137245
cluster1,MiddleEast,NorthAmerica,14741739
cluster2,MiddleEast,Asia,7739951
cluster4,MiddleEast,NorthAmerica,17478109
cluster4,MiddleEast,NorthAmerica,12060782
cluster2,MiddleEast,SouthAmerica,10928937
cluster3,MiddleEast,NorthAmerica,4436571
cluster3,MiddleEast,Europe,3208974
cluster2,MiddleEast,Asia,10236752
cluster2,MiddleEast,Asia,10246484
cluster2,MiddleEast,SouthAmerica,10980794
cluster3,MiddleEast,Europe,3579496
cluster2,MiddleEast,Asia,8811742
cluster0,MiddleEast,MiddleEast,1772021
cluster3,MiddleEast,Europe,2555523
cluster0,MiddleEast,MiddleEast,1409073
cluster1,MiddleEast,MiddleEast,1114832
cluster2,MiddleEast,Asia,10302364
cluster4,MiddleEast,NorthAmerica,17490270
cluster3,MiddleEast,Europe,2761302
cluster1,MiddleEast,NorthAmerica,12694531
cluster1,MiddleEast,NorthAmerica,14294729
cluster2,MiddleEast,Asia,11476547
cluster3,MiddleEast,Europe,3357993
cluster2,MiddleEast,Asia,7739951
cluster1,MiddleEast,NorthAmerica,13493266
cluster4,MiddleEast,NorthAmerica,13854806
cluster0,MiddleEast,NorthAmerica,12404517
cluster3,MiddleEast,Europe,3364491
cluster3,MiddleEast,Europe,3451414
cluster2,MiddleEast,Asia,9572502
cluster4,MiddleEast,NorthAmerica,17224119
cluster2,MiddleEast,Asia,11234292
cluster4,MiddleEast,NorthAmerica,13558484
cluster0,MiddleEast,Europe,4403576
cluster4,MiddleEast,NorthAmerica,14297758
cluster2,MiddleEast,NorthAmerica,17492648
cluster2,MiddleEast,Asia,11234292
cluster3,MiddleEast,Europe,4028917
cluster1,MiddleEast,NorthAmerica,15849629
cluster3,MiddleEast,Europe,2710178
cluster0,MiddleEast,Europe,4964871
cluster1,MiddleEast,NorthAmerica,14630462
cluster0,MiddleEast,MiddleEast,1623945
cluster1,MiddleEast,NorthAmerica,13232224
cluster4,MiddleEast,NorthAmerica,17050637
cluster3,MiddleEast,Europe,2929924
cluster3,MiddleEast,Europe,2660314
cluster4,MiddleEast,NorthAmerica,17668708
cluster2,MiddleEast,SouthAmerica,12657518
cluster1,MiddleEast,Europe,4166424
cluster4,MiddleEast,NorthAmerica,17492648
cluster0,MiddleEast,Europe,3514681
cluster1,MiddleEast,NorthAmerica,14484445
cluster4,MiddleEast,NorthAmerica,17503441
cluster4,MiddleEast,SouthAmerica,12657518
cluster3,MiddleEast,Europe,2965519
cluster0,MiddleEast,Europe,4964871
cluster3,MiddleEast,Europe,3526894
cluster3,MiddleEast,Europe,3531046
cluster3,MiddleEast,NorthAmerica,4436571
cluster1,MiddleEast,Asia,2165750
cluster3,MiddleEast,Europe,2948114
cluster3,MiddleEast,Europe,3516553
cluster1,MiddleEast,NorthAmerica,13647548
cluster4,MiddleEast,Asia,11476547
cluster2,MiddleEast,NorthAmerica,17649640
cluster3,MiddleEast,Europe,2555523
cluster0,MiddleEast,Europe,3795202
cluster3,MiddleEast,Europe,3550806
cluster1,MiddleEast,NorthAmerica,12130071
cluster2,MiddleEast,SouthAmerica,10980794
cluster1,MiddleEast,Europe,4403576
cluster1,MiddleEast,NorthAmerica,14482871
cluster3,MiddleEast,Europe,3464794
cluster1,MiddleEast,MiddleEast,1170356
cluster1,MiddleEast,Europe,4808514
cluster1,MiddleEast,NorthAmerica,12123568
cluster1,MiddleEast,NorthAmerica,12448143
cluster4,NorthAmerica,Europe,15263302
cluster0,NorthAmerica,NorthAmerica,5232572
cluster1,NorthAmerica,Europe,14854744
cluster1,NorthAmerica,Europe,14722442
cluster3,NorthAmerica,NorthAmerica,3845592
cluster1,NorthAmerica,Europe,14453055
cluster3,NorthAmerica,NorthAmerica,4212727
cluster4,NorthAmerica,MiddleEast,16212225
cluster4,NorthAmerica,Europe,14978642
cluster1,NorthAmerica,Europe,14870373
cluster1,NorthAmerica,Europe,15718212
cluster3,NorthAmerica,NorthAmerica,4762614
cluster1,NorthAmerica,SouthAmerica,7079060
cluster0,NorthAmerica,NorthAmerica,4818190
cluster4,NorthAmerica,Asia,17801855
cluster0,NorthAmerica,NorthAmerica,3967356
cluster0,NorthAmerica,NorthAmerica,4700865
cluster0,NorthAmerica,NorthAmerica,4318758
cluster0,NorthAmerica,NorthAmerica,2725077
cluster1,NorthAmerica,Asia,25283615
cluster4,NorthAmerica,MiddleEast,17478109
cluster1,NorthAmerica,NorthAmerica,5451019
cluster4,NorthAmerica,SouthAmerica,8450742
cluster1,NorthAmerica,NorthAmerica,13608831
cluster1,NorthAmerica,Europe,14623133
cluster1,NorthAmerica,Asia,27529430
cluster1,NorthAmerica,Asia,27538064
cluster4,NorthAmerica,SouthAmerica,7490168
cluster1,NorthAmerica,Europe,14738094
cluster4,NorthAmerica,Asia,26168985
cluster4,NorthAmerica,MiddleEast,15896612
cluster1,NorthAmerica,Europe,15948608
cluster4,NorthAmerica,MiddleEast,16212225
cluster4,NorthAmerica,MiddleEast,16789023
cluster1,NorthAmerica,Asia,27593415
cluster3,NorthAmerica,NorthAmerica,616883
cluster1,NorthAmerica,Europe,15189054
cluster3,NorthAmerica,NorthAmerica,4824118
cluster3,NorthAmerica,NorthAmerica,3227753
cluster1,NorthAmerica,Asia,28759447
cluster1,NorthAmerica,Europe,15648961
cluster1,NorthAmerica,Asia,25283615
cluster3,NorthAmerica,NorthAmerica,3998803
cluster0,NorthAmerica,NorthAmerica,3648172
cluster0,NorthAmerica,NorthAmerica,5076020
cluster4,NorthAmerica,Europe,14556014
cluster1,NorthAmerica,Europe,14435209
cluster1,NorthAmerica,Asia,26905184
cluster0,NorthAmerica,NorthAmerica,287816
cluster4,NorthAmerica,MiddleEast,17269441
cluster1,NorthAmerica,Asia,28519394
cluster0,NorthAmerica,NorthAmerica,3923456
cluster4,NorthAmerica,Europe,13193476
cluster3,NorthAmerica,NorthAmerica,3195028
cluster2,NorthAmerica,NorthAmerica,26658
cluster1,NorthAmerica,Asia,28519394
cluster1,NorthAmerica,Europe,14854673
cluster3,NorthAmerica,NorthAmerica,1852385
cluster1,NorthAmerica,Europe,15210585
cluster4,NorthAmerica,Europe,12589911
cluster3,NorthAmerica,NorthAmerica,2827873
cluster4,NorthAmerica,MiddleEast,15992802
cluster3,NorthAmerica,NorthAmerica,4227889
cluster0,NorthAmerica,NorthAmerica,450463
cluster1,NorthAmerica,Europe,15298009
cluster1,NorthAmerica,Europe,15421091
cluster3,NorthAmerica,NorthAmerica,704614
cluster1,NorthAmerica,SouthAmerica,7079060
cluster4,NorthAmerica,Europe,15851304
cluster3,NorthAmerica,NorthAmerica,26658
cluster2,NorthAmerica,Europe,14345918
cluster3,NorthAmerica,NorthAmerica,2981489
cluster0,NorthAmerica,NorthAmerica,53980
cluster4,NorthAmerica,SouthAmerica,7079060
cluster1,NorthAmerica,Europe,16433240
cluster4,NorthAmerica,Europe,12589911
cluster1,NorthAmerica,Europe,14288717
cluster1,NorthAmerica,Europe,14701746
cluster1,NorthAmerica,NorthAmerica,13608831
cluster4,NorthAmerica,Asia,17801855
cluster1,NorthAmerica,Europe,14856321
cluster4,NorthAmerica,Europe,14617186
cluster3,NorthAmerica,NorthAmerica,3845356
cluster3,NorthAmerica,Asia,28759447
cluster1,NorthAmerica,NorthAmerica,746506
cluster1,NorthAmerica,Europe,15948608
cluster4,NorthAmerica,Europe,13842348
cluster1,NorthAmerica,Europe,14473673
cluster3,NorthAmerica,NorthAmerica,5414244
cluster4,NorthAmerica,SouthAmerica,7490168
cluster0,NorthAmerica,Europe,13193476
cluster4,NorthAmerica,NorthAmerica,2983556
cluster1,NorthAmerica,Europe,14542577
cluster0,NorthAmerica,MiddleEast,16365939
cluster0,NorthAmerica,Europe,12722428
cluster4,NorthAmerica,NorthAmerica,5370326
cluster4,NorthAmerica,NorthAmerica,5029251
cluster1,NorthAmerica,Europe,9803876
cluster0,NorthAmerica,NorthAmerica,232420
cluster1,NorthAmerica,Europe,9456238
cluster1,NorthAmerica,Europe,9260532
cluster0,NorthAmerica,NorthAmerica,1605353
cluster1,NorthAmerica,Europe,8975215
cluster0,NorthAmerica,NorthAmerica,1251571
cluster4,NorthAmerica,MiddleEast,10751689
cluster4,NorthAmerica,Europe,9503199
cluster4,NorthAmerica,Europe,9394028
cluster1,NorthAmerica,Europe,10240913
cluster3,NorthAmerica,NorthAmerica,689238
cluster0,NorthAmerica,SouthAmerica,3869385
cluster0,NorthAmerica,NorthAmerica,656024
cluster4,NorthAmerica,Asia,12347377
cluster0,NorthAmerica,NorthAmerica,1483125
cluster0,NorthAmerica,NorthAmerica,751090
cluster0,NorthAmerica,NorthAmerica,1147645
cluster0,NorthAmerica,NorthAmerica,2736983
cluster2,NorthAmerica,Asia,20084126
cluster4,NorthAmerica,MiddleEast,12060782
cluster0,NorthAmerica,NorthAmerica,5451019
cluster4,NorthAmerica,SouthAmerica,4742132
cluster1,NorthAmerica,NorthAmerica,8152940
cluster1,NorthAmerica,Europe,9145196
cluster2,NorthAmerica,Asia,22188498
cluster2,NorthAmerica,Asia,22191192
cluster4,NorthAmerica,SouthAmerica,3272847
cluster1,NorthAmerica,Europe,9287237
cluster2,NorthAmerica,Asia,20853286
cluster4,NorthAmerica,MiddleEast,10428372
cluster1,NorthAmerica,Europe,10484645
cluster4,NorthAmerica,MiddleEast,10751689
cluster4,NorthAmerica,MiddleEast,11318269
cluster2,NorthAmerica,Asia,22248706
cluster1,NorthAmerica,NorthAmerica,5422170
cluster1,NorthAmerica,Europe,9711251
cluster0,NorthAmerica,NorthAmerica,628206
cluster0,NorthAmerica,NorthAmerica,2231851
cluster4,NorthAmerica,Asia,23431768
cluster1,NorthAmerica,Europe,10236321
cluster2,NorthAmerica,Asia,20084126
cluster0,NorthAmerica,NorthAmerica,1451869
cluster0,NorthAmerica,NorthAmerica,1804741
cluster0,NorthAmerica,NorthAmerica,386106
cluster0,NorthAmerica,Europe,9080587
cluster1,NorthAmerica,Europe,8959272
cluster2,NorthAmerica,Asia,21585444
cluster0,NorthAmerica,NorthAmerica,5203445
cluster4,NorthAmerica,MiddleEast,11827325
cluster4,NorthAmerica,Asia,23191646
cluster0,NorthAmerica,NorthAmerica,1526739
cluster0,NorthAmerica,Europe,7723488
cluster0,NorthAmerica,NorthAmerica,2257671
cluster2,NorthAmerica,NorthAmerica,5464581
cluster4,NorthAmerica,Asia,23191646
cluster1,NorthAmerica,Europe,9465738
cluster1,NorthAmerica,NorthAmerica,3732259
cluster1,NorthAmerica,Europe,9732234
cluster1,NorthAmerica,Europe,7127035
cluster0,NorthAmerica,NorthAmerica,2625758
cluster4,NorthAmerica,MiddleEast,10530630
cluster0,NorthAmerica,NorthAmerica,1229690
cluster1,NorthAmerica,NorthAmerica,5031689
cluster1,NorthAmerica,Europe,9830159
cluster1,NorthAmerica,Europe,9945434
cluster1,NorthAmerica,NorthAmerica,5594977
cluster4,NorthAmerica,SouthAmerica,3869385
cluster4,NorthAmerica,Europe,10562002
cluster1,NorthAmerica,NorthAmerica,5464581
cluster2,NorthAmerica,Europe,8869601
cluster0,NorthAmerica,NorthAmerica,2481622
cluster0,NorthAmerica,NorthAmerica,5474265
cluster4,NorthAmerica,SouthAmerica,3869385
cluster1,NorthAmerica,Europe,11018480
cluster1,NorthAmerica,Europe,7127035
cluster1,NorthAmerica,Europe,8811528
cluster1,NorthAmerica,Europe,9244213
cluster1,NorthAmerica,NorthAmerica,8152940
cluster4,NorthAmerica,Asia,12347377
cluster0,NorthAmerica,Europe,9377935
cluster1,NorthAmerica,Europe,9153293
cluster0,NorthAmerica,NorthAmerica,1605616
cluster4,NorthAmerica,Asia,23431768
cluster0,NorthAmerica,NorthAmerica,5571025
cluster4,NorthAmerica,Europe,10484645
cluster1,NorthAmerica,Europe,8368828
cluster1,NorthAmerica,Europe,9004177
cluster3,NorthAmerica,NorthAmerica,98472
cluster4,NorthAmerica,SouthAmerica,3272847
cluster1,NorthAmerica,Europe,7723488
cluster0,NorthAmerica,NorthAmerica,2479989
cluster1,NorthAmerica,Europe,9071352
cluster4,NorthAmerica,MiddleEast,10920523
cluster1,NorthAmerica,Europe,7267546
cluster0,NorthAmerica,NorthAmerica,99055
cluster0,NorthAmerica,NorthAmerica,434065
cluster4,SouthAmerica,Europe,9455042
cluster1,SouthAmerica,NorthAmerica,4691128
cluster4,SouthAmerica,Europe,10883486
cluster4,SouthAmerica,Europe,10104916
cluster1,SouthAmerica,NorthAmerica,5381410
cluster4,SouthAmerica,Europe,9377410
cluster1,SouthAmerica,NorthAmerica,4972775
cluster2,SouthAmerica,MiddleEast,10276108
cluster2,SouthAmerica,Europe,9553706
cluster4,SouthAmerica,Europe,9883031
cluster4,SouthAmerica,Europe,10574491
cluster1,SouthAmerica,NorthAmerica,4994068
cluster4,SouthAmerica,SouthAmerica,1535902
cluster1,SouthAmerica,NorthAmerica,4710792
cluster2,SouthAmerica,Asia,12812009
cluster0,SouthAmerica,NorthAmerica,5247681
cluster0,SouthAmerica,NorthAmerica,4909969
cluster4,SouthAmerica,NorthAmerica,4913727
cluster1,SouthAmerica,NorthAmerica,5992802
cluster2,SouthAmerica,Asia,16845882
cluster4,SouthAmerica,MiddleEast,10928937
cluster4,SouthAmerica,NorthAmerica,8450742
cluster4,SouthAmerica,NorthAmerica,4742132
cluster4,SouthAmerica,NorthAmerica,9238725
cluster4,SouthAmerica,Europe,9545414
cluster2,SouthAmerica,Asia,19904615
cluster2,SouthAmerica,Asia,19965529
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,Europe,10278820
cluster2,SouthAmerica,Asia,18328147
cluster2,SouthAmerica,MiddleEast,10136113
cluster4,SouthAmerica,Europe,11118518
cluster2,SouthAmerica,MiddleEast,10276108
cluster2,SouthAmerica,MiddleEast,10967354
cluster2,SouthAmerica,Asia,20002606
cluster4,SouthAmerica,NorthAmerica,8433652
cluster4,SouthAmerica,Europe,10086070
cluster4,SouthAmerica,NorthAmerica,4979569
cluster1,SouthAmerica,NorthAmerica,5824755
cluster2,SouthAmerica,Asia,21034151
cluster4,SouthAmerica,Europe,11448871
cluster2,SouthAmerica,Asia,16845882
cluster1,SouthAmerica,NorthAmerica,5291713
cluster0,SouthAmerica,NorthAmerica,5524814
cluster0,SouthAmerica,NorthAmerica,4720778
cluster4,SouthAmerica,Europe,9642354
cluster4,SouthAmerica,Europe,9511246
cluster2,SouthAmerica,Asia,19085912
cluster4,SouthAmerica,NorthAmerica,8211378
cluster2,SouthAmerica,Asia,20792096
cluster0,SouthAmerica,NorthAmerica,5303007
cluster4,SouthAmerica,Europe,8009801
cluster1,SouthAmerica,NorthAmerica,5792329
cluster2,SouthAmerica,NorthAmerica,8464140
cluster2,SouthAmerica,Asia,20792096
cluster4,SouthAmerica,Europe,10955402
cluster4,SouthAmerica,NorthAmerica,6981000
cluster4,SouthAmerica,Europe,10059249
cluster4,SouthAmerica,Europe,7403924
cluster1,SouthAmerica,NorthAmerica,5933683
cluster4,SouthAmerica,MiddleEast,10112666
cluster1,SouthAmerica,NorthAmerica,5016951
cluster4,SouthAmerica,NorthAmerica,8048135
cluster4,SouthAmerica,Europe,10491431
cluster4,SouthAmerica,Europe,10392070
cluster4,SouthAmerica,NorthAmerica,8597362
cluster2,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,Europe,12415542
cluster1,SouthAmerica,NorthAmerica,8464140
cluster2,SouthAmerica,Europe,9410238
cluster1,SouthAmerica,NorthAmerica,5780224
cluster4,SouthAmerica,NorthAmerica,8473866
cluster0,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,Europe,12099070
cluster4,SouthAmerica,Europe,7403924
cluster4,SouthAmerica,Europe,9294702
cluster4,SouthAmerica,Europe,10155571
cluster4,SouthAmerica,NorthAmerica,9238725
cluster2,SouthAmerica,Asia,12812009
cluster4,SouthAmerica,Europe,9654498
cluster4,SouthAmerica,Europe,9980129
cluster1,SouthAmerica,NorthAmerica,5382262
cluster2,SouthAmerica,Asia,21034151
cluster4,SouthAmerica,NorthAmerica,8575157
cluster4,SouthAmerica,Europe,11118518
cluster4,SouthAmerica,Europe,8601279
cluster4,SouthAmerica,Europe,9743741
cluster1,SouthAmerica,NorthAmerica,4875291
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,Europe,8009801
cluster1,SouthAmerica,NorthAmerica,5777438
cluster4,SouthAmerica,Europe,9762154
cluster4,SouthAmerica,MiddleEast,10218076
cluster4,SouthAmerica,Europe,7369000
cluster1,SouthAmerica,NorthAmerica,4683957
cluster1,SouthAmerica,NorthAmerica,4722136
cluster3,NorthAmerica,Europe,2284459
cluster1,NorthAmerica,NorthAmerica,8394203
cluster3,NorthAmerica,Europe,1521167
cluster3,NorthAmerica,Europe,1111272
cluster1,NorthAmerica,NorthAmerica,9752748
cluster3,NorthAmerica,Europe,1119749
cluster1,NorthAmerica,NorthAmerica,9466055
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,Europe,1752085
cluster0,NorthAmerica,Europe,1357063
cluster3,NorthAmerica,Europe,2168374
cluster1,NorthAmerica,NorthAmerica,8829250
cluster3,NorthAmerica,SouthAmerica,10579428
cluster1,NorthAmerica,NorthAmerica,8847193
cluster3,NorthAmerica,Asia,4200187
cluster0,NorthAmerica,NorthAmerica,9649825
cluster0,NorthAmerica,NorthAmerica,8914072
cluster4,NorthAmerica,NorthAmerica,9360787
cluster0,NorthAmerica,NorthAmerica,10965417
cluster4,NorthAmerica,Asia,12065852
cluster3,NorthAmerica,MiddleEast,4436571
cluster1,NorthAmerica,NorthAmerica,13608831
cluster1,NorthAmerica,NorthAmerica,8152940
cluster4,NorthAmerica,SouthAmerica,9238725
cluster3,NorthAmerica,Europe,1228577
cluster2,NorthAmerica,Asia,14181505
cluster2,NorthAmerica,Asia,14184469
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1141508
cluster2,NorthAmerica,Asia,12846153
cluster0,NorthAmerica,MiddleEast,2656430
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,MiddleEast,3410088
cluster4,NorthAmerica,Asia,14241745
cluster1,NorthAmerica,NorthAmerica,13559209
cluster3,NorthAmerica,Europe,1683285
cluster1,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,NorthAmerica,10361912
cluster2,NorthAmerica,Asia,15416885
cluster3,NorthAmerica,Europe,2177569
cluster4,NorthAmerica,Asia,12065852
cluster1,NorthAmerica,NorthAmerica,9601075
cluster0,NorthAmerica,NorthAmerica,9944145
cluster0,NorthAmerica,NorthAmerica,8554970
cluster0,NorthAmerica,Europe,1062467
cluster3,NorthAmerica,Europe,980949
cluster2,NorthAmerica,Asia,13569526
cluster4,NorthAmerica,NorthAmerica,13370391
cluster0,NorthAmerica,MiddleEast,4094403
cluster2,NorthAmerica,Asia,15177223
cluster0,NorthAmerica,NorthAmerica,9684005
cluster0,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10401095
cluster2,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Asia,15177223
cluster3,NorthAmerica,Europe,1578922
cluster1,NorthAmerica,NorthAmerica,11856846
cluster3,NorthAmerica,Europe,1726063
cluster3,NorthAmerica,Europe,1733604
cluster1,NorthAmerica,NorthAmerica,10830723
cluster0,NorthAmerica,MiddleEast,2818123
cluster1,NorthAmerica,NorthAmerica,9425014
cluster0,NorthAmerica,NorthAmerica,13201198
cluster3,NorthAmerica,Europe,1692401
cluster3,NorthAmerica,Europe,1858778
cluster1,NorthAmerica,NorthAmerica,13732246
cluster2,NorthAmerica,SouthAmerica,10579428
cluster3,NorthAmerica,Europe,2904141
cluster1,NorthAmerica,NorthAmerica,13621293
cluster0,NorthAmerica,Europe,931218
cluster1,NorthAmerica,NorthAmerica,10720305
cluster1,NorthAmerica,NorthAmerica,13629790
cluster4,NorthAmerica,SouthAmerica,10579428
cluster3,NorthAmerica,Europe,2927173
cluster3,NorthAmerica,Europe,1733604
cluster3,NorthAmerica,Europe,951563
cluster3,NorthAmerica,Europe,1091553
cluster0,NorthAmerica,NorthAmerica,0
cluster3,NorthAmerica,Asia,4200187
cluster3,NorthAmerica,Europe,1485651
cluster3,NorthAmerica,Europe,1009580
cluster1,NorthAmerica,NorthAmerica,9752820
cluster2,NorthAmerica,Asia,15416885
cluster1,NorthAmerica,NorthAmerica,13707447
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,Europe,1154215
cluster0,NorthAmerica,Europe,899127
cluster1,NorthAmerica,NorthAmerica,8169597
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10719961
cluster3,NorthAmerica,Europe,980097
cluster3,NorthAmerica,MiddleEast,3299982
cluster3,NorthAmerica,Europe,1825651
cluster3,NorthAmerica,NorthAmerica,8249789
cluster0,NorthAmerica,NorthAmerica,8605679
cluster3,Europe,Europe,1085172
cluster1,Europe,NorthAmerica,9373148
cluster3,Europe,Europe,1593443
cluster3,Europe,Europe,670830
cluster1,Europe,NorthAmerica,10752784
cluster3,Europe,Europe,175665
cluster1,Europe,NorthAmerica,10430099
cluster3,Europe,MiddleEast,1795704
cluster0,Europe,Europe,532850
cluster0,Europe,Europe,313161
cluster3,Europe,Europe,1115218
cluster1,Europe,NorthAmerica,9831700
cluster3,Europe,SouthAmerica,11049074
cluster0,Europe,NorthAmerica,9811101
cluster3,Europe,Asia,3317658
cluster1,Europe,NorthAmerica,10638397
cluster0,Europe,NorthAmerica,9901127
cluster4,Europe,NorthAmerica,10323679
cluster1,Europe,NorthAmerica,11942706
cluster2,Europe,Asia,10876771
cluster3,Europe,MiddleEast,3208974
cluster1,Europe,NorthAmerica,14623133
cluster1,Europe,NorthAmerica,9145196
cluster4,Europe,SouthAmerica,9545414
cluster3,Europe,NorthAmerica,1228577
cluster2,Europe,Asia,13134643
cluster2,Europe,Asia,13141161
cluster4,Europe,SouthAmerica,9105719
cluster3,Europe,Europe,891591
cluster4,Europe,Asia,11758218
cluster0,Europe,MiddleEast,1431935
cluster3,Europe,Europe,1495351
cluster3,Europe,MiddleEast,1795704
cluster1,Europe,MiddleEast,2237136
cluster2,Europe,Asia,13197842
cluster1,Europe,NorthAmerica,14585384
cluster3,Europe,Europe,578635
cluster1,Europe,NorthAmerica,9769919
cluster1,Europe,NorthAmerica,11376276
cluster2,Europe,Asia,14375446
cluster3,Europe,Europe,1794424
cluster2,Europe,Asia,10876771
cluster1,Europe,NorthAmerica,10599486
cluster1,Europe,NorthAmerica,10950025
cluster0,Europe,NorthAmerica,9532312
cluster3,Europe,Europe,220982
cluster0,Europe,Europe,249492
cluster2,Europe,Asia,12497796
cluster1,Europe,NorthAmerica,14380749
cluster2,Europe,Asia,14133710
cluster0,Europe,NorthAmerica,10677905
cluster0,Europe,Europe,1531815
cluster1,Europe,NorthAmerica,11405825
cluster2,Europe,NorthAmerica,14636025
cluster2,Europe,Asia,14133710
cluster3,Europe,Europe,1689327
cluster1,Europe,NorthAmerica,12892620
cluster3,Europe,Europe,591324
cluster3,Europe,Europe,2161787
cluster1,Europe,NorthAmerica,11812842
cluster3,Europe,MiddleEast,1588681
cluster1,Europe,NorthAmerica,10397453
cluster1,Europe,NorthAmerica,14209885
cluster3,Europe,Europe,873909
cluster3,Europe,Europe,846492
cluster1,Europe,NorthAmerica,14759988
cluster2,Europe,SouthAmerica,11049074
cluster0,Europe,Europe,2827698
cluster1,Europe,NorthAmerica,14636025
cluster0,Europe,Europe,303827
cluster1,Europe,NorthAmerica,11692375
cluster1,Europe,NorthAmerica,14644975
cluster4,Europe,SouthAmerica,11049074
cluster3,Europe,Europe,2341466
cluster3,Europe,Europe,2161787
cluster3,Europe,Europe,336047
cluster3,Europe,Europe,759780
cluster3,Europe,NorthAmerica,1228577
cluster3,Europe,Asia,3317658
cluster3,Europe,Europe,259369
cluster3,Europe,Europe,608582
cluster1,Europe,NorthAmerica,10752976
cluster2,Europe,Asia,14375446
cluster1,Europe,NorthAmerica,14736305
cluster3,Europe,Europe,1495351
cluster3,Europe,Europe,898079
cluster3,Europe,Europe,466947
cluster1,Europe,NorthAmerica,9178917
cluster4,Europe,SouthAmerica,9105719
cluster3,Europe,Europe,1531815
cluster1,Europe,NorthAmerica,11691711
cluster3,Europe,Europe,399478
cluster3,Europe,MiddleEast,2066821
cluster3,Europe,Europe,2114962
cluster0,Europe,NorthAmerica,9231993
cluster0,Europe,NorthAmerica,9581287
cluster2,Asia,Europe,12474135
cluster4,Asia,NorthAmerica,22394262
cluster2,Asia,Europe,12994331
cluster2,Asia,Europe,13063708
cluster1,Asia,NorthAmerica,23757886
cluster2,Asia,Europe,13304174
cluster1,Asia,NorthAmerica,23387063
cluster2,Asia,MiddleEast,11515839
cluster2,Asia,Europe,12766592
cluster4,Asia,Europe,12892915
cluster2,Asia,Europe,12038686
cluster1,Asia,NorthAmerica,22866635
cluster4,Asia,SouthAmerica,21565939
cluster4,Asia,NorthAmerica,22794061
cluster2,Asia,Asia,9975636
cluster1,Asia,NorthAmerica,23630076
cluster4,Asia,NorthAmerica,22915483
cluster4,Asia,NorthAmerica,23283131
cluster4,Asia,NorthAmerica,24860061
cluster2,Asia,Asia,3040999
cluster4,Asia,MiddleEast,10236752
cluster1,Asia,NorthAmerica,27529430
cluster2,Asia,NorthAmerica,22188498
cluster2,Asia,SouthAmerica,19904615
cluster2,Asia,NorthAmerica,14181505
cluster2,Asia,Europe,13134643
cluster0,Asia,Asia,162002
cluster2,Asia,SouthAmerica,20589718
cluster2,Asia,Europe,13060791
cluster0,Asia,Asia,1598197
cluster2,Asia,MiddleEast,11836547
cluster2,Asia,Europe,11830917
cluster2,Asia,MiddleEast,11515839
cluster2,Asia,MiddleEast,10934810
cluster0,Asia,Asia,140426
cluster1,Asia,NorthAmerica,27534187
cluster2,Asia,Europe,12569148
cluster4,Asia,NorthAmerica,22807409
cluster1,Asia,NorthAmerica,24383611
cluster0,Asia,Asia,1233868
cluster2,Asia,Europe,12188979
cluster2,Asia,Asia,3040999
cluster1,Asia,NorthAmerica,23607061
cluster4,Asia,NorthAmerica,23957420
cluster4,Asia,NorthAmerica,22545951
cluster2,Asia,Europe,13209666
cluster2,Asia,Europe,13329195
cluster4,Asia,Asia,923897
cluster0,Asia,NorthAmerica,27283536
cluster2,Asia,MiddleEast,10444073
cluster3,Asia,Asia,992154
cluster4,Asia,NorthAmerica,23676437
cluster2,Asia,Europe,14554414
cluster1,Asia,NorthAmerica,24397688
cluster2,Asia,NorthAmerica,27543279
cluster3,Asia,Asia,992154
cluster2,Asia,Europe,13002727
cluster1,Asia,NorthAmerica,25901049
cluster2,Asia,Europe,12545214
cluster2,Asia,Europe,15154190
cluster1,Asia,NorthAmerica,24747010
cluster4,Asia,MiddleEast,11737968
cluster1,Asia,NorthAmerica,23371259
cluster0,Asia,NorthAmerica,27114094
cluster2,Asia,Europe,12479084
cluster2,Asia,Europe,12341891
cluster1,Asia,NorthAmerica,27710449
cluster3,Asia,SouthAmerica,21565939
cluster4,Asia,Europe,12097799
cluster1,Asia,NorthAmerica,27543279
cluster2,Asia,Europe,13417345
cluster4,Asia,NorthAmerica,24608881
cluster0,Asia,NorthAmerica,27553421
cluster2,Asia,SouthAmerica,21565939
cluster2,Asia,Europe,11402358
cluster2,Asia,Europe,15154190
cluster4,Asia,Europe,13471404
cluster2,Asia,Europe,13089647
cluster2,Asia,NorthAmerica,14181505
cluster2,Asia,Asia,9975636
cluster4,Asia,Europe,12896666
cluster2,Asia,Europe,13166485
cluster1,Asia,NorthAmerica,23758244
cluster3,Asia,Asia,1233868
cluster1,Asia,NorthAmerica,27691548
cluster4,Asia,Europe,11830917
cluster2,Asia,Europe,13907036
cluster2,Asia,Europe,13302340
cluster1,Asia,NorthAmerica,22236675
cluster2,Asia,SouthAmerica,20589718
cluster2,Asia,Europe,14554414
cluster1,Asia,NorthAmerica,24607486
cluster2,Asia,Europe,13230807
cluster2,Asia,MiddleEast,11360272
cluster2,Asia,Europe,15020900
cluster4,Asia,NorthAmerica,22261668
cluster1,Asia,NorthAmerica,22590837
cluster2,Asia,Europe,12483283
cluster2,Asia,NorthAmerica,22399812
cluster2,Asia,Europe,12996529
cluster2,Asia,Europe,13068377
cluster2,Asia,NorthAmerica,23761176
cluster2,Asia,Europe,13310680
cluster2,Asia,NorthAmerica,23399334
cluster2,Asia,MiddleEast,11524994
cluster2,Asia,Europe,12774459
cluster4,Asia,Europe,12899113
cluster2,Asia,Europe,12045717
cluster2,Asia,NorthAmerica,22868055
cluster2,Asia,SouthAmerica,21641334
cluster4,Asia,NorthAmerica,22803899
cluster2,Asia,Asia,9983943
cluster4,Asia,NorthAmerica,23636368
cluster4,Asia,NorthAmerica,22920433
cluster2,Asia,NorthAmerica,23295227
cluster4,Asia,NorthAmerica,24876273
cluster0,Asia,Asia,3113020
cluster2,Asia,MiddleEast,10246484
cluster1,Asia,NorthAmerica,27538064
cluster2,Asia,NorthAmerica,22191192
cluster2,Asia,SouthAmerica,19965529
cluster2,Asia,NorthAmerica,14184469
cluster2,Asia,Europe,13141161
cluster0,Asia,Asia,162002
cluster2,Asia,SouthAmerica,20642641
cluster2,Asia,Europe,13064829
cluster0,Asia,Asia,1673614
cluster2,Asia,MiddleEast,11845330
cluster2,Asia,Europe,11837213
cluster2,Asia,MiddleEast,11524994
cluster2,Asia,MiddleEast,10943669
cluster3,Asia,Asia,67536
cluster4,Asia,NorthAmerica,27531502
cluster2,Asia,Europe,12575860
cluster2,Asia,NorthAmerica,22808587
cluster4,Asia,NorthAmerica,24383331
cluster2,Asia,Asia,1228548
cluster2,Asia,Europe,12193095
cluster0,Asia,Asia,3113020
cluster2,Asia,NorthAmerica,23610532
cluster4,Asia,NorthAmerica,23959313
cluster2,Asia,Europe,13215489
cluster2,Asia,Europe,13335041
cluster4,Asia,Asia,1041017
cluster1,Asia,NorthAmerica,27294962
cluster4,Asia,Asia,1004951
cluster4,Asia,NorthAmerica,23681323
cluster4,Asia,Europe,14561988
cluster4,Asia,NorthAmerica,24400709
cluster2,Asia,NorthAmerica,27551495
cluster4,Asia,Asia,1004951
cluster2,Asia,Europe,13004636
cluster4,Asia,NorthAmerica,25892743
cluster2,Asia,Europe,12552100
cluster2,Asia,Europe,15162408
cluster4,Asia,NorthAmerica,24760216
cluster2,Asia,MiddleEast,11747046
cluster4,Asia,NorthAmerica,23381172
cluster2,Asia,Europe,12484823
cluster2,Asia,Europe,12348437
cluster1,Asia,NorthAmerica,27706743
cluster0,Asia,SouthAmerica,21641334
cluster4,Asia,Europe,12099855
cluster4,Asia,NorthAmerica,27551495
cluster2,Asia,Europe,13423232
cluster4,Asia,NorthAmerica,24625612
cluster4,Asia,NorthAmerica,27561168
cluster2,Asia,SouthAmerica,21641334
cluster2,Asia,Europe,11407959
cluster2,Asia,Europe,15162408
cluster4,Asia,Europe,13477550
cluster2,Asia,Europe,13094012
cluster2,Asia,NorthAmerica,14184469
cluster2,Asia,Asia,9983943
cluster2,Asia,Europe,12903692
cluster2,Asia,Europe,13171173
cluster2,Asia,NorthAmerica,23761500
cluster4,Asia,Asia,1228548
cluster4,Asia,NorthAmerica,27686953
cluster2,Asia,Europe,11837213
cluster4,Asia,Europe,13914481
cluster2,Asia,Europe,13307354
cluster2,Asia,NorthAmerica,22236285
cluster2,Asia,SouthAmerica,20642641
cluster2,Asia,Europe,14561988
cluster4,Asia,NorthAmerica,24624348
cluster2,Asia,Europe,13236063
cluster4,Asia,MiddleEast,11369856
cluster2,Asia,Europe,15030026
cluster4,Asia,NorthAmerica,22266331
cluster2,Asia,NorthAmerica,22597521
cluster4,SouthAmerica,Europe,9215696
cluster4,SouthAmerica,NorthAmerica,3252924
cluster2,SouthAmerica,Europe,10247767
cluster4,SouthAmerica,Europe,9578768
cluster4,SouthAmerica,NorthAmerica,4084901
cluster4,SouthAmerica,Europe,8926953
cluster4,SouthAmerica,NorthAmerica,3685906
cluster2,SouthAmerica,MiddleEast,10117066
cluster2,SouthAmerica,Europe,9210107
cluster4,SouthAmerica,Europe,9439493
cluster2,SouthAmerica,Europe,10213247
cluster4,SouthAmerica,NorthAmerica,3577386
cluster4,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,NorthAmerica,3338166
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,NorthAmerica,3953887
cluster4,SouthAmerica,NorthAmerica,3520802
cluster4,SouthAmerica,NorthAmerica,3613114
cluster4,SouthAmerica,NorthAmerica,4886458
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,MiddleEast,10980794
cluster2,SouthAmerica,NorthAmerica,7490168
cluster4,SouthAmerica,NorthAmerica,3272847
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,NorthAmerica,8594210
cluster4,SouthAmerica,Europe,9105719
cluster2,SouthAmerica,Asia,20589718
cluster2,SouthAmerica,Asia,20642641
cluster2,SouthAmerica,Europe,9723575
cluster2,SouthAmerica,Asia,19006733
cluster2,SouthAmerica,MiddleEast,9919506
cluster2,SouthAmerica,Europe,10707881
cluster2,SouthAmerica,MiddleEast,10117066
cluster2,SouthAmerica,MiddleEast,10811718
cluster2,SouthAmerica,Asia,20684499
cluster4,SouthAmerica,NorthAmerica,7462405
cluster2,SouthAmerica,Europe,9685448
cluster1,SouthAmerica,NorthAmerica,3555057
cluster4,SouthAmerica,NorthAmerica,4585198
cluster2,SouthAmerica,Asia,21774123
cluster2,SouthAmerica,Europe,10903041
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,NorthAmerica,3977255
cluster4,SouthAmerica,NorthAmerica,4244857
cluster4,SouthAmerica,NorthAmerica,3300264
cluster4,SouthAmerica,Europe,9164610
cluster4,SouthAmerica,Europe,9028171
cluster2,SouthAmerica,Asia,19783181
cluster4,SouthAmerica,NorthAmerica,7244043
cluster2,SouthAmerica,MiddleEast,10950574
cluster2,SouthAmerica,Asia,21524842
cluster4,SouthAmerica,NorthAmerica,4006243
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4573556
cluster2,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Asia,21524842
cluster2,SouthAmerica,Europe,10307294
cluster4,SouthAmerica,NorthAmerica,5873398
cluster2,SouthAmerica,Europe,9669999
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,NorthAmerica,4804085
cluster4,SouthAmerica,MiddleEast,9929042
cluster4,SouthAmerica,NorthAmerica,3713602
cluster4,SouthAmerica,NorthAmerica,7074540
cluster4,SouthAmerica,Europe,10037331
cluster2,SouthAmerica,Europe,9989896
cluster4,SouthAmerica,NorthAmerica,7633599
cluster2,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11754227
cluster4,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Europe,8924048
cluster4,SouthAmerica,NorthAmerica,4653078
cluster2,SouthAmerica,NorthAmerica,7513482
cluster0,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11625192
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,Europe,8817047
cluster2,SouthAmerica,Europe,9614468
cluster4,SouthAmerica,NorthAmerica,8594210
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,Europe,9255063
cluster4,SouthAmerica,Europe,9451202
cluster4,SouthAmerica,NorthAmerica,4085583
cluster2,SouthAmerica,Asia,21774123
cluster4,SouthAmerica,NorthAmerica,7609579
cluster4,SouthAmerica,Europe,10707881
cluster4,SouthAmerica,Europe,8148940
cluster4,SouthAmerica,Europe,9224029
cluster4,SouthAmerica,NorthAmerica,3392691
cluster3,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4650740
cluster4,SouthAmerica,Europe,9256737
cluster2,SouthAmerica,MiddleEast,10117751
cluster4,SouthAmerica,Europe,6869390
cluster4,SouthAmerica,NorthAmerica,3230246
cluster4,SouthAmerica,NorthAmerica,3308803
cluster3,Europe,Europe,1833001
cluster1,Europe,NorthAmerica,9532858
cluster3,Europe,Europe,702049
cluster0,Europe,Europe,221225
cluster1,Europe,NorthAmerica,10883861
cluster3,Europe,Europe,969896
cluster1,Europe,NorthAmerica,10613101
cluster3,Europe,MiddleEast,2249519
cluster0,Europe,Europe,1301295
cluster0,Europe,Europe,704506
cluster3,Europe,Europe,1197888
cluster1,Europe,NorthAmerica,9959656
cluster3,Europe,SouthAmerica,11740164
cluster0,Europe,NorthAmerica,9991940
cluster3,Europe,Asia,3066517
cluster0,Europe,NorthAmerica,10786016
cluster0,Europe,NorthAmerica,10050186
cluster4,Europe,NorthAmerica,10507870
cluster1,Europe,NorthAmerica,12114224
cluster2,Europe,Asia,10917144
cluster3,Europe,MiddleEast,3579496
cluster1,Europe,NorthAmerica,14738094
cluster1,Europe,NorthAmerica,9287237
cluster4,Europe,SouthAmerica,10278820
cluster3,Europe,NorthAmerica,1141508
cluster3,Europe,Europe,891591
cluster2,Europe,Asia,13060791
cluster2,Europe,Asia,13064829
cluster2,Europe,SouthAmerica,9723575
cluster2,Europe,Asia,11719976
cluster0,Europe,MiddleEast,1913398
cluster3,Europe,Europe,1225052
cluster3,Europe,MiddleEast,2249519
cluster0,Europe,MiddleEast,2477268
cluster2,Europe,Asia,13121735
cluster1,Europe,NorthAmerica,14677981
cluster3,Europe,Europe,891509
cluster1,Europe,NorthAmerica,9896781
cluster1,Europe,NorthAmerica,11486515
cluster2,Europe,Asia,14293822
cluster3,Europe,Europe,1083226
cluster2,Europe,Asia,10917144
cluster1,Europe,NorthAmerica,10732863
cluster0,Europe,NorthAmerica,11072673
cluster0,Europe,NorthAmerica,9694310
cluster3,Europe,Europe,697962
cluster3,Europe,Europe,781738
cluster2,Europe,Asia,12442871
cluster4,Europe,NorthAmerica,14503670
cluster2,Europe,Asia,14054007
cluster0,Europe,NorthAmerica,10817818
cluster0,Europe,Europe,2103529
cluster1,Europe,NorthAmerica,11530202
cluster2,Europe,NorthAmerica,14750046
cluster2,Europe,Asia,14054007
cluster3,Europe,Europe,797678
cluster1,Europe,NorthAmerica,12971772
cluster3,Europe,Europe,956073
cluster3,Europe,Europe,2683463
cluster1,Europe,NorthAmerica,11974661
cluster0,Europe,MiddleEast,2091026
cluster1,Europe,NorthAmerica,10568042
cluster0,Europe,NorthAmerica,14335509
cluster3,Europe,Europe,648652
cluster3,Europe,Europe,912310
cluster1,Europe,NorthAmerica,14850331
cluster2,Europe,SouthAmerica,11740164
cluster3,Europe,Europe,2000507
cluster1,Europe,NorthAmerica,14750046
cluster0,Europe,Europe,856213
cluster1,Europe,NorthAmerica,11871009
cluster1,Europe,NorthAmerica,14757993
cluster4,Europe,SouthAmerica,11740164
cluster3,Europe,Europe,1796256
cluster3,Europe,Europe,2683463
cluster3,Europe,Europe,968346
cluster0,Europe,Europe,133503
cluster3,Europe,NorthAmerica,1141508
cluster3,Europe,Asia,3066517
cluster3,Europe,Europe,1002742
cluster3,Europe,Europe,301013
cluster1,Europe,NorthAmerica,10883880
cluster2,Europe,Asia,14293822
cluster1,Europe,NorthAmerica,14824991
cluster3,Europe,Europe,1225052
cluster3,Europe,Europe,1600148
cluster0,Europe,Europe,515021
cluster1,Europe,NorthAmerica,9298338
cluster2,Europe,SouthAmerica,9723575
cluster3,Europe,Europe,2103529
cluster1,Europe,NorthAmerica,11870910
cluster3,Europe,Europe,530402
cluster3,Europe,MiddleEast,2558544
cluster3,Europe,Europe,2704977
cluster1,Europe,NorthAmerica,9387304
cluster0,Europe,NorthAmerica,9745682
cluster2,Asia,Europe,11065111
cluster4,Asia,NorthAmerica,21040427
cluster2,Asia,Europe,11685138
cluster2,Asia,Europe,11713278
cluster4,Asia,NorthAmerica,22421492
cluster2,Asia,Europe,11927609
cluster4,Asia,NorthAmerica,21993868
cluster2,Asia,MiddleEast,10103952
cluster2,Asia,Europe,11373372
cluster4,Asia,Europe,11521474
cluster2,Asia,Europe,10658602
cluster4,Asia,NorthAmerica,21541016
cluster4,Asia,SouthAmerica,19953388
cluster4,Asia,NorthAmerica,21413895
cluster2,Asia,Asia,8590431
cluster4,Asia,NorthAmerica,22274396
cluster4,Asia,NorthAmerica,21566723
cluster4,Asia,NorthAmerica,21890648
cluster4,Asia,NorthAmerica,23448789
cluster3,Asia,Asia,1381888
cluster4,Asia,MiddleEast,8811742
cluster4,Asia,NorthAmerica,26168985
cluster2,Asia,NorthAmerica,20853286
cluster2,Asia,SouthAmerica,18328147
cluster2,Asia,NorthAmerica,12846153
cluster2,Asia,Europe,11758218
cluster3,Asia,Asia,1598197
cluster0,Asia,Asia,1673614
cluster2,Asia,SouthAmerica,19006733
cluster2,Asia,Europe,11719976
cluster2,Asia,MiddleEast,10430447
cluster2,Asia,Europe,10465518
cluster2,Asia,MiddleEast,10103952
cluster2,Asia,MiddleEast,9526602
cluster3,Asia,Asia,1708515
cluster4,Asia,NorthAmerica,26238573
cluster2,Asia,Europe,11191641
cluster4,Asia,NorthAmerica,21483331
cluster4,Asia,NorthAmerica,23070976
cluster3,Asia,Asia,2802981
cluster2,Asia,Europe,10860693
cluster3,Asia,Asia,1381888
cluster4,Asia,NorthAmerica,22269233
cluster4,Asia,NorthAmerica,22630302
cluster4,Asia,NorthAmerica,21188139
cluster2,Asia,Europe,11842126
cluster2,Asia,Europe,11960957
cluster3,Asia,Asia,771221
cluster4,Asia,NorthAmerica,25906812
cluster2,Asia,MiddleEast,9023438
cluster3,Asia,Asia,2540551
cluster4,Asia,NorthAmerica,22329726
cluster2,Asia,Europe,13166879
cluster4,Asia,NorthAmerica,23064134
cluster2,Asia,NorthAmerica,26185223
cluster3,Asia,Asia,2540551
cluster2,Asia,Europe,11698536
cluster4,Asia,NorthAmerica,24639858
cluster2,Asia,Europe,11165284
cluster2,Asia,Europe,13762082
cluster4,Asia,NorthAmerica,23352733
cluster4,Asia,MiddleEast,10327703
cluster4,Asia,NorthAmerica,21992373
cluster4,Asia,NorthAmerica,25734444
cluster2,Asia,Europe,11116966
cluster4,Asia,Europe,10967895
cluster4,Asia,NorthAmerica,26420804
cluster3,Asia,SouthAmerica,19953388
cluster2,Asia,Europe,10819367
cluster4,Asia,NorthAmerica,26185223
cluster2,Asia,Europe,12048324
cluster4,Asia,NorthAmerica,23193746
cluster4,Asia,NorthAmerica,26198030
cluster2,Asia,SouthAmerica,19953388
cluster2,Asia,Europe,10060279
cluster2,Asia,Europe,13762082
cluster4,Asia,Europe,12099011
cluster2,Asia,Europe,11743542
cluster2,Asia,NorthAmerica,12846153
cluster2,Asia,Asia,8590431
cluster2,Asia,Europe,11514077
cluster2,Asia,Europe,11814966
cluster4,Asia,NorthAmerica,22422068
cluster3,Asia,Asia,2802981
cluster4,Asia,NorthAmerica,26407073
cluster4,Asia,Europe,10465518
cluster2,Asia,Europe,12519735
cluster2,Asia,Europe,11945314
cluster4,Asia,NorthAmerica,20922705
cluster2,Asia,SouthAmerica,19006733
cluster2,Asia,Europe,13166879
cluster4,Asia,NorthAmerica,23191599
cluster2,Asia,Europe,11870849
cluster2,Asia,MiddleEast,9942168
cluster2,Asia,Europe,13620418
cluster4,Asia,NorthAmerica,20913392
cluster4,Asia,NorthAmerica,21230102
cluster0,MiddleEast,Europe,676575
cluster4,MiddleEast,NorthAmerica,10641695
cluster0,MiddleEast,Europe,2440190
cluster0,MiddleEast,Europe,1755365
cluster4,MiddleEast,NorthAmerica,12031637
cluster0,MiddleEast,Europe,1569956
cluster4,MiddleEast,NorthAmerica,11674186
cluster0,MiddleEast,MiddleEast,363278
cluster0,MiddleEast,Europe,956054
cluster0,MiddleEast,Europe,1324438
cluster0,MiddleEast,Europe,842732
cluster4,MiddleEast,NorthAmerica,11119404
cluster0,MiddleEast,SouthAmerica,11774853
cluster4,MiddleEast,NorthAmerica,11060909
cluster0,MiddleEast,Asia,2428343
cluster4,MiddleEast,NorthAmerica,11906114
cluster4,MiddleEast,NorthAmerica,11173096
cluster2,MiddleEast,NorthAmerica,11567584
cluster4,MiddleEast,NorthAmerica,13187748
cluster2,MiddleEast,Asia,9454185
cluster0,MiddleEast,MiddleEast,1772021
cluster4,MiddleEast,NorthAmerica,15896612
cluster4,MiddleEast,NorthAmerica,10428372
cluster2,MiddleEast,SouthAmerica,10136113
cluster0,MiddleEast,NorthAmerica,2656430
cluster0,MiddleEast,Europe,1431935
cluster2,MiddleEast,Asia,11836547
cluster2,MiddleEast,Asia,11845330
cluster2,MiddleEast,SouthAmerica,9919506
cluster0,MiddleEast,Europe,1913398
cluster2,MiddleEast,Asia,10430447
cluster0,MiddleEast,Europe,1308779
cluster0,MiddleEast,MiddleEast,363278
cluster4,MiddleEast,MiddleEast,909009
cluster2,MiddleEast,Asia,11901533
cluster4,MiddleEast,NorthAmerica,15876127
cluster0,MiddleEast,Europe,1034402
cluster4,MiddleEast,NorthAmerica,11058884
cluster4,MiddleEast,NorthAmerica,12666579
cluster2,MiddleEast,Asia,13078523
cluster0,MiddleEast,Europe,2103058
cluster2,MiddleEast,Asia,9454185
cluster4,MiddleEast,NorthAmerica,11877705
cluster4,MiddleEast,NorthAmerica,12233735
cluster4,MiddleEast,NorthAmerica,10797887
cluster0,MiddleEast,Europe,1593573
cluster0,MiddleEast,Europe,1674756
cluster2,MiddleEast,Asia,11182239
cluster4,MiddleEast,NorthAmerica,15649821
cluster2,MiddleEast,Asia,12835994
cluster4,MiddleEast,NorthAmerica,11950878
cluster0,MiddleEast,Europe,2714428
cluster4,MiddleEast,NorthAmerica,12685457
cluster2,MiddleEast,NorthAmerica,15910076
cluster2,MiddleEast,Asia,12835994
cluster0,MiddleEast,Europe,2527379
cluster4,MiddleEast,NorthAmerica,14200910
cluster0,MiddleEast,Europe,975129
cluster0,MiddleEast,Europe,3317226
cluster4,MiddleEast,NorthAmerica,13064450
cluster0,MiddleEast,MiddleEast,177116
cluster4,MiddleEast,NorthAmerica,11650474
cluster4,MiddleEast,NorthAmerica,15477629
cluster0,MiddleEast,Europe,1329432
cluster0,MiddleEast,Europe,1028081
cluster4,MiddleEast,NorthAmerica,16052365
cluster2,MiddleEast,SouthAmerica,11774853
cluster0,MiddleEast,Europe,3147617
cluster4,MiddleEast,NorthAmerica,15910076
cluster0,MiddleEast,Europe,1735921
cluster4,MiddleEast,NorthAmerica,12933679
cluster4,MiddleEast,NorthAmerica,15919655
cluster2,MiddleEast,SouthAmerica,11774853
cluster0,MiddleEast,Europe,2151951
cluster0,MiddleEast,Europe,3317226
cluster0,MiddleEast,Europe,1748758
cluster0,MiddleEast,Europe,1837807
cluster0,MiddleEast,NorthAmerica,2656430
cluster0,MiddleEast,Asia,2428343
cluster0,MiddleEast,Europe,1172360
cluster0,MiddleEast,Europe,1790326
cluster4,MiddleEast,NorthAmerica,12031954
cluster2,MiddleEast,Asia,13078523
cluster4,MiddleEast,NorthAmerica,16030325
cluster0,MiddleEast,Europe,1308779
cluster0,MiddleEast,Europe,2073268
cluster0,MiddleEast,Europe,1792869
cluster4,MiddleEast,NorthAmerica,10477883
cluster2,MiddleEast,SouthAmerica,9919506
cluster0,MiddleEast,Europe,2714428
cluster4,MiddleEast,NorthAmerica,12932663
cluster0,MiddleEast,Europe,1706917
cluster0,MiddleEast,MiddleEast,650213
cluster0,MiddleEast,Europe,3196408
cluster4,MiddleEast,NorthAmerica,10504910
cluster4,MiddleEast,NorthAmerica,10844736
cluster3,Europe,Europe,1692472
cluster0,Europe,NorthAmerica,10727516
cluster3,Europe,Europe,1400112
cluster3,Europe,Europe,1226876
cluster1,Europe,NorthAmerica,12085209
cluster3,Europe,Europe,1667048
cluster1,Europe,NorthAmerica,11807722
cluster3,Europe,MiddleEast,1500035
cluster0,Europe,Europe,1451158
cluster0,Europe,Europe,1188375
cluster3,Europe,Europe,540277
cluster1,Europe,NorthAmerica,11160272
cluster3,Europe,SouthAmerica,12708273
cluster0,Europe,NorthAmerica,11184325
cluster3,Europe,Asia,1872664
cluster0,Europe,NorthAmerica,11985266
cluster0,Europe,NorthAmerica,11247674
cluster4,Europe,NorthAmerica,11701869
cluster1,Europe,NorthAmerica,13317628
cluster2,Europe,Asia,9594605
cluster3,Europe,MiddleEast,2555523
cluster1,Europe,NorthAmerica,15948608
cluster1,Europe,NorthAmerica,10484645
cluster4,Europe,SouthAmerica,11118518
cluster3,Europe,NorthAmerica,2336988
cluster3,Europe,Europe,1495351
cluster2,Europe,Asia,11830917
cluster2,Europe,Asia,11837213
cluster2,Europe,SouthAmerica,10707881
cluster3,Europe,Europe,1225052
cluster2,Europe,Asia,10465518
cluster0,Europe,MiddleEast,1308779
cluster3,Europe,MiddleEast,1500035
cluster0,Europe,MiddleEast,1436590
cluster2,Europe,Asia,11893670
cluster1,Europe,NorthAmerica,15886642
cluster3,Europe,Europe,951368
cluster1,Europe,NorthAmerica,11097504
cluster1,Europe,NorthAmerica,12690901
cluster2,Europe,Asia,13065897
cluster3,Europe,Europe,829371
cluster2,Europe,Asia,9594605
cluster1,Europe,NorthAmerica,11933704
cluster1,Europe,NorthAmerica,12275254
cluster0,Europe,NorthAmerica,10888936
cluster3,Europe,Europe,1474333
cluster3,Europe,Europe,1604020
cluster2,Europe,Asia,11197096
cluster1,Europe,NorthAmerica,15714865
cluster2,Europe,Asia,12824961
cluster0,Europe,NorthAmerica,12018022
cluster0,Europe,Europe,3025222
cluster1,Europe,NorthAmerica,12733211
cluster2,Europe,NorthAmerica,15960423
cluster2,Europe,Asia,12824961
cluster3,Europe,Europe,1461970
cluster1,Europe,NorthAmerica,14180779
cluster3,Europe,Europe,972943
cluster3,Europe,Europe,3653429
cluster1,Europe,NorthAmerica,13177165
cluster3,Europe,MiddleEast,1454649
cluster1,Europe,NorthAmerica,11763957
cluster0,Europe,NorthAmerica,15546468
cluster3,Europe,Europe,665195
cluster3,Europe,Europe,667420
cluster1,Europe,NorthAmerica,16059307
cluster2,Europe,SouthAmerica,12708273
cluster0,Europe,Europe,1836392
cluster1,Europe,NorthAmerica,15960423
cluster0,Europe,Europe,1701831
cluster1,Europe,NorthAmerica,13072901
cluster1,Europe,NorthAmerica,15968212
cluster4,Europe,SouthAmerica,12708273
cluster3,Europe,Europe,922045
cluster3,Europe,Europe,3653429
cluster3,Europe,Europe,1789638
cluster3,Europe,Europe,1248480
cluster3,Europe,NorthAmerica,2336988
cluster3,Europe,Asia,1872664
cluster3,Europe,Europe,1354192
cluster3,Europe,Europe,1334460
cluster1,Europe,NorthAmerica,12085249
cluster2,Europe,Asia,13065897
cluster1,Europe,NorthAmerica,16034067
cluster3,Europe,Europe,0
cluster3,Europe,Europe,2395018
cluster3,Europe,Europe,1496671
cluster1,Europe,NorthAmerica,10499782
cluster4,Europe,SouthAmerica,10707881
cluster3,Europe,Europe,3025222
cluster1,Europe,NorthAmerica,13072802
cluster3,Europe,Europe,1438683
cluster3,Europe,MiddleEast,1793426
cluster3,Europe,Europe,3615838
cluster0,Europe,NorthAmerica,10582458
cluster0,Europe,NorthAmerica,10940025
cluster3,MiddleEast,Europe,956933
cluster0,MiddleEast,NorthAmerica,10960614
cluster3,MiddleEast,Europe,2739289
cluster3,MiddleEast,Europe,2101653
cluster1,MiddleEast,NorthAmerica,12352172
cluster3,MiddleEast,Europe,1932320
cluster1,MiddleEast,NorthAmerica,11984612
cluster0,MiddleEast,MiddleEast,0
cluster1,MiddleEast,NorthAmerica,14347479
cluster0,MiddleEast,Europe,1312241
cluster0,MiddleEast,Europe,1683409
cluster3,MiddleEast,Europe,1112837
cluster1,MiddleEast,NorthAmerica,11443359
cluster3,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,NorthAmerica,11373880
cluster1,MiddleEast,Asia,2294937
cluster1,MiddleEast,NorthAmerica,12223409
cluster0,MiddleEast,NorthAmerica,11492419
cluster4,MiddleEast,NorthAmerica,11878105
cluster1,MiddleEast,NorthAmerica,13496353
cluster2,MiddleEast,Asia,9105017
cluster1,MiddleEast,MiddleEast,1409073
cluster4,MiddleEast,NorthAmerica,16212225
cluster4,MiddleEast,NorthAmerica,10751689
cluster2,MiddleEast,SouthAmerica,10276108
cluster3,MiddleEast,NorthAmerica,3021375
cluster3,MiddleEast,Europe,1795704
cluster2,MiddleEast,Asia,11515839
cluster2,MiddleEast,Asia,11524994
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,2249519
cluster4,MiddleEast,Asia,10103952
cluster0,MiddleEast,MiddleEast,363278
cluster3,MiddleEast,Europe,1500035
cluster1,MiddleEast,MiddleEast,653960
cluster2,MiddleEast,Asia,11581101
cluster4,MiddleEast,NorthAmerica,16197875
cluster3,MiddleEast,Europe,1384322
cluster1,MiddleEast,NorthAmerica,11383259
cluster1,MiddleEast,NorthAmerica,12990086
cluster2,MiddleEast,Asia,12757655
cluster3,MiddleEast,Europe,2325124
cluster2,MiddleEast,Asia,9105017
cluster1,MiddleEast,NorthAmerica,12198187
cluster1,MiddleEast,NorthAmerica,12555567
cluster0,MiddleEast,NorthAmerica,11115771
cluster3,MiddleEast,Europe,1956916
cluster3,MiddleEast,Europe,2038860
cluster2,MiddleEast,Asia,10858316
cluster4,MiddleEast,NorthAmerica,15963981
cluster2,MiddleEast,Asia,12515084
cluster4,MiddleEast,NorthAmerica,12269715
cluster0,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13005674
cluster2,MiddleEast,NorthAmerica,16225895
cluster2,MiddleEast,Asia,12515084
cluster3,MiddleEast,Europe,2822790
cluster1,MiddleEast,NorthAmerica,14529089
cluster3,MiddleEast,Europe,1327497
cluster3,MiddleEast,Europe,3635392
cluster1,MiddleEast,NorthAmerica,13375392
cluster3,MiddleEast,MiddleEast,222946
cluster1,MiddleEast,NorthAmerica,11963628
cluster1,MiddleEast,NorthAmerica,15791458
cluster3,MiddleEast,Europe,1639997
cluster3,MiddleEast,Europe,1344238
cluster1,MiddleEast,NorthAmerica,16374575
cluster2,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,Europe,3328045
cluster4,MiddleEast,NorthAmerica,16225895
cluster0,MiddleEast,Europe,2099834
cluster1,MiddleEast,NorthAmerica,13241422
cluster4,MiddleEast,NorthAmerica,16235703
cluster4,MiddleEast,SouthAmerica,11940047
cluster3,MiddleEast,Europe,2255855
cluster3,MiddleEast,Europe,3635392
cluster3,MiddleEast,Europe,2111248
cluster3,MiddleEast,Europe,2181216
cluster3,MiddleEast,NorthAmerica,3021375
cluster1,MiddleEast,Asia,2294937
cluster0,MiddleEast,Europe,1535987
cluster3,MiddleEast,Europe,2142712
cluster1,MiddleEast,NorthAmerica,12352526
cluster2,MiddleEast,Asia,12757655
cluster1,MiddleEast,NorthAmerica,16353095
cluster3,MiddleEast,Europe,1500035
cluster3,MiddleEast,Europe,2412240
cluster3,MiddleEast,Europe,2153445
cluster1,MiddleEast,NorthAmerica,10805619
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13240292
cluster3,MiddleEast,Europe,2067428
cluster3,MiddleEast,MiddleEast,310812
cluster3,MiddleEast,Europe,3503507
cluster0,MiddleEast,NorthAmerica,10825233
cluster1,MiddleEast,NorthAmerica,11161950
cluster0,MiddleEast,Europe,1577492
cluster1,MiddleEast,NorthAmerica,11534890
cluster1,MiddleEast,Europe,2825274
cluster1,MiddleEast,Europe,2378287
cluster1,MiddleEast,NorthAmerica,12921902
cluster1,MiddleEast,Europe,2395352
cluster1,MiddleEast,NorthAmerica,12573092
cluster1,MiddleEast,MiddleEast,653960
cluster4,MiddleEast,Europe,1826870
cluster0,MiddleEast,Europe,2051080
cluster1,MiddleEast,Europe,1277595
cluster1,MiddleEast,NorthAmerica,12007940
cluster3,MiddleEast,SouthAmerica,12657199
cluster0,MiddleEast,NorthAmerica,11958290
cluster1,MiddleEast,Asia,1674297
cluster4,MiddleEast,NorthAmerica,12799102
cluster0,MiddleEast,NorthAmerica,12065299
cluster4,MiddleEast,NorthAmerica,12466486
cluster1,MiddleEast,NorthAmerica,14087995
cluster2,MiddleEast,Asia,8530176
cluster1,MiddleEast,MiddleEast,1114832
cluster4,MiddleEast,NorthAmerica,16789023
cluster4,MiddleEast,NorthAmerica,11318269
cluster2,MiddleEast,SouthAmerica,10967354
cluster0,MiddleEast,NorthAmerica,3410088
cluster1,MiddleEast,Europe,2237136
cluster2,MiddleEast,Asia,10934810
cluster2,MiddleEast,Asia,10943669
cluster2,MiddleEast,SouthAmerica,10811718
cluster1,MiddleEast,Europe,2477268
cluster4,MiddleEast,Asia,9526602
cluster4,MiddleEast,MiddleEast,909009
cluster1,MiddleEast,Europe,1436590
cluster1,MiddleEast,MiddleEast,653960
cluster2,MiddleEast,Asia,10999796
cluster4,MiddleEast,NorthAmerica,16764502
cluster3,MiddleEast,Europe,1723640
cluster1,MiddleEast,NorthAmerica,11947148
cluster1,MiddleEast,NorthAmerica,13554075
cluster2,MiddleEast,Asia,12175191
cluster1,MiddleEast,Europe,2245711
cluster2,MiddleEast,Asia,8530176
cluster4,MiddleEast,NorthAmerica,12768172
cluster4,MiddleEast,NorthAmerica,13122803
cluster0,MiddleEast,NorthAmerica,11691706
cluster3,MiddleEast,Europe,2356528
cluster3,MiddleEast,Europe,2459668
cluster2,MiddleEast,Asia,10278720
cluster4,MiddleEast,NorthAmerica,16543908
cluster2,MiddleEast,Asia,11932903
cluster4,MiddleEast,NorthAmerica,12842574
cluster0,MiddleEast,Europe,3612094
cluster1,MiddleEast,NorthAmerica,13575349
cluster2,MiddleEast,NorthAmerica,16802270
cluster2,MiddleEast,Asia,11932903
cluster1,MiddleEast,Europe,2894920
cluster4,MiddleEast,NorthAmerica,15086009
cluster1,MiddleEast,Europe,1682577
cluster1,MiddleEast,Europe,4221127
cluster1,MiddleEast,NorthAmerica,13962190
cluster1,MiddleEast,MiddleEast,848162
cluster1,MiddleEast,NorthAmerica,12547127
cluster4,MiddleEast,NorthAmerica,16372080
cluster1,MiddleEast,Europe,1826952
cluster3,MiddleEast,Europe,1578135
cluster4,MiddleEast,NorthAmerica,16940747
cluster2,MiddleEast,SouthAmerica,12657199
cluster0,MiddleEast,Europe,3118547
cluster4,MiddleEast,NorthAmerica,16802270
cluster0,MiddleEast,Europe,2535984
cluster1,MiddleEast,NorthAmerica,13834804
cluster1,MiddleEast,NorthAmerica,16811613
cluster4,MiddleEast,SouthAmerica,12657199
cluster1,MiddleEast,Europe,1953724
cluster1,MiddleEast,Europe,4221127
cluster3,MiddleEast,Europe,2570413
cluster1,MiddleEast,Europe,2441405
cluster0,MiddleEast,NorthAmerica,3410088
cluster1,MiddleEast,Asia,1674297
cluster0,MiddleEast,Europe,1985052
cluster1,MiddleEast,Europe,2446914
cluster1,MiddleEast,NorthAmerica,12922189
cluster2,MiddleEast,Asia,12175191
cluster4,MiddleEast,NorthAmerica,16918569
cluster1,MiddleEast,Europe,1436590
cluster1,MiddleEast,Europe,2963487
cluster0,MiddleEast,Europe,2511307
cluster1,MiddleEast,NorthAmerica,11363956
cluster4,MiddleEast,SouthAmerica,10811718
cluster1,MiddleEast,Europe,3612094
cluster1,MiddleEast,NorthAmerica,13833913
cluster3,MiddleEast,Europe,2428427
cluster1,MiddleEast,MiddleEast,706717
cluster1,MiddleEast,Europe,4104441
cluster1,MiddleEast,NorthAmerica,11397159
cluster0,MiddleEast,NorthAmerica,11739026
cluster2,Asia,Europe,12539443
cluster4,Asia,NorthAmerica,22456670
cluster4,Asia,Europe,13053432
cluster4,Asia,Europe,13125244
cluster1,Asia,NorthAmerica,23818382
cluster2,Asia,Europe,13367381
cluster1,Asia,NorthAmerica,23454496
cluster2,Asia,MiddleEast,11581101
cluster2,Asia,Europe,12830892
cluster4,Asia,Europe,12955803
cluster2,Asia,Europe,12102184
cluster1,Asia,NorthAmerica,22925778
cluster2,Asia,SouthAmerica,21673049
cluster4,Asia,NorthAmerica,22859717
cluster2,Asia,Asia,10039883
cluster1,Asia,NorthAmerica,23692910
cluster4,Asia,NorthAmerica,22977369
cluster4,Asia,NorthAmerica,23350444
cluster1,Asia,NorthAmerica,24930264
cluster2,Asia,Asia,3153151
cluster2,Asia,MiddleEast,10302364
cluster1,Asia,NorthAmerica,27593415
cluster2,Asia,NorthAmerica,22248706
cluster2,Asia,SouthAmerica,20002606
cluster4,Asia,NorthAmerica,14241745
cluster2,Asia,Europe,13197842
cluster0,Asia,Asia,140426
cluster0,Asia,Asia,67536
cluster2,Asia,SouthAmerica,20684499
cluster2,Asia,Europe,13121735
cluster0,Asia,Asia,1708515
cluster2,Asia,MiddleEast,11901533
cluster2,Asia,Europe,11893670
cluster2,Asia,MiddleEast,11581101
cluster2,Asia,MiddleEast,10999796
cluster1,Asia,NorthAmerica,27589455
cluster2,Asia,Europe,12632442
cluster2,Asia,NorthAmerica,22866369
cluster1,Asia,NorthAmerica,24441242
cluster3,Asia,Asia,1169652
cluster4,Asia,Europe,12249641
cluster2,Asia,Asia,3153151
cluster1,Asia,NorthAmerica,23667716
cluster1,Asia,NorthAmerica,24016803
cluster4,Asia,NorthAmerica,22608856
cluster4,Asia,Europe,13272271
cluster4,Asia,Europe,13391837
cluster3,Asia,Asia,1055487
cluster1,Asia,NorthAmerica,27349699
cluster3,Asia,Asia,942303
cluster4,Asia,NorthAmerica,23738179
cluster4,Asia,Europe,14618583
cluster1,Asia,NorthAmerica,24457887
cluster2,Asia,NorthAmerica,27606941
cluster3,Asia,Asia,942303
cluster4,Asia,Europe,13061536
cluster1,Asia,NorthAmerica,25952174
cluster2,Asia,Europe,12608659
cluster2,Asia,Europe,15218889
cluster1,Asia,NorthAmerica,24814961
cluster4,Asia,MiddleEast,11803182
cluster4,Asia,NorthAmerica,23436902
cluster1,Asia,NorthAmerica,27180626
cluster4,Asia,Europe,12541475
cluster2,Asia,Europe,12405000
cluster1,Asia,NorthAmerica,27764896
cluster3,Asia,SouthAmerica,21673049
cluster4,Asia,Europe,12156046
cluster4,Asia,NorthAmerica,27606941
cluster2,Asia,Europe,13480034
cluster1,Asia,NorthAmerica,24679512
cluster1,Asia,NorthAmerica,27616723
cluster2,Asia,SouthAmerica,21673049
cluster4,Asia,Europe,11464185
cluster2,Asia,Europe,15218889
cluster4,Asia,Europe,13534323
cluster2,Asia,Europe,13150907
cluster4,Asia,NorthAmerica,14241745
cluster2,Asia,Asia,10039883
cluster2,Asia,Europe,12960273
cluster4,Asia,Europe,13228063
cluster1,Asia,NorthAmerica,23818712
cluster3,Asia,Asia,1169652
cluster1,Asia,NorthAmerica,27745308
cluster2,Asia,Europe,11893670
cluster4,Asia,Europe,13971069
cluster4,Asia,Europe,13364243
cluster1,Asia,NorthAmerica,22294454
cluster2,Asia,SouthAmerica,20684499
cluster2,Asia,Europe,14618583
cluster1,Asia,NorthAmerica,24678215
cluster4,Asia,Europe,13292913
cluster4,Asia,MiddleEast,11425853
cluster2,Asia,Europe,15086297
cluster4,Asia,NorthAmerica,22323403
cluster4,Asia,NorthAmerica,22654099
cluster1,NorthAmerica,Europe,15248696
cluster0,NorthAmerica,NorthAmerica,5205148
cluster1,NorthAmerica,Europe,14776630
cluster1,NorthAmerica,Europe,14667886
cluster3,NorthAmerica,NorthAmerica,3817740
cluster1,NorthAmerica,Europe,14416666
cluster3,NorthAmerica,NorthAmerica,4197443
cluster4,NorthAmerica,MiddleEast,16197875
cluster4,NorthAmerica,Europe,14950665
cluster4,NorthAmerica,Europe,14827162
cluster1,NorthAmerica,Europe,15672336
cluster3,NorthAmerica,NorthAmerica,4732580
cluster1,NorthAmerica,SouthAmerica,7050291
cluster0,NorthAmerica,NorthAmerica,4795001
cluster4,NorthAmerica,Asia,17718794
cluster3,NorthAmerica,NorthAmerica,3944736
cluster3,NorthAmerica,NorthAmerica,4673970
cluster3,NorthAmerica,NorthAmerica,4302008
cluster3,NorthAmerica,NorthAmerica,2761443
cluster4,NorthAmerica,Asia,25458903
cluster4,NorthAmerica,MiddleEast,17490270
cluster3,NorthAmerica,NorthAmerica,616883
cluster1,NorthAmerica,NorthAmerica,5422170
cluster4,NorthAmerica,SouthAmerica,8433652
cluster1,NorthAmerica,NorthAmerica,13559209
cluster1,NorthAmerica,Europe,14585384
cluster0,NorthAmerica,Asia,27534187
cluster4,NorthAmerica,Asia,27531502
cluster4,NorthAmerica,SouthAmerica,7462405
cluster1,NorthAmerica,Europe,14677981
cluster4,NorthAmerica,Asia,26238573
cluster4,NorthAmerica,MiddleEast,15876127
cluster1,NorthAmerica,Europe,15886642
cluster4,NorthAmerica,MiddleEast,16197875
cluster4,NorthAmerica,MiddleEast,16764502
cluster1,NorthAmerica,Asia,27589455
cluster1,NorthAmerica,Europe,15147014
cluster3,NorthAmerica,NorthAmerica,4793963
cluster3,NorthAmerica,NorthAmerica,3188874
cluster1,NorthAmerica,Asia,28758617
cluster1,NorthAmerica,Europe,15566047
cluster4,NorthAmerica,Asia,25458903
cluster3,NorthAmerica,NorthAmerica,3971134
cluster3,NorthAmerica,NorthAmerica,3617256
cluster3,NorthAmerica,NorthAmerica,5049271
cluster1,NorthAmerica,Europe,14513270
cluster1,NorthAmerica,Europe,14393936
cluster1,NorthAmerica,Asia,26960456
cluster0,NorthAmerica,NorthAmerica,774730
cluster1,NorthAmerica,Asia,28524794
cluster3,NorthAmerica,NorthAmerica,3898485
cluster4,NorthAmerica,Europe,13168371
cluster3,NorthAmerica,NorthAmerica,3167043
cluster2,NorthAmerica,NorthAmerica,595936
cluster1,NorthAmerica,Asia,28524794
cluster1,NorthAmerica,Europe,14774183
cluster3,NorthAmerica,NorthAmerica,1701228
cluster1,NorthAmerica,Europe,15170200
cluster1,NorthAmerica,Europe,12567297
cluster3,NorthAmerica,NorthAmerica,2845654
cluster4,NorthAmerica,MiddleEast,15977188
cluster3,NorthAmerica,NorthAmerica,4209100
cluster0,NorthAmerica,NorthAmerica,843959
cluster1,NorthAmerica,Europe,15243424
cluster1,NorthAmerica,Europe,15373760
cluster3,NorthAmerica,NorthAmerica,182413
cluster1,NorthAmerica,SouthAmerica,7050291
cluster4,NorthAmerica,Europe,15735698
cluster3,NorthAmerica,NorthAmerica,595936
cluster2,NorthAmerica,Europe,14305833
cluster3,NorthAmerica,NorthAmerica,3007921
cluster0,NorthAmerica,NorthAmerica,571910
cluster4,NorthAmerica,SouthAmerica,7050291
cluster1,NorthAmerica,Europe,16342209
cluster1,NorthAmerica,Europe,12567297
cluster1,NorthAmerica,Europe,14251010
cluster1,NorthAmerica,Europe,14645019
cluster1,NorthAmerica,NorthAmerica,13559209
cluster4,NorthAmerica,Asia,17718794
cluster4,NorthAmerica,Europe,14821002
cluster1,NorthAmerica,Europe,14564510
cluster3,NorthAmerica,NorthAmerica,3817437
cluster1,NorthAmerica,Asia,28758617
cluster3,NorthAmerica,NorthAmerica,183801
cluster1,NorthAmerica,Europe,15886642
cluster4,NorthAmerica,Europe,13815453
cluster1,NorthAmerica,Europe,14425642
cluster3,NorthAmerica,NorthAmerica,5384125
cluster4,NorthAmerica,SouthAmerica,7462405
cluster4,NorthAmerica,Europe,13168371
cluster3,NorthAmerica,NorthAmerica,3010419
cluster1,NorthAmerica,Europe,14495498
cluster4,NorthAmerica,MiddleEast,16361183
cluster4,NorthAmerica,Europe,12703168
cluster0,NorthAmerica,NorthAmerica,5342313
cluster3,NorthAmerica,NorthAmerica,5002911
cluster3,Europe,Europe,986500
cluster0,Europe,NorthAmerica,9941839
cluster3,Europe,Europe,1497042
cluster3,Europe,Europe,720623
cluster1,Europe,NorthAmerica,11318149
cluster3,Europe,Europe,754161
cluster1,Europe,NorthAmerica,11003411
cluster3,Europe,MiddleEast,1384322
cluster0,Europe,Europe,549939
cluster0,Europe,Europe,328851
cluster3,Europe,Europe,536894
cluster1,Europe,NorthAmerica,10396105
cluster3,Europe,SouthAmerica,11636908
cluster1,Europe,NorthAmerica,10383242
cluster3,Europe,Asia,2739230
cluster0,Europe,NorthAmerica,11206263
cluster0,Europe,NorthAmerica,10468657
cluster4,Europe,NorthAmerica,10897020
cluster0,Europe,NorthAmerica,12516793
cluster2,Europe,Asia,10300663
cluster3,Europe,MiddleEast,2761302
cluster1,Europe,NorthAmerica,15189054
cluster1,Europe,NorthAmerica,9711251
cluster4,Europe,SouthAmerica,10086070
cluster3,Europe,NorthAmerica,1683285
cluster3,Europe,Europe,578635
cluster2,Europe,Asia,12569148
cluster2,Europe,Asia,12575860
cluster4,Europe,SouthAmerica,9685448
cluster3,Europe,Europe,891509
cluster2,Europe,Asia,11191641
cluster0,Europe,MiddleEast,1034402
cluster3,Europe,Europe,951368
cluster3,Europe,MiddleEast,1384322
cluster3,Europe,MiddleEast,1723640
cluster2,Europe,Asia,12632442
cluster1,Europe,NorthAmerica,15147014
cluster1,Europe,NorthAmerica,10334135
cluster1,Europe,NorthAmerica,11938795
cluster2,Europe,Asia,13808688
cluster3,Europe,Europe,1428817
cluster2,Europe,Asia,10300663
cluster1,Europe,NorthAmerica,11165111
cluster0,Europe,NorthAmerica,11514208
cluster0,Europe,NorthAmerica,10101449
cluster3,Europe,Europe,641715
cluster3,Europe,Europe,757056
cluster2,Europe,Asia,11930792
cluster4,Europe,NorthAmerica,14948319
cluster3,Europe,MiddleEast,2412156
cluster2,Europe,Asia,13567052
cluster0,Europe,NorthAmerica,11244591
cluster0,Europe,Europe,2105331
cluster1,Europe,NorthAmerica,11970534
cluster2,Europe,NorthAmerica,15201734
cluster2,Europe,Asia,13567052
cluster3,Europe,Europe,1591381
cluster0,Europe,NorthAmerica,13451714
cluster3,Europe,Europe,65609
cluster3,Europe,Europe,2736666
cluster1,Europe,NorthAmerica,12384661
cluster0,Europe,MiddleEast,1209662
cluster1,Europe,NorthAmerica,10968726
cluster1,Europe,NorthAmerica,14777853
cluster3,Europe,Europe,452108
cluster3,Europe,Europe,283947
cluster1,Europe,NorthAmerica,15321446
cluster2,Europe,SouthAmerica,11636908
cluster3,Europe,Europe,2511535
cluster1,Europe,NorthAmerica,15201734
cluster0,Europe,Europe,844905
cluster1,Europe,NorthAmerica,12267354
cluster4,Europe,NorthAmerica,15210454
cluster4,Europe,SouthAmerica,11636908
cluster3,Europe,Europe,1845021
cluster3,Europe,Europe,2736666
cluster3,Europe,Europe,906443
cluster3,Europe,Europe,805297
cluster3,Europe,NorthAmerica,1683285
cluster3,Europe,Asia,2739230
cluster0,Europe,Europe,402635
cluster3,Europe,Europe,756245
cluster1,Europe,NorthAmerica,11318314
cluster2,Europe,Asia,13808688
cluster1,Europe,NorthAmerica,15297555
cluster3,Europe,Europe,951368
cluster3,Europe,Europe,1459613
cluster3,Europe,Europe,788036
cluster1,Europe,NorthAmerica,9741779
cluster2,Europe,SouthAmerica,9685448
cluster3,Europe,Europe,2105331
cluster1,Europe,NorthAmerica,12266805
cluster3,Europe,Europe,704392
cluster3,Europe,MiddleEast,1684833
cluster3,Europe,Europe,2680733
cluster0,Europe,NorthAmerica,9799965
cluster1,Europe,NorthAmerica,10150807
cluster1,NorthAmerica,Europe,10435993
cluster3,NorthAmerica,NorthAmerica,421363
cluster1,NorthAmerica,Europe,10048909
cluster0,NorthAmerica,Europe,9874551
cluster3,NorthAmerica,NorthAmerica,978303
cluster1,NorthAmerica,Europe,9600559
cluster3,NorthAmerica,NorthAmerica,631328
cluster1,NorthAmerica,MiddleEast,11383259
cluster3,NorthAmerica,NorthAmerica,2970355
cluster4,NorthAmerica,Europe,10132091
cluster0,NorthAmerica,Europe,10015979
cluster1,NorthAmerica,Europe,10862307
cluster3,NorthAmerica,NorthAmerica,61607
cluster1,NorthAmerica,SouthAmerica,3890788
cluster3,NorthAmerica,NorthAmerica,170211
cluster1,NorthAmerica,Asia,12953890
cluster0,NorthAmerica,NorthAmerica,856855
cluster0,NorthAmerica,NorthAmerica,140793
cluster0,NorthAmerica,NorthAmerica,531762
cluster0,NorthAmerica,NorthAmerica,2107806
cluster4,NorthAmerica,Asia,20728200
cluster1,NorthAmerica,MiddleEast,12694531
cluster3,NorthAmerica,NorthAmerica,4824118
cluster0,NorthAmerica,NorthAmerica,628206
cluster4,NorthAmerica,SouthAmerica,4979569
cluster1,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,Europe,9769919
cluster4,NorthAmerica,Asia,22807409
cluster2,NorthAmerica,Asia,22808587
cluster1,NorthAmerica,SouthAmerica,3555057
cluster1,NorthAmerica,Europe,9896781
cluster4,NorthAmerica,Asia,21483331
cluster4,NorthAmerica,MiddleEast,11058884
cluster1,NorthAmerica,Europe,11097504
cluster1,NorthAmerica,MiddleEast,11383259
cluster4,NorthAmerica,MiddleEast,11947148
cluster2,NorthAmerica,Asia,22866369
cluster3,NorthAmerica,NorthAmerica,4793963
cluster1,NorthAmerica,Europe,10334135
cluster3,NorthAmerica,NorthAmerica,1604234
cluster4,NorthAmerica,Asia,24048438
cluster1,NorthAmerica,Europe,10831764
cluster2,NorthAmerica,Asia,20728200
cluster3,NorthAmerica,NorthAmerica,825021
cluster0,NorthAmerica,NorthAmerica,1177390
cluster0,NorthAmerica,NorthAmerica,275625
cluster0,NorthAmerica,Europe,9702424
cluster1,NorthAmerica,Europe,9581853
cluster4,NorthAmerica,Asia,22212464
cluster0,NorthAmerica,NorthAmerica,4577424
cluster1,NorthAmerica,MiddleEast,12459979
cluster1,NorthAmerica,Asia,23809408
cluster0,NorthAmerica,NorthAmerica,900078
cluster0,NorthAmerica,Europe,8353997
cluster3,NorthAmerica,NorthAmerica,1630285
cluster2,NorthAmerica,NorthAmerica,4837548
cluster1,NorthAmerica,Asia,23809408
cluster1,NorthAmerica,Europe,10055719
cluster0,NorthAmerica,NorthAmerica,3104841
cluster1,NorthAmerica,Europe,10355958
cluster1,NorthAmerica,Europe,7758455
cluster3,NorthAmerica,NorthAmerica,1997123
cluster0,NorthAmerica,MiddleEast,11162118
cluster3,NorthAmerica,NorthAmerica,607911
cluster0,NorthAmerica,NorthAmerica,4405690
cluster1,NorthAmerica,Europe,10445922
cluster1,NorthAmerica,Europe,10565761
cluster3,NorthAmerica,NorthAmerica,4966815
cluster4,NorthAmerica,SouthAmerica,3890788
cluster1,NorthAmerica,Europe,11125455
cluster3,NorthAmerica,NorthAmerica,4837548
cluster2,NorthAmerica,Europe,9492800
cluster3,NorthAmerica,NorthAmerica,1851789
cluster3,NorthAmerica,NorthAmerica,4847089
cluster4,NorthAmerica,SouthAmerica,3890788
cluster1,NorthAmerica,Europe,11613291
cluster1,NorthAmerica,Europe,7758455
cluster1,NorthAmerica,Europe,9436063
cluster1,NorthAmerica,Europe,9856426
cluster0,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,Asia,12953890
cluster1,NorthAmerica,Europe,10003922
cluster1,NorthAmerica,Europe,9768398
cluster3,NorthAmerica,NorthAmerica,978560
cluster1,NorthAmerica,Asia,24048438
cluster3,NorthAmerica,NorthAmerica,4943016
cluster1,NorthAmerica,Europe,11097504
cluster1,NorthAmerica,Europe,8998482
cluster0,NorthAmerica,Europe,9622331
cluster3,NorthAmerica,NorthAmerica,591225
cluster1,NorthAmerica,SouthAmerica,3555057
cluster1,NorthAmerica,Europe,8353997
cluster3,NorthAmerica,NorthAmerica,1850107
cluster1,NorthAmerica,Europe,9690340
cluster1,NorthAmerica,MiddleEast,11553409
cluster1,NorthAmerica,Europe,7899507
cluster3,NorthAmerica,NorthAmerica,553070
cluster3,NorthAmerica,NorthAmerica,237455
cluster1,NorthAmerica,Europe,12042731
cluster3,NorthAmerica,NorthAmerica,2014713
cluster1,NorthAmerica,Europe,11614528
cluster1,NorthAmerica,Europe,11469937
cluster3,NorthAmerica,NorthAmerica,626227
cluster1,NorthAmerica,Europe,11207406
cluster3,NorthAmerica,NorthAmerica,995103
cluster1,NorthAmerica,MiddleEast,12990086
cluster4,NorthAmerica,Europe,11740409
cluster0,NorthAmerica,Europe,11619931
cluster1,NorthAmerica,Europe,12465344
cluster3,NorthAmerica,NorthAmerica,1542821
cluster1,NorthAmerica,SouthAmerica,4418977
cluster3,NorthAmerica,NorthAmerica,1601759
cluster1,NorthAmerica,Asia,14537529
cluster0,NorthAmerica,NorthAmerica,749937
cluster0,NorthAmerica,NorthAmerica,1482870
cluster3,NorthAmerica,NorthAmerica,1101415
cluster3,NorthAmerica,NorthAmerica,526838
cluster4,NorthAmerica,Asia,22316487
cluster1,NorthAmerica,MiddleEast,14294729
cluster3,NorthAmerica,NorthAmerica,3227753
cluster0,NorthAmerica,NorthAmerica,2231851
cluster1,NorthAmerica,SouthAmerica,5824755
cluster1,NorthAmerica,NorthAmerica,10361912
cluster1,NorthAmerica,Europe,11376276
cluster1,NorthAmerica,Asia,24383611
cluster4,NorthAmerica,Asia,24383331
cluster4,NorthAmerica,SouthAmerica,4585198
cluster1,NorthAmerica,Europe,11486515
cluster4,NorthAmerica,Asia,23070976
cluster4,NorthAmerica,MiddleEast,12666579
cluster1,NorthAmerica,Europe,12690901
cluster1,NorthAmerica,MiddleEast,12990086
cluster4,NorthAmerica,MiddleEast,13554075
cluster1,NorthAmerica,Asia,24441242
cluster3,NorthAmerica,NorthAmerica,3188874
cluster1,NorthAmerica,Europe,11938795
cluster3,NorthAmerica,NorthAmerica,1604234
cluster1,NorthAmerica,Asia,25619975
cluster1,NorthAmerica,Europe,12401023
cluster4,NorthAmerica,Asia,22316487
cluster3,NorthAmerica,NorthAmerica,779744
cluster0,NorthAmerica,NorthAmerica,426839
cluster0,NorthAmerica,NorthAmerica,1858487
cluster1,NorthAmerica,Europe,11306370
cluster1,NorthAmerica,Europe,11186510
cluster4,NorthAmerica,Asia,23797173
cluster3,NorthAmerica,NorthAmerica,2987543
cluster1,NorthAmerica,Asia,25382559
cluster3,NorthAmerica,NorthAmerica,705355
cluster0,NorthAmerica,Europe,9962270
cluster3,NorthAmerica,NorthAmerica,32304
cluster2,NorthAmerica,NorthAmerica,3240335
cluster1,NorthAmerica,Asia,25382559
cluster1,NorthAmerica,Europe,11617221
cluster3,NorthAmerica,NorthAmerica,1506207
cluster1,NorthAmerica,Europe,11961312
cluster1,NorthAmerica,Europe,9365170
cluster3,NorthAmerica,NorthAmerica,409230
cluster4,NorthAmerica,MiddleEast,12769199
cluster3,NorthAmerica,NorthAmerica,1010850
cluster0,NorthAmerica,NorthAmerica,2816837
cluster1,NorthAmerica,Europe,12043158
cluster1,NorthAmerica,Europe,12167914
cluster3,NorthAmerica,NorthAmerica,3362284
cluster1,NorthAmerica,SouthAmerica,4418977
cluster1,NorthAmerica,Europe,12642310
cluster3,NorthAmerica,NorthAmerica,3240335
cluster2,NorthAmerica,Europe,11098016
cluster3,NorthAmerica,NorthAmerica,277087
cluster3,NorthAmerica,NorthAmerica,3248974
cluster4,NorthAmerica,SouthAmerica,4418977
cluster1,NorthAmerica,Europe,13181008
cluster1,NorthAmerica,Europe,9365170
cluster1,NorthAmerica,Europe,11042367
cluster1,NorthAmerica,Europe,11449593
cluster1,NorthAmerica,NorthAmerica,10361912
cluster1,NorthAmerica,Asia,14537529
cluster1,NorthAmerica,Europe,11611059
cluster1,NorthAmerica,Europe,11365118
cluster3,NorthAmerica,NorthAmerica,625959
cluster1,NorthAmerica,Asia,25619975
cluster3,NorthAmerica,NorthAmerica,3339285
cluster1,NorthAmerica,Europe,12690901
cluster1,NorthAmerica,Europe,10607104
cluster1,NorthAmerica,Europe,11222562
cluster3,NorthAmerica,NorthAmerica,2194037
cluster4,NorthAmerica,SouthAmerica,4585198
cluster1,NorthAmerica,Europe,9962270
cluster3,NorthAmerica,NorthAmerica,275913
cluster1,NorthAmerica,Europe,11291448
cluster1,NorthAmerica,MiddleEast,13158011
cluster1,NorthAmerica,Europe,9504178
cluster3,NorthAmerica,NorthAmerica,2152015
cluster3,NorthAmerica,NorthAmerica,1811912
cluster4,Asia,Europe,13717563
cluster4,Asia,NorthAmerica,23639101
cluster2,Asia,Europe,14218611
cluster2,Asia,Europe,14299039
cluster1,Asia,NorthAmerica,24998354
cluster2,Asia,Europe,14545424
cluster1,Asia,NorthAmerica,24632430
cluster2,Asia,MiddleEast,12757655
cluster1,Asia,NorthAmerica,26944097
cluster2,Asia,Europe,14009073
cluster4,Asia,Europe,14132185
cluster2,Asia,Europe,13277309
cluster1,Asia,NorthAmerica,24107745
cluster4,Asia,SouthAmerica,22658126
cluster1,Asia,NorthAmerica,24040092
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,24872593
cluster4,Asia,NorthAmerica,24158931
cluster4,Asia,NorthAmerica,24528708
cluster4,Asia,NorthAmerica,26101988
cluster4,Asia,Asia,4295163
cluster4,Asia,MiddleEast,11476547
cluster1,Asia,NorthAmerica,28759447
cluster4,Asia,NorthAmerica,23431768
cluster2,Asia,SouthAmerica,21034151
cluster2,Asia,NorthAmerica,15416885
cluster2,Asia,Europe,14375446
cluster0,Asia,Asia,1233868
cluster2,Asia,Asia,1228548
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,14293822
cluster3,Asia,Asia,2802981
cluster2,Asia,MiddleEast,13078523
cluster2,Asia,Europe,13065897
cluster2,Asia,MiddleEast,12757655
cluster2,Asia,MiddleEast,12175191
cluster3,Asia,Asia,1169652
cluster1,Asia,NorthAmerica,28758617
cluster2,Asia,Europe,13808688
cluster4,Asia,NorthAmerica,24048438
cluster1,Asia,NorthAmerica,25619975
cluster2,Asia,Europe,13415668
cluster4,Asia,Asia,4295163
cluster1,Asia,NorthAmerica,24848017
cluster0,Asia,NorthAmerica,25196456
cluster4,Asia,NorthAmerica,23790877
cluster2,Asia,Europe,14449047
cluster2,Asia,Europe,14569030
cluster3,Asia,Asia,2053674
cluster0,Asia,NorthAmerica,28515530
cluster2,Asia,MiddleEast,11684339
cluster3,Asia,Asia,263476
cluster4,Asia,NorthAmerica,24918076
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25636279
cluster2,Asia,NorthAmerica,28773081
cluster3,Asia,Asia,263476
cluster2,Asia,Europe,14225580
cluster1,Asia,NorthAmerica,27126581
cluster2,Asia,Europe,13785128
cluster2,Asia,Europe,16401115
cluster1,Asia,NorthAmerica,25988786
cluster4,Asia,MiddleEast,12980094
cluster1,Asia,NorthAmerica,24615980
cluster4,Asia,NorthAmerica,28346917
cluster2,Asia,Europe,13715253
cluster2,Asia,Europe,13580153
cluster1,Asia,NorthAmerica,28933589
cluster3,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,13309001
cluster1,Asia,NorthAmerica,28773081
cluster2,Asia,Europe,14657558
cluster1,Asia,NorthAmerica,25851616
cluster0,Asia,NorthAmerica,28783000
cluster2,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,12630273
cluster2,Asia,Europe,16401115
cluster2,Asia,Europe,14712359
cluster2,Asia,Europe,14324051
cluster2,Asia,NorthAmerica,15416885
cluster2,Asia,Asia,11210654
cluster4,Asia,Europe,14137906
cluster2,Asia,Europe,14402385
cluster1,Asia,NorthAmerica,24998689
cluster3,Asia,Asia,0
cluster1,Asia,NorthAmerica,28914194
cluster4,Asia,Europe,13065897
cluster2,Asia,Europe,15151200
cluster2,Asia,Europe,14539856
cluster1,Asia,NorthAmerica,23477259
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25850236
cluster2,Asia,Europe,14468731
cluster2,Asia,MiddleEast,12602060
cluster2,Asia,Europe,16268219
cluster4,Asia,NorthAmerica,23506199
cluster4,Asia,NorthAmerica,23835925
cluster3,Europe,Europe,2363691
cluster0,Europe,NorthAmerica,10493192
cluster3,Europe,Europe,794471
cluster3,Europe,Europe,1229555
cluster1,Europe,NorthAmerica,11817439
cluster3,Europe,Europe,1931166
cluster1,Europe,NorthAmerica,11587734
cluster3,Europe,MiddleEast,2325124
cluster0,Europe,Europe,1979007
cluster0,Europe,Europe,1497224
cluster3,Europe,Europe,1268365
cluster1,Europe,NorthAmerica,10895111
cluster3,Europe,SouthAmerica,12970374
cluster1,Europe,NorthAmerica,10965932
cluster3,Europe,Asia,2212954
cluster0,Europe,NorthAmerica,11732862
cluster0,Europe,NorthAmerica,11000740
cluster4,Europe,NorthAmerica,11483516
cluster0,Europe,NorthAmerica,13079583
cluster2,Europe,Asia,10075450
cluster3,Europe,MiddleEast,3357993
cluster1,Europe,NorthAmerica,15648961
cluster1,Europe,NorthAmerica,10236321
cluster4,Europe,SouthAmerica,11448871
cluster3,Europe,NorthAmerica,2177569
cluster3,Europe,Europe,1794424
cluster2,Europe,Asia,12188979
cluster2,Europe,Asia,12193095
cluster4,Europe,SouthAmerica,10903041
cluster3,Europe,Europe,1083226
cluster2,Europe,Asia,10860693
cluster0,Europe,MiddleEast,2103058
cluster3,Europe,Europe,829371
cluster3,Europe,MiddleEast,2325124
cluster1,Europe,MiddleEast,2245711
cluster4,Europe,Asia,12249641
cluster1,Europe,NorthAmerica,15566047
cluster3,Europe,Europe,1428817
cluster1,Europe,NorthAmerica,10831764
cluster1,Europe,NorthAmerica,12401023
cluster2,Europe,Asia,13415668
cluster2,Europe,Asia,10075450
cluster1,Europe,NorthAmerica,11668833
cluster0,Europe,NorthAmerica,11998857
cluster0,Europe,NorthAmerica,10655632
cluster3,Europe,Europe,1669818
cluster3,Europe,Europe,1785770
cluster2,Europe,Asia,11574437
cluster4,Europe,NorthAmerica,15423244
cluster1,Europe,MiddleEast,2978873
cluster2,Europe,Asia,13176591
cluster0,Europe,NorthAmerica,11758546
cluster0,Europe,Europe,3183184
cluster1,Europe,NorthAmerica,12455980
cluster2,Europe,NorthAmerica,15659881
cluster2,Europe,Asia,13176591
cluster3,Europe,Europe,811577
cluster1,Europe,NorthAmerica,13854282
cluster3,Europe,Europe,1480611
cluster3,Europe,Europe,3773650
cluster1,Europe,NorthAmerica,12931289
cluster0,Europe,MiddleEast,2261073
cluster1,Europe,NorthAmerica,11533208
cluster0,Europe,NorthAmerica,15257917
cluster3,Europe,Europe,979172
cluster3,Europe,Europe,1209125
cluster1,Europe,NorthAmerica,15735830
cluster4,Europe,SouthAmerica,12970374
cluster0,Europe,Europe,1085364
cluster1,Europe,NorthAmerica,15659881
cluster0,Europe,Europe,1876820
cluster1,Europe,NorthAmerica,12842348
cluster4,Europe,NorthAmerica,15666729
cluster4,Europe,SouthAmerica,12970374
cluster3,Europe,Europe,780559
cluster3,Europe,Europe,3773650
cluster3,Europe,Europe,1986583
cluster3,Europe,Europe,1187130
cluster3,Europe,NorthAmerica,2177569
cluster0,Europe,Asia,2212954
cluster0,Europe,Europe,1769119
cluster3,Europe,Europe,1345354
cluster1,Europe,NorthAmerica,11817322
cluster2,Europe,Asia,13415668
cluster1,Europe,NorthAmerica,15709017
cluster3,Europe,Europe,829371
cluster3,Europe,Europe,2636160
cluster3,Europe,Europe,1562994
cluster1,Europe,NorthAmerica,10231442
cluster2,Europe,SouthAmerica,10903041
cluster3,Europe,Europe,3183184
cluster1,Europe,NorthAmerica,12842745
cluster3,Europe,Europe,1547174
cluster3,Europe,MiddleEast,2623609
cluster3,Europe,Europe,3789175
cluster0,Europe,NorthAmerica,10345177
cluster0,Europe,NorthAmerica,10708529
cluster2,Asia,Europe,10090332
cluster4,Asia,NorthAmerica,20235833
cluster2,Asia,Europe,10946333
cluster2,Asia,Europe,10889835
cluster4,Asia,NorthAmerica,21634135
cluster2,Asia,Europe,11047883
cluster4,Asia,NorthAmerica,21108059
cluster2,Asia,MiddleEast,9105017
cluster4,Asia,NorthAmerica,23542965
cluster2,Asia,Europe,10445847
cluster4,Asia,Europe,10648816
cluster2,Asia,Europe,9754723
cluster4,Asia,NorthAmerica,20782564
cluster4,Asia,SouthAmerica,18366252
cluster4,Asia,NorthAmerica,20557483
cluster2,Asia,Asia,7650745
cluster4,Asia,NorthAmerica,21454426
cluster4,Asia,NorthAmerica,20766612
cluster2,Asia,NorthAmerica,21007100
cluster4,Asia,NorthAmerica,22514478
cluster0,Asia,Asia,0
cluster4,Asia,MiddleEast,7739951
cluster1,Asia,NorthAmerica,25283615
cluster2,Asia,NorthAmerica,20084126
cluster2,Asia,SouthAmerica,16845882
cluster4,Asia,NorthAmerica,12065852
cluster2,Asia,Europe,10876771
cluster2,Asia,Asia,3040999
cluster0,Asia,Asia,3113020
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,10917144
cluster0,Asia,Asia,1381888
cluster2,Asia,MiddleEast,9454185
cluster2,Asia,Europe,9594605
cluster2,Asia,MiddleEast,9105017
cluster2,Asia,MiddleEast,8530176
cluster2,Asia,Asia,3153151
cluster4,Asia,NorthAmerica,25458903
cluster2,Asia,Europe,10300663
cluster2,Asia,NorthAmerica,20728200
cluster4,Asia,NorthAmerica,22316487
cluster4,Asia,Asia,4295163
cluster2,Asia,Europe,10075450
cluster4,Asia,NorthAmerica,21481147
cluster4,Asia,NorthAmerica,21856636
cluster2,Asia,NorthAmerica,20375007
cluster2,Asia,Europe,10982196
cluster2,Asia,Europe,11100814
cluster3,Asia,Asia,2158550
cluster4,Asia,NorthAmerica,24998498
cluster2,Asia,MiddleEast,7975088
cluster4,Asia,Asia,4018836
cluster4,Asia,NorthAmerica,21525169
cluster2,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22273561
cluster2,Asia,NorthAmerica,25303559
cluster4,Asia,Asia,4018836
cluster2,Asia,Europe,10969652
cluster4,Asia,NorthAmerica,23946337
cluster2,Asia,Europe,10268133
cluster2,Asia,Europe,12867454
cluster4,Asia,NorthAmerica,22450549
cluster4,Asia,MiddleEast,9337423
cluster4,Asia,NorthAmerica,21133133
cluster4,Asia,NorthAmerica,24823988
cluster2,Asia,Europe,10261008
cluster2,Asia,Europe,10082570
cluster2,Asia,NorthAmerica,25647281
cluster4,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,10132465
cluster1,Asia,NorthAmerica,25303559
cluster2,Asia,Europe,11187409
cluster4,Asia,NorthAmerica,22255133
cluster4,Asia,NorthAmerica,25320589
cluster2,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,9238068
cluster2,Asia,Europe,12867454
cluster4,Asia,Europe,11230986
cluster2,Asia,Europe,10929724
cluster2,Asia,NorthAmerica,12065852
cluster2,Asia,Asia,7650745
cluster2,Asia,Europe,10614884
cluster2,Asia,Europe,10990259
cluster4,Asia,NorthAmerica,21635090
cluster3,Asia,Asia,4295163
cluster2,Asia,NorthAmerica,25642200
cluster4,Asia,Europe,9594605
cluster2,Asia,Europe,11621849
cluster2,Asia,Europe,11110017
cluster4,Asia,NorthAmerica,20190886
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22251616
cluster2,Asia,Europe,11028262
cluster2,Asia,MiddleEast,8920007
cluster2,Asia,Europe,12704291
cluster4,Asia,NorthAmerica,20120014
cluster4,Asia,NorthAmerica,20411245
cluster1,NorthAmerica,Europe,11250152
cluster0,NorthAmerica,NorthAmerica,1234462
cluster1,NorthAmerica,Europe,10884038
cluster1,NorthAmerica,Europe,10709844
cluster3,NorthAmerica,NorthAmerica,153519
cluster1,NorthAmerica,Europe,10429575
cluster3,NorthAmerica,NorthAmerica,226900
cluster1,NorthAmerica,MiddleEast,12198187
cluster4,NorthAmerica,Europe,10955797
cluster4,NorthAmerica,Europe,10847762
cluster1,NorthAmerica,Europe,11694222
cluster3,NorthAmerica,NorthAmerica,763486
cluster1,NorthAmerica,SouthAmerica,4006864
cluster0,NorthAmerica,NorthAmerica,824598
cluster1,NorthAmerica,Asia,13792366
cluster3,NorthAmerica,NorthAmerica,34737
cluster0,NorthAmerica,NorthAmerica,702976
cluster0,NorthAmerica,NorthAmerica,330453
cluster0,NorthAmerica,NorthAmerica,1283546
cluster4,NorthAmerica,Asia,21481147
cluster1,NorthAmerica,MiddleEast,13493266
cluster3,NorthAmerica,NorthAmerica,3998803
cluster0,NorthAmerica,NorthAmerica,1451869
cluster1,NorthAmerica,SouthAmerica,5291713
cluster1,NorthAmerica,NorthAmerica,9601075
cluster1,NorthAmerica,Europe,10599486
cluster4,NorthAmerica,Asia,23607061
cluster2,NorthAmerica,Asia,23610532
cluster4,NorthAmerica,SouthAmerica,3977255
cluster1,NorthAmerica,Europe,10732863
cluster4,NorthAmerica,Asia,22269233
cluster4,NorthAmerica,MiddleEast,11877705
cluster1,NorthAmerica,Europe,11933704
cluster1,NorthAmerica,MiddleEast,12198187
cluster4,NorthAmerica,MiddleEast,12768172
cluster1,NorthAmerica,Asia,23667716
cluster3,NorthAmerica,NorthAmerica,3971134
cluster1,NorthAmerica,Europe,11165111
cluster3,NorthAmerica,NorthAmerica,825021
cluster3,NorthAmerica,NorthAmerica,779744
cluster1,NorthAmerica,Asia,24848017
cluster1,NorthAmerica,Europe,11668833
cluster4,NorthAmerica,Asia,21481147
cluster3,NorthAmerica,NorthAmerica,352972
cluster0,NorthAmerica,NorthAmerica,1078534
cluster1,NorthAmerica,Europe,10534320
cluster1,NorthAmerica,Europe,10413245
cluster2,NorthAmerica,Asia,23002086
cluster3,NorthAmerica,NorthAmerica,3753421
cluster4,NorthAmerica,MiddleEast,13267673
cluster1,NorthAmerica,Asia,24608076
cluster0,NorthAmerica,NorthAmerica,74868
cluster0,NorthAmerica,Europe,9175209
cluster3,NorthAmerica,NorthAmerica,805752
cluster2,NorthAmerica,NorthAmerica,4012116
cluster1,NorthAmerica,Asia,24608076
cluster1,NorthAmerica,Europe,10890264
cluster3,NorthAmerica,NorthAmerica,2283524
cluster1,NorthAmerica,Europe,11186196
cluster1,NorthAmerica,Europe,8576036
cluster3,NorthAmerica,NorthAmerica,1172328
cluster4,NorthAmerica,MiddleEast,11977748
cluster3,NorthAmerica,NorthAmerica,237030
cluster0,NorthAmerica,NorthAmerica,3582058
cluster1,NorthAmerica,Europe,11280941
cluster1,NorthAmerica,Europe,11398521
cluster1,NorthAmerica,NorthAmerica,4144900
cluster1,NorthAmerica,SouthAmerica,4006864
cluster4,NorthAmerica,Europe,11953861
cluster3,NorthAmerica,NorthAmerica,4012116
cluster2,NorthAmerica,Europe,10323746
cluster3,NorthAmerica,NorthAmerica,1025824
cluster0,NorthAmerica,NorthAmerica,4021550
cluster4,NorthAmerica,SouthAmerica,4006864
cluster1,NorthAmerica,Europe,12451568
cluster1,NorthAmerica,Europe,8576036
cluster1,NorthAmerica,Europe,10265910
cluster1,NorthAmerica,Europe,10692093
cluster1,NorthAmerica,NorthAmerica,9601075
cluster4,NorthAmerica,Asia,13792366
cluster4,NorthAmerica,Europe,10832028
cluster1,NorthAmerica,Europe,10603339
cluster3,NorthAmerica,NorthAmerica,153788
cluster1,NorthAmerica,Asia,24848017
cluster0,NorthAmerica,NorthAmerica,4121851
cluster1,NorthAmerica,Europe,11933704
cluster1,NorthAmerica,Europe,9821540
cluster1,NorthAmerica,Europe,10456158
cluster3,NorthAmerica,NorthAmerica,1416089
cluster4,NorthAmerica,SouthAmerica,3977255
cluster1,NorthAmerica,Europe,9175209
cluster3,NorthAmerica,NorthAmerica,1024105
cluster1,NorthAmerica,Europe,10523823
cluster1,NorthAmerica,MiddleEast,12361783
cluster1,NorthAmerica,Europe,8712867
cluster0,NorthAmerica,NorthAmerica,1371617
cluster0,NorthAmerica,NorthAmerica,1032171
cluster1,NorthAmerica,Europe,11607927
cluster3,NorthAmerica,NorthAmerica,1587713
cluster1,NorthAmerica,Europe,11213124
cluster1,NorthAmerica,Europe,11052641
cluster3,NorthAmerica,NorthAmerica,199438
cluster1,NorthAmerica,Europe,10780601
cluster3,NorthAmerica,NorthAmerica,570738
cluster1,NorthAmerica,MiddleEast,12555567
cluster4,NorthAmerica,Europe,11309937
cluster0,NorthAmerica,Europe,11196159
cluster1,NorthAmerica,Europe,12042145
cluster3,NorthAmerica,NorthAmerica,1115955
cluster1,NorthAmerica,SouthAmerica,4177191
cluster3,NorthAmerica,NorthAmerica,1176181
cluster1,NorthAmerica,Asia,14128627
cluster0,NorthAmerica,NorthAmerica,323490
cluster0,NorthAmerica,NorthAmerica,1056065
cluster3,NorthAmerica,NorthAmerica,677024
cluster3,NorthAmerica,NorthAmerica,934078
cluster4,NorthAmerica,Asia,21856636
cluster1,NorthAmerica,MiddleEast,13854806
cluster3,NorthAmerica,NorthAmerica,3648172
cluster0,NorthAmerica,NorthAmerica,1804741
cluster1,NorthAmerica,SouthAmerica,5524814
cluster1,NorthAmerica,NorthAmerica,9944145
cluster1,NorthAmerica,Europe,10950025
cluster4,NorthAmerica,Asia,23957420
cluster4,NorthAmerica,Asia,23959313
cluster4,NorthAmerica,SouthAmerica,4244857
cluster1,NorthAmerica,Europe,11072673
cluster4,NorthAmerica,Asia,22630302
cluster4,NorthAmerica,MiddleEast,12233735
cluster1,NorthAmerica,Europe,12275254
cluster1,NorthAmerica,MiddleEast,12555567
cluster4,NorthAmerica,MiddleEast,13122803
cluster4,NorthAmerica,Asia,24016803
cluster3,NorthAmerica,NorthAmerica,3617256
cluster1,NorthAmerica,Europe,11514208
cluster3,NorthAmerica,NorthAmerica,1177390
cluster3,NorthAmerica,NorthAmerica,426839
cluster1,NorthAmerica,Asia,25196456
cluster1,NorthAmerica,Europe,11998857
cluster4,NorthAmerica,Asia,21856636
cluster3,NorthAmerica,NorthAmerica,352972
cluster0,NorthAmerica,NorthAmerica,1431674
cluster1,NorthAmerica,Europe,10882660
cluster1,NorthAmerica,Europe,10762150
cluster4,NorthAmerica,Asia,23360301
cluster3,NorthAmerica,NorthAmerica,3404495
cluster1,NorthAmerica,Asia,24957570
cluster3,NorthAmerica,NorthAmerica,278700
cluster0,NorthAmerica,Europe,9530634
cluster3,NorthAmerica,NorthAmerica,452829
cluster2,NorthAmerica,NorthAmerica,3661243
cluster1,NorthAmerica,Asia,24957570
cluster1,NorthAmerica,Europe,11217712
cluster3,NorthAmerica,NorthAmerica,1931928
cluster1,NorthAmerica,Europe,11535953
cluster1,NorthAmerica,Europe,8932518
cluster3,NorthAmerica,NorthAmerica,821344
cluster1,NorthAmerica,MiddleEast,12334942
cluster0,NorthAmerica,NorthAmerica,585471
cluster0,NorthAmerica,NorthAmerica,3233315
cluster1,NorthAmerica,Europe,11624756
cluster1,NorthAmerica,Europe,11745645
cluster3,NorthAmerica,NorthAmerica,3790965
cluster1,NorthAmerica,SouthAmerica,4177191
cluster1,NorthAmerica,Europe,12263817
cluster3,NorthAmerica,NorthAmerica,3661243
cluster2,NorthAmerica,Europe,10673118
cluster3,NorthAmerica,NorthAmerica,675598
cluster3,NorthAmerica,NorthAmerica,3670415
cluster4,NorthAmerica,SouthAmerica,4177191
cluster1,NorthAmerica,Europe,12780477
cluster4,NorthAmerica,Europe,8932518
cluster1,NorthAmerica,Europe,10616301
cluster1,NorthAmerica,Europe,11033685
cluster1,NorthAmerica,NorthAmerica,9944145
cluster1,NorthAmerica,Asia,14128627
cluster1,NorthAmerica,Europe,11183598
cluster1,NorthAmerica,Europe,10946912
cluster0,NorthAmerica,NorthAmerica,199169
cluster1,NorthAmerica,Asia,25196456
cluster3,NorthAmerica,NorthAmerica,3768021
cluster1,NorthAmerica,Europe,12275254
cluster1,NorthAmerica,Europe,10176202
cluster0,NorthAmerica,Europe,10801874
cluster3,NorthAmerica,NorthAmerica,1767569
cluster4,NorthAmerica,SouthAmerica,4244857
cluster1,NorthAmerica,Europe,9530634
cluster3,NorthAmerica,NorthAmerica,673918
cluster1,NorthAmerica,Europe,10870108
cluster1,NorthAmerica,MiddleEast,12721103
cluster1,NorthAmerica,Europe,9070369
cluster3,NorthAmerica,NorthAmerica,1724873
cluster3,NorthAmerica,NorthAmerica,1385217
cluster0,NorthAmerica,Europe,10166457
cluster0,NorthAmerica,NorthAmerica,157182
cluster0,NorthAmerica,Europe,9875531
cluster0,NorthAmerica,Europe,9663098
cluster0,NorthAmerica,NorthAmerica,1231943
cluster0,NorthAmerica,Europe,9361189
cluster0,NorthAmerica,NorthAmerica,868859
cluster0,NorthAmerica,MiddleEast,11115771
cluster0,NorthAmerica,Europe,9879851
cluster0,NorthAmerica,Europe,9786001
cluster0,NorthAmerica,Europe,10633328
cluster3,NorthAmerica,NorthAmerica,330499
cluster0,NorthAmerica,SouthAmerica,3721761
cluster0,NorthAmerica,NorthAmerica,269166
cluster4,NorthAmerica,Asia,12758962
cluster0,NorthAmerica,NorthAmerica,1107621
cluster3,NorthAmerica,NorthAmerica,375872
cluster3,NorthAmerica,NorthAmerica,763916
cluster3,NorthAmerica,NorthAmerica,2361316
cluster2,NorthAmerica,Asia,20375007
cluster0,NorthAmerica,MiddleEast,12404517
cluster3,NorthAmerica,NorthAmerica,5076020
cluster0,NorthAmerica,NorthAmerica,386106
cluster0,NorthAmerica,SouthAmerica,4720778
cluster0,NorthAmerica,NorthAmerica,8554970
cluster0,NorthAmerica,Europe,9532312
cluster4,NorthAmerica,Asia,22545951
cluster4,NorthAmerica,SouthAmerica,3300264
cluster0,NorthAmerica,Europe,9694310
cluster4,NorthAmerica,Asia,21188139
cluster4,NorthAmerica,MiddleEast,10797887
cluster0,NorthAmerica,Europe,10888936
cluster0,NorthAmerica,MiddleEast,11115771
cluster0,NorthAmerica,MiddleEast,11691706
cluster4,NorthAmerica,Asia,22608856
cluster3,NorthAmerica,NorthAmerica,5049271
cluster0,NorthAmerica,Europe,10101449
cluster0,NorthAmerica,NorthAmerica,275625
cluster3,NorthAmerica,NorthAmerica,1858487
cluster4,NorthAmerica,Asia,23790877
cluster0,NorthAmerica,Europe,10655632
cluster2,NorthAmerica,Asia,20375007
cluster0,NorthAmerica,NorthAmerica,1078534
cluster3,NorthAmerica,NorthAmerica,1431674
cluster0,NorthAmerica,Europe,9472849
cluster0,NorthAmerica,Europe,9350348
cluster2,NorthAmerica,Asia,21926503
cluster0,NorthAmerica,NorthAmerica,4828558
cluster4,NorthAmerica,Asia,23548995
cluster3,NorthAmerica,NorthAmerica,1152334
cluster0,NorthAmerica,Europe,8095706
cluster3,NorthAmerica,NorthAmerica,1883842
cluster2,NorthAmerica,NorthAmerica,5089605
cluster4,NorthAmerica,Asia,23548995
cluster0,NorthAmerica,Europe,9886463
cluster0,NorthAmerica,NorthAmerica,3358320
cluster0,NorthAmerica,Europe,10120872
cluster0,NorthAmerica,Europe,7493803
cluster0,NorthAmerica,NorthAmerica,2250411
cluster0,NorthAmerica,MiddleEast,10895583
cluster3,NorthAmerica,NorthAmerica,849336
cluster3,NorthAmerica,NorthAmerica,4656957
cluster0,NorthAmerica,Europe,10230876
cluster0,NorthAmerica,Europe,10339773
cluster0,NorthAmerica,NorthAmerica,5222608
cluster4,NorthAmerica,SouthAmerica,3721761
cluster0,NorthAmerica,Europe,10996640
cluster0,NorthAmerica,NorthAmerica,5089605
cluster2,NorthAmerica,Europe,9259657
cluster0,NorthAmerica,NorthAmerica,2104880
cluster3,NorthAmerica,NorthAmerica,5099324
cluster4,NorthAmerica,SouthAmerica,3721761
cluster0,NorthAmerica,Europe,11439590
cluster0,NorthAmerica,Europe,7493803
cluster0,NorthAmerica,Europe,9199186
cluster0,NorthAmerica,Europe,9648671
cluster0,NorthAmerica,NorthAmerica,8554970
cluster4,NorthAmerica,Asia,12758962
cluster0,NorthAmerica,Europe,9762240
cluster0,NorthAmerica,Europe,9554595
cluster3,NorthAmerica,NorthAmerica,1232226
cluster4,NorthAmerica,Asia,23790877
cluster0,NorthAmerica,NorthAmerica,5198946
cluster0,NorthAmerica,Europe,10888936
cluster0,NorthAmerica,Europe,8744072
cluster0,NorthAmerica,Europe,9401734
cluster0,NorthAmerica,NorthAmerica,380169
cluster4,NorthAmerica,SouthAmerica,3300264
cluster4,NorthAmerica,Europe,8095706
cluster3,NorthAmerica,NorthAmerica,2103198
cluster0,NorthAmerica,Europe,9467813
cluster0,NorthAmerica,MiddleEast,11275846
cluster0,NorthAmerica,Europe,7628519
cluster3,NorthAmerica,NorthAmerica,296627
cluster3,NorthAmerica,NorthAmerica,47947
cluster3,Europe,Europe,1296398
cluster1,Europe,NorthAmerica,9312978
cluster3,Europe,Europe,1398562
cluster3,Europe,Europe,482667
cluster1,Europe,NorthAmerica,10687215
cluster3,Europe,Europe,273348
cluster1,Europe,NorthAmerica,10376330
cluster3,Europe,MiddleEast,1956916
cluster0,Europe,Europe,739745
cluster0,Europe,Europe,315397
cluster3,Europe,Europe,1165372
cluster1,Europe,NorthAmerica,9764527
cluster3,Europe,SouthAmerica,11126547
cluster1,Europe,NorthAmerica,9756343
cluster3,Europe,Asia,3331253
cluster0,Europe,NorthAmerica,10576578
cluster0,Europe,NorthAmerica,9838985
cluster4,Europe,NorthAmerica,10270111
cluster1,Europe,NorthAmerica,11887099
cluster2,Europe,Asia,10982196
cluster3,Europe,MiddleEast,3364491
cluster1,Europe,NorthAmerica,14556014
cluster1,Europe,NorthAmerica,9080587
cluster4,Europe,SouthAmerica,9642354
cluster3,Europe,NorthAmerica,1062467
cluster3,Europe,Europe,220982
cluster2,Europe,Asia,13209666
cluster2,Europe,Asia,13215489
cluster4,Europe,SouthAmerica,9164610
cluster3,Europe,Europe,697962
cluster2,Europe,Asia,11842126
cluster0,Europe,MiddleEast,1593573
cluster3,Europe,Europe,1474333
cluster3,Europe,MiddleEast,1956916
cluster0,Europe,MiddleEast,2356528
cluster4,Europe,Asia,13272271
cluster1,Europe,NorthAmerica,14513270
cluster3,Europe,Europe,641715
cluster1,Europe,NorthAmerica,9702424
cluster1,Europe,NorthAmerica,11306370
cluster2,Europe,Asia,14449047
cluster3,Europe,Europe,1669818
cluster2,Europe,Asia,10982196
cluster1,Europe,NorthAmerica,10534320
cluster0,Europe,NorthAmerica,10882660
cluster0,Europe,NorthAmerica,9472849
cluster3,Europe,Europe,129662
cluster2,Europe,Asia,12577810
cluster4,Europe,NorthAmerica,14315263
cluster2,Europe,Asia,14207741
cluster0,Europe,NorthAmerica,10614328
cluster0,Europe,Europe,1558766
cluster1,Europe,NorthAmerica,11339225
cluster2,Europe,NorthAmerica,14568708
cluster2,Europe,Asia,14207741
cluster3,Europe,Europe,1493328
cluster1,Europe,NorthAmerica,12816472
cluster3,Europe,Europe,675048
cluster3,Europe,Europe,2179358
cluster1,Europe,NorthAmerica,11755024
cluster0,Europe,MiddleEast,1757536
cluster1,Europe,NorthAmerica,10340778
cluster0,Europe,NorthAmerica,14144936
cluster3,Europe,Europe,818584
cluster3,Europe,Europe,869391
cluster1,Europe,NorthAmerica,14687415
cluster2,Europe,SouthAmerica,11126547
cluster3,Europe,Europe,2672539
cluster1,Europe,NorthAmerica,14568708
cluster0,Europe,Europe,227660
cluster1,Europe,NorthAmerica,11638265
cluster1,Europe,NorthAmerica,14577446
cluster4,Europe,SouthAmerica,11126547
cluster3,Europe,Europe,2269805
cluster3,Europe,Europe,2179358
cluster3,Europe,Europe,324617
cluster3,Europe,Europe,564458
cluster3,Europe,NorthAmerica,1062467
cluster3,Europe,Asia,3331253
cluster3,Europe,Europe,441257
cluster3,Europe,Europe,402786
cluster1,Europe,NorthAmerica,10687367
cluster2,Europe,Asia,14449047
cluster1,Europe,NorthAmerica,14663333
cluster3,Europe,Europe,1474333
cluster3,Europe,Europe,967104
cluster0,Europe,Europe,246012
cluster1,Europe,NorthAmerica,9108999
cluster4,Europe,SouthAmerica,9164610
cluster3,Europe,Europe,1558766
cluster1,Europe,NorthAmerica,11637727
cluster3,Europe,Europe,181254
cluster3,Europe,MiddleEast,2238961
cluster3,Europe,Europe,2156045
cluster1,Europe,NorthAmerica,9170627
cluster1,Europe,NorthAmerica,9522439
cluster3,Europe,Europe,1330269
cluster0,Europe,NorthAmerica,9190640
cluster3,Europe,Europe,1474249
cluster0,Europe,Europe,576584
cluster1,Europe,NorthAmerica,10566247
cluster3,Europe,Europe,207159
cluster1,Europe,NorthAmerica,10252354
cluster3,Europe,MiddleEast,2038860
cluster0,Europe,Europe,781229
cluster0,Europe,Europe,436699
cluster3,Europe,Europe,1286625
cluster1,Europe,NorthAmerica,9643886
cluster3,Europe,SouthAmerica,10985790
cluster0,Europe,NorthAmerica,9632705
cluster3,Europe,Asia,3459793
cluster1,Europe,NorthAmerica,10454661
cluster0,Europe,NorthAmerica,9717138
cluster4,Europe,NorthAmerica,10146104
cluster0,Europe,NorthAmerica,11763187
cluster2,Europe,Asia,11100814
cluster3,Europe,MiddleEast,3451414
cluster1,Europe,NorthAmerica,14435209
cluster1,Europe,NorthAmerica,8959272
cluster4,Europe,SouthAmerica,9511246
cluster3,Europe,NorthAmerica,980949
cluster3,Europe,Europe,249492
cluster2,Europe,Asia,13329195
cluster2,Europe,Asia,13335041
cluster4,Europe,SouthAmerica,9028171
cluster3,Europe,Europe,781738
cluster4,Europe,Asia,11960957
cluster0,Europe,MiddleEast,1674756
cluster3,Europe,Europe,1604020
cluster3,Europe,MiddleEast,2038860
cluster3,Europe,MiddleEast,2459668
cluster4,Europe,Asia,13391837
cluster1,Europe,NorthAmerica,14393936
cluster3,Europe,Europe,757056
cluster1,Europe,NorthAmerica,9581853
cluster1,Europe,NorthAmerica,11186510
cluster2,Europe,Asia,14569030
cluster3,Europe,Europe,1785770
cluster2,Europe,Asia,11100814
cluster1,Europe,NorthAmerica,10413245
cluster1,Europe,NorthAmerica,10762150
cluster0,Europe,NorthAmerica,9350348
cluster0,Europe,Europe,129662
cluster2,Europe,Asia,12697171
cluster4,Europe,NorthAmerica,14193914
cluster3,Europe,MiddleEast,3118314
cluster2,Europe,Asia,14327657
cluster0,Europe,NorthAmerica,10492858
cluster0,Europe,Europe,1430172
cluster1,Europe,NorthAmerica,11218540
cluster2,Europe,NorthAmerica,14447972
cluster2,Europe,Asia,14327657
cluster3,Europe,Europe,1567356
cluster1,Europe,NorthAmerica,12698063
cluster3,Europe,Europe,785178
cluster3,Europe,Europe,2049758
cluster1,Europe,NorthAmerica,11631851
cluster0,Europe,MiddleEast,1834288
cluster1,Europe,NorthAmerica,10217558
cluster1,Europe,NorthAmerica,14023437
cluster3,Europe,Europe,948054
cluster3,Europe,Europe,994326
cluster1,Europe,NorthAmerica,14568170
cluster4,Europe,SouthAmerica,10985790
cluster0,Europe,Europe,2774394
cluster1,Europe,NorthAmerica,14447972
cluster0,Europe,Europe,98081
cluster1,Europe,NorthAmerica,11513989
cluster4,Europe,NorthAmerica,14456783
cluster4,Europe,SouthAmerica,10985790
cluster3,Europe,Europe,2396904
cluster3,Europe,Europe,2049758
cluster3,Europe,Europe,200662
cluster3,Europe,Europe,649408
cluster3,Europe,NorthAmerica,980949
cluster3,Europe,Asia,3459793
cluster0,Europe,Europe,504261
cluster3,Europe,Europe,480733
cluster1,Europe,NorthAmerica,10566409
cluster2,Europe,Asia,14569030
cluster1,Europe,NorthAmerica,14544174
cluster4,Europe,Europe,1604020
cluster3,Europe,Europe,847320
cluster3,Europe,Europe,281252
cluster1,Europe,NorthAmerica,8988935
cluster4,Europe,SouthAmerica,9028171
cluster3,Europe,Europe,1430172
cluster1,Europe,NorthAmerica,11513411
cluster3,Europe,Europe,251638
cluster3,Europe,MiddleEast,2314003
cluster3,Europe,Europe,2028157
cluster0,Europe,NorthAmerica,9048561
cluster0,Europe,NorthAmerica,9399793
cluster2,Asia,Europe,11818598
cluster4,Asia,NorthAmerica,21777743
cluster2,Asia,Europe,12392522
cluster2,Asia,Europe,12440728
cluster4,Asia,NorthAmerica,23153945
cluster2,Asia,Europe,12667505
cluster4,Asia,NorthAmerica,22740925
cluster2,Asia,MiddleEast,10858316
cluster2,Asia,Europe,12120037
cluster2,Asia,Europe,12258367
cluster2,Asia,Europe,11398034
cluster4,Asia,NorthAmerica,22270585
cluster2,Asia,SouthAmerica,20704844
cluster2,Asia,Asia,9327720
cluster2,Asia,NorthAmerica,23011886
cluster4,Asia,NorthAmerica,22302588
cluster2,Asia,NorthAmerica,22637603
cluster2,Asia,NorthAmerica,24198801
cluster3,Asia,Asia,2158550
cluster2,Asia,MiddleEast,9572502
cluster4,Asia,NorthAmerica,26905184
cluster2,Asia,NorthAmerica,21585444
cluster2,Asia,SouthAmerica,19085912
cluster2,Asia,NorthAmerica,13569526
cluster2,Asia,Europe,12497796
cluster4,Asia,Asia,923897
cluster4,Asia,Asia,1041017
cluster2,Asia,SouthAmerica,19783181
cluster2,Asia,Europe,12442871
cluster0,Asia,Asia,771221
cluster2,Asia,MiddleEast,11182239
cluster2,Asia,Europe,11197096
cluster2,Asia,MiddleEast,10858316
cluster2,Asia,MiddleEast,10278720
cluster3,Asia,Asia,1055487
cluster1,Asia,NorthAmerica,26960456
cluster2,Asia,Europe,11930792
cluster4,Asia,NorthAmerica,22212464
cluster4,Asia,NorthAmerica,23797173
cluster3,Asia,Asia,2053674
cluster2,Asia,Europe,11574437
cluster0,Asia,Asia,2158550
cluster2,Asia,NorthAmerica,23002086
cluster1,Asia,NorthAmerica,23360301
cluster2,Asia,NorthAmerica,21926503
cluster2,Asia,Europe,12577810
cluster2,Asia,Europe,12697171
cluster1,Asia,NorthAmerica,26646741
cluster3,Asia,Asia,1789374
cluster2,Asia,NorthAmerica,23064886
cluster4,Asia,Europe,13912703
cluster4,Asia,NorthAmerica,23795733
cluster2,Asia,NorthAmerica,26920895
cluster3,Asia,Asia,1789374
cluster2,Asia,Europe,12403498
cluster4,Asia,NorthAmerica,25353154
cluster2,Asia,Europe,11905537
cluster2,Asia,Europe,14510014
cluster1,Asia,NorthAmerica,24098952
cluster2,Asia,MiddleEast,11081407
cluster4,Asia,NorthAmerica,22735884
cluster4,Asia,NorthAmerica,26475167
cluster2,Asia,Europe,11848554
cluster2,Asia,Europe,11704943
cluster4,Asia,NorthAmerica,27141336
cluster3,Asia,SouthAmerica,20704844
cluster4,Asia,Europe,11506648
cluster4,Asia,NorthAmerica,26920895
cluster2,Asia,Europe,12785041
cluster4,Asia,NorthAmerica,23944894
cluster1,Asia,NorthAmerica,26933117
cluster2,Asia,SouthAmerica,20704844
cluster2,Asia,Europe,10778144
cluster2,Asia,Europe,14510014
cluster4,Asia,Europe,12837312
cluster2,Asia,Europe,12469023
cluster2,Asia,NorthAmerica,13569526
cluster2,Asia,Asia,9327720
cluster2,Asia,Europe,12256095
cluster2,Asia,Europe,12543181
cluster4,Asia,NorthAmerica,23154464
cluster3,Asia,Asia,2053674
cluster4,Asia,NorthAmerica,27126442
cluster2,Asia,Europe,11197096
cluster4,Asia,Europe,13264940
cluster2,Asia,Europe,12676387
cluster4,Asia,NorthAmerica,21648814
cluster2,Asia,SouthAmerica,19783181
cluster2,Asia,Europe,13912703
cluster1,Asia,NorthAmerica,23942919
cluster2,Asia,Europe,12603113
cluster2,Asia,MiddleEast,10699461
cluster2,Asia,Europe,14371392
cluster4,Asia,NorthAmerica,21649197
cluster4,Asia,NorthAmerica,21969239
cluster4,NorthAmerica,Europe,15014528
cluster3,NorthAmerica,NorthAmerica,4985048
cluster1,NorthAmerica,Europe,14627619
cluster4,NorthAmerica,Europe,14485924
cluster3,NorthAmerica,NorthAmerica,3600678
cluster1,NorthAmerica,Europe,14210150
cluster3,NorthAmerica,NorthAmerica,3964161
cluster4,NorthAmerica,MiddleEast,15963981
cluster4,NorthAmerica,Europe,14733424
cluster4,NorthAmerica,Europe,14629897
cluster1,NorthAmerica,Europe,15478944
cluster3,NorthAmerica,NorthAmerica,4516006
cluster1,NorthAmerica,SouthAmerica,6831336
cluster0,NorthAmerica,NorthAmerica,4570354
cluster4,NorthAmerica,Asia,17575513
cluster0,NorthAmerica,NorthAmerica,3721073
cluster0,NorthAmerica,NorthAmerica,4453916
cluster3,NorthAmerica,NorthAmerica,4070306
cluster3,NorthAmerica,NorthAmerica,2469986
cluster1,NorthAmerica,Asia,24998498
cluster4,NorthAmerica,MiddleEast,17224119
cluster3,NorthAmerica,NorthAmerica,287816
cluster0,NorthAmerica,NorthAmerica,5203445
cluster4,NorthAmerica,SouthAmerica,8211378
cluster1,NorthAmerica,NorthAmerica,13370391
cluster1,NorthAmerica,Europe,14380749
cluster1,NorthAmerica,Asia,27283536
cluster1,NorthAmerica,Asia,27294962
cluster4,NorthAmerica,SouthAmerica,7244043
cluster1,NorthAmerica,Europe,14503670
cluster4,NorthAmerica,Asia,25906812
cluster4,NorthAmerica,MiddleEast,15649821
cluster1,NorthAmerica,Europe,15714865
cluster4,NorthAmerica,MiddleEast,15963981
cluster4,NorthAmerica,MiddleEast,16543908
cluster1,NorthAmerica,Asia,27349699
cluster0,NorthAmerica,NorthAmerica,774730
cluster1,NorthAmerica,Europe,14948319
cluster0,NorthAmerica,NorthAmerica,4577424
cluster3,NorthAmerica,NorthAmerica,2987543
cluster1,NorthAmerica,Asia,28515530
cluster4,NorthAmerica,Europe,15423244
cluster4,NorthAmerica,Asia,24998498
cluster3,NorthAmerica,NorthAmerica,3753421
cluster0,NorthAmerica,NorthAmerica,3404495
cluster0,NorthAmerica,NorthAmerica,4828558
cluster1,NorthAmerica,Europe,14315263
cluster1,NorthAmerica,Europe,14193914
cluster1,NorthAmerica,Asia,26646741
cluster1,NorthAmerica,Asia,28273838
cluster3,NorthAmerica,NorthAmerica,3677764
cluster4,NorthAmerica,Europe,12946352
cluster3,NorthAmerica,NorthAmerica,2952726
cluster2,NorthAmerica,NorthAmerica,311232
cluster0,NorthAmerica,Asia,28273838
cluster1,NorthAmerica,Europe,14628583
cluster3,NorthAmerica,NorthAmerica,1662790
cluster1,NorthAmerica,Europe,14969323
cluster4,NorthAmerica,Europe,12341701
cluster3,NorthAmerica,NorthAmerica,2576768
cluster4,NorthAmerica,MiddleEast,15744753
cluster3,NorthAmerica,NorthAmerica,3980143
cluster0,NorthAmerica,NorthAmerica,172704
cluster4,NorthAmerica,Europe,15061573
cluster1,NorthAmerica,Europe,15182193
cluster3,NorthAmerica,NorthAmerica,907060
cluster1,NorthAmerica,SouthAmerica,6831336
cluster4,NorthAmerica,Europe,15639771
cluster3,NorthAmerica,NorthAmerica,311232
cluster2,NorthAmerica,Europe,14104186
cluster3,NorthAmerica,NorthAmerica,2727157
cluster3,NorthAmerica,NorthAmerica,333455
cluster4,NorthAmerica,SouthAmerica,6831336
cluster1,NorthAmerica,Europe,16210264
cluster4,NorthAmerica,Europe,12341701
cluster4,NorthAmerica,Europe,14046167
cluster1,NorthAmerica,Europe,14466036
cluster1,NorthAmerica,NorthAmerica,13370391
cluster4,NorthAmerica,Asia,17575513
cluster1,NorthAmerica,Europe,14613275
cluster1,NorthAmerica,Europe,14379966
cluster3,NorthAmerica,NorthAmerica,3600456
cluster1,NorthAmerica,Asia,28515530
cluster3,NorthAmerica,NorthAmerica,938229
cluster1,NorthAmerica,Europe,15714865
cluster4,NorthAmerica,Europe,13596141
cluster4,NorthAmerica,Europe,14234743
cluster3,NorthAmerica,NorthAmerica,5166750
cluster4,NorthAmerica,SouthAmerica,7244043
cluster4,NorthAmerica,Europe,12946352
cluster3,NorthAmerica,NorthAmerica,2729098
cluster1,NorthAmerica,Europe,14303325
cluster4,NorthAmerica,MiddleEast,16115332
cluster4,NorthAmerica,Europe,12473365
cluster3,NorthAmerica,NorthAmerica,5122749
cluster3,NorthAmerica,NorthAmerica,4781773
cluster4,MiddleEast,NorthAmerica,12028976
cluster1,MiddleEast,Europe,3577063
cluster4,MiddleEast,NorthAmerica,13421594
cluster3,MiddleEast,Europe,3025964
cluster0,MiddleEast,Europe,2413408
cluster3,MiddleEast,Europe,2005542
cluster1,MiddleEast,NorthAmerica,12519346
cluster1,MiddleEast,NorthAmerica,12431875
cluster1,MiddleEast,Asia,1926209
cluster2,MiddleEast,Asia,7975088
cluster4,MiddleEast,NorthAmerica,17269441
cluster4,MiddleEast,NorthAmerica,11827325
cluster1,MiddleEast,NorthAmerica,4094403
cluster2,MiddleEast,Asia,10444073
cluster2,MiddleEast,SouthAmerica,10950574
cluster2,MiddleEast,Asia,9023438
cluster3,MiddleEast,Europe,2412156
cluster1,MiddleEast,NorthAmerica,12459979
cluster2,MiddleEast,Asia,11684339
cluster1,MiddleEast,Europe,2978873
cluster2,MiddleEast,Asia,7975088
cluster4,MiddleEast,NorthAmerica,13267673
cluster3,MiddleEast,Europe,3118314
cluster2,MiddleEast,Asia,11442018
cluster0,MiddleEast,Europe,4137641
cluster2,MiddleEast,Asia,11442018
cluster1,MiddleEast,Europe,4716954
cluster4,MiddleEast,NorthAmerica,14427033
cluster4,MiddleEast,NorthAmerica,13021029
cluster3,MiddleEast,Europe,2561008
cluster3,MiddleEast,Europe,2297775
cluster4,MiddleEast,NorthAmerica,17445468
cluster2,MiddleEast,SouthAmerica,12691046
cluster0,MiddleEast,Europe,3799765
cluster4,MiddleEast,NorthAmerica,14287796
cluster4,MiddleEast,NorthAmerica,17293746
cluster1,MiddleEast,Europe,2606276
cluster1,MiddleEast,Europe,3204950
cluster1,MiddleEast,Europe,3166980
cluster1,MiddleEast,Asia,1926209
cluster3,MiddleEast,Europe,2621565
cluster3,MiddleEast,Europe,3159075
cluster1,MiddleEast,Europe,3513392
cluster2,MiddleEast,SouthAmerica,10950574
cluster0,MiddleEast,Europe,3117842
cluster3,MiddleEast,MiddleEast,912928
cluster1,MiddleEast,Europe,4572980
cluster1,MiddleEast,NorthAmerica,11896027
cluster1,MiddleEast,NorthAmerica,12227263
cluster2,Asia,Europe,13474705
cluster4,Asia,NorthAmerica,23397508
cluster2,Asia,Europe,13980685
cluster2,Asia,Europe,14058682
cluster1,Asia,NorthAmerica,24758589
cluster2,Asia,Europe,14303633
cluster1,Asia,NorthAmerica,24387916
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,Europe,13766687
cluster4,Asia,Europe,13890759
cluster2,Asia,Europe,13035686
cluster1,Asia,NorthAmerica,23868602
cluster2,Asia,SouthAmerica,22416864
cluster4,Asia,NorthAmerica,23796489
cluster2,Asia,Asia,10968998
cluster1,Asia,NorthAmerica,24631155
cluster4,Asia,NorthAmerica,23917867
cluster4,Asia,NorthAmerica,24284232
cluster4,Asia,NorthAmerica,25856376
cluster4,Asia,Asia,4018836
cluster2,Asia,MiddleEast,11234292
cluster1,Asia,NorthAmerica,28519394
cluster4,Asia,NorthAmerica,23191646
cluster2,Asia,SouthAmerica,20792096
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Europe,14133710
cluster0,Asia,Asia,992154
cluster4,Asia,Asia,1004951
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,14054007
cluster0,Asia,Asia,2540551
cluster2,Asia,MiddleEast,12835994
cluster2,Asia,Europe,12824961
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,MiddleEast,11932903
cluster3,Asia,Asia,942303
cluster1,Asia,NorthAmerica,28524794
cluster2,Asia,Europe,13567052
cluster1,Asia,NorthAmerica,23809408
cluster1,Asia,NorthAmerica,25382559
cluster3,Asia,Asia,263476
cluster2,Asia,Europe,13176591
cluster4,Asia,Asia,4018836
cluster1,Asia,NorthAmerica,24608076
cluster1,Asia,NorthAmerica,24957570
cluster4,Asia,NorthAmerica,23548995
cluster2,Asia,Europe,14207741
cluster2,Asia,Europe,14327657
cluster3,Asia,Asia,1789374
cluster1,Asia,NorthAmerica,28273838
cluster2,Asia,MiddleEast,11442018
cluster4,Asia,NorthAmerica,24677404
cluster4,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25397013
cluster2,Asia,NorthAmerica,28533260
cluster0,Asia,Asia,0
cluster2,Asia,Europe,13987964
cluster1,Asia,NorthAmerica,26894908
cluster2,Asia,Europe,13543387
cluster2,Asia,Europe,16157920
cluster1,Asia,NorthAmerica,25744509
cluster2,Asia,MiddleEast,12737482
cluster1,Asia,NorthAmerica,24372587
cluster4,Asia,NorthAmerica,28104870
cluster2,Asia,Europe,13474380
cluster2,Asia,Europe,13338734
cluster1,Asia,NorthAmerica,28700496
cluster3,Asia,SouthAmerica,22416864
cluster4,Asia,Europe,13072741
cluster1,Asia,NorthAmerica,28533260
cluster2,Asia,Europe,14416121
cluster1,Asia,NorthAmerica,25605640
cluster0,Asia,NorthAmerica,28543434
cluster2,Asia,SouthAmerica,22416864
cluster2,Asia,Europe,12390403
cluster2,Asia,Europe,16157920
cluster4,Asia,Europe,14470732
cluster2,Asia,Europe,14083932
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Asia,10968998
cluster4,Asia,Europe,13895945
cluster2,Asia,Europe,14161951
cluster1,Asia,NorthAmerica,24758942
cluster3,Asia,Asia,263476
cluster1,Asia,NorthAmerica,28681603
cluster4,Asia,Europe,12824961
cluster4,Asia,Europe,14908691
cluster2,Asia,Europe,14299090
cluster1,Asia,NorthAmerica,23238924
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25604201
cluster2,Asia,Europe,14227821
cluster2,Asia,MiddleEast,12359423
cluster2,Asia,Europe,16024662
cluster4,Asia,NorthAmerica,23265028
cluster4,Asia,NorthAmerica,23593817
cluster4,NorthAmerica,Europe,11321306
cluster3,NorthAmerica,NorthAmerica,1308480
cluster0,NorthAmerica,Europe,10973587
cluster0,NorthAmerica,Europe,10793248
cluster0,NorthAmerica,NorthAmerica,79492
cluster0,NorthAmerica,Europe,10507618
cluster0,NorthAmerica,NorthAmerica,294851
cluster4,NorthAmerica,MiddleEast,12269715
cluster4,NorthAmerica,Europe,11031088
cluster0,NorthAmerica,Europe,10927742
cluster0,NorthAmerica,Europe,11774516
cluster3,NorthAmerica,NorthAmerica,838489
cluster0,NorthAmerica,SouthAmerica,4008468
cluster3,NorthAmerica,NorthAmerica,896947
cluster4,NorthAmerica,Asia,13879800
cluster0,NorthAmerica,NorthAmerica,45299
cluster0,NorthAmerica,NorthAmerica,777161
cluster3,NorthAmerica,NorthAmerica,400144
cluster3,NorthAmerica,NorthAmerica,1209262
cluster4,NorthAmerica,Asia,21525169
cluster4,NorthAmerica,MiddleEast,13558484
cluster0,NorthAmerica,NorthAmerica,3923456
cluster0,NorthAmerica,NorthAmerica,1526739
cluster0,NorthAmerica,SouthAmerica,5303007
cluster0,NorthAmerica,NorthAmerica,9684005
cluster0,NorthAmerica,Europe,10677905
cluster4,NorthAmerica,Asia,23676437
cluster4,NorthAmerica,Asia,23681323
cluster4,NorthAmerica,SouthAmerica,4006243
cluster0,NorthAmerica,Europe,10817818
cluster4,NorthAmerica,Asia,22329726
cluster4,NorthAmerica,MiddleEast,11950878
cluster0,NorthAmerica,Europe,12018022
cluster4,NorthAmerica,MiddleEast,12269715
cluster4,NorthAmerica,MiddleEast,12842574
cluster4,NorthAmerica,Asia,23738179
cluster3,NorthAmerica,NorthAmerica,3898485
cluster0,NorthAmerica,Europe,11244591
cluster0,NorthAmerica,NorthAmerica,900078
cluster3,NorthAmerica,NorthAmerica,705355
cluster4,NorthAmerica,Asia,24918076
cluster0,NorthAmerica,Europe,11758546
cluster4,NorthAmerica,Asia,21525169
cluster0,NorthAmerica,NorthAmerica,74868
cluster0,NorthAmerica,NorthAmerica,278700
cluster0,NorthAmerica,NorthAmerica,1152334
cluster0,NorthAmerica,Europe,10614328
cluster0,NorthAmerica,Europe,10492858
cluster4,NorthAmerica,Asia,23064886
cluster0,NorthAmerica,NorthAmerica,3677764
cluster4,NorthAmerica,Asia,24677404
cluster4,NorthAmerica,Europe,9249188
cluster0,NorthAmerica,NorthAmerica,731365
cluster2,NorthAmerica,NorthAmerica,3936840
cluster4,NorthAmerica,Asia,24677404
cluster0,NorthAmerica,Europe,10980397
cluster0,NorthAmerica,NorthAmerica,2210767
cluster0,NorthAmerica,Europe,11265187
cluster4,NorthAmerica,Europe,8648600
cluster0,NorthAmerica,NorthAmerica,1097983
cluster4,NorthAmerica,MiddleEast,12049549
cluster3,NorthAmerica,NorthAmerica,307709
cluster0,NorthAmerica,NorthAmerica,3506455
cluster0,NorthAmerica,Europe,11363872
cluster0,NorthAmerica,Europe,11479376
cluster0,NorthAmerica,NorthAmerica,4072688
cluster4,NorthAmerica,SouthAmerica,4008468
cluster4,NorthAmerica,Europe,12050323
cluster0,NorthAmerica,NorthAmerica,3936840
cluster4,NorthAmerica,Europe,10403024
cluster0,NorthAmerica,NorthAmerica,951559
cluster3,NorthAmerica,NorthAmerica,3946359
cluster4,NorthAmerica,SouthAmerica,4008468
cluster4,NorthAmerica,Europe,12542170
cluster4,NorthAmerica,Europe,8648600
cluster0,NorthAmerica,Europe,10344441
cluster0,NorthAmerica,Europe,10776134
cluster1,NorthAmerica,NorthAmerica,9684005
cluster4,NorthAmerica,Asia,13879800
cluster0,NorthAmerica,Europe,10909618
cluster0,NorthAmerica,Europe,10686291
cluster3,NorthAmerica,NorthAmerica,79774
cluster4,NorthAmerica,Asia,24918076
cluster0,NorthAmerica,NorthAmerica,4049911
cluster4,NorthAmerica,Europe,12018022
cluster0,NorthAmerica,Europe,9896369
cluster0,NorthAmerica,Europe,10537841
cluster0,NorthAmerica,NorthAmerica,1491624
cluster4,NorthAmerica,SouthAmerica,4006243
cluster4,NorthAmerica,Europe,9249188
cluster3,NorthAmerica,NorthAmerica,949843
cluster0,NorthAmerica,Europe,10605168
cluster4,NorthAmerica,MiddleEast,12430679
cluster4,NorthAmerica,Europe,8783923
cluster3,NorthAmerica,NorthAmerica,1445918
cluster3,NorthAmerica,NorthAmerica,1105810
cluster3,Europe,Europe,2101681
cluster0,Europe,NorthAmerica,7938906
cluster3,Europe,Europe,2692196
cluster3,Europe,Europe,1948794
cluster1,Europe,NorthAmerica,9329189
cluster0,Europe,Europe,1357356
cluster0,Europe,NorthAmerica,8974838
cluster3,Europe,MiddleEast,3043788
cluster0,Europe,Europe,1795299
cluster0,Europe,Europe,1833842
cluster3,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,8414750
cluster3,Europe,SouthAmerica,9393985
cluster0,Europe,NorthAmerica,8360926
cluster0,Europe,Asia,4853731
cluster1,Europe,NorthAmerica,9205018
cluster0,Europe,NorthAmerica,8470634
cluster4,Europe,NorthAmerica,8868280
cluster4,Europe,NorthAmerica,10485736
cluster2,Europe,Asia,12276200
cluster0,Europe,MiddleEast,4403576
cluster4,Europe,NorthAmerica,13193476
cluster1,Europe,NorthAmerica,7723488
cluster4,Europe,SouthAmerica,8009801
cluster0,Europe,NorthAmerica,1296246
cluster0,Europe,Europe,1531815
cluster2,Europe,Asia,14554414
cluster2,Europe,Asia,14561988
cluster4,Europe,SouthAmerica,7503220
cluster3,Europe,Europe,2103529
cluster4,Europe,Asia,13166879
cluster0,Europe,MiddleEast,2714428
cluster3,Europe,Europe,3025222
cluster3,Europe,MiddleEast,3043788
cluster1,Europe,MiddleEast,3612094
cluster2,Europe,Asia,14618583
cluster4,Europe,NorthAmerica,13168371
cluster3,Europe,Europe,2105331
cluster0,Europe,NorthAmerica,8353997
cluster1,Europe,NorthAmerica,9962270
cluster2,Europe,Asia,15799868
cluster0,Europe,Europe,3183184
cluster2,Europe,Asia,12276200
cluster1,Europe,NorthAmerica,9175209
cluster1,Europe,NorthAmerica,9530634
cluster0,Europe,NorthAmerica,8095706
cluster0,Europe,Europe,1558766
cluster0,Europe,Europe,1430172
cluster2,Europe,Asia,13912703
cluster4,Europe,NorthAmerica,12946352
cluster0,Europe,MiddleEast,4137641
cluster2,Europe,Asia,15557121
cluster4,Europe,NorthAmerica,9249188
cluster1,Europe,NorthAmerica,9983353
cluster2,Europe,NorthAmerica,13206971
cluster2,Europe,Asia,15557121
cluster3,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,11487610
cluster3,Europe,Europe,2107543
cluster0,Europe,Europe,630765
cluster4,Europe,NorthAmerica,10363817
cluster0,Europe,MiddleEast,2820984
cluster1,Europe,NorthAmerica,8950546
cluster1,Europe,NorthAmerica,12774292
cluster0,Europe,Europe,2377788
cluster0,Europe,Europe,2379111
cluster4,Europe,NorthAmerica,13343264
cluster4,Europe,SouthAmerica,9393985
cluster0,Europe,Europe,4086413
cluster4,Europe,NorthAmerica,13206971
cluster0,Europe,Europe,1332397
cluster4,Europe,NorthAmerica,10231874
cluster4,Europe,NorthAmerica,13216576
cluster4,Europe,SouthAmerica,9393985
cluster3,Europe,Europe,3834008
cluster3,Europe,Europe,630765
cluster3,Europe,Europe,1235877
cluster3,Europe,Europe,1991081
cluster3,Europe,NorthAmerica,1296246
cluster0,Europe,Asia,4853731
cluster0,Europe,Europe,1721207
cluster3,Europe,Europe,1831844
cluster0,Europe,NorthAmerica,9329486
cluster2,Europe,Asia,15799868
cluster4,Europe,NorthAmerica,13320258
cluster0,Europe,Europe,3025222
cluster0,Europe,Europe,657813
cluster3,Europe,Europe,1616001
cluster0,Europe,NorthAmerica,7771325
cluster4,Europe,SouthAmerica,7503220
cluster3,Europe,Europe,0
cluster4,Europe,NorthAmerica,10230795
cluster3,Europe,Europe,1642100
cluster3,Europe,MiddleEast,3234903
cluster0,Europe,Europe,601017
cluster0,Europe,NorthAmerica,7801363
cluster0,Europe,NorthAmerica,8142887
cluster1,NorthAmerica,Europe,12057816
cluster3,NorthAmerica,NorthAmerica,2040066
cluster1,NorthAmerica,Europe,11669187
cluster1,NorthAmerica,Europe,11510128
cluster3,NorthAmerica,NorthAmerica,652230
cluster1,NorthAmerica,Europe,11236198
cluster3,NorthAmerica,NorthAmerica,1020911
cluster1,NorthAmerica,MiddleEast,13005674
cluster4,NorthAmerica,Europe,11763609
cluster0,NorthAmerica,Europe,11652723
cluster1,NorthAmerica,Europe,12498824
cluster3,NorthAmerica,NorthAmerica,1568845
cluster1,NorthAmerica,SouthAmerica,4395695
cluster3,NorthAmerica,NorthAmerica,1626915
cluster1,NorthAmerica,Asia,14587333
cluster0,NorthAmerica,NorthAmerica,775945
cluster0,NorthAmerica,NorthAmerica,1508612
cluster3,NorthAmerica,NorthAmerica,1127097
cluster3,NorthAmerica,NorthAmerica,493864
cluster4,NorthAmerica,Asia,22273561
cluster1,NorthAmerica,MiddleEast,14297758
cluster3,NorthAmerica,NorthAmerica,3195028
cluster0,NorthAmerica,NorthAmerica,2257671
cluster1,NorthAmerica,SouthAmerica,5792329
cluster1,NorthAmerica,NorthAmerica,10401095
cluster1,NorthAmerica,Europe,11405825
cluster1,NorthAmerica,Asia,24397688
cluster4,NorthAmerica,Asia,24400709
cluster4,NorthAmerica,SouthAmerica,4573556
cluster1,NorthAmerica,Europe,11530202
cluster4,NorthAmerica,Asia,23064134
cluster4,NorthAmerica,MiddleEast,12685457
cluster1,NorthAmerica,Europe,12733211
cluster1,NorthAmerica,MiddleEast,13005674
cluster4,NorthAmerica,MiddleEast,13575349
cluster1,NorthAmerica,Asia,24457887
cluster3,NorthAmerica,NorthAmerica,3167043
cluster1,NorthAmerica,Europe,11970534
cluster3,NorthAmerica,NorthAmerica,1630285
cluster3,NorthAmerica,NorthAmerica,32304
cluster1,NorthAmerica,Asia,25636279
cluster1,NorthAmerica,Europe,12455980
cluster4,NorthAmerica,Asia,22273561
cluster3,NorthAmerica,NorthAmerica,805752
cluster0,NorthAmerica,NorthAmerica,452829
cluster0,NorthAmerica,NorthAmerica,1883842
cluster1,NorthAmerica,Europe,11339225
cluster1,NorthAmerica,Europe,11218540
cluster4,NorthAmerica,Asia,23795733
cluster3,NorthAmerica,NorthAmerica,2952726
cluster1,NorthAmerica,Asia,25397013
cluster3,NorthAmerica,NorthAmerica,731365
cluster0,NorthAmerica,Europe,9983353
cluster2,NorthAmerica,NorthAmerica,3207982
cluster1,NorthAmerica,Asia,25397013
cluster1,NorthAmerica,Europe,11673358
cluster3,NorthAmerica,NorthAmerica,1486964
cluster1,NorthAmerica,Europe,11992027
cluster1,NorthAmerica,Europe,9383898
cluster3,NorthAmerica,NorthAmerica,377188
cluster4,NorthAmerica,MiddleEast,12785361
cluster3,NorthAmerica,NorthAmerica,1036698
cluster0,NorthAmerica,NorthAmerica,2781973
cluster1,NorthAmerica,Europe,12082322
cluster1,NorthAmerica,Europe,12202577
cluster3,NorthAmerica,NorthAmerica,3341693
cluster1,NorthAmerica,SouthAmerica,4395695
cluster1,NorthAmerica,Europe,12715068
cluster3,NorthAmerica,NorthAmerica,3207982
cluster2,NorthAmerica,Europe,11129354
cluster3,NorthAmerica,NorthAmerica,243971
cluster3,NorthAmerica,NorthAmerica,3217046
cluster4,NorthAmerica,SouthAmerica,4395695
cluster1,NorthAmerica,Europe,13238137
cluster1,NorthAmerica,Europe,9383898
cluster1,NorthAmerica,Europe,11072168
cluster1,NorthAmerica,Europe,11491208
cluster1,NorthAmerica,NorthAmerica,10401095
cluster1,NorthAmerica,Asia,14587333
cluster1,NorthAmerica,Europe,11638899
cluster1,NorthAmerica,Europe,11404308
cluster3,NorthAmerica,NorthAmerica,651962
cluster1,NorthAmerica,Asia,25636279
cluster3,NorthAmerica,NorthAmerica,3319581
cluster1,NorthAmerica,Europe,12733211
cluster1,NorthAmerica,Europe,10629616
cluster1,NorthAmerica,Europe,11258985
cluster3,NorthAmerica,NorthAmerica,2220471
cluster4,NorthAmerica,SouthAmerica,4573556
cluster1,NorthAmerica,Europe,9983353
cluster3,NorthAmerica,NorthAmerica,242783
cluster1,NorthAmerica,Europe,11327141
cluster1,NorthAmerica,MiddleEast,13168451
cluster1,NorthAmerica,Europe,9520161
cluster3,NorthAmerica,NorthAmerica,2177456
cluster3,NorthAmerica,NorthAmerica,1837237
cluster0,NorthAmerica,Europe,15277032
cluster2,NorthAmerica,NorthAmerica,5246154
cluster2,NorthAmerica,Europe,14865889
cluster2,NorthAmerica,Europe,14734634
cluster2,NorthAmerica,NorthAmerica,3858846
cluster2,NorthAmerica,Europe,14466014
cluster2,NorthAmerica,NorthAmerica,4226565
cluster2,NorthAmerica,MiddleEast,16225895
cluster2,NorthAmerica,Europe,14991891
cluster2,NorthAmerica,Europe,14883027
cluster2,NorthAmerica,Europe,15730702
cluster2,NorthAmerica,NorthAmerica,4776036
cluster0,NorthAmerica,SouthAmerica,7092786
cluster2,NorthAmerica,NorthAmerica,4831865
cluster2,NorthAmerica,Asia,17812706
cluster2,NorthAmerica,NorthAmerica,3980840
cluster0,NorthAmerica,NorthAmerica,4714381
cluster2,NorthAmerica,NorthAmerica,4332569
cluster2,NorthAmerica,NorthAmerica,2740121
cluster2,NorthAmerica,Asia,25303559
cluster2,NorthAmerica,MiddleEast,17492648
cluster2,NorthAmerica,NorthAmerica,26658
cluster2,NorthAmerica,NorthAmerica,5464581
cluster2,NorthAmerica,SouthAmerica,8464140
cluster2,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Europe,14636025
cluster2,NorthAmerica,Asia,27543279
cluster2,NorthAmerica,Asia,27551495
cluster2,NorthAmerica,SouthAmerica,7503748
cluster2,NorthAmerica,Europe,14750046
cluster2,NorthAmerica,Asia,26185223
cluster2,NorthAmerica,MiddleEast,15910076
cluster2,NorthAmerica,Europe,15960423
cluster2,NorthAmerica,MiddleEast,16225895
cluster2,NorthAmerica,MiddleEast,16802270
cluster2,NorthAmerica,Asia,27606941
cluster2,NorthAmerica,NorthAmerica,595936
cluster2,NorthAmerica,Europe,15201734
cluster2,NorthAmerica,NorthAmerica,4837548
cluster2,NorthAmerica,NorthAmerica,3240335
cluster2,NorthAmerica,Asia,28773081
cluster2,NorthAmerica,Europe,15659881
cluster2,NorthAmerica,Asia,25303559
cluster2,NorthAmerica,NorthAmerica,4012116
cluster0,NorthAmerica,NorthAmerica,3661243
cluster2,NorthAmerica,NorthAmerica,5089605
cluster2,NorthAmerica,Europe,14568708
cluster2,NorthAmerica,Europe,14447972
cluster2,NorthAmerica,Asia,26920895
cluster2,NorthAmerica,NorthAmerica,311232
cluster2,NorthAmerica,Asia,28533260
cluster2,NorthAmerica,NorthAmerica,3936840
cluster2,NorthAmerica,Europe,13206971
cluster2,NorthAmerica,NorthAmerica,3207982
cluster2,NorthAmerica,Asia,28533260
cluster2,NorthAmerica,Europe,14865709
cluster2,NorthAmerica,NorthAmerica,1859020
cluster2,NorthAmerica,Europe,15223329
cluster2,NorthAmerica,Europe,12603545
cluster2,NorthAmerica,NorthAmerica,2842293
cluster2,NorthAmerica,MiddleEast,16006440
cluster2,NorthAmerica,NorthAmerica,4241595
cluster0,NorthAmerica,NorthAmerica,471466
cluster2,NorthAmerica,Europe,15310168
cluster2,NorthAmerica,Europe,15433541
cluster2,NorthAmerica,NorthAmerica,680179
cluster2,NorthAmerica,SouthAmerica,7092786
cluster2,NorthAmerica,Europe,15860702
cluster2,NorthAmerica,NorthAmerica,0
cluster2,NorthAmerica,Europe,14358735
cluster2,NorthAmerica,NorthAmerica,2996360
cluster2,NorthAmerica,NorthAmerica,27541
cluster2,NorthAmerica,SouthAmerica,7092786
cluster2,NorthAmerica,Europe,16443788
cluster2,NorthAmerica,Europe,12603545
cluster2,NorthAmerica,Europe,14301634
cluster2,NorthAmerica,Europe,14713846
cluster0,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Asia,17812706
cluster2,NorthAmerica,Europe,14869293
cluster2,NorthAmerica,Europe,14629464
cluster2,NorthAmerica,NorthAmerica,3858608
cluster2,NorthAmerica,Asia,28773081
cluster2,NorthAmerica,NorthAmerica,722648
cluster2,NorthAmerica,Europe,15960423
cluster2,NorthAmerica,Europe,13855726
cluster2,NorthAmerica,Europe,14486154
cluster2,NorthAmerica,NorthAmerica,5427765
cluster2,NorthAmerica,SouthAmerica,7503748
cluster2,NorthAmerica,Europe,13206971
cluster2,NorthAmerica,NorthAmerica,2998445
cluster2,NorthAmerica,Europe,14555093
cluster2,NorthAmerica,MiddleEast,16379948
cluster2,NorthAmerica,Europe,12736177
cluster2,NorthAmerica,NorthAmerica,5383906
cluster2,NorthAmerica,NorthAmerica,5042843
cluster2,Asia,Europe,13474705
cluster4,Asia,NorthAmerica,23397508
cluster2,Asia,Europe,13980685
cluster2,Asia,Europe,14058682
cluster1,Asia,NorthAmerica,24758589
cluster2,Asia,Europe,14303633
cluster1,Asia,NorthAmerica,24387916
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,Europe,13766687
cluster4,Asia,Europe,13890759
cluster2,Asia,Europe,13035686
cluster1,Asia,NorthAmerica,23868602
cluster2,Asia,SouthAmerica,22416864
cluster4,Asia,NorthAmerica,23796489
cluster2,Asia,Asia,10968998
cluster1,Asia,NorthAmerica,24631155
cluster4,Asia,NorthAmerica,23917867
cluster4,Asia,NorthAmerica,24284232
cluster4,Asia,NorthAmerica,25856376
cluster4,Asia,Asia,4018836
cluster2,Asia,MiddleEast,11234292
cluster1,Asia,NorthAmerica,28519394
cluster4,Asia,NorthAmerica,23191646
cluster2,Asia,SouthAmerica,20792096
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Europe,14133710
cluster0,Asia,Asia,992154
cluster4,Asia,Asia,1004951
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,14054007
cluster0,Asia,Asia,2540551
cluster2,Asia,MiddleEast,12835994
cluster2,Asia,Europe,12824961
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,MiddleEast,11932903
cluster3,Asia,Asia,942303
cluster1,Asia,NorthAmerica,28524794
cluster2,Asia,Europe,13567052
cluster1,Asia,NorthAmerica,23809408
cluster1,Asia,NorthAmerica,25382559
cluster3,Asia,Asia,263476
cluster2,Asia,Europe,13176591
cluster4,Asia,Asia,4018836
cluster1,Asia,NorthAmerica,24608076
cluster1,Asia,NorthAmerica,24957570
cluster4,Asia,NorthAmerica,23548995
cluster2,Asia,Europe,14207741
cluster2,Asia,Europe,14327657
cluster3,Asia,Asia,1789374
cluster0,Asia,NorthAmerica,28273838
cluster2,Asia,MiddleEast,11442018
cluster0,Asia,Asia,0
cluster4,Asia,NorthAmerica,24677404
cluster4,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25397013
cluster2,Asia,NorthAmerica,28533260
cluster2,Asia,Europe,13987964
cluster1,Asia,NorthAmerica,26894908
cluster2,Asia,Europe,13543387
cluster2,Asia,Europe,16157920
cluster1,Asia,NorthAmerica,25744509
cluster2,Asia,MiddleEast,12737482
cluster1,Asia,NorthAmerica,24372587
cluster4,Asia,NorthAmerica,28104870
cluster2,Asia,Europe,13474380
cluster2,Asia,Europe,13338734
cluster1,Asia,NorthAmerica,28700496
cluster3,Asia,SouthAmerica,22416864
cluster4,Asia,Europe,13072741
cluster1,Asia,NorthAmerica,28533260
cluster2,Asia,Europe,14416121
cluster1,Asia,NorthAmerica,25605640
cluster0,Asia,NorthAmerica,28543434
cluster2,Asia,SouthAmerica,22416864
cluster2,Asia,Europe,12390403
cluster2,Asia,Europe,16157920
cluster4,Asia,Europe,14470732
cluster2,Asia,Europe,14083932
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Asia,10968998
cluster4,Asia,Europe,13895945
cluster2,Asia,Europe,14161951
cluster1,Asia,NorthAmerica,24758942
cluster3,Asia,Asia,263476
cluster1,Asia,NorthAmerica,28681603
cluster2,Asia,Europe,12824961
cluster4,Asia,Europe,14908691
cluster2,Asia,Europe,14299090
cluster1,Asia,NorthAmerica,23238924
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25604201
cluster2,Asia,Europe,14227821
cluster2,Asia,MiddleEast,12359423
cluster2,Asia,Europe,16024662
cluster4,Asia,NorthAmerica,23265028
cluster4,Asia,NorthAmerica,23593817
cluster3,Europe,Europe,2574782
cluster1,Europe,NorthAmerica,9724544
cluster0,Europe,Europe,96767
cluster3,Europe,Europe,1018395
cluster1,Europe,NorthAmerica,11037974
cluster3,Europe,Europe,1762934
cluster1,Europe,NorthAmerica,10815903
cluster3,Europe,MiddleEast,2822790
cluster0,Europe,Europe,2070442
cluster0,Europe,Europe,1480596
cluster3,Europe,Europe,1705252
cluster1,Europe,NorthAmerica,10118979
cluster3,Europe,SouthAmerica,12378345
cluster1,Europe,NorthAmerica,10198077
cluster0,Europe,Asia,3024718
cluster0,Europe,NorthAmerica,10955766
cluster0,Europe,NorthAmerica,10227509
cluster4,Europe,NorthAmerica,10712585
cluster1,Europe,NorthAmerica,12296028
cluster2,Europe,Asia,10969652
cluster3,Europe,MiddleEast,4028917
cluster1,Europe,NorthAmerica,14854673
cluster1,Europe,NorthAmerica,9465738
cluster4,Europe,SouthAmerica,10955402
cluster3,Europe,NorthAmerica,1578922
cluster3,Europe,Europe,1689327
cluster2,Europe,Asia,13002727
cluster2,Europe,Asia,13004636
cluster2,Europe,SouthAmerica,10307294
cluster3,Europe,Europe,797678
cluster2,Europe,Asia,11698536
cluster0,Europe,MiddleEast,2527379
cluster3,Europe,Europe,1461970
cluster3,Europe,MiddleEast,2822790
cluster0,Europe,MiddleEast,2894920
cluster4,Europe,Asia,13061536
cluster1,Europe,NorthAmerica,14774183
cluster3,Europe,Europe,1591381
cluster1,Europe,NorthAmerica,10055719
cluster1,Europe,NorthAmerica,11617221
cluster2,Europe,Asia,14225580
cluster3,Europe,Europe,811577
cluster2,Europe,Asia,10969652
cluster1,Europe,NorthAmerica,10890264
cluster0,Europe,NorthAmerica,11217712
cluster0,Europe,NorthAmerica,9886463
cluster3,Europe,Europe,1493328
cluster3,Europe,Europe,1567356
cluster2,Europe,Asia,12403498
cluster1,Europe,NorthAmerica,14628583
cluster2,Europe,Asia,13987964
cluster4,Europe,NorthAmerica,10980397
cluster0,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,11673358
cluster2,Europe,NorthAmerica,14865709
cluster2,Europe,Asia,13987964
cluster1,Europe,NorthAmerica,13064407
cluster3,Europe,Europe,1656475
cluster3,Europe,Europe,3293819
cluster1,Europe,NorthAmerica,12148589
cluster0,Europe,MiddleEast,2702775
cluster1,Europe,NorthAmerica,10760122
cluster0,Europe,NorthAmerica,14463645
cluster3,Europe,Europe,1199258
cluster3,Europe,Europe,1500927
cluster1,Europe,NorthAmerica,14943710
cluster2,Europe,SouthAmerica,12378345
cluster3,Europe,Europe,1321760
cluster1,Europe,NorthAmerica,14865709
cluster0,Europe,Europe,1632003
cluster1,Europe,NorthAmerica,12060792
cluster1,Europe,NorthAmerica,14872697
cluster4,Europe,SouthAmerica,12378345
cluster3,Europe,Europe,1576672
cluster3,Europe,Europe,3293819
cluster3,Europe,Europe,1741854
cluster3,Europe,Europe,930280
cluster3,Europe,NorthAmerica,1578922
cluster0,Europe,Asia,3024718
cluster3,Europe,Europe,1784245
cluster3,Europe,Europe,1091130
cluster1,Europe,NorthAmerica,11037837
cluster2,Europe,Asia,14225580
cluster1,Europe,NorthAmerica,14916948
cluster3,Europe,Europe,1461970
cluster3,Europe,Europe,2345031
cluster3,Europe,Europe,1289043
cluster1,Europe,NorthAmerica,9456625
cluster2,Europe,SouthAmerica,10307294
cluster3,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,12061202
cluster3,Europe,Europe,1319873
cluster3,Europe,MiddleEast,3135964
cluster3,Europe,Europe,3353808
cluster0,Europe,NorthAmerica,9576544
cluster1,Europe,NorthAmerica,9939475
cluster1,NorthAmerica,Europe,13580125
cluster0,NorthAmerica,NorthAmerica,3514495
cluster1,NorthAmerica,Europe,13066818
cluster1,NorthAmerica,Europe,12964082
cluster3,NorthAmerica,NorthAmerica,2130995
cluster1,NorthAmerica,Europe,12724832
cluster3,NorthAmerica,NorthAmerica,2502527
cluster1,NorthAmerica,MiddleEast,14529089
cluster3,NorthAmerica,NorthAmerica,384938
cluster4,NorthAmerica,Europe,13267344
cluster4,NorthAmerica,Europe,13130502
cluster1,NorthAmerica,Europe,13975180
cluster3,NorthAmerica,NorthAmerica,3043491
cluster1,NorthAmerica,SouthAmerica,5499523
cluster0,NorthAmerica,NorthAmerica,3101828
cluster1,NorthAmerica,Asia,16007285
cluster3,NorthAmerica,NorthAmerica,2256077
cluster0,NorthAmerica,NorthAmerica,2983779
cluster0,NorthAmerica,NorthAmerica,2606993
cluster3,NorthAmerica,NorthAmerica,1122147
cluster4,NorthAmerica,Asia,23946337
cluster1,NorthAmerica,MiddleEast,15849629
cluster3,NorthAmerica,NorthAmerica,1852385
cluster1,NorthAmerica,NorthAmerica,3732259
cluster1,NorthAmerica,SouthAmerica,6981000
cluster1,NorthAmerica,NorthAmerica,11856846
cluster1,NorthAmerica,Europe,12892620
cluster4,NorthAmerica,Asia,25901049
cluster4,NorthAmerica,Asia,25892743
cluster4,NorthAmerica,SouthAmerica,5873398
cluster1,NorthAmerica,Europe,12971772
cluster4,NorthAmerica,Asia,24639858
cluster4,NorthAmerica,MiddleEast,14200910
cluster1,NorthAmerica,Europe,14180779
cluster1,NorthAmerica,MiddleEast,14529089
cluster4,NorthAmerica,MiddleEast,15086009
cluster1,NorthAmerica,Asia,25952174
cluster3,NorthAmerica,NorthAmerica,1701228
cluster0,NorthAmerica,Europe,13451714
cluster0,NorthAmerica,NorthAmerica,3104841
cluster3,NorthAmerica,NorthAmerica,1506207
cluster1,NorthAmerica,Asia,27126581
cluster1,NorthAmerica,Europe,13854282
cluster4,NorthAmerica,Asia,23946337
cluster3,NorthAmerica,NorthAmerica,2283524
cluster3,NorthAmerica,NorthAmerica,1931928
cluster0,NorthAmerica,NorthAmerica,3358320
cluster1,NorthAmerica,Europe,12816472
cluster1,NorthAmerica,Europe,12698063
cluster4,NorthAmerica,Asia,25353154
cluster3,NorthAmerica,NorthAmerica,1662790
cluster4,NorthAmerica,Asia,26894908
cluster0,NorthAmerica,NorthAmerica,2210767
cluster0,NorthAmerica,Europe,11487610
cluster3,NorthAmerica,NorthAmerica,1486964
cluster2,NorthAmerica,NorthAmerica,1859020
cluster4,NorthAmerica,Asia,26894908
cluster1,NorthAmerica,Europe,13064407
cluster1,NorthAmerica,Europe,13476187
cluster1,NorthAmerica,Europe,10890457
cluster3,NorthAmerica,NorthAmerica,1189557
cluster4,NorthAmerica,MiddleEast,14307099
cluster0,NorthAmerica,NorthAmerica,2516508
cluster3,NorthAmerica,NorthAmerica,1509585
cluster0,NorthAmerica,Europe,13540306
cluster0,NorthAmerica,Europe,13675138
cluster3,NorthAmerica,NorthAmerica,1867952
cluster1,NorthAmerica,SouthAmerica,5499523
cluster4,NorthAmerica,Europe,14028394
cluster3,NorthAmerica,NorthAmerica,1859020
cluster2,NorthAmerica,Europe,12610757
cluster3,NorthAmerica,NorthAmerica,1341703
cluster0,NorthAmerica,NorthAmerica,1861305
cluster4,NorthAmerica,SouthAmerica,5499523
cluster1,NorthAmerica,Europe,14628509
cluster1,NorthAmerica,Europe,10890457
cluster1,NorthAmerica,Europe,12557811
cluster1,NorthAmerica,Europe,12940178
cluster1,NorthAmerica,NorthAmerica,11856846
cluster1,NorthAmerica,Asia,16007285
cluster0,NorthAmerica,Europe,13130642
cluster1,NorthAmerica,Europe,12861546
cluster3,NorthAmerica,NorthAmerica,2130701
cluster1,NorthAmerica,Asia,27126581
cluster3,NorthAmerica,NorthAmerica,1840639
cluster4,NorthAmerica,Europe,14180779
cluster1,NorthAmerica,Europe,12132607
cluster1,NorthAmerica,Europe,12725145
cluster3,NorthAmerica,NorthAmerica,3694624
cluster4,NorthAmerica,SouthAmerica,5873398
cluster1,NorthAmerica,Europe,11487610
cluster3,NorthAmerica,NorthAmerica,1344079
cluster1,NorthAmerica,Europe,12795697
cluster1,NorthAmerica,MiddleEast,14702979
cluster1,NorthAmerica,Europe,11031648
cluster0,NorthAmerica,NorthAmerica,3651969
cluster3,NorthAmerica,NorthAmerica,3311737
cluster3,Europe,Europe,923096
cluster0,Europe,NorthAmerica,9961485
cluster3,Europe,Europe,1562248
cluster3,Europe,Europe,782297
cluster1,Europe,NorthAmerica,11339351
cluster3,Europe,Europe,765319
cluster1,Europe,NorthAmerica,11021036
cluster3,Europe,MiddleEast,1327497
cluster0,Europe,Europe,502811
cluster0,Europe,Europe,368734
cluster3,Europe,Europe,528513
cluster1,Europe,NorthAmerica,10417829
cluster3,Europe,SouthAmerica,11615200
cluster0,Europe,NorthAmerica,10401228
cluster3,Europe,Asia,2736840
cluster1,Europe,NorthAmerica,11226325
cluster0,Europe,NorthAmerica,10488861
cluster4,Europe,NorthAmerica,10914594
cluster1,Europe,NorthAmerica,12534831
cluster2,Europe,Asia,10268133
cluster3,Europe,MiddleEast,2710178
cluster1,Europe,NorthAmerica,15210585
cluster1,Europe,NorthAmerica,9732234
cluster4,Europe,SouthAmerica,10059249
cluster3,Europe,NorthAmerica,1726063
cluster3,Europe,Europe,591324
cluster2,Europe,Asia,12545214
cluster2,Europe,Asia,12552100
cluster2,Europe,SouthAmerica,9669999
cluster3,Europe,Europe,956073
cluster4,Europe,Asia,11165284
cluster0,Europe,MiddleEast,975129
cluster3,Europe,Europe,972943
cluster3,Europe,MiddleEast,1327497
cluster1,Europe,MiddleEast,1682577
cluster2,Europe,Asia,12608659
cluster1,Europe,NorthAmerica,15170200
cluster3,Europe,Europe,65609
cluster1,Europe,NorthAmerica,10355958
cluster1,Europe,NorthAmerica,11961312
cluster2,Europe,Asia,13785128
cluster3,Europe,Europe,1480611
cluster2,Europe,Asia,10268133
cluster1,Europe,NorthAmerica,11186196
cluster1,Europe,NorthAmerica,11535953
cluster0,Europe,NorthAmerica,10120872
cluster3,Europe,Europe,675048
cluster3,Europe,Europe,785178
cluster2,Europe,Asia,11905537
cluster1,Europe,NorthAmerica,14969323
cluster2,Europe,Asia,13543387
cluster0,Europe,NorthAmerica,11265187
cluster0,Europe,Europe,2107543
cluster1,Europe,NorthAmerica,11992027
cluster2,Europe,NorthAmerica,15223329
cluster2,Europe,Asia,13543387
cluster3,Europe,Europe,1656475
cluster1,Europe,NorthAmerica,13476187
cluster3,Europe,Europe,2739030
cluster1,Europe,NorthAmerica,12403400
cluster3,Europe,MiddleEast,1149616
cluster1,Europe,NorthAmerica,10987237
cluster1,Europe,NorthAmerica,14798691
cluster3,Europe,Europe,508154
cluster3,Europe,Europe,308177
cluster1,Europe,NorthAmerica,15344783
cluster4,Europe,SouthAmerica,11615200
cluster0,Europe,Europe,2565126
cluster1,Europe,NorthAmerica,15223329
cluster0,Europe,Europe,869552
cluster1,Europe,NorthAmerica,12284951
cluster4,Europe,NorthAmerica,15232120
cluster4,Europe,SouthAmerica,11615200
cluster3,Europe,Europe,1876348
cluster3,Europe,Europe,2739030
cluster3,Europe,Europe,924331
cluster3,Europe,Europe,868057
cluster3,Europe,NorthAmerica,1726063
cluster3,Europe,Asia,2736840
cluster0,Europe,Europe,391054
cluster3,Europe,Europe,813912
cluster1,Europe,NorthAmerica,11339528
cluster2,Europe,Asia,13785128
cluster1,Europe,NorthAmerica,15321024
cluster3,Europe,Europe,972943
cluster3,Europe,Europe,1457525
cluster3,Europe,Europe,835024
cluster1,Europe,NorthAmerica,9764342
cluster2,Europe,SouthAmerica,9669999
cluster3,Europe,Europe,2107543
cluster1,Europe,NorthAmerica,12284363
cluster3,Europe,Europe,750379
cluster3,Europe,MiddleEast,1626129
cluster3,Europe,Europe,2677545
cluster0,Europe,NorthAmerica,9819978
cluster0,Europe,NorthAmerica,10170042
cluster3,Europe,Europe,2682854
cluster0,Europe,NorthAmerica,7337967
cluster3,Europe,Europe,3224887
cluster3,Europe,Europe,2545401
cluster1,Europe,NorthAmerica,8730057
cluster3,Europe,Europe,1986748
cluster1,Europe,NorthAmerica,8366135
cluster3,Europe,MiddleEast,3635392
cluster0,Europe,Europe,2416161
cluster0,Europe,Europe,2461604
cluster3,Europe,Europe,3268505
cluster1,Europe,NorthAmerica,7818792
cluster3,Europe,SouthAmerica,8725910
cluster0,Europe,NorthAmerica,7754316
cluster1,Europe,Asia,5488900
cluster1,Europe,NorthAmerica,8603048
cluster0,Europe,NorthAmerica,7870298
cluster4,Europe,NorthAmerica,8259601
cluster4,Europe,NorthAmerica,9875642
cluster2,Europe,Asia,12867454
cluster0,Europe,MiddleEast,4964871
cluster4,Europe,NorthAmerica,12589911
cluster1,Europe,NorthAmerica,7127035
cluster4,Europe,SouthAmerica,7403924
cluster3,Europe,NorthAmerica,1733604
cluster3,Europe,Europe,2161787
cluster2,Europe,Asia,15154190
cluster2,Europe,Asia,15162408
cluster4,Europe,SouthAmerica,6856916
cluster3,Europe,Europe,2683463
cluster4,Europe,Asia,13762082
cluster0,Europe,MiddleEast,3317226
cluster3,Europe,Europe,3653429
cluster3,Europe,MiddleEast,3635392
cluster1,Europe,MiddleEast,4221127
cluster2,Europe,Asia,15218889
cluster1,Europe,NorthAmerica,12567297
cluster3,Europe,Europe,2736666
cluster1,Europe,NorthAmerica,7758455
cluster1,Europe,NorthAmerica,9365170
cluster2,Europe,Asia,16401115
cluster3,Europe,Europe,3773650
cluster2,Europe,Asia,12867454
cluster1,Europe,NorthAmerica,8576036
cluster1,Europe,NorthAmerica,8932518
cluster0,Europe,NorthAmerica,7493803
cluster3,Europe,Europe,2179358
cluster3,Europe,Europe,2049758
cluster2,Europe,Asia,14510014
cluster4,Europe,NorthAmerica,12341701
cluster1,Europe,MiddleEast,4716954
cluster2,Europe,Asia,16157920
cluster4,Europe,NorthAmerica,8648600
cluster0,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9383898
cluster2,Europe,NorthAmerica,12603545
cluster2,Europe,Asia,16157920
cluster3,Europe,Europe,3293819
cluster1,Europe,NorthAmerica,10890457
cluster3,Europe,Europe,2739030
cluster1,Europe,NorthAmerica,9756265
cluster0,Europe,MiddleEast,3413716
cluster1,Europe,NorthAmerica,8344542
cluster1,Europe,NorthAmerica,12169408
cluster3,Europe,Europe,3000433
cluster3,Europe,Europe,3009905
cluster1,Europe,NorthAmerica,12742003
cluster2,Europe,SouthAmerica,8725910
cluster0,Europe,Europe,4629769
cluster4,Europe,NorthAmerica,12603545
cluster0,Europe,Europe,1951514
cluster1,Europe,NorthAmerica,9620787
cluster4,Europe,NorthAmerica,12613302
cluster4,Europe,SouthAmerica,8725910
cluster3,Europe,Europe,4448713
cluster3,Europe,Europe,0
cluster3,Europe,Europe,1859266
cluster3,Europe,Europe,2579141
cluster3,Europe,NorthAmerica,1733604
cluster1,Europe,Asia,5488900
cluster0,Europe,Europe,2352145
cluster3,Europe,Europe,2426706
cluster1,Europe,NorthAmerica,8730385
cluster2,Europe,Asia,16401115
cluster4,Europe,NorthAmerica,12719070
cluster3,Europe,Europe,3653429
cluster0,Europe,Europe,1285868
cluster3,Europe,Europe,2216223
cluster1,Europe,NorthAmerica,7179513
cluster4,Europe,SouthAmerica,6856916
cluster3,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9619575
cluster3,Europe,Europe,2250158
cluster3,Europe,MiddleEast,3807540
cluster3,Europe,Europe,229416
cluster0,Europe,NorthAmerica,7201803
cluster0,Europe,NorthAmerica,7540343
cluster1,NorthAmerica,Europe,12424922
cluster0,NorthAmerica,NorthAmerica,2406950
cluster1,NorthAmerica,Europe,12140929
cluster1,NorthAmerica,Europe,11945614
cluster3,NorthAmerica,NorthAmerica,1019224
cluster1,NorthAmerica,Europe,11640785
cluster3,NorthAmerica,NorthAmerica,1387067
cluster1,NorthAmerica,MiddleEast,13375392
cluster4,NorthAmerica,Europe,12153660
cluster4,NorthAmerica,Europe,12069052
cluster1,NorthAmerica,Europe,12918672
cluster3,NorthAmerica,NorthAmerica,1935564
cluster1,NorthAmerica,SouthAmerica,4543169
cluster3,NorthAmerica,NorthAmerica,1992687
cluster4,NorthAmerica,Asia,15054445
cluster0,NorthAmerica,NorthAmerica,1142413
cluster0,NorthAmerica,NorthAmerica,1875073
cluster0,NorthAmerica,NorthAmerica,1493138
cluster0,NorthAmerica,NorthAmerica,116957
cluster4,NorthAmerica,Asia,22450549
cluster4,NorthAmerica,MiddleEast,14630462
cluster3,NorthAmerica,NorthAmerica,2827873
cluster0,NorthAmerica,NorthAmerica,2625758
cluster1,NorthAmerica,SouthAmerica,5933683
cluster1,NorthAmerica,NorthAmerica,10830723
cluster1,NorthAmerica,Europe,11812842
cluster1,NorthAmerica,Asia,24747010
cluster4,NorthAmerica,Asia,24760216
cluster4,NorthAmerica,SouthAmerica,4804085
cluster1,NorthAmerica,Europe,11974661
cluster4,NorthAmerica,Asia,23352733
cluster4,NorthAmerica,MiddleEast,13064450
cluster1,NorthAmerica,Europe,13177165
cluster1,NorthAmerica,MiddleEast,13375392
cluster4,NorthAmerica,MiddleEast,13962190
cluster1,NorthAmerica,Asia,24814961
cluster3,NorthAmerica,NorthAmerica,2845654
cluster1,NorthAmerica,Europe,12384661
cluster3,NorthAmerica,NorthAmerica,1997123
cluster3,NorthAmerica,NorthAmerica,409230
cluster1,NorthAmerica,Asia,25988786
cluster1,NorthAmerica,Europe,12931289
cluster4,NorthAmerica,Asia,22450549
cluster3,NorthAmerica,NorthAmerica,1172328
cluster0,NorthAmerica,NorthAmerica,821344
cluster0,NorthAmerica,NorthAmerica,2250411
cluster1,NorthAmerica,Europe,11755024
cluster1,NorthAmerica,Europe,11631851
cluster1,NorthAmerica,Asia,24098952
cluster0,NorthAmerica,NorthAmerica,2576768
cluster4,NorthAmerica,MiddleEast,14427033
cluster1,NorthAmerica,Asia,25744509
cluster0,NorthAmerica,NorthAmerica,1097983
cluster4,NorthAmerica,Europe,10363817
cluster0,NorthAmerica,NorthAmerica,377188
cluster2,NorthAmerica,NorthAmerica,2842293
cluster1,NorthAmerica,Asia,25744509
cluster1,NorthAmerica,Europe,12148589
cluster3,NorthAmerica,NorthAmerica,1189557
cluster1,NorthAmerica,Europe,12403400
cluster1,NorthAmerica,Europe,9756265
cluster4,NorthAmerica,MiddleEast,13156538
cluster3,NorthAmerica,NorthAmerica,1402917
cluster0,NorthAmerica,NorthAmerica,2405086
cluster1,NorthAmerica,Europe,12516560
cluster1,NorthAmerica,Europe,12625081
cluster3,NorthAmerica,NorthAmerica,3026001
cluster1,NorthAmerica,SouthAmerica,4543169
cluster4,NorthAmerica,Europe,13232695
cluster3,NorthAmerica,NorthAmerica,2842293
cluster2,NorthAmerica,Europe,11540602
cluster3,NorthAmerica,NorthAmerica,151052
cluster0,NorthAmerica,NorthAmerica,2853030
cluster4,NorthAmerica,SouthAmerica,4543169
cluster1,NorthAmerica,Europe,13721226
cluster1,NorthAmerica,Europe,9756265
cluster1,NorthAmerica,Europe,11479137
cluster1,NorthAmerica,Europe,11930295
cluster1,NorthAmerica,NorthAmerica,10830723
cluster4,NorthAmerica,Asia,15054445
cluster4,NorthAmerica,Europe,12041691
cluster1,NorthAmerica,Europe,11836927
cluster3,NorthAmerica,NorthAmerica,1018962
cluster1,NorthAmerica,Asia,25988786
cluster0,NorthAmerica,NorthAmerica,3007982
cluster1,NorthAmerica,Europe,13177165
cluster1,NorthAmerica,Europe,11015540
cluster1,NorthAmerica,Europe,11684029
cluster3,NorthAmerica,NorthAmerica,2589136
cluster4,NorthAmerica,SouthAmerica,4804085
cluster1,NorthAmerica,Europe,10363817
cluster3,NorthAmerica,NorthAmerica,153048
cluster1,NorthAmerica,Europe,11750442
cluster1,NorthAmerica,MiddleEast,13523015
cluster1,NorthAmerica,Europe,9884991
cluster0,NorthAmerica,NorthAmerica,2544790
cluster3,NorthAmerica,NorthAmerica,2203669
cluster3,MiddleEast,Europe,738465
cluster4,MiddleEast,NorthAmerica,10740243
cluster3,MiddleEast,Europe,2616047
cluster3,MiddleEast,Europe,1931561
cluster4,MiddleEast,NorthAmerica,12131742
cluster3,MiddleEast,Europe,1720309
cluster1,MiddleEast,NorthAmerica,11765705
cluster0,MiddleEast,MiddleEast,222946
cluster0,MiddleEast,Europe,1095158
cluster0,MiddleEast,Europe,1494888
cluster3,MiddleEast,Europe,1009512
cluster0,MiddleEast,NorthAmerica,11222288
cluster3,MiddleEast,SouthAmerica,11762419
cluster1,MiddleEast,NorthAmerica,11154496
cluster1,MiddleEast,Asia,2443290
cluster4,MiddleEast,NorthAmerica,12003481
cluster0,MiddleEast,NorthAmerica,11272068
cluster4,MiddleEast,NorthAmerica,11659171
cluster4,MiddleEast,NorthAmerica,13277794
cluster2,MiddleEast,Asia,9337423
cluster1,MiddleEast,MiddleEast,1623945
cluster4,MiddleEast,NorthAmerica,15992802
cluster4,MiddleEast,NorthAmerica,10530630
cluster4,MiddleEast,SouthAmerica,10112666
cluster3,MiddleEast,NorthAmerica,2818123
cluster3,MiddleEast,Europe,1588681
cluster2,MiddleEast,Asia,11737968
cluster2,MiddleEast,Asia,11747046
cluster2,MiddleEast,SouthAmerica,9929042
cluster3,MiddleEast,Europe,2091026
cluster2,MiddleEast,Asia,10327703
cluster0,MiddleEast,MiddleEast,177116
cluster3,MiddleEast,Europe,1454649
cluster0,MiddleEast,MiddleEast,222946
cluster0,MiddleEast,MiddleEast,848162
cluster2,MiddleEast,Asia,11803182
cluster4,MiddleEast,NorthAmerica,15977188
cluster3,MiddleEast,Europe,1209662
cluster0,MiddleEast,NorthAmerica,11162118
cluster4,MiddleEast,NorthAmerica,12769199
cluster2,MiddleEast,Asia,12980094
cluster3,MiddleEast,Europe,2261073
cluster2,MiddleEast,Asia,9337423
cluster1,MiddleEast,NorthAmerica,11977748
cluster0,MiddleEast,NorthAmerica,12334942
cluster0,MiddleEast,NorthAmerica,10895583
cluster3,MiddleEast,Europe,1757536
cluster0,MiddleEast,Europe,1834288
cluster2,MiddleEast,Asia,11081407
cluster4,MiddleEast,NorthAmerica,15744753
cluster2,MiddleEast,Asia,12737482
cluster4,MiddleEast,NorthAmerica,12049549
cluster0,MiddleEast,Europe,2820984
cluster4,MiddleEast,NorthAmerica,12785361
cluster2,MiddleEast,NorthAmerica,16006440
cluster2,MiddleEast,Asia,12737482
cluster3,MiddleEast,Europe,2702775
cluster1,MiddleEast,NorthAmerica,14307099
cluster3,MiddleEast,Europe,1149616
cluster3,MiddleEast,Europe,3413716
cluster4,MiddleEast,NorthAmerica,13156538
cluster1,MiddleEast,NorthAmerica,11744304
cluster4,MiddleEast,NorthAmerica,15572275
cluster3,MiddleEast,Europe,1505620
cluster3,MiddleEast,Europe,1204500
cluster1,MiddleEast,NorthAmerica,16153739
cluster2,MiddleEast,SouthAmerica,11762419
cluster1,MiddleEast,Europe,3294734
cluster4,MiddleEast,NorthAmerica,16006440
cluster0,MiddleEast,Europe,1891839
cluster4,MiddleEast,NorthAmerica,13022967
cluster4,MiddleEast,NorthAmerica,16016213
cluster4,MiddleEast,SouthAmerica,11762419
cluster3,MiddleEast,Europe,2270376
cluster3,MiddleEast,Europe,3413716
cluster3,MiddleEast,Europe,1899034
cluster3,MiddleEast,Europe,2014587
cluster3,MiddleEast,NorthAmerica,2818123
cluster0,MiddleEast,Asia,2443290
cluster3,MiddleEast,Europe,1329679
cluster3,MiddleEast,Europe,1964745
cluster1,MiddleEast,NorthAmerica,12132090
cluster2,MiddleEast,Asia,12980094
cluster4,MiddleEast,NorthAmerica,16132112
cluster3,MiddleEast,Europe,1454649
cluster3,MiddleEast,Europe,2189455
cluster3,MiddleEast,Europe,1961960
cluster1,MiddleEast,NorthAmerica,10583934
cluster2,MiddleEast,SouthAmerica,9929042
cluster0,MiddleEast,Europe,2820984
cluster4,MiddleEast,NorthAmerica,13021851
cluster0,MiddleEast,Europe,1875999
cluster3,MiddleEast,MiddleEast,480032
cluster0,MiddleEast,Europe,3283504
cluster1,MiddleEast,NorthAmerica,10604627
cluster0,MiddleEast,NorthAmerica,10941873
cluster1,NorthAmerica,Europe,11013463
cluster0,NorthAmerica,NorthAmerica,1006448
cluster1,NorthAmerica,Europe,10749646
cluster1,NorthAmerica,Europe,10535592
cluster3,NorthAmerica,NorthAmerica,387252
cluster1,NorthAmerica,Europe,10225553
cluster3,NorthAmerica,NorthAmerica,28572
cluster1,NorthAmerica,MiddleEast,11963628
cluster4,NorthAmerica,Europe,10738140
cluster0,NorthAmerica,Europe,10654049
cluster1,NorthAmerica,Europe,11502192
cluster3,NorthAmerica,NorthAmerica,546260
cluster1,NorthAmerica,SouthAmerica,3792777
cluster3,NorthAmerica,NorthAmerica,589633
cluster1,NorthAmerica,Asia,13639397
cluster0,NorthAmerica,NorthAmerica,262297
cluster0,NorthAmerica,NorthAmerica,477045
cluster3,NorthAmerica,NorthAmerica,93315
cluster0,NorthAmerica,NorthAmerica,1513685
cluster4,NorthAmerica,Asia,21133133
cluster1,NorthAmerica,MiddleEast,13232224
cluster3,NorthAmerica,NorthAmerica,4227889
cluster0,NorthAmerica,NorthAmerica,1229690
cluster1,NorthAmerica,SouthAmerica,5016951
cluster1,NorthAmerica,NorthAmerica,9425014
cluster1,NorthAmerica,Europe,10397453
cluster1,NorthAmerica,Asia,23371259
cluster4,NorthAmerica,Asia,23381172
cluster4,NorthAmerica,SouthAmerica,3713602
cluster1,NorthAmerica,Europe,10568042
cluster4,NorthAmerica,Asia,21992373
cluster4,NorthAmerica,MiddleEast,11650474
cluster1,NorthAmerica,Europe,11763957
cluster1,NorthAmerica,MiddleEast,11963628
cluster4,NorthAmerica,MiddleEast,12547127
cluster4,NorthAmerica,Asia,23436902
cluster3,NorthAmerica,NorthAmerica,4209100
cluster1,NorthAmerica,Europe,10968726
cluster3,NorthAmerica,NorthAmerica,607911
cluster3,NorthAmerica,NorthAmerica,1010850
cluster1,NorthAmerica,Asia,24615980
cluster1,NorthAmerica,Europe,11533208
cluster4,NorthAmerica,Asia,21133133
cluster3,NorthAmerica,NorthAmerica,237030
cluster0,NorthAmerica,NorthAmerica,585471
cluster3,NorthAmerica,NorthAmerica,849336
cluster1,NorthAmerica,Europe,10340778
cluster1,NorthAmerica,Europe,10217558
cluster4,NorthAmerica,Asia,22735884
cluster0,NorthAmerica,NorthAmerica,3980143
cluster4,NorthAmerica,MiddleEast,13021029
cluster1,NorthAmerica,Asia,24372587
cluster3,NorthAmerica,NorthAmerica,307709
cluster4,NorthAmerica,Europe,8950546
cluster3,NorthAmerica,NorthAmerica,1036698
cluster2,NorthAmerica,NorthAmerica,4241595
cluster1,NorthAmerica,Asia,24372587
cluster1,NorthAmerica,Europe,10760122
cluster0,NorthAmerica,NorthAmerica,2516508
cluster1,NorthAmerica,Europe,10987237
cluster1,NorthAmerica,Europe,8344542
cluster3,NorthAmerica,NorthAmerica,1402917
cluster0,NorthAmerica,MiddleEast,11744304
cluster0,NorthAmerica,NorthAmerica,3808687
cluster1,NorthAmerica,Europe,11103558
cluster1,NorthAmerica,Europe,11209518
cluster1,NorthAmerica,NorthAmerica,4384155
cluster4,NorthAmerica,SouthAmerica,3792777
cluster1,NorthAmerica,Europe,11868212
cluster3,NorthAmerica,NorthAmerica,4241595
cluster2,NorthAmerica,Europe,10126253
cluster3,NorthAmerica,NorthAmerica,1256499
cluster0,NorthAmerica,NorthAmerica,4251470
cluster1,NorthAmerica,SouthAmerica,3792777
cluster1,NorthAmerica,Europe,12319947
cluster1,NorthAmerica,Europe,8344542
cluster1,NorthAmerica,Europe,10064424
cluster1,NorthAmerica,Europe,10521692
cluster1,NorthAmerica,NorthAmerica,9425014
cluster1,NorthAmerica,Asia,13639397
cluster0,NorthAmerica,Europe,10625759
cluster1,NorthAmerica,Europe,10426486
cluster3,NorthAmerica,NorthAmerica,387546
cluster1,NorthAmerica,Asia,24615980
cluster0,NorthAmerica,NorthAmerica,4361563
cluster1,NorthAmerica,Europe,11763957
cluster1,NorthAmerica,Europe,9601203
cluster1,NorthAmerica,Europe,10272005
cluster3,NorthAmerica,NorthAmerica,1201112
cluster4,NorthAmerica,SouthAmerica,3713602
cluster1,NorthAmerica,Europe,8950546
cluster3,NorthAmerica,NorthAmerica,1254779
cluster1,NorthAmerica,Europe,10337713
cluster1,NorthAmerica,MiddleEast,12115742
cluster1,NorthAmerica,Europe,8474718
cluster0,NorthAmerica,NorthAmerica,1145311
cluster3,NorthAmerica,NorthAmerica,802144
cluster4,NorthAmerica,Europe,14841914
cluster3,NorthAmerica,NorthAmerica,4813408
cluster1,NorthAmerica,Europe,14462253
cluster1,NorthAmerica,Europe,14317002
cluster3,NorthAmerica,NorthAmerica,3429391
cluster1,NorthAmerica,Europe,14039157
cluster3,NorthAmerica,NorthAmerica,3792612
cluster4,NorthAmerica,MiddleEast,15791458
cluster4,NorthAmerica,Europe,14561688
cluster4,NorthAmerica,Europe,14459583
cluster1,NorthAmerica,Europe,15308822
cluster3,NorthAmerica,NorthAmerica,4344298
cluster1,NorthAmerica,SouthAmerica,6661844
cluster0,NorthAmerica,NorthAmerica,4398813
cluster4,NorthAmerica,Asia,17408935
cluster3,NorthAmerica,NorthAmerica,3549745
cluster3,NorthAmerica,NorthAmerica,4282360
cluster3,NorthAmerica,NorthAmerica,3898760
cluster3,NorthAmerica,NorthAmerica,2297708
cluster4,NorthAmerica,Asia,24823988
cluster4,NorthAmerica,MiddleEast,17050637
cluster3,NorthAmerica,NorthAmerica,450463
cluster1,NorthAmerica,NorthAmerica,5031689
cluster4,NorthAmerica,SouthAmerica,8048135
cluster1,NorthAmerica,NorthAmerica,13201198
cluster1,NorthAmerica,Europe,14209885
cluster0,NorthAmerica,Asia,27114094
cluster2,NorthAmerica,SouthAmerica,7074540
cluster1,NorthAmerica,Europe,14335509
cluster4,NorthAmerica,Asia,25734444
cluster4,NorthAmerica,MiddleEast,15477629
cluster1,NorthAmerica,Europe,15546468
cluster1,NorthAmerica,MiddleEast,15791458
cluster4,NorthAmerica,MiddleEast,16372080
cluster1,NorthAmerica,Asia,27180626
cluster0,NorthAmerica,NorthAmerica,843959
cluster1,NorthAmerica,Europe,14777853
cluster3,NorthAmerica,NorthAmerica,4405690
cluster3,NorthAmerica,NorthAmerica,2816837
cluster4,NorthAmerica,Asia,28346917
cluster1,NorthAmerica,Europe,15257917
cluster4,NorthAmerica,Asia,24823988
cluster3,NorthAmerica,NorthAmerica,3582058
cluster3,NorthAmerica,NorthAmerica,3233315
cluster0,NorthAmerica,NorthAmerica,4656957
cluster1,NorthAmerica,Europe,14144936
cluster1,NorthAmerica,Europe,14023437
cluster4,NorthAmerica,Asia,26475167
cluster0,NorthAmerica,NorthAmerica,172704
cluster4,NorthAmerica,Asia,28104870
cluster3,NorthAmerica,NorthAmerica,3506455
cluster4,NorthAmerica,Europe,12774292
cluster3,NorthAmerica,NorthAmerica,2781973
cluster2,NorthAmerica,NorthAmerica,471466
cluster4,NorthAmerica,Asia,28104870
cluster1,NorthAmerica,Europe,14463645
cluster3,NorthAmerica,NorthAmerica,1509585
cluster1,NorthAmerica,Europe,14798691
cluster1,NorthAmerica,Europe,12169408
cluster3,NorthAmerica,NorthAmerica,2405086
cluster4,NorthAmerica,MiddleEast,15572275
cluster3,NorthAmerica,NorthAmerica,3808687
cluster1,NorthAmerica,Europe,14892479
cluster1,NorthAmerica,Europe,15012253
cluster3,NorthAmerica,NorthAmerica,996782
cluster1,NorthAmerica,SouthAmerica,6661844
cluster1,NorthAmerica,Europe,15480148
cluster3,NorthAmerica,NorthAmerica,471466
cluster2,NorthAmerica,Europe,13933588
cluster3,NorthAmerica,NorthAmerica,2554906
cluster0,NorthAmerica,NorthAmerica,490554
cluster4,NorthAmerica,SouthAmerica,6661844
cluster1,NorthAmerica,Europe,16045506
cluster4,NorthAmerica,Europe,12169408
cluster0,NorthAmerica,Europe,13875318
cluster1,NorthAmerica,Europe,14297415
cluster1,NorthAmerica,NorthAmerica,13201198
cluster4,NorthAmerica,Asia,17408935
cluster1,NorthAmerica,Europe,14442169
cluster1,NorthAmerica,Europe,14210832
cluster3,NorthAmerica,NorthAmerica,3429168
cluster4,NorthAmerica,Asia,28346917
cluster3,NorthAmerica,NorthAmerica,1020416
cluster1,NorthAmerica,Europe,15546468
cluster1,NorthAmerica,Europe,13424262
cluster4,NorthAmerica,Europe,14065055
cluster3,NorthAmerica,NorthAmerica,4994856
cluster4,NorthAmerica,SouthAmerica,7074540
cluster1,NorthAmerica,Europe,12774292
cluster3,NorthAmerica,NorthAmerica,2556824
cluster0,NorthAmerica,Europe,14133505
cluster4,NorthAmerica,MiddleEast,15942346
cluster4,NorthAmerica,Europe,12300847
cluster3,NorthAmerica,NorthAmerica,4951066
cluster3,NorthAmerica,NorthAmerica,4610188
cluster3,Europe,Europe,1421742
cluster0,Europe,NorthAmerica,10069922
cluster3,Europe,Europe,1110106
cluster3,Europe,Europe,585616
cluster1,Europe,NorthAmerica,11432917
cluster3,Europe,Europe,1035594
cluster1,Europe,NorthAmerica,11144681
cluster3,Europe,MiddleEast,1639997
cluster0,Europe,Europe,999588
cluster0,Europe,Europe,560795
cluster3,Europe,Europe,552962
cluster1,Europe,NorthAmerica,10508502
cluster3,Europe,SouthAmerica,12029133
cluster1,Europe,NorthAmerica,10522594
cluster3,Europe,Asia,2536805
cluster0,Europe,NorthAmerica,11329496
cluster0,Europe,NorthAmerica,10591895
cluster4,Europe,NorthAmerica,11038761
cluster0,Europe,NorthAmerica,12653995
cluster2,Europe,Asia,10261008
cluster3,Europe,MiddleEast,2929924
cluster1,Europe,NorthAmerica,15298009
cluster1,Europe,NorthAmerica,9830159
cluster4,Europe,SouthAmerica,10491431
cluster3,Europe,NorthAmerica,1692401
cluster3,Europe,Europe,873909
cluster2,Europe,Asia,12479084
cluster2,Europe,Asia,12484823
cluster4,Europe,SouthAmerica,10037331
cluster3,Europe,Europe,648652
cluster2,Europe,Asia,11116966
cluster0,Europe,MiddleEast,1329432
cluster3,Europe,Europe,665195
cluster3,Europe,MiddleEast,1639997
cluster0,Europe,MiddleEast,1826952
cluster4,Europe,Asia,12541475
cluster1,Europe,NorthAmerica,15243424
cluster3,Europe,Europe,452108
cluster1,Europe,NorthAmerica,10445922
cluster1,Europe,NorthAmerica,12043158
cluster2,Europe,Asia,13715253
cluster3,Europe,Europe,979172
cluster2,Europe,Asia,10261008
cluster1,Europe,NorthAmerica,11280941
cluster0,Europe,NorthAmerica,11624756
cluster0,Europe,NorthAmerica,10230876
cluster0,Europe,Europe,818584
cluster3,Europe,Europe,948054
cluster2,Europe,Asia,11848554
cluster4,Europe,NorthAmerica,15061573
cluster3,Europe,MiddleEast,2561008
cluster2,Europe,Asia,13474380
cluster0,Europe,NorthAmerica,11363872
cluster0,Europe,Europe,2377788
cluster1,Europe,NorthAmerica,12082322
cluster2,Europe,NorthAmerica,15310168
cluster2,Europe,Asia,13474380
cluster3,Europe,Europe,1199258
cluster0,Europe,NorthAmerica,13540306
cluster3,Europe,Europe,508154
cluster3,Europe,Europe,3000433
cluster1,Europe,NorthAmerica,12516560
cluster0,Europe,MiddleEast,1505620
cluster1,Europe,NorthAmerica,11103558
cluster0,Europe,NorthAmerica,14892479
cluster3,Europe,Europe,301698
cluster1,Europe,NorthAmerica,15416659
cluster2,Europe,SouthAmerica,12029133
cluster3,Europe,Europe,2058943
cluster1,Europe,NorthAmerica,15310168
cluster0,Europe,Europe,1046183
cluster1,Europe,NorthAmerica,12408002
cluster4,Europe,NorthAmerica,15318328
cluster4,Europe,SouthAmerica,12029133
cluster3,Europe,Europe,1464581
cluster3,Europe,Europe,3000433
cluster3,Europe,Europe,1140138
cluster3,Europe,Europe,628741
cluster3,Europe,NorthAmerica,1692401
cluster3,Europe,Asia,2536805
cluster3,Europe,Europe,798767
cluster3,Europe,Europe,682914
cluster1,Europe,NorthAmerica,11432993
cluster2,Europe,Asia,13715253
cluster1,Europe,NorthAmerica,15391840
cluster3,Europe,Europe,665195
cluster3,Europe,Europe,1766276
cluster0,Europe,Europe,832294
cluster1,Europe,NorthAmerica,9849299
cluster4,Europe,SouthAmerica,10037331
cluster3,Europe,Europe,2377788
cluster1,Europe,NorthAmerica,12407750
cluster3,Europe,Europe,773381
cluster3,Europe,MiddleEast,1951697
cluster3,Europe,Europe,2974026
cluster1,Europe,NorthAmerica,9925665
cluster0,Europe,NorthAmerica,10281508
cluster3,Europe,Europe,1155152
cluster1,Europe,NorthAmerica,10179592
cluster3,Europe,Europe,1412065
cluster3,Europe,Europe,798159
cluster1,Europe,NorthAmerica,11551186
cluster3,Europe,Europe,1021628
cluster1,Europe,NorthAmerica,11246762
cluster3,Europe,MiddleEast,1344238
cluster0,Europe,Europe,803729
cluster0,Europe,Europe,558643
cluster3,Europe,Europe,309670
cluster1,Europe,NorthAmerica,10627981
cluster3,Europe,SouthAmerica,11955389
cluster1,Europe,NorthAmerica,10625498
cluster3,Europe,Asia,2470667
cluster0,Europe,NorthAmerica,11442590
cluster0,Europe,NorthAmerica,10704731
cluster4,Europe,NorthAmerica,11140492
cluster0,Europe,NorthAmerica,12759564
cluster2,Europe,Asia,10082570
cluster3,Europe,MiddleEast,2660314
cluster1,Europe,NorthAmerica,15421091
cluster1,Europe,NorthAmerica,9945434
cluster4,Europe,SouthAmerica,10392070
cluster3,Europe,NorthAmerica,1858778
cluster3,Europe,Europe,846492
cluster2,Europe,Asia,12341891
cluster2,Europe,Asia,12348437
cluster4,Europe,SouthAmerica,9989896
cluster3,Europe,Europe,912310
cluster4,Europe,Asia,10967895
cluster0,Europe,MiddleEast,1028081
cluster3,Europe,Europe,667420
cluster3,Europe,MiddleEast,1344238
cluster0,Europe,MiddleEast,1578135
cluster2,Europe,Asia,12405000
cluster1,Europe,NorthAmerica,15373760
cluster3,Europe,Europe,283947
cluster1,Europe,NorthAmerica,10565761
cluster1,Europe,NorthAmerica,12167914
cluster2,Europe,Asia,13580153
cluster3,Europe,Europe,1209125
cluster2,Europe,Asia,10082570
cluster1,Europe,NorthAmerica,11398521
cluster0,Europe,NorthAmerica,11745645
cluster0,Europe,NorthAmerica,10339773
cluster3,Europe,Europe,869391
cluster3,Europe,Europe,994326
cluster2,Europe,Asia,11704943
cluster4,Europe,NorthAmerica,15182193
cluster3,Europe,MiddleEast,2297775
cluster2,Europe,Asia,13338734
cluster0,Europe,NorthAmerica,11479376
cluster0,Europe,Europe,2379111
cluster1,Europe,NorthAmerica,12202577
cluster2,Europe,NorthAmerica,15433541
cluster2,Europe,Asia,13338734
cluster3,Europe,Europe,1500927
cluster0,Europe,NorthAmerica,13675138
cluster3,Europe,Europe,308177
cluster3,Europe,Europe,3009905
cluster1,Europe,NorthAmerica,12625081
cluster0,Europe,MiddleEast,1204500
cluster1,Europe,NorthAmerica,11209518
cluster0,Europe,NorthAmerica,15012253
cluster3,Europe,Europe,301698
cluster1,Europe,NorthAmerica,15547779
cluster2,Europe,SouthAmerica,11955389
cluster3,Europe,Europe,2295455
cluster1,Europe,NorthAmerica,15433541
cluster0,Europe,Europe,1088206
cluster1,Europe,NorthAmerica,12511380
cluster1,Europe,NorthAmerica,15442013
cluster4,Europe,SouthAmerica,11955389
cluster3,Europe,Europe,1567348
cluster3,Europe,Europe,3009905
cluster3,Europe,Europe,1162039
cluster3,Europe,Europe,863342
cluster3,Europe,NorthAmerica,1858778
cluster3,Europe,Asia,2470667
cluster3,Europe,Europe,686629
cluster3,Europe,Europe,869787
cluster1,Europe,NorthAmerica,11551316
cluster2,Europe,Asia,13580153
cluster1,Europe,NorthAmerica,15523533
cluster3,Europe,Europe,667420
cluster3,Europe,Europe,1738196
cluster3,Europe,Europe,962790
cluster1,Europe,NorthAmerica,9971622
cluster4,Europe,SouthAmerica,9989896
cluster3,Europe,Europe,2379111
cluster1,Europe,NorthAmerica,12510956
cluster3,Europe,Europe,887143
cluster3,Europe,MiddleEast,1654889
cluster3,Europe,Europe,2959808
cluster1,Europe,NorthAmerica,10036762
cluster0,Europe,NorthAmerica,10389638
cluster1,NorthAmerica,Europe,15425002
cluster0,NorthAmerica,NorthAmerica,5378306
cluster1,NorthAmerica,Europe,14946535
cluster1,NorthAmerica,Europe,14840886
cluster3,NorthAmerica,NorthAmerica,3991621
cluster1,NorthAmerica,Europe,14591319
cluster3,NorthAmerica,NorthAmerica,4373175
cluster1,NorthAmerica,MiddleEast,16374575
cluster3,NorthAmerica,NorthAmerica,2027593
cluster4,NorthAmerica,Europe,15126112
cluster4,NorthAmerica,Europe,15001378
cluster1,NorthAmerica,Europe,15846588
cluster3,NorthAmerica,NorthAmerica,4905482
cluster1,NorthAmerica,SouthAmerica,7224738
cluster0,NorthAmerica,NorthAmerica,4969154
cluster4,NorthAmerica,Asia,17889590
cluster3,NorthAmerica,NorthAmerica,4119251
cluster0,NorthAmerica,NorthAmerica,4847404
cluster0,NorthAmerica,NorthAmerica,4477474
cluster0,NorthAmerica,NorthAmerica,2943857
cluster2,NorthAmerica,Asia,25647281
cluster4,NorthAmerica,MiddleEast,17668708
cluster3,NorthAmerica,NorthAmerica,704614
cluster1,NorthAmerica,NorthAmerica,5594977
cluster4,NorthAmerica,SouthAmerica,8597362
cluster1,NorthAmerica,NorthAmerica,13732246
cluster1,NorthAmerica,Europe,14759988
cluster0,NorthAmerica,Asia,27710449
cluster1,NorthAmerica,Asia,27706743
cluster4,NorthAmerica,SouthAmerica,7633599
cluster1,NorthAmerica,Europe,14850331
cluster4,NorthAmerica,Asia,26420804
cluster4,NorthAmerica,MiddleEast,16052365
cluster1,NorthAmerica,Europe,16059307
cluster1,NorthAmerica,MiddleEast,16374575
cluster4,NorthAmerica,MiddleEast,16940747
cluster1,NorthAmerica,Asia,27764896
cluster3,NorthAmerica,NorthAmerica,182413
cluster1,NorthAmerica,Europe,15321446
cluster3,NorthAmerica,NorthAmerica,4966815
cluster3,NorthAmerica,NorthAmerica,3362284
cluster1,NorthAmerica,Asia,28933589
cluster1,NorthAmerica,Europe,15735830
cluster2,NorthAmerica,Asia,25647281
cluster1,NorthAmerica,NorthAmerica,4144900
cluster3,NorthAmerica,NorthAmerica,3790965
cluster0,NorthAmerica,NorthAmerica,5222608
cluster1,NorthAmerica,Europe,14687415
cluster1,NorthAmerica,Europe,14568170
cluster4,NorthAmerica,Asia,27141336
cluster0,NorthAmerica,NorthAmerica,907060
cluster4,NorthAmerica,MiddleEast,17445468
cluster1,NorthAmerica,Asia,28700496
cluster0,NorthAmerica,NorthAmerica,4072688
cluster4,NorthAmerica,Europe,13343264
cluster3,NorthAmerica,NorthAmerica,3341693
cluster2,NorthAmerica,NorthAmerica,680179
cluster1,NorthAmerica,Asia,28700496
cluster1,NorthAmerica,Europe,14943710
cluster3,NorthAmerica,NorthAmerica,1867952
cluster1,NorthAmerica,Europe,15344783
cluster1,NorthAmerica,Europe,12742003
cluster3,NorthAmerica,NorthAmerica,3026001
cluster4,NorthAmerica,MiddleEast,16153739
cluster1,NorthAmerica,NorthAmerica,4384155
cluster3,NorthAmerica,NorthAmerica,996782
cluster1,NorthAmerica,Europe,15416659
cluster1,NorthAmerica,Europe,15547779
cluster1,NorthAmerica,SouthAmerica,7224738
cluster4,NorthAmerica,Europe,15900063
cluster3,NorthAmerica,NorthAmerica,680179
cluster2,NorthAmerica,Europe,14480139
cluster3,NorthAmerica,NorthAmerica,3189474
cluster0,NorthAmerica,NorthAmerica,653421
cluster4,NorthAmerica,SouthAmerica,7224738
cluster1,NorthAmerica,Europe,16511330
cluster1,NorthAmerica,Europe,12742003
cluster1,NorthAmerica,Europe,14425496
cluster1,NorthAmerica,Europe,14817760
cluster1,NorthAmerica,NorthAmerica,13732246
cluster4,NorthAmerica,Asia,17889590
cluster4,NorthAmerica,Europe,14995881
cluster1,NorthAmerica,Europe,14737675
cluster3,NorthAmerica,NorthAmerica,3991309
cluster1,NorthAmerica,Asia,28933589
cluster0,NorthAmerica,NorthAmerica,55468
cluster4,NorthAmerica,Europe,16059307
cluster1,NorthAmerica,Europe,13990530
cluster1,NorthAmerica,Europe,14599242
cluster3,NorthAmerica,NorthAmerica,5556734
cluster4,NorthAmerica,SouthAmerica,7633599
cluster1,NorthAmerica,Europe,13343264
cluster3,NorthAmerica,NorthAmerica,3192031
cluster1,NorthAmerica,Europe,14669222
cluster4,NorthAmerica,MiddleEast,16538419
cluster1,NorthAmerica,Europe,12878027
cluster0,NorthAmerica,NorthAmerica,5515313
cluster0,NorthAmerica,NorthAmerica,5176346
cluster4,SouthAmerica,Europe,11057869
cluster4,SouthAmerica,NorthAmerica,3744619
cluster2,SouthAmerica,Europe,12312894
cluster4,SouthAmerica,Europe,11578479
cluster1,SouthAmerica,NorthAmerica,4068905
cluster4,SouthAmerica,Europe,10866604
cluster1,SouthAmerica,NorthAmerica,3749500
cluster2,SouthAmerica,MiddleEast,11940047
cluster1,SouthAmerica,NorthAmerica,5350998
cluster2,SouthAmerica,Europe,11111921
cluster4,SouthAmerica,Europe,11399797
cluster4,SouthAmerica,Europe,12167232
cluster1,SouthAmerica,NorthAmerica,3887566
cluster4,SouthAmerica,SouthAmerica,0
cluster1,SouthAmerica,NorthAmerica,3635620
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,NorthAmerica,3964697
cluster4,SouthAmerica,NorthAmerica,3793275
cluster4,SouthAmerica,NorthAmerica,3712726
cluster4,SouthAmerica,NorthAmerica,4605340
cluster4,SouthAmerica,Asia,18366252
cluster4,SouthAmerica,MiddleEast,12657518
cluster1,SouthAmerica,NorthAmerica,7079060
cluster4,SouthAmerica,NorthAmerica,3869385
cluster2,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,NorthAmerica,10579428
cluster4,SouthAmerica,Europe,11049074
cluster3,SouthAmerica,Asia,21565939
cluster0,SouthAmerica,Asia,21641334
cluster2,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,Europe,11740164
cluster3,SouthAmerica,Asia,19953388
cluster2,SouthAmerica,MiddleEast,11774853
cluster4,SouthAmerica,Europe,12708273
cluster2,SouthAmerica,MiddleEast,11940047
cluster2,SouthAmerica,MiddleEast,12657199
cluster0,SouthAmerica,Asia,21673049
cluster1,SouthAmerica,NorthAmerica,7050291
cluster2,SouthAmerica,Europe,11636908
cluster4,SouthAmerica,NorthAmerica,3890788
cluster1,SouthAmerica,NorthAmerica,4418977
cluster3,SouthAmerica,Asia,22658126
cluster4,SouthAmerica,Europe,12970374
cluster4,SouthAmerica,Asia,18366252
cluster1,SouthAmerica,NorthAmerica,4006864
cluster0,SouthAmerica,NorthAmerica,4177191
cluster4,SouthAmerica,NorthAmerica,3721761
cluster4,SouthAmerica,Europe,11126547
cluster4,SouthAmerica,Europe,10985790
cluster3,SouthAmerica,Asia,20704844
cluster0,SouthAmerica,NorthAmerica,6831336
cluster2,SouthAmerica,MiddleEast,12691046
cluster3,SouthAmerica,Asia,22416864
cluster4,SouthAmerica,NorthAmerica,4008468
cluster4,SouthAmerica,Europe,9393985
cluster1,SouthAmerica,NorthAmerica,4395695
cluster2,SouthAmerica,NorthAmerica,7092786
cluster3,SouthAmerica,Asia,22416864
cluster4,SouthAmerica,Europe,12378345
cluster1,SouthAmerica,NorthAmerica,5499523
cluster4,SouthAmerica,Europe,11615200
cluster2,SouthAmerica,Europe,8725910
cluster1,SouthAmerica,NorthAmerica,4543169
cluster4,SouthAmerica,MiddleEast,11762419
cluster4,SouthAmerica,NorthAmerica,3792777
cluster0,SouthAmerica,NorthAmerica,6661844
cluster4,SouthAmerica,Europe,12029133
cluster4,SouthAmerica,Europe,11955389
cluster1,SouthAmerica,NorthAmerica,7224738
cluster2,SouthAmerica,Europe,13895030
cluster1,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Europe,10877935
cluster1,SouthAmerica,NorthAmerica,4408451
cluster0,SouthAmerica,NorthAmerica,7102626
cluster2,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,Europe,13694349
cluster2,SouthAmerica,Europe,8725910
cluster2,SouthAmerica,Europe,10762529
cluster4,SouthAmerica,Europe,11621122
cluster4,SouthAmerica,NorthAmerica,10579428
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,Europe,11186876
cluster4,SouthAmerica,Europe,11445893
cluster1,SouthAmerica,NorthAmerica,4069614
cluster3,SouthAmerica,Asia,22658126
cluster1,SouthAmerica,NorthAmerica,7200201
cluster4,SouthAmerica,Europe,12708273
cluster2,SouthAmerica,Europe,10052245
cluster4,SouthAmerica,Europe,11204657
cluster1,SouthAmerica,NorthAmerica,3981261
cluster2,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,9393985
cluster1,SouthAmerica,NorthAmerica,4406128
cluster4,SouthAmerica,Europe,11233688
cluster2,SouthAmerica,MiddleEast,11896996
cluster2,SouthAmerica,Europe,8724708
cluster1,SouthAmerica,NorthAmerica,3785402
cluster1,SouthAmerica,NorthAmerica,3708440
cluster0,Europe,Europe,3450852
cluster0,Europe,NorthAmerica,10834785
cluster3,Europe,Europe,1388224
cluster3,Europe,Europe,2195536
cluster1,Europe,NorthAmerica,12096716
cluster3,Europe,Europe,2945193
cluster1,Europe,NorthAmerica,11937489
cluster0,Europe,MiddleEast,3328045
cluster0,Europe,Europe,3060869
cluster0,Europe,Europe,2548189
cluster3,Europe,Europe,2333341
cluster1,Europe,NorthAmerica,11188810
cluster3,Europe,SouthAmerica,13895030
cluster1,Europe,NorthAmerica,11324062
cluster1,Europe,Asia,2476532
cluster1,Europe,NorthAmerica,12035020
cluster0,Europe,NorthAmerica,11318681
cluster4,Europe,NorthAmerica,11836541
cluster4,Europe,NorthAmerica,13391869
cluster2,Europe,Asia,10132465
cluster0,Europe,MiddleEast,4166424
cluster4,Europe,NorthAmerica,15851304
cluster4,Europe,NorthAmerica,10562002
cluster4,Europe,SouthAmerica,12415542
cluster3,Europe,NorthAmerica,2904141
cluster3,Europe,Europe,2827698
cluster2,Europe,Asia,12097799
cluster2,Europe,Asia,12099855
cluster2,Europe,SouthAmerica,11754227
cluster3,Europe,Europe,2000507
cluster2,Europe,Asia,10819367
cluster0,Europe,MiddleEast,3147617
cluster3,Europe,Europe,1836392
cluster0,Europe,MiddleEast,3328045
cluster0,Europe,MiddleEast,3118547
cluster2,Europe,Asia,12156046
cluster4,Europe,NorthAmerica,15735698
cluster3,Europe,Europe,2511535
cluster1,Europe,NorthAmerica,11125455
cluster1,Europe,NorthAmerica,12642310
cluster2,Europe,Asia,13309001
cluster0,Europe,Europe,1085364
cluster2,Europe,Asia,10132465
cluster1,Europe,NorthAmerica,11953861
cluster0,Europe,NorthAmerica,12263817
cluster4,Europe,NorthAmerica,10996640
cluster3,Europe,Europe,2672539
cluster3,Europe,Europe,2774394
cluster2,Europe,Asia,11506648
cluster4,Europe,NorthAmerica,15639771
cluster0,Europe,MiddleEast,3799765
cluster2,Europe,Asia,13072741
cluster4,Europe,NorthAmerica,12050323
cluster0,Europe,Europe,4086413
cluster4,Europe,NorthAmerica,12715068
cluster2,Europe,NorthAmerica,15860702
cluster2,Europe,Asia,13072741
cluster3,Europe,Europe,1321760
cluster4,Europe,NorthAmerica,14028394
cluster3,Europe,Europe,2565126
cluster3,Europe,Europe,4629769
cluster4,Europe,NorthAmerica,13232695
cluster0,Europe,MiddleEast,3294734
cluster1,Europe,NorthAmerica,11868212
cluster1,Europe,NorthAmerica,15480148
cluster3,Europe,Europe,2058943
cluster3,Europe,Europe,2295455
cluster4,Europe,NorthAmerica,15900063
cluster2,Europe,SouthAmerica,13895030
cluster4,Europe,NorthAmerica,15860702
cluster0,Europe,Europe,2856039
cluster4,Europe,NorthAmerica,13167299
cluster4,Europe,NorthAmerica,15865972
cluster2,Europe,SouthAmerica,13895030
cluster3,Europe,Europe,1182155
cluster1,Europe,Europe,4629769
cluster3,Europe,Europe,2968918
cluster3,Europe,Europe,2128142
cluster3,Europe,NorthAmerica,2904141
cluster0,Europe,Asia,2476532
cluster0,Europe,Europe,2834945
cluster3,Europe,Europe,2298274
cluster1,Europe,NorthAmerica,12096378
cluster2,Europe,Asia,13309001
cluster4,Europe,NorthAmerica,15871056
cluster3,Europe,Europe,1836392
cluster1,Europe,Europe,3608948
cluster3,Europe,Europe,2516851
cluster1,Europe,NorthAmerica,10529568
cluster2,Europe,SouthAmerica,11754227
cluster0,Europe,Europe,4086413
cluster1,Europe,NorthAmerica,13168435
cluster3,Europe,Europe,2522955
cluster1,Europe,MiddleEast,3609600
cluster1,Europe,Europe,4683263
cluster0,Europe,NorthAmerica,10684590
cluster1,Europe,NorthAmerica,11051405
cluster1,NorthAmerica,Europe,15277032
cluster0,NorthAmerica,NorthAmerica,5246154
cluster1,NorthAmerica,Europe,14865889
cluster1,NorthAmerica,Europe,14734634
cluster3,NorthAmerica,NorthAmerica,3858846
cluster1,NorthAmerica,Europe,14466014
cluster3,NorthAmerica,NorthAmerica,4226565
cluster4,NorthAmerica,MiddleEast,16225895
cluster4,NorthAmerica,Europe,14991891
cluster4,NorthAmerica,Europe,14883027
cluster1,NorthAmerica,Europe,15730702
cluster3,NorthAmerica,NorthAmerica,4776036
cluster1,NorthAmerica,SouthAmerica,7092786
cluster0,NorthAmerica,NorthAmerica,4831865
cluster4,NorthAmerica,Asia,17812706
cluster0,NorthAmerica,NorthAmerica,3980840
cluster0,NorthAmerica,NorthAmerica,4714381
cluster0,NorthAmerica,NorthAmerica,4332569
cluster3,NorthAmerica,NorthAmerica,2740121
cluster1,NorthAmerica,Asia,25303559
cluster4,NorthAmerica,MiddleEast,17492648
cluster3,NorthAmerica,NorthAmerica,26658
cluster1,NorthAmerica,NorthAmerica,5464581
cluster1,NorthAmerica,SouthAmerica,8464140
cluster1,NorthAmerica,NorthAmerica,13621293
cluster1,NorthAmerica,Europe,14636025
cluster1,NorthAmerica,Asia,27543279
cluster4,NorthAmerica,Asia,27551495
cluster4,NorthAmerica,SouthAmerica,7503748
cluster1,NorthAmerica,Europe,14750046
cluster4,NorthAmerica,Asia,26185223
cluster4,NorthAmerica,MiddleEast,15910076
cluster1,NorthAmerica,Europe,15960423
cluster4,NorthAmerica,MiddleEast,16225895
cluster4,NorthAmerica,MiddleEast,16802270
cluster4,NorthAmerica,Asia,27606941
cluster3,NorthAmerica,NorthAmerica,595936
cluster1,NorthAmerica,Europe,15201734
cluster3,NorthAmerica,NorthAmerica,4837548
cluster3,NorthAmerica,NorthAmerica,3240335
cluster1,NorthAmerica,Asia,28773081
cluster1,NorthAmerica,Europe,15659881
cluster1,NorthAmerica,Asia,25303559
cluster3,NorthAmerica,NorthAmerica,4012116
cluster0,NorthAmerica,NorthAmerica,3661243
cluster0,NorthAmerica,NorthAmerica,5089605
cluster1,NorthAmerica,Europe,14568708
cluster1,NorthAmerica,Europe,14447972
cluster4,NorthAmerica,Asia,26920895
cluster0,NorthAmerica,NorthAmerica,311232
cluster1,NorthAmerica,Asia,28533260
cluster0,NorthAmerica,NorthAmerica,3936840
cluster4,NorthAmerica,Europe,13206971
cluster3,NorthAmerica,NorthAmerica,3207982
cluster2,NorthAmerica,NorthAmerica,0
cluster1,NorthAmerica,Asia,28533260
cluster1,NorthAmerica,Europe,14865709
cluster0,NorthAmerica,NorthAmerica,1859020
cluster1,NorthAmerica,Europe,15223329
cluster4,NorthAmerica,Europe,12603545
cluster3,NorthAmerica,NorthAmerica,2842293
cluster4,NorthAmerica,MiddleEast,16006440
cluster3,NorthAmerica,NorthAmerica,4241595
cluster0,NorthAmerica,NorthAmerica,471466
cluster1,NorthAmerica,Europe,15310168
cluster1,NorthAmerica,Europe,15433541
cluster3,NorthAmerica,NorthAmerica,680179
cluster1,NorthAmerica,SouthAmerica,7092786
cluster4,NorthAmerica,Europe,15860702
cluster2,NorthAmerica,Europe,14358735
cluster3,NorthAmerica,NorthAmerica,2996360
cluster3,NorthAmerica,NorthAmerica,27541
cluster4,NorthAmerica,SouthAmerica,7092786
cluster1,NorthAmerica,Europe,16443788
cluster4,NorthAmerica,Europe,12603545
cluster1,NorthAmerica,Europe,14301634
cluster1,NorthAmerica,Europe,14713846
cluster1,NorthAmerica,NorthAmerica,13621293
cluster4,NorthAmerica,Asia,17812706
cluster1,NorthAmerica,Europe,14869293
cluster1,NorthAmerica,Europe,14629464
cluster3,NorthAmerica,NorthAmerica,3858608
cluster1,NorthAmerica,Asia,28773081
cluster3,NorthAmerica,NorthAmerica,722648
cluster4,NorthAmerica,Europe,15960423
cluster1,NorthAmerica,Europe,13855726
cluster4,NorthAmerica,Europe,14486154
cluster0,NorthAmerica,NorthAmerica,5427765
cluster1,NorthAmerica,SouthAmerica,7503748
cluster1,NorthAmerica,Europe,13206971
cluster3,NorthAmerica,NorthAmerica,2998445
cluster1,NorthAmerica,Europe,14555093
cluster4,NorthAmerica,MiddleEast,16379948
cluster4,NorthAmerica,Europe,12736177
cluster3,NorthAmerica,NorthAmerica,5383906
cluster3,NorthAmerica,NorthAmerica,5042843
cluster0,Europe,Europe,1358368
cluster2,Europe,NorthAmerica,9100089
cluster0,Europe,Europe,1540256
cluster0,Europe,Europe,658639
cluster2,Europe,NorthAmerica,10476835
cluster0,Europe,Europe,197647
cluster2,Europe,NorthAmerica,10160412
cluster0,Europe,MiddleEast,2099834
cluster0,Europe,Europe,820033
cluster0,Europe,Europe,529641
cluster0,Europe,Europe,1377529
cluster2,Europe,NorthAmerica,9554770
cluster0,Europe,SouthAmerica,10877935
cluster2,Europe,NorthAmerica,9541044
cluster0,Europe,Asia,3556215
cluster2,Europe,NorthAmerica,10364452
cluster0,Europe,NorthAmerica,9626997
cluster2,Europe,NorthAmerica,10054135
cluster2,Europe,NorthAmerica,11671335
cluster2,Europe,Asia,11187409
cluster0,Europe,MiddleEast,3514681
cluster2,Europe,NorthAmerica,14345918
cluster2,Europe,NorthAmerica,8869601
cluster2,Europe,SouthAmerica,9410238
cluster0,Europe,NorthAmerica,931218
cluster0,Europe,Europe,303827
cluster2,Europe,Asia,13417345
cluster2,Europe,Asia,13423232
cluster2,Europe,SouthAmerica,8924048
cluster0,Europe,Europe,856213
cluster2,Europe,Asia,12048324
cluster0,Europe,MiddleEast,1735921
cluster0,Europe,Europe,1701831
cluster0,Europe,MiddleEast,2099834
cluster0,Europe,MiddleEast,2535984
cluster2,Europe,Asia,13480034
cluster2,Europe,NorthAmerica,14305833
cluster0,Europe,Europe,844905
cluster2,Europe,NorthAmerica,9492800
cluster2,Europe,NorthAmerica,11098016
cluster2,Europe,Asia,14657558
cluster0,Europe,Europe,1876820
cluster2,Europe,Asia,11187409
cluster2,Europe,NorthAmerica,10323746
cluster4,Europe,NorthAmerica,10673118
cluster0,Europe,NorthAmerica,9259657
cluster0,Europe,Europe,227660
cluster0,Europe,Europe,98081
cluster2,Europe,Asia,12785041
cluster4,Europe,NorthAmerica,14104186
cluster2,Europe,Asia,14416121
cluster4,Europe,NorthAmerica,10403024
cluster0,Europe,Europe,1332397
cluster2,Europe,NorthAmerica,11129354
cluster2,Europe,NorthAmerica,14358735
cluster2,Europe,Asia,14416121
cluster0,Europe,Europe,1632003
cluster2,Europe,NorthAmerica,12610757
cluster0,Europe,Europe,869552
cluster0,Europe,Europe,1951514
cluster2,Europe,NorthAmerica,11540602
cluster0,Europe,MiddleEast,1891839
cluster2,Europe,NorthAmerica,10126253
cluster4,Europe,NorthAmerica,13933588
cluster0,Europe,Europe,1046183
cluster0,Europe,Europe,1088206
cluster2,Europe,NorthAmerica,14480139
cluster2,Europe,SouthAmerica,10877935
cluster0,Europe,Europe,2856039
cluster2,Europe,NorthAmerica,14358735
cluster2,Europe,NorthAmerica,11421829
cluster2,Europe,NorthAmerica,14367605
cluster2,Europe,SouthAmerica,10877935
cluster0,Europe,Europe,2494242
cluster0,Europe,Europe,1951514
cluster0,Europe,Europe,112263
cluster0,Europe,Europe,725832
cluster0,Europe,NorthAmerica,931218
cluster0,Europe,Asia,3556215
cluster0,Europe,Europe,563159
cluster0,Europe,Europe,556049
cluster2,Europe,NorthAmerica,10477006
cluster2,Europe,Asia,14657558
cluster2,Europe,NorthAmerica,14456214
cluster0,Europe,Europe,1701831
cluster0,Europe,Europe,756567
cluster0,Europe,Europe,343649
cluster2,Europe,NorthAmerica,8900333
cluster2,Europe,SouthAmerica,8924048
cluster0,Europe,Europe,1332397
cluster2,Europe,NorthAmerica,11421219
cluster0,Europe,Europe,332443
cluster0,Europe,MiddleEast,2369412
cluster0,Europe,Europe,1930723
cluster2,Europe,NorthAmerica,8958246
cluster2,Europe,NorthAmerica,9308977
cluster1,NorthAmerica,Europe,12289445
cluster0,NorthAmerica,NorthAmerica,2261761
cluster1,NorthAmerica,Europe,12051205
cluster1,NorthAmerica,Europe,11837704
cluster3,NorthAmerica,NorthAmerica,872849
cluster1,NorthAmerica,Europe,11519242
cluster3,NorthAmerica,NorthAmerica,1240651
cluster1,NorthAmerica,MiddleEast,13241422
cluster4,NorthAmerica,Europe,12026551
cluster0,NorthAmerica,Europe,11952594
cluster1,NorthAmerica,Europe,12803902
cluster3,NorthAmerica,NorthAmerica,1790064
cluster1,NorthAmerica,SouthAmerica,4408451
cluster0,NorthAmerica,NorthAmerica,1846524
cluster1,NorthAmerica,Asia,14960053
cluster3,NorthAmerica,NorthAmerica,995990
cluster0,NorthAmerica,NorthAmerica,1729146
cluster0,NorthAmerica,NorthAmerica,1346727
cluster0,NorthAmerica,NorthAmerica,257190
cluster4,NorthAmerica,Asia,22255133
cluster1,NorthAmerica,MiddleEast,14484445
cluster3,NorthAmerica,NorthAmerica,2981489
cluster0,NorthAmerica,NorthAmerica,2481622
cluster1,NorthAmerica,SouthAmerica,5780224
cluster1,NorthAmerica,NorthAmerica,10720305
cluster1,NorthAmerica,Europe,11692375
cluster4,NorthAmerica,Asia,24608881
cluster4,NorthAmerica,Asia,24625612
cluster4,NorthAmerica,SouthAmerica,4653078
cluster1,NorthAmerica,Europe,11871009
cluster4,NorthAmerica,Asia,23193746
cluster4,NorthAmerica,MiddleEast,12933679
cluster1,NorthAmerica,Europe,13072901
cluster1,NorthAmerica,MiddleEast,13241422
cluster1,NorthAmerica,MiddleEast,13834804
cluster1,NorthAmerica,Asia,24679512
cluster3,NorthAmerica,NorthAmerica,3007921
cluster1,NorthAmerica,Europe,12267354
cluster3,NorthAmerica,NorthAmerica,1851789
cluster3,NorthAmerica,NorthAmerica,277087
cluster1,NorthAmerica,Asia,25851616
cluster1,NorthAmerica,Europe,12842348
cluster4,NorthAmerica,Asia,22255133
cluster3,NorthAmerica,NorthAmerica,1025824
cluster3,NorthAmerica,NorthAmerica,675598
cluster0,NorthAmerica,NorthAmerica,2104880
cluster1,NorthAmerica,Europe,11638265
cluster1,NorthAmerica,Europe,11513989
cluster4,NorthAmerica,Asia,23944894
cluster0,NorthAmerica,NorthAmerica,2727157
cluster4,NorthAmerica,MiddleEast,14287796
cluster1,NorthAmerica,Asia,25605640
cluster0,NorthAmerica,NorthAmerica,951559
cluster4,NorthAmerica,Europe,10231874
cluster3,NorthAmerica,NorthAmerica,243971
cluster2,NorthAmerica,NorthAmerica,2996360
cluster1,NorthAmerica,Asia,25605640
cluster1,NorthAmerica,Europe,12060792
cluster3,NorthAmerica,NorthAmerica,1341703
cluster1,NorthAmerica,Europe,12284951
cluster1,NorthAmerica,Europe,9620787
cluster3,NorthAmerica,NorthAmerica,151052
cluster4,NorthAmerica,MiddleEast,13022967
cluster3,NorthAmerica,NorthAmerica,1256499
cluster3,NorthAmerica,NorthAmerica,2554906
cluster1,NorthAmerica,Europe,12408002
cluster1,NorthAmerica,Europe,12511380
cluster3,NorthAmerica,NorthAmerica,3189474
cluster1,NorthAmerica,SouthAmerica,4408451
cluster4,NorthAmerica,Europe,13167299
cluster3,NorthAmerica,NorthAmerica,2996360
cluster2,NorthAmerica,Europe,11421829
cluster0,NorthAmerica,NorthAmerica,3007587
cluster4,NorthAmerica,SouthAmerica,4408451
cluster1,NorthAmerica,Europe,13635328
cluster1,NorthAmerica,Europe,9620787
cluster1,NorthAmerica,Europe,11358526
cluster1,NorthAmerica,Europe,11824083
cluster1,NorthAmerica,NorthAmerica,10720305
cluster4,NorthAmerica,Asia,14960053
cluster4,NorthAmerica,Europe,11919581
cluster1,NorthAmerica,Europe,11727703
cluster3,NorthAmerica,NorthAmerica,872586
cluster1,NorthAmerica,Asia,25851616
cluster3,NorthAmerica,NorthAmerica,3171767
cluster4,NorthAmerica,Europe,13072901
cluster1,NorthAmerica,Europe,10886154
cluster1,NorthAmerica,Europe,11571347
cluster3,NorthAmerica,NorthAmerica,2445728
cluster4,NorthAmerica,SouthAmerica,4653078
cluster1,NorthAmerica,Europe,10231874
cluster0,NorthAmerica,NorthAmerica,2114
cluster1,NorthAmerica,Europe,11636980
cluster1,NorthAmerica,MiddleEast,13383796
cluster1,NorthAmerica,Europe,9746861
cluster0,NorthAmerica,NorthAmerica,2400018
cluster3,NorthAmerica,NorthAmerica,2058011
cluster4,NorthAmerica,Europe,15286904
cluster3,NorthAmerica,NorthAmerica,5255868
cluster1,NorthAmerica,Europe,14872991
cluster1,NorthAmerica,Europe,14742834
cluster3,NorthAmerica,NorthAmerica,3868220
cluster1,NorthAmerica,Europe,14475036
cluster3,NorthAmerica,NorthAmerica,4236588
cluster4,NorthAmerica,MiddleEast,16235703
cluster4,NorthAmerica,Europe,15001230
cluster4,NorthAmerica,Europe,14891721
cluster1,NorthAmerica,Europe,15739216
cluster3,NorthAmerica,NorthAmerica,4785570
cluster1,NorthAmerica,SouthAmerica,7102626
cluster3,NorthAmerica,NorthAmerica,4841692
cluster4,NorthAmerica,Asia,17819449
cluster0,NorthAmerica,NorthAmerica,3990471
cluster0,NorthAmerica,NorthAmerica,4724028
cluster3,NorthAmerica,NorthAmerica,4342559
cluster0,NorthAmerica,NorthAmerica,2751562
cluster1,NorthAmerica,Asia,25320589
cluster4,NorthAmerica,MiddleEast,17503441
cluster3,NorthAmerica,NorthAmerica,53980
cluster1,NorthAmerica,NorthAmerica,5474265
cluster4,NorthAmerica,SouthAmerica,8473866
cluster1,NorthAmerica,NorthAmerica,13629790
cluster1,NorthAmerica,Europe,14644975
cluster0,NorthAmerica,Asia,27553421
cluster4,NorthAmerica,Asia,27561168
cluster4,NorthAmerica,SouthAmerica,7513482
cluster1,NorthAmerica,Europe,14757993
cluster4,NorthAmerica,Asia,26198030
cluster4,NorthAmerica,MiddleEast,15919655
cluster1,NorthAmerica,Europe,15968212
cluster4,NorthAmerica,MiddleEast,16235703
cluster4,NorthAmerica,MiddleEast,16811613
cluster1,NorthAmerica,Asia,27616723
cluster3,NorthAmerica,NorthAmerica,571910
cluster1,NorthAmerica,Europe,15210454
cluster3,NorthAmerica,NorthAmerica,4847089
cluster3,NorthAmerica,NorthAmerica,3248974
cluster1,NorthAmerica,Asia,28783000
cluster1,NorthAmerica,Europe,15666729
cluster1,NorthAmerica,Asia,25320589
cluster3,NorthAmerica,NorthAmerica,4021550
cluster0,NorthAmerica,NorthAmerica,3670415
cluster0,NorthAmerica,NorthAmerica,5099324
cluster1,NorthAmerica,Europe,14577446
cluster1,NorthAmerica,Europe,14456783
cluster1,NorthAmerica,Asia,26933117
cluster0,NorthAmerica,NorthAmerica,333455
cluster4,NorthAmerica,MiddleEast,17293746
cluster1,NorthAmerica,Asia,28543434
cluster3,NorthAmerica,NorthAmerica,3946359
cluster4,NorthAmerica,Europe,13216576
cluster3,NorthAmerica,NorthAmerica,3217046
cluster2,NorthAmerica,NorthAmerica,27541
cluster1,NorthAmerica,Asia,28543434
cluster1,NorthAmerica,Europe,14872697
cluster3,NorthAmerica,NorthAmerica,1861305
cluster1,NorthAmerica,Europe,15232120
cluster4,NorthAmerica,Europe,12613302
cluster3,NorthAmerica,NorthAmerica,2853030
cluster4,NorthAmerica,MiddleEast,16016213
cluster3,NorthAmerica,NorthAmerica,4251470
cluster0,NorthAmerica,NorthAmerica,490554
cluster1,NorthAmerica,Europe,15318328
cluster1,NorthAmerica,Europe,15442013
cluster3,NorthAmerica,NorthAmerica,653421
cluster1,NorthAmerica,SouthAmerica,7102626
cluster4,NorthAmerica,Europe,15865972
cluster3,NorthAmerica,NorthAmerica,27541
cluster2,NorthAmerica,Europe,14367605
cluster3,NorthAmerica,NorthAmerica,3007587
cluster4,NorthAmerica,SouthAmerica,7102626
cluster1,NorthAmerica,Europe,16450229
cluster4,NorthAmerica,Europe,12613302
cluster1,NorthAmerica,Europe,14310612
cluster1,NorthAmerica,Europe,14721949
cluster1,NorthAmerica,NorthAmerica,13629790
cluster4,NorthAmerica,Asia,17819449
cluster4,NorthAmerica,Europe,14878329
cluster1,NorthAmerica,Europe,14637756
cluster3,NorthAmerica,NorthAmerica,3867979
cluster1,NorthAmerica,Asia,28783000
cluster3,NorthAmerica,NorthAmerica,696275
cluster1,NorthAmerica,Europe,15968212
cluster4,NorthAmerica,Europe,13865202
cluster1,NorthAmerica,Europe,14494664
cluster3,NorthAmerica,NorthAmerica,5437399
cluster4,NorthAmerica,SouthAmerica,7513482
cluster4,NorthAmerica,Europe,13216576
cluster3,NorthAmerica,NorthAmerica,3009693
cluster1,NorthAmerica,Europe,14563641
cluster4,NorthAmerica,MiddleEast,16390136
cluster4,NorthAmerica,Europe,12746060
cluster3,NorthAmerica,NorthAmerica,5393613
cluster3,NorthAmerica,NorthAmerica,5052572
cluster4,SouthAmerica,Europe,11057869
cluster4,SouthAmerica,NorthAmerica,3744619
cluster2,SouthAmerica,Europe,12312894
cluster4,SouthAmerica,Europe,11578479
cluster4,SouthAmerica,NorthAmerica,4068905
cluster4,SouthAmerica,Europe,10866604
cluster1,SouthAmerica,NorthAmerica,3749500
cluster2,SouthAmerica,MiddleEast,11940047
cluster2,SouthAmerica,Europe,11111921
cluster4,SouthAmerica,Europe,11399797
cluster4,SouthAmerica,Europe,12167232
cluster4,SouthAmerica,NorthAmerica,3887566
cluster4,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,NorthAmerica,3635620
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,NorthAmerica,3964697
cluster4,SouthAmerica,NorthAmerica,3793275
cluster4,SouthAmerica,NorthAmerica,3712726
cluster4,SouthAmerica,NorthAmerica,4605340
cluster2,SouthAmerica,Asia,18366252
cluster2,SouthAmerica,MiddleEast,12657518
cluster4,SouthAmerica,NorthAmerica,7079060
cluster4,SouthAmerica,NorthAmerica,3869385
cluster3,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,NorthAmerica,10579428
cluster4,SouthAmerica,Europe,11049074
cluster2,SouthAmerica,Asia,21565939
cluster2,SouthAmerica,Asia,21641334
cluster3,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,Europe,11740164
cluster4,SouthAmerica,Asia,19953388
cluster2,SouthAmerica,MiddleEast,11774853
cluster4,SouthAmerica,Europe,12708273
cluster2,SouthAmerica,MiddleEast,11940047
cluster2,SouthAmerica,MiddleEast,12657199
cluster2,SouthAmerica,Asia,21673049
cluster4,SouthAmerica,NorthAmerica,7050291
cluster4,SouthAmerica,Europe,11636908
cluster1,SouthAmerica,NorthAmerica,3890788
cluster4,SouthAmerica,NorthAmerica,4418977
cluster2,SouthAmerica,Asia,22658126
cluster4,SouthAmerica,Europe,12970374
cluster2,SouthAmerica,Asia,18366252
cluster4,SouthAmerica,NorthAmerica,4006864
cluster4,SouthAmerica,NorthAmerica,4177191
cluster4,SouthAmerica,NorthAmerica,3721761
cluster4,SouthAmerica,Europe,11126547
cluster4,SouthAmerica,Europe,10985790
cluster2,SouthAmerica,Asia,20704844
cluster4,SouthAmerica,NorthAmerica,6831336
cluster2,SouthAmerica,Asia,22416864
cluster4,SouthAmerica,NorthAmerica,4008468
cluster4,SouthAmerica,Europe,9393985
cluster4,SouthAmerica,NorthAmerica,4395695
cluster2,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Asia,22416864
cluster2,SouthAmerica,Europe,12378345
cluster4,SouthAmerica,NorthAmerica,5499523
cluster4,SouthAmerica,Europe,11615200
cluster4,SouthAmerica,Europe,8725910
cluster4,SouthAmerica,NorthAmerica,4543169
cluster2,SouthAmerica,MiddleEast,11762419
cluster1,SouthAmerica,NorthAmerica,3792777
cluster4,SouthAmerica,NorthAmerica,6661844
cluster4,SouthAmerica,Europe,12029133
cluster4,SouthAmerica,Europe,11955389
cluster4,SouthAmerica,NorthAmerica,7224738
cluster2,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,Europe,13895030
cluster1,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Europe,10877935
cluster4,SouthAmerica,NorthAmerica,4408451
cluster4,SouthAmerica,NorthAmerica,7102626
cluster2,SouthAmerica,Europe,13694349
cluster4,SouthAmerica,Europe,8725910
cluster4,SouthAmerica,Europe,10762529
cluster4,SouthAmerica,Europe,11621122
cluster4,SouthAmerica,NorthAmerica,10579428
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,Europe,11186876
cluster4,SouthAmerica,Europe,11445893
cluster4,SouthAmerica,NorthAmerica,4069614
cluster2,SouthAmerica,Asia,22658126
cluster4,SouthAmerica,NorthAmerica,7200201
cluster4,SouthAmerica,Europe,12708273
cluster4,SouthAmerica,Europe,10052245
cluster4,SouthAmerica,Europe,11204657
cluster4,SouthAmerica,NorthAmerica,3981261
cluster3,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,Europe,9393985
cluster4,SouthAmerica,NorthAmerica,4406128
cluster4,SouthAmerica,Europe,11233688
cluster4,SouthAmerica,MiddleEast,11896996
cluster4,SouthAmerica,Europe,8724708
cluster4,SouthAmerica,NorthAmerica,3785402
cluster4,SouthAmerica,NorthAmerica,3708440
cluster3,Europe,Europe,2610189
cluster0,Europe,NorthAmerica,11276712
cluster3,Europe,Europe,1569992
cluster3,Europe,Europe,1896990
cluster1,Europe,NorthAmerica,12600025
cluster3,Europe,Europe,2502629
cluster1,Europe,NorthAmerica,12375999
cluster3,Europe,MiddleEast,2255855
cluster1,Europe,NorthAmerica,14574650
cluster0,Europe,Europe,2369319
cluster0,Europe,Europe,2026960
cluster3,Europe,Europe,1460213
cluster1,Europe,NorthAmerica,11676760
cluster3,Europe,SouthAmerica,13694349
cluster0,Europe,NorthAmerica,11751957
cluster0,Europe,Asia,1467631
cluster1,Europe,NorthAmerica,12517394
cluster0,Europe,NorthAmerica,11784291
cluster4,Europe,NorthAmerica,12271530
cluster0,Europe,NorthAmerica,13872235
cluster2,Europe,Asia,9238068
cluster3,Europe,MiddleEast,2965519
cluster4,Europe,NorthAmerica,16433240
cluster1,Europe,NorthAmerica,11018480
cluster4,Europe,SouthAmerica,12099070
cluster3,Europe,NorthAmerica,2927173
cluster3,Europe,Europe,2341466
cluster2,Europe,Asia,11402358
cluster2,Europe,Asia,11407959
cluster4,Europe,SouthAmerica,11625192
cluster3,Europe,Europe,1796256
cluster4,Europe,Asia,10060279
cluster0,Europe,MiddleEast,2151951
cluster3,Europe,Europe,922045
cluster3,Europe,MiddleEast,2255855
cluster1,Europe,MiddleEast,1953724
cluster4,Europe,Asia,11464185
cluster1,Europe,NorthAmerica,16342209
cluster3,Europe,Europe,1845021
cluster1,Europe,NorthAmerica,11613291
cluster1,Europe,NorthAmerica,13181008
cluster2,Europe,Asia,12630273
cluster0,Europe,Europe,780559
cluster2,Europe,Asia,9238068
cluster1,Europe,NorthAmerica,12451568
cluster1,Europe,NorthAmerica,12780477
cluster0,Europe,NorthAmerica,11439590
cluster3,Europe,Europe,2269805
cluster3,Europe,Europe,2396904
cluster2,Europe,Asia,10778144
cluster1,Europe,NorthAmerica,16210264
cluster1,Europe,MiddleEast,2606276
cluster2,Europe,Asia,12390403
cluster4,Europe,NorthAmerica,12542170
cluster0,Europe,Europe,3834008
cluster1,Europe,NorthAmerica,13238137
cluster2,Europe,NorthAmerica,16443788
cluster2,Europe,Asia,12390403
cluster3,Europe,Europe,1576672
cluster1,Europe,NorthAmerica,14628509
cluster3,Europe,Europe,1876348
cluster3,Europe,Europe,4448713
cluster1,Europe,NorthAmerica,13721226
cluster3,Europe,MiddleEast,2270376
cluster1,Europe,NorthAmerica,12319947
cluster1,Europe,NorthAmerica,16045506
cluster3,Europe,Europe,1464581
cluster3,Europe,Europe,1567348
cluster1,Europe,NorthAmerica,16511330
cluster4,Europe,SouthAmerica,13694349
cluster0,Europe,Europe,1182155
cluster1,Europe,NorthAmerica,16443788
cluster0,Europe,Europe,2494242
cluster1,Europe,NorthAmerica,13635328
cluster4,Europe,NorthAmerica,16450229
cluster2,Europe,SouthAmerica,13694349
cluster3,Europe,Europe,4448713
cluster3,Europe,Europe,2595994
cluster3,Europe,Europe,1877440
cluster3,Europe,NorthAmerica,2927173
cluster1,Europe,Asia,1467631
cluster0,Europe,Europe,2241140
cluster3,Europe,Europe,2015902
cluster1,Europe,NorthAmerica,12599887
cluster2,Europe,Asia,12630273
cluster1,Europe,NorthAmerica,16484062
cluster3,Europe,Europe,922045
cluster3,Europe,Europe,3235834
cluster3,Europe,Europe,2220059
cluster1,Europe,NorthAmerica,11012249
cluster2,Europe,SouthAmerica,11625192
cluster3,Europe,Europe,3834008
cluster1,Europe,NorthAmerica,13635841
cluster3,Europe,Europe,2184699
cluster3,Europe,MiddleEast,2507755
cluster3,Europe,Europe,4439827
cluster0,Europe,NorthAmerica,11128205
cluster0,Europe,NorthAmerica,11492751
cluster3,Europe,Europe,2682854
cluster0,Europe,NorthAmerica,7337967
cluster3,Europe,Europe,3224887
cluster3,Europe,Europe,2545401
cluster1,Europe,NorthAmerica,8730057
cluster3,Europe,Europe,1986748
cluster1,Europe,NorthAmerica,8366135
cluster3,Europe,MiddleEast,3635392
cluster0,Europe,Europe,2416161
cluster0,Europe,Europe,2461604
cluster3,Europe,Europe,3268505
cluster1,Europe,NorthAmerica,7818792
cluster3,Europe,SouthAmerica,8725910
cluster0,Europe,NorthAmerica,7754316
cluster1,Europe,Asia,5488900
cluster4,Europe,NorthAmerica,8603048
cluster0,Europe,NorthAmerica,7870298
cluster4,Europe,NorthAmerica,8259601
cluster1,Europe,NorthAmerica,9875642
cluster2,Europe,Asia,12867454
cluster0,Europe,MiddleEast,4964871
cluster4,Europe,NorthAmerica,12589911
cluster1,Europe,NorthAmerica,7127035
cluster4,Europe,SouthAmerica,7403924
cluster3,Europe,NorthAmerica,1733604
cluster3,Europe,Europe,2161787
cluster2,Europe,Asia,15154190
cluster2,Europe,Asia,15162408
cluster4,Europe,SouthAmerica,6856916
cluster3,Europe,Europe,2683463
cluster4,Europe,Asia,13762082
cluster0,Europe,MiddleEast,3317226
cluster3,Europe,Europe,3653429
cluster3,Europe,MiddleEast,3635392
cluster0,Europe,MiddleEast,4221127
cluster2,Europe,Asia,15218889
cluster1,Europe,NorthAmerica,12567297
cluster3,Europe,Europe,2736666
cluster1,Europe,NorthAmerica,7758455
cluster1,Europe,NorthAmerica,9365170
cluster2,Europe,Asia,16401115
cluster3,Europe,Europe,3773650
cluster2,Europe,Asia,12867454
cluster1,Europe,NorthAmerica,8576036
cluster0,Europe,NorthAmerica,8932518
cluster0,Europe,NorthAmerica,7493803
cluster3,Europe,Europe,2179358
cluster3,Europe,Europe,2049758
cluster2,Europe,Asia,14510014
cluster4,Europe,NorthAmerica,12341701
cluster2,Europe,Asia,16157920
cluster4,Europe,NorthAmerica,8648600
cluster0,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9383898
cluster2,Europe,NorthAmerica,12603545
cluster2,Europe,Asia,16157920
cluster3,Europe,Europe,3293819
cluster1,Europe,NorthAmerica,10890457
cluster3,Europe,Europe,2739030
cluster3,Europe,Europe,0
cluster1,Europe,NorthAmerica,9756265
cluster3,Europe,MiddleEast,3413716
cluster1,Europe,NorthAmerica,8344542
cluster4,Europe,NorthAmerica,12169408
cluster3,Europe,Europe,3000433
cluster3,Europe,Europe,3009905
cluster1,Europe,NorthAmerica,12742003
cluster2,Europe,SouthAmerica,8725910
cluster0,Europe,Europe,4629769
cluster4,Europe,NorthAmerica,12603545
cluster0,Europe,Europe,1951514
cluster1,Europe,NorthAmerica,9620787
cluster4,Europe,NorthAmerica,12613302
cluster4,Europe,SouthAmerica,8725910
cluster3,Europe,Europe,4448713
cluster3,Europe,Europe,1859266
cluster3,Europe,Europe,2579141
cluster3,Europe,NorthAmerica,1733604
cluster1,Europe,Asia,5488900
cluster3,Europe,Europe,2352145
cluster3,Europe,Europe,2426706
cluster1,Europe,NorthAmerica,8730385
cluster2,Europe,Asia,16401115
cluster1,Europe,NorthAmerica,12719070
cluster3,Europe,Europe,3653429
cluster0,Europe,Europe,1285868
cluster3,Europe,Europe,2216223
cluster1,Europe,NorthAmerica,7179513
cluster4,Europe,SouthAmerica,6856916
cluster0,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9619575
cluster3,Europe,Europe,2250158
cluster0,Europe,MiddleEast,3807540
cluster3,Europe,Europe,229416
cluster1,Europe,NorthAmerica,7201803
cluster0,Europe,NorthAmerica,7540343
cluster3,Europe,Europe,1330900
cluster0,Europe,NorthAmerica,9039951
cluster3,Europe,Europe,1650542
cluster3,Europe,Europe,770689
cluster1,Europe,NorthAmerica,10419185
cluster3,Europe,Europe,178632
cluster1,Europe,NorthAmerica,10097197
cluster3,Europe,MiddleEast,2111248
cluster1,Europe,NorthAmerica,12419993
cluster0,Europe,Europe,810970
cluster3,Europe,Europe,605467
cluster3,Europe,Europe,1442876
cluster1,Europe,NorthAmerica,9497883
cluster3,Europe,SouthAmerica,10762529
cluster1,Europe,NorthAmerica,9478362
cluster3,Europe,Asia,3635079
cluster1,Europe,NorthAmerica,10305042
cluster1,Europe,NorthAmerica,9567765
cluster0,Europe,NorthAmerica,9990838
cluster1,Europe,NorthAmerica,11608724
cluster2,Europe,Asia,11230986
cluster3,Europe,MiddleEast,3526894
cluster1,Europe,NorthAmerica,14288717
cluster0,Europe,NorthAmerica,8811528
cluster4,Europe,SouthAmerica,9294702
cluster3,Europe,NorthAmerica,951563
cluster3,Europe,Europe,336047
cluster2,Europe,Asia,13471404
cluster2,Europe,Asia,13477550
cluster4,Europe,SouthAmerica,8817047
cluster3,Europe,Europe,968346
cluster2,Europe,Asia,12099011
cluster0,Europe,MiddleEast,1748758
cluster3,Europe,Europe,1789638
cluster3,Europe,MiddleEast,2111248
cluster0,Europe,MiddleEast,2570413
cluster4,Europe,Asia,13534323
cluster1,Europe,NorthAmerica,14251010
cluster0,Europe,Europe,906443
cluster1,Europe,NorthAmerica,9436063
cluster1,Europe,NorthAmerica,11042367
cluster2,Europe,Asia,14712359
cluster0,Europe,Europe,1986583
cluster2,Europe,Asia,11230986
cluster1,Europe,NorthAmerica,10265910
cluster1,Europe,NorthAmerica,10616301
cluster1,Europe,NorthAmerica,9199186
cluster3,Europe,Europe,324617
cluster3,Europe,Europe,200662
cluster2,Europe,Asia,12837312
cluster0,Europe,NorthAmerica,14046167
cluster0,Europe,MiddleEast,3204950
cluster2,Europe,Asia,14470732
cluster1,Europe,NorthAmerica,10344441
cluster0,Europe,Europe,1235877
cluster1,Europe,NorthAmerica,11072168
cluster2,Europe,NorthAmerica,14301634
cluster2,Europe,Asia,14470732
cluster3,Europe,Europe,1741854
cluster1,Europe,NorthAmerica,12557811
cluster3,Europe,Europe,924331
cluster3,Europe,Europe,1859266
cluster1,Europe,NorthAmerica,11479137
cluster0,Europe,MiddleEast,1899034
cluster0,Europe,NorthAmerica,10064424
cluster1,Europe,NorthAmerica,13875318
cluster3,Europe,Europe,1140138
cluster3,Europe,Europe,1162039
cluster1,Europe,NorthAmerica,14425496
cluster2,Europe,SouthAmerica,10762529
cluster3,Europe,Europe,2968918
cluster1,Europe,NorthAmerica,14301634
cluster0,Europe,Europe,112263
cluster1,Europe,NorthAmerica,11358526
cluster1,Europe,NorthAmerica,14310612
cluster4,Europe,SouthAmerica,10762529
cluster3,Europe,Europe,2595994
cluster3,Europe,Europe,1859266
cluster3,Europe,Europe,838108
cluster3,Europe,NorthAmerica,951563
cluster3,Europe,Asia,3635079
cluster0,Europe,Europe,585620
cluster3,Europe,Europe,668303
cluster1,Europe,NorthAmerica,10419374
cluster2,Europe,Asia,14712359
cluster1,Europe,NorthAmerica,14401742
cluster3,Europe,Europe,1789638
cluster3,Europe,Europe,646793
cluster3,Europe,Europe,454905
cluster1,Europe,NorthAmerica,8844730
cluster4,Europe,SouthAmerica,8817047
cluster3,Europe,Europe,1235877
cluster1,Europe,NorthAmerica,11357853
cluster3,Europe,Europe,444319
cluster3,Europe,MiddleEast,2372333
cluster3,Europe,Europe,1831277
cluster0,Europe,NorthAmerica,8898667
cluster1,Europe,NorthAmerica,9248218
cluster3,Europe,Europe,1722529
cluster0,Europe,NorthAmerica,9487439
cluster3,Europe,Europe,834926
cluster0,Europe,Europe,94496
cluster1,Europe,NorthAmerica,10843519
cluster3,Europe,Europe,836402
cluster1,Europe,NorthAmerica,10564947
cluster3,Europe,MiddleEast,2181216
cluster0,Europe,Europe,1183576
cluster0,Europe,Europe,588338
cluster3,Europe,Europe,1161563
cluster1,Europe,NorthAmerica,9919185
cluster3,Europe,SouthAmerica,11621122
cluster0,Europe,NorthAmerica,9943744
cluster3,Europe,Asia,3108853
cluster1,Europe,NorthAmerica,10743176
cluster0,Europe,NorthAmerica,10006681
cluster4,Europe,NorthAmerica,10459484
cluster0,Europe,NorthAmerica,12068458
cluster2,Europe,Asia,10929724
cluster3,Europe,MiddleEast,3531046
cluster1,Europe,NorthAmerica,14701746
cluster1,Europe,NorthAmerica,9244213
cluster4,Europe,SouthAmerica,10155571
cluster3,Europe,NorthAmerica,1091553
cluster3,Europe,Europe,759780
cluster2,Europe,Asia,13089647
cluster2,Europe,Asia,13094012
cluster4,Europe,SouthAmerica,9614468
cluster0,Europe,Europe,133503
cluster4,Europe,Asia,11743542
cluster0,Europe,MiddleEast,1837807
cluster3,Europe,Europe,1248480
cluster3,Europe,MiddleEast,2181216
cluster1,Europe,MiddleEast,2441405
cluster2,Europe,Asia,13150907
cluster1,Europe,NorthAmerica,14645019
cluster3,Europe,Europe,805297
cluster1,Europe,NorthAmerica,9856426
cluster1,Europe,NorthAmerica,11449593
cluster2,Europe,Asia,14324051
cluster3,Europe,Europe,1187130
cluster2,Europe,Asia,10929724
cluster1,Europe,NorthAmerica,10692093
cluster1,Europe,NorthAmerica,11033685
cluster0,Europe,NorthAmerica,9648671
cluster3,Europe,Europe,564458
cluster3,Europe,Europe,649408
cluster2,Europe,Asia,12469023
cluster4,Europe,NorthAmerica,14466036
cluster1,Europe,MiddleEast,3166980
cluster2,Europe,Asia,14083932
cluster0,Europe,NorthAmerica,10776134
cluster0,Europe,Europe,1991081
cluster1,Europe,NorthAmerica,11491208
cluster2,Europe,NorthAmerica,14713846
cluster2,Europe,Asia,14083932
cluster3,Europe,Europe,930280
cluster1,Europe,NorthAmerica,12940178
cluster3,Europe,Europe,868057
cluster3,Europe,Europe,2579141
cluster1,Europe,NorthAmerica,11930295
cluster0,Europe,MiddleEast,2014587
cluster1,Europe,NorthAmerica,10521692
cluster1,Europe,NorthAmerica,14297415
cluster3,Europe,Europe,628741
cluster3,Europe,Europe,863342
cluster1,Europe,NorthAmerica,14817760
cluster4,Europe,SouthAmerica,11621122
cluster0,Europe,Europe,2128142
cluster1,Europe,NorthAmerica,14713846
cluster0,Europe,Europe,725832
cluster1,Europe,NorthAmerica,11824083
cluster4,Europe,NorthAmerica,14721949
cluster4,Europe,SouthAmerica,11621122
cluster3,Europe,Europe,1877440
cluster3,Europe,Europe,2579141
cluster3,Europe,Europe,838108
cluster3,Europe,NorthAmerica,1091553
cluster3,Europe,Asia,3108853
cluster0,Europe,Europe,881122
cluster3,Europe,Europe,169750
cluster1,Europe,NorthAmerica,10843564
cluster2,Europe,Asia,14324051
cluster1,Europe,NorthAmerica,14792660
cluster3,Europe,Europe,1248480
cluster3,Europe,Europe,1473935
cluster3,Europe,Europe,387665
cluster1,Europe,NorthAmerica,9258625
cluster4,Europe,SouthAmerica,9614468
cluster3,Europe,Europe,1991081
cluster1,Europe,NorthAmerica,11823899
cluster3,Europe,Europe,397808
cluster3,Europe,MiddleEast,2487353
cluster3,Europe,Europe,2593580
cluster0,Europe,NorthAmerica,9342420
cluster1,Europe,NorthAmerica,9699728
cluster3,NorthAmerica,Europe,2284459
cluster1,NorthAmerica,NorthAmerica,8394203
cluster3,NorthAmerica,Europe,1521167
cluster3,NorthAmerica,Europe,1111272
cluster1,NorthAmerica,NorthAmerica,9752748
cluster3,NorthAmerica,Europe,1119749
cluster1,NorthAmerica,NorthAmerica,9466055
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,Europe,1752085
cluster0,NorthAmerica,Europe,1357063
cluster3,NorthAmerica,Europe,2168374
cluster1,NorthAmerica,NorthAmerica,8829250
cluster3,NorthAmerica,SouthAmerica,10579428
cluster0,NorthAmerica,NorthAmerica,8847193
cluster3,NorthAmerica,Asia,4200187
cluster1,NorthAmerica,NorthAmerica,9649825
cluster0,NorthAmerica,NorthAmerica,8914072
cluster4,NorthAmerica,NorthAmerica,9360787
cluster1,NorthAmerica,NorthAmerica,10965417
cluster2,NorthAmerica,Asia,12065852
cluster3,NorthAmerica,MiddleEast,4436571
cluster1,NorthAmerica,NorthAmerica,13608831
cluster1,NorthAmerica,NorthAmerica,8152940
cluster4,NorthAmerica,SouthAmerica,9238725
cluster0,NorthAmerica,NorthAmerica,0
cluster3,NorthAmerica,Europe,1228577
cluster2,NorthAmerica,Asia,14181505
cluster2,NorthAmerica,Asia,14184469
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1141508
cluster4,NorthAmerica,Asia,12846153
cluster0,NorthAmerica,MiddleEast,2656430
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,MiddleEast,3410088
cluster4,NorthAmerica,Asia,14241745
cluster1,NorthAmerica,NorthAmerica,13559209
cluster3,NorthAmerica,Europe,1683285
cluster1,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,NorthAmerica,10361912
cluster2,NorthAmerica,Asia,15416885
cluster3,NorthAmerica,Europe,2177569
cluster2,NorthAmerica,Asia,12065852
cluster1,NorthAmerica,NorthAmerica,9601075
cluster1,NorthAmerica,NorthAmerica,9944145
cluster0,NorthAmerica,NorthAmerica,8554970
cluster3,NorthAmerica,Europe,1062467
cluster3,NorthAmerica,Europe,980949
cluster2,NorthAmerica,Asia,13569526
cluster1,NorthAmerica,NorthAmerica,13370391
cluster2,NorthAmerica,Asia,15177223
cluster1,NorthAmerica,NorthAmerica,9684005
cluster0,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10401095
cluster2,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Asia,15177223
cluster3,NorthAmerica,Europe,1578922
cluster1,NorthAmerica,NorthAmerica,11856846
cluster3,NorthAmerica,Europe,1726063
cluster3,NorthAmerica,Europe,1733604
cluster1,NorthAmerica,NorthAmerica,10830723
cluster0,NorthAmerica,MiddleEast,2818123
cluster1,NorthAmerica,NorthAmerica,9425014
cluster1,NorthAmerica,NorthAmerica,13201198
cluster3,NorthAmerica,Europe,1692401
cluster3,NorthAmerica,Europe,1858778
cluster1,NorthAmerica,NorthAmerica,13732246
cluster2,NorthAmerica,SouthAmerica,10579428
cluster0,NorthAmerica,Europe,2904141
cluster1,NorthAmerica,NorthAmerica,13621293
cluster0,NorthAmerica,Europe,931218
cluster1,NorthAmerica,NorthAmerica,10720305
cluster1,NorthAmerica,NorthAmerica,13629790
cluster4,NorthAmerica,SouthAmerica,10579428
cluster3,NorthAmerica,Europe,2927173
cluster3,NorthAmerica,Europe,1733604
cluster0,NorthAmerica,Europe,951563
cluster3,NorthAmerica,Europe,1091553
cluster3,NorthAmerica,Asia,4200187
cluster3,NorthAmerica,Europe,1485651
cluster3,NorthAmerica,Europe,1009580
cluster1,NorthAmerica,NorthAmerica,9752820
cluster2,NorthAmerica,Asia,15416885
cluster1,NorthAmerica,NorthAmerica,13707447
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,Europe,1154215
cluster0,NorthAmerica,Europe,899127
cluster1,NorthAmerica,NorthAmerica,8169597
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10719961
cluster3,NorthAmerica,Europe,980097
cluster3,NorthAmerica,MiddleEast,3299982
cluster3,NorthAmerica,Europe,1825651
cluster0,NorthAmerica,NorthAmerica,8249789
cluster0,NorthAmerica,NorthAmerica,8605679
cluster1,Asia,Europe,3088652
cluster0,Asia,NorthAmerica,12596552
cluster1,Asia,Europe,3005312
cluster3,Asia,Europe,3095676
cluster1,Asia,NorthAmerica,13942772
cluster3,Asia,Europe,3493871
cluster1,Asia,NorthAmerica,13688865
cluster1,Asia,MiddleEast,2294937
cluster4,Asia,Europe,3114901
cluster0,Asia,Europe,3028167
cluster3,Asia,Europe,2207230
cluster1,Asia,NorthAmerica,13017030
cluster0,Asia,SouthAmerica,14531663
cluster0,Asia,NorthAmerica,13062044
cluster3,Asia,Asia,0
cluster1,Asia,NorthAmerica,13850672
cluster4,Asia,NorthAmerica,13113003
cluster4,Asia,NorthAmerica,13583019
cluster4,Asia,NorthAmerica,15202230
cluster2,Asia,Asia,7650745
cluster1,Asia,MiddleEast,2165750
cluster4,Asia,NorthAmerica,17801855
cluster4,Asia,NorthAmerica,12347377
cluster2,Asia,SouthAmerica,12812009
cluster3,Asia,NorthAmerica,4200187
cluster3,Asia,Europe,3317658
cluster2,Asia,Asia,9975636
cluster2,Asia,Asia,9983943
cluster2,Asia,SouthAmerica,12540045
cluster3,Asia,Europe,3066517
cluster4,Asia,Asia,8590431
cluster0,Asia,MiddleEast,2428343
cluster3,Asia,Europe,1872664
cluster1,Asia,MiddleEast,2294937
cluster1,Asia,MiddleEast,1674297
cluster2,Asia,Asia,10039883
cluster4,Asia,NorthAmerica,17718794
cluster3,Asia,Europe,2739230
cluster1,Asia,NorthAmerica,12953890
cluster1,Asia,NorthAmerica,14537529
cluster2,Asia,Asia,11210654
cluster0,Asia,Europe,2212954
cluster2,Asia,Asia,7650745
cluster4,Asia,NorthAmerica,13792366
cluster1,Asia,NorthAmerica,14128627
cluster4,Asia,NorthAmerica,12758962
cluster3,Asia,Europe,3331253
cluster3,Asia,Europe,3459793
cluster2,Asia,Asia,9327720
cluster4,Asia,NorthAmerica,17575513
cluster1,Asia,MiddleEast,1926209
cluster2,Asia,Asia,10968998
cluster4,Asia,NorthAmerica,13879800
cluster0,Asia,Europe,4853731
cluster1,Asia,NorthAmerica,14587333
cluster2,Asia,NorthAmerica,17812706
cluster2,Asia,Asia,10968998
cluster0,Asia,Europe,3024718
cluster1,Asia,NorthAmerica,16007285
cluster3,Asia,Europe,2736840
cluster1,Asia,Europe,5488900
cluster4,Asia,NorthAmerica,15054445
cluster0,Asia,MiddleEast,2443290
cluster1,Asia,NorthAmerica,13639397
cluster4,Asia,NorthAmerica,17408935
cluster3,Asia,Europe,2536805
cluster3,Asia,Europe,2470667
cluster4,Asia,NorthAmerica,17889590
cluster2,Asia,SouthAmerica,14531663
cluster0,Asia,Europe,2476532
cluster4,Asia,NorthAmerica,17812706
cluster0,Asia,Europe,3556215
cluster4,Asia,NorthAmerica,14960053
cluster4,Asia,NorthAmerica,17819449
cluster2,Asia,SouthAmerica,14531663
cluster1,Asia,Europe,1467631
cluster1,Asia,Europe,5488900
cluster0,Asia,Europe,3635079
cluster3,Asia,Europe,3108853
cluster3,Asia,NorthAmerica,4200187
cluster0,Asia,Europe,3126976
cluster3,Asia,Europe,3205897
cluster1,Asia,NorthAmerica,13942728
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,17863116
cluster0,Asia,Europe,1872664
cluster1,Asia,Europe,4200745
cluster3,Asia,Europe,3369803
cluster1,Asia,NorthAmerica,12354256
cluster2,Asia,SouthAmerica,12540045
cluster1,Asia,Europe,4853731
cluster4,Asia,NorthAmerica,14960308
cluster3,Asia,Europe,3309809
cluster1,Asia,MiddleEast,2385580
cluster1,Asia,Europe,5427802
cluster0,Asia,NorthAmerica,12449853
cluster4,Asia,NorthAmerica,12811003
cluster3,Europe,Europe,863942
cluster1,Europe,NorthAmerica,9603496
cluster3,Europe,Europe,1687446
cluster3,Europe,Europe,786698
cluster1,Europe,NorthAmerica,10985490
cluster3,Europe,Europe,410255
cluster1,Europe,NorthAmerica,10656960
cluster3,Europe,MiddleEast,1535987
cluster0,Europe,Europe,308797
cluster0,Europe,Europe,303857
cluster3,Europe,Europe,916673
cluster0,Europe,NorthAmerica,10065515
cluster3,Europe,SouthAmerica,11186876
cluster0,Europe,NorthAmerica,10038529
cluster0,Europe,Asia,3126976
cluster0,Europe,NorthAmerica,10869233
cluster0,Europe,NorthAmerica,10132322
cluster4,Europe,NorthAmerica,10550444
cluster0,Europe,NorthAmerica,12170634
cluster2,Europe,Asia,10614884
cluster3,Europe,MiddleEast,2948114
cluster4,Europe,NorthAmerica,14856321
cluster0,Europe,NorthAmerica,9377935
cluster4,Europe,SouthAmerica,9654498
cluster3,Europe,NorthAmerica,1485651
cluster3,Europe,Europe,259369
cluster2,Europe,Asia,12896666
cluster2,Europe,Asia,12903692
cluster4,Europe,SouthAmerica,9255063
cluster3,Europe,Europe,1002742
cluster2,Europe,Asia,11514077
cluster0,Europe,MiddleEast,1172360
cluster3,Europe,Europe,1354192
cluster3,Europe,MiddleEast,1535987
cluster1,Europe,MiddleEast,1985052
cluster4,Europe,Asia,12960273
cluster4,Europe,NorthAmerica,14821002
cluster3,Europe,Europe,402635
cluster1,Europe,NorthAmerica,10003922
cluster1,Europe,NorthAmerica,11611059
cluster2,Europe,Asia,14137906
cluster3,Europe,Europe,1769119
cluster2,Europe,Asia,10614884
cluster1,Europe,NorthAmerica,10832028
cluster0,Europe,NorthAmerica,11183598
cluster0,Europe,NorthAmerica,9762240
cluster3,Europe,Europe,441257
cluster3,Europe,Europe,504261
cluster2,Europe,Asia,12256095
cluster4,Europe,NorthAmerica,14613275
cluster3,Europe,MiddleEast,2621565
cluster2,Europe,Asia,13895945
cluster0,Europe,NorthAmerica,10909618
cluster0,Europe,Europe,1721207
cluster1,Europe,NorthAmerica,11638899
cluster2,Europe,NorthAmerica,14869293
cluster2,Europe,Asia,13895945
cluster3,Europe,Europe,1784245
cluster1,Europe,NorthAmerica,13130642
cluster3,Europe,Europe,391054
cluster3,Europe,Europe,2352145
cluster4,Europe,NorthAmerica,12041691
cluster0,Europe,MiddleEast,1329679
cluster0,Europe,NorthAmerica,10625759
cluster0,Europe,NorthAmerica,14442169
cluster3,Europe,Europe,798767
cluster3,Europe,Europe,686629
cluster1,Europe,NorthAmerica,14995881
cluster4,Europe,SouthAmerica,11186876
cluster0,Europe,Europe,2834945
cluster1,Europe,NorthAmerica,14869293
cluster0,Europe,Europe,563159
cluster1,Europe,NorthAmerica,11919581
cluster4,Europe,NorthAmerica,14878329
cluster4,Europe,SouthAmerica,11186876
cluster3,Europe,Europe,2241140
cluster3,Europe,Europe,2352145
cluster0,Europe,Europe,585620
cluster3,Europe,Europe,881122
cluster3,Europe,NorthAmerica,1485651
cluster0,Europe,Asia,3126976
cluster3,Europe,Europe,759227
cluster1,Europe,NorthAmerica,10985703
cluster2,Europe,Asia,14137906
cluster1,Europe,NorthAmerica,14972438
cluster3,Europe,Europe,1354192
cluster3,Europe,Europe,1068264
cluster3,Europe,Europe,674029
cluster1,Europe,NorthAmerica,9414392
cluster4,Europe,SouthAmerica,9255063
cluster3,Europe,Europe,1721207
cluster1,Europe,NorthAmerica,11918863
cluster0,Europe,Europe,593424
cluster3,Europe,MiddleEast,1808233
cluster3,Europe,Europe,2286482
cluster0,Europe,NorthAmerica,9463013
cluster0,Europe,NorthAmerica,9810881
cluster3,Europe,Europe,1617201
cluster0,Europe,NorthAmerica,9393673
cluster3,Europe,Europe,996830
cluster3,Europe,Europe,118671
cluster1,Europe,NorthAmerica,10755221
cluster3,Europe,Europe,671698
cluster1,Europe,NorthAmerica,10467619
cluster3,Europe,MiddleEast,2142712
cluster0,Europe,Europe,1067202
cluster0,Europe,Europe,487592
cluster3,Europe,Europe,1177824
cluster1,Europe,NorthAmerica,9831003
cluster3,Europe,SouthAmerica,11445893
cluster0,Europe,NorthAmerica,9846599
cluster3,Europe,Asia,3205897
cluster1,Europe,NorthAmerica,10651995
cluster0,Europe,NorthAmerica,9914958
cluster4,Europe,NorthAmerica,10361926
cluster0,Europe,NorthAmerica,11973364
cluster2,Europe,Asia,10990259
cluster3,Europe,MiddleEast,3516553
cluster1,Europe,NorthAmerica,14617186
cluster1,Europe,NorthAmerica,9153293
cluster4,Europe,SouthAmerica,9980129
cluster3,Europe,NorthAmerica,1009580
cluster3,Europe,Europe,608582
cluster2,Europe,Asia,13166485
cluster2,Europe,Asia,13171173
cluster4,Europe,SouthAmerica,9451202
cluster3,Europe,Europe,301013
cluster4,Europe,Asia,11814966
cluster0,Europe,MiddleEast,1790326
cluster3,Europe,Europe,1334460
cluster3,Europe,MiddleEast,2142712
cluster1,Europe,MiddleEast,2446914
cluster4,Europe,Asia,13228063
cluster1,Europe,NorthAmerica,14564510
cluster3,Europe,Europe,756245
cluster1,Europe,NorthAmerica,9768398
cluster1,Europe,NorthAmerica,11365118
cluster2,Europe,Asia,14402385
cluster3,Europe,Europe,1345354
cluster2,Europe,Asia,10990259
cluster1,Europe,NorthAmerica,10603339
cluster1,Europe,NorthAmerica,10946912
cluster0,Europe,NorthAmerica,9554595
cluster0,Europe,Europe,402786
cluster3,Europe,Europe,480733
cluster2,Europe,Asia,12543181
cluster4,Europe,NorthAmerica,14379966
cluster3,Europe,MiddleEast,3159075
cluster2,Europe,Asia,14161951
cluster0,Europe,NorthAmerica,10686291
cluster0,Europe,Europe,1831844
cluster1,Europe,NorthAmerica,11404308
cluster2,Europe,NorthAmerica,14629464
cluster2,Europe,Asia,14161951
cluster3,Europe,Europe,1091130
cluster1,Europe,NorthAmerica,12861546
cluster3,Europe,Europe,813912
cluster3,Europe,Europe,2426706
cluster1,Europe,NorthAmerica,11836927
cluster3,Europe,MiddleEast,1964745
cluster1,Europe,NorthAmerica,10426486
cluster1,Europe,NorthAmerica,14210832
cluster3,Europe,Europe,682914
cluster3,Europe,Europe,869787
cluster1,Europe,NorthAmerica,14737675
cluster4,Europe,SouthAmerica,11445893
cluster0,Europe,Europe,2298274
cluster1,Europe,NorthAmerica,14629464
cluster0,Europe,Europe,556049
cluster1,Europe,NorthAmerica,11727703
cluster4,Europe,NorthAmerica,14637756
cluster4,Europe,SouthAmerica,11445893
cluster3,Europe,Europe,2015902
cluster3,Europe,Europe,2426706
cluster3,Europe,Europe,668303
cluster3,Europe,Europe,169750
cluster3,Europe,NorthAmerica,1009580
cluster3,Europe,Asia,3205897
cluster0,Europe,Europe,759227
cluster1,Europe,NorthAmerica,10755296
cluster2,Europe,Asia,14402385
cluster1,Europe,NorthAmerica,14712857
cluster3,Europe,Europe,1334460
cluster3,Europe,Europe,1305018
cluster3,Europe,Europe,219649
cluster1,Europe,NorthAmerica,9171524
cluster4,Europe,SouthAmerica,9451202
cluster3,Europe,Europe,1831844
cluster1,Europe,NorthAmerica,11727418
cluster3,Europe,Europe,229819
cluster3,Europe,MiddleEast,2443300
cluster3,Europe,Europe,2434641
cluster0,Europe,NorthAmerica,9249322
cluster0,Europe,NorthAmerica,9605270
cluster1,NorthAmerica,Europe,11404566
cluster3,NorthAmerica,NorthAmerica,1388232
cluster1,NorthAmerica,Europe,11032094
cluster1,NorthAmerica,Europe,10861618
cluster0,NorthAmerica,NorthAmerica,303
cluster1,NorthAmerica,Europe,10583159
cluster3,NorthAmerica,NorthAmerica,374180
cluster1,NorthAmerica,MiddleEast,12352526
cluster4,NorthAmerica,Europe,11109874
cluster0,NorthAmerica,Europe,11000823
cluster1,NorthAmerica,Europe,11847182
cluster3,NorthAmerica,NorthAmerica,917063
cluster1,NorthAmerica,SouthAmerica,4069614
cluster0,NorthAmerica,NorthAmerica,977311
cluster1,NorthAmerica,Asia,13942728
cluster3,NorthAmerica,NorthAmerica,124939
cluster3,NorthAmerica,NorthAmerica,856739
cluster3,NorthAmerica,NorthAmerica,479889
cluster3,NorthAmerica,NorthAmerica,1130604
cluster4,NorthAmerica,Asia,21635090
cluster1,NorthAmerica,MiddleEast,13647548
cluster3,NorthAmerica,NorthAmerica,3845356
cluster0,NorthAmerica,NorthAmerica,1605616
cluster1,NorthAmerica,SouthAmerica,5382262
cluster1,NorthAmerica,NorthAmerica,9752820
cluster1,NorthAmerica,Europe,10752976
cluster4,NorthAmerica,Asia,23758244
cluster2,NorthAmerica,Asia,23761500
cluster4,NorthAmerica,SouthAmerica,4085583
cluster1,NorthAmerica,Europe,10883880
cluster4,NorthAmerica,Asia,22422068
cluster4,NorthAmerica,MiddleEast,12031954
cluster1,NorthAmerica,Europe,12085249
cluster1,NorthAmerica,MiddleEast,12352526
cluster1,NorthAmerica,MiddleEast,12922189
cluster1,NorthAmerica,Asia,23818712
cluster3,NorthAmerica,NorthAmerica,3817437
cluster1,NorthAmerica,Europe,11318314
cluster3,NorthAmerica,NorthAmerica,978560
cluster3,NorthAmerica,NorthAmerica,625959
cluster1,NorthAmerica,Asia,24998689
cluster1,NorthAmerica,Europe,11817322
cluster4,NorthAmerica,Asia,21635090
cluster3,NorthAmerica,NorthAmerica,153788
cluster0,NorthAmerica,NorthAmerica,199169
cluster3,NorthAmerica,NorthAmerica,1232226
cluster1,NorthAmerica,Europe,10687367
cluster1,NorthAmerica,Europe,10566409
cluster4,NorthAmerica,Asia,23154464
cluster3,NorthAmerica,NorthAmerica,3600456
cluster1,NorthAmerica,Asia,24758942
cluster3,NorthAmerica,NorthAmerica,79774
cluster0,NorthAmerica,Europe,9329486
cluster3,NorthAmerica,NorthAmerica,651962
cluster2,NorthAmerica,NorthAmerica,3858608
cluster1,NorthAmerica,Asia,24758942
cluster1,NorthAmerica,Europe,11037837
cluster0,NorthAmerica,NorthAmerica,2130701
cluster1,NorthAmerica,Europe,11339528
cluster1,NorthAmerica,Europe,8730385
cluster3,NorthAmerica,NorthAmerica,1018962
cluster1,NorthAmerica,MiddleEast,12132090
cluster3,NorthAmerica,NorthAmerica,387546
cluster3,NorthAmerica,NorthAmerica,3429168
cluster1,NorthAmerica,Europe,11432993
cluster1,NorthAmerica,Europe,11551316
cluster3,NorthAmerica,NorthAmerica,3991309
cluster1,NorthAmerica,SouthAmerica,4069614
cluster4,NorthAmerica,Europe,12096378
cluster3,NorthAmerica,NorthAmerica,3858608
cluster2,NorthAmerica,Europe,10477006
cluster3,NorthAmerica,NorthAmerica,872586
cluster3,NorthAmerica,NorthAmerica,3867979
cluster4,NorthAmerica,SouthAmerica,4069614
cluster1,NorthAmerica,Europe,12599887
cluster1,NorthAmerica,Europe,8730385
cluster1,NorthAmerica,Europe,10419374
cluster1,NorthAmerica,Europe,10843564
cluster1,NorthAmerica,NorthAmerica,9752820
cluster1,NorthAmerica,Asia,13942728
cluster0,NorthAmerica,Europe,10985703
cluster1,NorthAmerica,Europe,10755296
cluster1,NorthAmerica,Asia,24998689
cluster3,NorthAmerica,NorthAmerica,3968385
cluster1,NorthAmerica,Europe,12085249
cluster1,NorthAmerica,Europe,9975721
cluster1,NorthAmerica,Europe,10608618
cluster3,NorthAmerica,NorthAmerica,1569334
cluster4,NorthAmerica,SouthAmerica,4085583
cluster1,NorthAmerica,Europe,9329486
cluster3,NorthAmerica,NorthAmerica,870875
cluster1,NorthAmerica,Europe,10676417
cluster1,NorthAmerica,MiddleEast,12516187
cluster1,NorthAmerica,Europe,8867228
cluster0,NorthAmerica,NorthAmerica,1525433
cluster3,NorthAmerica,NorthAmerica,1185794
cluster4,Asia,Europe,13717563
cluster4,Asia,NorthAmerica,23639101
cluster2,Asia,Europe,14218611
cluster2,Asia,Europe,14299039
cluster1,Asia,NorthAmerica,24998354
cluster2,Asia,Europe,14545424
cluster1,Asia,NorthAmerica,24632430
cluster2,Asia,MiddleEast,12757655
cluster1,Asia,NorthAmerica,26944097
cluster2,Asia,Europe,14009073
cluster4,Asia,Europe,14132185
cluster2,Asia,Europe,13277309
cluster1,Asia,NorthAmerica,24107745
cluster4,Asia,SouthAmerica,22658126
cluster1,Asia,NorthAmerica,24040092
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,24872593
cluster4,Asia,NorthAmerica,24158931
cluster4,Asia,NorthAmerica,24528708
cluster1,Asia,NorthAmerica,26101988
cluster3,Asia,Asia,4295163
cluster2,Asia,MiddleEast,11476547
cluster1,Asia,NorthAmerica,28759447
cluster4,Asia,NorthAmerica,23431768
cluster2,Asia,SouthAmerica,21034151
cluster2,Asia,NorthAmerica,15416885
cluster2,Asia,Europe,14375446
cluster3,Asia,Asia,1233868
cluster4,Asia,Asia,1228548
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,14293822
cluster3,Asia,Asia,2802981
cluster2,Asia,MiddleEast,13078523
cluster2,Asia,Europe,13065897
cluster2,Asia,MiddleEast,12757655
cluster2,Asia,MiddleEast,12175191
cluster3,Asia,Asia,1169652
cluster1,Asia,NorthAmerica,28758617
cluster2,Asia,Europe,13808688
cluster1,Asia,NorthAmerica,24048438
cluster1,Asia,NorthAmerica,25619975
cluster3,Asia,Asia,0
cluster2,Asia,Europe,13415668
cluster3,Asia,Asia,4295163
cluster1,Asia,NorthAmerica,24848017
cluster0,Asia,NorthAmerica,25196456
cluster4,Asia,NorthAmerica,23790877
cluster2,Asia,Europe,14449047
cluster2,Asia,Europe,14569030
cluster3,Asia,Asia,2053674
cluster1,Asia,NorthAmerica,28515530
cluster0,Asia,Asia,263476
cluster4,Asia,NorthAmerica,24918076
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25636279
cluster2,Asia,NorthAmerica,28773081
cluster0,Asia,Asia,263476
cluster2,Asia,Europe,14225580
cluster1,Asia,NorthAmerica,27126581
cluster2,Asia,Europe,13785128
cluster2,Asia,Europe,16401115
cluster1,Asia,NorthAmerica,25988786
cluster4,Asia,MiddleEast,12980094
cluster1,Asia,NorthAmerica,24615980
cluster4,Asia,NorthAmerica,28346917
cluster2,Asia,Europe,13715253
cluster2,Asia,Europe,13580153
cluster1,Asia,NorthAmerica,28933589
cluster3,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,13309001
cluster1,Asia,NorthAmerica,28773081
cluster2,Asia,Europe,14657558
cluster1,Asia,NorthAmerica,25851616
cluster1,Asia,NorthAmerica,28783000
cluster2,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,12630273
cluster2,Asia,Europe,16401115
cluster2,Asia,Europe,14712359
cluster2,Asia,Europe,14324051
cluster4,Asia,NorthAmerica,15416885
cluster2,Asia,Asia,11210654
cluster2,Asia,Europe,14137906
cluster2,Asia,Europe,14402385
cluster1,Asia,NorthAmerica,24998689
cluster1,Asia,NorthAmerica,28914194
cluster2,Asia,Europe,13065897
cluster2,Asia,Europe,15151200
cluster2,Asia,Europe,14539856
cluster1,Asia,NorthAmerica,23477259
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25850236
cluster2,Asia,Europe,14468731
cluster4,Asia,MiddleEast,12602060
cluster2,Asia,Europe,16268219
cluster1,Asia,NorthAmerica,23506199
cluster1,Asia,NorthAmerica,23835925
cluster1,NorthAmerica,Europe,15403305
cluster1,NorthAmerica,NorthAmerica,5354533
cluster1,NorthAmerica,Europe,14919937
cluster1,NorthAmerica,Europe,14815951
cluster3,NorthAmerica,NorthAmerica,3968702
cluster1,NorthAmerica,Europe,14567704
cluster0,NorthAmerica,NorthAmerica,4350839
cluster1,NorthAmerica,MiddleEast,16353095
cluster4,NorthAmerica,Europe,15103275
cluster4,NorthAmerica,Europe,14977329
cluster1,NorthAmerica,Europe,15822516
cluster3,NorthAmerica,NorthAmerica,4881724
cluster1,NorthAmerica,SouthAmerica,7200201
cluster1,NorthAmerica,NorthAmerica,4945861
cluster4,NorthAmerica,Asia,17863116
cluster0,NorthAmerica,NorthAmerica,4096608
cluster0,NorthAmerica,NorthAmerica,4823915
cluster3,NorthAmerica,NorthAmerica,4454950
cluster3,NorthAmerica,NorthAmerica,2927442
cluster2,NorthAmerica,Asia,25642200
cluster4,NorthAmerica,MiddleEast,17649640
cluster3,NorthAmerica,NorthAmerica,746506
cluster1,NorthAmerica,NorthAmerica,5571025
cluster4,NorthAmerica,SouthAmerica,8575157
cluster1,NorthAmerica,NorthAmerica,13707447
cluster1,NorthAmerica,Europe,14736305
cluster1,NorthAmerica,Asia,27691548
cluster4,NorthAmerica,Asia,27686953
cluster4,NorthAmerica,SouthAmerica,7609579
cluster1,NorthAmerica,Europe,14824991
cluster4,NorthAmerica,Asia,26407073
cluster4,NorthAmerica,MiddleEast,16030325
cluster1,NorthAmerica,Europe,16034067
cluster1,NorthAmerica,MiddleEast,16353095
cluster4,NorthAmerica,MiddleEast,16918569
cluster1,NorthAmerica,Asia,27745308
cluster3,NorthAmerica,NorthAmerica,183801
cluster1,NorthAmerica,Europe,15297555
cluster3,NorthAmerica,NorthAmerica,4943016
cluster3,NorthAmerica,NorthAmerica,3339285
cluster1,NorthAmerica,Asia,28914194
cluster1,NorthAmerica,Europe,15709017
cluster2,NorthAmerica,Asia,25642200
cluster1,NorthAmerica,NorthAmerica,4121851
cluster0,NorthAmerica,NorthAmerica,3768021
cluster0,NorthAmerica,NorthAmerica,5198946
cluster1,NorthAmerica,Europe,14663333
cluster1,NorthAmerica,Europe,14544174
cluster4,NorthAmerica,Asia,27126442
cluster0,NorthAmerica,NorthAmerica,938229
cluster1,NorthAmerica,Asia,28681603
cluster3,NorthAmerica,NorthAmerica,4049911
cluster4,NorthAmerica,Europe,13320258
cluster3,NorthAmerica,NorthAmerica,3319581
cluster2,NorthAmerica,NorthAmerica,722648
cluster1,NorthAmerica,Asia,28681603
cluster1,NorthAmerica,Europe,14916948
cluster3,NorthAmerica,NorthAmerica,1840639
cluster1,NorthAmerica,Europe,15321024
cluster1,NorthAmerica,Europe,12719070
cluster3,NorthAmerica,NorthAmerica,3007982
cluster4,NorthAmerica,MiddleEast,16132112
cluster1,NorthAmerica,NorthAmerica,4361563
cluster0,NorthAmerica,NorthAmerica,1020416
cluster1,NorthAmerica,Europe,15391840
cluster1,NorthAmerica,Europe,15523533
cluster3,NorthAmerica,NorthAmerica,55468
cluster1,NorthAmerica,SouthAmerica,7200201
cluster4,NorthAmerica,Europe,15871056
cluster3,NorthAmerica,NorthAmerica,722648
cluster2,NorthAmerica,Europe,14456214
cluster3,NorthAmerica,NorthAmerica,3171767
cluster3,NorthAmerica,NorthAmerica,696275
cluster4,NorthAmerica,SouthAmerica,7200201
cluster1,NorthAmerica,Europe,16484062
cluster1,NorthAmerica,Europe,12719070
cluster1,NorthAmerica,Europe,14401742
cluster1,NorthAmerica,Europe,14792660
cluster1,NorthAmerica,NorthAmerica,13707447
cluster4,NorthAmerica,Asia,17863116
cluster1,NorthAmerica,Europe,14972438
cluster1,NorthAmerica,Europe,14712857
cluster3,NorthAmerica,NorthAmerica,3968385
cluster1,NorthAmerica,Asia,28914194
cluster1,NorthAmerica,Europe,16034067
cluster1,NorthAmerica,Europe,13967526
cluster1,NorthAmerica,Europe,14574741
cluster3,NorthAmerica,NorthAmerica,5532696
cluster4,NorthAmerica,SouthAmerica,7609579
cluster1,NorthAmerica,Europe,13320258
cluster3,NorthAmerica,NorthAmerica,3174352
cluster1,NorthAmerica,Europe,14644808
cluster1,NorthAmerica,MiddleEast,16517753
cluster1,NorthAmerica,Europe,12855400
cluster3,NorthAmerica,NorthAmerica,5491448
cluster3,NorthAmerica,NorthAmerica,5152733
cluster3,Europe,Europe,1692472
cluster1,Europe,NorthAmerica,10727516
cluster3,Europe,Europe,1400112
cluster0,Europe,Europe,1226876
cluster1,Europe,NorthAmerica,12085209
cluster3,Europe,Europe,1667048
cluster1,Europe,NorthAmerica,11807722
cluster3,Europe,MiddleEast,1500035
cluster1,Europe,NorthAmerica,14079490
cluster0,Europe,Europe,1451158
cluster3,Europe,Europe,1188375
cluster3,Europe,Europe,540277
cluster1,Europe,NorthAmerica,11160272
cluster3,Europe,SouthAmerica,12708273
cluster1,Europe,NorthAmerica,11184325
cluster0,Europe,Asia,1872664
cluster4,Europe,NorthAmerica,11985266
cluster0,Europe,NorthAmerica,11247674
cluster4,Europe,NorthAmerica,11701869
cluster1,Europe,NorthAmerica,13317628
cluster2,Europe,Asia,9594605
cluster3,Europe,MiddleEast,2555523
cluster1,Europe,NorthAmerica,15948608
cluster4,Europe,NorthAmerica,10484645
cluster4,Europe,SouthAmerica,11118518
cluster3,Europe,NorthAmerica,2336988
cluster3,Europe,Europe,1495351
cluster2,Europe,Asia,11830917
cluster2,Europe,Asia,11837213
cluster4,Europe,SouthAmerica,10707881
cluster3,Europe,Europe,1225052
cluster2,Europe,Asia,10465518
cluster0,Europe,MiddleEast,1308779
cluster3,Europe,Europe,0
cluster3,Europe,MiddleEast,1500035
cluster1,Europe,MiddleEast,1436590
cluster2,Europe,Asia,11893670
cluster1,Europe,NorthAmerica,15886642
cluster3,Europe,Europe,951368
cluster1,Europe,NorthAmerica,11097504
cluster1,Europe,NorthAmerica,12690901
cluster2,Europe,Asia,13065897
cluster3,Europe,Europe,829371
cluster2,Europe,Asia,9594605
cluster1,Europe,NorthAmerica,11933704
cluster4,Europe,NorthAmerica,12275254
cluster0,Europe,NorthAmerica,10888936
cluster3,Europe,Europe,1474333
cluster4,Europe,Europe,1604020
cluster2,Europe,Asia,11197096
cluster4,Europe,NorthAmerica,15714865
cluster2,Europe,Asia,12824961
cluster4,Europe,NorthAmerica,12018022
cluster0,Europe,Europe,3025222
cluster1,Europe,NorthAmerica,12733211
cluster2,Europe,NorthAmerica,15960423
cluster2,Europe,Asia,12824961
cluster3,Europe,Europe,1461970
cluster2,Europe,NorthAmerica,14180779
cluster3,Europe,Europe,972943
cluster3,Europe,Europe,3653429
cluster1,Europe,NorthAmerica,13177165
cluster0,Europe,MiddleEast,1454649
cluster1,Europe,NorthAmerica,11763957
cluster0,Europe,NorthAmerica,15546468
cluster3,Europe,Europe,665195
cluster3,Europe,Europe,667420
cluster1,Europe,NorthAmerica,16059307
cluster2,Europe,SouthAmerica,12708273
cluster3,Europe,Europe,1836392
cluster4,Europe,NorthAmerica,15960423
cluster0,Europe,Europe,1701831
cluster4,Europe,NorthAmerica,13072901
cluster1,Europe,NorthAmerica,15968212
cluster4,Europe,SouthAmerica,12708273
cluster3,Europe,Europe,922045
cluster3,Europe,Europe,3653429
cluster3,Europe,Europe,1789638
cluster3,Europe,Europe,1248480
cluster3,Europe,NorthAmerica,2336988
cluster1,Europe,Asia,1872664
cluster3,Europe,Europe,1354192
cluster3,Europe,Europe,1334460
cluster1,Europe,NorthAmerica,12085249
cluster1,Europe,Asia,13065897
cluster2,Europe,NorthAmerica,16034067
cluster3,Europe,Europe,2395018
cluster3,Europe,Europe,1496671
cluster1,Europe,NorthAmerica,10499782
cluster4,Europe,SouthAmerica,10707881
cluster1,Europe,Europe,3025222
cluster3,Europe,NorthAmerica,13072802
cluster3,Europe,Europe,1438683
cluster0,Europe,MiddleEast,1793426
cluster1,Europe,Europe,3615838
cluster3,Europe,NorthAmerica,10582458
cluster3,Europe,NorthAmerica,10940025
cluster3,Europe,Europe,1491020
cluster0,Europe,NorthAmerica,8586766
cluster3,Europe,Europe,2258121
cluster3,Europe,Europe,1413012
cluster1,Europe,NorthAmerica,9975442
cluster3,Europe,Europe,730046
cluster1,Europe,NorthAmerica,9627219
cluster3,Europe,MiddleEast,2412240
cluster0,Europe,Europe,1140427
cluster3,Europe,Europe,1208976
cluster3,Europe,Europe,1985375
cluster1,Europe,NorthAmerica,9059454
cluster3,Europe,SouthAmerica,10052245
cluster0,Europe,NorthAmerica,9012035
cluster1,Europe,Asia,4200745
cluster1,Europe,NorthAmerica,9853075
cluster0,Europe,NorthAmerica,9117925
cluster4,Europe,NorthAmerica,9520641
cluster4,Europe,NorthAmerica,11139366
cluster2,Europe,Asia,11621849
cluster0,Europe,MiddleEast,3795202
cluster4,Europe,NorthAmerica,13842348
cluster1,Europe,NorthAmerica,8368828
cluster4,Europe,SouthAmerica,8601279
cluster3,Europe,NorthAmerica,1154215
cluster3,Europe,Europe,898079
cluster2,Europe,Asia,13907036
cluster2,Europe,Asia,13914481
cluster4,Europe,SouthAmerica,8148940
cluster3,Europe,Europe,1600148
cluster4,Europe,Asia,12519735
cluster0,Europe,MiddleEast,2073268
cluster3,Europe,Europe,2395018
cluster3,Europe,MiddleEast,2412240
cluster1,Europe,MiddleEast,2963487
cluster2,Europe,Asia,13971069
cluster4,Europe,NorthAmerica,13815453
cluster3,Europe,Europe,1459613
cluster1,Europe,NorthAmerica,8998482
cluster1,Europe,NorthAmerica,10607104
cluster2,Europe,Asia,15151200
cluster3,Europe,Europe,2636160
cluster2,Europe,Asia,11621849
cluster1,Europe,NorthAmerica,9821540
cluster1,Europe,NorthAmerica,10176202
cluster0,Europe,NorthAmerica,8744072
cluster3,Europe,Europe,967104
cluster3,Europe,Europe,847320
cluster2,Europe,Asia,13264940
cluster4,Europe,NorthAmerica,13596141
cluster1,Europe,MiddleEast,3513392
cluster2,Europe,Asia,14908691
cluster4,Europe,NorthAmerica,9896369
cluster3,Europe,Europe,657813
cluster1,Europe,NorthAmerica,10629616
cluster2,Europe,NorthAmerica,13855726
cluster2,Europe,Asia,14908691
cluster3,Europe,Europe,2345031
cluster1,Europe,NorthAmerica,12132607
cluster3,Europe,Europe,1457525
cluster0,Europe,Europe,1285868
cluster1,Europe,NorthAmerica,11015540
cluster0,Europe,MiddleEast,2189455
cluster1,Europe,NorthAmerica,9601203
cluster1,Europe,NorthAmerica,13424262
cluster3,Europe,Europe,1766276
cluster3,Europe,Europe,1738196
cluster1,Europe,NorthAmerica,13990530
cluster2,Europe,SouthAmerica,10052245
cluster0,Europe,Europe,3608948
cluster1,Europe,NorthAmerica,13855726
cluster0,Europe,Europe,756567
cluster1,Europe,NorthAmerica,10886154
cluster4,Europe,NorthAmerica,13865202
cluster4,Europe,SouthAmerica,10052245
cluster3,Europe,Europe,3235834
cluster0,Europe,Europe,1285868
cluster3,Europe,Europe,646793
cluster3,Europe,Europe,1473935
cluster3,Europe,NorthAmerica,1154215
cluster1,Europe,Asia,4200745
cluster3,Europe,Europe,1068264
cluster0,Europe,Europe,1305018
cluster1,Europe,NorthAmerica,9975721
cluster4,Europe,Asia,15151200
cluster2,Europe,NorthAmerica,13967526
cluster3,Europe,Europe,2395018
cluster3,Europe,Europe,1085831
cluster1,Europe,NorthAmerica,8413917
cluster4,Europe,SouthAmerica,8148940
cluster1,Europe,Europe,657813
cluster0,Europe,NorthAmerica,10885172
cluster3,Europe,Europe,1088081
cluster1,Europe,MiddleEast,2621824
cluster0,Europe,Europe,1219361
cluster0,Europe,NorthAmerica,8448476
cluster1,Europe,NorthAmerica,8791616
cluster3,Europe,Europe,1536584
cluster1,Europe,NorthAmerica,9241228
cluster3,Europe,Europe,1196846
cluster3,Europe,Europe,332877
cluster1,Europe,NorthAmerica,10608510
cluster3,Europe,Europe,485431
cluster1,Europe,NorthAmerica,10310693
cluster3,Europe,MiddleEast,2153445
cluster0,Europe,Europe,979071
cluster0,Europe,Europe,469452
cluster3,Europe,Europe,1271403
cluster1,Europe,NorthAmerica,9684739
cluster3,Europe,SouthAmerica,11204657
cluster0,Europe,NorthAmerica,9690133
cluster3,Europe,Asia,3369803
cluster1,Europe,NorthAmerica,10502031
cluster0,Europe,NorthAmerica,9764638
cluster4,Europe,NorthAmerica,10204778
cluster1,Europe,NorthAmerica,11818403
cluster2,Europe,Asia,11110017
cluster3,Europe,MiddleEast,3550806
cluster1,Europe,NorthAmerica,14473673
cluster1,Europe,NorthAmerica,9004177
cluster4,Europe,SouthAmerica,9743741
cluster3,Europe,NorthAmerica,899127
cluster3,Europe,Europe,466947
cluster2,Europe,Asia,13302340
cluster2,Europe,Asia,13307354
cluster2,Europe,SouthAmerica,9224029
cluster3,Europe,Europe,515021
cluster4,Europe,Asia,11945314
cluster0,Europe,MiddleEast,1792869
cluster3,Europe,Europe,1496671
cluster3,Europe,MiddleEast,2153445
cluster1,Europe,MiddleEast,2511307
cluster4,Europe,Asia,13364243
cluster1,Europe,NorthAmerica,14425642
cluster3,Europe,Europe,788036
cluster1,Europe,NorthAmerica,9622331
cluster1,Europe,NorthAmerica,11222562
cluster2,Europe,Asia,14539856
cluster3,Europe,Europe,1562994
cluster2,Europe,Asia,11110017
cluster1,Europe,NorthAmerica,10456158
cluster1,Europe,NorthAmerica,10801874
cluster0,Europe,NorthAmerica,9401734
cluster3,Europe,Europe,246012
cluster3,Europe,Europe,281252
cluster2,Europe,Asia,12676387
cluster4,Europe,NorthAmerica,14234743
cluster2,Europe,Asia,14299090
cluster0,Europe,NorthAmerica,10537841
cluster0,Europe,Europe,1616001
cluster1,Europe,NorthAmerica,11258985
cluster2,Europe,NorthAmerica,14486154
cluster2,Europe,Asia,14299090
cluster3,Europe,Europe,1289043
cluster1,Europe,NorthAmerica,12725145
cluster3,Europe,Europe,835024
cluster3,Europe,Europe,2216223
cluster1,Europe,NorthAmerica,11684029
cluster0,Europe,MiddleEast,1961960
cluster1,Europe,NorthAmerica,10272005
cluster1,Europe,NorthAmerica,14065055
cluster3,Europe,Europe,832294
cluster3,Europe,Europe,962790
cluster1,Europe,NorthAmerica,14599242
cluster2,Europe,SouthAmerica,11204657
cluster0,Europe,Europe,2516851
cluster1,Europe,NorthAmerica,14486154
cluster0,Europe,Europe,343649
cluster1,Europe,NorthAmerica,11571347
cluster1,Europe,NorthAmerica,14494664
cluster4,Europe,SouthAmerica,11204657
cluster3,Europe,Europe,2220059
cluster3,Europe,Europe,2216223
cluster3,Europe,Europe,454905
cluster3,Europe,Europe,387665
cluster3,Europe,NorthAmerica,899127
cluster3,Europe,Asia,3369803
cluster3,Europe,Europe,674029
cluster0,Europe,Europe,219649
cluster1,Europe,NorthAmerica,10608618
cluster2,Europe,Asia,14539856
cluster1,Europe,NorthAmerica,14574741
cluster3,Europe,Europe,1496671
cluster3,Europe,Europe,1085831
cluster1,Europe,NorthAmerica,9026738
cluster4,Europe,SouthAmerica,9224029
cluster3,Europe,Europe,1616001
cluster1,Europe,NorthAmerica,11570944
cluster3,Europe,Europe,85745
cluster3,Europe,MiddleEast,2444132
cluster3,Europe,Europe,2218558
cluster0,Europe,NorthAmerica,9097693
cluster0,Europe,NorthAmerica,9451956
cluster1,NorthAmerica,Europe,9859380
cluster3,NorthAmerica,NorthAmerica,245206
cluster1,NorthAmerica,Europe,9449581
cluster1,NorthAmerica,Europe,9277288
cluster3,NorthAmerica,NorthAmerica,1569090
cluster1,NorthAmerica,Europe,9010095
cluster3,NorthAmerica,NorthAmerica,1224991
cluster1,NorthAmerica,MiddleEast,10805619
cluster3,NorthAmerica,NorthAmerica,3560390
cluster4,NorthAmerica,Europe,9546779
cluster0,NorthAmerica,Europe,9422746
cluster1,NorthAmerica,Europe,10269077
cluster3,NorthAmerica,NorthAmerica,652856
cluster1,NorthAmerica,SouthAmerica,3981261
cluster0,NorthAmerica,NorthAmerica,645042
cluster1,NorthAmerica,Asia,12354256
cluster3,NorthAmerica,NorthAmerica,1449108
cluster3,NorthAmerica,NorthAmerica,722964
cluster0,NorthAmerica,NorthAmerica,1122998
cluster3,NorthAmerica,NorthAmerica,2700275
cluster4,NorthAmerica,Asia,20190886
cluster1,NorthAmerica,MiddleEast,12130071
cluster3,NorthAmerica,NorthAmerica,5414244
cluster3,NorthAmerica,NorthAmerica,98472
cluster1,NorthAmerica,SouthAmerica,4875291
cluster1,NorthAmerica,NorthAmerica,8169597
cluster1,NorthAmerica,Europe,9178917
cluster4,NorthAmerica,Asia,22236675
cluster2,NorthAmerica,Asia,22236285
cluster4,NorthAmerica,SouthAmerica,3392691
cluster1,NorthAmerica,Europe,9298338
cluster4,NorthAmerica,Asia,20922705
cluster4,NorthAmerica,MiddleEast,10477883
cluster1,NorthAmerica,Europe,10499782
cluster1,NorthAmerica,MiddleEast,10805619
cluster1,NorthAmerica,MiddleEast,11363956
cluster1,NorthAmerica,Asia,22294454
cluster3,NorthAmerica,NorthAmerica,5384125
cluster1,NorthAmerica,Europe,9741779
cluster3,NorthAmerica,NorthAmerica,591225
cluster3,NorthAmerica,NorthAmerica,2194037
cluster4,NorthAmerica,Asia,23477259
cluster1,NorthAmerica,Europe,10231442
cluster2,NorthAmerica,Asia,20190886
cluster3,NorthAmerica,NorthAmerica,1416089
cluster3,NorthAmerica,NorthAmerica,1767569
cluster0,NorthAmerica,NorthAmerica,380169
cluster1,NorthAmerica,Europe,9108999
cluster1,NorthAmerica,Europe,8988935
cluster4,NorthAmerica,Asia,21648814
cluster0,NorthAmerica,NorthAmerica,5166750
cluster4,NorthAmerica,Asia,23238924
cluster0,NorthAmerica,NorthAmerica,1491624
cluster0,NorthAmerica,Europe,7771325
cluster3,NorthAmerica,NorthAmerica,2220471
cluster2,NorthAmerica,NorthAmerica,5427765
cluster4,NorthAmerica,Asia,23238924
cluster1,NorthAmerica,Europe,9456625
cluster3,NorthAmerica,NorthAmerica,3694624
cluster1,NorthAmerica,Europe,9764342
cluster1,NorthAmerica,Europe,7179513
cluster3,NorthAmerica,NorthAmerica,2589136
cluster1,NorthAmerica,MiddleEast,10583934
cluster3,NorthAmerica,NorthAmerica,1201112
cluster3,NorthAmerica,NorthAmerica,4994856
cluster1,NorthAmerica,Europe,9849299
cluster1,NorthAmerica,Europe,9971622
cluster3,NorthAmerica,NorthAmerica,5556734
cluster1,NorthAmerica,SouthAmerica,3981261
cluster4,NorthAmerica,Europe,10529568
cluster0,NorthAmerica,NorthAmerica,5427765
cluster2,NorthAmerica,Europe,8900333
cluster3,NorthAmerica,NorthAmerica,2445728
cluster3,NorthAmerica,NorthAmerica,5437399
cluster4,NorthAmerica,SouthAmerica,3981261
cluster1,NorthAmerica,Europe,11012249
cluster1,NorthAmerica,Europe,7179513
cluster1,NorthAmerica,Europe,8844730
cluster1,NorthAmerica,Europe,9258625
cluster1,NorthAmerica,NorthAmerica,8169597
cluster1,NorthAmerica,Asia,12354256
cluster1,NorthAmerica,Europe,9414392
cluster1,NorthAmerica,Europe,9171524
cluster3,NorthAmerica,NorthAmerica,1569334
cluster1,NorthAmerica,Asia,23477259
cluster3,NorthAmerica,NorthAmerica,5532696
cluster1,NorthAmerica,Europe,10499782
cluster1,NorthAmerica,Europe,8413917
cluster0,NorthAmerica,Europe,9026738
cluster4,NorthAmerica,SouthAmerica,3392691
cluster1,NorthAmerica,Europe,7771325
cluster3,NorthAmerica,NorthAmerica,2444113
cluster1,NorthAmerica,Europe,9095172
cluster1,NorthAmerica,MiddleEast,10981418
cluster1,NorthAmerica,Europe,7324652
cluster3,NorthAmerica,NorthAmerica,152676
cluster0,NorthAmerica,NorthAmerica,426251
cluster4,SouthAmerica,Europe,9215696
cluster4,SouthAmerica,NorthAmerica,3252924
cluster2,SouthAmerica,Europe,10247767
cluster4,SouthAmerica,Europe,9578768
cluster4,SouthAmerica,NorthAmerica,4084901
cluster4,SouthAmerica,Europe,8926953
cluster1,SouthAmerica,NorthAmerica,3685906
cluster2,SouthAmerica,MiddleEast,10117066
cluster2,SouthAmerica,Europe,9210107
cluster4,SouthAmerica,Europe,9439493
cluster2,SouthAmerica,Europe,10213247
cluster4,SouthAmerica,NorthAmerica,3577386
cluster4,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,NorthAmerica,3338166
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,NorthAmerica,3953887
cluster4,SouthAmerica,NorthAmerica,3520802
cluster4,SouthAmerica,NorthAmerica,3613114
cluster4,SouthAmerica,NorthAmerica,4886458
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,MiddleEast,10980794
cluster4,SouthAmerica,NorthAmerica,7490168
cluster4,SouthAmerica,NorthAmerica,3272847
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,NorthAmerica,8594210
cluster4,SouthAmerica,Europe,9105719
cluster2,SouthAmerica,Asia,20589718
cluster2,SouthAmerica,Asia,20642641
cluster0,SouthAmerica,SouthAmerica,0
cluster2,SouthAmerica,Europe,9723575
cluster2,SouthAmerica,Asia,19006733
cluster2,SouthAmerica,MiddleEast,9919506
cluster4,SouthAmerica,Europe,10707881
cluster2,SouthAmerica,MiddleEast,10117066
cluster4,SouthAmerica,MiddleEast,10811718
cluster2,SouthAmerica,Asia,20684499
cluster4,SouthAmerica,NorthAmerica,7462405
cluster4,SouthAmerica,Europe,9685448
cluster1,SouthAmerica,NorthAmerica,3555057
cluster4,SouthAmerica,NorthAmerica,4585198
cluster2,SouthAmerica,Asia,21774123
cluster2,SouthAmerica,Europe,10903041
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,NorthAmerica,3977255
cluster4,SouthAmerica,NorthAmerica,4244857
cluster4,SouthAmerica,NorthAmerica,3300264
cluster4,SouthAmerica,Europe,9164610
cluster4,SouthAmerica,Europe,9028171
cluster2,SouthAmerica,Asia,19783181
cluster4,SouthAmerica,NorthAmerica,7244043
cluster2,SouthAmerica,MiddleEast,10950574
cluster2,SouthAmerica,Asia,21524842
cluster4,SouthAmerica,NorthAmerica,4006243
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4573556
cluster2,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Asia,21524842
cluster2,SouthAmerica,Europe,10307294
cluster4,SouthAmerica,NorthAmerica,5873398
cluster2,SouthAmerica,Europe,9669999
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,NorthAmerica,4804085
cluster4,SouthAmerica,MiddleEast,9929042
cluster4,SouthAmerica,NorthAmerica,3713602
cluster4,SouthAmerica,NorthAmerica,7074540
cluster4,SouthAmerica,Europe,10037331
cluster4,SouthAmerica,Europe,9989896
cluster4,SouthAmerica,NorthAmerica,7633599
cluster2,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11754227
cluster1,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Europe,8924048
cluster4,SouthAmerica,NorthAmerica,4653078
cluster4,SouthAmerica,NorthAmerica,7513482
cluster3,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11625192
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,Europe,8817047
cluster4,SouthAmerica,Europe,9614468
cluster4,SouthAmerica,NorthAmerica,8594210
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,Europe,9255063
cluster4,SouthAmerica,Europe,9451202
cluster4,SouthAmerica,NorthAmerica,4085583
cluster2,SouthAmerica,Asia,21774123
cluster4,SouthAmerica,NorthAmerica,7609579
cluster4,SouthAmerica,Europe,10707881
cluster4,SouthAmerica,Europe,8148940
cluster4,SouthAmerica,Europe,9224029
cluster4,SouthAmerica,NorthAmerica,3392691
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4650740
cluster4,SouthAmerica,Europe,9256737
cluster2,SouthAmerica,MiddleEast,10117751
cluster4,SouthAmerica,Europe,6869390
cluster4,SouthAmerica,NorthAmerica,3230246
cluster4,SouthAmerica,NorthAmerica,3308803
cluster3,Europe,Europe,2101681
cluster0,Europe,NorthAmerica,7938906
cluster3,Europe,Europe,2692196
cluster3,Europe,Europe,1948794
cluster1,Europe,NorthAmerica,9329189
cluster3,Europe,Europe,1357356
cluster1,Europe,NorthAmerica,8974838
cluster3,Europe,MiddleEast,3043788
cluster0,Europe,Europe,1795299
cluster0,Europe,Europe,1833842
cluster3,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,8414750
cluster3,Europe,SouthAmerica,9393985
cluster0,Europe,NorthAmerica,8360926
cluster1,Europe,Asia,4853731
cluster1,Europe,NorthAmerica,9205018
cluster0,Europe,NorthAmerica,8470634
cluster4,Europe,NorthAmerica,8868280
cluster1,Europe,NorthAmerica,10485736
cluster2,Europe,Asia,12276200
cluster1,Europe,MiddleEast,4403576
cluster4,Europe,NorthAmerica,13193476
cluster1,Europe,NorthAmerica,7723488
cluster4,Europe,SouthAmerica,8009801
cluster3,Europe,NorthAmerica,1296246
cluster3,Europe,Europe,1531815
cluster2,Europe,Asia,14554414
cluster2,Europe,Asia,14561988
cluster4,Europe,SouthAmerica,7503220
cluster3,Europe,Europe,2103529
cluster4,Europe,Asia,13166879
cluster0,Europe,MiddleEast,2714428
cluster3,Europe,Europe,3025222
cluster3,Europe,MiddleEast,3043788
cluster1,Europe,MiddleEast,3612094
cluster2,Europe,Asia,14618583
cluster4,Europe,NorthAmerica,13168371
cluster3,Europe,Europe,2105331
cluster1,Europe,NorthAmerica,8353997
cluster1,Europe,NorthAmerica,9962270
cluster2,Europe,Asia,15799868
cluster3,Europe,Europe,3183184
cluster2,Europe,Asia,12276200
cluster1,Europe,NorthAmerica,9175209
cluster1,Europe,NorthAmerica,9530634
cluster4,Europe,NorthAmerica,8095706
cluster3,Europe,Europe,1558766
cluster3,Europe,Europe,1430172
cluster2,Europe,Asia,13912703
cluster4,Europe,NorthAmerica,12946352
cluster2,Europe,Asia,15557121
cluster4,Europe,NorthAmerica,9249188
cluster0,Europe,Europe,0
cluster1,Europe,NorthAmerica,9983353
cluster2,Europe,NorthAmerica,13206971
cluster2,Europe,Asia,15557121
cluster3,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,11487610
cluster3,Europe,Europe,2107543
cluster3,Europe,Europe,630765
cluster1,Europe,NorthAmerica,10363817
cluster0,Europe,MiddleEast,2820984
cluster1,Europe,NorthAmerica,8950546
cluster1,Europe,NorthAmerica,12774292
cluster3,Europe,Europe,2377788
cluster3,Europe,Europe,2379111
cluster1,Europe,NorthAmerica,13343264
cluster2,Europe,SouthAmerica,9393985
cluster0,Europe,Europe,4086413
cluster1,Europe,NorthAmerica,13206971
cluster0,Europe,Europe,1332397
cluster1,Europe,NorthAmerica,10231874
cluster4,Europe,NorthAmerica,13216576
cluster4,Europe,SouthAmerica,9393985
cluster3,Europe,Europe,3834008
cluster0,Europe,Europe,630765
cluster3,Europe,Europe,1235877
cluster3,Europe,Europe,1991081
cluster3,Europe,NorthAmerica,1296246
cluster1,Europe,Asia,4853731
cluster0,Europe,Europe,1721207
cluster3,Europe,Europe,1831844
cluster1,Europe,NorthAmerica,9329486
cluster2,Europe,Asia,15799868
cluster1,Europe,NorthAmerica,13320258
cluster3,Europe,Europe,3025222
cluster3,Europe,Europe,657813
cluster3,Europe,Europe,1616001
cluster1,Europe,NorthAmerica,7771325
cluster4,Europe,SouthAmerica,7503220
cluster1,Europe,NorthAmerica,10230795
cluster3,Europe,Europe,1642100
cluster1,Europe,MiddleEast,3234903
cluster0,Europe,Europe,601017
cluster0,Europe,NorthAmerica,7801363
cluster0,Europe,NorthAmerica,8142887
cluster1,NorthAmerica,Europe,12288256
cluster3,NorthAmerica,NorthAmerica,2260093
cluster1,NorthAmerica,Europe,12051555
cluster1,NorthAmerica,Europe,11837464
cluster3,NorthAmerica,NorthAmerica,871138
cluster1,NorthAmerica,Europe,11518539
cluster3,NorthAmerica,NorthAmerica,1238931
cluster1,NorthAmerica,MiddleEast,13240292
cluster4,NorthAmerica,Europe,12025660
cluster4,NorthAmerica,Europe,11952070
cluster1,NorthAmerica,Europe,12803446
cluster3,NorthAmerica,NorthAmerica,1788376
cluster1,NorthAmerica,SouthAmerica,4406128
cluster3,NorthAmerica,NorthAmerica,1844818
cluster1,NorthAmerica,Asia,14960308
cluster0,NorthAmerica,NorthAmerica,994272
cluster0,NorthAmerica,NorthAmerica,1727445
cluster3,NorthAmerica,NorthAmerica,1345008
cluster3,NorthAmerica,NorthAmerica,258947
cluster4,NorthAmerica,Asia,22251616
cluster1,NorthAmerica,MiddleEast,14482871
cluster3,NorthAmerica,NorthAmerica,2983556
cluster0,NorthAmerica,NorthAmerica,2479989
cluster1,NorthAmerica,SouthAmerica,5777438
cluster1,NorthAmerica,NorthAmerica,10719961
cluster1,NorthAmerica,Europe,11691711
cluster1,NorthAmerica,Asia,24607486
cluster4,NorthAmerica,Asia,24624348
cluster4,NorthAmerica,SouthAmerica,4650740
cluster1,NorthAmerica,Europe,11870910
cluster4,NorthAmerica,Asia,23191599
cluster4,NorthAmerica,MiddleEast,12932663
cluster1,NorthAmerica,Europe,13072802
cluster1,NorthAmerica,MiddleEast,13240292
cluster4,NorthAmerica,MiddleEast,13833913
cluster1,NorthAmerica,Asia,24678215
cluster3,NorthAmerica,NorthAmerica,3010419
cluster1,NorthAmerica,Europe,12266805
cluster3,NorthAmerica,NorthAmerica,1850107
cluster3,NorthAmerica,NorthAmerica,275913
cluster1,NorthAmerica,Asia,25850236
cluster1,NorthAmerica,Europe,12842745
cluster4,NorthAmerica,Asia,22251616
cluster3,NorthAmerica,NorthAmerica,1024105
cluster0,NorthAmerica,NorthAmerica,673918
cluster0,NorthAmerica,NorthAmerica,2103198
cluster1,NorthAmerica,Europe,11637727
cluster1,NorthAmerica,Europe,11513411
cluster1,NorthAmerica,Asia,23942919
cluster3,NorthAmerica,NorthAmerica,2729098
cluster1,NorthAmerica,Asia,25604201
cluster3,NorthAmerica,NorthAmerica,949843
cluster4,NorthAmerica,Europe,10230795
cluster3,NorthAmerica,NorthAmerica,242783
cluster2,NorthAmerica,NorthAmerica,2998445
cluster1,NorthAmerica,Asia,25604201
cluster1,NorthAmerica,Europe,12061202
cluster3,NorthAmerica,NorthAmerica,1344079
cluster1,NorthAmerica,Europe,12284363
cluster1,NorthAmerica,Europe,9619575
cluster3,NorthAmerica,NorthAmerica,153048
cluster4,NorthAmerica,MiddleEast,13021851
cluster3,NorthAmerica,NorthAmerica,1254779
cluster0,NorthAmerica,NorthAmerica,2556824
cluster1,NorthAmerica,Europe,12407750
cluster1,NorthAmerica,Europe,12510956
cluster3,NorthAmerica,NorthAmerica,3192031
cluster1,NorthAmerica,SouthAmerica,4406128
cluster1,NorthAmerica,Europe,13168435
cluster3,NorthAmerica,NorthAmerica,2998445
cluster2,NorthAmerica,Europe,11421219
cluster0,NorthAmerica,NorthAmerica,2114
cluster3,NorthAmerica,NorthAmerica,3009693
cluster4,NorthAmerica,SouthAmerica,4406128
cluster1,NorthAmerica,Europe,13635841
cluster1,NorthAmerica,Europe,9619575
cluster1,NorthAmerica,Europe,11357853
cluster1,NorthAmerica,Europe,11823899
cluster1,NorthAmerica,NorthAmerica,10719961
cluster4,NorthAmerica,Asia,14960308
cluster1,NorthAmerica,Europe,11918863
cluster1,NorthAmerica,Europe,11727418
cluster3,NorthAmerica,NorthAmerica,870875
cluster1,NorthAmerica,Asia,25850236
cluster3,NorthAmerica,NorthAmerica,3174352
cluster1,NorthAmerica,Europe,13072802
cluster1,NorthAmerica,Europe,10885172
cluster1,NorthAmerica,Europe,11570944
cluster3,NorthAmerica,NorthAmerica,2444113
cluster4,NorthAmerica,SouthAmerica,4650740
cluster1,NorthAmerica,Europe,10230795
cluster1,NorthAmerica,Europe,11636553
cluster1,NorthAmerica,MiddleEast,13382474
cluster1,NorthAmerica,Europe,9745555
cluster3,NorthAmerica,NorthAmerica,2398364
cluster3,NorthAmerica,NorthAmerica,2056325
cluster3,Europe,Europe,1457329
cluster0,Europe,NorthAmerica,9307424
cluster3,Europe,Europe,1225976
cluster3,Europe,Europe,326354
cluster1,Europe,NorthAmerica,10676300
cluster3,Europe,Europe,443087
cluster1,Europe,NorthAmerica,10375767
cluster3,Europe,MiddleEast,2067428
cluster0,Europe,Europe,900185
cluster0,Europe,Europe,384001
cluster3,Europe,Europe,1194575
cluster1,Europe,NorthAmerica,9752688
cluster3,Europe,SouthAmerica,11233688
cluster0,Europe,NorthAmerica,9755210
cluster3,Europe,Asia,3309809
cluster1,Europe,NorthAmerica,10568955
cluster0,Europe,NorthAmerica,9831442
cluster4,Europe,NorthAmerica,10269768
cluster0,Europe,NorthAmerica,11884431
cluster2,Europe,Asia,11028262
cluster3,Europe,MiddleEast,3464794
cluster1,Europe,NorthAmerica,14542577
cluster1,Europe,NorthAmerica,9071352
cluster4,Europe,SouthAmerica,9762154
cluster3,Europe,NorthAmerica,980097
cluster3,Europe,Europe,399478
cluster2,Europe,Asia,13230807
cluster2,Europe,Asia,13236063
cluster4,Europe,SouthAmerica,9256737
cluster3,Europe,Europe,530402
cluster4,Europe,Asia,11870849
cluster0,Europe,MiddleEast,1706917
cluster3,Europe,Europe,1438683
cluster3,Europe,MiddleEast,2067428
cluster3,Europe,MiddleEast,2428427
cluster4,Europe,Asia,13292913
cluster1,Europe,NorthAmerica,14495498
cluster3,Europe,Europe,704392
cluster1,Europe,NorthAmerica,9690340
cluster1,Europe,NorthAmerica,11291448
cluster2,Europe,Asia,14468731
cluster3,Europe,Europe,1547174
cluster2,Europe,Asia,11028262
cluster1,Europe,NorthAmerica,10523823
cluster1,Europe,NorthAmerica,10870108
cluster0,Europe,NorthAmerica,9467813
cluster0,Europe,Europe,181254
cluster3,Europe,Europe,251638
cluster2,Europe,Asia,12603113
cluster1,Europe,NorthAmerica,14303325
cluster0,Europe,MiddleEast,3117842
cluster2,Europe,Asia,14227821
cluster0,Europe,NorthAmerica,10605168
cluster0,Europe,Europe,1642100
cluster1,Europe,NorthAmerica,11327141
cluster2,Europe,NorthAmerica,14555093
cluster2,Europe,Asia,14227821
cluster3,Europe,Europe,1319873
cluster1,Europe,NorthAmerica,12795697
cluster3,Europe,Europe,750379
cluster3,Europe,Europe,2250158
cluster1,Europe,NorthAmerica,11750442
cluster0,Europe,MiddleEast,1875999
cluster1,Europe,NorthAmerica,10337713
cluster0,Europe,NorthAmerica,14133505
cluster3,Europe,Europe,773381
cluster3,Europe,Europe,887143
cluster1,Europe,NorthAmerica,14669222
cluster4,Europe,SouthAmerica,11233688
cluster0,Europe,Europe,2522955
cluster1,Europe,NorthAmerica,14555093
cluster0,Europe,Europe,332443
cluster1,Europe,NorthAmerica,11636980
cluster4,Europe,NorthAmerica,14563641
cluster4,Europe,SouthAmerica,11233688
cluster3,Europe,Europe,2184699
cluster3,Europe,Europe,2250158
cluster3,Europe,Europe,444319
cluster3,Europe,Europe,397808
cluster3,Europe,NorthAmerica,980097
cluster3,Europe,Asia,3309809
cluster0,Europe,Europe,593424
cluster0,Europe,Europe,229819
cluster1,Europe,NorthAmerica,10676417
cluster2,Europe,Asia,14468731
cluster1,Europe,NorthAmerica,14644808
cluster3,Europe,Europe,1438683
cluster3,Europe,Europe,1088081
cluster3,Europe,Europe,85745
cluster1,Europe,NorthAmerica,9095172
cluster4,Europe,SouthAmerica,9256737
cluster3,Europe,Europe,1642100
cluster1,Europe,NorthAmerica,11636553
cluster3,Europe,MiddleEast,2357996
cluster3,Europe,Europe,2244101
cluster0,Europe,NorthAmerica,9164128
cluster0,Europe,NorthAmerica,9517906
cluster3,MiddleEast,Europe,1133396
cluster1,MiddleEast,NorthAmerica,11122406
cluster3,MiddleEast,Europe,3052603
cluster3,MiddleEast,Europe,2406154
cluster1,MiddleEast,NorthAmerica,12515775
cluster3,MiddleEast,Europe,2193896
cluster1,MiddleEast,NorthAmerica,12132365
cluster3,MiddleEast,MiddleEast,310812
cluster1,MiddleEast,NorthAmerica,14505971
cluster0,MiddleEast,Europe,1561962
cluster0,MiddleEast,Europe,1975707
cluster3,MiddleEast,Europe,1423412
cluster1,MiddleEast,NorthAmerica,11612816
cluster3,MiddleEast,SouthAmerica,11896996
cluster0,MiddleEast,NorthAmerica,11526073
cluster1,MiddleEast,Asia,2385580
cluster1,MiddleEast,NorthAmerica,12381957
cluster0,MiddleEast,NorthAmerica,11654551
cluster4,MiddleEast,NorthAmerica,12026084
cluster4,MiddleEast,NorthAmerica,13639955
cluster2,MiddleEast,Asia,8920007
cluster1,MiddleEast,MiddleEast,1170356
cluster4,MiddleEast,NorthAmerica,16365939
cluster4,MiddleEast,NorthAmerica,10920523
cluster2,MiddleEast,SouthAmerica,10218076
cluster3,MiddleEast,NorthAmerica,3299982
cluster3,MiddleEast,Europe,2066821
cluster2,MiddleEast,Asia,11360272
cluster2,MiddleEast,Asia,11369856
cluster2,MiddleEast,SouthAmerica,10117751
cluster3,MiddleEast,Europe,2558544
cluster4,MiddleEast,Asia,9942168
cluster0,MiddleEast,MiddleEast,650213
cluster3,MiddleEast,Europe,1793426
cluster3,MiddleEast,MiddleEast,310812
cluster1,MiddleEast,MiddleEast,706717
cluster2,MiddleEast,Asia,11425853
cluster4,MiddleEast,NorthAmerica,16361183
cluster3,MiddleEast,Europe,1684833
cluster1,MiddleEast,NorthAmerica,11553409
cluster1,MiddleEast,NorthAmerica,13158011
cluster2,MiddleEast,Asia,12602060
cluster3,MiddleEast,Europe,2623609
cluster2,MiddleEast,Asia,8920007
cluster1,MiddleEast,NorthAmerica,12361783
cluster4,MiddleEast,NorthAmerica,12721103
cluster4,MiddleEast,NorthAmerica,11275846
cluster3,MiddleEast,Europe,2238961
cluster3,MiddleEast,Europe,2314003
cluster2,MiddleEast,Asia,10699461
cluster4,MiddleEast,NorthAmerica,16115332
cluster3,MiddleEast,MiddleEast,912928
cluster2,MiddleEast,Asia,12359423
cluster4,MiddleEast,NorthAmerica,12430679
cluster0,MiddleEast,Europe,3234903
cluster1,MiddleEast,NorthAmerica,13168451
cluster2,MiddleEast,NorthAmerica,16379948
cluster2,MiddleEast,Asia,12359423
cluster3,MiddleEast,Europe,3135964
cluster1,MiddleEast,NorthAmerica,14702979
cluster3,MiddleEast,Europe,1626129
cluster0,MiddleEast,Europe,3807540
cluster1,MiddleEast,NorthAmerica,13523015
cluster0,MiddleEast,MiddleEast,480032
cluster1,MiddleEast,NorthAmerica,12115742
cluster4,MiddleEast,NorthAmerica,15942346
cluster3,MiddleEast,Europe,1951697
cluster3,MiddleEast,Europe,1654889
cluster4,MiddleEast,NorthAmerica,16538419
cluster2,MiddleEast,SouthAmerica,11896996
cluster0,MiddleEast,Europe,3609600
cluster4,MiddleEast,NorthAmerica,16379948
cluster0,MiddleEast,Europe,2369412
cluster1,MiddleEast,NorthAmerica,13383796
cluster4,MiddleEast,NorthAmerica,16390136
cluster4,MiddleEast,SouthAmerica,11896996
cluster3,MiddleEast,Europe,2507755
cluster0,MiddleEast,Europe,3807540
cluster0,MiddleEast,Europe,2372333
cluster3,MiddleEast,Europe,2487353
cluster3,MiddleEast,NorthAmerica,3299982
cluster1,MiddleEast,Asia,2385580
cluster0,MiddleEast,Europe,1808233
cluster3,MiddleEast,Europe,2443300
cluster1,MiddleEast,NorthAmerica,12516187
cluster2,MiddleEast,Asia,12602060
cluster1,MiddleEast,NorthAmerica,16517753
cluster3,MiddleEast,Europe,1793426
cluster0,MiddleEast,Europe,2621824
cluster3,MiddleEast,Europe,2444132
cluster1,MiddleEast,NorthAmerica,10981418
cluster2,MiddleEast,SouthAmerica,10117751
cluster1,MiddleEast,Europe,3234903
cluster1,MiddleEast,NorthAmerica,13382474
cluster3,MiddleEast,Europe,2357996
cluster1,MiddleEast,Europe,3661283
cluster0,MiddleEast,NorthAmerica,10989308
cluster4,MiddleEast,NorthAmerica,11320946
cluster3,Europe,Europe,2547357
cluster0,Europe,NorthAmerica,7473779
cluster3,Europe,Europe,3280267
cluster3,Europe,Europe,2551912
cluster1,Europe,NorthAmerica,8866867
cluster3,Europe,Europe,1942808
cluster1,Europe,NorthAmerica,8493819
cluster3,Europe,MiddleEast,3503507
cluster0,Europe,Europe,2321813
cluster0,Europe,Europe,2422770
cluster3,Europe,Europe,3205189
cluster1,Europe,NorthAmerica,7959378
cluster3,Europe,SouthAmerica,8724708
cluster0,Europe,Asia,5427802
cluster1,Europe,NorthAmerica,8736998
cluster0,Europe,NorthAmerica,8006323
cluster4,Europe,NorthAmerica,8387322
cluster4,Europe,NorthAmerica,10002565
cluster2,Europe,Asia,12704291
cluster0,Europe,MiddleEast,4808514
cluster4,Europe,NorthAmerica,12722428
cluster4,Europe,NorthAmerica,7267546
cluster4,Europe,SouthAmerica,7369000
cluster3,Europe,NorthAmerica,1825651
cluster3,Europe,Europe,2114962
cluster2,Europe,Asia,15020900
cluster2,Europe,Asia,15030026
cluster4,Europe,SouthAmerica,6869390
cluster3,Europe,Europe,2704977
cluster4,Europe,Asia,13620418
cluster0,Europe,MiddleEast,3196408
cluster3,Europe,Europe,3615838
cluster3,Europe,MiddleEast,3503507
cluster1,Europe,MiddleEast,4104441
cluster2,Europe,Asia,15086297
cluster4,Europe,NorthAmerica,12703168
cluster3,Europe,Europe,2680733
cluster1,Europe,NorthAmerica,7899507
cluster1,Europe,NorthAmerica,9504178
cluster2,Europe,Asia,16268219
cluster3,Europe,Europe,3789175
cluster2,Europe,Asia,12704291
cluster1,Europe,NorthAmerica,8712867
cluster1,Europe,NorthAmerica,9070369
cluster0,Europe,NorthAmerica,7628519
cluster3,Europe,Europe,2156045
cluster3,Europe,Europe,2028157
cluster2,Europe,Asia,14371392
cluster4,Europe,NorthAmerica,12473365
cluster1,Europe,MiddleEast,4572980
cluster2,Europe,Asia,16024662
cluster4,Europe,NorthAmerica,8783923
cluster0,Europe,Europe,601017
cluster1,Europe,NorthAmerica,9520161
cluster2,Europe,NorthAmerica,12736177
cluster2,Europe,Asia,16024662
cluster3,Europe,Europe,3353808
cluster1,Europe,NorthAmerica,11031648
cluster3,Europe,Europe,2677545
cluster3,Europe,Europe,229416
cluster1,Europe,NorthAmerica,9884991
cluster3,Europe,MiddleEast,3283504
cluster1,Europe,NorthAmerica,8474718
cluster4,Europe,NorthAmerica,12300847
cluster3,Europe,Europe,2974026
cluster3,Europe,Europe,2959808
cluster1,Europe,NorthAmerica,12878027
cluster2,Europe,SouthAmerica,8724708
cluster0,Europe,Europe,4683263
cluster4,Europe,NorthAmerica,12736177
cluster0,Europe,Europe,1930723
cluster1,Europe,NorthAmerica,9746861
cluster4,Europe,NorthAmerica,12746060
cluster4,Europe,SouthAmerica,8724708
cluster3,Europe,Europe,4439827
cluster3,Europe,Europe,229416
cluster3,Europe,Europe,1831277
cluster3,Europe,Europe,2593580
cluster3,Europe,NorthAmerica,1825651
cluster1,Europe,Asia,5427802
cluster0,Europe,Europe,2286482
cluster3,Europe,Europe,2434641
cluster1,Europe,NorthAmerica,8867228
cluster2,Europe,Asia,16268219
cluster1,Europe,NorthAmerica,12855400
cluster3,Europe,Europe,3615838
cluster0,Europe,Europe,1219361
cluster3,Europe,Europe,2218558
cluster1,Europe,NorthAmerica,7324652
cluster4,Europe,SouthAmerica,6869390
cluster0,Europe,Europe,601017
cluster1,Europe,NorthAmerica,9745555
cluster3,Europe,Europe,2244101
cluster0,Europe,MiddleEast,3661283
cluster0,Europe,NorthAmerica,7339124
cluster0,Europe,NorthAmerica,7674378
cluster1,NorthAmerica,Europe,9876479
cluster0,NorthAmerica,NorthAmerica,139680
cluster1,NorthAmerica,Europe,9565798
cluster0,NorthAmerica,Europe,9357409
cluster3,NorthAmerica,NorthAmerica,1525158
cluster1,NorthAmerica,Europe,9061308
cluster3,NorthAmerica,NorthAmerica,1165838
cluster1,NorthAmerica,MiddleEast,10825233
cluster4,NorthAmerica,Europe,9583733
cluster0,NorthAmerica,Europe,9483868
cluster1,NorthAmerica,Europe,10331019
cluster3,NorthAmerica,NorthAmerica,612920
cluster0,NorthAmerica,SouthAmerica,3785402
cluster3,NorthAmerica,NorthAmerica,565185
cluster1,NorthAmerica,Asia,12449853
cluster0,NorthAmerica,NorthAmerica,1401657
cluster0,NorthAmerica,NorthAmerica,668757
cluster3,NorthAmerica,NorthAmerica,1061124
cluster0,NorthAmerica,NorthAmerica,2655928
cluster4,NorthAmerica,Asia,20120014
cluster1,NorthAmerica,MiddleEast,12123568
cluster3,NorthAmerica,NorthAmerica,5370326
cluster3,NorthAmerica,NorthAmerica,99055
cluster1,NorthAmerica,SouthAmerica,4683957
cluster3,NorthAmerica,NorthAmerica,8249789
cluster1,NorthAmerica,Europe,9231993
cluster1,NorthAmerica,Asia,22261668
cluster2,NorthAmerica,Asia,22266331
cluster4,NorthAmerica,SouthAmerica,3230246
cluster1,NorthAmerica,Europe,9387304
cluster4,NorthAmerica,Asia,20913392
cluster4,NorthAmerica,MiddleEast,10504910
cluster1,NorthAmerica,Europe,10582458
cluster1,NorthAmerica,MiddleEast,10825233
cluster1,NorthAmerica,MiddleEast,11397159
cluster4,NorthAmerica,Asia,22323403
cluster3,NorthAmerica,NorthAmerica,5342313
cluster1,NorthAmerica,Europe,9799965
cluster3,NorthAmerica,NorthAmerica,553070
cluster3,NorthAmerica,NorthAmerica,2152015
cluster4,NorthAmerica,Asia,23506199
cluster0,NorthAmerica,Europe,10345177
cluster4,NorthAmerica,Asia,20120014
cluster3,NorthAmerica,NorthAmerica,1371617
cluster0,NorthAmerica,NorthAmerica,1724873
cluster0,NorthAmerica,NorthAmerica,296627
cluster0,NorthAmerica,Europe,9170627
cluster1,NorthAmerica,Europe,9048561
cluster4,NorthAmerica,Asia,21649197
cluster0,NorthAmerica,NorthAmerica,5122749
cluster1,NorthAmerica,MiddleEast,11896027
cluster1,NorthAmerica,Asia,23265028
cluster3,NorthAmerica,NorthAmerica,1445918
cluster1,NorthAmerica,Europe,7801363
cluster3,NorthAmerica,NorthAmerica,2177456
cluster2,NorthAmerica,NorthAmerica,5383906
cluster1,NorthAmerica,Asia,23265028
cluster0,NorthAmerica,Europe,9576544
cluster3,NorthAmerica,NorthAmerica,3651969
cluster1,NorthAmerica,Europe,9819978
cluster1,NorthAmerica,Europe,7201803
cluster3,NorthAmerica,NorthAmerica,2544790
cluster0,NorthAmerica,MiddleEast,10604627
cluster3,NorthAmerica,NorthAmerica,1145311
cluster0,NorthAmerica,NorthAmerica,4951066
cluster1,NorthAmerica,Europe,9925665
cluster1,NorthAmerica,Europe,10036762
cluster3,NorthAmerica,NorthAmerica,5515313
cluster1,NorthAmerica,SouthAmerica,3785402
cluster0,NorthAmerica,Europe,10684590
cluster3,NorthAmerica,NorthAmerica,5383906
cluster2,NorthAmerica,Europe,8958246
cluster3,NorthAmerica,NorthAmerica,2400018
cluster0,NorthAmerica,NorthAmerica,5393613
cluster1,NorthAmerica,SouthAmerica,3785402
cluster1,NorthAmerica,Europe,11128205
cluster1,NorthAmerica,Europe,7201803
cluster0,NorthAmerica,Europe,8898667
cluster1,NorthAmerica,Europe,9342420
cluster3,NorthAmerica,NorthAmerica,8249789
cluster1,NorthAmerica,Asia,12449853
cluster0,NorthAmerica,Europe,9463013
cluster1,NorthAmerica,Europe,9249322
cluster3,NorthAmerica,NorthAmerica,1525433
cluster1,NorthAmerica,Asia,23506199
cluster3,NorthAmerica,NorthAmerica,5491448
cluster1,NorthAmerica,Europe,10582458
cluster1,NorthAmerica,Europe,8448476
cluster0,NorthAmerica,Europe,9097693
cluster3,NorthAmerica,NorthAmerica,152676
cluster4,NorthAmerica,SouthAmerica,3230246
cluster1,NorthAmerica,Europe,7801363
cluster3,NorthAmerica,NorthAmerica,2398364
cluster1,NorthAmerica,Europe,9164128
cluster1,NorthAmerica,MiddleEast,10989308
cluster1,NorthAmerica,Europe,7339124
cluster3,NorthAmerica,NorthAmerica,344476
cluster0,NorthAmerica,Europe,10212470
cluster0,NorthAmerica,NorthAmerica,204892
cluster0,NorthAmerica,Europe,9928373
cluster0,NorthAmerica,Europe,9713930
cluster0,NorthAmerica,NorthAmerica,1185510
cluster0,NorthAmerica,Europe,9410024
cluster0,NorthAmerica,NorthAmerica,821359
cluster1,NorthAmerica,MiddleEast,11161950
cluster4,NorthAmerica,Europe,9927569
cluster0,NorthAmerica,Europe,9835566
cluster0,NorthAmerica,Europe,10682967
cluster3,NorthAmerica,NorthAmerica,289407
cluster0,NorthAmerica,SouthAmerica,3708440
cluster0,NorthAmerica,NorthAmerica,221225
cluster4,NorthAmerica,Asia,12811003
cluster0,NorthAmerica,NorthAmerica,1060978
cluster3,NorthAmerica,NorthAmerica,330188
cluster3,NorthAmerica,NorthAmerica,716291
cluster0,NorthAmerica,NorthAmerica,2314547
cluster4,NorthAmerica,Asia,20411245
cluster4,NorthAmerica,MiddleEast,12448143
cluster3,NorthAmerica,NorthAmerica,5029251
cluster0,NorthAmerica,NorthAmerica,434065
cluster0,NorthAmerica,SouthAmerica,4722136
cluster0,NorthAmerica,NorthAmerica,8605679
cluster0,NorthAmerica,Europe,9581287
cluster4,NorthAmerica,Asia,22590837
cluster2,NorthAmerica,Asia,22597521
cluster4,NorthAmerica,SouthAmerica,3308803
cluster0,NorthAmerica,Europe,9745682
cluster4,NorthAmerica,Asia,21230102
cluster4,NorthAmerica,MiddleEast,10844736
cluster0,NorthAmerica,Europe,10940025
cluster1,NorthAmerica,MiddleEast,11161950
cluster0,NorthAmerica,MiddleEast,11739026
cluster4,NorthAmerica,Asia,22654099
cluster3,NorthAmerica,NorthAmerica,5002911
cluster0,NorthAmerica,Europe,10150807
cluster0,NorthAmerica,NorthAmerica,237455
cluster3,NorthAmerica,NorthAmerica,1811912
cluster4,NorthAmerica,Asia,23835925
cluster0,NorthAmerica,Europe,10708529
cluster4,NorthAmerica,Asia,20411245
cluster0,NorthAmerica,NorthAmerica,1032171
cluster3,NorthAmerica,NorthAmerica,1385217
cluster0,NorthAmerica,NorthAmerica,47947
cluster0,NorthAmerica,Europe,9522439
cluster0,NorthAmerica,Europe,9399793
cluster4,NorthAmerica,Asia,21969239
cluster0,NorthAmerica,NorthAmerica,4781773
cluster4,NorthAmerica,MiddleEast,12227263
cluster4,NorthAmerica,Asia,23593817
cluster3,NorthAmerica,NorthAmerica,1105810
cluster0,NorthAmerica,Europe,8142887
cluster3,NorthAmerica,NorthAmerica,1837237
cluster2,NorthAmerica,NorthAmerica,5042843
cluster4,NorthAmerica,Asia,23593817
cluster0,NorthAmerica,Europe,9939475
cluster3,NorthAmerica,NorthAmerica,3311737
cluster0,NorthAmerica,Europe,10170042
cluster0,NorthAmerica,Europe,7540343
cluster3,NorthAmerica,NorthAmerica,2203669
cluster0,NorthAmerica,MiddleEast,10941873
cluster3,NorthAmerica,NorthAmerica,802144
cluster3,NorthAmerica,NorthAmerica,4610188
cluster0,NorthAmerica,Europe,10281508
cluster0,NorthAmerica,Europe,10389638
cluster0,NorthAmerica,NorthAmerica,5176346
cluster4,NorthAmerica,SouthAmerica,3708440
cluster0,NorthAmerica,Europe,11051405
cluster0,NorthAmerica,NorthAmerica,5042843
cluster2,NorthAmerica,Europe,9308977
cluster0,NorthAmerica,NorthAmerica,2058011
cluster0,NorthAmerica,NorthAmerica,5052572
cluster4,NorthAmerica,SouthAmerica,3708440
cluster0,NorthAmerica,Europe,11492751
cluster0,NorthAmerica,Europe,7540343
cluster0,NorthAmerica,Europe,9248218
cluster0,NorthAmerica,Europe,9699728
cluster0,NorthAmerica,NorthAmerica,8605679
cluster4,NorthAmerica,Asia,12811003
cluster0,NorthAmerica,Europe,9810881
cluster0,NorthAmerica,Europe,9605270
cluster3,NorthAmerica,NorthAmerica,1185794
cluster4,NorthAmerica,Asia,23835925
cluster0,NorthAmerica,NorthAmerica,5152733
cluster0,NorthAmerica,Europe,10940025
cluster0,NorthAmerica,Europe,8791616
cluster0,NorthAmerica,Europe,9451956
cluster0,NorthAmerica,NorthAmerica,426251
cluster4,NorthAmerica,SouthAmerica,3308803
cluster0,NorthAmerica,Europe,8142887
cluster3,NorthAmerica,NorthAmerica,2056325
cluster0,NorthAmerica,Europe,9517906
cluster4,NorthAmerica,MiddleEast,11320946
cluster0,NorthAmerica,Europe,7674378
cluster0,NorthAmerica,NorthAmerica,344476
cluster4,NorthAmerica,Europe,15285041
cluster3,NorthAmerica,NorthAmerica,5254010
cluster1,NorthAmerica,Europe,14870821
cluster1,NorthAmerica,Europe,14740773
cluster3,NorthAmerica,NorthAmerica,3866320
cluster1,NorthAmerica,Europe,14473068
cluster3,NorthAmerica,NorthAmerica,4234774
cluster4,NorthAmerica,MiddleEast,16233831
cluster4,NorthAmerica,Europe,14999299
cluster4,NorthAmerica,Europe,14889713
cluster1,NorthAmerica,Europe,15737184
cluster3,NorthAmerica,NorthAmerica,4783686
cluster1,NorthAmerica,SouthAmerica,7100762
cluster0,NorthAmerica,NorthAmerica,4839850
cluster4,NorthAmerica,Asia,17817208
cluster3,NorthAmerica,NorthAmerica,3988606
cluster0,NorthAmerica,NorthAmerica,4722162
cluster3,NorthAmerica,NorthAmerica,4340740
cluster3,NorthAmerica,NorthAmerica,2749941
cluster4,NorthAmerica,Asia,25319783
cluster4,NorthAmerica,MiddleEast,17501705
cluster3,NorthAmerica,NorthAmerica,56346
cluster1,NorthAmerica,NorthAmerica,5472401
cluster4,NorthAmerica,SouthAmerica,8472142
cluster1,NorthAmerica,NorthAmerica,13627770
cluster1,NorthAmerica,Europe,14642998
cluster0,NorthAmerica,Asia,27551659
cluster4,NorthAmerica,Asia,27559343
cluster4,NorthAmerica,SouthAmerica,7511644
cluster4,NorthAmerica,Europe,14755906
cluster4,NorthAmerica,Asia,26196616
cluster4,NorthAmerica,MiddleEast,15917753
cluster1,NorthAmerica,Europe,15966098
cluster4,NorthAmerica,MiddleEast,16233831
cluster1,NorthAmerica,MiddleEast,16809680
cluster1,NorthAmerica,Asia,27614913
cluster3,NorthAmerica,NorthAmerica,568213
cluster1,NorthAmerica,Europe,15208448
cluster3,NorthAmerica,NorthAmerica,4845206
cluster3,NorthAmerica,NorthAmerica,3246975
cluster4,NorthAmerica,Asia,28781221
cluster1,NorthAmerica,Europe,15664522
cluster4,NorthAmerica,Asia,25319783
cluster3,NorthAmerica,NorthAmerica,4019658
cluster3,NorthAmerica,NorthAmerica,3668487
cluster0,NorthAmerica,NorthAmerica,5097468
cluster1,NorthAmerica,Europe,14575444
cluster1,NorthAmerica,Europe,14454791
cluster2,NorthAmerica,Asia,26931630
cluster3,NorthAmerica,NorthAmerica,333882
cluster0,NorthAmerica,Asia,28541686
cluster3,NorthAmerica,NorthAmerica,3944479
cluster4,NorthAmerica,Europe,13214682
cluster3,NorthAmerica,NorthAmerica,3215108
cluster2,NorthAmerica,NorthAmerica,30234
cluster1,NorthAmerica,Asia,28541686
cluster1,NorthAmerica,Europe,14870517
cluster3,NorthAmerica,NorthAmerica,1858555
cluster1,NorthAmerica,Europe,15230122
cluster4,NorthAmerica,Europe,12611429
cluster3,NorthAmerica,NorthAmerica,2851316
cluster4,NorthAmerica,MiddleEast,16014337
cluster3,NorthAmerica,NorthAmerica,4249636
cluster0,NorthAmerica,NorthAmerica,490281
cluster1,NorthAmerica,Europe,15316259
cluster1,NorthAmerica,Europe,15439977
cluster3,NorthAmerica,NorthAmerica,650197
cluster1,NorthAmerica,SouthAmerica,7100762
cluster4,NorthAmerica,Europe,15863623
cluster3,NorthAmerica,NorthAmerica,30234
cluster2,NorthAmerica,Europe,14365620
cluster3,NorthAmerica,NorthAmerica,3005934
cluster3,NorthAmerica,NorthAmerica,3902
cluster4,NorthAmerica,SouthAmerica,7100762
cluster4,NorthAmerica,Europe,16447971
cluster4,NorthAmerica,Europe,12611429
cluster4,NorthAmerica,Europe,14308640
cluster1,NorthAmerica,Europe,14719879
cluster1,NorthAmerica,NorthAmerica,13627770
cluster4,NorthAmerica,Asia,17817208
cluster4,NorthAmerica,Europe,14876362
cluster1,NorthAmerica,Europe,14635705
cluster3,NorthAmerica,NorthAmerica,3866078
cluster1,NorthAmerica,Asia,28781221
cluster3,NorthAmerica,NorthAmerica,692936
cluster1,NorthAmerica,Europe,15966098
cluster4,NorthAmerica,Europe,13863291
cluster1,NorthAmerica,Europe,14492638
cluster3,NorthAmerica,NorthAmerica,5435526
cluster4,NorthAmerica,SouthAmerica,7511644
cluster4,NorthAmerica,Europe,13214682
cluster3,NorthAmerica,NorthAmerica,3008042
cluster1,NorthAmerica,Europe,14561618
cluster4,NorthAmerica,MiddleEast,16388316
cluster4,NorthAmerica,Europe,12744203
cluster3,NorthAmerica,NorthAmerica,5391754
cluster3,NorthAmerica,NorthAmerica,5050717


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v2-OUT_apriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Apriori -N 10 -T 0 -C 0.51 -D 0.05 -U 1.0 -M 0.1 -S -1.0 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-3,5-8
Instances:    9530
Attributes:   2
              rtt_cluster
              continentpair
=== Associator model (full training set) ===


Apriori
=======

Minimum support: 0.1 (953 instances)
Minimum metric <confidence>: 0.51
Number of cycles performed: 18

Generated sets of large itemsets:

Size of set of large itemsets L(1): 9

Size of set of large itemsets L(2): 1

Best rules found:

 1. rtt_cluster=cluster1 2447 ==> continentpair=Europe-NorthAmerica 1459    conf:(0.6)
 2. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster1 1459    conf:(0.57)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v2-OUT_predictiveapriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-3,5-8
Instances:    9530
Attributes:   2
              rtt_cluster
              continentpair
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster2 123    acc:(0.77857)
  2. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster2 149    acc:(0.75152)
  3. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster2 57    acc:(0.61359)
  4. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster0 21    acc:(0.47201)
  5. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster2 52    acc:(0.32516)
  6. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster3 51    acc:(0.31924)
  7. continentpair=SouthAmerica-SouthAmerica 30 ==> rtt_cluster=cluster2 9    acc:(0.28596)
  8. continentpair=SouthAmerica-SouthAmerica 30 ==> rtt_cluster=cluster3 9    acc:(0.28596)
  9. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster1 13    acc:(0.28591)
 10. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster2 644    acc:(0.2804)
 11. continentpair=Europe-Europe 1122 ==> rtt_cluster=cluster3 809    acc:(0.27764)
 12. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster4 248    acc:(0.25025)
 13. rtt_cluster=cluster1 2447 ==> continentpair=Europe-NorthAmerica 1459    acc:(0.24629)
 14. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster1 1459    acc:(0.2344)
 15. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster4 251    acc:(0.22915)
 16. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster3 750    acc:(0.22293)
 17. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster4 19    acc:(0.21912)
 18. continentpair=Europe-MiddleEast 516 ==> rtt_cluster=cluster3 271    acc:(0.2187)
 19. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster4 466    acc:(0.21025)
 20. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster4 252    acc:(0.20615)
 21. rtt_cluster=cluster2 1487 ==> continentpair=Asia-Europe 644    acc:(0.20357)
 22. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster3 8    acc:(0.1973)
 23. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster1 215    acc:(0.19386)
 24. rtt_cluster=cluster3 2212 ==> continentpair=Europe-Europe 809    acc:(0.18934)
 25. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster0 29    acc:(0.18681)
 26. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster1 348    acc:(0.18625)
 27. continentpair=Europe-MiddleEast 516 ==> rtt_cluster=cluster0 180    acc:(0.1838)
 28. rtt_cluster=cluster3 2212 ==> continentpair=NorthAmerica-NorthAmerica 750    acc:(0.17979)
 29. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster1 150    acc:(0.17775)
 30. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster0 418    acc:(0.16573)
 31. rtt_cluster=cluster0 1610 ==> continentpair=Europe-NorthAmerica 486    acc:(0.16496)
 32. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster4 24    acc:(0.15913)
 33. continentpair=Europe-Europe 1122 ==> rtt_cluster=cluster0 303    acc:(0.14898)
 34. rtt_cluster=cluster4 1774 ==> continentpair=Asia-NorthAmerica 466    acc:(0.14455)
 35. rtt_cluster=cluster0 1610 ==> continentpair=NorthAmerica-NorthAmerica 418    acc:(0.14243)
 36. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster1 25    acc:(0.13304)
 37. continentpair=SouthAmerica-SouthAmerica 30 ==> rtt_cluster=cluster0 3    acc:(0.13254)
 38. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster3 10    acc:(0.12551)
 39. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster2 92    acc:(0.12393)
 40. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster3 17    acc:(0.11835)
 41. rtt_cluster=cluster4 1774 ==> continentpair=Europe-NorthAmerica 356    acc:(0.1095)
 42. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster0 486    acc:(0.10554)
 43. rtt_cluster=cluster0 1610 ==> continentpair=Europe-Europe 303    acc:(0.1042)
 44. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster4 19    acc:(0.10147)
 45. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster3 61    acc:(0.08324)
 46. rtt_cluster=cluster4 1774 ==> continentpair=MiddleEast-NorthAmerica 252    acc:(0.07386)
 47. rtt_cluster=cluster1 2447 ==> continentpair=Asia-NorthAmerica 348    acc:(0.07352)
 48. rtt_cluster=cluster4 1774 ==> continentpair=NorthAmerica-SouthAmerica 251    acc:(0.07349)
 49. rtt_cluster=cluster4 1774 ==> continentpair=Europe-SouthAmerica 248    acc:(0.0724)
 50. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster4 356    acc:(0.0717)
 51. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster4 10    acc:(0.06852)
 52. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster2 128    acc:(0.06801)
 53. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster4 2    acc:(0.06615)
 54. continentpair=Europe-MiddleEast 516 ==> rtt_cluster=cluster1 62    acc:(0.06377)
 55. rtt_cluster=cluster3 2212 ==> continentpair=Europe-MiddleEast 271    acc:(0.06128)
 56. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster4 105    acc:(0.06106)
 57. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster0 62    acc:(0.05765)
 58. rtt_cluster=cluster0 1610 ==> continentpair=Europe-MiddleEast 180    acc:(0.05633)
 59. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster0 4    acc:(0.05315)
 60. rtt_cluster=cluster2 1487 ==> continentpair=Asia-MiddleEast 149    acc:(0.05031)
 61. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster1 133    acc:(0.04838)
 62. rtt_cluster=cluster2 1487 ==> continentpair=Europe-NorthAmerica 132    acc:(0.04418)
 63. rtt_cluster=cluster2 1487 ==> continentpair=Asia-NorthAmerica 128    acc:(0.04297)
 64. rtt_cluster=cluster1 2447 ==> continentpair=MiddleEast-NorthAmerica 215    acc:(0.04294)
 65. rtt_cluster=cluster2 1487 ==> continentpair=Asia-SouthAmerica 123    acc:(0.04159)
 66. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster3 70    acc:(0.04087)
 67. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster0 7    acc:(0.04018)
 68. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster0 5    acc:(0.03879)
 69. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster0 27    acc:(0.03378)
 70. rtt_cluster=cluster2 1487 ==> continentpair=Europe-SouthAmerica 92    acc:(0.03232)
 71. rtt_cluster=cluster1 2447 ==> continentpair=NorthAmerica-SouthAmerica 150    acc:(0.03135)
 72. rtt_cluster=cluster4 1774 ==> continentpair=Asia-Europe 105    acc:(0.03078)
 73. rtt_cluster=cluster3 2212 ==> continentpair=Europe-NorthAmerica 122    acc:(0.02885)
 74. rtt_cluster=cluster1 2447 ==> continentpair=NorthAmerica-NorthAmerica 133    acc:(0.0285)
 75. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster2 132    acc:(0.02774)
 76. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster2 68    acc:(0.0273)
 77. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster3 122    acc:(0.02656)
 78. rtt_cluster=cluster2 1487 ==> continentpair=NorthAmerica-NorthAmerica 68    acc:(0.02583)
 79. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster2 17    acc:(0.02372)
 80. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster0 34    acc:(0.02263)
 81. rtt_cluster=cluster0 1610 ==> continentpair=MiddleEast-NorthAmerica 62    acc:(0.02205)
 82. rtt_cluster=cluster2 1487 ==> continentpair=MiddleEast-SouthAmerica 57    acc:(0.02199)
 83. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster1 31    acc:(0.02056)
 84. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster3 18    acc:(0.01986)
 85. rtt_cluster=cluster2 1487 ==> continentpair=Asia-Asia 52    acc:(0.01962)
 86. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster2 16    acc:(0.01778)
 87. rtt_cluster=cluster3 2212 ==> continentpair=Asia-Europe 70    acc:(0.01617)
 88. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster0 26    acc:(0.0148)
 89. rtt_cluster=cluster3 2212 ==> continentpair=Europe-SouthAmerica 61    acc:(0.01318)
 90. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster3 7    acc:(0.01239)
 91. rtt_cluster=cluster1 2447 ==> continentpair=Europe-MiddleEast 62    acc:(0.01206)
 92. rtt_cluster=cluster3 2212 ==> continentpair=Asia-Asia 51    acc:(0.01167)
 93. rtt_cluster=cluster0 1610 ==> continentpair=Asia-Europe 34    acc:(0.01157)
 94. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster0 5    acc:(0.01149)
 95. rtt_cluster=cluster0 1610 ==> continentpair=Asia-Asia 29    acc:(0.01088)
 96. rtt_cluster=cluster0 1610 ==> continentpair=NorthAmerica-SouthAmerica 27    acc:(0.01051)
 97. rtt_cluster=cluster0 1610 ==> continentpair=Asia-NorthAmerica 26    acc:(0.01029)
 98. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster1 2    acc:(0.00922)
 99. rtt_cluster=cluster4 1774 ==> continentpair=Asia-Asia 24    acc:(0.00901)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v2-OUT_predictiveapriori__countrypair_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-7
Instances:    9530
Attributes:   2
              rtt_cluster
              countrypair
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. countrypair=Germany-Japan 48 ==> rtt_cluster=cluster2 48    acc:(0.99471)
  2. countrypair=Germany-Portugal 36 ==> rtt_cluster=cluster3 36    acc:(0.99423)
  3. countrypair=Brazil-Japan 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  4. countrypair=Germany-Russian 24 ==> rtt_cluster=cluster3 24    acc:(0.99253)
  5. countrypair=Germany-Singapore 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  6. countrypair=Japan-Portugal 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  7. countrypair=Japan-Switzerland 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  8. countrypair=Italy-Singapore 20 ==> rtt_cluster=cluster2 20    acc:(0.99106)
  9. countrypair=Brazil-Korea 18 ==> rtt_cluster=cluster2 18    acc:(0.98992)
 10. countrypair=Brazil-Portugal 18 ==> rtt_cluster=cluster4 18    acc:(0.98992)
 11. countrypair=Brazil-Spain 18 ==> rtt_cluster=cluster4 18    acc:(0.98992)
 12. countrypair=Korea-Portugal 18 ==> rtt_cluster=cluster2 18    acc:(0.98992)
 13. countrypair=Japan-Russian 16 ==> rtt_cluster=cluster2 16    acc:(0.98834)
 14. countrypair=Brazil-Russian 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 15. countrypair=Brazil-Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 16. countrypair=Canada-Finland 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 17. countrypair=Canada-Hong 12 ==> rtt_cluster=cluster4 12    acc:(0.98281)
 18. countrypair=Canada-Hungary 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 19. countrypair=Canada-Slovenia 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 20. countrypair=Canada-Sweden 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 21. countrypair=Canada-Taiwan 12 ==> rtt_cluster=cluster4 12    acc:(0.98281)
 22. countrypair=Finland-Germany 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 23. countrypair=France-Germany 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 24. countrypair=Germany-Hungary 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 25. countrypair=Germany-Israel 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 26. countrypair=Germany-Slovenia 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 27. countrypair=Germany-Sweden 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 28. countrypair=Germany-Taiwan 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 29. countrypair=Korea-Russian 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 30. countrypair=Norway-Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 31. countrypair=Portugal-Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 32. countrypair=Singapore-Switzerland 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 33. countrypair=Canada-Portugal 36 ==> rtt_cluster=cluster1 35    acc:(0.9821)
 34. countrypair=Greece-Taiwan 10 ==> rtt_cluster=cluster2 10    acc:(0.97778)
 35. countrypair=Italy-Taiwan 10 ==> rtt_cluster=cluster2 10    acc:(0.97778)
 36. countrypair=Czech-Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 37. countrypair=Finland-Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 38. countrypair=Hungary-Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 39. countrypair=Japan-Slovenia 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 40. countrypair=Japan-Sweden 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 41. countrypair=Japan-Taiwan 8 ==> rtt_cluster=cluster3 8    acc:(0.96962)
 42. countrypair=Japan-Turkey 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 43. countrypair=Russian-Singapore 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 44. countrypair=Austria-Israel 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 45. countrypair=Austria-Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 46. countrypair=Brazil-Czech 6 ==> rtt_cluster=cluster4 6    acc:(0.95531)
 47. countrypair=Brazil-France 6 ==> rtt_cluster=cluster4 6    acc:(0.95531)
 48. countrypair=Brazil-Hong 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 49. countrypair=Brazil-Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 50. countrypair=Cyprus-Japan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 51. countrypair=Czech-Norway 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 52. countrypair=Czech-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 53. countrypair=Finland-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 54. countrypair=France-Norway 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 55. countrypair=France-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 56. countrypair=Hungary-Korea 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 57. countrypair=Hungary-Norway 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 58. countrypair=Hungary-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 59. countrypair=Korea-Slovenia 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 60. countrypair=Portugal-Slovenia 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 61. countrypair=Switzerland-Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 62. countrypair=Germany-Poland 24 ==> rtt_cluster=cluster3 23    acc:(0.95479)
 63. countrypair=Austria-Cyprus 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 64. countrypair=Brazil-Cyprus 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 65. countrypair=Cyprus-Portugal 4 ==> rtt_cluster=cluster1 4    acc:(0.92689)
 66. countrypair=Cyprus-Russian 4 ==> rtt_cluster=cluster1 4    acc:(0.92689)
 67. countrypair=Cyprus-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 68. countrypair=Czech-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 69. countrypair=Czech-Russian 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 70. countrypair=Czech-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 71. countrypair=Finland-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 72. countrypair=Finland-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 73. countrypair=France-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 74. countrypair=Hungary-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 75. countrypair=Hungary-Russian 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 76. countrypair=Hungary-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 77. countrypair=Israel-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 78. countrypair=Canada-Germany 72 ==> rtt_cluster=cluster1 68    acc:(0.91778)
 79. countrypair=Italy-Korea 30 ==> rtt_cluster=cluster2 28    acc:(0.89673)
 80. countrypair=Greece-Japan 40 ==> rtt_cluster=cluster2 37    acc:(0.88971)
 81. countrypair=Japan-Norway 24 ==> rtt_cluster=cluster2 22    acc:(0.87114)
 82. countrypair=Canada-France 12 ==> rtt_cluster=cluster1 11    acc:(0.86775)
 83. countrypair=Czech-Germany 12 ==> rtt_cluster=cluster3 11    acc:(0.86775)
 84. countrypair=Korea-Poland 12 ==> rtt_cluster=cluster2 11    acc:(0.86775)
 85. countrypair=Poland-Portugal 12 ==> rtt_cluster=cluster3 11    acc:(0.86775)
 86. countrypair=Hong-United 63 ==> rtt_cluster=cluster4 56    acc:(0.86667)
 87. countrypair=Canada-Canada 30 ==> rtt_cluster=cluster3 27    acc:(0.85995)
 88. countrypair=Germany-Norway 36 ==> rtt_cluster=cluster3 32    acc:(0.85558)
 89. countrypair=Argentina-Cyprus 2 ==> rtt_cluster=cluster2 2    acc:(0.85252)
 90. countrypair=Cyprus-Czech 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 91. countrypair=Cyprus-Korea 2 ==> rtt_cluster=cluster2 2    acc:(0.85252)
 92. countrypair=Czech-Finland 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 93. countrypair=Czech-France 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 94. countrypair=Czech-Hong 2 ==> rtt_cluster=cluster2 2    acc:(0.85252)
 95. countrypair=Czech-Hungary 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 96. countrypair=Czech-Israel 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 97. countrypair=Czech-Slovenia 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 98. countrypair=Finland-France 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 99. countrypair=Finland-Hungary 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
100. countrypair=Finland-Israel 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v2-OUT_tertius__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Tertius -K 10 -F 0.0 -N 1.0 -L 4 -G 0 -c 0 -I 0 -P 0
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-3,5-8
Instances:    9530
Attributes:   2
              rtt_cluster
              continentpair
=== Associator model (full training set) ===


Tertius
=======

 1. /* 0,343091 0,103673 */ rtt_cluster = cluster1 ==> continentpair = Europe-NorthAmerica
 2. /* 0,340943 0,115005 */ continentpair = Europe-NorthAmerica ==> rtt_cluster = cluster1
 3. /* 0,273756 0,032844 */ continentpair = Europe-Europe ==> rtt_cluster = cluster3
 4. /* 0,263522 0,025184 */ continentpair = Asia-Europe ==> rtt_cluster = cluster2
 5. /* 0,232346 0,147219 */ rtt_cluster = cluster3 ==> continentpair = Europe-Europe
 6. /* 0,226272 0,088458 */ rtt_cluster = cluster2 ==> continentpair = Asia-Europe
 7. /* 0,203297 0,065792 */ continentpair = NorthAmerica-NorthAmerica ==> rtt_cluster = cluster3
 8. /* 0,182807 0,153410 */ rtt_cluster = cluster3 ==> continentpair = NorthAmerica-NorthAmerica
 9. /* 0,145142 0,053620 */ continentpair = Asia-NorthAmerica ==> rtt_cluster = cluster4
10. /* 0,123368 0,137251 */ rtt_cluster = cluster4 ==> continentpair = Asia-NorthAmerica

Number of hypotheses considered: 175
Number of hypotheses explored: 173


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v3-OUT_apriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Apriori -N 10 -T 1 -C 1.1 -D 0.05 -U 1.0 -M 0.1 -S -1.0 -c -1
Relation:     plab-cluster-geo
Instances:    19060
Attributes:   2
              cluster
              continent
=== Associator model (full training set) ===


Apriori
=======

Minimum support: 0.1 (1906 instances)
Minimum metric <lift>: 1.1
Number of cycles performed: 18

Generated sets of large itemsets:

Size of set of large itemsets L(1): 8

Size of set of large itemsets L(2): 2

Best rules found:

 1. cluster=cluster3 4424 ==> continent=Europe 2142    conf:(0.48) < lift:(1.4)> lev:(0.03) [608] conv:(1.27)
 2. continent=Europe 6607 ==> cluster=cluster3 2142    conf:(0.32) < lift:(1.4)> lev:(0.03) [608] conv:(1.14)
 3. cluster=cluster1 4894 ==> continent=NorthAmerica 2438    conf:(0.5) < lift:(1.3)> lev:(0.03) [563] conv:(1.23)
 4. continent=NorthAmerica 7301 ==> cluster=cluster1 2438    conf:(0.33) < lift:(1.3)> lev:(0.03) [563] conv:(1.12)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v3-OUT_predictiveapriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo
Instances:    19060
Attributes:   2
              cluster
              continent
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. cluster=cluster1 4894 ==> continent=NorthAmerica 2438    acc:(0.24573)
  2. cluster=cluster3 4424 ==> continent=Europe 2142    acc:(0.24107)
  3. continent=SouthAmerica 1166 ==> cluster=cluster4 546    acc:(0.23546)
  4. continent=Asia 2529 ==> cluster=cluster2 1148    acc:(0.22934)
  5. cluster=cluster0 3220 ==> continent=NorthAmerica 1437    acc:(0.22509)
  6. cluster=cluster0 3220 ==> continent=Europe 1311    acc:(0.21276)
  7. cluster=cluster2 2974 ==> continent=Asia 1148    acc:(0.20064)
  8. cluster=cluster4 3548 ==> continent=NorthAmerica 1341    acc:(0.19345)
  9. cluster=cluster3 4424 ==> continent=NorthAmerica 1656    acc:(0.18976)
 10. continent=NorthAmerica 7301 ==> cluster=cluster1 2438    acc:(0.16998)
 11. continent=Europe 6607 ==> cluster=cluster3 2142    acc:(0.16362)
 12. cluster=cluster1 4894 ==> continent=Europe 1570    acc:(0.16178)
 13. cluster=cluster2 2974 ==> continent=Europe 868    acc:(0.15408)
 14. continent=SouthAmerica 1166 ==> cluster=cluster2 307    acc:(0.14699)
 15. continent=Asia 2529 ==> cluster=cluster4 648    acc:(0.14467)
 16. continent=Europe 6607 ==> cluster=cluster1 1570    acc:(0.13362)
 17. continent=MiddleEast 1457 ==> cluster=cluster1 328    acc:(0.12687)
 18. continent=NorthAmerica 7301 ==> cluster=cluster3 1656    acc:(0.12418)
 19. continent=MiddleEast 1457 ==> cluster=cluster3 315    acc:(0.12269)
 20. continent=MiddleEast 1457 ==> cluster=cluster4 297    acc:(0.11782)
 21. cluster=cluster4 3548 ==> continent=Europe 716    acc:(0.11765)
 22. continent=MiddleEast 1457 ==> cluster=cluster0 295    acc:(0.11726)
 23. continent=Europe 6607 ==> cluster=cluster0 1311    acc:(0.11691)
 24. continent=NorthAmerica 7301 ==> cluster=cluster0 1437    acc:(0.11616)
 25. cluster=cluster4 3548 ==> continent=Asia 648    acc:(0.10588)
 26. continent=NorthAmerica 7301 ==> cluster=cluster4 1341    acc:(0.10562)
 27. continent=Asia 2529 ==> cluster=cluster1 405    acc:(0.09332)
 28. continent=MiddleEast 1457 ==> cluster=cluster2 222    acc:(0.08929)
 29. cluster=cluster4 3548 ==> continent=SouthAmerica 546    acc:(0.08909)
 30. cluster=cluster2 2974 ==> continent=NorthAmerica 429    acc:(0.08388)
 31. continent=SouthAmerica 1166 ==> cluster=cluster1 153    acc:(0.07758)
 32. continent=Europe 6607 ==> cluster=cluster2 868    acc:(0.07595)
 33. continent=Europe 6607 ==> cluster=cluster4 716    acc:(0.06665)
 34. cluster=cluster2 2974 ==> continent=SouthAmerica 307    acc:(0.06422)
 35. continent=SouthAmerica 1166 ==> cluster=cluster3 113    acc:(0.06204)
 36. cluster=cluster0 3220 ==> continent=MiddleEast 295    acc:(0.05879)
 37. cluster=cluster4 3548 ==> continent=MiddleEast 297    acc:(0.05623)
 38. cluster=cluster1 4894 ==> continent=Asia 405    acc:(0.05607)
 39. continent=Asia 2529 ==> cluster=cluster3 198    acc:(0.05365)
 40. cluster=cluster2 2974 ==> continent=MiddleEast 222    acc:(0.05102)
 41. cluster=cluster3 4424 ==> continent=MiddleEast 315    acc:(0.04698)
 42. cluster=cluster1 4894 ==> continent=MiddleEast 328    acc:(0.04109)
 43. continent=NorthAmerica 7301 ==> cluster=cluster2 429    acc:(0.03034)
 44. continent=Asia 2529 ==> cluster=cluster0 130    acc:(0.029)
 45. cluster=cluster3 4424 ==> continent=Asia 198    acc:(0.02613)
 46. continent=SouthAmerica 1166 ==> cluster=cluster0 47    acc:(0.02437)
 47. cluster=cluster0 3220 ==> continent=Asia 130    acc:(0.02351)
 48. cluster=cluster1 4894 ==> continent=SouthAmerica 153    acc:(0.01586)
 49. cluster=cluster3 4424 ==> continent=SouthAmerica 113    acc:(0.01385)
 50. cluster=cluster0 3220 ==> continent=SouthAmerica 47    acc:(0.01259)



==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/plab-cluster-geo_v3-OUT_tertius__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Tertius -K 10 -F 0.0 -N 1.0 -L 4 -G 0 -c 0 -I 0 -P 0
Relation:     plab-cluster-geo
Instances:    19060
Attributes:   2
              cluster
              continent
=== Associator model (full training set) ===


Tertius
=======

 1. /* 0,177527 0,072455 */ continent = Asia ==> cluster = cluster2
 2. /* 0,169979 0,095803 */ cluster = cluster2 ==> continent = Asia
 3. /* 0,134259 0,119727 */ cluster = cluster3 ==> continent = Europe
 4. /* 0,127822 0,234260 */ continent = Europe ==> cluster = cluster3
 5. /* 0,123356 0,128856 */ cluster = cluster1 ==> continent = NorthAmerica
 6. /* 0,118759 0,255142 */ continent = NorthAmerica ==> cluster = cluster1
 7. /* 0,099563 0,032529 */ continent = SouthAmerica ==> cluster = cluster4
 8. /* 0,070941 0,157503 */ cluster = cluster4 ==> continent = SouthAmerica
 9. /* 0,048855 0,093547 */ cluster = cluster0 ==> continent = NorthAmerica
10. /* 0,046071 0,100157 */ cluster = cluster0 ==> continent = Europe

Number of hypotheses considered: 70
Number of hypotheses explored: 70


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/rtt-cluster1.dat <==
24
23
24
24
23
23
23
23
23
24
23
23
23
28
24
24
24
24
26
24
24
24
24
25
24
24
24
24
24
24
24
23
23
23
24
23
24
23
26
23
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
24
24
23
24
23
24
24
23
24
23
24
23
23
26
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
26
23
23
23
23
23
23
25
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
30
25
23
23
23
24
24
23
26
23
23
24
23
24
24
25
25
32
24
24
24
24
24
24
24
24
23
23
24
23
24
23
36
24
31
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
29
24
24
24
24
24
24
23
24
34
25
23
23
23
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
23
25
23
24
24
24
24
24
24
24
24
24
24
24
25
24
23
24
24
24
24
24
25
24
23
26
30
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
23
23
23
23
35
24
24
23
24
24
24
24
24
24
24
27
24
23
24
24
23
23
24
28
24
23
23
23
23
25
23
24
23
23
23
24
24
24
24
24
24
24
24
25
24
24
24
24
23
23
24
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
26
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
26
24
24
24
24
24
25
24
23
23
24
23
25
23
23
23
23
23
23
24
23
24
24
25
24
24
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
36
24
24
24
24
23
24
24
24
24
23
24
23
25
25
23
28
23
23
24
24
23
23
23
23
23
23
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
23
24
23
23
25
23
23
24
24
23
23
23
23
24
24
24
24
25
25
24
24
24
24
24
24
23
23
24
23
27
23
23
23
23
23
23
23
24
23
348
23
23
25
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
30
24
24
23
23
23
25
24
24
24
24
23
23
23
38
23
23
23
24
23
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
26
24
23
23
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
25
23
24
24
23
24
23
24
25
23
24
23
23
23
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
25
24
23
24
24
24
24
24
24
26
24
23
25
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
23
25
24
24
24
24
24
24
24
24
24
24
33
24
24
24
24
23
24
24
23
24
24
23
23
25
23
23
24
23
23
23
23
24
24
24
24
25
24
24
23
24
24
23
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
25
23
23
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
27
24
36
23
23
23
24
23
23
23
24
24
24
23
24
26
24
24
24
24
24
23
23
23
25
24
25
23
23
27
32
23
23
23
23
23
23
24
25
24
24
24
26
24
24
24
23
24
24
23
24
24
24
24
24
24
26
28
26
24
23
23
24
23
24
23
23
24
23
24
24
24
24
24
25
24
24
24
26
24
24
24
24
23
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
25
24
24
25
24
29
24
23
24
24
23
24
23
23
31
25
23
23
23
24
24
24
26
25
24
24
24
24
69
24
23
24
23
24
23
23
24
24
24
24
24
24
25
24
24
44
24
24
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
24
23
24
24
23
23
23
23
23
23
23
23
24
23
24
24
24
24
24
24
25
24
24
25
24
24
24
24
24
24
23
23
24
24
23
23
23
24
23
24
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
23
23
23
23
25
23
23
23
26
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
23
23
23
25
37
24
23
23
23
24
23
25
23
23
23
23
23
23
24
23
23
23
24
68
24
24
24
24
24
24
27
24
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
29
24
24
24
23
24
23
23
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
23
23
24
25
23
23
24
25
24
23
23
24
23
23
23
23
23
24
24
24
25
24
24
24
25
24
24
24
24
31
23
23
25
24
24
25
24
24
25
24
24
24
24
26
24
24
24
24
24
24
23
23
24
26
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
24
24
23
24
24
23
23
23
23
23
23
23
23
23
23
24
24
25
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
24
23
23
23
23
27
23
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
23
24
23
23
23
23
23
23
23
24
23
24
24
24
24
24
34
24
24
24
24
24
24
24
24
27
24
24
24
24
24
23
25
24
23
24
23
24
23
23
26
23
23
24
34
23
23
23
24
24
24
26
24
25
28
24
24
24
24
24
24
24
24
30
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
25
23
24
24
24
24
24
24
24
23
24
24
24
24
24
24
30
24
24
23
32
23
23
23
24
24
24
23
24
23
23
23
24
23
23
24
26
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
24
23
24
23
23
23
23
23
23
24
24
25
24
24
25
24
28
23
24
23
24
23
25
24
24
24
23
23
34
23
23
26
24
24
24
24
24
24
32
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
23
23
23
23
23
23
26
24
24
24
24
27
24
26
25
24
24
24
24
28
24
24
25
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
38
23
23
23
23
25
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
23
23
23
32
24
23
23
23
23
24
23
24
26
24
24
24
24
24
24
35
24
26
24
24
26
24
23
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
24
23
24
32
24
23
24
29
23
24
23
23
23
23
26
23
24
25
25
*
25
24
24
24
25
24
24
24
24
25
24
24
25
32
25
24
24
24
24
32
24
27
25
24
24
24
25
26
24
23
24
24
24
24
38
26
24
24
23
24
26
23
25
23
23
24
24
24
25
25
25
25
24
24
24
26
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
23
27
24
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
23
27
24
24
36
23
24
24
24
24
34
26
24
24
25
24
23
23
23
23
23
25
24
27
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
23
24
23
24
23
24
23
23
23
23
23
23
23
23
24
23
23
28
24
26
24
24
25
24
24
24
25
24
24
23
23
26
23
23
26
23
24
23
23
24
25
24
24
24
24
24
24
31
24
24
24
26
24
24
24
24
23
25
23
23
24
24
25
24
24
24
24
24
24
24
24
24
25
25
23
24
24
23
25
24
23
24
23
24
24
23
23
25
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
33
24
23
24
23
23
23
28
23
23
23
23
23
23
24
24
24
26
24
25
24
24
24
27
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
25
23
23
23
24
24
24
24
25
24
24
24
26
24
23
24
24
23
24
24
24
24
23
23
24
23
23
24
23
23
23
30
24
24
24
24
26
24
24
24
24
24
25
23
24
27
24
23
26
23
23
23
23
23
23
23
23
23
23
24
43
24
24
24
25
24
24
24
24
27
24
24
24
23
23
37
23
23
23
25
23
23
23
23
24
24
24
24
24
26
26
24
24
37
24
24
25
23
24
24
24
23
23
24
23
23
23
24
23
24
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
24
24
24
24
24
26
24
24
24
24
24
24
24
24
24
24
24
24
24
24
28
24
24
24
24
24
26
24
24
23
23
23
23
23
23
29
23
23
23
23
23
24
23
23
23
23
23
23
25
24
25
24
24
24
24
29
24
25
23
23
25
24
25
24
24
23
24
23
23
23
23
23
23
24
24
25
24
24
24
23
23
23
23
25
23
23
24
24
24
24
24
24
24
24
24
23
23
23
25
23
24
27
24
24
24
23
24
23
24
23
23
23
23
26
24
24
24
24
24
24
28
24
23
23
26
23
23
24
23
23
24
23
23
24
24
23
24
24
24
23
26
23
23
25
24
*
25
24
24
24
24
23
26
24
24
23
25
24
24
24
25
24
25
24
24
23
23
25
23
24
25
24
24
24
24
24
25
29
24
24
23
23
23
24
25
24
24
24
24
24
26
24
24
24
24
24
23
24
24
24
24
24
27
25
23
25
23
25
24
23
23
24
24
23
25
24
24
28
24
24
24
24
24
24
24
25
25
24
24
24
24
23
23
24
23
24
24
24
24
24
23
25
23
23
23
23
23
23
24
26
24
24
24
23
24
24
24
23
24
23
23
33
23
24
25
32
24
24
24
24
23
24
23
26
24
24
23
24
23
24
23
23
24
24
24
24
25
24
24
26
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
31
23
25
23
24
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
23
26
23
24
23
23
25
24
23
24
24
24
24
24
24
24
24
24
25
24
23
23
23
24
23
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
23
24
24
24
24
24
23
24
24
27
23
23
23
27
24
24
24
24
24
24
23
23
25
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
23
23
25
24
24
24
26
44
24
25
24
24
24
24
26
24
24
25
23
23
23
23
23
23
24
29
24
24
24
24
24
23
27
24
24
23
25
24
24
24
24
25
24
29
23
24
23
23
23
24
24
24
24
24
24
24
23
23
24
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
26
24
24
24
24
24
24
25
24
23
23
24
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
27
23
24
23
24
23
23
24
24
24
25
25
25
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
25
23
25
23
23
23
23
23
24
24
24
25
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
30
23
24
23
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
27
23
23
24
24
23
25
24
24
25
24
24
24
24
24
25
23
24
24
23
25
23
23
25
24
24
24
24
24
24
24
24
23
24
23
24
23
23
24
24
24
24
23
24
25
63
23
23
23
23
23
24
24
28
25
24
24
24
23
24
23
23
24
23
26
24
24
24
42
24
23
23
23
24
24
24
24
25
24
23
23
23
24
23
23
23
24
24
25
24
24
23
26
24
24
28
23
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
36
24
24
24
24
24
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
26
24
25
23
24
23
23
24
24
23
23
24
25
23
23
24
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
28
25
24
23
27
23
27
24
24
25
24
25
23
23
23
23
24
24
24
24
24
24
24
24
24
23
30
24
23
24
24
23
25
24
23
23
23
27
23
23
25
26
27
24
25
24
24
41
23
23
23
24
24
24
24
24
24
24
24
23
25
25
23
24
24
26
24
24
24
24
23
24
24
25
23
23
23
24
27
25
26
31
23
23
24
26
23
23
23
24
24
24
24
24
23
26
24
24
23
24
24
24
24
23
23
23
24
23
23
23
26
24
24
24
25
24
25
24
23
24
23
25
24
25
24
25
24
24
24
24
24
400
24
24
24
23
24
24
24
24
24
24
24
24
23
24
25
23
24
23
23
24
24
24
24
24
23
24
23
23
23
23
23
24
24
23
23
24
24
24
24
24
24
24
23
23
24
23
24
24
24
24
24
23
24
24
24
23
24
24
23
24
24
26
24
24
24
24
23
23
28
23
23
23
23
24
25
25
24
24
26
27
24
24
24
23
23
24
24
23
23
27
24
24
23
23
24
33
24
25
24
23
24
24
26
33
23
23
23
23
24
24
25
24
24
24
24
24
23
24
23
23
24
23
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
23
23
24
24
24
33
24
24
24
23
23
23
23
23
23
24
24
26
24
24
24
24
23
23
23
23
23
23
23
24
24
28
24
24
24
23
23
23
23
24
23
23
25
24
24
25
24
24
24
24
23
23
24
23
24
24
25
24
25
24
24
23
23
23
23
24
23
24
24
24
24
24
24
26
23
23
109
23
23
24
24
24
24
24
24
25
24
24
24
24
23
24
23
24
23
23
24
24
24
24
26
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
24
24
23
23
23
24
23
24
24
24
24
24
24
23
24
23
23
25
23
24
24
24
24
23
24
24
24
25
24
24
24
26
24
24
24
24
23
23
23
27
24
24
24
28
24
24
24
24
24
25
23
25
23
39
24
24
24
24
24
24
23
26
24
23
23
23
23
24
23
23
24
24
29
24
24
24
23
23
23
23
24
24
23
24
24
24
24
23
23
24
24
24
23
23
25
23
23
23
24
28
23
23
23
23
23
23
26
24
24
26
24
24
24
24
23
24
23
23
23
24
24
24
24
25
24
29
24
33
26
24
23
25
25
24
24
24
24
24
23
23
32
24
24
24
24
24
24
23
24
23
23
23
24
24
26
24
24
24
23
25
24
23
23
24
23
24
23
28
23
24
24
24
24
24
24
23
23
33
25
24
24
25
24
24
24
26
24
23
23
23
25
25
24
24
24
26
24
24
24
23
23
23
23
24
24
24
24
43
24
23
23
24
27
23
24
24
24
24
24
23
24
23
23
24
23
24
24
24
24
24
24
24
26
23
24
23
23
24
24
25
23
26
23
26
23
23
23
24
25
23
26
25
23
23
23
23
24
25
24
24
24
24
24
23
23
23
23
25
32
26
24
24
24
26
25
24
23
24
23
24
24
24
25
24
24
23
23
24
24
27
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
23
23
23
23
23
23
26
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
23
23
23
23
23
23
23
25
26
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
24
24
37
24
23
23
24
24
24
24
24
24
24
24
26
24
23
23
23
28
26
24
24
25
24
24
24
23
23
23
23
23
24
24
31
27
25
24
23
23
24
23
23
23
23
24
24
24
24
24
31
23
23
23
23
23
23
25
24
24
41
24
23
23
25
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
23
23
28
24
24
24
24
24
24
24
23
34
23
23
23
23
25
24
24
24
24
24
23
23
23
23
23
24
23
24
24
24
24
25
24
23
23
23
23
23
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
25
24
24
24
24
25
23
28
24
25
23
24
26
24
24
24
25
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
23
24
26
23
23
25
23
23
24
24
24
24
24
32
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
23
24
24
24
24
24
24
24
25
23
23
24
23
23
24
27
24
24
24
24
25
23
24
23
23
23
23
24
24
24
24
24
24
26
23
23
25
24
24
24
24
24
24
24
24
24
23
23
23
23
25
24
24
25
24
24
23
24
23
23
23
23
24
24
24
24
24
23
24
23
23
25
23
24
24
24
31
25
24
24
23
23
23
23
24
24
25
24
24
24
24
23
23
24
24
23
23
24
24
24
24
24
23
25
24
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
23
23
23
29
23
23
24
24
24
24
24
24
23
25
25
23
24
23
23
24
24
24
24
24
26
24
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
24
24
24
25
24
24
23
24
24
23
23
25
24
26
24
24
24
26
23
23
24
23
24
24
24
24
26
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
25
24
24
24
26
24
24
24
23
28
23
23
23
24
25
25
24
24
24
24
23
24
23
25
23
23
24
24
24
24
24
24
24
24
24
24
30
26
24
24
23
23
23
23
24
26
24
24
24
24
24
23
23
23
23
24
26
24
24
24
24
23
23
23
23
24
24
24
24
23
23
23
23
23
23
24
24
24
24
26
23
23
24
24
24
24
23
23
23
23
23
24
24
24
24
24
25
24
24
24
23
23
23
23
23
24
24
24
24
24
27
23
24
23
24
23
23
23
24
24
24
24
24
24
23
23
24
24
23
23
24
24
24
24
24
30
23
24
23
24
25
23
23
23
23
24
24
24
24
24
23
24
24
23
24
24
24
24
24
24
23
23
23
23
24
24
25
23
24
23
23
23
30
26
24
24
24
24
24
24
24
25
23
24
24
23
23
23
24
24
24
24
24
24
24
24
25
24
25
25
24
24
24
24
23
24
24
24
24
23
23
23
25
25
27
24
24
25
25
23
23
23
23
23
23
23
23
26
24
24
24
24
24
23
23
23
23
24
23
24
24
24
23
23
26
23
25
26
24
25
24
23
24
24
24
23
24
25
24
24
24
37
23
25
23
23
24
24
24
24
23
24
23
23
23
23
23
25
24
24
23
23
24
25
23
23
24
23
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
23
24
23
23
23
23
23
24
25
24
24
24
24
24
23
24
23
23
23
24
25
24
24
24
24
24
24
23
23
24
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
30
23
24
24
24
25
24
24
23
24
24
31
23
23
23
23
24
24
24
24
23
26
24
23
23
24
24
24
24
24
23
23
23
23
23
24
24
24
24
25
23
23
23
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
24
24
24
25
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
24
23
25
23
23
24
24
23
26
24
24
30
23
24
24
24
23
23
23
23
23
29
24
24
24
24
24
25
23
24
23
23
25
23
24
24
24
23
24
24
24
23
23
23
23
23
25
24
24
24
24
24
23
25
24
23
26
23
23
29
24
24
24
24
24
25
23
24
23
23
23
24
24
24
24
24
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
26
24
24
24
23
23
23
24
24
23
23
24
24
24
26
23
23
24
23
61
23
23
23
24
24
24
24
24
24
24
25
47
23
24
23
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
26
23
23
23
26
24
24
24
24
24
23
23
24
24
24
26
24
24
24
23
23
23
24
23
24
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
25
24
24
24
24
26
24
23
23
24
23
24
23
23
24
24
24
25
24
24
24
23
23
24
23
23
23
24
28
24
26
24
24
23
23
23
24
24
24
24
24
23
23
23
23
24
24
24
24
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
23
23
23
23
23
23
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
23
23
23
25
23
25
24
24
24
23
29
23
23
23
23
24
24
24
24
24
23
23
23
24
23
23
24
24
25
24
23
23
24
23
29
25
24
24
25
23
24
25
24
24
24
24
23
38
23
23
24
23
24
24
24
24
24
23
24
23
27
23
23
23
23
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
23
23
24
23
23
23
23
25
24
24
25
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
23
24
23
23
26
23
24
24
24
24
24
23
24
23
24
24
23
24
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
24
24
24
24
24
23
23
23
23
24
26
24
24
24
24
24
24
23
26
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
23
24
24
24
24
24
23
24
24
23
23
23
23
24
26
24
24
24
24
24
24
23
28
23
23
23
24
24
24
24
23
24
23
23
23
23
24
24
24
25
24
23
23
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
24
25
24
24
24
24
23
24
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
25
24
24
24
24
24
24
24
23
23
23
23
23
25
25
23
23
23
23
24
24
24
24
24
24
23
24
23
24
23
24
23
23
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
24
27
23
23
23
23
23
23
23
24
24
25
24
24
24
23
23
23
23
23
24
24
24
24
24
23
24
25
23
23
23
23
24
24
24
24
23
23
24
24
24
24
25
24
24
23
23
23
24
24
23
24
24
24
24
24
23
24
23
24
23
24
25
24
25
24
24
24
23
23
23
23
23
24
24
24
24
23
23
23
23
23
25
26
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
23
24
24
24
23
23
23
24
24
24
24
24
23
24
24
24
23
25
24
24
24
24
24
23
24
23
24
23
23
24
32
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
26
23
26
23
23
24
25
23
23
23
23
23
23
23
35
24
25
24
24
24
24
23
24
23
24
23
23
24
24
24
24
24
24
23
25
24
24
24
23
23
24
23
24
23
25
24
24
24
24
24
24
24
23
23
24
24
23
24
24
24
24
24
23
24
25
23
23
24
24
24
24
24
23
23
35
23
23
25
24
24
24
25
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
23
27
23
24
24
25
24
24
24
23
23
23
23
23
23
25
24
24
24
25
24
24
23
23
23
24
23
23
23
27
24
24
24
25
24
24
23
23
23
23
23
23
27
24
24
24
24
23
23
23
23
23
23
27
24
25
24
24
24
24
24
24
24
53
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
39
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
27
24
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
25
30
24
24
24
24
23
23
23
23
23
24
24
24
23
24
23
24
23
23
24
24
24
827
24
24
24
24
23
24
23
24
24
24
24
24
24
24
24
24
25
23
24
23
23
23
23
23
24
24
24
26
24
24
24
24
26
24
23
23
24
23
24
23
23
23
24
23
24
24
24
24
24
24
23
23
24
23
23
23
35
24
24
25
24
24
23
24
24
23
23
23
24
23
23
24
25
52
23
23
24
24
24
24
23
23
23
23
24
28
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
29
24
24
59
24
24
23
24
23
23
24
24
24
24
23
23
23
23
23
23
25
24
24
24
24
24
56
24
24
24
23
23
23
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
24
24
23
24
23
30
23
25
24
24
24
24
27
24
24
27
23
23
24
23
24
24
24
24
23
24
23
24
24
23
23
23
25
24
24
24
24
24
24
24
88
23
23
23
23
23
23
24
32
24
24
24
24
24
24
27
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
26
23
23
24
24
24
24
25
24
24
25
23
24
23
23
23
23
29
23
24
24
24
26
24
24
23
23
23
26
23
23
25
23
24
24
24
24
23
23
24
23
23
23
24
23
25
24
24
24
24
24
24
24
24
59
29
24
23
23
23
23
23
23
24
24
24
24
23
23
25
24
24
24
24
24
24
24
25
23
24
23
24
24
24
23
24
24
24
24
24
23
25
24
24
24
24
23
24
29
23
23
24
24
24
25
25
24
24
24
24
23
24
24
24
25
23
24
24
24
24
23
24
24
23
24
24
24
25
24
24
23
23
23
23
23
23
24
31
24
23
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
25
23
25
24
25
24
25
25
24
24
23
23
25
25
23
24
23
25
24
24
24
24
26
23
24
26
23
24
23
24
24
24
29
24
23
24
23
23
23
23
24
23
25
24
24
24
24
24
30
24
23
23
24
23
24
25
24
24
24
24
24
25
24
23
23
23
23
23
23
26
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
24
23
24
27
24
25
24
23
24
24
24
24
23
23
24
24
23
24
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
24
23
25
23
23
24
24
24
24
25
24
25
23
24
23
24
24
24
23
24
23
24
24
24
24
24
24
24
24
24
23
24
25
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
24
24
24
23
23
24
24
23
23
23
24
23
25
24
24
24
24
24
24
24
24
23
23
23
23
24
25
24
24
24
24
23
23
23
23
24
23
23
23
24
24
27
24
24
24
24
24
24
24
26
23
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
25
24
23
24
32
24
23
23
26
27
24
23
25
24
24
25
24
24
23
23
23
24
23
24
24
24
28
24
24
24
24
23
23
26
23
25
27
23
24
23
23
23
23
23
24
24
27
24
24
24
24
24
23
23
24
23
25
38
23
23
23
23
24
24
24
24
27
24
24
25
24
24
24
24
28
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
24
24
25
24
24
24
24
24
23
23
23
23
23
24
24
27
24
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
26
24
24
23
23
23
27
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
23
24
24
26
23
23
27
24
28
24
24
25
24
24
24
24
*
23
23
23
23
23
24
24
24
24
23
23
24
24
24
23
23
24
24
24
25
24
24
24
24
23
23
24
23
24
23
31
24
24
24
24
24
23
24
23
23
23
24
24
24
24
72
24
23
23
24
23
23
23
24
24
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
26
26
24
24
23
24
25
24
23
23
25
24
24
27
26
24
24
24
26
23
25
23
23
23
24
24
25
24
24
24
24
24
24
23
23
23
23
24
24
27
30
24
24
23
24
23
23
23
25
23
24
25
24
24
23
24
23
23
23
23
23
23
23
26
25
24
24
24
24
23
23
23
23
23
23
23
24
33
24
24
24
24
23
23
24
23
24
23
23
23
24
24
24
24
25
24
24
24
24
25
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
24
24
24
33
24
24
24
24
23
23
24
24
24
24
24
24
23
24
23
23
24
24
23
24
24
24
25
25
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
25
24
24
24
40
25
24
24
24
23
23
23
28
25
24
24
24
24
24
23
25
23
23
23
25
23
24
25
24
25
24
24
24
24
42
23
24
23
25
23
23
23
24
25
24
24
24
24
24
24
23
24
24
24
23
23
23
23
24
24
25
25
24
24
25
23
24
23
23
23
24
27
24
24
24
24
25
24
23
23
24
23
23
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
23
24
25
23
23
27
24
24
24
24
33
24
25
23
24
23
23
23
24
23
24
24
24
24
24
23
24
23
23
23
25
28
24
24
25
24
24
24
23
23
24
23
23
24
25
24
24
24
24
24
24
23
24
23
23
24
23
24
25
24
24
24
29
23
24
24
24
23
23
24
24
24
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
25
24
24
23
23
23
25
25
24
24
24
24
23
24
24
23
23
24
26
25
24
24
24
24
24
23
24
23
23
23
23
23
24
24
27
24
24
23
23
23
23
23
23
23
24
24
24
24
24
23
23
24
24
23
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
28
24
24
24
24
24
24
23
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
24
23
24
23
23
23
24
24
25
24
24
24
24
24
28
24
24
23
23
23
23
23
24
24
23
23
23
23
24
24
24
24
23
24
24
25
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
27
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
26
24
24
24
24
24
25
24
23
24
23
23
23
24
24
24
26
24
24
24
23
25
24
24
24
24
24
24
23
23
23
24
27
24
27
24
25
23
23
24
24
24
24
24
24
23
23
24
23
23
24
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
25
25
24
24
23
23
24
24
24
23
23
23
23
23
24
24
27
26
24
25
27
24
24
23
23
23
23
23
23
24
24
24
25
24
24
24
24
23
23
23
23
23
24
24
24
29
24
24
25
27
23
24
24
23
23
24
24
26
24
24
23
23
25
23
23
24
23
28
24
24
24
24
24
34
24
23
24
23
23
24
24
24
24
35
24
24
24
24
25
24
23
23
23
23
24
26
24
24
24
24
24
23
23
23
23
24
24
24
24
24
23
25
24
24
24
23
23
23
24
25
24
25
24
24
24
24
24
24
24
23
23
24
23
27
25
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
24
23
23
26
23
23
23
23
26
36
24
24
24
24
23
26
24
23
23
23
23
23
23
24
24
24
25
24
24
24
25
25
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
26
23
25
24
23
23
24
24
27
24
24
24
24
23
23
24
23
28
24
23
23
24
24
24
24
24
24
23
25
29
23
23
23
24
24
24
24
25
24
26
24
24
24
24
23
24
25
23
24
23
23
94
24
24
25
24
24
23
25
24
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
25
24
23
24
24
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
25
24
24
24
23
31
24
26
25
24
24
24
33
25
23
24
23
24
23
23
23
24
26
24
24
24
24
24
24
24
24
23
23
23
23
24
25
24
24
24
24
24
23
23
24
24
24
23
23
23
24
24
24
24
33
24
24
24
24
23
23
24
23
24
25
24
24
24
24
23
23
23
23
24
24
26
24
24
24
26
27
24
24
31
23
23
23
24
23
24
24
24
24
24
24
24
24
23
24
23
24
23
24
24
25
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
26
24
23
23
23
23
25
25
24
24
24
24
24
24
25
23
23
23
23
24
24
24
23
23
23
23
23
24
24
26
24
24
24
23
34
24
23
24
24
24
24
23
26
23
23
24
23
23
24
26
24
23
24
24
24
23
24
27
24
24
24
25
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
23
24
29
25
23
23
23
24
24
24
24
27
24
23
23
23
23
28
23
25
24
24
24
24
24
24
24
23
24
25
25
23
23
24
24
24
25
24
24
30
24
24
23
23
30
23
23
23
23
24
24
24
24
24
24
23
24
24
23
24
23
25
23
24
24
24
24
24
24
25
23
23
23
23
23
24
23
24
24
23
25
23
24
23
23
23
24
24
24
24
24
24
24
23
23
25
23
23
24
26
23
23
23
24
24
38
24
24
24
24
24
24
23
24
24
23
25
24
25
24
24
24
23
24
23
23
35
23
23
24
24
26
24
24
23
24
23
23
25
23
23
24
24
24
24
24
24
23
26
23
24
23
23
72
24
30
24
24
25
23
23
25
23
23
23
23
25
24
24
24
23
24
24
23
23
26
24
24
24
24
24
23
24
24
26
23
23
23
23
24
24
24
24
25
24
23
23
23
23
24
24
24
24
24
24
25
23
24
26
23
23
23
24
24
24
24
24
24
23
23
24
24
24
23
27
24
24
24
24
24
24
23
24
24
23
23
24
26
24
24
24
24
24
24
29
23
27
23
24
24
24
24
24
24
24
24
23
23
25
23
23
23
23
24
24
24
24
24
24
23
24
23
23
24
23
23
24
27
24
26
24
24
24
24
25
26
23
23
25
23
23
24
24
25
24
24
25
23
24
23
23
23
23
23
23
26
25
24
24
24
24
23
23
23
26
24
25
26
24
24
24
23
24
24
23
23
23
23
26
23
23
23
25
40
24
24
23
24
24
24
23
23
25
23
24
24
24
24
25
27
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
23
23
24
24
24
26
24
24
23
23
23
23
23
23
24
24
24
24
24
24
23
25
23
23
23
24
24
24
24
24
24
24
23
23
24
23
26
23
23
26
23
23
23
26
24
24
24
24
26
24
23
23
24
23
26
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
28
24
24
23
24
23
23
26
24
24
25
24
25
24
23
24
24
24
24
24
23
23
23
24
23
24
24
26
24
24
24
27
23
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
29
24
23
23
24
24
24
24
24
23
24
25
23
24
23
24
24
24
24
24
24
24
25
23
23
25
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
26
25
24
24
24
24
23
25
23
24
23
24
24
24
35
24
24
23
23
23
23
24
23
24
24
28
24
27
25
24
23
24
24
25
23
23
24
24
24
24
24
23
23
25
24
23
23
24
27
24
25
24
25
25
24
25
24
23
24
23
23
23
24
24
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
26
25
23
25
23
24
24
24
24
24
24
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
24
24
24
24
25
23
23
23
25
25
24
27
24
24
24
28
24
24
23
23
24
23
23
25
26
24
24
24
24
24
24
24
24
24
23
25
24
24
24
25
23
23
23
23
25
25
25
24
24
24
26
24
23
23
24
24
25
25
24
24
24
24
23
26
24
24
24
24
28
28
24
25
32
26
23
24
24
24
25
24
24
23
26
23
23
23
24
24
26
24
24
25
24
23
23
25
25
24
28
25
23
23
24
32
24
24
25
24
24
24
24
24
25
23
24
24
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
25
24
24
26
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
23
23
23
23
24
23
23
24
24
24
24
24
25
24
24
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
26
24
23
23
23
24
25
25
24
27
24
24
24
27
23
23
23
24
24
24
24
24
23
23
25
23
23
23
23
24
23
24
33
23
24
24
29
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
24
27
23
24
23
23
24
23
24
24
24
25
24
24
24
24
29
23
23
23
23
24
24
24
26
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
23
23
25
24
23
24
24
25
23
23
23
23
24
29
26
24
24
24
24
23
24
23
23
23
24
25
24
28
24
24
24
24
24
23
23
26
23
23
24
27
24
24
26
24
23
26
24
24
24
24
24
29
23
24
23
25
23
23
25
24
24
24
24
26
24
23
23
24
23
23
25
24
25
23
23
23
23
23
24
23
24
32
24
24
24
23
23
24
23
23
23
26
23
29
24
25
24
24
24
24
24
23
24
23
23
23
24
24
31
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
23
23
23
26
37
23
24
25
25
24
24
24
24
26
24
24
23
23
23
23
23
24
24
24
24
38
24
25
23
23
24
24
23
23
23
23
24
24
24
24
24
24
23
23
23
25
23
26
24
24
24
27
24
24
25
25
23
23
23
23
26
*
24
24
24
25
24
25
23
28
23
24
23
23
23
24
24
24
24
30
24
23
23
23
27
23
24
24
32
24
25
23
24
23
23
23
24
24
24
24
24
25
24
24
23
23
23
23
23
24
24
24
24
23
24
24
26
23
23
23
24
24
24
24
24
24
23
24
23
29
24
23
34
24
25
24
25
24
23
26
23
23
23
24
23
24
24
24
26
24
24
27
23
23
24
24
27
23
24
24
25
24
24
24
23
26
24
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
45
24
24
26
24
24
24
24
24
24
23
23
24
23
23
23
24
24
26
26
25
23
24
24
23
23
23
23
25
24
24
24
24
24
24
24
23
23
24
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
24
26
23
23
25
23
24
23
25
24
24
24
24
26
23
23
23
23
23
23
24
24
24
24
23
24
24
23
24
23
23
23
25
25
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
28
24
24
23
23
23
25
23
24
42
24
24
24
24
24
23
23
23
23
23
24
25
24
24
24
24
23
24
24
23
23
23
23
23
25
24
25
24
23
24
23
29
24
23
24
24
23
24
24
28
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
28
23
23
23
24
24
24
24
24
24
24
26
24
24
23
23
23
23
29
24
24
24
24
24
23
23
24
23
23
23
24
24
412
24
24
24
23
23
25
24
23
23
31
24
24
24
24
24
24
23
23
23
24
87
24
29
26
24
24
25
24
23
26
23
24
23
27
23
24
24
24
24
24
23
24
25
23
23
23
23
24
24
24
24
24
24
25
24
23
26
26
23
23
23
24
27
24
24
24
25
24
23
24
23
24
24
24
25
24
28
23
23
25
30
23
25
24
24
24
24
26
25
30
25
28
23
23
24
29
24
24
24
24
23
23
24
24
23
23
24
24
24
24
23
23
23
24
24
24
24
24
24
25
25
23
23
23
24
24
24
24
24
24
30
24
25
23
24
23
24
24
25
24
24
25
24
23
24
23
23
23
24
23
28
24
25
24
24
23
23
23
23
23
24
24
23
24
23
24
23
24
23
23
24
24
24
26
24
23
24
24
23
23
24
23
23
25
24
24
26
24
24
24
25
25
24
27
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
29
25
24
24
24
23
23
23
23
23
25
24
25
31
24
24
24
23
23
23
23
26
23
24
23
24
24
24
24
26
24
23
24
24
23
32
23
23
24
29
24
24
24
24
23
24
26
23
26
23
24
25
24
24
24
25
24
23
23
24
25
23
27
24
24
24
24
24
26
26
23
23
23
23
23
24
24
26
24
24
24
25
23
24
23
23
23
26
24
24
24
24
24
24
24
24
23
25
27
23
24
24
25
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
24
26
24
24
24
24
23
23
24
23
23
23
25
24
25
25
24
24
23
24
25
24
24
23
23
23
23
23
23
24
24
27
25
23
24
25
24
24
24
24
23
24
25
29
26
24
23
23
24
25
24
24
24
24
23
23
26
26
24
23
23
24
24
24
24
25
23
505
25
24
23
26
23
23
24
26
24
25
227
30
24
25
24
23
23
23
23
24
23
23
28
24
25
24
24
24
24
23
25
23
28
23
23
28
23
23
26
24
24
855
24
24
24
27
23
24
25
24
23
24
23
23
27
25
24
24
26
24
24
24
26
27
24
25
24
24
24
29
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
23
26
23
24
24
24
24
24
24
23
24
23
23
25
25
24
25
24
24
28
24
24
28
24
26
23
24
23
23
24
24
24
24
24
27
24
23
25
23
24
23
24
23
23
23
24
26
24
24
23
26
24
26
24
23
23
93
23
24
24
27
26
25
24
24
23
23
23
23
23
23
23
23
24
24
24
23
24
24
24
23
24
23
23
23
24
24
24
24
24
25
23
26
30
23
23
29
23
24
23
24
24
24
23
24
27
25
24
26
24
24
25
24
29
24
24
25
23
24
23
25
23
28
24
24
24
25
25
24
24
27
27
23
28
23
23
25
24
24
24
24
24
24
24
23
23
23
23
23
24
24
25
24
24
24
24
23
24
24
23
25
24
25
24
24
38
24
24
24
24
24
24
24
24
23
29
25
23
23
23
23
24
25
24
27
24
25
24
24
24
24
24
32
27
24
23
24
23
23
23
23
23
24
24
28
24
24
25
24
29
24
23
24
23
24
24
23
25
24
24
24
24
25
23
24
24
24
23
27
23
24
24
27
24
24
26
24
24
23
24
23
24
24
24
24
24
24
24
24
23
23
23
26
24
25
24
24
26
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
28
24
24
24
23
23
23
26
23
24
24
24
24
24
24
23
24
23
25
24
24
24
24
24
24
24
24
23
28
23
23
23
23
24
24
29
24
24
24
24
23
24
23
23
34
23
23
26
24
24
24
24
24
24
24
24
27
23
23
24
26
24
24
26
24
24
25
23
23
23
24
23
32
24
24
24
24
25
24
23
24
23
27
23
23
23
23
24
25
25
24
24
24
24
25
23
23
23
23
23
23
24
27
24
24
23
25
25
24
24
24
24
23
24
23
23
23
24
*
24
25
24
26
24
24
24
24
23
24
26
23
23
23
24
24
23
23
23
23
23
23
25
24
24
24
24
24
26
23
23
23
25
24
23
24
24
24
24
24
24
24
24
23
23
24
23
23
25
23
25
27
24
24
25
23
24
25
24
24
24
24
24
24
24
24
23
24
24
24
24
29
24
24
25
24
23
24
24
23
23
24
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
25
24
24
25
24
24
24
24
23
23
24
23
23
25
27
24
24
24
24
24
27
23
23
23
35
23
24
23
23
24
23
24
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
25
23
23
23
24
29
34
24
24
24
30
24
24
24
24
24
23
24
24
25
24
26
23
23
24
26
25
24
25
24
24
24
25
24
24
24
23
27
23
25
23
23
23
23
23
24
24
24
29
24
24
24
24
24
25
24
23
24
38
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
23
24
24
24
24
24
24
24
23
24
23
25
23
23
27
24
32
24
24
24
24
23
26
24
24
23
23
23
24
24
25
24
24
24
24
24
23
23
23
26
24
25
24
24
24
25
24
24
30
23
24
24
23
23
23
24
24
25
25
24
24
23
37
23
25
24
25
24
30
23
23
24
24
23
23
23
23
24
24
24
25
23
23
23
25
24
24
24
25
24
24
25
23
27
23
23
23
24
25
24
24
24
24
24
26
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
25
24
28
23
24
28
24
24
24
24
24
24
24
23
40
23
23
23
24
25
25
24
24
35
24
25
49
25
29
24
24
24
23
25
23
23
23
24
24
28
26
24
25
24
24
24
25
25
23
23
26
24
31
25
24
24
24
27
23
24
24
23
23
23
23
23
24
24
25
24
24
24
24
24
23
23
23
23
23
23
24
33
26
23
25
24
24
24
27
24
24
23
23
23
23
26
23
24
23
24
24
24
24
25
23
23
24
24
23
26
34
25
23
23
23
24
25
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
25
26
24
24
26
24
24
24
24
23
23
31
23
23
23
25
24
24
24
24
24
24
24
24
23
23
23
83
23
23
23
24
25
24
25
24
26
24
24
23
23
23
23
23
25
23
24
24
25
23
49
24
24
23
23
24
24
24
24
25
24
24
27
24
23
24
23
23
27
23
23
23
24
24
26
24
24
24
24
24
24
24
24
33
23
23
23
23
24
25
24
24
24
24
24
25
24
23
25
23
23
23
24
24
24
24
24
24
24
23
24
25
23
23
31
23
24
24
24
24
24
24
24
24
24
24
28
24
24
24
24
24
23
25
23
23
23
24
24
24
24
24
24
24
23
33
23
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
26
23
23
24
24
24
24
25
24
23
26
24
24
23
24
23
26
24
28
24
24
24
24
29
26
24
23
23
24
24
26
25
24
24
26
24
24
24
35
25
24
24
24
24
24
25
24
23
23
23
23
24
23
23
25
24
26
24
24
24
23
26
23
24
23
23
23
24
27
24
24
25
24
24
24
24
24
23
23
23
29
23
23
24
24
24
24
24
24
26
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
26
24
23
24
24
24
23
26
24
24
24
24
32
24
25
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
23
26
23
23
25
23
23
25
24
24
24
24
25
23
24
24
24
23
24
24
24
24
24
24
24
24
23
23
24
28
23
24
24
24
24
24
23
24
23
24
23
23
24
24
24
24
27
24
24
23
24
23
23
23
23
23
24
24
24
24
24
25
29
24
23
24
25
24
23
24
24
24
24
24
24
24
29
24
25
30
24
23
23
23
23
23
24
23
24
24
24
32
24
24
24
23
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
23
24
24
26
24
24
24
23
31
24
26
25
23
29
23
23
24
23
24
24
24
25
24
24
23
24
23
24
23
23
23
23
24
24
25
24
24
24
24
24
23
23
23
23
25
24
25
24
24
26
24
24
24
24
23
23
23
23
29
23
23
26
24
24
28
24
24
24
24
23
27
23
23
30
23
23
23
25
29
24
24
24
24
24
24
24
24
24
24
28
24
24
23
23
23
24
24
25
24
25
24
23
26
23
23
24
24
23
24
23
23
23
24
23
23
24
24
24
24
24
27
24
24
44
23
24
23
23
23
25
26
25
24
26
24
24
23
23
23
23
27
23
23
23
24
24
24
23
25
24
24
24
23
23
25
23
23
24
25
24
24
24
24
24
25
24
23
24
25
23
23
23
26
24
24
24
27
24
24
23
23
24
23
24
23
23
26
24
24
24
24
24
24
24
25
23
24
23
24
25
26
24
24
24
24
24
23
23
23
24
23
23
23
23
24
27
24
24
24
25
25
24
24
24
24
23
26
23
23
30
23
23
24
24
24
24
24
24
25
24
23
27
25
24
23
23
23
23
23
24
26
24
24
24
24
25
24
24
23
25
24
23
23
23
24
25
24
24
24
24
25
24
24
23
24
23
23
24
23
23
25
24
24
24
24
24
24
24
25
23
25
23
23
23
25
25
24
24
24
24
24
24
25
24
23
23
23
23
24
24
23
23
24
25
23
23
23
24
25
24
24
24
24
25
23
25
23
23
23
23
24
25
24
24
23
29
23
24
24
24
24
23
24
24
28
24
24
24
25
24
23
23
24
24
24
24
24
24
24
23
23
23
23
23
26
24
25
24
24
26
24
23
25
23
24
23
23
23
23
24
24
24
24
24
23
24
24
24
23
26
23
24
23
27
25
24
24
25
24
24
24
24
23
25
23
24
23
24
24
24
24
24
24
24
24
24
23
24
23
26
23
23
24
24
24
24
24
24
24
24
25
23
24
24
24
24
24
23
25
23
23
23
24
26
24
26
24
24
24
23
23
23
24
24
23
27
23
23
24
24
24
24
26
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
25
24
25
34
24
24
24
24
23
23
23
23
25
23
23
23
25
24
24
25
24
24
24
26
23
23
23
23
23
28
31
24
24
24
24
24
23
23
23
23
23
23
24
23
24
24
24
24
27
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
31
23
23
24
24
25
24
24
24
23
24
23
23
24
23
46
23
23
24
24
24
24
33
24
24
23
24
25
31
23
23
23
23
24
24
24
24
31
24
27
23
24
24
24
24
24
23
24
24
23
25
24
23
23
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
23
24
24
24
23
23
23
26
27
23
23
24
26
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
27
24
24
23
24
24
23
23
23
23
23
26
23
25
27
24
24
31
24
24
24
23
23
23
25
23
23
23
23
23
25
24
24
24
25
27
27
23
23
23
24
24
24
24
24
24
24
23
27
23
23
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
25
23
23
23
25
23
23
24
24
24
27
24
24
24
24
24
23
24
43
23
23
23
23
24
24
24
24
24
24
24
24
25
34
23
24
23
26
24
24
23
24
24
24
24
28
24
24
24
24
23
24
23
23
23
23
23
29
23
23
24
24
25
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
23
24
27
24
25
25
25
24
24
24
23
23
23
24
25
23
23
23
25
23
23
24
25
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
25
24
24
24
24
23
24
24
24
24
24
24
25
23
23
23
24
23
23
23
23
24
24
24
24
24
25
23
24
23
24
24
23
23
23
23
24
23
23
24
24
25
24
30
24
24
24
24
23
23
23
24
24
23
23
25
23
30
24
24
24
24
25
25
24
24
24
24
24
23
25
23
23
23
24
25
24
24
24
24
25
23
23
24
25
24
24
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
23
24
25
25
23
27
23
23
23
24
23
24
24
24
25
24
26
24
24
24
24
24
25
23
23
23
24
23
23
23
24
24
24
26
24
24
24
24
24
24
23
23
25
24
23
23
23
26
23
24
25
24
25
24
24
25
24
24
23
23
26
24
23
24
23
23
23
24
23
23
25
24
25
24
24
24
24
25
24
24
23
23
24
23
23
23
27
23
23
23
23
24
24
24
24
24
25
24
24
24
26
24
23
28
24
23
24
23
25
24
23
23
23
23
23
24
25
24
24
24
24
25
23
26
24
24
26
24
24
24
24
24
25
23
24
23
23
25
23
23
24
24
25
25
31
24
24
24
23
24
24
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
23
23
24
30
24
24
24
24
24
24
24
24
24
29
23
23
23
23
23
24
24
24
24
24
25
24
23
24
24
24
23
24
23
24
24
24
24
24
24
24
24
24
24
23
23
23
26
23
23
24
25
24
24
24
24
24
23
24
24
23
24
23
23
23
23
23
26
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
25
24
27
24
27
24
23
24
23
25
23
25
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
24
26
24
24
24
24
24
24
23
23
23
23
25
25
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
23
23
26
23
23
24
24
24
25
24
24
24
23
24
23
24
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
25
24
23
24
24
23
23
24
33
25
24
28
33
27
24
24
24
25
24
24
23
31
23
24
27
27
25
27
24
26
24
24
24
23
24
30
23
23
24
24
25
25
24
23
32
23
25
24
24
24
23
23
23
24
23
23
24
24
42
34
29
43
24
44
26
23
24
24
23
23
23
47
23
28
24
24
29
24
24
24
38
24
27
24
24
24
24
24
24
23
24
23
23
51
24
24
23
24
24
29
24
25
25
23
25
23
36
23
39
23
23
23
29
23
24
25
24
24
39
24
23
24
23
23
23
24
24
24
24
24
24
25
26
24
42
24
23
23
23
34
24
23
27
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
23
24
24
44
23
26
23
24
24
23
24
24
25
29
25
24
26
24
24
28
24
24
23
24
25
31
24
24
24
24
24
24
26
24
41
32
24
32
26
25
24
24
37
23
25
24
24
23
28
28
24
24
25
24
23
24
24
30
23
24
23
23
23
23
24
24
24
30
24
24
24
24
24
23
24
25
23
61
23
24
30
24
24
24
24
30
23
43
26
23
24
23
25
33
24
25
23
25
27
23
23
23
23
23
23
23
35
24
24
24
25
24
24
24
24
24
25
27
24
23
41
23
24
23
26
23
24
24
24
24
24
23
24
24
24
24
24
23
25
33
24
24
23
23
23
24
*
*
24
24
24
24
24
24
24
25
24
24
24
24
23
24
24
23
23
25
25
24
25
24
24
24
24
24
23
23
24
24
23
23
23
23
24
23
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
25
24
23
24
24
24
24
24
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
23
24
24
27
26
25
24
24
24
23
23
25
23
24
24
24
24
24
24
24
24
24
23
23
24
25
23
37
24
24
23
24
24
24
24
24
23
23
23
23
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
23
24
24
23
24
24
24
24
24
23
23
23
23
23
24
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
2584
23
23
23
23
24
24
24
24
24
23
23
23
23
27
24
25
24
24
23
23
23
24
24
24
23
26
24
24
24
24
25
24
24
24
24
23
23
23
23
24
24
24
23
23
25
23
24
23
23
24
25
23
23
23
23
24
24
24
24
24
24
25
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
23
23
23
23
24
23
24
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
25
23
23
23
23
30
23
24
24
24
24
24
28
24
23
23
23
23
23
24
24
24
24
23
24
23
24
24
24
24
23
24
24
23
24
23
24
23
24
24
24
24
24
24
24
24
23
23
27
24
35
25
37
24
33
23
23
23
23
24
24
29
24
24
24
24
24
1029
24
24
24
24
24
24
24
23
23
24
24
24
24
25
24
27
23
23
24
24
23
23
23
24
23
24
23
23
24
23
23
24
39
24
24
24
24
24
23
23
25
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
26
23
23
23
23
23
24
24
24
24
23
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
23
31
23
23
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
25
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
26
23
24
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
26
23
23
24
24
24
24
24
24
24
24
24
26
23
25
23
23
24
23
23
23
26
24
24
24
24
24
24
24
24
24
23
23
23
23
27
24
23
23
23
24
24
33
24
25
24
24
24
24
27
24
23
23
23
23
23
23
23
23
26
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
26
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
25
24
24
24
24
25
24
24
24
24
23
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
27
25
24
24
24
24
24
24
24
24
24
24
24
23
23
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
24
24
24
24
24
24
24
23
23
24
23
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
23
24
24
24
23
23
23
23
24
23
23
23
24
23
26
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
23
24
24
24
24
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
27
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
25
23
24
23
24
23
23
24
24
24
24
24
24
24
24
24
24
63
29
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
26
23
27
24
23
23
23
24
24
25
24
24
24
24
24
24
25
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
24
24
23
23
25
23
23
23
24
24
24
24
24
24
24
24
24
24
23
26
23
23
24
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
23
24
23
25
24
24
24
24
24
24
24
24
24
25
24
23
23
23
23
23
23
23
24
23
23
24
24
24
24
36
27
24
24
24
24
24
23
23
23
24
23
23
23
23
23
25
23
29
24
24
23
57
23
24
23
23
23
23
23
23
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
23
23
25
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
23
23
26
23
23
23
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
25
23
24
24
24
24
25
24
24
24
24
24
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
25
24
24
23
23
23
24
23
23
23
23
23
23
23
23
23
32
24
24
29
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
23
25
24
25
24
24
24
24
26
24
24
24
24
23
23
23
25
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
25
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
25
23
23
36
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
23
23
24
24
24
32
24
24
24
24
23
24
24
24
23
24
24
23
23
23
23
24
23
23
23
24
24
24
24
25
24
24
24
23
23
24
23
23
23
23
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
23
23
24
24
23
23
24
23
23
23
24
26
24
24
24
24
24
24
24
24
23
23
25
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
23
24
23
23
23
23
23
23
24
23
24
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
23
27
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
26
24
24
25
24
24
24
23
23
24
23
23
23
23
23
23
30
24
24
24
24
25
24
24
23
31
24
23
23
23
23
23
23
23
23
24
23
24
24
24
24
24
24
26
23
24
24
23
23
24
26
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
23
24
24
24
23
23
23
24
24
24
24
24
24
25
24
24
24
24
23
24
24
24
24
23
23
25
23
23
24
23
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
24
23
24
24
24
24
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
24
25
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
26
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
29
23
23
23
23
24
24
24
24
23
24
24
24
24
24
24
24
23
24
23
23
23
23
26
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
28
23
23
23
23
23
23
23
24
25
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
30
24
24
24
24
25
25
24
24
23
24
23
23
23
24
23
24
25
24
24
24
24
24
24
24
23
23
23
23
24
25
23
24
24
24
24
24
24
24
23
24
23
23
24
23
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
25
26
26
24
24
31
24
24
24
23
23
23
24
23
23
23
23
24
23
24
24
26
24
24
24
24
24
23
25
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
26
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
25
24
24
24
24
25
23
23
24
23
23
27
24
24
24
23
23
23
25
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
26
24
23
24
24
24
24
27
26
24
24
25
23
23
23
23
24
24
25
25
24
24
24
23
24
23
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
24
24
24
25
24
25
24
23
23
25
23
28
23
23
23
23
23
24
24
24
24
25
24
24
24
23
25
24
23
24
23
24
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
24
24
23
23
23
25
23
24
24
24
24
25
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
25
24
24
28
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
23
23
24
25
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
26
26
24
24
24
24
24
24
24
23
24
25
23
23
25
23
24
24
24
24
24
25
24
23
23
23
23
24
25
25
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
25
24
24
25
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
29
23
23
23
26
23
23
23
24
24
26
24
24
24
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
25
24
24
24
24
24
24
24
25
23
23
23
23
23
24
24
23
23
24
24
24
24
24
24
24
24
28
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
26
24
24
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
23
23
23
23
24
26
24
24
24
24
24
23
24
23
23
23
23
23
24
27
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
24
25
24
23
24
24
23
23
23
23
24
25
23
25
23
30
24
25
24
25
23
23
23
24
24
25
24
25
27
24
34
25
24
24
23
24
23
30
26
23
23
24
24
27
24
24
24
26
44
30
455
23
25
23
24
24
24
27
24
23
24
24
23
23
23
24
23
24
24
25
24
24
24
23
23
24
23
24
23
23
24
25
24
26
25
27
23
25
23
23
23
23
23
24
25
28
24
24
24
23
23
23
23
23
25
24
24
24
24
24
24
28
23
24
23
25
28
23
24
24
25
24
24
27
23
24
23
23
24
23
23
24
24
24
24
24
23
23
28
23
23
25
23
23
24
24
24
26
25
24
24
25
23
23
23
25
23
23
23
24
24
24
25
24
24
24
26
23
23
24
23
23
24
26
24
24
24
24
24
25
24
24
24
24
23
24
24
23
27
23
23
27
23
23
23
23
782
24
25
24
24
24
24
24
24
23
23
26
25
25
24
24
24
24
24
23
23
23
31
23
24
26
24
24
23
23
24
23
23
23
24
25
24
24
24
24
23
23
23
23
23
23
24
27
24
23
23
23
23
23
30
24
24
24
24
24
24
24
24
23
25
23
23
23
24
23
23
23
24
26
24
24
24
24
24
24
23
24
24
23
23
23
23
24
28
24
24
23
24
23
23
23
23
24
24
24
24
24
23
24
23
24
23
24
23
24
24
24
24
25
24
23
23
23
26
24
24
24
24
24
24
23
23
24
24
23
23
24
24
24
24
24
24
24
25
23
23
26
23
23
24
24
24
25
25
23
24
25
27
23
23
23
23
23
24
24
24
24
24
24
24
42
23
23
23
23
24
23
24
24
25
24
24
23
24
23
24
24
23
23
30
24
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
28
23
23
23
27
23
24
24
521
601
24
24
24
24
24
23
24
23
23
24
23
24
25
24
26
24
24
26
24
24
24
23
23
23
23
23
23
24
25
24
24
24
23
23
23
23
23
27
25
24
24
24
24
25
23
24
23
23
23
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
23
24
24
27
24
23
23
23
23
23
23
24
24
24
24
25
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
25
24
23
24
23
24
24
25
25
25
25
24
24
26
24
23
23
24
23
24
25
23
24
24
23
24
28
23
24
24
24
25
23
23
25
24
24
24
24
24
26
58
24
23
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
23
24
23
24
23
24
23
24
24
26
24
25
25
23
23
23
23
24
25
24
24
24
24
23
24
23
23
25
25
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
71
23
24
23
24
24
23
23
24
23
24
24
24
24
24
24
24
26
24
24
23
23
23
24
23
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
23
24
23
26
23
24
24
24
24
24
24
23
23
23
24
23
25
24
24
24
26
30
24
23
23
23
25
24
24
24
24
24
24
25
24
23
24
23
23
34
25
26
24
24
24
24
27
24
26
23
40
23
24
23
29
24
24
24
24
24
25
24
23
23
23
24
23
23
24
25
29
24
24
24
24
25
24
24
23
23
26
24
24
24
24
24
24
24
23
24
24
24
34
24
24
24
23
24
23
23
24
24
24
24
26
24
24
24
26
24
23
23
23
23
23
23
23
24
24
25
24
24
23
23
23
24
24
24
24
24
24
25
26
24
24
26
31
23
24
23
24
24
24
24
24
24
24
24
24
23
23
32
24
24
24
24
24
24
23
23
23
23
24
24
25
28
24
24
24
24
25
24
23
23
25
23
23
28
28
24
25
28
25
23
24
23
24
24
23
24
23
23
25
24
24
25
28
24
24
24
24
24
24
24
23
23
23
28
24
24
24
27
24
24
24
23
23
23
23
24
23
25
23
23
24
24
24
24
24
23
24
23
24
30
24
23
23
23
24
23
24
24
24
24
24
24
24
23
23
23
23
23
24
28
24
24
24
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
25
24
24
24
24
23
24
25
24
24
24
24
23
24
23
24
23
23
23
24
23
23
24
25
24
24
24
24
24
24
24
23
24
23
24
25
25
23
24
24
821
25
24
24
24
24
25
25
24
43
23
23
24
23
23
23
23
24
23
24
24
24
24
24
24
26
24
23
23
23
24
23
23
23
24
24
24
27
25
24
24
24
23
23
23
30
28
23
25
24
29
26
24
24
24
25
25
24
228
23
27
23
23
25
24
25
28
24
24
24
24
24
23
24
23
23
24
24
24
24
24
26
23
24
24
23
23
23
24
24
24
24
24
23
24
29
25
26
23
23
24
27
24
24
24
26
24
23
24
55
25
23
31
24
24
24
23
23
23
23
23
23
23
24
24
24
25
24
23
23
23
23
24
23
26
23
24
23
27
23
23
23
23
24
24
24
24
24
25
24
24
24
24
26
26
24
23
23
24
23
23
24
24
24
24
24
24
24
23
25
23
24
24
23
23
23
23
23
23
23
25
24
24
24
24
24
39
24
23
23
25
23
26
26
26
24
24
24
26
23
23
23
26
24
23
24
24
24
24
24
24
24
24
23
23
26
23
83
24
27
24
25
24
24
25
24
23
23
24
24
23
23
25
23
24
24
24
24
26
34
24
24
24
31
24
24
24
26
24
23
23
23
24
24
23
24
25
25
24
24
24
24
32
23
23
23
25
23
24
24
24
24
25
23
24
24
23
23
23
23
24
24
26
24
24
24
24
23
24
23
24
24
24
24
24
25
25
23
23
23
23
24
24
25
25
24
25
27
25
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
25
24
24
24
27
24
23
24
23
23
23
24
25
24
24
25
24
24
24
24
23
23
23
23
27
23
25
24
24
24
24
24
24
24
23
25
23
23
23
23
25
24
24
25
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
27
24
24
24
24
23
23
24
23
23
23
24
25
24
24
24
24
27
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
37
24
24
23
23
23
26
23
23
24
25
24
24
24
24
26
24
24
26
24
24
23
23
24
24
24
24
23
24
23
29
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
24
24
24
25
24
24
25
24
24
24
24
23
24
23
23
23
24
24
24
24
29
24
25
24
24
23
24
24
24
24
24
24
23
24
23
23
25
23
26
26
24
24
24
23
23
24
24
25
24
24
24
24
24
24
23
23
26
23
23
23
24
23
24
24
25
24
24
24
24
24
24
24
23
23
23
23
24
25
24
24
24
24
24
24
23
23
23
23
23
23
25
24
24
30
24
24
24
24
25
24
23
25
23
25
23
24
24
24
24
25
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
29
23
23
24
24
24
24
24
24
24
25
24
23
25
23
23
24
23
23
24
25
24
24
24
24
24
23
27
24
23
26
23
23
25
24
28
24
24
24
23
24
26
23
23
23
24
24
24
24
24
24
24
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
25
23
25
24
24
27
24
24
25
23
24
25
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
24
23
24
23
24
23
24
23
24
24
25
24
24
24
24
26
24
23
23
23
26
23
23
25
23
23
23
23
25
23
24
24
24
28
24
24
106
24
26
24
23
23
23
24
24
24
*
33
24
24
23
24
23
23
23
24
28
24
24
24
24
25
23
23
23
26
24
24
41
24
24
24
23
23
25
23
23
23
24
26
26
24
24
24
33
24
24
24
23
24
23
23
23
24
24
24
24
24
24
24
33
23
24
23
24
24
24
23
23
23
23
25
23
23
24
26
24
24
24
24
27
23
23
24
23
23
23
23
24
24
24
24
88
27
23
23
24
23
24
24
24
27
24
23
24
24
25
25
24
24
24
24
24
23
23
23
23
23
24
23
24
24
24
24
24
24
25
25
23
24
24
23
26
23
23
24
24
24
24
43
24
24
24
23
65
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
24
23
24
24
24
23
26
24
24
24
24
26
24
26
24
24
24
26
24
29
23
23
26
25
23
23
24
24
25
24
24
24
25
25
23
24
23
23
23
23
23
24
24
24
24
23
24
24
25
23
23
23
23
24
24
24
24
24
24
28
24
23
23
25
24
24
25
24
30
24
23
23
29
23
23
24
23
24
24
24
24
24
24
24
23
25
24
24
27
24
23
23
24
24
24
24
24
24
24
24
24
24
25
23
23
25
23
25
24
24
24
24
24
24
23
25
23
27
24
25
26
26
23
23
23
23
24
24
24
27
24
24
24
24
23
23
23
23
24
26
23
24
24
24
25
25
24
24
23
23
23
24
23
24
25
24
24
24
23
23
23
24
24
25
29
23
24
24
24
28
26
25
27
26
24
24
24
23
24
24
23
23
24
23
23
28
25
25
24
24
25
24
24
23
23
25
32
23
24
26
24
24
24
25
24
23
24
28
23
23
23
23
23
24
28
24
24
24
24
24
24
23
26
26
26
25
24
24
24
26
24
23
23
24
23
24
24
24
24
49
24
24
24
23
23
23
23
26
24
24
24
24
23
23
23
24
23
23
23
25
26
24
28
24
26
24
23
26
23
26
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
25
24
24
24
24
23
24
23
24
23
23
23
24
24
24
24
24
24
26
24
24
24
23
24
24
24
27
23
24
24
25
23
24
23
23
26
23
24
24
27
24
25
24
24
23
24
29
25
23
23
23
23
24
24
24
24
24
24
24
24
26
24
24
24
24
24
23
24
23
25
23
26
24
25
24
24
25
24
24
24
23
23
24
23
24
23
23
24
25
26
24
27
39
24
23
23
24
23
24
24
23
24
24
24
24
26
24
25
24
23
24
24
23
23
24
24
24
25
25
24
24
33
24
23
23
27
23
23
24
24
24
24
24
24
24
23
23
23
23
24
25
24
25
24
24
24
24
23
23
25
24
24
25
23
25
24
24
24
26
24
24
24
24
23
23
23
31
23
23
24
24
24
24
24
24
23
23
23
24
25
23
24
23
24
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
24
27
24
24
23
75
23
24
24
24
24
24
24
24
23
24
25
23
43
23
24
23
25
24
24
24
24
24
23
24
23
24
23
23
24
24
24
23
23
24
24
29
23
23
23
23
25
25
24
24
24
24
23
23
24
23
25
23
23
24
29
28
24
24
25
24
27
23
23
23
26
23
25
23
28
25
24
24
24
24
24
24
25
24
23
25
23
23
23
24
24
31
24
24
24
24
24
23
23
24
24
23
23
23
23
23
26
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
24
24
24
24
25
25
23
23
24
24
24
24
24
24
23
23
23
26
23
23
25
24
23
24
25
24
24
24
25
24
23
24
25
23
23
23
23
24
25
26
25
24
23
23
23
24
23
23
24
24
24
24
24
23
24
23
24
28
24
24
24
24
24
24
23
23
23
24
24
23
24
24
24
24
24
25
24
23
24
23
23
24
23
27
24
24
24
24
24
24
24
24
25
23
23
24
28
25
23
29
24
25
24
25
24
24
24
24
24
24
24
23
23
23
23
24
23
23
24
25
27
24
24
24
24
26
25
24
24
24
24
24
24
24
24
24
23
26
23
23
24
24
24
26
24
24
24
29
24
23
23
23
23
23
24
23
24
28
24
24
24
24
24
23
23
23
24
26
23
23
23
25
29
39
24
38
24
27
25
24
33
24
23
26
24
23
28
24
25
24
24
24
24
44
24
23
24
23
23
23
24
24
24
24
24
27
23
24
35
23
23
24
23
25
24
31
24
24
24
25
24
24
24
24
25
24
41
29
23
23
25
38
24
24
27
24
24
23
24
65
23
24
23
26
23
23
26
24
27
24
24
24
26
23
24
23
23
24
24
24
24
24
24
23
24
24
23
23
24
23
23
24
24
25
24
24
24
26
24
27
36
24
24
29
23
23
23
24
26
24
24
25
27
23
24
23
23
23
24
24
23
23
26
26
24
25
24
24
24
31
24
23
27
58
23
24
24
33
25
30
24
23
26
25
24
24
24
23
25
25
25
24
24
24
29
37
42
23
27
23
46
23
34
37
24
24
23
28
24
24
23
51
23
24
24
24
25
26
24
24
24
26
24
25
24
24
23
24
23
25
24
25
23
23
24
27
24
31
30
25
36
23
24
24
23
42
25
25
27
24
24
25
24
25
23
24
23
38
54
24
24
25
23
50
23
25
23
24
24
24
44
33
24
23
25
24
27
23
24
26
24
24
25
24
26
26
23
24
23
24
30
29
24
32
39
25
24
27
36
30
25
24
25
23
23
24
30
24
25
24
32
51
25
43
28
25
24
24
35
24
26
34
30
32
24
24
23
27
23
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
24
24
24
25
32
24
41
23
23
28
24
25
24
36
25
24
24
37
23
23
24
27
28
24
33
24
24
24
24
27
24
23
50
24
25
24
23
24
26
24
24
27
24
24
31
24
36
24
25
24
24
24
23
23
23
25
25
23
23
24
24
24
25
26
24
23
24
23
23
23
23
23
25
24
23
23
27
24
23
23
23
24
24
23
25
25
24
24
24
24
24
25
23
24
23
26
23
23
24
23
24
24
24
24
24
24
24
24
24
25
29
24
24
25
27
23
23
23
24
24
24
24
24
25
24
24
25
24
24
27
25
24
24
24
24
24
23
25
24
23
23
23
23
24
24
24
24
24
24
25
24
23
24
25
24
24
24
26
24
23
23
23
23
23
23
25
23
24
24
24
25
24
24
25
24
23
23
23
26
23
23
23
23
23
24
25
24
24
24
26
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
27
24
24
24
24
23
23
24
24
23
23
23
25
24
25
24
24
24
24
24
24
26
23
23
23
26
24
24
24
24
24
24
23
24
24
23
23
24
31
25
24
24
38
25
24
24
26
26
24
23
29
23
26
37
23
23
24
23
*
*
24
24
26
24
29
24
24
24
24
23
24
25
23
23
23
24
23
25
41
24
24
23
23
23
23
24
24
24
24
25
24
25
23
24
24
23
23
23
24
29
24
810
24
23
29
23
23
23
24
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
26
23
23
24
24
23
26
23
24
24
24
24
24
25
25
25
26
24
23
24
26
24
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
26
23
24
24
24
30
24
24
23
24
24
23
24
30
23
23
23
26
24
24
24
24
24
24
24
24
26
24
26
24
25
23
23
23
24
24
25
23
23
23
23
23
23
25
26
24
24
25
23
25
24
24
24
23
24
27
23
23
23
24
*
*
24
24
24
25
24
24
24
23
25
23
26
24
25
24
24
28
24
24
24
25
24
24
24
23
24
25
24
23
25
31
25
25
23
23
24
25
24
24
24
24
24
24
24
24
24
25
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
27
24
25
24
24
24
25
24
24
24
23
24
24
23
23
25
23
23
23
23
23
24
24
24
24
24
23
24
23
24
23
23
38
30
23
23
24
24
24
24
24
24
25
24
24
24
27
23
28
23
23
23
23
23
24
24
24
24
26
25
24
23
26
24
23
23
24
25
23
24
24
28
28
25
24
24
24
24
24
23
24
26
26
24
24
29
23
23
24
23
23
26
25
28
24
24
24
24
24
25
26
25
26
23
24
35
26
24
26
29
25
25
24
24
27
24
23
23
43
23
23
24
23
23
23
23
23
23
26
24
25
24
24
24
24
24
24
24
23
23
23
24
23
25
25
24
24
24
24
24
24
24
24
24
24
23
23
23
23
33
23
23
26
24
23
24
23
23
23
23
24
24
24
25
25
24
23
25
23
24
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
23
23
25
58
23
23
23
25
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
24
24
23
23
32
25
24
24
24
24
24
24
23
23
23
23
25
25
23
24
24
24
24
24
24
24
24
24
24
25
24
23
24
23
23
23
23
24
23
25
24
25
24
24
24
24
23
24
24
24
26
23
25
23
23
24
23
23
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
25
25
24
24
27
24
24
25
23
23
28
26
26
24
26
24
23
24
24
25
24
31
24
24
24
24
25
25
24
24
24
23
23
23
24
23
23
24
27
25
23
24
24
24
26
25
49
24
24
25
24
24
23
27
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
25
24
24
24
24
24
23
23
26
25
24
24
23
24
23
27
25
27
24
24
24
24
24
24
24
24
25
24
23
23
24
23
40
23
25
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
24
24
25
24
24
26
23
40
25
23
24
24
23
24
24
24
24
25
27
24
24
24
24
23
23
23
216
24
23
23
23
26
24
24
24
24
24
23
25
23
35
24
23
25
23
25
24
23
24
24
24
24
24
24
23
24
25
24
24
24
23
24
23
24
25
23
23
23
24
24
25
24
24
24
24
24
24
23
23
23
23
23
23
23
23
25
24
23
23
24
23
24
24
24
25
23
24
23
24
26
24
26
24
27
25
26
24
25
25
23
24
27
23
23
24
23
24
24
24
25
24
24
25
23
23
23
23
24
23
26
23
30
24
24
24
24
24
24
24
25
23
23
24
23
23
23
23
26
34
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
24
24
24
23
24
23
23
24
23
28
23
24
24
24
24
24
24
23
25
24
24
24
23
23
23
23
23
23
23
23
24
24
24
26
24
24
24
27
23
24
23
24
25
25
23
25
23
23
27
25
24
24
24
24
24
24
23
23
24
24
24
23
25
23
23
23
24
25
24
24
24
25
24
24
26
24
29
24
24
23
24
23
23
23
23
27
24
24
24
24
24
25
24
24
24
24
23
23
23
23
23
24
23
25
24
24
24
24
24
24
24
25
24
23
23
27
23
24
23
25
24
24
24
24
24
24
24
32
28
24
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
26
24
24
24
25
24
24
23
28
23
23
23
23
23
25
24
24
24
24
24
24
24
24
23
23
24
23
23
24
23
26
23
24
24
25
24
24
25
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
26
24
24
24
24
23
26
23
23
23
23
26
24
24
24
24
25
24
24
27
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
25
25
24
24
23
23
24
23
23
23
25
24
24
24
24
24
24
24
23
23
24
26
23
23
23
23
23
23
25
24
23
24
23
24
24
23
25
23
24
23
24
24
24
24
24
24
23
24
26
24
24
24
23
31
24
25
24
23
23
23
24
26
24
24
24
24
24
23
26
23
23
23
23
23
23
24
23
24
24
26
24
25
24
26
24
24
23
23
26
25
27
23
23
24
24
26
24
24
24
24
24
24
23
23
23
23
23
24
29
24
24
24
24
24
24
24
23
23
24
24
24
23
23
24
24
25
24
25
27
23
24
23
23
23
25
24
24
24
24
24
31
23
23
23
26
23
23
23
23
23
23
24
24
25
24
26
23
24
25
23
23
23
23
23
23
24
25
24
24
24
24
35
23
28
23
24
23
23
24
24
24
24
24
24
24
23
23
23
24
23
23
24
23
23
24
24
24
24
24
25
24
24
24
24
26
23
23
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
25
23
24
27
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
23
23
23
23
23
24
24
24
29
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
24
24
24
25
24
24
24
23
24
23
23
24
23
23
23
24
24
24
25
25
25
24
24
24
23
23
24
23
23
24
23
23
25
23
24
24
25
24
24
24
24
24
23
24
23
50
23
24
24
24
23
28
26
34
25
24
24
24
24
24
24
24
24
26
23
23
24
23
24
23
24
23
26
24
25
24
24
24
24
24
23
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
27
24
24
24
24
23
24
23
23
24
23
26
23
23
24
24
24
24
24
32
24
24
24
23
26
24
23
23
23
23
24
24
23
24
24
24
24
24
24
24
24
23
25
23
24
23
24
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
24
23
23
23
23
23
25
24
24
24
24
24
24
26
24
24
23
23
23
24
23
23
23
23
23
23
24
34
24
24
24
25
23
23
23
23
23
23
24
24
25
24
24
24
24
23
23
23
23
27
24
23
23
23
24
24
27
24
24
24
26
24
24
23
24
23
23
23
24
23
23
24
24
24
26
25
24
25
24
23
24
24
24
24
24
24
23
23
24
23
24
24
24
24
24
24
24
24
24
23
24
24
23
24
31
23
23
23
25
28
24
24
24
27
38
24
25
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
29
24
24
24
25
24
24
24
23
24
23
23
23
26
23
23
23
23
24
24
24
24
24
23
24
26
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
24
23
23
24
23
23
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
23
30
31
24
28
24
30
28
28
42
23
23
24
23
23
23
23
24
24
30
24
30
24
24
27
23
23
23
23
24
24
23
24
24
25
24
23
24
49
23
24
24
24
27
29
30
25
27
24
23
25
26
23
24
24
27
24
37
25
24
23
24
23
23
25
23
24
24
24
24
24
23
23
23
24
24
24
26
24
23
24
24
24
24
23
36
23
49
34
28
24
24
24
24
24
*
25
23
23
26
23
23
23
25
24
24
24
25
24
24
24
23
25
25
24
36
37
23
23
23
25
24
24
24
24
24
24
24
25
24
23
24
39
25
24
23
23
24
24
24
25
24
25
25
24
36
24
24
23
23
23
23
*
24
24
24
23
34
23
24
23
23
26
32
24
24
24
24
24
27
24
24
23
24
23
23
23
23
23
41
24
29
25
25
24
24
30
23
25
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
31
24
24
24
23
24
24
24
24
32
24
24
23
24
27
23
24
24
24
24
24
43
24
24
23
23
24
24
23
26
24
24
23
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
25
23
33
24
25
24
23
24
23
26
24
24
24
24
23
23
23
23
23
23
23
34
24
26
30
24
24
24
24
24
24
24
26
23
23
24
23
23
24
23
25
24
24
23
24
24
24
25
24
23
33
23
23
24
23
24
23
25
24
24
26
24
24
24
24
24
24
24
23
42
25
27
23
23
23
23
24
24
39
30
23
36
24
24
24
24
24
24
29
23
23
24
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
24
23
24
23
24
24
23
29
26
25
24
24
25
35
24
24
41
30
36
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
25
24
24
42
24
24
23
23
23
23
24
23
23
23
23
24
23
24
25
24
24
24
23
24
23
23
24
24
24
24
24
24
24
23
24
23
24
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
23
23
23
23
23
26
24
24
24
24
24
24
23
24
23
27
24
23
23
23
23
23
23
24
24
24
24
24
26
24
24
23
23
23
23
23
23
23
23
24
24
23
23
24
24
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
24
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
23
23
23
24
24
23
24
25
25
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
25
23
23
23
23
24
24
24
24
24
24
24
24
24
26
24
24
23
23
23
24
23
23
24
25
25
24
24
24
24
26
24
23
23
25
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
24
25
24
24
24
24
23
23
24
25
23
23
23
24
23
23
24
24
25
25
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
25
23
24
24
24
24
24
24
25
24
24
28
24
24
24
24
24
24
24
23
23
23
24
24
24
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
23
23
46
23
24
24
23
23
49
23
23
23
23
23
24
24
24
25
24
25
24
24
23
24
23
24
776
24
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
40
23
24
23
25
24
24
24
24
24
25
24
24
24
24
23
27
24
24
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
23
24
24
24
24
28
24
24
24
24
24
23
23
23
23
23
24
23
25
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
25
23
32
23
24
23
24
23
23
23
29
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
27
24
24
24
24
25
24
24
24
24
25
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
25
23
25
23
23
23
23
24
24
24
24
23
23
40
24
24
25
24
24
24
23
24
24
24
24
24
24
24
23
24
24
24
23
24
24
26
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
31
23
24
23
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
26
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
25
27
24
25
24
24
23
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
27
24
24
24
24
80
24
24
23
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
25
25
24
24
24
24
24
24
24
24
24
23
25
23
24
24
23
23
23
23
23
25
24
24
24
27
24
24
24
23
24
24
24
24
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
25
23
24
23
24
23
23
23
23
25
23
26
23
24
24
24
24
24
24
24
26
24
24
25
23
23
23
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
86
30
23
23
23
23
24
24
24
24
23
24
23
24
23
23
24
23
23
23
24
24
24
24
24
24
25
24
25
24
24
23
23
23
23
23
23
26
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
26
23
23
23
24
24
24
24
24
24
24
24
24
23
24
24
25
24
24
24
24
24
24
24
24
23
23
23
24
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
25
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
23
24
23
24
23
23
24
23
23
23
23
24
24
24
23
23
23
24
24
24
24
24
25
23
24
26
24
24
23
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
23
25
24
23
25
24
24
26
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
23
23
24
24
25
24
23
23
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
23
24
24
24
24
27
24
24
24
24
23
23
23
24
23
23
24
23
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
27
24
25
24
24
24
24
25
23
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
27
24
24
24
25
24
24
24
26
23
23
24
23
23
23
23
26
24
24
24
24
24
24
24
24
23
23
24
24
25
23
23
23
23
24
23
29
23
25
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
25
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
26
24
24
24
24
24
24
23
23
23
27
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
33
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
29
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
25
23
23
23
23
23
26
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
33
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
24
26
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
23
23
23
24
23
24
24
40
24
24
24
24
24
24
23
23
25
23
23
24
23
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
24
23
24
24
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
26
23
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
26
24
24
24
23
23
23
23
24
24
24
24
24
24
23
23
23
23
23
23
23
26
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
26
23
24
24
24
25
24
24
24
24
25
24
24
23
23
23
23
23
25
23
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
23
23
23
23
24
23
24
25
24
24
24
24
24
24
24
24
25
23
23
24
23
23
23
23
25
24
24
25
24
24
24
24
24
24
24
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
24
23
24
43
23
23
23
24
24
24
24
24
24
23
24
24
24
24
24
24
23
23
23
23
24
23
24
25
24
24
24
24
24
24
24
24
24
23
24
23
23
24
24
23
23
23
23
25
23
24
24
24
24
24
24
25
24
24
30
24
23
23
23
24
30
23
23
30
24
24
24
24
24
24
24
25
23
23
24
23
24
23
23
23
24
23
24
25
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
23
23
24
24
24
24
25
29
24
24
24
23
24
23
24
24
24
23
23
23
23
23
23
26
26
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
27
24
24
24
24
24
24
24
23
23
24
23
25
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
27
23
24
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
24
23
23
25
23
23
23
23
23
24
23
24
24
97
24
24
24
24
23
24
23
23
23
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
23
23
23
23
24
25
24
24
24
25
24
24
24
23
23
23
23
23
23
23
23
24
312
24
24
23
24
23
26
23
23
23
23
23
23
24
24
25
24
24
24
24
24
23
24
26
23
24
24
23
25
24
23
23
26
24
24
24
26
24
24
24
24
24
24
25
25
23
23
23
23
28
27
25
24
24
24
27
24
24
24
24
24
23
23
23
24
25
24
24
24
24
24
24
23
24
24
23
23
24
24
23
27
23
24
24
24
24
24
24
25
24
23
25
23
23
23
23
23
24
23
23
24
24
25
31
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
24
27
24
24
24
24
24
24
24
24
23
25
24
23
25
25
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
23
28
24
23
23
23
23
23
24
25
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
24
24
23
23
23
23
23
23
29
23
25
23
23
25
24
24
26
24
24
24
24
24
24
24
24
24
24
23
23
23
25
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
35
23
23
24
24
25
24
24
24
24
24
29
24
24
23
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
24
24
23
23
24
26
24
23
23
23
25
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
26
23
23
23
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
25
25
24
24
26
24
24
23
24
23
23
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
25
24
24
25
24
24
24
24
29
89
25
28
25
23
23
23
24
24
24
34
26
24
24
24
24
25
24
27
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
82
23
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
24
26
24
25
24
24
24
23
24
23
24
23
23
24
23
23
24
25
24
27
24
24
24
24
24
24
23
24
23
24
23
23
23
23
25
24
24
24
24
24
25
24
24
24
24
23
23
24
23
24
23
23
25
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
26
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
26
24
24
24
24
24
25
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
25
24
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
23
23
25
24
24
24
24
25
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
26
24
24
24
23
23
23
24
23
25
24
23
24
24
23
26
23
24
24
24
24
24
24
26
24
23
24
24
24
24
23
23
23
23
23
23
23
25
24
24
25
26
36
24
24
24
24
24
24
23
23
23
23
26
23
24
23
29
24
25
24
24
24
24
24
24
24
24
23
23
23
23
23
26
23
25
23
23
27
24
24
24
24
34
24
26
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
24
24
24
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
23
26
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
44
23
24
23
24
24
24
24
24
24
23
25
24
23
24
24
24
28
23
23
24
23
23
23
24
25
24
24
24
24
24
24
24
23
30
28
23
24
23
23
23
23
24
26
24
23
23
24
26
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
29
24
24
24
24
24
23
23
23
23
23
23
23
25
23
23
24
24
24
24
24
24
24
24
24
25
24
23
23
23
24
23
23
23
24
24
24
23
24
23
23
24
24
23
23
24
24
25
24
24
24
24
25
24
24
23
23
23
23
24
23
23
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
25
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
25
24
24
28
24
24
24
24
24
24
24
23
23
23
23
25
23
23
24
26
24
24
24
24
34
24
24
23
24
23
23
23
27
24
24
25
24
24
25
24
23
24
23
23
26
24
23
23
23
26
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
23
23
26
24
24
24
24
24
34
24
25
23
24
23
24
23
23
23
23
23
24
42
24
24
24
24
28
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
23
25
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
25
24
24
24
23
23
24
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
34
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
29
25
24
24
24
24
24
24
23
23
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
27
24
24
24
24
24
25
24
24
24
24
24
24
24
25
23
23
23
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
25
24
23
23
23
26
25
23
23
23
24
24
24
24
24
24
24
24
26
24
24
23
23
24
23
23
23
23
23
23
32
24
24
24
26
24
24
24
24
24
27
24
24
24
24
23
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
27
23
24
23
24
24
24
24
32
25
24
24
24
24
24
25
24
24
24
30
24
23
24
23
23
23
23
25
24
24
24
24
25
24
24
24
24
24
25
24
25
24
27
24
24
23
23
23
23
23
24
25
24
25
24
24
24
24
24
24
23
26
24
26
23
24
23
24
23
24
23
25
27
24
24
24
24
24
26
24
23
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
25
25
23
23
25
23
27
23
25
24
24
50
24
24
24
24
24
24
24
24
23
23
23
23
23
25
24
23
24
24
24
24
24
24
24
24
24
25
24
24
26
23
23
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
27
23
23
23
23
23
30
23
24
23
23
24
24
24
24
27
24
24
24
23
24
23
24
23
27
23
23
23
23
23
24
24
26
24
24
27
24
41
24
23
24
26
25
23
23
23
25
24
24
24
25
24
24
24
29
24
24
24
23
24
24
24
23
24
23
23
23
23
23
23
25
24
24
24
26
24
24
23
24
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
23
24
24
24
24
25
24
27
24
24
24
23
23
23
24
24
23
24
24
23
23
25
23
24
24
24
24
24
24
24
24
24
23
24
28
23
23
23
29
24
23
23
23
23
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
23
24
24
27
24
25
26
24
25
24
24
24
24
25
24
23
24
23
29
23
23
23
31
23
24
24
24
24
24
24
47
26
27
24
24
27
24
29
23
24
24
23
28
23
23
24
24
24
25
24
24
24
24
23
27
23
24
24
24
25
24
28
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
25
24
24
24
24
23
24
24
23
23
25
23
23
23
27
23
23
24
24
24
25
24
24
24
24
24
23
24
24
23
24
23
24
25
24
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
26
24
24
24
24
23
24
24
24
23
23
23
23
23
23
26
24
24
24
24
24
24
25
24
24
26
24
24
23
23
24
25
23
23
23
23
23
23
23
24
24
25
24
24
24
24
25
24
25
25
24
30
23
23
23
23
24
23
25
28
23
23
25
24
24
24
25
24
33
24
24
24
24
23
23
23
23
23
24
24
24
25
23
23
24
25
24
25
24
24
24
24
24
24
24
23
24
23
34
24
24
24
23
23
23
23
23
24
23
23
23
31
24
24
25
24
24
27
24
25
24
24
24
24
24
24
24
24
24
24
25
24
23
27
23
29
23
24
24
24
24
25
24
24
24
24
24
24
24
23
23
*
24
24
23
23
23
24
25
23
24
24
24
27
24
24
24
24
24
24
24
24
24
24
24
23
26
23
23
23
23
27
23
24
24
24
24
24
24
24
24
33
36
24
28
23
23
23
24
26
24
23
23
24
23
23
24
24
24
24
24
27
24
24
24
24
24
24
24
23
24
23
24
60
23
23
23
24
24
24
24
24
24
28
24
24
24
23
23
31
23
25
24
24
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
23
29
24
23
24
24
33
24
24
24
24
24
23
24
24
24
24
23
23
23
23
27
23
24
23
23
26
23
25
23
23
23
23
24
24
23
24
24
24
24
24
24
24
25
23
24
23
24
26
26
24
23
23
23
23
23
26
23
24
24
24
25
24
24
24
24
24
24
23
24
29
24
24
24
23
28
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
24
23
24
24
23
24
24
23
23
23
23
23
24
24
24
26
24
25
24
24
24
24
24
23
23
23
26
23
23
23
23
24
24
24
24
24
24
24
24
25
23
23
24
23
23
23
24
23
30
23
24
24
24
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
28
31
24
27
24
24
24
24
24
23
24
24
23
26
26
24
24
24
24
23
23
23
24
24
23
23
23
23
26
23
23
23
23
23
24
24
24
23
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
32
23
23
23
23
23
23
23
23
23
25
24
23
24
23
25
24
24
23
25
23
23
23
24
24
24
24
24
25
24
24
30
24
23
25
24
23
23
24
23
23
24
25
23
23
23
23
24
24
24
24
24
25
24
26
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
24
23
24
24
24
26
24
23
23
24
24
24
30
24
24
24
24
24
27
24
23
24
24
23
23
23
23
23
23
23
24
23
24
24
24
24
25
26
24
24
24
24
24
26
24
24
24
23
23
23
23
24
23
23
25
26
24
25
24
24
24
24
24
24
24
24
23
23
47
23
28
23
23
23
23
23
23
23
24
24
24
24
25
24
24
24
23
23
27
23
23
24
23
24
24
24
24
23
24
23
24
23
24
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
23
23
23
24
29
24
23
24
24
24
24
24
24
24
25
24
23
23
23
23
24
23
24
25
23
23
32
24
25
24
24
24
24
24
24
23
24
23
24
23
23
23
23
24
23
24
24
24
24
31
23
27
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
31
24
24
23
24
24
28
24
24
25
25
23
23
25
24
42
25
24
24
24
29
24
24
24
23
23
39
23
33
26
23
23
26
27
26
24
24
25
24
24
24
24
24
23
24
24
23
23
23
23
23
24
23
25
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
25
25
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
24
23
24
25
23
24
23
24
23
24
23
23
24
70
25
24
25
24
24
24
24
23
24
23
23
23
23
23
23
24
23
24
24
24
25
24
24
24
23
23
24
33
24
25
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
23
24
24
26
24
28
26
25
24
27
24
23
24
24
25
24
24
27
26
26
24
24
24
24
25
23
25
23
24
24
23
23
26
27
24
24
24
24
25
24
24
24
24
24
23
23
23
23
26
30
23
23
23
24
24
24
24
24
26
24
24
24
24
24
36
24
26
24
23
24
23
23
23
23
23
23
23
23
25
25
24
24
24
24
24
24
24
24
23
26
24
24
25
24
24
24
26
24
24
23
24
25
23
23
24
23
23
24
25
23
24
24
25
26
24
25
24
26
24
26
24
24
24
29
24
23
23
23
23
23
23
23
23
39
24
26
24
24
24
24
24
24
23
23
24
24
26
23
23
23
23
26
24
24
24
26
24
24
24
26
27
30
27
23
23
23
23
23
23
23
25
24
25
24
24
24
24
24
23
23
25
23
23
26
24
24
23
23
23
23
25
24
24
25
24
25
24
24
24
24
23
26
24
24
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
23
24
25
24
25
38
31
24
24
24
24
24
31
23
26
23
25
24
26
23
27
26
24
24
25
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
25
24
24
23
24
23
23
23
23
23
24
24
25
24
24
24
25
26
23
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
28
28
23
23
24
23
23
23
23
23
23
23
23
24
24
23
23
24
24
24
24
24
27
24
25
24
25
23
23
24
24
24
23
23
24
23
28
25
24
24
24
24
25
24
24
24
25
27
24
24
24
23
24
23
23
23
24
24
24
24
24
24
24
37
41
24
24
23
27
23
23
24
23
26
23
23
24
24
24
24
27
33
24
24
28
24
23
23
23
24
23
23
23
23
23
23
29
24
24
25
24
24
24
25
26
24
24
23
23
23
24
24
23
23
23
24
23
26
24
24
24
24
24
25
26
23
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
26
24
24
24
37
24
27
24
23
23
24
24
23
23
32
27
24
25
24
24
24
24
24
24
24
24
24
23
23
23
23
25
24
23
23
23
24
24
24
24
24
24
27
24
24
25
23
23
23
23
23
23
23
23
23
24
25
24
25
24
24
24
24
24
27
24
23
25
24
24
24
24
24
24
24
27
23
24
23
29
23
26
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
24
24
23
24
23
24
23
24
23
23
25
25
24
24
24
24
24
24
32
23
24
24
23
23
23
23
23
25
24
26
24
26
24
24
24
24
24
32
23
23
23
23
23
23
23
23
23
23
24
26
24
25
24
24
24
24
27
24
26
23
24
24
23
24
23
23
24
24
25
24
24
24
26
23
24
23
26
24
24
23
26
23
23
23
23
25
24
24
27
24
24
24
24
23
23
24
24
24
26
28
26
24
24
24
23
23
24
23
23
23
26
23
25
26
24
24
24
24
24
24
24
24
24
24
24
26
24
24
24
24
24
23
23
25
23
23
23
24
24
24
24
24
24
24
25
24
25
23
24
24
23
23
26
26
27
25
23
23
23
31
24
24
25
24
24
25
24
24
24
24
24
44
23
30
24
23
27
24
27
23
23
23
24
24
27
24
24
24
28
24
24
24
24
25
23
25
23
23
27
23
23
26
23
24
24
24
24
27
24
24
26
25
23
23
25
23
23
23
23
23
25
24
24
24
24
24
23
23
26
24
23
23
23
24
24
24
24
24
24
24
24
24
25
24
23
23
25
23
23
23
25
23
23
24
24
24
24
24
24
25
24
27
30
24
24
23
23
23
23
23
23
24
23
23
27
25
25
25
26
26
25
24
24
27
24
24
23
25
24
28
23
28
23
23
23
23
23
24
24
25
28
24
24
24
24
24
23
24
23
29
23
24
28
23
23
24
23
23
23
23
23
23
24
25
24
24
24
24
23
25
24
23
25
24
24
23
23
23
23
23
23
23
26
24
24
24
24
24
28
24
24
27
24
29
24
23
23
23
23
23
23
23
23
24
24
36
24
25
25
25
24
24
24
29
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
26
27
24
24
23
26
24
26
25
24
24
25
24
24
24
24
24
24
25
24
24
24
23
23
26
25
24
24
24
24
24
24
24
24
27
24
28
24
23
24
23
23
23
25
23
23
24
24
24
27
26
25
25
24
24
24
24
24
29
26
24
24
24
25
24
23
23
23
23
24
24
27
24
24
25
24
24
24
24
24
23
23
23
23
24
24
23
25
23
23
24
30
24
34
24
24
25
24
24
24
24
24
24
25
24
24
23
24
24
27
24
24
23
397
23
23
25
23
24
24
24
24
24
24
26
28
23
26
24
24
24
23
23
23
24
23
23
23
23
24
24
26
24
24
24
24
28
23
23
26
23
23
23
28
24
24
24
24
26
24
28
27
24
27
24
23
23
24
24
23
23
23
23
24
24
26
24
24
24
31
24
24
23
23
24
23
25
23
23
23
23
23
23
24
24
24
24
24
24
25
24
37
24
23
23
23
23
23
23
23
23
24
23
23
23
25
24
24
24
24
24
25
23
27
29
24
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
23
23
29
23
25
24
23
23
23
29
24
25
24
24
24
24
24
24
24
24
24
23
23
24
23
23
27
23
24
27
23
25
24
24
24
24
24
26
24
26
24
23
25
23
24
26
25
23
23
23
23
23
23
26
24
24
23
24
23
23
42
24
24
24
24
24
24
24
25
24
25
25
23
24
24
24
23
24
24
29
24
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
25
25
24
24
23
23
23
23
23
23
23
23
23
25
27
28
24
24
24
24
24
24
23
35
24
24
24
23
23
23
23
23
24
23
26
24
24
24
24
26
25
24
24
24
24
24
24
24
24
31
24
29
26
26
23
24
23
24
23
29
24
24
28
24
24
24
24
24
24
24
24
24
23
24
24
23
24
23
23
24
25
24
24
24
24
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
25
24
24
23
23
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
24
23
24
23
25
24
24
25
24
24
24
24
24
25
24
23
23
24
26
23
23
23
24
24
24
24
24
26
24
24
24
27
24
24
26
23
24
26
23
23
24
24
24
23
23
23
25
24
23
25
27
24
27
23
27
23
25
25
23
24
23
23
23
23
24
24
24
26
25
24
24
24
24
24
24
23
24
23
23
23
26
23
23
23
23
23
24
69
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
24
23
25
24
23
24
24
24
24
63
24
24
24
24
24
24
24
24
27
24
25
26
26
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
23
23
23
23
24
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
33
24
24
25
24
23
23
25
24
23
26
24
26
24
24
24
24
24
24
27
24
24
24
24
30
23
23
24
23
23
24
23
23
23
24
23
24
24
24
24
24
26
24
24
24
24
23
26
23
24
23
23
23
23
23
23
25
25
26
25
29
24
24
24
24
24
24
27
24
24
24
25
24
23
24
24
23
23
23
24
56
24
24
24
27
24
24
24
31
24
23
23
23
23
23
23
23
26
*
25
25
28
25
25
26
24
23
23
24
25
74
24
36
23
23
23
24
26
24
24
65
25
24
23
24
24
24
24
24
24
54
24
24
24
24
27
28
28
23
23
24
33
23
24
26
24
24
24
25
25
25
24
35
40
24
24
27
28
23
29
24
24
25
24
24
24
24
24
24
24
24
25
24
24
23
23
37
37
32
23
28
24
35
24
25
25
25
23
32
29
26
26
32
24
24
24
39
24
24
26
24
40
30
24
27
26
23
24
42
23
24
25
28
24
26
26
31
24
23
24
23
25
28
23
23
23
25
24
32
25
34
64
23
24
24
49
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
34
23
23
23
24
23
23
26
24
24
24
24
33
24
24
24
25
24
24
27
24
23
26
26
23
23
23
24
24
24
24
24
24
26
24
24
23
25
24
23
23
24
25
23
23
23
28
24
25
25
24
25
26
26
24
24
24
24
24
24
55
24
24
24
24
25
23
23
25
23
24
25
25
23
23
24
28
25
24
24
24
23
23
23
23
23
25
23
24
26
24
26
24
24
24
24
24
24
24
24
25
23
24
23
27
23
27
23
23
24
27
25
24
24
24
26
24
24
23
24
23
29
24
24
24
26
24
23
23
25
25
24
24
24
24
23
23
23
23
23
23
23
24
25
24
24
24
25
30
26
24
24
24
24
24
25
24
24
24
24
24
24
29
24
24
24
24
23
23
23
23
24
23
23
24
23
23
23
24
24
25
24
24
24
24
24
23
27
23
23
24
29
27
23
23
23
23
23
23
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
25
23
24
26
26
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
25
24
27
24
25
24
24
25
24
23
23
23
24
23
25
25
24
24
31
24
24
24
24
28
27
26
23
23
24
24
23
25
24
24
24
24
25
24
24
24
24
24
23
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
24
23
23
23
23
37
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
23
34
24
24
24
24
24
27
24
24
24
23
23
23
23
23
23
23
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
41
24
24
23
23
23
23
24
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
23
23
24
23
24
30
27
29
26
23
23
24
40
24
24
26
24
24
24
24
26
23
24
25
23
23
23
24
25
24
24
24
24
24
24
23
25
24
23
24
23
23
23
23
23
25
25
24
26
24
24
24
24
24
23
24
23
23
24
25
23
23
24
27
24
24
25
24
24
24
23
23
24
23
24
24
23
24
45
23
23
26
23
24
24
24
24
24
24
24
24
24
23
25
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
27
25
32
24
24
26
24
24
24
23
23
23
23
23
23
23
25
23
23
25
24
24
24
24
26
24
42
26
24
24
23
24
25
23
23
23
23
23
24
23
23
26
23
25
24
24
24
24
24
25
24
24
24
24
23
23
23
24
23
23
25
23
23
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
25
23
24
24
26
30
24
26
24
24
24
23
25
28
24
25
24
25
24
24
23
26
24
23
27
24
24
23
24
24
25
24
30
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
24
27
23
25
23
24
24
24
25
25
24
24
24
24
24
24
25
24
24
28
25
23
24
23
23
23
23
26
23
23
24
33
24
24
24
24
27
24
24
25
24
24
24
24
24
24
23
25
23
23
23
25
24
28
24
23
24
24
24
24
28
24
24
24
23
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
38
24
23
23
24
23
23
23
23
23
24
23
24
26
24
24
24
24
25
24
24
24
24
24
23
26
23
24
23
23
23
23
23
23
24
24
24
24
24
24
23
35
25
23
24
27
24
24
24
24
24
24
25
24
31
23
28
24
23
27
23
23
23
24
24
35
23
25
24
24
37
43
24
24
30
40
36
25
23
24
23
23
23
23
24
42
24
35
32
24
26
24
24
33
24
24
24
31
24
24
23
28
23
24
24
24
29
47
24
24
24
24
51
24
24
25
24
27
23
23
24
24
24
24
30
27
24
24
24
29
24
40
39
25
24
23
24
23
36
27
35
64
24
24
24
24
24
24
24
24
23
23
23
24
23
25
24
24
24
24
24
28
24
25
24
24
24
25
26
24
23
25
23
28
25
25
27
26
35
25
24
28
27
24
24
23
23
24
23
32
23
24
39
24
24
24
24
23
24
24
23
23
24
23
24
23
36
24
25
24
24
24
24
24
25
24
24
29
27
24
24
31
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
24
25
24
24
25
24
31
28
24
27
24
25
23
23
24
32
23
23
23
23
24
23
26
24
24
24
24
24
26
24
24
24
24
24
24
24
26
24
23
23
23
23
23
23
27
24
24
24
24
24
24
24
23
24
32
24
24
23
24
23
28
26
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
24
25
24
23
23
25
24
24
23
23
23
23
24
24
24
24
24
23
23
24
24
23
23
25
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
24
24
39
39
23
24
23
23
23
23
23
24
24
25
32
40
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
26
24
24
24
24
24
24
23
24
23
24
23
24
24
25
24
24
24
24
24
23
23
24
24
23
23
41
24
24
24
25
24
23
24
23
23
24
23
25
23
24
23
23
23
23
23
24
24
26
24
23
24
25
23
23
24
24
23
24
23
24
23
23
23
24
23
27
24
24
23
24
23
24
24
24
24
23
24
23
24
24
24
25
24
27
23
24
23
24
24
24
24
24
23
23
*
23
24
24
23
24
24
23
24
30
24
24
24
24
23
25
25
23
23
24
25
24
24
24
24
24
23
23
25
24
24
24
23
25
25
24
24
24
24
24
26
23
23
24
23
23
23
24
24
24
24
24
24
23
27
23
24
24
24
26
24
25
25
23
23
23
23
24
25
25
24
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
23
23
23
24
23
24
27
24
24
24
28
24
25
23
23
25
23
24
24
24
24
25
24
24
24
24
24
23
23
23
24
23
23
23
24
24
23
23
24
24
24
24
24
24
23
23
25
23
23
25
23
25
23
26
23
23
24
25
24
24
24
24
26
24
24
24
84
24
23
24
23
26
23
24
23
24
23
23
23
24
24
24
27
24
24
25
24
24
24
24
23
23
23
24
24
24
25
23
24
24
26
24
24
24
24
24
24
24
26
25
23
42
23
24
24
24
24
24
24
24
25
24
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
25
25
24
24
24
24
24
24
25
24
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
24
23
24
25
24
24
24
24
24
24
24
25
24
24
24
23
23
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
27
24
24
23
23
24
24
24
24
23
23
23
23
25
23
24
24
24
25
24
24
24
25
24
24
30
24
23
24
23
23
23
23
23
24
24
24
24
24
24
25
24
25
24
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
25
24
23
23
25
23
23
23
24
23
23
23
24
24
24
24
24
26
24
24
23
24
23
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
25
23
23
23
24
23
23
28
23
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
25
34
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
25
23
23
24
23
23
23
26
24
25
24
24
24
24
24
24
24
24
27
24
34
24
23
23
24
24
23
23
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
25
24
24
23
23
23
24
23
23
24
23
24
23
23
23
23
23
26
26
25
24
24
24
24
24
35
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
25
24
25
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
24
24
24
24
24
3444
24
1887
24
24
24
24
24
24
23
24
316
24
23
23
23
3652
24
24
23
24
24
24
3194
24
24
23
28
10592
969
24
1234
24
24
24
24
2623
24
5240
24
23
8679
23
26
23
23
23
24
26
24
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
23
23
23
24
24
24
24
23
24
24
24
24
24
24
24
24
27
24
24
24
24
23
27
23
23
23
24
24
23
23
23
24
24
24
24
24
24
23
24
23
24
23
25
23
23
23
25
23
24
24
24
24
25
24
24
24
24
24
38
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
24
23
23
23
23
24
25
24
24
25
24
24
24
24
23
30
24
24
23
27
23
28
23
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
27
25
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
26
23
23
23
24
24
23
23
23
24
24
24
24
24
24
24
28
24
24
24
23
24
24
24
23
23
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
25
23
23
23
23
23
23
23
23
23
25
24
24
24
24
25
24
24
24
24
29
23
23
23
23
24
24
23
23
23
23
24
24
23
24
24
24
24
23
24
23
24
24
24
24
24
23
24
30
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
24
23
23
24
23
39
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
26
23
23
23
23
23
23
25
24
24
24
24
24
25
24
24
24
27
24
24
25
24
24
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
23
23
24
24
24
24
24
25
24
24
25
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
32
23
24
24
23
24
23
23
23
23
23
23
23
26
23
23
24
24
24
24
24
65
24
29
24
24
23
23
24
24
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
29
24
23
24
23
23
23
24
24
24
24
24
24
24
28
24
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
25
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
28
23
23
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
24
37
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
33
24
23
29
24
23
23
23
23
23
23
23
23
23
23
24
30
24
24
24
24
24
24
24
24
25
23
23
35
27
24
23
23
23
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
23
27
24
24
24
24
24
25
24
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
26
24
24
23
25
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
26
24
24
24
24
24
23
24
23
23
23
23
25
23
23
24
24
24
24
24
24
24
25
24
33
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
33
24
28
24
24
23
24
23
24
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
23
38
23
25
23
78
52
29
23
23
30
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
30
24
24
24
24
24
23
23
23
23
24
23
24
23
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
27
24
24
24
24
23
23
23
24
23
23
23
23
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
25
24
24
24
24
23
23
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
23
24
25
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
44
24
24
23
23
23
23
23
24
24
24
24
24
24
23
24
24
24
26
24
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
27
23
23
24
24
24
24
23
24
23
24
24
23
23
23
23
24
23
25
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
26
24
23
23
23
24
25
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
25
23
23
23
25
23
36
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
23
24
23
23
23
23
23
23
23
30
24
24
24
24
24
24
24
24
24
25
24
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
30
23
24
24
24
24
24
24
24
24
24
24
27
23
23
23
23
25
23
23
24
23
24
24
26
24
25
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
24
24
23
24
23
24
27
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
30
25
24
24
24
25
24
24
23
23
23
23
24
25
23
24
30
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
23
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
24
24
24
27
24
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
25
24
24
24
23
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
25
24
24
24
24
24
24
23
24
24
23
23
24
24
23
23
23
23
23
23
23
24
25
26
24
24
24
23
29
24
23
24
23
24
24
23
23
23
23
23
25
26
23
23
24
24
24
24
25
34
24
24
24
24
24
24
23
24
26
24
23
24
24
23
23
23
24
24
24
24
26
24
26
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
30
31
24
24
24
25
24
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
23
24
25
24
24
24
24
24
25
24
24
24
24
27
23
23
23
23
23
23
23
23
24
25
24
24
24
24
25
24
24
24
24
24
24
23
24
23
23
23
24
23
23
24
23
23
23
24
26
24
24
24
24
24
24
24
24
25
24
23
23
24
24
24
23
23
23
30
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
24
23
24
23
23
23
23
23
24
24
24
24
23
24
23
24
24
23
23
23
23
23
24
24
24
23
24
24
24
24
25
24
24
24
25
23
23
24
26
23
25
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
25
24
24
23
23
24
23
23
23
24
24
23
23
23
24
24
24
27
24
24
27
24
24
24
24
24
23
23
23
23
23
24
23
23
23
24
49
24
25
24
24
24
24
29
24
23
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
33
24
24
23
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
23
24
23
24
24
23
24
23
23
30
23
23
23
23
25
24
24
24
24
24
24
24
23
23
25
24
24
24
24
24
27
24
24
24
24
23
24
23
23
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
24
25
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
25
24
23
23
23
24
24
25
24
24
24
24
24
24
28
23
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
24
24
24
24
24
27
24
23
23
23
23
23
23
24
27
24
24
24
24
24
24
24
23
23
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
23
24
23
23
23
23
24
24
23
24
23
23
23
23
34
23
23
23
23
25
24
24
26
24
24
24
24
24
24
23
23
23
23
23
23
27
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
23
23
23
25
23
23
24
25
24
26
24
24
24
24
23
24
24
26
24
23
23
23
23
23
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
24
24
23
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
26
23
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
27
23
24
25
24
24
24
24
24
24
25
24
24
24
25
23
23
23
23
23
23
23
23
23
24
24
24
24
31
24
24
24
24
24
25
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
24
23
25
24
24
24
24
24
24
33
24
26
24
23
23
23
23
24
25
25
23
23
24
24
24
26
24
24
24
24
26
24
24
25
23
23
24
41
24
23
24
23
23
29
24
25
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
25
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
23
23
24
23
24
24
23
24
23
23
24
23
23
23
23
24
24
24
24
26
24
24
24
24
29
24
23
23
24
23
23
23
23
23
23
23
23
23
24
26
24
25
24
24
24
24
24
24
23
24
24
24
23
24
23
23
23
24
25
24
25
25
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
23
23
23
24
24
23
23
25
23
24
24
24
24
24
24
24
24
23
24
24
23
24
23
24
23
23
23
23
24
24
24
24
24
24
24
25
24
26
25
24
23
28
23
23
23
23
23
23
24
24
24
24
25
24
24
25
24
24
24
24
23
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
25
23
24
24
24
25
24
24
24
24
24
24
24
23
23
23
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
23
23
24
24
27
24
25
24
26
24
24
24
23
23
23
24
23
23
23
31
27
25
24
24
24
24
24
24
27
25
24
24
24
23
23
23
23
23
31
23
24
24
24
25
25
27
24
24
25
24
23
24
24
24
24
23
23
23
23
24
23
23
23
24
24
24
24
24
24
27
24
25
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
23
24
24
32
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
24
24
36
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
24
23
24
23
24
23
25
24
24
24
24
24
24
24
24
24
24
24
40
24
23
23
24
25
24
24
23
24
27
23
24
26
23
24
24
31
24
27
24
24
24
24
23
24
24
24
24
24
24
24
23
24
24
25
24
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
24
24
27
27
24
24
24
24
23
24
23
24
23
24
23
23
24
24
23
25
24
24
24
24
24
24
26
24
24
25
23
24
23
24
23
23
24
35
23
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
25
24
24
23
24
23
23
23
23
23
23
24
24
24
24
27
31
24
24
24
23
24
24
23
23
23
24
23
32
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
30
23
24
23
23
23
24
24
24
24
24
24
25
24
28
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
24
30
24
24
24
24
24
24
23
23
24
24
28
23
24
23
24
24
25
24
24
24
24
27
24
24
24
24
25
24
24
23
23
23
23
24
25
24
24
23
26
24
24
24
24
24
24
25
24
23
23
25
23
24
24
24
24
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
23
25
23
26
23
24
24
24
23
23
27
23
23
24
24
24
25
24
24
24
24
24
23
23
24
23
23
24
24
26
25
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
35
24
23
24
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
23
25
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
25
24
24
24
24
24
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
23
24
24
25
24
24
24
24
25
23
24
23
23
23
24
25
24
24
24
24
23
24
23
24
23
24
23
23
23
23
23
24
25
24
24
23
24
25
23
24
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
26
23
23
23
24
23
25
24
26
24
24
23
24
23
23
23
24
25
24
24
25
24
24
24
24
24
23
23
24
25
23
23
23
24
26
24
25
24
27
26
24
24
24
24
31
24
24
24
23
23
25
24
24
23
23
23
24
23
24
26
23
23
23
23
24
24
24
25
24
24
24
24
23
24
25
23
23
23
26
24
24
24
24
24
23
23
23
23
23
23
24
25
24
25
24
23
24
24
23
24
24
24
23
23
23
23
23
23
27
24
24
24
24
24
25
24
24
24
24
24
23
23
23
25
23
23
23
23
38
24
24
24
24
24
24
25
24
24
24
24
23
24
24
24
25
24
23
24
23
23
23
24
24
24
24
24
24
24
25
23
23
23
23
23
24
23
23
24
28
24
26
24
24
24
24
24
24
24
24
29
23
23
24
23
24
23
23
25
24
24
24
24
24
26
24
24
24
24
24
23
24
23
23
23
23
25
24
24
24
25
24
39
26
23
23
27
24
25
24
24
24
24
23
23
23
23
24
23
23
58
24
24
24
24
24
24
33
25
24
23
24
23
23
23
23
23
24
23
23
24
25
24
24
24
24
24
24
24
24
24
26
24
23
27
23
24
24
23
23
24
24
24
25
24
24
24
23
23
23
23
25
25
24
24
24
24
24
24
24
24
23
23
25
25
27
24
24
24
24
23
23
24
24
24
24
24
24
24
23
26
23
23
24
24
24
23
24
24
24
24
25
23
23
23
24
24
24
24
23
24
24
23
23
23
23
24
26
25
24
24
23
24
23
23
23
23
24
23
24
24
24
24
24
25
23
23
24
24
23
23
24
24
28
24
24
24
23
23
23
23
24
23
23
24
24
29
24
24
25
24
26
24
23
23
23
25
23
23
24
24
24
24
24
24
27
24
24
23
23
23
23
23
23
25
25
24
25
26
24
24
23
23
24
23
24
23
23
23
24
23
24
25
24
24
24
24
25
24
24
25
28
24
25
23
24
23
24
23
23
23
23
24
24
24
25
29
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
27
23
23
24
24
24
24
23
25
24
23
23
23
23
23
24
24
24
24
24
24
23
23
25
23
23
23
25
24
31
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
26
24
24
24
23
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
23
24
27
23
23
24
26
24
25
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
25
24
24
24
24
23
23
24
23
24
24
23
23
23
23
25
24
24
25
24
25
24
23
24
23
23
23
24
24
29
24
24
23
23
24
23
23
24
24
24
24
24
24
23
23
24
24
24
24
25
24
23
23
24
23
23
24
24
24
24
23
24
23
24
24
24
24
24
24
25
24
24
23
24
24
25
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
23
24
24
27
24
24
24
24
24
26
24
23
23
23
24
23
23
23
23
24
30
24
24
24
24
24
24
24
23
23
24
27
24
24
24
24
23
23
23
23
25
24
24
24
24
23
24
24
23
24
23
24
24
24
24
23
25
23
23
24
24
24
24
24
24
24
23
23
23
25
24
24
25
24
24
24
24
23
23
23
24
24
24
24
24
24
27
27
24
24
24
25
26
24
24
23
24
24
23
33
24
24
30
25
24
24
26
24
24
25
24
23
24
23
23
23
24
24
28
24
23
24
23
23
26
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
23
25
24
24
24
24
24
24
24
23
23
23
23
749
23
26
24
24
24
24
24
24
24
24
24
24
24
25
23
23
24
23
23
27
24
24
24
24
23
24
24
24
24
24
23
25
23
23
23
24
24
24
25
24
24
26
24
23
23
23
24
24
24
23
24
24
24
26
23
23
23
23
23
23
23
26
29
24
24
24
39
23
24
25
23
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
27
26
24
24
23
23
23
23
23
24
23
24
24
24
23
23
24
23
23
23
24
25
24
24
24
28
32
24
24
23
23
23
23
29
23
24
24
24
24
24
24
23
24
23
24
23
24
24
24
24
39
24
23
23
23
24
23
25
24
24
24
24
24
23
24
23
23
24
24
24
24
25
23
24
23
23
23
23
23
24
25
24
24
24
24
24
24
23
23
23
23
24
24
24
29
24
24
23
23
23
24
23
23
24
24
24
24
25
24
30
33
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
27
24
24
24
27
24
34
34
24
23
24
25
24
24
24
24
24
24
25
24
24
23
24
24
24
23
24
24
24
24
24
24
23
24
25
24
23
24
25
24
24
24
23
23
23
24
25
24
26
23
24
23
25
24
23
24
24
24
27
24
24
23
23
24
25
24
25
24
24
25
23
23
23
24
24
23
24
25
24
24
24
24
29
24
23
24
24
23
24
24
24
23
23
23
23
27
24
25
24
24
24
24
24
24
24
25
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
27
25
28
25
24
26
23
24
23
28
24
24
24
25
23
24
23
24
24
25
24
24
23
24
23
23
24
25
24
24
24
24
23
24
23
24
24
25
24
24
23
23
23
23
24
24
24
24
24
24
24
23
25
23
23
24
24
27
24
24
24
23
23
25
23
23
23
25
24
24
24
24
24
26
24
24
23
24
23
23
24
24
24
24
24
24
23
23
23
42
23
24
24
24
24
24
24
31
23
33
23
23
23
24
23
24
24
24
26
24
24
23
23
24
23
23
23
23
23
26
26
24
24
24
24
24
24
24
26
23
24
23
23
24
24
25
24
24
24
24
23
23
23
25
24
25
23
23
24
26
29
26
24
26
26
24
25
25
24
23
24
23
24
23
23
24
24
24
24
24
25
24
26
24
35
24
23
23
23
25
24
24
24
26
24
24
23
23
23
24
24
25
24
24
25
23
23
23
24
24
27
25
24
24
23
30
24
23
24
24
24
23
25
24
24
24
24
24
24
24
24
23
24
27
27
24
24
24
25
23
23
36
38
24
24
34
28
27
47
23
23
23
24
39
24
32
24
27
24
23
25
43
24
24
25
27
24
24
43
24
24
25
28
27
23
24
26
24
24
24
30
23
28
24
24
34
24
26
24
24
24
24
29
23
26
23
30
23
37
23
24
24
23
26
24
24
24
25
23
24
24
41
24
23
24
23
24
23
40
24
24
24
24
24
23
24
23
23
24
26
24
27
25
24
31
23
38
23
29
26
34
24
24
24
24
23
25
34
26
24
24
24
24
23
23
24
40
24
24
34
24
24
23
23
23
24
25
24
25
23
25
24
24
28
25
24
24
23
24
26
23
23
23
23
24
25
24
24
23
24
24
24
23
24
24
24
24
23
27
23
23
23
24
24
27
24
24
23
23
23
23
69
24
24
34
24
23
23
24
23
24
34
24
24
24
23
25
23
34
23
23
24
24
25
24
24
24
24
24
23
23
24
24
27
23
23
23
24
24
24
24
24
23
23
24
24
24
23
24
28
24
23
24
23
23
24
24
25
27
27
24
23
24
24
23
24
23
26
26
23
24
23
24
24
24
23
25
24
24
24
24
24
24
24
24
23
24
23
24
23
27
25
33
26
23
25
23
23
24
25
24
23
26
24
25
24
24
23
24
24
24
23
25
24
31
24
24
24
24
23
23
24
24
24
24
24
24
24
23
23
24
24
26
24
24
23
24
23
24
24
27
25
24
24
23
23
51
23
23
23
23
24
25
24
24
24
24
23
24
23
24
23
25
24
24
29
26
25
24
24
24
24
23
23
23
24
24
24
27
27
25
24
24
23
25
23
23
23
23
23
24
24
25
26
24
24
23
23
24
25
23
23
23
24
23
23
25
24
24
26
24
23
23
24
25
23
24
24
23
24
24
23
24
23
24
24
23
23
26
24
23
23
24
24
28
24
23
25
25
24
26
24
23
26
52
24
23
24
23
23
24
23
23
24
24
24
23
24
24
24
24
24
26
24
29
24
24
24
24
23
27
24
24
26
27
24
24
24
24
23
23
23
24
28
23
23
23
23
24
25
23
24
24
23
24
24
23
24
26
23
24
23
24
24
23
24
24
23
24
24
24
23
24
24
23
24
26
24
23
24
23
24
25
23
28
33
24
26
23
24
23
24
24
23
24
24
24
23
24
23
24
23
27
24
23
24
23
24
25
24
23
24
24
24
25
28
24
23
24
23
24
30
23
24
24
24
24
25
23
24
24
24
25
23
23
29
24
24
23
23
24
25
23
23
24
23
23
23
25
25
24
24
24
24
24
27
24
26
24
25
24
24
24
23
24
25
25
26
23
24
23
23
23
23
23
23
23
23
23
23
23
25
24
23
23
23
24
27
23
23
25
23
23
24
24
24
23
24
24
24
25
24
24
27
28
24
28
24
24
24
23
23
24
24
24
25
24
24
24
23
23
25
25
24
23
23
24
24
24
24
24
24
24
27
24
27
24
24
27
24
24
24
24
24
24
25
23
24
23
23
23
24
24
23
24
24
25
23
24
25
24
23
23
25
24
24
27
24
24
23
23
24
24
23
23
24
23
29
24
33
23
24
24
32
24
24
23
25
25
23
24
24
25
24
23
25
23
24
23
23
24
24
27
32
24
23
24
25
24
24
23
24
24
25
24
24
24
23
29
24
23
23
24
23
26
27
24
26
25
24
24
24
24
23
23
23
24
24
25
23
24
24
24
23
24
24
24
24
25
26
24
23
26
24
24
24
23
24
24
27
23
35
24
24
23
26
24
24
24
25
24
24
24
23
23
23
24
23
24
30
24
24
24
24
25
24
23
23
24
23
23
23
24
24
23
25
24
25
28
24
24
24
23
24
23
24
24
24
24
24
24
24
24
23
23
25
23
24
24
24
26
24
27
24
24
24
24
28
23
23
25
24
23
24
25
27
23
24
23
24
24
26
25
24
28
24
24
24
24
24
23
24
24
24
24
24
24
24
24
23
23
23
23
32
23
23
24
23
23
24
23
23
24
24
24
24
24
26
23
24
23
23
24
24
24
24
23
26
26
24
23
23
23
24
24
24
25
24
23
24
23
24
26
24
25
24
23
23
23
24
24
24
24
23
24
24
24
24
25
26
26
23
24
24
26
23
24
24
23
25
23
24
24
24
24
23
23
24
24
24
26
23
23
23
24
25
24
23
23
23
26
24
24
24
24
24
25
24
24
24
38
25
23
24
24
26
23
25
24
24
24
23
23
23
24
24
25
25
23
25
25
24
24
23
23
24
24
24
23
24
24
24
23
30
25
24
27
25
28
24
24
26
27
23
25
23
24
24
24
23
24
24
24
24
29
27
24
24
24
27
27
24
27
23
23
24
27
23
24
27
24
24
24
24
23
24
24
24
24
24
24
24
29
23
25
25
24
24
33
24
23
24
24
23
24
24
24
25
24
23
24
24
23
24
23
24
24
25
25
24
26
23
24
24
32
23
24
23
24
26
24
23
24
24
24
24
24
24
23
23
25
23
25
23
24
24
28
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
30
24
24
24
24
26
25
23
24
48
29
32
24
24
24
24
24
24
26
23
25
23
27
38
24
24
24
24
25
24
25
24
23
23
40
23
24
28
24
24
24
26
24
24
25
23
23
31
25
24
26
26
23
23
46
28
24
24
23
26
24
23
24
24
24
23
23
24
24
23
23
24
24
24
27
24
25
24
23
23
24
24
24
29
24
24
29
24
24
25
24
44
24
24
24
23
23
23
50
24
29
33
23
24
25
27
40
42
24
31
24
44
37
28
29
32
23
23
41
24
26
23
23
23
25
25
45
24
26
26
24
24
24
25
23
24
24
24
23
23
25
24
28
34
23
23
24
53
24
24
27
28
27
24
25
32
24
50
24
24
*
*
*
24
28
*
25
66
25
*
*
25
*
*
*
*
*
*
*
*
25
*
*
25
*
*
29
25
28
27
36
*
25
25
28
25
50
25
25
25
50
26
*
25
26
25
*
*
27
25
24
25
27
*
24
25
31
28
25
25
25
40
50
25
*
24
*
25
*
*
*
25
25
25
*
*
25
*
25
28
28
58
31
24
24
*
*
*
44
48
24
28
25
25
25
25
25
*
25
25
25
*
25
25
25
24
25
24
*
*
*
*
*
*
*
*
25
27
25
*
25
25
25
25
*
*
25
25
25
25
26
26
*
*
*
*
*
*
*
*
*
*
25
24
24
*
25
24
24
*
*
*
*
*
*
27
*
*
25
25
28
24
24
25
41
25
25
25
24
24
25
25
25
*
24
24
27
29
25
25
24
*
25
25
25
*
24
25
25
25
24
28
25
25
24
*
*
*
*
*
*
25
25
25
24
26
25
25
25
25
28
25
28
24
*
*
*
*
*
*
*
*
*
26
25
25
24
25
25
24
25
*
*
*
*
*
*
*
25
24
36
*
24
25
25
*
*
*
*
25
25
*
*
*
*
*
*
25
25
28
25
25
25
25
25
26
26
24
24
27
25
30
*
28
33
24
25
27
*
*
*
25
*
*
*
*
*
*
*
*
*
*
*
*
26
*
25
*
27
25
25
25
25
25
25
25
25
*
26
25
29
*
*
*
27
25
24
24
25
26
24
26
25
26
*
25
26
25
25
25
25
*
25
25
24
*
24
25
*
*
*
*
25
25
24
25
25
24
30
25
25
27
25
25
25
*
*
*
*
*
*
*
*
*
*
*
25
26
27
25
*
*
*
*
*
*
*
*
*
*
27
26
38
26
25
26
25
25
25
25
25
25
25
24
26
*
*
25
*
*
*
25
25
26
*
*
*
*
*
*
*
*
*
25
25
30
25
25
25
*
*
*
*
26
26
25
25
25
24
25
*
27
*
24
*
*
25
25
24
25
24
25
27
*
*
*
*
26
25
25
26
24
25
25
25
25
24
*
*
36
*
*
*
*
*
*
*
*
*
26
26
25
26
25
26
28
*
*
*
*
*
24
25
27
*
27
27
25
*
29
25
25
*
*
25
28
25
25
24
25
27
*
*
*
*
*
*
*
*
*
25
24
*
*
*
*
*
*
*
*
27
25
25
25
25
24
25
*
25
30
25
*
*
*
*
25
*
*
25
27
25
25
*
*
*
25
29
25
*
*
25
26
26
25
25
24
25
25
*
*
25
25
25
24
25
25
25
26
25
25
25
25
25
25
25
25
26
26
71
25
25
25
25
25
25
26
26
24
26
*
*
24
25
24
25
24
25
24
*
27
24
25
25
26
25
*
25
*
26
*
*
*
*
*
28
24
25
*
*
*
*
*
26
24
25
*
25
26
25
25
26
*
*
25
*
25
25
26
27
28
*
*
*
25
25
*
25
25
25
25
25
25
24
27
*
*
25
*
*
28
26
29
27
28
27
27
24
25
*
25
26
25
*
*
*
25
25
25
*
*
25
25
24
25
25
25
26
27
*
25
25
25
26
25
25
25
*
*
*
*
*
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
25
25
25
25
24
25
25
24
*
*
25
25
*
*
*
*
*
*
*
25
24
25
24
26
24
24
25
26
26
24
25
*
*
25
24
26
25
*
*
*
*
*
*
*
*
*
*
*
*
26
25
25
25
25
27
26
32
26
24
25
*
27
25
*
*
*
26
25
26
*
25
26
24
25
26
25
*
*
26
25
24
24
26
25
*
24
25
27
26
25
25
*
24
25
30
*
25
25
25
24
28
25
26
25
26
25
26
28
25
*
26
*
*
*
*
*
*
*
*
*
26
25
25
24
26
25
25
29
27
*
25
26
25
25
24
25
25
25
25
25
25
25
*
25
25
*
*
25
26
25
26
25
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
28
24
*
*
*
*
25
25
25
24
25
24
24
25
*
*
31
24
*
*
*
28
25
25
24
25
26
25
25
25
25
25
25
26
*
*
30
*
*
*
*
25
25
24
25
26
25
26
25
24
25
25
25
28
24
26
25
24
24
25
25
*
24
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
26
32
30
25
25
27
*
25
*
27
26
24
*
*
*
*
*
*
*
*
*
*
*
*
*
25
28
25
*
24
25
*
*
*
*
*
*
*
26
24
25
24
26
25
25
*
25
*
*
*
41
29
24
*
*
25
25
25
*
*
*
*
*
*
*
*
*
25
25
25
24
25
25
*
25
*
24
*
*
*
*
*
*
*
25
*
25
25
25
25
25
26
24
25
24
25
*
25
25
25
*
*
*
*
*
*
26
25
24
24
25
25
25
25
25
27
25
24
25
25
25
25
25
24
25
25
24
*
*
*
25
*
*
*
25
25
25
28
24
25
25
25
25
*
*
*
*
*
*
*
26
24
*
*
*
*
*
*
*
*
*
26
25
24
25
25
24
25
25
26
25
25
28
*
25
*
25
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
*
*
25
25
25
24
*
*
25
25
24
24
25
*
*
*
*
26
25
25
27
25
27
26
25
24
27
25
24
25
25
28
26
25
24
25
*
*
25
*
*
*
26
25
29
25
25
24
25
25
24
*
*
*
*
25
24
25
25
24
*
25
24
26
25
24
26
25
25
24
25
25
24
25
25
24
25
24
24
24
*
25
25
25
*
*
25
25
25
27
24
26
25
25
25
*
*
*
25
25
24
*
*
25
25
*
*
26
31
24
25
25
24
26
25
25
25
30
25
*
24
*
*
*
25
26
25
*
*
25
25
26
24
*
*
27
24
25
24
25
25
25
26
*
25
*
25
*
25
25
25
*
*
*
*
*
*
*
27
29
24
25
*
*
*
*
*
25
25
25
25
*
*
25
*
*
*
*
*
*
*
*
*
*
*
25
24
25
25
24
*
*
*
24
24
25
25
24
29
25
25
25
*
25
25
25
24
25
25
25
*
*
*
*
*
*
*
*
*
*
*
*
*
26
25
24
25
25
25
24
25
25
25
24
*
25
28
25
*
*
*
25
25
25
25
25
25
*
*
25
25
25
25
25
25
25
26
25
*
25
25
*
*
*
*
25
24
25
25
*
25
24
27
25
25
25
24
25
25
25
24
*
*
25
*
*
*
27
24
25
26
24
26
25
24
27
25
26
24
24
25
25
24
24
27
25
25
24
24
25
26
25
24
25
25
26
25
24
24
25
*
25
24
25
24
28
26
25
25
24
*
24
*
25
*
*
25
24
25
25
25
25
25
*
25
25
25
24
25
24
28
25
*
24
25
26
25
26
27
25
24
*
*
*
25
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
24
24
24
25
26
27
*
*
24
38
25
*
*
*
*
*
*
*
*
25
25
24
25
25
24
25
*
*
*
25
24
26
24
25
26
*
*
*
24
24
25
*
*
*
*
*
25
25
26
24
25
25
24
25
25
25
25
25
24
*
*
*
*
*
*
*
*
25
*
*
*
*
*
*
*
*
*
*
*
28
25
26
26
25
26
27
25
24
25
26
25
25
25
25
*
*
25
25
25
*
24
24
24
24
25
*
*
*
25
25
24
25
25
25
*
25
*
25
*
*
*
24
24
24
24
25
25
25
25
*
25
25
27
*
25
25
25
36
24
25
*
*
24
24
25
25
25
25
25
31
27
*
*
25
25
26
26
*
*
*
*
*
*
25
25
25
25
25
25
25
25
25
24
24
25
*
24
*
25
25
*
*
*
*
*
*
*
*
*
*
*
*
30
43
25
25
24
25
24
*
*
*
*
*
*
24
25
24
25
25
24
24
25
*
*
25
26
25
*
*
*
*
25
26
25
*
*
*
25
25
25
25
25
25
*
*
25
25
25
24
24
24
24
25
25
25
*
*
25
25
*
*
*
*
25
26
26
25
24
25
*
25
24
25
25
25
25
25
24
25
25
*
25
27
28
28
25
25
25
25
25
*
*
25
25
*
*
*
*
*
25
24
24
25
24
25
25
*
*
25
25
25
25
25
25
25
25
25
*
*
34
25
26
25
24
24
25
24
*
*
24
24
*
*
24
24
31
24
26
26
25
25
24
25
*
25
25
25
25
25
24
25
*
*
25
25
*
25
25
25
25
25
25
25
25
*
25
*
25
*
*
25
25
25
25
25
*
25
25
25
*
*
*
*
*
*
24
24
*
24
29
25
29
24
26
24
24
26
24
27
25
24
24
24
24
24
25
25
24
25
25
*
24
29
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
*
*
25
25
*
*
25
25
25
25
31
26
25
25
25
25
25
25
25
25
25
25
*
25
25
25
*
24
25
25
25
25
*
*
*
*
27
27
26
27
26
25
25
*
*
*
*
*
*
*
*
24
24
24
24
24
24
24
24
25
24
*
*
*
*
*
*
25
25
25
25
25
25
*
25
25
25
25
25
*
25
25
25
25
25
26
*
*
*
25
25
25
*
24
24
24
24
24
25
*
*
*
26
25
35
25
*
*
28
27
25
*
25
25
25
24
25
24
25
24
25
25
*
*
*
*
24
25
24
25
25
25
25
*
*
*
26
25
*
27
25
*
*
*
25
24
24
*
*
*
25
25
25
*
*
25
25
24
24
24
24
24
24
*
24
*
*
*
*
25
25
25
27
25
25
25
24
24
25
*
25
24
25
*
25
24
25
25
25
25
26
*
24
25
25
25
25
26
26
25
*
*
*
25
25
25
25
25
25
25
25
26
25
26
*
25
25
25
25
25
26
25
24
25
24
*
*
*
*
25
*
25
25
25
24
37
25
25
25
24
25
24
25
25
25
25
24
25
25
*
*
*
*
*
*
*
*
25
25
26
25
24
25
24
25
24
27
24
25
24
25
25
*
26
25
25
24
25
25
25
25
26
25
25
25
*
*
*
24
24
25
25
24
25
25
25
*
25
24
24
*
*
*
*
*
*
*
*
*
*
*
*
*
26
30
26
25
28
25
25
26
*
*
*
*
*
*
*
*
25
*
*
*
*
*
*
*
*
25
24
25
25
25
24
25
25
*
*
*
*
*
*
*
*
*
*
25
25
25
25
25
25
25
25
25
25
25
*
26
26
28
25
25
*
25
26
25
25
24
*
*
*
31
24
25
25
24
25
25
25
25
24
25
*
25
24
25
25
*
*
*
*
*
25
24
24
25
25
25
24
24
28
25
25
25
*
24
25
25
*
*
*
25
25
24
*
*
*
*
*
25
24
24
25
25
25
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
24
*
*
*
*
*
*
*
26
25
*
*
25
25
24
25
25
25
25
25
25
24
25
25
24
25
25
25
25
24
25
24
*
*
25
*
*
*
25
26
25
26
24
24
25
25
25
25
*
25
24
25
25
25
24
*
*
25
25
*
*
25
25
*
25
72
27
*
24
25
25
25
24
*
*
25
25
*
*
24
24
25
25
25
25
24
25
24
25
25
25
25
26
25
*
25
24
25
24
26
25
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
28
27
26
26
27
25
25
26
26
25
25
25
26
26
*
25
*
25
25
25
25
26
26
24
25
25
26
*
*
*
25
25
24
24
*
*
*
*
*
*
*
*
26
25
25
25
24
25
24
25
*
25
25
*
*
*
*
24
25
24
*
*
*
*
*
*
*
*
*
*
*
25
25
26
26
27
25
25
25
25
27
25
25
25
25
24
*
25
28
25
24
25
25
26
25
25
24
25
*
*
*
*
*
25
26
*
*
25
25
24
*
*
28
26
25
25
25
26
24
24
25
*
41
25
24
*
25
25
25
24
25
30
25
*
25
24
25
*
25
24
25
25
25
25
24
*
*
25
*
*
*
25
25
25
25
25
25
*
*
*
*
*
24
25
24
24
*
*
*
26
24
24
25
25
25
27
24
*
25
*
*
*
25
25
25
25
25
24
25
24
25
25
25
24
24
25
*
*
25
24
*
*
*
*
*
*
*
*
25
25
25
24
26
25
*
*
*
*
*
*
26
24
24
25
*
*
25
25
24
25
29
25
25
24
25
24
36
25
*
*
24
25
25
28
*
*
*
*
28
25
24
25
25
24
25
24
25
25
25
27
25
25
25
*
*
25
24
*
*
*
26
24
24
25
25
*
*
*
*
*
*
*
*
*
*
26
*
25
25
25
*
*
24
25
*
*
*
*
*
*
*
*
*
*
25
*
*
*
*
*
27
24
25
25
*
*
24
25
*
26
25
25
*
*
*
*
*
*
*
*
*
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
24
25
25
24
24
25
25
24
*
*
*
*
*
*
25
25
24
25
*
*
*
*
*
*
*
*
*
*
24
*
*
*
*
25
43
27
26
*
25
25
*
*
25
25
24
25
25
24
24
25
26
34
25
96
24
24
25
26
24
25
25
24
*
*
24
25
*
25
24
25
25
25
25
25
25
24
25
31
24
*
*
27
24
25
25
*
*
*
*
25
25
25
24
25
25
24
25
24
25
25
25
24
25
25
25
*
*
25
25
25
24
24
25
*
*
*
*
*
*
*
*
*
*
26
*
26
25
25
26
25
25
25
25
25
25
28
26
*
*
28
25
*
*
*
*
*
25
24
25
*
25
24
25
25
*
25
24
25
24
25
25
*
25
*
*
*
*
*
*
*
*
*
*
*
*
*
25
*
*
*
*
*
26
26
25
26
25
25
26
25
*
*
*
*
25
*
26
*
*
*
25
25
24
25
25
24
*
25
24
25
24
24
25
24
*
*
*
24
25
*
*
*
*
*
*
*
25
*
*
*
*
*
26
26
24
25
26
27
25
26
24
25
25
25
25
24
25
25
25
*
*
50
24
24
25
*
*
*
*
*
*
*
45
25
25
25
25
25
24
24
24
25
25
25
25
24
25
26
*
25
*
25
25
25
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
25
24
*
25
24
25
*
*
25
24
25
25
25
25
25
26
25
24
25
25
24
24
25
24
25
25
25
24
25
25
25
25
*
25
25
25
*
*
*
25
25
25
25
26
25
25
25
26
25
*
24
25
25
*
*
24
25
25
24
*
*
33
25
*
*
*
*
*
*
*
*
*
25
*
*
25
24
26
25
24
25
24
25
25
25
25
25
25
*
25
25
24
*
*
25
25
25
25
25
26
25
*
25
25
25
*
25
26
25
25
25
25
25
24
25
*
*
25
24
24
25
25
28
*
*
*
25
25
26
26
*
25
25
26
25
25
24
28
24
25
25
38
25
25
*
*
*
*
*
*
*
*
25
24
25
*
25
24
25
25
*
26
25
25
24
25
26
25
*
*
*
*
*
26
26
24
*
*
*
*
*
*
*
*
*
25
28
25
25
24
25
24
36
25
25
24
24
*
25
24
25
25
24
*
*
24
24
25
27
24
25
25
25
*
26
24
*
*
*
*
*
*
*
25
*
25
*
33
26
25
*
*
*
*
26
25
25
25
26
25
25
26
25
25
26
27
*
25
25
25
24
25
24
*
*
*
*
*
26
25
25
*
*
25
25
25
26
25
25
25
25
25
25
*
25
24
24
*
25
25
25
*
24
25
26
25
25
25
*
*
*
*
26
25
25
25
*
25
25
25
*
*
*
*
*
27
25
*
*
*
*
*
*
26
25
25
25
25
25
25
26
25
*
*
*
*
*
*
*
25
24
25
25
26
*
25
25
25
25
25
26
25
24
*
26
24
25
24
*
25
25
25
*
25
25
24
24
25
24
*
*
26
*
*
*
25
25
25
24
25
24
25
25
25
25
27
24
25
25
24
25
24
25
*
*
24
*
*
*
*
*
*
*
*
*
25
*
25
25
25
26
25
27
25
25
25
25
25
25
25
25
25
25
*
24
25
25
*
*
*
*
*
*
*
*
26
24
25
25
25
25
24
24
25
*
*
*
*
*
25
25
*
25
25
*
25
25
25
25
25
24
24
25
*
25
25
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
*
*
*
*
27
25
*
*
*
*
*
*
*
*
*
*
*
*
24
25
24
25
24
25
24
25
*
*
25
24
25
25
*
25
*
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
24
25
*
*
*
24
*
*
*
25
25
24
25
24
25
*
*
24
24
25
*
25
24
25
*
*
*
*
*
*
*
26
25
24
25
26
25
25
25
*
*
24
26
25
24
*
*
*
*
*
*
*
*
*
*
*
26
25
25
25
24
25
25
25
25
*
*
25
25
*
*
*
*
*
*
*
*
*
*
26
25
25
26
25
26
25
25
*
25
25
*
24
25
25
25
25
24
25
24
25
25
25
25
*
*
*
25
25
25
25
25
25
26
24
27
*
*
*
*
*
26
*
25
24
25
*
*
25
24
24
25
*
*
24
24
25
25
25
31
25
25
25
26
25
*
24
25
25
26
24
25
25
24
25
25
*
25
*
24
*
*
25
24
24
25
*
*
24
25
25
25
25
25
25
24
25
26
25
25
25
25
25
*
*
*
*
*
*
26
25
25
*
*
*
*
*
*
*
*
*
25
26
25
25
26
*
*
*
*
*
*
*
*
*
*
*
*
25
26
*
*
*
25
25
24
26
25
25
25
25
*
*
*
*
*
24
25
25
24
25
25
*
24
27
25
24
25
24
25
25
24
25
25
24
25
*
24
*
25
*
*
*
*
*
*
*
*
25
25
25
24
25
26
*
25
24
33
25
24
24
25
25
24
*
25
24
25
25
24
25
25
26
25
25
24
30
*
*
*
24
*
*
*
*
*
28
25
25
24
25
25
24
25
*
*
*
*
*
86
25
*
*
*
*
*
26
26
25
25
*
*
*
*
*
*
*
*
*
*
24
25
*
*
*
*
*
*
26
25
25
25
25
24
24
25
*
*
*
*
*
*
25
24
*
*
*
*
25
25
27
24
25
*
25
25
25
25
25
25
25
24
24
24
25
25
25
24
24
24
25
24
25
*
*
*
*
*
*
25
25
26
25
26
25
25
29
25
25
25
25
24
25
24
25
25
*
25
24
24
*
*
*
*
25
25
25
25
24
25
24
26
25
24
25
*
25
24
26
25
25
24
25
25
25
24
25
25
25
24
25
*
24
*
*
*
*
*
*
26
25
24
24
25
24
24
25
25
24
24
25
25
25
*
25
*
24
*
*
25
25
27
25
25
25
25
*
*
32
25
24
24
24
24
24
24
24
*
24
24
25
*
*
25
24
24
24
*
*
*
*
*
24
*
*
*
25
24
25
25
24
24
25
25
25
24
*
25
25
24
25
25
24
26
25
26
24
25
25
25
24
25
25
25
24
26
25
25
24
25
25
25
24
25
25
24
24
25
25
24
24
25
24
24
24
24
25
25
25
24
25
32
25
26
25
25
25
25
25
30
25
25
25
25
25
25
26
25
25
25
25
25
25
25
25
24
24
25
26
24
25
24
25
25
25
25
25
25
25
25
26
25
25
25
25
25
26
25
28
24
25
25
25
24
25
25
25
24
25
25
25
25
24
25
25
25
24
25
25
25
24
24
44
25
25
25
25
25
25
25
24
24
24
24
25
33
25
25
25
25
25
25
25
25
27
25
25
25
31
25
25
24
24
24
24
24
24
24
25
24
24
25
24
25
25
24
24
24
25
25
25
24
25
25
25
25
24
25
25
24
24
25
25
25
24
25
24
24
25
26
25
24
24
25
25
25
24
25
25
25
24
24
25
25
25
25
25
34
25
24
25
24
24
24
24
24
27
24
24
25
25
27
31
26
25
27
25
25
25
25
25
24
25
25
25
24
24
25
25
25
24
24
25
25
25
25
25
25
25
24
24
26
25
25
24
24
25
25
25
24
24
24
24
24
25
25
25
25
24
25
25
25
25
25
25
25
25
25
24
25
25
31
25
29
29
25
25
24
24
25
24
24
24
24
24
25
25
25
25
25
25
25
25
25
24
24
24
25
25
25
25
25
24
25
25
25
25
25
25
25
24
24
24
25
25
25
25
25
25
25
25
25
25
25
24
25
25
24
26
26
24
28
25
27
26
25
24
25
25
25
28
25
25
24
30
24
25
26
25
25
25
25
25
25
25
24
26
25
24
25
25
24
25
25
24
25
25
24
25
25
24
25
25
25
24
24
25
25
24
26
25
24
25
25
25
24
25
24
25
25
24
24
25
25
25
25
24
24
25
25
25
24
27
25
25
25
29
26
25
25
24
25
25
24
25
25
25
25
25
24
24
24
25
25
25
25
25
25
25
25
24
25
25
25
25
25
25
25
24
26
25
25
25
25
24
32
25
25
25
25
24
24
24
25
24
25
24
25
25
25
25
25
25
24
25
25
25
25
26
24
24
25
25
25
25
25
24
24
24
25
25
27
24
24
24
25
27
25
25
24
25
25
24
25
25
25
25
25
24
24
24
25
25
25
24
25
25
25
25
25
24
25
24
25
33
25
25
25
24
25
24
25
25
26
25
25
25
25
25
25
25
24
24
26
24
24
24
26
25
25
25
27
24
24
24
24
25
25
25
25
25
25
24
26
29
25
25
25
25
25
26
25
25
24
25
26
25
25
27
24
25
24
25
25
25
25
24
25
24
24
25
25
24
24
25
25
25
25
25
24
25
24
25
25
26
25
24
25
24
25
29
25
25
28
24
25
25
25
25
24
25
28
25
25
25
25
25
25
25
25
25
25
25
24
24
24
24
24
25
25
25
25
25
24
25
24
25
25
25
25
25
25
25
24
24
25
26
25
25
25
25
25
25
24
27
24
25
25
25
25
24
24
25
28
25
25
25
25
25
24
24
24
25
25
25
25
25
26
24
24
24
25
26
24
27
25
25
25
24
24
25
25
25
25
24
25
25
25
25
24
24
25
25
24
24
24
25
25
25
25
25
25
25
24
24
24
24
25
25
25
25
25
25
25
25
24
24
25
25
25
25
25
26
25
25
27
25
24
24
24
25
25
24
24
24
24
25
25
25
25
25
25
25
24
24
25
24
26
25
25
25
25
25
25
24
24
24
24
25
25
25
25
24
24
24
25
25
25
25
25
24
25
25
25
24
24
25
24
24
24
25
26
26
25
25
25
25
24
25
24
24
24
25
25
25
25
25
25
25
25
24
24
24
43
25
25
25
25
25
25
24
24
24
24
24
25
26
25
25
25
25
25
25
25
25
25
25
25
27
28
25
24
24
24
25
25
25
25
24
24
25
25
25
25
24
25
25
25
25
25
34
24
25
25
25
25
24
24
25
25
25
25
26
24
25
25
25
25
24
25
25
29
25
24
24
25
25
25
25
25
25
25
25
25
24
26
25
25
25
25
25
25
25
26
25
25
29
25
25
24
25
25
25
25
25
25
25
25
25
25
24
25
24
25
24
25
25
25
25
25
25
25
25
25
25
24
24
25
25
25
25
32
25
25
25
25
25
24
24
53
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
24
25
25
25
24
25
25
25
25
25
24
25
25
26
24
24
25
25
25
25
24
24
25
25
25
26
24
24
26
25
24
25
28
25
25
25
24
25
25
24
25
25
24
25
25
24
25
25
25
25
25
25
24
25
24
25
24
24
26
24
24
24
24
24
25
25
25
25
26
25
25
30
25
25
26
25
24
25
25
25
24
24
25
25
25
24
24
26
25
25
27
25
25
24
24
24
24
26
24
24
24
24
24
25
25
25
25
25
26
25
25
25
25
25
24
25
25
25
25
24
24
24
24
24
24
25
25
25
25
25
26
28
25
25
25
25
25
25
25
24
24
24
24
25
24
24
25
25
25
25
25
25
25
27
24
24
24
24
25
25
25
25
25
27
25
25
25
25
25
25
26
25
24
24
24
24
24
25
25
25
24
24
24
24
26
25
25
26
25
25
25
25
25
25
25
25
25
25
26
27
24
25
25
25
25
28
25
25
26
26
25
25
25
25
25
25
25
25
40
25
27
27
25
25
30
25
25
25
24
25
25
25
24
25
25
25
24
25
26
25
25
24
25
25
25
25
24
24
25
25
25
26
24
25
25
25
25
26
27
25
25
25
26
25
25
25
25
26
25
25
25
25
28
24
24
24
24
26
24
24
24
24
25
32
24
26
25
24
24
24
24
25
24
24
25
25
25
25
25
24
25
25
25
25
25
24
25
24
25
25
28
25
25
24
24
27
25
25
55
25
25
25
25
25
25
25
25
25
25
25
25
28
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
25
26
25
24
25
25
27
25
25
25
26
25
26
25
25
25
25
25
25
25
25
25
25
26
25
27
25
25
25
25
24
25
25
25
25
25
25
25
25
25
25
24
25
25
25
24
25
46
25
24
25
25
25
25
25
25
24
25
26
25
24
25
25
25
24
25
25
25
25
25
25
25
24
25
25
25
26
25
24
25
25
25
25
24
25
26
25
24
25
26
25
24
25
25
25
25
24
26
24
25
25
25
25
24
25
25
24
26
25
24
25
24
25
25
24
25
26
25
25
24
25
26
25
25
25
25
24
25
25
25
24
25
24
25
24
25
24
25
25
25
24
25
24
25
25
25
26
24
25
24
25
25
24
32
27
25
25
24
24
24
24
25
25
25
25
25
26
25
25
25
25
24
24
24
25
25
25
25
31
25
25
25
25
24
25
25
25
24
25
25
25
25
25
25
29
24
24
24
25
24
26
25
25
25
26
25
25
25
25
25
25
29
25
25
25
25
36
25
24
25
25
25
25
25
29
25
25
26
25
24
24
24
24
26
25
24
24
25
25
24
25
25
28
25
25
34
24
25
25
25
25
24
25
24
25
25
25
24
25
25
25
24
46
25
25
24
24
25
31
25
25
24
27
25
24
24
25
27
25
25
25
27
24
24
32
24
25
25
25
25
25
25
26
25
24
24
25
24
24
27
27
25
24
25
25
25
25
25
25
25
26
24
27
25
24
25
25
25
24
25
25
24
28
25
25
24
25
25
25
24
25
25
26
25
25
26
25
25
25
25
25
25
25
25
25
25
25
25
24
24
25
26
24
25
25
25
24
26
25
24
25
25
27
25
25
25
25
24
24
25
24
25
25
25
25
25
25
26
24
24
24
25
25
25
25
25
25
25
25
24
24
24
27
25
25
25
25
25
25
25
25
25
25
24
25
25
24
25
25
31
24
25
24
24
25
27
24
24
26
24
24
26
25
24
25
25
24
24
25
25
24
27
26
24
25
26
25
28
24
25
24
25
24
28
26
24
25
25
25
26
25
25
25
26
24
25
25
24
25
25
25
25
25
25
25
25
25
24
26
25
25
25
25
24
25
24
24
25
25
24
25
25
25
24
25
25
25
27
25
24
25
25
24
25
25
24
25
25
24
25
25
25
25
25
25
24
25
25
24
25
24
25
25
25
25
24
29
25
25
25
25
25
25
24
25
27
25
24
24
26
25
25
25
25
29
25
25
24
25
25
25
24
25
25
24
25
31
24
25
26
24
25
25
24
25
25
25
25
25
27
26
25
32
24
24
24
25
25
25
28
24
25
26
25
25
24
25
28
24
24
25
25
25
25
24
24
25
25
25
25
26
24
27
25
25
24
25
28
25
25
25
25
25
25
24
24
24
24
25
26
25
24
24
24
25
25
25
25
25
25
26
25
25
25
25
25
25
25
25
25
25
25
25
25
24
24
25
25
25
24
24
27
24
26
24
24
25
24
24
24
25
25
26
24
24
24
24
24
35
25
24
24
24
25
24
25
25
25
25
25
25
25
25
25
28
25
25
25
25
25
25
25
25
25
24
28
24
25
25
25
25
25
25
24
29
25
25
28
26
25
24
25
27
25
31
25
26
26
26
25
24
25
25
24
25
28
25
25
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
24
24
24
24
24
24
25
24
25
25
25
25
25
25
25
25
25
24
26
26
24
25
25
27
25
25
25
24
25
27
25
25
26
25
24
24
24
25
24
24
25
25
24
25
25
25
25
25
27
25
25
25
25
24
25
25
24
26
25
25
25
25
25
25
24
24
25
24
25
25
25
24
25
26
25
24
25
24
25
24
24
31
24
27
26
25
24
24
28
24
25
25
25
25
25
26
25
25
25
25
24
27
24
24
25
25
24
25
24
26
24
25
24
25
24
26
25
26
25
25
26
25
25
25
25
24
25
25
25
25
26
24
24
25
24
25
24
25
25
25
25
25
26
25
25
24
24
25
24
25
24
28
28
24
25
24
25
25
26
24
24
25
27
24
24
26
26
25
25
25
26
25
25
25
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
25
25
24
24
26
24
24
25
25
27
24
24
25
30
25
25
25
25
25
25
28
29
25
25
25
25
25
25
25
25
25
25
24
24
24
24
25
26
26
25
25
25
25
25
25
25
25
24
24
24
24
24
25
24
26
25
26
25
24
25
25
25
25
25
26
25
25
25
25
26
25
25
25
24
24
25
25
32
27
25
25
25
25
28
26
25
25
24
24
25
25
25
24
24
25
24
25
24
25
25
25
25
25
26
25
25
25
27
26
28
28
26
24
24
24
29
24
25
25
29
24
33
25
25
25
25
25
26
25
30
25
24
25
29
25
24
24
24
24
24
24
24
45
26
27
25
25
25
25
25
25
25
25
25
26
25
26
25
27
25
25
26
25
25
29
29
25
25
25
25
833
25
32
25
29
28
25
25
25
25
27
26
26
25
26
25
28
25
25
25
25
25
25
24
35
25
25
27
25
25
25
25
25
24
25
24
28
26
26
25
25
25
25
25
25
28
25
25
26
26
24
25
25
39
26
24
25
25
25
25
24
25
25
25
25
26
25
24
24
24
26
24
25
25
25
25
25
25
26
25
24
25
24
25
25
25
25
26
24
25
24
25
25
25
25
25
25
25
25
25
25
24
27
27
25
25
25
25
26
25
35
25
24
25
25
25
25
25
24
25
25
25
25
24
27
25
25
24
25
25
25
25
25
25
24
25
25
25
24
25
25
24
25
26
24
26
25
25
24
26
25
25
28
26
27
25
25
26
25
24
25
25
24
25
24
25
24
25
25
28
25
26
25
24
28
25
25
25
24
25
24
25
24
27
24
25
26
24
25
24
25
24
25
24
25
25
25
25
24
25
29
25
25
26
25
24
27
24
25
25
25
26
25
24
25
24
25
24
27
24
25
24
25
24
25
25
25
24
25
24
26
26
25
24
24
25
25
25
26
24
25
24
27
25
25
24
25
25
25
25
24
27
24
25
25
25
31
26
26
25
25
25
25
24
25
27
25
27
25
25
26
24
28
26
25
25
25
25
25
25
26
25
25
25
24
25
30
24
25
25
26
25
24
25
24
25
24
25
24
25
24
25
25
26
25
26
25
25
24
25
28
28
25
27
25
24
25
24
25
24
25
24
25
25
249
24
25
25
25
25
24
25
25
24
26
24
26
214
25
32
24
26
24
25
25
25
31
25
28
25
25
25
25
24
26
25
25
24
25
25
25
24
26
30
25
24
25
25
25
100
25
25
25
24
25
25
27
25
25
25
24
27
25
24
25
26
24
25
25
25
27
26
26
25
25
24
25
25
25
25
24
25
26
25
25
26
26
25
24
25
25
25
25
24
25
24
26
25
27
25
29
24
24
26
25
25
26
26
24
26
25
25
25
25
25
24
25
25
24
25
25
25
25
25
26
26
25
30
25
25
25
27
26
24
25
25
26
25
25
25
27
25
25
24
24
24
25
27
25
25
25
25
25
25
25
25
25
25
29
25
25
24
28
25
29
24
36
28
25
24
25
24
25
25
25
24
26
24
26
24
27
24
25
24
26
25
25
24
29
25
25
24
26
24
25
24
25
24
25
25
25
25
24
26
28
25
25
25
25
25
25
25
25
24
26
25
26
25
24
25
24
25
25
25
24
25
25
26
26
25
25
27
24
25
25
25
25
25
25
25
26
28
25
25
25
26
26
25
25
25
27
24
25
24
25
24
25
24
25
25
27
24
25
25
25
24
26
25
25
27
25
26
25
24
25
25
25
25
25
28
24
25
26
25
25
25
25
27
25
25
24
25
24
25
31
26
25
24
27
24
25
25
25
25
25
24
25
25
25
25
25
26
25
24
25
25
26
25
26
28
25
28
25
24
25
25
25
25
25
25
25
25
25
28
25
25
27
27
25
26
26
25
25
27
24
26
24
25
26
25
24
25
25
26
25
25
24
25
30
25
25
25
24
25
25
24
25
24
29
25
25
25
26
25
24
25
24
25
25
25
25
24
25
25
25
24
27
25
25
24
26
24
25
24
25
24
25
24
25
25
25
25
25
24
25
25
25
25
29
25
25
26
25
25
25
25
24
33
24
25
24
25
24
25
30
26
24
25
24
25
24
26
24
25
25
25
27
25
25
27
25
24
25
24
27
25
26
25
25
29
24
25
26
25
25
25
25
25
25
25
25
28
25
25
24
25
24
24
25
26
25
25
24
25
25
25
25
25
24
25
24
25
24
26
25
25
24
25
24
25
26
25
24
26
24
27
24
25
25
25
24
25
24
25
24
25
25
25
25
25
25
25
24
25
25
24
25
24
25
25
26
25
26
25
24
25
24
25
24
25
24
25
25
24
25
24
25
25
25
25
25
25
24
25
26
25
25
24
25
25
26
25
24
25
25
25
25
26
24
25
25
25
25
26
25
25
25
25
25
24
25
24
25
37
25
27
25
25
25
25
30
25
26
25
25
25
25
25
25
25
25
25
25
25
25
27
24
25
24
25
26
25
24
26
25
27
24
25
25
26
26
25
25
25
25
25
24
25
27
25
25
25
25
25
25
26
26
25
25
25
24
25
24
25
25
25
24
25
27
25
24
25
25
25
26
25
25
25
25
25
26
25
26
25
25
25
33
24
25
54
25
24
25
25
25
25
25
25
25
26
26
25
25
25
29
25
25
25
25
25
26
26
25
25
28
25
26
25
29
25
27
25
26
25
24
24
26
24
25
25
27
25
25
28
24
25
25
25
25
25
24
25
25
24
25
25
24
36
25
25
25
25
25
25
27
25
26
25
25
25
25
24
25
25
24
25
26
25
25
25
25
24
25
25
24
25
25
25
24
26
25
24
26
25
24
25
25
25
25
25
25
26
25
25
27
26
25
26
25
24
29
24
25
25
25
24
24
26
24
25
25
26
24
25
24
25
24
25
24
25
25
25
28
28
25
26
25
25
25
25
26
25
24
25
24
25
24
25
25
24
25
24
25
28
25
25
26
24
25
24
25
28
25
24
25
25
26
25
27
25
26
25
28
26
25
25
26
25
25
25
24
25
26
25
25
26
29
24
24
25
24
25
24
25
25
25
26
25
27
25
26
25
25
24
30
24
25
24
25
24
25
25
26
25
24
26
25
27
25
24
25
24
25
27
29
25
24
25
25
24
25
25
30
25
24
25
25
25
25
26
25
25
25
26
25
24
25
25
26
25
25
25
24
25
25
28
25
25
26
25
26
28
24
26
25
24
25
25
25
27
24
25
25
27
28
26
24
25
25
24
25
26
26
25
25
24
26
26
25
25
24
26
25
27
25
24
25
25
26
25
26
25
28
25
24
25
34
25
24
26
24
25
26
25
26
25
24
26
25
25
25
24
25
28
25
24
25
25
25
25
24
25
28
24
25
25
24
25
25
25
25
24
26
24
24
25
25
25
26
25
26
24
26
25
24
25
26
27
26
25
24
26
25
24
25
44
24
25
25
25
25
25
25
26
25
27
29
25
25
27
25
25
28
25
25
29
26
32
29
38
25
26
25
24
25
25
25
25
25
25
24
25
25
25
25
25
25
25
25
24
31
25
25
24
24
25
25
25
25
24
25
24
25
25
24
25
24
25
25
25
25
25
24
25
27
24
25
25
24
25
25
24
26
25
24
25
24
25
25
24
25
25
25
24
25
25
26
26
25
26
24
25
24
29
25
25
25
26
25
25
25
25
24
25
24
26
24
29
27
25
25
25
25
24
25
25
25
24
26
25
25
27
26
25
25
25
24
25
25
27
27
25
26
25
29
25
26
24
25
26
24
25
25
25
24
25
24
25
29
26
24
25
25
30
25
25
25
24
25
25
27
26
25
25
24
31
25
25
25
25
24
27
32
27
25
26
25
27
25
25
25
25
25
27
25
25
24
26
24
25
24
26
25
25
25
25
26
27
25
24
25
25
25
25
25
25
24
24
25
25
27
29
25
32
24
26
25
26
25
24
25
24
25
24
25
24
26
24
25
34
24
25
26
25
24
28
25
26
25
25
25
27
25
25
24
25
25
25
25
25
25
25
25
25
28
27
25
25
24
25
25
24
25
24
25
25
24
25
25
24
25
24
25
27
25
25
25
24
25
27
24
25
28
25
25
24
25
38
25
25
25
28
25
25
25
26
25
25
27
24
25
24
32
25
25
25
25
35
25
24
25
24
25
26
26
26
24
25
35
27
25
25
25
25
27
27
25
25
25
25
27
25
24
25
25
25
30
28
24
25
24
25
25
25
26
25
25
27
26
24
25
26
24
25
25
26
26
25
25
25
25
25
25
30
25
25
26
24
26
25
24
25
24
25
27
25
25
30
28
25
25
25
25
25
26
24
25
25
25
25
25
27
24
28
28
25
30
26
28
25
26
25
25
24
26
24
26
25
29
25
26
25
25
25
25
28
25
26
25
24
27
29
24
25
27
24
25
27
25
25
25
24
25
24
25
25
25
25
25
24
27
25
24
26
25
30
25
24
25
25
25
26
25
34
25
27
25
27
25
25
25
24
25
25
28
24
25
25
24
24
25
25
25
24
27
25
25
24
26
25
25
26
92
25
25
24
24
25
28
25
24
24
25
25
28
25
25
27
28
25
30
25
29
26
25
24
32
24
25
26
25
25
25
25
26
26
24
25
28
25
25
24
24
25
27
26
26
26
24
24
29
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
26
27
25
25
27
25
26
26
24
25
25
25
27
24
25
31
26
25
25
26
28
26
26
25
25
25
25
24
26
23
23
24
23
24
23
27
24
25
24
27
24
33
24
24
23
27
25
26
24
23
23
25
23
24
24
23
25
23
25
24
23
24
24
24
23
24
24
24
24
24
26
41
24
26
23
26
26
24
23
26
24
23
24
25
27
27
23
28
27
29
24
25
24
24
24
24
25
23
24
24
24
29
24
23
24
23
24
24
23
24
23
25
25
23
23
25
24
24
28
24
24
26
23
24
28
24
24
24
24
25
24
23
24
25
27
24
24
24
24
25
25
23
25
23
24
23
23
25
24
23
24
24
24
23
29
25
24
26
24
25
24
24
24
24
24
30
24
26
24
24
24
25
25
24
24
23
24
23
24
27
24
23
24
31
24
26
24
24
24
25
23
25
50
23
24
24
25
24
24
23
24
24
24
24
23
24
24
24
24
23
24
24
30
24
23
25
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
23
29
27
26
23
23
24
24
23
24
25
24
24
25
23
26
25
23
24
29
24
24
23
26
23
24
24
23
24
24
24
23
30
25
24
24
23
23
26
23
23
26
24
24
25
24
24
25
24
24
24
25
25
25
23
24
24
24
24
23
24
23
29
24
25
24
24
24
23
23
24
24
23
25
24
24
24
23
23
25
25
23
24
24
23
24
23
24
27
24
24
35
24
24
24
24
23
24
29
24
24
25
24
23
25
23
26
24
23
23
24
25
23
24
23
23
24
23
24
24
25
24
24
23
24
23
23
24
24
25
23
25
24
25
24
23
24
24
26
24
23
24
23
24
24
23
25
23
24
24
51
24
23
24
24
28
24
23
24
23
32
24
23
24
23
26
24
24
24
25
24
24
24
24
24
25
24
24
23
30
24
24
24
24
23
24
23
24
25
40
24
23
23
24
24
23
24
24
24
24
23
23
24
23
25
24
23
24
23
25
24
24
24
26
24
24
28
24
24
24
25
24
24
24
26
23
24
24
23
24
24
23
24
24
23
23
23
24
23
25
24
23
24
23
24
23
23
24
24
23
25
24
23
25
23
24
24
23
24
23
26
23
23
24
23
24
23
25
26
24
23
24
24
23
28
25
23
24
24
23
24
30
24
23
24
25
24
24
23
24
24
23
28
24
23
24
24
23
23
24
24
24
24
24
26
24
24
23
24
24
23
27
27
24
24
24
24
23
24
24
24
29
27
24
24
29
24
26
24
23
24
24
26
23
24
24
23
23
24
24
23
24
37
24
27
35
23
26
25
24
23
24
24
24
23
23
26
24
23
24
34
24
23
24
24
25
23
24
23
25
24
25
58
27
25
25
24
24
24
25
26
27
24
24
24
24
25
26
29
24
23
24
23
24
27
24
24
23
25
24
24
24
23
25
24
27
26
24
23
24
25
24
24
24
23
23
24
24
24
23
24
24
23
24
24
24
24
23
24
24
23
24
24
24
24
23
23
24
23
24
24
24
24
24
23
24
23
23
24
24
23
25
26
24
23
24
23
24
24
24
24
24
26
24
24
24
24
24
24
23
24
23
24
24
23
24
23
23
24
24
24
24
23
24
24
23
24
24
23
25
24
23
24
24
23
24
26
24
24
23
24
24
23
24
26
23
24
23
24
24
24
24
24
23
24
24
24
25
25
23
67
24
23
24
24
24
24
24
24
23
23
23
24
24
23
24
23
23
24
24
24
24
23
25
24
24
24
23
24
23
23
24
23
24
25
23
23
24
23
23
24
24
24
23
24
23
24
24
24
24
23
23
24
23
24
24
24
24
24
23
24
23
23
23
26
27
24
24
24
23
23
24
23
23
24
23
23
28
24
23
24
23
23
24
23
24
24
23
24
24
34
24
23
25
24
23
24
24
24
25
24
24
23
25
25
24
23
24
26
23
26
24
26
30
24
24
26
24
24
23
24
24
23
24
24
24
24
24
25
24
24
23
24
24
24
24
24
25
25
23
24
23
24
24
25
24
23
23
24
24
26
24
24
23
25
27
23
43
24
23
24
24
24
25
24
24
23
24
24
23
25
25
26
24
31
24
25
33
23
25
24
28
24
24
23
30
25
23
24
24
23
25
24
23
24
24
27
24
23
23
24
24
23
24
26
25
23
23
24
24
24
24
24
24
24
24
23
24
24
23
38
23
24
24
30
25
24
24
23
24
23
24
25
24
24
24
24
24
24
24
23
23
31
24
24
24
23
24
27
23
23
23
24
24
24
24
23
23
23
23
24
24
24
23
23
28
23
25
24
24
23
24
24
24
24
25
24
28
24
23
23
24
23
23
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
24
23
23
24
24
23
24
27
23
24
23
24
23
24
24
23
24
23
24
24
25
24
24
23
24
24
24
24
24
23
24
24
24
24
24
23
24
24
24
24
24
23
24
24
23
23
24
23
23
24
25
23
24
24
23
24
24
23
24
24
23
23
24
25
26
25
25
23
25
24
25
24
24
23
24
24
23
26
24
23
24
27
23
25
23
23
24
23
25
24
23
24
23
23
24
24
24
24
30
24
24
24
24
25
23
24
23
24
24
24
26
24
23
29
24
25
23
24
24
23
24
24
23
24
26
55
23
24
24
23
24
24
23
24
24
23
25
23
23
24
23
27
25
23
23
25
23
25
24
23
24
24
23
24
23
23
24
27
23
23
24
25
23
24
23
24
23
25
23
23
26
24
23
24
23
23
23
23
24
24
27
24
25
25
24
23
23
24
29
23
24
24
25
23
24
23
23
24
24
25
27
25
24
23
24
24
24
24
24
24
23
27
24
23
24
24
24
24
23
24
24
23
23
24
24
23
24
24
23
24
23
23
24
24
24
24
25
24
24
23
25
24
23
24
25
23
24
23
24
24
23
27
31
23
24
24
33
24
23
24
24
24
23
24
23
24
24
24
23
24
24
23
24
23
24
24
24
23
24
25
23
23
24
24
23
24
28
24
23
24
32
24
24
23
23
24
24
28
23
24
23
23
24
24
26
24
23
24
24
24
24
26
24
24
24
24
24
24
23
24
24
23
24
24
23
24
24
23
24
24
23
25
23
23
24
23
24
24
23
24
24
23
24
24
24
24
24
24
23
24
31
23
24
24
23
24
24
24
23
24
23
23
24
24
24
24
24
24
23
24
24
23
24
24
23
24
24
23
24
23
25
26
23
23
24
23
24
25
24
24
24
24
24
23
23
27
24
24
25
24
25
23
24
24
23
25
24
24
24
24
23
24
23
23
24
24
23
24
23
33
24
25
23
24
24
23
23
23
24
24
23
25
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
25
24
24
24
23
24
24
23
23
24
24
24
23
24
23
23
24
24
23
23
24
23
24
24
24
23
24
24
23
23
24
24
23
24
25
23
26
24
24
23
24
24
23
24
23
23
24
23
23
24
24
25
24
24
25
24
23
23
25
23
23
24
24
23
24
23
23
25
23
23
29
24
39
25
23
29
24
23
27
24
24
24
25
23
24
24
23
24
24
24
24
24
23
23
27
25
23
25
24
24
23
25
25
23
24
24
24
23
24
24
23
25
25
23
23
24
24
23
24
24
26
24
24
23
23
25
23
23
24
24
25
23
23
24
24
25
23
25
24
23
24
24
24
24
24
23
24
24
23
23
24
23
23
24
23
23
24
23
23
24
23
23
24
23
24
24
37
24
24
23
23
24
24
23
24
24
24
23
24
23
23
26
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
23
23
24
23
23
24
23
23
24
23
23
24
23
23
28
24
23
24
23
23
24
24
25
24
24
24
23
24
24
26
23
24
24
42
24
24
24
23
23
24
24
23
24
24
23
24
24
23
27
24
23
24
23
23
24
24
23
24
24
24
23
24
24
23
26
24
24
23
24
24
23
24
24
24
24
25
24
23
24
24
24
23
24
24
23
23
23
24
23
23
25
24
23
23
24
23
24
24
23
24
24
23
24
24
23
25
24
24
23
24
23
23
24
24
24
24
24
23
23
24
24
23
24
25
23
25
23
23
24
23
23
24
24
23
24
24
23
24
24
26
23
24
24
23
23
24
25
23
24
25
24
26
24
25
25
25
24
25
24
25
24
24
23
24
24
24
24
24
23
23
24
24
23
23
25
24
23
23
24
24
24
24
23
23
23
25
24
23
23
23
24
24
23
24
23
24
24
24
23
25
24
24
26
24
24
23
23
24
23
24
24
24
24
23
23
43
24
24
25
24
23
24
25
23
24
23
24
23
25
24
23
24
24
23
23
24
24
25
23
24
24
24
24
23
23
32
25
23
24
24
24
25
24
24
23
24
23
24
25
24
24
24
23
24
23
24
24
24
24
24
23
24
23
23
24
24
23
1545
24
24
23
24
24
30
24
25
24
24
24
24
23
31
24
23
23
23
24
24
24
24
23
24
24
24
24
24
23
24
23
24
24
24
24
24
24
23
25
24
24
23
24
24
23
24
24
23
24
24
24
24
23
24
24
23
23
24
122
23
24
24
23
26
24
23
26
24
24
24
24
24
23
24
23
23
24
24
23
23
26
23
23
24
25
23
23
24
24
23
23
41
24
23
23
24
23
25
24
23
29
24
23
23
24
23
23
24
24
23
25
24
23
24
24
23
24
24
23
24
25
23
23
24
24
23
24
24
23
23
39
24
24
23
24
24
23
23
24
24
23
23
24
24
23
24
24
23
23
24
24
23
24
24
24
23
24
24
24
23
23
24
24
24
23
24
24
24
24
24
23
24
24
23
24
24
24
24
24
23
24
24
25
24
24
25
24
24
25
24
24
23
24
23
23
24
24
23
24
24
23
24
24
23
23
24
23
23
23
24
23
23
24
24
23
23
24
24
23
27
24
24
23
23
24
24
24
23
24
24
23
23
23
24
24
24
23
24
24
23
23
24
24
23
25
24
23
25
23
23
24
24
25
23
24
23
23
24
29
23
24
24
23
23
24
24
23
24
24
23
23
24
23
23
24
24
23
25
24
24
24
24
24
23
24
32
23
23
24
24
24
23
25
24
24
23
24
24
24
23
24
23
23
23
24
24
23
24
23
23
24
23
23
24
24
23
24
67
25
24
24
23
23
24
23
23
24
23
23
24
23
23
24
23
24
24
23
24
24
23
24
24
23
37
24
23
24
24
23
24
24
23
24
23
23
24
24
23
24
24
23
23
24
24
23
11067
1017
23
23
24
24
23
24
24
23
24
10051
23
23
24
24
23
24
24
23
23
27
24
24
23
24
23
23
23
24
23
23
24
24
25
24
24
23
24
24
23
23
24
24
23
24
23
24
24
23
23
24
24
24
23
23
24
24
23
24
1248
23
24
23
24
24
23
23
40
24
23
24
24
23
23
24
23
25
27
23
23
24
24
23
24
1103
24
23
23
24
24
23
24
24
23
23
24
24
24
23
27
27
23
24
24
24
23
24
24
23
23
23
24
24
23
23
24
24
23
23
24
24
24
23
23
24
24
24
23
25
23
23
23
24
24
23
23
25
25
23
23
24
24
26
23
23
24
24
24
24
23
23
24
24
24
23
24
26
24
24
25
23
23
23
24
24
24
23
26
23
24
25
24
23
24
25
24
24
23
29
24
24
23
24
23
23
24
24
23
24
24
24
23
24
24
23
24
24
24
23
24
24
23
23
24
25
23
23
24
25
25
23
23
24
24
25
24
24
23
23
24
24
23
24
25
23
23
25
24
23
24
25
24
24
25
23
24
23
24
24
23
24
23
23
24
24
23
24
24
24
24
23
23
24
23
23
24
24
25
23
24
23
23
24
24
23
23
24
24
25
24
24
23
23
24
23
23
23
49
24
23
23
24
24
24
23
24
24
24
25
24
24
23
23
24
24
24
23
24
24
24
24
23
25
24
25
23
23
24
24
26
25
24
25
24
24
24
23
24
24
24
24
23
23
23
24
23
24
23
26
23
24
24
23
24
23
23
23
24
23
24
24
28
28
24
24
24
23
24
24
23
23
24
24
23
23
24
24
23
24
24
23
23
24
24
23
24
24
24
27
23
24
24
23
23
24
24
24
23
24
24
25
23
24
24
23
24
24
24
23
24
23
24
24
24
23
24
24
23
25
24
23
23
24
23
23
24
23
25
24
24
24
24
24
24
23
23
24
24
23
23
26
25
23
24
24
24
23
24
24
23
24
23
23
25
24
23
23
23
24
23
23
24
24
23
23
24
24
23
23
24
25
23
23
24
24
23
24
24
29
23
23
24
24
23
23
24
23
23
24
24
23
23
24
24
23
24
24
23
23
24
65
23
23
24
24
23
24
24
24
23
24
23
23
24
24
23
23
24
23
26
24
24
23
23
24
24
24
24
24
24
23
24
24
24
23
23
24
24
23
24
24
24
24
23
24
23
24
23
24
23
24
23
23
24
24
23
23
24
23
23
24
24
23
23
24
23
23
24
24
24
23
24
24
23
24
24
24
23
23
24
24
23
23
26
23
23
24
24
24
23
24
24
23
24
24
23
23
24
25
23
24
24
23
23
24
25
23
24
24
24
24
24
23
23
29
24
23
24
24
23
23
25
23
23
24
24
24
24
24
23
23
24
23
24
24
24
23
23
24
24
23
24
23
23
23
24
24
23
23
24
24
24
24
24
23
23
24
24
23
23
24
24
24
23
24
24
29
23
24
24
23
23
24
24
23
24
24
24
23
24
24
25
23
23
24
24
24
23
23
24
24
23
25
24
24
24
23
23
24
24
23
23
24
24
23
23
24
24
24
24
23
24
24
23
24
24
24
24
23
26
24
23
24
23
23
24
24
24
24
23
23
23
24
24
26
24
23
23
23
24
24
24
24
23
23
24
23
23
24
24
23
23
24
24
23
23
24
24
23
24
24
23
24
24
24
24
24
24
24
25
24
24
24
29
24
23
23
23
24
24
24
24
24
23
24
24
23
23
24
24
23
23
24
23
23
24
24
23
23
24
24
23
23
24
24
23
23
24
23
24
23
24
23
23
23
24
24
24
23
24
24
24
23
24
24
44
23
23
24
24
25
23
24
24
25
23
23
24
24
24
24
23
24
66
24
23
25
24
23
23
24
24
23
24
24
24
23
24
23
31
24
23
23
24
26
23
23
24
23
23
23
24
23
23
24
24
23
23
24
24
23
23
24
24
23
24
25
25
23
23
24
23
23
23
24
24
23
23
24
24
23
23
24
24
24
23
24
24
23
23
24
24
23
23
24
23
23
24
23
23
24
24
23
23
24
24
23
24
24
23
24
24
23
23
23
24
24
23
24
24
24
23
23
24
25
23
24
24
23
23
24
24
24
23
24
24
23
24
24
24
23
24
24
23
23
24
24
25
23
24
24
23
23
24
24
27
23
24
24
23
24
24
25
23
23
24
24
24
23
24
24
24
24
23
24
24
23
23
24
24
23
24
24
23
23
24
28
23
23
24
23
24
24
24
24
23
24
24
24
23
24
24
23
24
24
24
23
23
24
24
23
23
24
23
23
24
24
24
23
23
24
35
23
23
24
24
24
26
23
24
24
23
23
24
24
23
23
24
24
23
23
23
24
24
23
23
24
24
24
23
26
24
24
24
23
23
24
24
24
23
23
26
24
23
30
24
24
23
25
24
23
23
26
24
23
26
24
24
24
24
24
23
24
31
23
25
24
24
23
24
23
23
23
24
23
25
23
24
24
25
23
24
29
23
23
23
24
24
23
24
24
24
24
23
23
24
23
24
24
24
24
23
23
23
24
24
29
23
28
24
24
23
24
24
24
24
23
23
23
24
24
24
23
25
24
23
23
25
24
34
23
24
23
23
24
25
23
23
23
23
24
23
23
25
24
24
23
24
23
23
23
24
25
23
23
24
23
23
24
31
24
24
23
26
24
23
23
217
249
310
23
24
282
270
23
23
24
24
24
24
24
23
24
24
214
26
422
172
23
23
24
24
208
437
568
23
24
263
24
23
23
124
24
25
332
23
24
360
23
24
93
23
23
197
24
193
26
24
24
23
24
342
24
43
24
24
24
25
24
24
23
23
24
24
413
23
23
86
23
26
24
24
23
263
585
25
23
23
315
24
24
24
23
112
24
619
23
23
24
23
23
24
556
440
23
25
24
433
209
24
24
24
23
563
221
24
23
24
24
23
23
23
24
71
44
24
23
23
23
24
24
23
24
24
23
23
24
24
23
24
24
24
23
24
280
165
23
23
24
24
23
414
24
24
24
23
23
24
24
23
24
24
24
24
572
419
317
24
24
23
23
24
24
425
557
26
24
23
24
24
24
23
24
433
561
23
23
24
24
23
24
24
24
24
187
463
578
101
24
23
24
24
23
610
24
25
24
23
419
24
23
24
23
24
24
24
23
24
24
24
23
23
24
24
24
23
24
24
23
23
24
24
24
23
23
24
24
24
24
23
23
23
24
24
24
23
23
23
24
24
32
23
23
25
24
23
25
24
24
25
23
24
25
23
28
24
24
23
24
24
23
23
24
24
24
23
24
24
24
23
23
24
24
24
24
23
25
24
24
23
24
24
27
23
23
25
24
23
23
24
24
23
23
25
23
23
23
24
24
23
23
24
24
24
23
24
24
23
23
23
24
24
24
23
23
24
24
23
23
24
24
25
23
23
30
26
24
23
23
24
24
23
34
24
24
23
24
28
27
23
24
24
23
23
24
24
24
23
24
24
23
23
24
24
24
24
24
23
25
24
28
23
23
24
24
25
23
24
24
23
23
24
23
23
23
24
24
24
23
23
30
25
23
23
24
24
23
24
24
24
24
23
23
24
25
23
23
24
24
24
23
23
25
23
23
24
24
23
23
24
25
24
23
24
24
24
23
24
24
24
23
24
23
25
23
24
24
23
24
23
23
24
23
24
23
26
23
24
24
24
24
23
24
24
24
25
24
24
24
23
24
24
24
23
23
25
24
23
23
24
24
24
23
24
24
24
23
23
24
24
24
23
23
24
24
23
23
24
24
23
23
23
24
24
23
23
24
24
23
23
24
24
24
24
23
24
24
25
23
24
24
23
27
25
24
24
24
49
23
23
24
25
24
23
23
24
24
25
24
23
23
23
24
24
25
23
24
24
25
24
24
24
23
28
23
24
24
24
24
24
23
23
23
25
24
24
24
24
24
23
24
24
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
26
24
23
23
24
23
24
24
25
24
24
24
23
23
23
26
24
24
24
23
23
25
23
26
24
24
24
23
23
24
23
23
24
24
23
23
24
25
24
24
24
24
23
26
24
24
23
23
23
26
24
25
24
24
24
24
24
3205
24
23
23
24
23
23
23
24
24
23
23
24
23
23
23
24
24
23
23
24
26
24
24
23
23
24
24
24
23
23
24
30
23
23
24
24
24
23
25
24
24
24
23
23
24
24
23
23
24
23
24
23
24
24
23
23
26
24
24
23
24
24
24
23
23
24
24
23
23
24
24
23
23
23
24
24
23
23
24
24
23
23
24
24
23
23
24
24
23
23
24
24
24
23
24
24
24
25
23
28
24
24
24
27
23
24
24
24
23
23
24
24
24
24
23
24
24
23
23
23
55
27
61
23
23
24
24
24
23
23
23
24
26
24
23
23
23
24
24
23
24
24
24
23
23
24
26
23
24
23
24
23
24
24
23
30
25
24
24
23
24
24
24
23
23
24
24
23
23
24
24
30
33
70
69
24
23
23
24
25
84
181
23
24
24
24
26
23
24
24
24
23
32
24
24
24
23
24
24
23
23
23
24
446
24
23
24
228
495
24
23
24
252
322
23
58
24
24
450
24
66
23
24
24
23
147
24
24
104
23
359
25
24
23
24
30
23
23
97
25
23
23
24
24
23
24
23
24
24
23
343
24
24
24
222
23
24
24
38
117
23
25
267
24
23
23
24
117
24
23
23
24
366
24
23
23
23
24
569
24
23
23
150
144
24
24
23
23
164
24
24
26
217
24
23
23
24
484
24
23
23
24
24
23
24
24
24
167
476
134
24
23
24
24
23
454
24
24
23
25
24
573
24
23
33
24
570
593
24
24
24
24
23
585
24
24
23
24
24
75
23
23
24
24
576
24
24
24
25
24
581
81
26
24
23
24
23
24
24
23
23
23
24
24
24
444
144
23
23
24
363
24
24
25
24
24
23
23
24
24
23
24
24
23
23
24
24
25
23
23
26
24
23
23
24
24
24
23
24
24
24
25
23
24
24
23
25
27
25
24
23
23
24
26
24
23
24
24
24
24
23
26
26
25
23
23
25
26
24
28
23
23
23
24
24
24
23
23
23
24
24
23
23
23
24
24
32
24
28
24
24
26
24
24
23
24
23
24
24
23
24
23
23
24
24
24
23
23
23
24
24
24
23
23
24
24
23
24
23
23
24
24
24
25
23
23
23
25
24
24
24
23
24
25
23
23
24
24
26
24
23
23
23
23
24
24
24
64
24
24
23
24
24
24
24
23
24
25
24
23
24
24
24
23
23
24
24
24
23
23
24
24
23
23
23
25
24
23
24
24
24
24
24
24
25
23
25
24
24
23
23
24
24
24
24
23
31
24
24
23
24
24
24
24
24
23
24
24
41
23
24
24
25
23
24
24
24
24
23
23
24
34
23
24
23
27
24
24
24
24
24
28
24
23
24
23
25
23
24
26
24
43
23
24
24
27
24
39
24
24
24
23
24
23
24
178
25
24
23
24
26
27
23
24
24
24
25
23
24
24
24
23
23
25
24
35
24
23
24
45
24
23
23
24
24
24
23
23
25
24
23
25
26
26
24
25
23
24
24
24
36
24
24
23
24
24
25
23
23
24
24
24
24
23
24
24
23
24
23
27
24
23
23
24
26
23
24
24
24
23
23
24
24
24
24
23
25
24
24
23
25
24
23
23
23
24
27
24
24
23
24
24
24
23
23
23
24
24
26
23
23
24
24
23
24
24
24
24
24
24
23
24
26
24
23
25
23
24
24
26
27
23
24
24
23
23
23
24
24
26
24
23
24
24
24
25
24
23
23
24
24
23
24
25
24
24
23
24
24
23
23
24
24
24
23
24
24
24
23
24
24
24
24
23
24
27
24
24
24
24
24
30
24
23
25
24
24
23
24
23
24
24
24
23
23
25
24
23
24
23
23
24
24
24
25
23
24
25
24
23
23
23
23
24
24
29
24
23
23
24
24
24
23
25
24
24
24
23
23
24
26
23
23
24
24
24
24
28
23
23
36
24
24
23
24
24
24
27
23
24
24
23
23
24
24
24
23
30
24
24
23
23
23
24
24
24
23
24
24
24
24
23
23
23
25
24
24
23
23
24
24
24
24
27
23
23
24
24
23
23
23
24
24
23
23
24
24
24
23
23
26
24
23
23
23
24
37
23
23
25
23
26
24
23
30
24
30
23
24
24
24
31
23
24
24
24
29
24
24
23
23
23
24
24
27
23
23
24
24
24
23
24
24
24
24
23
23
24
24
24
24
23
23
27
24
23
38
23
23
25
24
23
25
23
24
27
24
24
23
23
23
24
24
23
28
23
23
24
24
24
23
23
23
24
24
24
24
27
26
24
25
23
23
24
23
25
35
24
24
26
24
23
24
24
24
24
24
24
23
24
24
24
24
23
23
23
24
24
23
24
23
25
23
24
24
24
24
24
23
23
23
24
24
24
24
24
32
23
23
23
23
25
24
24
24
23
23
23
24
24
23
24
24
24
24
24
24
23
23
24
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
24
24
24
24
24
25
24
23
23
31
24
23
24
25
24
28
23
23
25
24
23
23
26
25
26
23
24
24
24
24
24
24
23
24
34
25
35
23
26
24
30
24
24
23
23
27
24
24
24
23
23
23
23
24
24
24
23
24
24
23
24
23
24
24
24
23
23
24
24
24
23
23
24
24
24
23
23
24
26
28
23
24
23
24
24
24
23
23
23
24
24
24
31
23
23
24
30
28
24
23
23
24
24
25
24
26
24
24
24
24
25
23
24
23
26
24
24
24
25
23
24
24
24
23
26
23
23
24
24
24
24
23
25
23
24
24
38
25
28
24
23
24
25
23
24
23
24
24
23
24
24
24
24
24
23
23
24
26
24
24
24
25
23
24
23
23
23
23
24
24
23
23
23
25
24
24
23
23
24
24
24
23
23
24
24
25
23
23
24
24
23
23
26
24
24
24
24
23
32
29
24
24
33
24
25
24
24
23
23
24
24
25
24
23
23
25
24
24
25
23
23
26
24
24
36
23
25
24
23
24
23
24
25
23
23
23
23
23
24
24
23
25
23
40
24
25
24
29
25
24
24
23
23
24
24
24
23
29
24
24
24
24
23
26
24
24
24
24
23
24
24
23
23
26
24
25
24
23
23
23
24
24
24
23
24
23
24
24
24
24
23
24
24
24
23
23
23
23
24
27
24
24
23
24
24
23
23
23
24
24
24
24
23
24
24
23
23
24
23
26
24
24
23
23
24
24
23
23
24
24
24
24
23
33
24
24
25
24
23
24
24
24
23
23
24
24
24
24
86
24
24
24
24
23
23
24
35
24
24
23
25
24
24
23
27
23
24
24
23
23
23
29
24
26
24
24
24
24
24
23
25
24
25
23
24
24
24
23
23
23
25
24
24
25
23
24
24
26
24
23
23
24
24
24
23
24
24
24
25
23
24
24
24
23
23
25
27
36
25
26
32
24
24
23
23
24
25
24
24
24
23
23
30
24
25
23
23
27
24
24
23
25
23
24
25
24
27
24
28
24
24
25
23
23
24
25
23
25
23
25
24
25
24
24
23
24
24
24
25
24
24
27
24
24
24
24
31
23
23
23
24
24
24
25
24
23
23
24
24
24
24
23
23
25
24
24
24
24
24
24
23
28
24
24
26
24
24
24
24
25
24
27
23
24
24
23
23
23
23
24
24
24
23
23
23
24
24
25
23
24
27
24
23
23
23
24
26
24
23
23
24
24
26
24
23
24
25
24
23
24
24
24
25
25
23
23
24
24
23
23
23
23
24
24
24
24
23
24
24
24
24
23
23
25
24
24
23
23
24
24
24
24
23
24
24
28
23
23
24
25
24
28
24
23
24
24
24
24
24
23
24
24
24
24
23
23
24
24
24
24
23
24
23
27
24
24
24
23
23
24
25
24
23
23
24
25
24
23
23
24
28
26
24
23
24
25
25
24
23
23
24
24
24
25
23
60
24
24
23
23
25
24
24
23
23
24
24
25
24
23
23
25
27
23
24
23
23
26
24
24
24
23
26
24
24
23
27
24
25
24
25
23
23
24
24
24
24
24
30
24
24
24
24
24
23
26
24
24
23
23
23
23
23
24
45
24
23
23
24
24
24
24
23
26
23
30
24
24
23
24
23
48
24
75
23
23
24
24
24
24
23
24
24
24
23
24
23
24
25
23
24
23
24
24
24
23
23
23
24
24
24
23
23
24
25
23
24
23
23
24
25
24
24
23
24
26
24
24
28
26
25
25
23
26
24
23
23
23
24
24
24
23
23
23
24
24
23
24
23
24
24
24
25
23
24
24
23
23
24
25
24
24
24
23
24
25
25
23
23
24
24
24
24
23
25
24
24
23
24
23
24
24
24
23
26
23
24
24
24
24
24
24
25
24
23
24
23
23
24
24
24
23
26
23
24
24
24
29
23
23
23
24
24
30
24
24
23
24
24
23
23
23
24
24
42
23
23
24
24
24
24
24
24
24
23
26
24
24
23
24
24
25
24
37
23
24
24
24
24
23
29
24
24
23
517
23
24
24
24
24
23
25
24
25
25
29
24
24
24
24
24
23
23
24
26
28
24
24
24
26
24
23
23
24
25
24
24
24
24
23
25
24
23
24
24
24
26
23
26
23
24
24
23
30
25
27
24
24
24
24
24
24
23
23
24
27
24
24
23
24
24
26
24
24
24
24
24
23
24
23
24
24
25
24
23
25
24
24
24
24
23
27
24
23
24
23
23
24
24
24
23
24
23
26
25
24
24
24
23
23
24
24
24
24
23
24
26
25
24
23
23
24
24
23
25
24
24
24
24
39
23
24
24
24
23
23
23
24
24
26
23
24
23
27
29
24
23
24
24
25
24
24
24
24
24
24
26
24
24
24
24
24
24
23
24
32
24
23
23
23
24
24
24
24
28
24
24
28
24
24
23
24
23
23
24
23
23
24
24
24
24
23
24
30
24
24
23
23
24
24
28
23
27
23
24
24
24
23
23
25
24
24
24
23
23
24
25
24
25
23
24
24
24
24
24
24
24
23
24
24
24
24
23
24
24
24
24
23
25
23
24
24
27
24
23
23
24
24
26
24
23
24
24
24
24
24
23
23
27
24
24
23
23
23
23
23
24
26
24
23
24
24
24
24
28
24
24
24
24
24
23
24
24
24
25
24
23
24
24
24
24
24
34
24
24
24
24
24
26
24
24
27
27
24
24
23
25
24
24
24
23
23
23
26
25
24
28
23
24
24
24
24
23
24
24
24
24
24
23
24
27
24
24
23
23
24
24
24
23
23
23
24
24
24
25
24
28
24
26
23
24
26
24
24
23
23
24
24
24
23
23
24
31
24
23
23
24
24
25
23
23
23
23
24
27
24
24
24
24
24
23
23
23
24
26
25
26
23
23
23
26
24
23
24
25
24
24
25
24
23
33
24
24
25
23
23
34
25
24
24
26
23
27
24
24
24
23
23
25
24
25
24
24
30
23
24
24
23
23
24
24
24
24
27
23
23
25
24
24
25
23
23
79
24
24
25
24
23
32
24
24
24
24
24
24
25
23
25
24
24
24
23
27
40
24
23
25
26
24
24
24
23
25
64
24
32
27
24
23
24
24
24
23
23
24
24
27
33
23
24
24
25
25
39
24
26
26
24
24
24
23
23
24
24
24
24
23
23
25
24
24
24
23
23
24
24
24
24
24
23
23
24
24
24
24
24
25
23
24
25
25
23
23
23
24
24
25
25
26
24
24
24
23
25
24
24
24
25
24
24
24
23
23
23
24
24
24
24
23
24
24
27
24
23
27
25
30
24
25
24
23
30
24
24
24
25
28
24
24
23
33
23
24
24
24
24
23
23
23
25
24
24
24
29
24
24
24
23
24
24
25
24
34
23
23
24
24
24
23
23
24
25
24
24
24
31
24
25
24
23
23
44
25
24
24
25
24
24
26
24
27
25
23
24
24
24
25
24
24
24
24
24
23
25
24
26
24
24
23
23
24
24
24
24
23
23
23
27
24
24
26
23
23
23
31
24
24
24
30
30
23
25
24
24
23
25
24
24
31
24
24
23
24
24
25
24
32
23
25
24
24
24
23
23
25
26
23
24
24
24
25
25
24
24
24
43
23
24
25
24
25
23
30
24
24
24
24
23
23
27
32
24
24
23
23
24
24
25
23
23
25
24
24
24
37
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
23
24
28
24
24
23
23
25
23
25
30
24
24
23
24
26
24
24
39
23
24
24
25
26
35
23
25
29
24
36
23
29
24
24
23
24
23
24
24
36
23
23
23
24
25
41
23
26
27
25
24
23
23
24
26
24
24
23
23
23
25
24
25
24
24
33
26
23
27
24
24
25
27
26
30
23
25
24
24
24
27
24
23
24
25
25
26
23
23
23
24
25
25
23
31
23
24
24
25
26
24
32
25
23
28
25
28
24
23
23
23
23
24
25
24
24
23
23
26
23
24
24
24
24
25
39
23
23
23
24
24
24
24
24
24
24
24
27
27
24
24
23
23
29
24
24
24
25
28
23
23
23
29
23
24
28
25
24
24
24
24
24
24
24
23
23
23
24
23
24
25
24
24
24
24
25
24
23
24
23
27
27
24
24
25
25
39
24
24
23
23
23
23
25
24
27
24
24
23
26
24
24
28
24
24
23
24
24
23
23
23
25
24
26
24
23
23
24
24
32
23
24
23
24
24
25
24
24
23
25
24
25
25
23
25
24
24
24
24
23
23
26
24
24
27
23
23
24
24
24
25
23
26
23
23
26
24
24
24
24
23
23
23
26
24
24
24
23
26
34
24
24
26
24
24
24
24
23
23
23
25
24
24
25
23
27
23
24
24
25
30
23
23
26
28
31
32
24
24
24
23
24
23
24
24
23
25
24
24
24
23
27
24
24
24
23
23
23
25
29
24
23
25
23
24
24
25
24
24
23
24
24
24
24
24
23
24
23
24
23
23
23
24
25
45
25
24
24
24
24
24
23
24
23
25
25
28
24
24
28
24
23
23
25
25
28
24
25
24
23
24
27
26
24
25
23
28
24
30
24
23
24
24
24
25
23
23
23
23
25
26
25
26
24
23
24
33
24
24
23
23
24
24
24
25
23
23
24
24
24
24
23
23
24
25
25
24
24
24
24
23
25
24
23
23
24
24
24
24
23
33
25
24
23
23
24
23
24
24
29
23
23
23
24
24
24
23
23
23
24
26
24
24
27
26
24
24
25
24
23
26
24
31
24
24
24
23
23
24
24
27
24
23
23
31
24
24
25
23
23
24
24
24
25
23
23
23
24
24
24
24
24
24
23
27
24
24
24
23
23
24
24
39
24
23
25
26
24
28
31
27
45
35
25
28
24
24
25
23
24
24
31
25
23
26
24
25
24
28
24
23
25
25
24
24
24
26
24
23
29
25
24
27
23
25
26
25
24
27
24
25
26
24
34
24
24
27
24
23
23
24
23
28
24
25
25
26
25
24
25
27
24
26
25
25
25
24
25
23
23
23
24
24
23
24
27
29
24
24
24
24
24
23
26
24
24
24
24
30
28
25
26
26
25
31
24
24
24
25
24
23
41
27
24
24
27
25
24
23
25
29
24
28
24
30
35
24
24
26
23
25
23
24
26
24
25
24
24
23
24
23
26
25
33
24
23
23
25
32
27
24
25
28
23
24
24
24
23
24
23
24
24
24
24
24
28
24
23
24
23
25
28
37
24
25
24
24
25
24
24
27
24
23
24
25
23
23
25
23
24
24
24
23
23
23
25
24
36
24
23
23
23
24
24
24
24
24
23
23
23
23
24
24
24
24
24
23
31
23
23
25
24
24
29
24
26
23
23
23
24
25
24
27
26
23
26
23
23
25
24
24
24
24
25
24
23
27
24
24
24
24
35
25
23
25
24
24
25
24
23
24
23
23
23
25
24
24
24
25
25
30
25
23
23
23
24
23
24
24
24
25
24
34
23
23
23
23
27
28
24
25
24
25
24
24
27
23
23
25
24
25
29
24
24
24
24
27
23
24
24
26
24
24
24
24
24
23
28
23
23
24
31
24
24
24
24
24
25
24
31
24
30
23
24
24
29
24
25
25
24
24
23
27
23
23
26
25
26
24
23
24
24
24
25
24
35
26
26
24
24
25
27
26
25
24
23
27
23
24
26
28
26
24
33
23
24
24
24
25
23
25
23
24
30
24
24
24
23
24
24
24
26
23
24
25
24
24
28
28
29
23
23
24
28
24
24
24
25
24
25
24
24
33
23
23
23
24
26
26
24
24
23
25
32
24
26
24
23
24
23
24
26
24
26
43
24
23
24
24
24
24
25
24
42
28
30
23
25
28
23
24
24
24
23
24
23
24
24
28
25
23
29
25
24
24
24
24
25
25
24
27
24
47
23
23
24
24
24
23
25
25
24
24
24
25
25
23
24
30
24
23
25
24
23
25
24
23
23
24
24
24
24
26
24
25
24
25
26
24
24
28
23
23
26
24
24
24
25
24
23
25
30
24
25
24
24
24
23
24
23
24
32
24
25
23
24
24
24
24
24
25
25
26
27
23
24
23
23
28
24
24
24
34
43
24
26
24
27
23
26
24
24
24
26
23
23
24
24
24
25
27
23
26
24
24
24
24
25
24
24
27
28
23
27
24
24
27
26
26
23
24
25
25
24
26
23
23
24
24
26
25
25
24
23
28
24
24
24
25
23
24
24
24
24
23
23
24
26
25
24
24
24
23
23
23
24
24
24
24
24
24
25
26
26
24
26
24
28
23
24
23
24
24
25
25
24
24
30
23
26
24
25
25
24
25
25
24
23
23
24
24
25
24
24
24
24
29
23
29
24
27
24
24
24
24
23
26
33
26
24
27
23
23
25
24
27
23
28
24
25
30
26
25
26
24
25
24
24
24
24
23
24
25
26
27
56
23
23
24
24
24
23
23
29
24
26
31
24
23
23
25
29
24
24
26
23
25
25
25
25
25
23
26
24
24
30
26
23
24
24
25
23
24
23
24
24
24
24
25
24
25
24
24
24
24
25
25
23
25
23
24
24
24
24
26
24
24
23
24
31
24
24
23
26
24
24
96
24
23
23
23
24
24
27
24
24
24
25
25
26
24
31
24
23
24
24
23
24
24
24
25
25
24
24
26
23
23
23
24
24
24
24
23
23
23
23
25
25
25
34
24
23
23
27
24
24
24
24
24
23
23
23
24
24
24
24
24
28
23
23
24
24
25
24
23
23
23
30
24
23
23
24
23
23
30
28
24
26
23
23
23
24
25
24
24
23
23
24
24
24
24
24
24
23
25
25
28
23
26
23
32
23
24
24
24
24
24
23
26
24
26
24
24
24
24
24
23
23
23
23
24
24
24
28
24
24
24
23
25
26
24
25
24
23
23
25
25
23
24
32
26
23
25
23
24
24
24
24
25
23
43
23
24
26
25
23
23
24
24
24
24
23
23
23
24
24
24
24
23
23
26
24
30
25
23
23
24
29
33
24
24
25
23
25
23
25
24
25
24
23
26
31
24
32
24
24
24
23
23
25
24
24
23
25
24
24
28
24
23
25
24
24
27
32
24
24
23
23
24
25
24
24
23
25
23
24
24
24
24
32
28
24
24
24
24
24
23
24
23
23
26
24
24
23
23
23
23
29
24
25
23
37
25
23
24
34
26
24
24
33
24
23
25
24
24
24
24
23
23
23
27
24
24
24
24
27
24
23
24
24
24
24
23
29
23
24
24
24
24
23
23
31
25
26
24
24
24
23
23
24
24
24
24
28
24
23
23
24
25
24
24
24
24
26
25
27
24
26
23
24
23
32
25
24
24
29
25
23
24
25
24
24
23
24
25
24
24
26
25
24
23
23
26
31
23
24
25
24
24
24
24
25
23
24
28
26
23
24
24
28
24
32
23
24
24
24
30
27
29
34
24
27
24
24
25
23
24
24
24
24
29
33
24
23
23
24
24
25
25
23
23
25
23
24
24
27
23
24
24
29
23
23
23
24
24
24
24
24
25
24
27
24
23
23
24
24
24
24
25
23
24
25
24
30
24
24
23
23
24
35
24
24
24
24
26
23
27
25
24
24
23
25
25
23
24
24
25
24
24
24
24
23
23
25
25
24
32
25
24
28
23
24
24
24
28
30
36
23
24
24
26
24
24
23
24
27
24
25
24
30
23
26
29
23
27
25
24
24
24
35
868
24
25
23
24
27
27
39
24
24
23
24
28
24
24
24
25
23
24
25
24
24
24
23
24
27
26
24
24
28
29
23
25
24
26
24
25
26
24
23
24
27
23
23
26
24
27
25
31
24
24
23
34
24
24
24
23
23
29
24
25
24
24
25
25
24
23
36
24
24
24
25
23
24
23
25
26
25
24
27
24
24
33
23
24
25
25
24
24
23
23
23
35
24
33
25
25
24
24
23
29
24
26
24
24
23
24
31
23
23
23
27
24
35
24
28
23
32
23
24
29
26
24
24
24
23
23
25
23
23
24
24
26
24
24
24
24
27
24
23
23
23
23
24
24
24
25
23
23
24
24
24
24
24
26
33
24
23
24
25
24
24
23
24
23
26
23
24
26
27
25
30
26
24
23
23
23
25
24
24
24
24
23
23
23
24
24
24
25
25
24
23
28
25
24
27
23
24
24
24
23
24
25
24
23
25
24
25
24
29
25
26
26
23
24
24
34
24
24
24
24
27
24
23
23
23
25
23
25
24
25
24
24
23
24
23
23
25
27
33
24
24
24
26
23
23
27
24
25
24
24
26
24
24
23
55
24
26
27
26
24
24
23
31
25
25
23
23
23
24
24
29
24
25
24
24
23
29
23
31
25
25
26
24
23
30
26
25
23
23
23
24
25
24
24
24
23
23
24
25
25
24
23
23
23
24
25
25
24
24
23
24
24
25
24
24
23
24
23
24
25
24
24
23
23
23
24
27
24
44
31
23
23
25
24
24
24
24
23
23
23
24
24
24
29
24
23
23
23
24
28
24
24
23
25
23
23
23
23
28
24
24
66
23
24
25
23
23
24
29
25
24
25
24
25
25
24
24
24
23
23
24
25
26
24
25
23
25
25
23
24
24
24
24
24
23
24
25
23
26
24
24
25
24
24
24
24
23
24
23
24
24
25
24
24
25
27
30
23
24
25
26
24
41
23
27
24
27
25
24
24
28
24
35
23
23
23
24
25
24
23
23
23
24
27
27
25
24
23
36
23
24
24
24
24
23
23
46
23
25
26
24
24
32
23
23
24
29
26
23
28
24
24
24
24
24
24
23
23
24
40
24
23
23
23
23
24
24
24
27
25
32
24
24
24
24
24
24
23
25
26
27
24
23
23
25
24
24
24
23
23
23
28
28
26
24
34
25
24
24
24
23
23
23
25
24
24
24
24
24
24
23
23
25
24
25
24
23
25
23
23
23
24
24
53
24
24
23
23
25
23
23
24
24
27
23
24
24
23
24
23
24
32
26
34
24
25
24
24
23
23
24
27
24
24
24
25
23
23
23
23
25
24
24
59
23
23
23
24
24
24
24
24
23
23
24
24
25
24
24
24
23
23
24
32
24
27
23
24
24
24
24
24
24
24
23
24
23
25
25
24
24
25
24
25
23
23
27
23
24
24
24
24
26
27
24
23
23
24
24
25
24
25
24
23
24
27
23
23
24
24
26
24
24
23
25
25
26
26
24
24
26
27
23
23
23
25
24
24
24
24
23
23
23
24
24
24
25
24
23
23
41
30
24
23
25
23
39
24
24
30
24
24
26
23
28
25
24
24
24
24
24
23
28
24
24
24
24
24
31
24
24
23
23
23
23
24
24
24
24
26
29
24
25
24
24
24
26
24
24
25
23
24
28
23
23
24
24
26
28
24
26
24
24
24
24
24
26
23
23
24
24
24
24
24
28
24
23
24
26
24
23
26
23
25
25
24
24
23
30
24
27
25
24
30
24
26
24
23
23
24
24
24
24
24
23
23
24
28
24
24
24
24
25
24
23
23
23
23
24
24
24
24
23
25
24
27
23
24
24
24
23
23
23
24
24
24
24
23
23
26
24
23
24
27
24
24
27
23
35
23
24
24
25
24
26
27
24
25
23
24
25
24
25
31
24
24
24
23
23
24
24
26
24
24
23
23
23
25
24
27
24
26
23
23
23
23
27
27
24
24
23
24
24
24
23
27
23
30
24
25
24
24
23
26
33
23
24
23
24
25
24
27
23
26
25
24
23
24
23
24
23
24
26
25
24
26
26
23
23
24
24
23
23
25
23
25
25
25
24
24
24
23
23
24
25
23
25
24
25
24
32
23
23
23
23
24
24
24
26
24
24
23
24
25
24
24
24
23
24
28
29
24
24
24
24
24
23
23
23
24
23
25
24
27
25
24
24
24
23
23
27
24
76
24
110
24
25
113
24
23
23
124
24
25
292
24
24
24
23
24
23
429
24
452
24
24
23
23
23
24
24
23
23
23
24
24
578
24
24
24
50
23
23
119
436
485
50
24
432
24
23
292
23
23
392
24
24
351
25
24
23
500
27
24
24
24
23
24
270
24
228
24
24
24
24
458
24
23
23
489
25
26
24
24
23
23
63
24
436
24
321
24
23
23
23
485
24
33
180
24
23
246
476
202
23
24
24
418
24
24
23
233
23
24
23
24
24
24
618
24
25
23
82
479
117
24
23
23
594
24
24
516
24
23
23
24
24
24
460
25
23
24
24
262
24
24
26
455
24
24
24
23
26
250
27
24
24
24
468
23
24
27
23
607
350
25
24
24
24
368
45
23
23
24
24
24
24
24
24
168
23
587
23
23
24
24
24
24
25
24
23
23
33
26
23
23
23
24
24
24
24
26
24
25
30
24
23
23
24
24
24
24
24
25
24
24
23
23
23
24
24
24
24
24
24
24
23
23
24
25
24
24
24
24
24
24
25
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
25
23
24
23
25
23
24
24
27
25
24
24
25
24
23
23
23
25
23
24
25
23
37
23
25
24
24
24
24
24
24
23
24
24
29
23
25
23
24
28
25
27
23
23
24
24
24
24
23
23
23
24
24
24
24
25
24
23
23
24
23
26
24
24
24
26
26
24
23
23
24
25
24
24
24
24
23
24
25
23
24
24
24
24
24
23
24
24
23
23
23
26
24
24
24
25
23
24
23
23
23
24
24
24
23
23
24
24
75
23
24
24
24
24
38
23
24
25
24
24
24
23
24
24
25
26
24
24
23
23
24
23
24
24
25
24
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
26
24
24
24
23
24
23
23
23
24
25
26
26
24
24
23
23
24
23
23
25
25
24
24
24
24
24
23
23
24
23
24
24
24
23
23
24
23
25
26
27
24
24
23
24
24
24
24
24
24
24
44
24
24
23
24
23
23
25
24
26
24
24
24
24
23
23
25
24
24
24
24
23
23
23
23
25
25
24
26
24
26
26
23
24
28
23
26
24
25
25
26
23
24
23
23
23
23
24
25
26
24
24
24
24
24
23
23
23
26
24
24
24
25
24
23
23
26
23
24
24
24
25
24
24
23
23
24
24
23
25
24
24
24
23
23
25
25
30
25
24
24
24
23
24
23
23
24
25
25
24
24
24
27
24
23
27
24
24
24
24
24
24
23
23
23
23
23
26
24
24
24
24
24
23
23
24
24
23
24
24
24
24
23
23
23
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
23
23
24
24
24
24
24
29
23
24
23
24
23
23
24
34
23
35
24
24
24
24
26
23
24
23
26
24
24
24
24
23
23
24
23
24
23
24
24
24
24
36
24
24
23
23
24
23
23
24
24
24
25
24
26
24
23
23
24
23
23
24
24
24
24
37
26
24
24
24
23
24
39
23
24
26
26
24
25
23
26
23
23
26
24
24
24
24
23
23
23
23
24
52
24
26
24
24
25
24
23
23
24
24
24
24
24
23
23
23
23
24
24
24
26
23
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
29
24
29
24
23
23
23
24
24
24
24
25
24
23
23
24
25
25
24
24
24
24
23
23
23
23
24
24
26
27
23
25
24
23
23
24
23
24
24
23
23
23
24
24
67
24
23
24
23
27
23
24
24
24
24
24
24
23
23
23
24
24
24
24
25
24
24
23
24
23
23
24
24
24
24
24
24
24
23
23
23
25
24
26
24
26
23
29
26
24
24
24
23
23
24
23
24
24
24
23
24
23
24
23
24
23
24
24
24
24
23
23
25
23
24
24
24
24
24
23
24
24
24
24
24
23
23
24
25
23
24
24
24
24
24
23
23
23
23
24
27
24
24
24
23
23
23
23
23
24
27
24
24
24
24
25
23
23
26
23
24
24
44
23
25
23
23
24
25
24
26
24
23
24
23
23
24
24
24
24
24
24
24
23
24
24
24
29
24
24
24
25
25
32
23
23
24
27
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
23
23
23
24
24
24
30
24
23
23
24
25
23
24
24
24
24
24
24
23
23
23
25
23
26
27
23
23
26
24
24
24
24
30
23
24
23
24
24
23
23
23
23
23
25
24
24
24
23
25
24
23
23
24
24
24
24
23
23
27
23
24
24
24
24
24
24
24
23
27
23
23
23
23
26
24
24
24
24
24
23
23
23
23
23
23
24
24
25
23
25
23
24
24
24
24
24
23
23
23
23
24
25
24
24
24
23
23
25
24
23
24
25
24
24
23
24
24
23
26
23
25
25
24
24
24
23
23
24
24
24
24
24
24
23
23
23
24
24
24
24
25
24
23
23
23
23
25
24
24
24
24
24
44
23
23
23
23
25
24
24
24
24
25
23
24
24
23
23
24
24
24
24
24
23
25
24
23
23
23
23
26
25
24
24
24
26
24
24
24
23
23
23
23
24
24
27
24
24
24
24
23
24
23
23
23
23
25
24
24
24
24
24
23
24
23
23
23
23
23
25
24
24
24
24
24
24
24
23
23
23
26
24
24
24
24
25
24
23
24
24
26
23
23
23
24
24
25
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
23
24
24
24
24
25
24
27
23
23
23
29
24
25
24
23
25
23
24
23
24
24
24
24
24
25
23
23
24
23
26
25
24
24
27
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
23
23
24
24
25
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
23
23
23
24
23
25
24
27
24
23
23
23
23
23
24
24
24
24
24
24
23
24
23
25
24
24
24
24
26
24
27
23
23
23
23
24
24
24
25
24
23
24
23
23
23
24
24
24
24
24
24
29
23
24
26
23
25
25
30
24
24
24
24
23
23
25
23
26
27
24
24
24
25
23
23
23
23
23
24
24
24
24
24
23
23
24
25
23
23
24
24
24
24
24
24
24
23
24
24
24
23
23
24
24
24
24
23
23
24
23
23
23
23
24
25
24
24
26
24
23
24
23
23
23
23
24
24
24
24
26
24
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
26
23
23
24
24
23
25
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
28
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
24
23
25
24
24
26
24
24
23
23
23
24
24
24
24
23
23
23
23
23
23
24
24
24
24
25
24
23
24
23
23
25
24
24
24
23
24
24
23
23
23
23
24
24
24
24
24
25
25
23
23
24
24
30
25
25
26
38
23
24
23
23
26
25
24
24
24
23
23
26
23
23
23
23
24
26
24
24
23
24
24
24
32
24
24
23
24
23
23
24
24
26
24
24
24
24
24
23
23
24
24
24
24
24
24
24
24
23
23
23
24
25
24
24
24
24
24
24
23
24
23
24
23
24
24
25
25
25
23
24
23
23
23
24
24
24
24
24
23
26
24
23
25
24
24
23
23
23
23
24
24
24
24
23
27
23
23
23
24
25
26
23
23
24
24
24
24
24
24
23
24
23
23
23
24
24
24
24
30
23
24
23
24
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
26
24
25
24
24
24
24
23
24
26
26
24
25
24
24
24
24
24
24
23
23
23
24
24
25
24
25
24
24
23
23
24
24
23
23
23
23
24
24
27
24
25
24
24
24
24
24
25
23
23
23
24
24
24
24
24
23
24
23
23
23
24
24
24
24
25
24
24
24
23
23
23
23
24
24
24
24
24
23
23
24
23
23
23
25
24
24
24
24
24
23
23
23
23
23
55
24
24
24
23
26
23
24
24
24
24
23
24
24
23
23
23
24
24
24
24
23
32
23
24
23
24
23
23
23
34
26
25
24
24
23
23
23
23
23
24
25
24
24
23
24
24
23
23
24
23
31
24
24
24
24
24
24
23
23
23
23
24
24
24
31
24
24
24
24
23
23
23
24
24
28
24
24
24
23
23
23
24
23
25
24
24
24
24
24
23
23
24
24
23
26
24
24
25
24
23
23
23
23
23
23
24
24
24
24
24
25
23
24
24
24
24
24
24
24
24
24
24
25
24
23
24
23
23
23
23
23
23
25
24
24
24
24
24
23
23
25
25
23
23
23
24
24
23
26
24
26
24
24
24
24
24
23
23
23
23
26
23
24
24
24
24
24
23
23
23
23
26
23
23
24
25
24
24
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
23
27
23
23
24
24
24
24
24
23
23
24
23
23
23
23
24
26
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
24
25
24
24
24
24
24
24
24
25
23
23
23
24
24
26
24
24
23
24
24
23
23
23
23
24
24
24
24
24
24
26
24
24
23
23
23
24
23
23
24
25
26
24
24
24
24
24
24
23
23
25
23
23
23
24
24
24
24
23
24
24
27
25
23
23
23
23
24
24
24
24
24
24
26
24
24
23
23
23
28
23
23
23
24
24
25
25
24
24
24
24
23
23
23
24
23
23
24
24
24
23
24
24
23
23
24
23
24
24
24
24
24
25
23
23
23
23
24
26
24
26
23
23
25
23
23
26
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
23
24
24
23
23
23
23
24
24
25
24
24
24
26
24
24
23
24
23
23
28
24
24
24
24
23
24
23
24
24
23
23
24
23
24
23
24
25
24
24
24
24
24
24
29
23
23
24
23
23
23
24
24
24
24
24
23
23
23
26
23
23
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
23
24
23
23
23
24
23
28
24
24
24
27
24
24
24
24
23
23
23
23
24
24
24
25
24
31
23
23
23
23
23
23
23
25
25
23
23
24
24
24
24
24
24
26
23
87
23
33
23
23
23
52
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
25
23
23
23
24
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
23
23
23
23
23
23
23
24
25
25
24
25
24
24
23
23
23
23
23
23
23
24
24
24
24
23
24
24
24
24
25
24
23
24
24
24
23
24
23
23
23
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
25
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
25
23
23
24
24
24
24
27
25
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
32
23
24
25
24
24
29
24
24
31
23
24
23
23
23
24
24
24
24
24
24
23
23
25
23
23
23
25
23
25
24
26
24
24
24
24
24
24
23
23
23
23
26
23
23
24
24
24
24
24
24
24
26
23
27
23
24
23
23
23
25
24
26
24
24
24
25
24
23
25
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
44
24
23
23
23
23
23
23
23
23
23
24
24
43
24
24
23
24
26
24
23
26
23
31
24
23
23
23
24
24
24
24
24
24
30
23
23
23
24
24
24
24
24
24
23
23
23
23
23
23
23
29
24
24
24
24
23
24
25
23
23
24
24
24
25
24
24
24
23
24
23
24
23
24
23
24
24
24
24
24
24
23
23
23
23
24
24
23
24
24
24
24
24
24
23
23
24
24
23
24
25
23
24
27
24
24
23
23
23
25
23
23
23
23
23
24
23
25
24
24
27
24
23
23
23
23
23
23
24
24
25
24
24
24
23
26
24
23
23
24
26
23
24
24
24
24
27
27
24
23
23
23
23
23
24
24
24
24
25
24
24
23
23
25
23
23
23
24
24
24
24
24
25
24
23
23
30
23
23
23
23
24
25
24
24
27
24
23
23
23
24
23
23
23
23
24
24
25
24
27
24
24
23
24
26
23
23
23
24
24
24
24
24
25
24
27
23
24
23
26
25
23
23
23
23
25
32
24
24
24
24
23
35
23
796
23
23
23
23
24
25
24
24
24
24
28
24
24
23
23
23
26
23
23
24
25
24
26
24
24
24
24
24
24
23
24
23
23
23
24
25
24
24
24
24
24
23
23
54
24
24
24
5523
24
24
24
24
24
23
23
23
23
4318
23
23
23
23
24
25
23
27
24
36
26
24
25
26
23
23
24
23
23
24
89
24
24
23
25
24
24
24
25
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
23
23
23
25
24
23
24
24
24
24
24
24
31
23
23
23
28
23
27
24
24
24
24
23
23
27
26
24
25
23
23
23
23
35
24
23
24
25
24
24
24
24
23
23
23
23
26
23
24
24
25
25
24
24
23
25
24
23
23
23
24
23
24
24
24
24
24
24
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
24
24
24
2267
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
28
28
95
24
24
24
24
23
23
23
24
23
23
24
24
25
24
24
24
24
30
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
25
23
200
23
23
23
23
24
24
24
25
24
24
24
24
24
23
23
23
23
24
23
23
24
24
24
24
24
24
27
23
24
23
24
23
23
25
23
23
24
23
26
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
23
26
24
24
24
24
24
26
24
24
26
23
24
24
23
26
26
23
23
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
23
23
29
24
26
25
24
24
24
26
23
23
23
23
23
23
23
24
24
25
24
24
24
23
28
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
25
24
24
24
25
24
24
24
24
23
24
23
23
23
23
23
24
24
25
24
24
24
25
24
23
23
23
23
23
23
23
24
23
26
24
24
24
24
24
24
23
24
23
24
30
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
23
26
23
23
23
23
23
23
24
23
23
31
24
23
23
24
24
24
24
27
23
24
23
23
23
23
24
23
24
24
24
24
24
24
24
24
23
23
24
24
23
27
24
30
24
24
24
25
23
24
24
23
23
24
24
24
26
24
26
24
24
23
23
23
24
24
25
25
24
25
24
23
23
24
26
23
23
23
26
24
25
24
28
29
24
24
23
23
23
23
23
24
23
23
1850
24
24
24
27
24
24
24
24
24
23
23
23
23
23
25
24
24
24
24
24
24
25
23
23
25
23
24
25
24
24
24
23
23
24
24
23
23
23
23
24
33
33
25
24
24
23
23
23
23
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
24
26
23
24
24
24
24
24
24
24
23
23
24
23
23
25
23
23
23
23
23
25
24
24
24
26
24
24
23
24
23
23
24
24
36
23
24
24
24
64
24
24
23
24
23
24
23
26
23
23
23
24
24
24
24
24
24
24
26
24
24
23
23
87
23
24
23
24
24
24
24
24
24
25
24
24
24
24
23
25
25
23
23
23
25
26
24
33
24
24
24
24
24
25
36
26
24
24
24
24
25
24
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
24
24
24
24
23
25
23
25
23
23
23
24
24
24
36
25
24
24
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
23
23
23
23
24
25
23
23
24
45
24
24
24
25
24
24
23
23
23
27
23
24
24
24
51
24
23
23
23
23
23
23
23
24
24
24
24
24
27
24
24
24
24
23
23
24
23
24
23
26
24
24
25
24
24
26
24
24
24
25
23
23
23
23
23
23
23
23
70
24
24
24
24
24
24
26
23
23
23
23
23
23
24
24
24
24
24
23
24
24
23
25
23
23
23
24
24
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
24
24
23
24
23
23
23
26
24
25
26
24
24
24
24
25
24
25
24
24
25
23
24
23
29
25
23
25
24
24
24
24
24
24
23
23
23
26
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
23
23
23
23
24
24
24
24
24
29
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
29
25
24
24
24
26
23
23
23
24
24
24
24
31
24
24
23
23
24
24
24
24
23
23
23
24
35
24
24
24
24
24
23
23
23
24
23
23
26
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
24
24
25
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
24
23
28
23
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
28
24
24
24
24
23
24
23
23
23
23
23
24
25
24
26
24
24
24
24
23
23
23
23
23
24
23
23
25
24
24
24
25
24
24
24
24
24
25
23
23
24
24
23
24
30
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
23
23
24
24
25
24
24
24
23
24
25
23
24
23
23
60
26
28
24
25
35
23
24
5466
24
23
24
23
23
23
24
23
24
24
24
24
24
24
24
27
24
24
24
23
23
25
24
23
24
23
24
24
24
24
24
24
24
24
24
24
27
23
23
24
23
24
23
23
24
27
24
24
28
24
24
24
25
24
24
28
23
23
24
26
38
24
25
24
23
23
23
23
23
23
24
24
24
24
24
23
24
23
23
24
24
23
24
30
23
23
24
24
24
24
24
24
24
24
24
24
28
23
23
28
24
23
23
23
23
24
24
24
25
24
24
24
83
24
23
27
24
24
23
23
24
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
23
23
26
23
23
23
31
26
24
2659
24
24
25
24
24
24
24
24
23
23
24
23
23
24
23
28
23
24
24
24
24
24
24
24
24
24
23
24
24
23
23
25
24
24
23
23
23
23
24
25
24
29
24
24
24
24
24
25
4957
23
24
23
23
24
24
24
23
23
23
23
25
24
24
24
25
24
24
24
24
23
24
24
24
25
24
23
23
23
23
25
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
25
26
23
27
24
23
24
26
25
24
24
24
25
24
24
24
24
24
26
24
29
26
50
37
51
24
200
23
24
35
24
24
24
24
24
24
221
178
23
24
23
23
72
24
24
224
25
24
24
24
24
26
24
282
24
24
178
24
24
23
344
23
24
23
398
23
24
24
24
59
24
24
24
24
24
175
24
23
23
23
23
57
524
24
494
287
25
469
120
24
571
24
26
562
24
426
23
23
23
23
23
23
23
23
24
24
25
24
24
24
284
565
24
24
24
24
23
24
23
23
46
24
250
28
24
24
24
24
24
24
24
23
24
380
23
23
23
23
26
428
23
23
23
23
23
154
24
24
29
28
24
24
24
24
23
23
23
23
23
249
461
23
23
23
23
24
24
25
24
57
24
297
24
23
25
24
24
23
24
23
23
23
23
353
25
24
24
24
24
26
24
24
263
24
23
23
23
23
23
118
23
388
23
25
23
24
24
24
24
24
141
153
24
24
25
24
23
152
154
23
23
23
23
23
23
24
24
24
24
26
24
24
24
24
24
24
23
23
23
23
25
24
24
24
36
24
24
24
24
23
23
25
24
24
23
29
23
23
25
23
23
24
25
26
24
24
26
24
24
24
24
23
24
32
25
1325
23
23
24
24
24
24
24
24
24
24
24
23
25
27
23
23
31
24
24
24
24
23
23
39
25
24
24
24
24
25
24
34
24
23
24
24
24
23
23
23
35
27
24
24
24
24
25
24
23
23
25
23
23
23
23
27
24
27
24
25
25
24
24
37
24
24
25
24
24
27
28
23
23
23
24
25
24
24
24
24
24
24
25
24
24
23
25
23
23
24
26
24
24
24
31
24
26
23
24
23
23
23
23
23
24
25
24
24
25
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
26
23
23
23
23
23
23
23
23
23
24
24
24
23
23
23
41
26
23
24
24
24
25
25
24
24
28
24
26
27
24
23
23
27
25
23
24
32
24
24
25
24
25
24
24
24
24
23
24
26
24
23
24
23
24
24
23
24
25
25
24
24
28
24
24
25
26
23
23
28
28
23
26
23
24
26
26
28
24
25
24
24
25
24
24
24
28
24
26
23
23
23
23
23
23
25
24
23
23
24
24
24
24
24
23
23
23
23
23
27
26
24
24
24
25
24
24
24
24
23
23
23
25
24
23
24
27
26
24
24
24
24
24
24
23
34
25
23
23
24
23
23
24
24
25
24
24
24
24
24
26
24
24
24
24
23
24
24
23
23
23
26
24
24
23
25
24
24
24
24
24
25
25
24
25
23
27
23
1028
23
24
1206
24
24
58
23
23
24
24
24
24
24
38
24
25
24
24
24
24
24
24
26
23
24
27
23
24
24
23
24
23
24
23
23
23
27
24
24
25
24
24
24
24
25
24
24
23
23
23
23
24
23
23
24
23
24
24
24
24
24
24
24
25
24
25
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
26
24
24
25
24
24
24
23
24
27
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
24
24
24
24
24
27
24
24
25
23
25
23
24
23
23
23
32
25
24
24
24
24
24
24
24
25
24
24
25
23
23
24
23
23
24
42
24
24
24
24
24
24
27
25
23
23
24
24
23
24
24
26
25
24
24
42
25
24
24
24
24
24
23
23
24
25
23
24
24
23
29
27
24
23
24
23
23
26
23
24
24
24
24
27
24
26
28
24
28
24
23
23
24
23
31
23
24
24
24
24
24
24
24
23
27
23
24
23
23
23
23
24
26
24
24
38
24
24
24
24
25
27
24
26
24
23
24
24
23
23
24
24
24
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
23
24
24
24
24
23
25
23
23
26
23
24
24
25
24
24
25
24
24
32
28
24
28
26
24
24
23
26
24
23
23
23
26
23
23
23
23
23
23
23
23
24
24
25
24
24
26
24
27
25
24
29
26
24
24
24
24
23
24
24
24
29
25
24
24
23
24
24
24
43
23
25
23
23
23
24
30
24
24
25
24
26
24
66
24
26
23
23
24
23
23
23
25
23
23
24
23
24
32
24
26
24
25
24
24
24
24
26
23
23
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
28
31
24
23
23
23
23
23
23
24
33
23
23
23
24
23
23
26
23
23
24
24
3188
24
24
27
24
24
24
24
24
24
24
24
24
24
24
23
24
26
23
23
24
24
23
24
23
23
23
23
23
45
23
24
24
24
25
24
24
26
24
24
24
24
24
24
24
24
23
24
24
31
23
24
24
24
23
23
23
23
23
25
23
24
23
23
24
38
23
23
40
23
23
26
24
24
24
24
24
24
24
24
23
23
24
23
24
24
23
23
23
23
23
23
23
24
24
25
26
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
25
23
23
24
24
24
23
23
24
23
23
23
24
23
25
26
24
24
24
24
24
24
27
31
27
24
27
23
23
24
24
26
24
29
24
24
24
24
23
34
23
25
24
24
23
23
26
24
24
24
24
24
24
24
24
23
24
24
25
23
23
26
23
23
23
24
25
24
24
24
24
23
24
24
24
26
23
23
23
23
23
23
23
23
25
23
24
24
24
25
26
27
24
26
24
24
24
26
24
24
24
24
23
24
24
23
23
25
23
25
24
23
25
23
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
25
24
24
24
23
28
23
23
23
23
24
26
23
23
24
23
24
23
24
25
24
31
23
23
25
24
24
24
29
24
24
24
24
24
23
23
25
24
25
24
25
23
24
23
23
25
26
24
24
24
24
24
26
35
24
24
24
24
24
44
23
23
23
24
23
23
23
24
42
24
28
24
26
23
23
23
24
24
24
24
25
25
23
24
25
25
23
23
39
23
23
23
24
24
24
24
25
24
25
24
24
24
24
23
23
23
24
23
23
24
23
23
29
24
23
24
24
24
26
25
24
24
24
25
24
24
23
25
24
27
24
24
23
23
25
24
25
23
23
23
23
23
23
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
23
24
23
24
24
27
24
24
24
24
24
23
24
24
27
23
26
24
23
24
24
24
24
24
26
24
25
24
24
24
24
24
24
25
24
25
918
25
23
23
24
23
23
24
23
23
26
35
24
23
23
23
24
25
25
24
24
24
24
24
25
24
24
33
29
26
24
25
23
24
24
24
23
25
23
23
24
24
24
27
24
24
25
24
23
24
24
24
24
24
24
24
24
25
24
24
23
27
25
23
29
28
30
23
23
23
23
26
24
26
24
27
24
30
24
29
24
24
24
24
24
24
23
23
24
24
24
23
24
23
23
23
23
23
23
25
23
23
23
23
24
25
26
28
24
39
24
24
33
28
24
24
29
27
23
24
23
23
23
24
23
23
32
23
23
24
23
25
25
24
24
24
24
24
24
24
24
24
24
24
27
25
23
23
24
23
23
25
26
23
26
23
23
23
23
26
24
24
24
24
26
24
24
23
23
24
24
23
24
25
24
24
24
24
24
24
26
27
24
23
24
23
23
23
25
54
26
24
24
25
25
24
24
24
24
24
41
24
24
23
25
23
23
23
23
24
23
24
24
25
23
24
24
24
24
24
27
25
24
23
41
23
24
23
23
24
23
23
23
23
23
23
24
24
27
24
24
24
24
24
23
24
23
24
24
25
24
25
25
25
24
28
25
23
24
25
25
24
23
23
23
25
25
24
24
24
24
24
24
24
24
24
24
25
23
24
26
23
26
24
24
23
23
23
25
23
24
23
23
23
23
23
26
23
24
25
23
29
24
25
36
25
23
23
23
23
27
23
24
24
24
25
24
24
25
24
24
24
25
24
24
24
24
24
24
24
23
23
25
24
26
23
23
23
34
23
23
23
26
25
24
24
24
24
25
24
26
24
24
24
23
24
25
24
24
24
23
23
23
25
24
24
25
24
24
24
23
24
23
23
25
23
23
23
23
23
23
24
26
24
24
24
30
25
24
25
23
23
24
24
23
24
24
24
24
24
24
40
28
24
24
24
26
23
23
23
24
23
23
23
23
23
25
24
25
24
24
24
24
23
24
124
23
23
46
26
27
23
26
25
23
23
23
23
23
23
26
23
23
24
25
24
24
23
25
24
24
24
24
26
24
24
24
24
24
24
31
25
24
24
24
24
24
24
24
23
23
23
26
24
24
23
23
23
23
27
23
25
24
24
23
27
23
24
24
24
24
24
24
24
25
24
24
28
24
23
24
24
24
24
24
24
25
24
23
25
23
23
24
23
26
35
23
23
23
23
23
23
24
27
24
24
33
24
25
24
24
25
24
24
26
24
24
24
24
24
23
26
24
27
23
23
23
23
25
24
23
26
23
23
24
23
24
25
27
24
24
24
26
90
24
24
25
24
23
23
25
23
24
23
23
23
23
23
24
24
23
23
24
23
23
25
23
23
23
25
26
25
24
28
26
24
24
24
24
27
24
24
24
24
23
24
24
24
24
23
31
24
24
23
23
23
24
24
24
24
27
24
24
24
25
26
23
23
23
23
24
23
23
23
23
29
23
24
24
29
27
25
24
24
24
27
24
24
24
24
24
26
24
23
24
24
23
23
24
23
23
24
23
23
24
23
23
23
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
25
24
23
25
27
23
23
23
23
23
24
23
23
23
24
24
25
25
24
24
26
24
24
23
23
23
24
24
25
24
24
24
24
25
24
24
24
25
24
23
24
24
864
24
23
24
26
24
23
24
25
31
23
24
23
23
36
29
25
24
24
23
27
23
29
23
29
27
25
25
23
36
24
25
24
24
32
24
24
28
23
24
24
23
24
24
29
25
23
23
23
24
23
24
33
24
23
31
23
23
23
23
24
24
24
24
24
26
24
24
24
25
25
23
23
24
23
24
24
23
23
23
23
24
23
23
23
23
23
26
23
26
24
24
25
24
24
24
27
24
24
25
25
24
24
34
34
24
24
24
24
24
25
23
24
23
26
23
23
24
23
23
23
23
24
23
23
24
26
24
24
24
24
24
24
24
24
25
24
24
23
23
24
23
27
23
24
24
23
23
23
24
24
24
24
30
24
24
24
24
24
24
25
24
24
25
24
24
24
26
24
23
23
23
23
24
24
23
23
30
24
24
24
37
24
24
24
23
23
23
23
23
26
24
23
24
23
23
24
24
24
24
24
24
24
25
24
30
24
24
24
23
23
23
24
27
23
24
24
23
25
32
23
23
23
25
23
23
23
23
23
24
24
25
24
26
24
24
24
23
24
24
26
23
24
24
25
25
23
24
24
34
23
23
23
25
23
23
25
24
23
25
23
25
24
23
23
23
23
23
23
23
24
28
25
36
23
24
23
23
26
23
23
23
24
24
25
24
23
25
23
23
25
24
24
24
24
25
24
24
24
24
24
24
65
23
24
23
23
23
23
23
23
23
24
26
24
24
25
24
24
29
27
24
24
24
24
25
26
25
24
24
24
26
26
26
25
32
23
24
23
23
23
24
23
23
26
23
23
23
23
24
23
33
24
23
23
25
24
24
34
24
24
26
24
23
23
23
23
23
37
27
23
24
23
24
24
24
25
24
27
24
24
24
24
24
24
24
24
23
23
23
24
23
27
25
23
24
24
23
23
24
25
25
28
24
24
24
24
41
24
26
24
25
24
24
23
24
25
23
23
27
28
26
23
23
24
24
24
26
24
25
24
23
23
23
23
28
23
23
26
24
24
23
24
23
24
23
23
23
24
24
23
23
23
23
23
24
24
26
23
23
26
26
24
23
26
23
26
33
23
23
23
23
24
24
25
24
24
26
25
24
24
24
24
24
24
37
25
24
24
24
24
24
24
24
24
35
24
23
23
24
23
23
23
23
23
30
23
23
23
23
23
23
23
23
23
24
23
23
27
23
79
26
23
60
24
25
24
24
24
25
23
23
25
26
27
26
25
24
24
24
24
24
24
24
24
27
23
24
23
24
23
26
26
36
23
25
23
23
23
23
24
26
23
25
24
23
23
24
25
26
25
24
24
27
24
24
24
23
23
26
30
25
23
24
23
23
24
23
24
24
33
26
24
26
24
24
24
24
24
25
24
24
23
24
23
27
25
25
24
24
188
26
25
24
24
23
27
24
26
26
23
23
23
23
23
23
23
24
24
24
23
25
23
23
25
30
24
24
30
24
25
25
26
24
24
24
25
24
25
24
24
24
24
25
24
24
24
23
23
23
23
23
23
24
23
23
23
24
29
24
25
24
24
24
24
31
24
24
24
24
25
24
24
24
23
23
25
23
23
23
26
23
24
26
24
25
24
24
24
24
24
24
24
24
24
24
23
23
24
26
23
24
24
23
24
23
24
24
23
23
24
24
24
25
24
25
24
24
24
26
24
29
23
25
23
33
26
24
25
24
25
24
24
25
60
24
25
36
23
29
24
24
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
23
27
23
24
23
24
25
24
24
25
42
26
24
24
25
24
25
23
24
23
23
23
23
23
23
24
23
26
24
23
23
23
26
24
23
24
23
23
23
25
23
24
23
23
24
24
24
25
27
25
25
24
24
32
24
32
24
23
23
23
23
27
23
23
23
23
26
23
37
26
24
24
27
28
24
24
25
26
24
24
24
23
23
23
23
23
24
24
33
24
24
24
24
24
24
24
29
23
23
30
23
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
23
23
23
26
26
24
23
24
23
25
23
23
31
23
23
25
24
23
23
23
23
23
24
24
26
26
25
24
24
24
27
24
24
25
23
23
23
25
23
23
24
23
23
23
25
25
36
26
25
26
24
28
24
24
32
24
24
24
23
24
26
27
28
24
35
23
23
23
23
23
24
23
24
23
61
23
23
29
26
26
24
24
25
26
24
24
24
24
23
24
24
24
24
24
26
24
25
24
24
24
24
23
25
23
24
24
23
26
23
24
23
23
26
23
23
24
24
25
25
24
24
50
24
27
28
25
51
23
24
23
24
24
23
23
24
28
23
26
24
24
24
24
31
26
24
25
24
24
23
25
25
23
24
23
24
23
23
23
24
23
23
34
28
34
24
24
24
24
154
24
26
24
23
24
24
24
24
24
23
24
28
34
24
23
23
23
23
24
25
25
24
34
24
24
24
25
24
23
23
23
24
24
24
23
23
23
24
23
23
24
31
24
24
24
24
24
23
24
23
25
24
24
23
24
24
23
23
23
24
24
23
27
23
25
24
24
23
24
23
23
25
23
29
25
26
24
23
32
23
24
24
24
24
24
25
24
39
24
25
24
24
25
25
25
24
27
24
23
24
23
24
24
24
23
29
24
23
24
23
23
23
24
23
63
23
24
23
23
35
29
24
24
24
23
27
24
24
24
26
24
24
24
24
23
24
24
24
24
23
23
23
25
23
23
24
24
23
24
23
23
23
30
24
24
25
23
23
23
25
23
25
23
23
23
23
23
23
23
24
25
28
24
24
24
24
24
24
27
23
24
23
23
24
23
28
24
23
25
24
23
24
23
25
25
23
23
24
23
25
23
24
23
23
23
24
24
24
24
24
24
26
24
24
23
23
24
23
24
23
23
23
25
23
26
25
23
23
23
24
23
23
28
23
25
24
24
24
37
25
25
24
25
24
24
24
24
24
24
26
25
33
24
27
23
24
42
24
23
23
23
23
23
23
29
23
25
24
24
993
25
24
23
23
23
23
23
23
24
36
24
25
24
28
27
24
24
24
24
24
24
24
24
24
25
24
31
23
27
23
24
28
24
25
24
24
24
24
24
31
24
23
25
23
24
23
23
23
25
23
23
24
23
33
23
23
24
23
31
24
23
23
23
24
23
27
24
32
25
27
24
33
42
24
58
24
24
27
26
24
24
27
24
26
24
23
23
23
26
24
24
24
26
25
29
24
24
24
25
27
24
30
24
24
24
24
24
23
24
24
25
24
25
24
28
37
24
23
25
23
23
24
23
23
35
23
24
25
24
24
26
24
30
24
23
26
24
39
23
24
26
23
23
26
26
23
25
23
24
23
23
27
24
24
24
24
27
24
24
24
24
24
26
24
24
24
25
30
44
31
31
23
23
23
26
23
23
23
24
23
23
23
23
23
26
31
24
24
24
24
24
24
24
24
24
23
23
24
24
23
26
23
24
24
24
72
23
23
26
24
24
24
24
24
24
24
24
24
963
24
24
24
24
24
24
25
23
23
23
23
23
24
27
24
23
23
24
24
23
24
244
24
24
27
24
25
26
24
24
24
24
24
25
24
24
24
23
44
23
23
25
23
23
23
24
289
735
32
23
31
25
26
24
24
24
24
26
26
24
24
25
25
24
24
23
24
23
23
25
23
23
26
23
24
24
24
24
25
25
24
24
26
26
34
24
24
23
25
32
23
24
24
24
23
26
24
23
27
23
23
23
24
24
24
27
26
24
24
24
24
25
24
24
23
24
23
23
23
332
23
26
24
26
23
23
23
23
28
8238
25
24
25
24
24
24
2913
26
27
23
23
24
23
23
23
23
25
24
24
24
24
26
25
24
24
24
24
24
25
34
24
24
28
24
24
28
23
23
23
25
23
24
23
24
23
23
29
29
24
59
27
24
25
24
24
24
24
26
23
25
29
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
26
24
24
24
25
24
24
24
24
24
25
25
24
25
24
24
25
23
24
24
25
24
32
23
27
23
25
23
23
28
23
23
25
29
25
27
24
24
24
24
24
32
24
24
25
24
24
24
24
23
37
23
24
23
24
24
23
25
23
23
24
24
25
23
23
23
23
24
24
26
24
24
24
24
24
24
24
24
24
24
37
24
33
25
23
28
23
24
23
23
25
26
24
23
23
24
31
24
25
24
27
24
24
24
24
28
24
24
26
24
24
23
23
23
24
23
33
23
23
23
23
24
37
27
24
24
24
27
23
24
23
23
25
23
23
23
23
24
24
24
23
23
24
23
23
24
31
24
25
24
27
24
24
25
24
26
24
24
24
24
23
29
23
24
23
24
24
23
24
23
23
23
27
24
26
27
24
24
24
24
24
24
24
26
24
27
30
24
24
24
24
23
24
27
23
23
23
24
23
23
25
26
23
24
24
24
24
24
23
24
33
23
25
24
23
23
23
23
24
26
23
26
23
23
23
26
24
24
25
25
25
24
24
24
24
24
23
23
23
24
26
24
24
69
24
25
24
24
24
24
24
24
24
24
23
29
23
24
25
27
24
30
23
24
24
24
25
25
97
23
25
24
24
24
24
24
24
24
43
24
24
24
23
35
24
23
27
24
28
24
24
24
23
23
25
24
25
24
23
28
24
31
24
23
23
23
24
27
24
24
24
25
25
24
24
25
24
24
28
23
23
24
25
25
25
24
25
24
27
24
25
24
24
24
23
24
24
24
23
24
25
24
23
23
24
23
24
23
39
23
23
23
24
23
24
24
24
24
25
28
24
748
24
23
23
23
24
24
24
24
24
24
24
24
24
24
27
24
23
24
24
37
24
23
25
23
23
23
25
28
23
23
28
23
26
23
23
23
26
24
24
25
24
24
24
24
26
24
24
24
25
25
24
26
24
24
24
24
23
23
23
23
27
27
23
23
23
23
24
31
24
25
24
29
26
25
24
25
24
25
23
24
25
23
24
26
26
23
29
23
23
23
23
27
24
26
24
24
24
24
24
26
24
28
26
23
24
25
29
27
36
23
23
23
23
23
23
24
25
25
25
24
37
29
24
24
24
25
25
24
27
24
23
23
26
24
23
24
32
23
24
24
23
24
23
28
24
24
24
24
24
24
24
23
24
24
26
23
29
23
24
24
34
24
31
26
32
24
24
26
24
32
25
24
24
30
24
23
23
23
23
25
23
23
24
24
27
24
26
24
24
24
23
24
25
25
24
24
23
25
23
23
24
24
24
24
25
24
24
24
23
24
24
24
24
24
24
24
24
24
24
26
24
23
24
23
28
25
24
26
25
24
25
23
26
23
28
23
23
24
24
24
24
27
24
25
24
25
24
23
25
23
23
26
24
25
25
24
23
23
24
31
23
24
24
33
24
33
24
32
24
23
24
24
24
24
26
23
26
23
26
23
23
31
23
29
24
24
24
24
25
24
23
23
23
23
24
26
26
23
23
76
23
23
24
40
24
24
24
24
24
24
24
23
24
24
23
23
23
30
26
23
27
27
23
25
24
27
35
24
26
24
27
23
23
25
24
23
24
23
23
25
23
23
23
27
24
27
24
24
25
24
25
24
24
24
24
24
24
23
24
23
24
23
23
23
36
24
24
28
24
27
24
26
24
25
24
23
24
23
29
23
25
24
23
23
24
26
24
23
23
27
23
24
24
24
24
24
24
24
25
24
24
27
27
24
24
57
44
23
26
23
23
25
30
23
23
23
23
24
24
25
24
24
23
23
23
24
24
23
24
23
24
23
24
23
23
24
24
25
24
24
25
24
26
24
26
23
23
24
23
23
24
23
23
23
23
24
24
25
24
24
46
24
24
23
24
24
23
342
24
24
23
23
23
24
23
23
23
23
23
24
24
24
25
24
26
24
24
26
24
24
24
25
24
23
25
23
26
25
24
23
24
23
24
24
23
24
24
23
23
25
24
24
24
24
24
24
29
24
24
24
24
23
24
23
24
23
23
23
23
24
23
24
24
24
24
24
24
24
25
23
29
26
23
24
23
23
24
23
25
24
24
24
26
24
24
37
23
23
23
28
23
24
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
23
28
24
23
24
24
24
24
24
25
24
24
32
24
24
39
23
24
24
24
24
23
23
23
28
23
23
23
25
24
24
24
24
24
27
24
24
24
27
25
24
23
23
23
23
23
23
25
24
24
24
26
24
24
24
25
25
23
23
24
38
24
23
23
23
23
24
24
23
42
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
23
23
23
24
23
23
24
30
27
27
24
25
24
24
27
24
23
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
23
24
27
24
23
24
24
24
23
24
25
23
23
23
25
26
24
24
24
24
24
24
24
31
24
24
24
23
24
26
23
23
26
24
23
23
24
23
23
33
24
24
24
24
24
24
25
24
24
25
24
24
26
24
25
24
24
24
24
23
24
24
25
23
24
24
31
24
24
24
24
24
24
24
25
25
26
23
24
24
24
25
25
24
42
26
28
25
27
23
23
24
34
24
24
24
25
25
25
24
24
25
24
23
23
24
23
24
24
24
24
23
23
27
23
24
23
25
24
24
26
25
26
24
24
24
25
24
24
24
24
24
24
24
24
27
24
27
24
23
2121
23
23
23
27
25
24
24
24
26
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
25
23
23
32
23
23
24
24
24
27
27
24
24
24
24
24
24
27
24
85
23
24
24
23
23
24
23
27
23
23
24
23
25
23
24
24
24
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
23
25
23
24
24
23
23
25
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
25
23
23
34
23
24
23
24
24
24
24
25
24
24
24
24
24
23
24
24
24
23
23
23
23
24
23
23
23
23
23
23
23
23
24
24
25
24
24
24
24
23
26
24
23
23
23
23
23
24
23
23
23
23
23
23
23
27
24
24
24
25
23
23
23
23
23
23
24
23
24
23
24
24
24
24
24
27
24
24
25
24
28
24
23
24
23
24
23
24
24
23
23
23
23
23
23
23
26
24
24
24
24
24
24
24
24
24
26
27
24
23
28
28
24
23
23
24
23
25
25
23
23
23
29
24
24
25
24
25
25
24
24
25
24
24
24
41
24
24
29
24
28
24
24
25
24
30
26
25
26
24
24
23
28
24
23
23
23
28
25
24
27
34
24
27
24
24
24
24
24
24
26
23
24
23
24
24
23
23
27
24
23
25
24
24
24
24
25
24
24
24
24
24
24
25
30
33
23
24
24
23
23
25
23
24
23
30
27
25
24
28
35
24
24
26
24
24
25
24
38
25
27
25
23
23
23
23
27
23
23
23
23
24
25
24
26
24
26
24
24
28
24
48
25
23
26
26
23
26
23
24
23
24
24
36
24
24
24
23
23
24
26
24
24
25
24
24
24
24
24
29
24
25
26
24
24
24
23
24
23
23
23
23
25
23
23
23
24
25
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
24
23
23
23
24
561
24
23
24
23
23
23
23
26
24
24
24
24
24
23
23
32
27
24
24
24
23
23
23
24
23
24
23
23
23
23
23
23
23
28
24
24
24
24
24
24
24
24
24
24
24
24
23
27
23
24
24
23
24
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
23
24
23
24
23
24
23
28
23
23
23
24
24
24
25
26
24
25
24
24
24
24
24
24
23
23
23
25
24
23
24
24
25
24
24
24
24
24
24
52
24
24
24
23
37
25
25
27
23
23
23
23
23
23
23
23
24
24
24
27
24
24
25
24
24
24
24
24
24
765
25
23
23
23
23
24
23
23
23
23
28
24
29
28
25
27
24
24
24
24
24
24
24
23
23
24
23
28
24
25
23
25
29
25
23
28
23
23
25
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
25
24
24
24
24
24
24
23
32
23
24
23
24
26
23
23
24
24
23
23
23
24
23
24
24
26
24
24
24
24
24
24
23
25
23
23
24
24
23
25
23
23
24
23
23
23
23
37
23
24
24
24
24
24
24
24
24
24
23
26
24
24
26
24
24
24
24
23
25
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
24
24
24
24
23
28
23
24
23
23
23
23
23
23
23
32
24
39
24
24
24
24
24
31
24
24
23
24
24
23
23
29
23
24
24
27
24
24
24
24
24
24
26
25
24
23
24
24
23
23
24
23
756
24
23
24
23
23
23
23
24
25
24
24
24
24
24
24
23
23
23
23
24
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
26
24
24
24
23
23
25
24
23
23
24
23
23
24
24
25
24
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
25
24
24
24
25
23
23
26
23
25
24
25
24
23
23
24
24
29
24
24
24
24
23
23
23
23
23
23
30
24
24
24
25
42
24
24
40
25
24
24
23
23
23
23
24
23
24
24
26
26
23
23
29
26
24
24
24
24
24
26
24
26
24
24
24
24
23
23
24
23
23
816
34
28
26
23
25
23
24
24
24
28
24
24
24
24
25
25
24
38
24
23
26
24
24
25
23
27
23
23
23
23
24
24
24
24
24
24
24
24
24
24
26
24
24
24
24
24
24
23
23
25
23
23
23
23
23
34
24
23
24
25
25
24
24
24
24
24
24
51
23
24
23
23
23
23
23
23
23
23
24
23
26
27
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
23
23
24
23
23
23
24
27
24
24
24
24
28
24
24
24
24
24
24
24
24
24
25
25
24
24
27
24
23
24
25
23
24
23
23
24
23
27
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
28
23
25
23
24
24
23
23
23
23
23
24
25
24
24
24
28
24
24
24
24
25
24
24
27
24
24
24
24
30
23
24
24
23
24
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
24
24
25
25
24
23
23
23
23
23
23
24
24
24
25
24
25
24
24
24
24
26
24
24
23
24
23
27
24
24
25
24
23
23
23
23
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
31
23
23
24
23
24
23
23
28
23
23
24
26
25
24
24
25
38
24
24
24
24
24
23
23
23
23
24
27
24
24
24
24
24
24
24
24
24
23
24
24
28
23
23
27
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
23
24
26
23
23
23
24
24
23
23
24
23
24
23
24
24
24
24
24
24
26
24
23
24
24
23
23
24
24
23
23
23
23
23
29
23
23
23
24
24
24
24
25
24
24
30
24
24
24
24
23
24
24
32
23
23
23
23
23
25
23
23
24
24
24
25
24
24
24
24
24
24
24
26
24
24
23
24
23
23
23
23
23
23
25
23
24
24
24
28
24
25
24
24
24
28
24
24
24
24
23
23
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
23
23
23
23
28
24
25
23
25
24
24
24
24
24
24
24
24
24
24
27
24
23
23
23
23
23
23
23
29
24
23
23
23
23
23
24
24
24
24
24
23
23
23
23
26
23
23
23
24
25
24
24
24
26
24
24
24
32
30
23
23
23
23
25
23
23
23
23
23
23
23
24
27
24
24
24
24
24
24
24
24
24
23
23
23
23
24
39
24
26
169
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
38
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
25
23
23
23
23
25
24
24
24
24
24
24
24
24
25
24
24
24
23
24
24
24
24
32
23
28
23
23
23
23
24
24
24
24
25
24
24
24
24
24
23
25
24
24
25
24
23
23
25
23
23
24
25
23
23
23
27
26
24
24
24
25
24
24
24
29
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
35
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
23
23
24
24
23
28
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
261
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
25
24
24
27
24
26
23
24
23
24
24
25
23
23
23
25
23
23
25
23
23
23
26
23
24
24
24
24
24
23
23
23
23
23
23
38
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
31
23
23
23
23
25
24
33
24
24
24
24
27
24
24
28
24
24
24
24
24
23
23
24
24
23
23
23
23
36
23
23
25
24
24
30
24
24
24
24
24
24
32
24
24
24
24
24
24
24
24
23
24
24
23
23
24
23
24
23
23
23
25
23
23
23
23
23
24
24
26
24
24
25
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
24
24
24
24
23
24
24
24
23
25
23
23
23
23
24
24
31
24
24
35
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
23
25
23
23
24
23
23
34
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
24
23
24
23
25
23
23
23
24
25
23
23
23
24
24
24
24
24
24
24
24
24
23
32
23
23
24
23
23
23
23
23
23
23
24
23
24
25
23
24
25
25
24
24
24
24
24
24
29
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
28
24
24
24
24
24
24
24
24
31
24
23
24
23
23
23
23
23
24
23
24
23
23
23
24
24
24
24
24
24
25
24
24
24
25
24
25
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
28
24
24
23
24
24
23
24
29
24
24
24
25
24
24
24
24
24
24
25
24
24
23
23
23
24
24
173
24
24
24
24
24
25
26
24
24
24
24
23
23
23
23
23
40
24
26
24
23
24
24
24
24
23
24
23
24
25
23
24
23
24
24
24
23
23
23
23
24
340
24
23
23
23
23
23
23
23
23
23
23
23
37
23
24
25
23
23
24
24
24
24
24
23
23
24
23
24
23
30
25
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
23
23
23
23
24
24
24
41
24
24
24
24
24
24
24
24
24
24
24
24
24
35
24
23
23
24
24
23
23
24
24
24
23
23
23
25
23
23
24
23
23
23
24
26
25
24
24
24
24
24
24
26
24
24
23
24
23
24
24
25
24
24
24
24
24
24
39
24
23
24
25
24
24
24
39
25
24
23
23
23
24
26
23
23
23
24
23
23
23
23
23
23
23
23
24
24
24
25
25
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
27
23
23
23
23
23
23
24
23
23
24
25
24
24
25
26
24
26
24
25
24
24
24
23
23
24
23
24
24
24
28
23
25
24
23
24
23
23
23
23
23
25
23
26
23
24
24
24
26
24
24
26
24
24
24
24
24
24
25
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
26
24
24
750
28
24
24
23
24
24
23
23
24
24
23
23
23
23
24
24
23
25
24
24
24
24
24
26
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
25
24
26
23
27
24
23
23
24
23
24
24
24
24
24
24
25
24
24
23
23
24
24
24
24
25
23
23
24
23
23
23
23
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
24
30
24
23
23
23
23
23
26
23
23
23
23
23
23
24
24
29
24
24
24
24
24
24
23
23
23
23
24
26
24
24
24
24
24
24
29
24
24
24
24
23
24
23
23
23
23
24
23
23
24
24
24
23
23
24
24
24
23
24
23
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/rtt-cluster2.dat <==
33
32
39
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
32
32
32
36
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
32
32
32
32
33
33
32
35
33
42
38
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
35
33
32
32
32
40
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
44
32
34
32
33
32
32
33
32
33
32
32
32
32
32
33
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
33
32
38
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
35
35
33
37
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
35
32
32
32
32
35
32
32
32
32
33
36
32
32
32
42
44
33
32
32
33
33
35
32
32
33
32
33
32
32
32
32
33
32
33
37
32
33
32
32
32
32
32
32
33
32
32
36
32
38
32
32
37
32
33
32
32
33
33
33
32
33
33
33
32
32
49
32
32
32
32
33
32
32
33
32
32
32
33
32
36
32
32
33
32
32
32
36
33
32
32
40
32
35
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
33
37
32
32
32
34
36
32
101
32
33
47
32
32
32
34
32
39
32
32
33
32
33
33
32
33
32
40
32
32
32
32
33
32
32
33
32
33
32
32
34
32
40
32
35
45
32
32
32
33
32
32
32
32
33
39
33
36
32
33
32
33
32
32
32
32
36
32
32
32
32
33
46
32
32
32
32
33
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
40
32
33
32
32
33
32
33
32
32
47
32
33
32
33
32
32
32
32
33
32
32
33
32
33
35
32
32
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
32
38
32
33
32
33
32
32
32
32
33
32
32
34
32
33
33
37
32
32
32
32
40
32
32
32
32
32
32
32
32
39
33
32
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
42
32
34
33
32
32
32
33
32
48
32
32
33
32
45
32
32
33
35
51
32
32
33
32
33
44
32
32
32
33
32
49
33
33
33
32
36
33
32
33
32
33
32
40
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
34
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
33
32
32
32
33
33
33
32
32
33
32
33
32
33
33
34
33
32
33
33
32
32
32
33
33
32
40
32
32
33
32
32
32
33
32
33
32
32
33
45
33
33
32
35
32
38
33
33
32
32
33
32
33
34
32
33
32
33
33
33
32
32
32
32
39
47
32
32
32
34
33
32
32
32
32
32
33
34
33
34
32
32
33
33
33
32
32
33
33
34
32
33
32
32
32
32
32
40
33
35
33
32
32
33
32
32
33
32
40
32
33
32
32
32
39
32
32
32
40
32
32
32
33
33
32
32
32
33
32
33
33
40
33
32
34
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
38
33
32
32
33
32
33
32
33
32
34
33
33
33
32
32
32
37
33
32
32
32
38
32
32
42
34
34
32
32
33
32
33
32
32
39
32
33
33
32
46
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
35
32
33
32
33
32
32
32
32
33
34
33
39
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
36
32
32
32
32
33
36
33
33
32
33
32
33
32
43
32
32
33
32
33
32
32
33
32
40
33
32
32
32
33
32
33
33
32
33
32
38
32
34
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
40
32
33
33
33
33
32
33
32
36
34
32
32
34
32
33
34
32
32
32
32
33
32
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
37
33
33
32
32
32
32
33
32
36
32
38
32
32
33
33
32
33
32
40
32
33
32
32
32
32
42
34
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
32
33
32
39
32
32
34
32
33
32
32
33
32
33
32
37
32
35
33
32
33
32
32
33
32
32
35
32
32
32
32
32
32
33
33
34
32
33
32
32
32
32
42
32
33
32
32
32
32
33
33
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
35
33
32
43
32
32
32
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
32
36
32
32
32
32
32
32
32
32
32
32
32
33
32
32
33
32
40
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
36
33
32
41
33
32
32
32
33
33
33
32
32
47
32
33
33
32
45
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
36
32
34
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
44
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
42
32
32
32
33
32
33
33
32
32
33
33
32
32
32
32
33
36
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
33
34
33
32
33
32
33
32
32
32
32
32
32
32
36
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
36
33
32
32
32
32
33
36
32
32
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
32
32
33
32
32
33
32
32
34
36
32
32
32
32
33
33
32
33
32
44
32
32
32
40
33
32
33
33
32
40
32
33
32
32
33
32
32
32
33
39
32
32
32
33
33
32
32
32
32
32
33
32
32
32
32
33
32
32
34
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
43
32
32
32
32
33
32
32
33
32
32
32
33
34
35
32
32
32
32
32
33
32
33
32
33
32
32
37
32
33
33
32
32
32
32
32
33
32
32
33
32
33
33
32
33
36
33
32
34
33
32
33
32
33
32
39
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
40
32
33
32
33
33
33
32
32
33
32
32
32
32
33
33
33
33
33
33
32
33
32
33
33
33
32
34
33
32
32
33
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
42
33
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
34
42
33
33
32
32
33
32
33
32
32
34
32
33
32
35
32
32
32
32
33
32
32
32
32
36
32
33
32
32
36
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
1523
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
33
33
32
33
33
33
35
32
32
32
33
32
32
33
34
32
33
32
32
32
36
32
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
34
32
50
32
32
33
32
37
33
33
33
36
32
32
33
33
32
33
32
33
39
35
32
32
33
32
32
33
32
37
32
32
32
32
33
32
34
35
32
33
32
33
45
33
33
35
33
32
32
37
32
33
35
32
36
34
32
33
32
32
32
33
32
33
32
32
32
32
33
43
32
32
34
33
32
32
32
32
35
33
34
32
32
33
32
33
32
35
32
32
33
32
32
32
32
33
33
32
176
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
38
32
43
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
37
32
37
33
32
33
35
33
33
32
32
32
32
33
32
33
32
32
33
32
33
34
32
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
33
33
34
33
32
32
33
32
33
32
34
32
32
33
32
32
36
32
33
32
32
37
32
33
32
33
33
32
33
32
33
32
34
32
32
33
33
32
32
32
33
33
32
32
32
36
32
36
32
32
33
32
33
32
32
33
32
33
32
33
33
36
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
36
33
32
33
32
32
32
47
33
32
34
53
32
33
32
32
41
32
33
32
32
32
32
32
32
32
33
45
33
32
33
32
32
33
38
33
33
32
35
32
34
32
32
34
32
33
38
33
32
32
33
32
33
34
32
43
33
32
32
32
33
32
32
34
32
33
32
32
37
32
33
32
32
34
32
33
37
32
33
32
33
32
34
32
32
33
33
32
33
32
33
32
33
32
50
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
32
33
33
32
32
32
40
33
32
32
33
32
33
32
32
33
32
44
32
32
32
32
33
32
32
33
32
33
32
41
32
32
33
33
32
32
32
32
38
33
32
32
36
32
34
32
32
33
32
33
32
32
32
36
33
33
32
32
32
33
32
32
32
32
33
38
32
33
32
33
32
32
33
32
33
33
32
32
37
33
35
32
32
35
33
32
37
32
32
33
32
33
32
32
33
37
33
32
32
33
36
33
32
32
41
32
33
32
32
33
32
33
32
37
33
33
33
33
32
32
32
33
32
32
33
34
33
35
34
40
32
33
32
32
34
32
33
32
32
35
41
32
32
34
32
32
33
34
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
37
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
36
32
32
33
32
33
32
32
33
32
32
32
33
52
32
35
32
33
32
32
33
32
33
32
32
32
32
33
32
38
32
33
32
32
35
32
32
33
32
32
33
33
33
32
32
32
32
33
32
*
*
32
34
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
32
46
33
44
32
32
32
33
32
33
33
32
35
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
33
32
45
34
32
34
35
32
32
32
32
32
33
32
33
32
32
33
32
47
32
32
40
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
45
32
32
36
32
33
32
32
33
32
33
34
32
32
32
40
32
33
34
33
33
32
33
32
32
33
32
33
33
32
32
32
33
35
32
33
32
33
33
32
32
32
33
32
34
39
32
33
32
32
32
33
33
32
32
33
32
32
32
32
32
32
33
35
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
42
32
32
33
43
33
32
32
32
32
33
34
32
34
32
32
32
32
33
32
33
32
32
43
32
41
32
33
32
32
34
32
33
32
32
32
33
33
32
32
34
32
34
32
32
34
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
35
36
32
32
38
33
33
32
32
32
33
32
33
32
48
33
34
32
33
34
33
32
33
33
32
33
32
33
32
32
41
33
33
36
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
33
35
33
32
32
32
32
33
33
32
32
32
33
32
32
36
33
33
32
33
33
32
33
36
33
32
32
33
32
33
33
32
33
32
33
32
32
34
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
35
32
32
33
32
33
33
33
35
32
34
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
33
32
36
33
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
33
33
33
32
33
33
33
32
33
33
32
33
35
33
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
34
32
32
33
32
33
32
33
32
36
33
32
32
32
32
36
32
33
32
32
35
32
33
32
32
33
42
33
32
33
33
38
36
32
32
33
32
33
33
32
33
32
39
32
36
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
34
40
33
32
33
32
32
33
32
34
32
33
32
37
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
32
33
32
33
33
33
32
37
33
32
33
32
32
33
32
35
32
32
32
34
33
32
32
32
32
33
33
33
33
32
32
34
33
32
32
33
32
32
32
35
34
32
1347
32
34
33
32
33
32
34
33
34
40
32
32
39
33
40
33
32
33
34
33
32
32
32
32
33
32
33
32
32
33
32
33
32
35
33
36
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
46
32
32
36
32
33
32
32
33
32
33
32
33
33
33
33
32
35
32
32
32
32
35
33
32
32
32
33
32
32
32
32
33
33
32
33
32
33
33
32
32
33
33
32
34
33
32
33
33
32
36
38
33
32
33
32
32
33
32
33
32
37
33
32
33
32
33
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
33
32
33
32
37
33
33
34
37
32
33
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
32
32
33
32
43
32
33
32
34
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
44
32
32
32
33
32
32
32
35
46
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
33
33
32
40
32
32
33
32
32
33
32
33
32
39
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
35
33
32
32
32
33
34
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
34
32
33
33
32
33
32
42
32
32
33
32
33
33
32
33
32
33
33
32
35
32
33
32
32
34
32
33
32
33
33
32
35
32
33
34
32
33
32
33
34
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
52
32
41
32
33
34
32
32
32
33
32
32
32
32
33
32
32
34
32
32
32
43
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
37
33
32
33
32
32
32
37
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
33
33
32
34
32
33
32
32
33
32
33
37
32
44
33
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
36
39
33
32
37
32
*
33
32
32
33
39
33
32
32
32
32
34
32
32
42
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
34
32
32
32
32
32
33
34
32
33
37
35
32
32
34
32
33
32
33
33
32
33
32
34
33
32
33
32
33
32
32
33
32
33
39
32
32
35
33
32
32
33
32
33
32
33
35
32
33
33
32
33
32
33
32
32
33
32
33
32
33
34
32
33
36
33
33
32
32
34
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
34
33
33
34
32
33
36
35
32
40
41
32
41
32
32
33
32
39
32
32
33
33
34
33
32
33
32
33
32
32
33
32
33
32
34
33
32
33
33
33
32
32
32
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
32
33
32
33
32
32
33
32
35
32
32
33
32
32
32
34
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
42
33
32
33
32
32
36
32
33
32
32
32
32
34
32
33
33
32
32
32
33
32
32
33
32
33
32
35
34
32
33
33
33
33
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
37
39
32
34
32
33
32
36
33
32
33
32
32
33
32
33
32
32
33
35
33
32
33
32
32
33
33
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
33
33
32
33
33
32
33
32
33
33
33
33
32
33
32
33
32
32
33
32
40
32
32
32
34
33
32
33
32
32
33
32
33
39
32
33
34
33
33
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
32
32
39
32
32
32
32
32
33
32
33
33
32
32
32
34
32
33
33
39
33
32
33
32
32
32
32
33
37
32
33
32
33
33
33
36
39
50
32
33
32
32
32
46
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
39
41
38
33
32
32
32
34
32
32
32
39
33
32
34
33
33
33
32
33
32
32
32
32
32
32
32
32
32
33
32
34
32
32
33
34
33
32
32
44
32
33
51
33
33
32
33
32
41
33
32
36
33
33
32
33
32
32
45
32
46
32
32
33
32
32
33
33
33
32
33
33
32
32
32
33
35
32
32
32
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
42
32
37
52
33
32
32
33
33
39
32
32
37
32
36
42
33
32
32
32
32
33
33
39
32
39
33
32
32
32
32
39
32
33
32
32
33
32
34
32
32
32
32
35
36
32
35
32
33
32
33
37
32
33
32
33
41
32
32
32
34
32
34
32
32
53
32
33
32
32
32
32
33
37
38
32
32
33
37
33
32
33
32
32
33
32
33
33
32
33
34
33
33
32
38
32
33
32
32
32
32
33
32
32
33
34
33
33
32
32
32
33
32
33
32
32
35
599
33
33
32
33
32
49
32
34
32
32
34
32
33
33
32
34
32
33
32
34
33
32
32
32
33
32
32
33
33
39
33
32
41
33
33
32
13835
3743
42
35
34
33
33
33
33
32
33
33
32
33
32
33
32
32
33
32
33
33
32
33
32
35
32
33
33
34
33
38
33
32
32
33
32
42
33
33
32
32
33
33
33
32
34
33
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
33
32
33
33
33
32
33
32
32
36
35
34
33
32
32
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
34
33
33
51
32
33
33
33
39
32
36
32
33
33
32
32
32
33
33
33
32
32
35
32
33
33
32
33
32
33
32
33
33
32
33
33
33
33
32
32
32
33
32
32
33
35
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
34
32
33
32
33
32
35
32
32
33
38
32
33
32
32
37
33
32
32
32
34
33
33
32
32
43
38
33
34
32
32
33
32
33
32
33
32
32
33
36
33
32
32
34
35
33
32
33
32
39
33
32
33
32
32
32
32
33
34
33
33
32
33
32
33
38
33
33
32
40
34
33
32
32
33
34
33
33
32
32
32
35
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
32
32
33
32
33
33
39
32
42
33
34
33
33
32
35
32
33
32
33
34
32
32
34
33
32
33
33
32
33
32
33
32
32
33
32
33
33
35
33
32
33
32
33
32
32
33
959
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
33
33
34
33
33
33
33
32
32
33
33
32
33
33
32
34
32
33
32
32
33
32
33
33
32
32
51
35
34
33
32
32
44
32
33
33
32
34
45
33
32
33
34
32
37
32
33
33
32
32
32
33
32
33
32
32
33
34
33
32
32
32
32
38
32
33
37
32
33
32
33
33
32
32
32
33
32
34
33
32
32
32
33
32
32
34
32
33
33
34
32
32
32
33
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
37
33
32
33
33
33
32
32
33
32
33
32
33
42
33
32
33
33
32
32
33
34
33
32
33
33
32
33
32
33
34
32
33
32
32
36
33
32
32
33
32
33
32
32
32
35
33
32
32
33
32
32
32
33
46
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
32
32
33
33
33
39
32
33
52
32
36
32
32
32
33
34
32
32
32
33
32
32
33
32
32
32
33
212
33
33
35
34
32
32
33
33
33
32
33
32
32
33
32
33
33
32
33
32
33
33
33
32
32
32
33
33
32
32
34
32
35
32
33
33
32
33
39
33
32
32
32
32
38
32
32
33
33
34
32
33
32
32
34
32
35
32
37
32
32
32
32
33
32
32
34
32
33
33
33
33
32
33
32
33
32
32
32
32
32
32
32
33
50
33
39
32
32
32
33
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
48
36
33
33
32
32
32
41
33
32
33
32
32
40
32
33
32
33
33
32
33
32
37
34
32
33
32
37
38
32
32
32
33
32
33
32
32
33
32
*
33
32
32
32
33
33
33
32
32
35
33
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
36
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
33
33
32
36
32
39
33
32
44
32
33
32
33
32
40
33
32
33
32
32
33
32
33
32
33
32
33
33
34
33
32
32
35
38
38
32
33
33
32
37
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
37
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
40
32
33
32
32
33
32
33
32
33
33
32
33
32
33
42
32
32
32
33
44
32
33
34
33
32
33
33
32
33
33
43
32
32
32
33
33
32
33
32
32
34
32
33
34
32
33
32
33
32
32
32
32
34
33
33
33
33
33
32
41
36
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
45
35
33
32
33
32
33
33
33
32
37
33
32
33
32
33
32
32
32
32
32
44
32
32
33
36
32
32
41
33
32
33
32
32
37
33
33
32
35
47
32
33
32
33
33
32
32
32
33
35
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
34
33
33
33
33
33
34
42
36
32
33
32
32
33
32
33
32
33
33
32
35
43
48
32
32
33
33
32
32
33
33
51
33
32
32
33
32
36
33
32
33
33
33
33
32
33
34
33
36
32
32
32
33
33
32
35
32
35
32
33
33
33
33
32
33
32
44
32
33
33
32
32
33
32
33
43
37
33
32
33
32
41
33
38
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
38
32
32
32
32
33
34
32
34
32
33
32
32
33
32
33
32
32
34
32
33
33
33
32
33
33
36
33
32
32
33
32
34
32
33
33
32
33
32
32
33
32
34
34
32
33
36
33
32
33
33
32
33
32
33
32
32
33
32
33
33
45
33
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
33
32
33
32
35
32
33
33
34
33
32
32
33
33
33
32
33
33
32
32
32
33
32
32
32
33
33
32
33
33
32
35
32
33
33
32
32
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
32
32
33
32
32
39
32
33
34
39
33
32
33
33
33
33
32
32
32
35
32
32
32
32
37
32
32
41
32
33
43
32
33
32
38
32
33
35
32
33
32
33
32
32
34
33
33
38
33
35
33
33
32
33
33
32
33
39
33
32
33
33
32
33
32
32
32
32
33
32
33
36
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
34
32
32
33
32
33
34
32
32
32
37
32
32
33
32
33
40
33
34
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
33
34
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
32
34
32
33
33
33
34
32
33
32
32
33
32
32
32
33
32
32
33
32
33
33
32
40
32
33
33
32
33
32
36
33
32
32
32
33
32
33
33
32
32
32
33
33
32
33
32
35
32
33
41
34
37
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
36
38
36
32
33
32
32
33
32
45
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
34
32
32
41
38
33
32
33
32
32
33
36
33
32
32
44
32
33
32
32
35
32
33
32
34
36
32
36
33
34
34
32
32
33
33
33
33
33
33
33
32
33
33
34
33
32
33
32
32
33
32
33
34
40
32
32
34
33
33
33
33
33
33
33
34
32
33
33
35
32
33
32
32
32
32
33
32
32
33
32
35
32
40
34
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
40
33
43
32
33
33
33
34
33
33
32
32
32
34
33
32
32
36
33
32
32
32
32
33
33
33
39
32
33
33
33
33
36
33
32
33
32
33
32
36
33
32
33
32
32
32
*
34
32
33
33
32
32
32
33
32
32
33
32
32
33
33
34
34
33
33
32
33
33
34
32
33
33
32
33
32
32
43
34
33
32
33
32
33
32
32
378
33
32
33
32
33
32
33
32
33
34
32
47
36
33
32
33
33
32
33
32
*
33
32
32
32
33
35
32
32
33
34
33
33
34
32
33
32
33
40
32
33
32
32
32
32
33
32
33
33
32
32
34
33
33
34
32
32
34
33
33
33
32
33
32
34
32
36
33
32
34
33
32
32
33
33
32
33
33
42
33
32
33
32
35
33
32
33
33
32
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
33
32
35
38
33
38
32
45
32
33
32
33
40
36
33
32
33
37
32
34
33
33
33
32
48
32
33
33
34
32
36
39
32
34
41
32
34
32
38
32
33
33
32
34
32
32
34
33
33
33
33
33
32
43
32
33
33
35
33
32
33
37
32
33
32
33
32
32
38
32
33
33
33
32
32
32
32
33
32
32
50
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
33
32
33
33
39
32
32
32
33
32
32
32
37
33
33
33
32
34
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
39
32
33
39
33
32
32
34
32
32
32
32
33
32
40
33
33
33
32
33
32
32
32
33
35
32
33
32
32
33
*
*
*
*
*
*
*
*
152905
142800
132708
122620
112532
102444
92358
82278
34
32
32
32
33
32
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
42
32
33
33
33
32
32
33
32
33
32
32
33
33
33
32
45
32
32
43
32
33
42
32
32
32
33
32
32
33
32
47
32
32
32
32
33
32
33
32
32
33
33
33
33
32
32
34
32
54
35
34
32
33
33
33
32
33
32
35
33
39
32
39
32
41
32
40
32
32
33
37
32
32
32
36
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
34
33
33
32
33
32
32
32
32
33
32
32
32
32
43
32
33
34
32
33
32
39
33
32
33
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
38
37
32
32
32
33
32
33
32
32
32
38
33
32
32
32
32
33
32
45
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
37
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
35
33
32
33
33
32
33
32
33
33
33
43
32
34
33
33
32
32
33
32
33
32
33
32
32
33
33
35
32
32
32
32
33
32
32
33
32
33
34
37
33
32
33
32
33
32
32
33
32
33
32
34
32
39
33
32
33
36
32
32
35
33
32
32
37
32
32
32
39
33
33
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
33
32
36
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
40
32
32
32
34
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
39
33
33
32
33
32
33
32
35
32
33
33
33
33
33
32
33
32
32
32
33
33
33
38
36
32
33
32
32
32
39
33
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
34
32
32
32
33
32
33
34
32
33
32
33
33
32
34
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
33
33
32
33
33
32
33
33
41
32
32
33
33
36
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
38
32
32
33
32
38
33
32
33
32
32
33
32
37
32
32
32
34
33
32
32
32
32
32
32
39
32
37
35
32
32
32
32
32
32
33
32
33
32
32
33
32
42
32
32
33
32
33
42
33
32
32
33
32
37
33
32
32
32
34
32
32
33
32
33
33
33
33
32
34
32
33
32
32
47
32
33
33
32
33
32
34
33
33
33
32
33
32
33
32
32
33
33
34
34
32
32
34
33
37
33
32
32
32
32
41
32
32
33
32
32
32
33
32
32
34
32
33
32
32
52
32
33
32
32
32
32
37
34
40
33
32
33
39
33
32
32
39
40
33
34
32
32
32
32
34
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
33
32
32
32
32
32
32
32
32
34
32
32
32
32
33
32
32
33
32
39
32
40
33
32
33
32
33
33
32
33
32
33
33
32
42
32
33
32
32
32
32
33
33
33
32
32
33
32
33
38
32
32
32
33
37
32
32
32
32
32
33
33
33
33
32
33
33
33
32
32
33
32
32
33
32
35
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
35
33
32
33
32
32
33
45
33
32
32
32
32
33
32
33
32
34
33
32
33
34
32
33
33
33
32
38
32
32
33
32
33
33
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
32
32
38
32
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
34
32
33
33
32
32
32
33
32
33
33
32
35
32
33
32
32
33
42
33
32
32
33
32
33
32
32
33
32
33
33
32
32
33
32
32
33
32
32
38
32
32
34
32
32
32
33
32
33
32
32
33
32
33
32
32
46
32
33
46
32
33
34
33
32
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
32
32
35
34
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
35
32
32
33
32
32
33
32
33
39
32
34
32
33
32
32
34
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
39
32
32
32
33
32
32
33
33
33
32
32
32
32
702
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
39
32
33
33
32
33
32
33
32
32
32
40
33
32
34
33
32
34
42
34
32
32
33
32
33
33
32
32
32
38
32
32
41
32
33
32
44
33
32
34
41
33
33
33
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
36
35
33
36
32
33
32
32
32
32
32
37
32
32
34
33
32
33
38
32
40
32
33
32
33
32
32
32
33
32
33
32
42
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
39
32
32
33
32
33
32
32
32
32
34
32
32
32
32
32
32
34
32
32
33
32
33
32
32
33
38
37
32
32
32
32
35
33
33
32
32
33
32
33
33
32
33
32
33
34
33
41
32
32
34
33
32
32
33
32
32
32
32
32
32
33
42
33
32
32
34
32
33
32
32
32
32
42
32
32
32
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
34
32
33
32
39
33
42
33
32
33
32
32
33
32
35
32
32
33
32
33
33
32
33
32
33
32
36
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
33
32
35
32
32
35
32
33
32
32
32
32
33
32
33
33
33
36
32
33
32
35
32
32
33
32
34
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
33
36
32
33
34
32
33
32
33
32
32
33
32
33
33
33
33
32
44
32
32
32
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
33
32
32
33
32
32
32
33
32
32
33
33
32
33
32
33
32
36
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
34
33
36
33
32
33
32
32
33
32
33
34
33
32
41
33
32
32
34
32
33
32
33
33
33
33
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
32
32
34
33
33
32
46
32
34
32
33
32
32
33
32
33
35
32
33
32
33
32
32
33
32
41
33
32
32
32
33
32
32
32
32
38
33
33
35
32
32
32
33
32
32
33
32
33
32
32
32
33
33
37
33
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
35
33
33
34
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
33
35
36
32
33
32
32
33
32
42
33
35
32
32
33
32
33
32
32
33
32
33
33
32
33
32
32
33
33
32
32
33
32
39
32
32
33
32
33
33
38
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
36
40
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
33
33
32
32
33
32
33
32
32
32
37
33
32
32
33
32
33
32
32
33
32
34
33
32
32
32
32
32
35
36
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
36
40
32
32
32
44
33
32
32
32
32
33
32
32
33
32
34
34
36
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
48
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
33
32
32
32
35
32
32
33
32
33
39
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
32
32
1836
32
33
32
32
33
32
33
39
32
32
32
42
32
32
32
32
33
32
34
32
33
33
32
32
36
32
33
32
33
33
32
42
32
33
33
32
37
32
33
38
32
32
32
33
32
32
32
32
33
35
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
33
34
33
33
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
33
32
32
33
3240
33
32
32
32
32
33
32
32
33
36
33
32
32
32
32
33
32
33
32
32
32
32
33
40
32
32
35
38
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
40
32
33
32
32
33
32
45
32
33
32
33
33
32
33
32
32
46
33
32
32
32
38
32
33
32
32
32
32
33
38
33
32
32
32
32
33
32
33
33
33
33
33
32
32
32
33
32
32
33
33
33
32
33
32
32
35
32
32
34
32
33
32
41
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
40
32
33
32
32
33
32
33
32
32
32
32
33
40
32
36
35
33
32
33
33
32
32
32
33
33
33
33
33
33
32
32
32
32
33
32
33
33
48
33
33
32
35
32
33
32
32
38
32
33
32
33
32
32
33
32
36
33
32
33
32
33
32
32
35
34
36
32
32
32
32
33
32
32
32
32
32
32
35
32
32
32
36
34
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
34
33
32
33
32
32
33
33
32
33
32
33
34
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
34
33
32
32
32
33
32
32
32
32
37
32
32
33
32
33
32
32
38
35
35
34
33
34
32
33
32
33
32
32
32
32
33
35
32
33
32
33
32
32
32
39
33
32
32
32
32
35
33
33
32
33
33
32
33
32
32
32
33
32
34
32
33
32
34
33
32
32
32
34
32
32
32
44
32
32
33
32
32
33
32
33
32
32
39
40
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
38
32
33
32
32
33
32
35
32
32
32
32
32
32
32
32
32
33
33
38
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
36
32
32
33
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
38
43
32
33
32
33
32
32
32
32
33
34
32
33
32
33
32
32
32
32
33
32
33
48
32
33
32
33
32
37
35
32
33
32
32
32
32
33
34
32
34
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
33
33
33
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
36
32
33
32
32
32
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
34
35
33
32
32
32
32
33
34
35
32
32
33
40
34
32
32
33
32
33
32
32
32
32
32
32
32
32
32
34
32
33
32
33
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
40
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
33
33
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
34
41
34
33
32
33
32
32
37
33
33
32
32
32
32
33
32
33
35
32
32
32
33
32
32
33
32
34
32
32
33
32
34
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
38
33
32
32
32
32
33
32
32
32
32
34
32
33
34
32
33
32
33
32
40
33
32
33
32
32
32
32
33
32
39
32
32
33
33
33
33
32
33
32
33
33
33
32
32
33
32
35
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
34
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
41
32
32
36
32
32
32
32
34
32
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
32
32
32
32
33
33
32
33
32
32
37
32
33
32
32
33
32
43
32
34
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
34
24233
13961
3865
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
36
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
36
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
32
32
32
32
32
33
32
33
33
32
32
32
34
32
32
33
32
33
32
32
38
32
33
33
32
32
32
32
32
33
33
32
35
32
33
32
32
33
32
32
32
32
32
32
32
32
34
39
39
32
32
33
32
32
33
36
33
33
32
32
32
33
32
32
32
32
32
35
33
32
32
33
32
33
32
32
32
32
33
32
32
37
32
32
36
33
32
32
33
37
33
32
32
32
32
33
32
33
32
32
33
32
42
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
35
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
32
32
33
33
32
33
33
32
33
32
32
33
34
33
44
32
32
32
33
32
33
32
32
32
32
35
32
32
32
32
36
32
32
33
32
32
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
34
32
32
32
32
33
33
32
32
33
32
45
458
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
32
32
33
34
32
32
38
41
40
32
32
32
33
32
32
32
32
33
32
33
34
32
32
32
33
32
32
33
32
33
32
32
32
32
33
40
35
32
32
32
52
33
32
32
32
32
33
32
33
32
33
32
32
33
32
32
32
33
33
33
32
32
32
39
1918
34
32
33
33
33
33
32
32
32
32
33
33
32
32
32
33
36
33
32
32
32
32
33
32
33
32
32
32
32
32
32
37
32
32
33
32
32
32
32
34
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
34
32
33
32
33
32
33
32
32
33
32
32
33
32
33
33
33
32
33
32
34
32
33
33
32
32
33
32
33
32
32
32
32
33
35
33
37
32
33
32
34
32
32
33
32
33
33
32
33
32
33
32
33
35
32
32
33
34
33
32
33
32
32
32
32
32
32
32
32
33
32
32
37
32
33
1667
32
33
32
33
32
42
35
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
36
33
32
32
33
33
33
32
33
34
32
33
32
33
32
32
33
32
34
32
37
32
32
33
35
33
32
33
33
32
33
32
32
35
32
33
33
32
33
34
39
32
33
32
32
33
32
33
32
32
33
34
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
32
32
32
33
32
33
34
32
32
32
39
32
32
32
32
34
32
33
32
32
32
32
33
32
34
33
32
32
34
47
33
39
32
32
33
35
32
33
35
33
32
32
32
32
33
32
33
32
32
43
32
33
32
32
32
32
34
32
32
43
37
33
32
33
33
32
32
35
40
33
32
33
32
33
32
32
32
32
32
32
33
32
32
34
32
35
34
32
32
32
33
33
32
37
33
32
32
33
32
32
32
32
33
32
32
32
32
42
37
32
32
32
33
32
45
32
32
32
32
34
32
32
32
32
33
32
33
32
33
33
32
33
32
40
32
32
33
32
32
33
34
33
32
48
32
33
33
32
33
32
32
33
32
34
32
33
33
32
33
32
36
33
32
35
32
33
32
32
41
32
33
35
52
32
32
32
33
33
33
32
32
32
33
32
33
32
32
32
36
33
32
32
33
34
33
32
32
33
32
33
32
34
32
32
32
32
33
32
32
33
32
33
47
33
32
32
33
36
33
33
32
32
32
32
32
32
33
32
33
32
33
34
32
32
38
32
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
33
39
33
32
32
33
32
32
32
32
32
32
32
33
33
32
37
32
34
34
32
32
32
32
32
32
33
32
32
36
32
33
33
32
32
37
32
34
32
32
34
33
32
33
32
32
33
32
34
32
33
33
32
34
32
32
32
32
33
33
36
32
32
32
41
33
32
32
33
32
35
32
35
32
32
33
33
33
32
32
33
32
34
32
32
33
32
39
32
33
38
32
34
33
33
32
32
32
32
33
33
32
33
32
33
34
33
32
32
34
32
33
32
37
32
33
33
32
36
33
32
36
34
33
32
33
33
32
34
32
33
33
32
35
41
33
34
32
33
32
33
32
32
32
32
39
35
33
33
32
33
32
33
32
34
1100
32
33
32
33
32
32
33
32
33
33
32
39
32
33
32
32
32
32
33
32
34
33
32
33
33
33
32
32
33
32
35
32
32
32
32
37
32
33
32
32
34
32
33
32
33
32
32
33
32
33
33
32
34
32
33
36
32
33
32
33
32
34
32
32
33
40
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
38
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
32
56
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
41
32
32
32
32
33
32
33
32
32
32
33
33
34
32
33
32
34
37
33
32
32
46
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
41
35
34
38
32
32
33
32
32
33
32
40
42
33
34
32
32
32
33
33
32
32
33
33
32
32
32
32
33
32
33
33
32
38
40
35
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
39
39
32
32
37
32
32
33
32
34
33
33
32
32
33
32
32
32
32
33
32
33
36
32
32
32
33
46
32
34
33
51
34
32
32
32
32
32
33
39
32
33
32
33
32
33
32
32
33
32
32
33
32
33
34
32
32
33
33
32
33
33
32
32
32
33
32
32
42
32
33
32
37
32
32
33
32
37
32
33
33
32
33
32
32
35
32
33
33
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
37
32
33
32
32
36
33
32
32
33
32
33
32
32
33
32
33
41
37
32
32
33
32
33
32
32
32
33
33
42
33
34
32
33
32
32
33
32
33
32
33
39
32
32
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
32
32
32
32
32
33
32
33
33
32
32
32
33
33
34
33
32
35
35
32
32
32
32
33
32
34
32
33
32
33
36
32
32
32
33
33
32
32
32
36
33
32
32
32
32
32
32
32
40
33
32
32
32
32
35
32
33
32
32
35
32
33
32
32
32
32
53
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
34
32
33
33
32
32
32
33
32
33
32
32
33
32
32
33
32
33
34
32
33
32
33
40
38
51
34
32
32
33
32
32
34
39
38
32
32
32
32
35
32
32
32
32
34
32
33
32
32
32
34
33
32
32
32
33
33
33
32
32
32
33
47
32
32
32
33
32
34
32
32
33
32
33
32
32
32
32
35
32
32
32
32
33
32
32
33
32
33
33
33
32
47
33
36
33
32
32
33
32
33
32
32
32
32
33
32
33
37
32
33
32
33
32
35
32
33
33
33
32
33
39
33
32
32
32
38
33
32
33
32
32
32
35
32
32
32
32
32
34
32
35
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
46
34
32
33
32
34
32
32
43
34
33
32
32
39
32
33
32
32
32
33
33
33
33
32
32
33
32
33
33
32
49
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
38
32
32
33
32
33
32
33
32
33
33
36
38
32
32
32
32
38
35
32
33
32
33
32
32
46
43
33
32
34
33
32
33
38
33
32
32
32
32
33
32
34
32
32
33
32
32
32
32
33
41
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
40
33
34
33
42
32
33
32
32
36
32
32
32
32
32
33
32
32
33
32
33
36
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
38
32
33
32
32
32
32
33
32
32
32
32
32
32
34
39
32
32
32
33
32
32
40
42
33
33
32
32
32
33
32
35
34
32
38
32
33
33
32
32
35
33
32
32
32
32
33
33
36
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
34
33
33
32
32
32
32
32
33
32
33
32
33
32
32
34
32
32
33
32
32
34
32
32
37
33
42
43
32
32
33
32
33
33
49
33
32
33
32
32
43
35
33
32
35
32
34
33
33
33
32
32
33
32
33
32
32
36
32
32
32
36
32
32
32
43
41
32
32
34
34
33
33
33
32
32
34
35
33
32
32
32
32
36
32
33
32
32
33
33
32
33
32
33
32
32
32
32
32
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
38
32
33
32
32
33
33
34
38
32
33
32
33
36
32
33
32
33
32
32
32
32
33
34
33
33
33
33
33
33
32
32
33
36
32
38
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
37
33
33
33
32
33
32
32
33
32
33
37
33
32
32
34
33
43
32
32
33
32
34
33
33
42
32
33
32
33
34
32
33
33
33
33
54
34
42
33
37
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
40
32
33
36
32
33
42
33
34
33
33
32
32
32
32
32
32
33
32
35
32
32
33
39
33
33
32
35
33
32
32
32
32
32
33
32
33
32
32
33
32
33
38
33
32
32
33
32
37
32
32
32
32
33
36
32
33
34
33
41
32
32
39
33
33
33
33
34
33
33
33
36
32
33
32
33
37
32
33
32
35
32
32
32
32
33
32
32
34
33
33
38
33
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
33
32
32
33
32
33
32
32
33
32
33
35
32
32
32
33
32
32
33
32
33
32
38
32
46
34
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
33
33
57
33
32
33
32
33
32
32
41
35
33
41
33
32
32
33
32
33
32
32
32
32
34
32
32
32
32
33
37
32
32
32
33
32
34
32
33
36
32
34
32
32
48
33
33
32
32
33
32
34
33
32
32
32
40
32
33
33
33
33
32
33
32
32
32
34
33
32
32
33
32
33
32
33
40
32
32
32
33
32
34
32
32
33
32
32
37
32
35
32
32
32
32
33
32
33
32
32
33
33
33
33
32
33
32
33
32
32
33
33
32
33
32
32
32
32
32
33
33
33
35
32
44
32
32
33
32
38
32
32
32
34
33
32
32
33
32
33
32
33
33
32
34
32
33
33
32
32
32
33
32
32
34
32
33
32
32
32
32
33
33
33
33
32
33
33
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
34
34
33
32
32
33
33
33
32
34
966
32
33
39
32
32
37
34
32
33
32
32
33
32
33
32
32
32
32
34
39
32
32
32
33
37
32
37
32
33
32
33
32
32
33
32
33
32
34
34
34
33
33
32
34
32
33
33
32
32
32
33
32
33
33
32
32
32
33
33
33
32
32
33
32
32
33
32
33
32
32
33
32
34
39
32
33
35
37
2447
33
32
32
33
32
33
32
32
32
32
950
32
32
33
32
33
32
33
33
32
42
32
38
34
32
34
33
33
32
45
32
32
33
32
32
32
33
33
33
32
42
32
36
32
33
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
40
40
46
32
33
33
32
32
33
33
41
32
32
32
33
32
32
32
49
33
32
33
33
32
33
32
33
36
32
44
32
33
32
32
34
33
33
33
32
39
32
33
33
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
41
32
32
33
32
33
39
32
33
32
33
32
32
32
34
33
32
32
33
32
33
32
32
33
51
33
33
35
32
44
34
35
32
32
35
33
42
33
32
42
33
32
33
33
35
33
32
33
33
32
32
32
35
32
32
40
32
42
32
32
32
32
33
32
33
41
32
33
35
33
33
32
32
32
35
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
33
33
50
32
45
32
32
33
32
3823
32
32
33
32
33
33
33
32
32
33
32
32
33
32
34
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
36
33
32
33
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
36
32
39
34
32
33
32
32
33
32
33
32
32
32
36
33
32
32
32
32
33
33
32
33
32
32
33
32
32
33
34
32
32
32
32
33
32
33
33
47
33
32
33
33
32
32
32
33
32
32
36
32
33
32
34
33
33
33
34
41
32
32
33
33
32
32
32
33
33
32
32
32
33
33
36
36
32
33
32
33
33
32
33
33
33
52
32
37
32
33
32
32
33
33
33
33
33
33
32
34
32
32
33
32
34
32
32
33
32
33
42
341
33
32
32
32
32
32
32
33
32
32
54
32
34
32
34
33
32
41
32
41
32
32
33
32
33
32
32
32
32
35
32
32
36
32
33
32
32
32
32
33
33
32
33
41
33
32
32
32
34
33
32
32
33
32
33
32
33
32
32
33
37
34
32
32
33
40
33
32
32
34
33
33
32
32
33
33
33
32
32
32
32
33
33
33
33
33
33
32
33
32
32
33
32
40
33
32
32
32
33
33
32
33
1145
33
36
32
32
33
33
32
32
33
32
32
32
32
33
32
47
32
67
33
32
33
34
32
34
32
33
32
33
32
32
33
32
32
32
39
33
32
33
32
32
33
32
33
32
33
32
44
33
32
32
33
32
33
32
33
33
32
33
33
32
32
32
33
32
35
33
32
33
32
33
33
32
33
33
33
34
32
33
32
32
32
33
33
32
34
32
32
32
35
33
50
32
39
32
34
33
32
33
32
32
42
33
35
32
34
32
33
32
35
33
34
35
32
32
33
32
33
34
32
33
32
33
39
32
33
32
39
33
33
32
33
32
33
34
32
32
32
33
35
32
54
36
32
34
32
32
32
32
33
32
32
32
32
33
33
33
32
33
35
32
33
32
35
32
32
33
32
52
32
32
33
32
52
33
32
33
33
32
33
32
33
33
32
33
32
39
32
46
33
32
33
35
33
32
32
34
33
35
32
32
33
32
41
32
35
33
32
33
32
33
32
33
33
32
33
33
32
33
32
33
32
32
33
32
511
33
32
33
34
33
32
33
33
32
43
38
36
32
32
33
32
34
33
32
33
33
46
32
32
32
32
33
32
32
33
32
33
32
32
46
37
34
34
32
32
37
34
34
34
34
32
43
49
33
32
33
33
34
33
33
34
33
33
33
33
32
41
33
33
34
35
33
32
33
32
33
32
32
33
32
33
33
34
33
33
33
32
34
33
32
33
32
34
33
32
33
32
32
32
32
35
32
33
45
32
33
32
33
32
32
38
32
39
32
32
33
33
33
33
32
32
32
33
33
33
32
32
33
37
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
35
32
32
36
32
32
32
32
33
61
32
33
32
33
32
32
33
33
34
32
33
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
35
32
32
35
32
32
32
32
32
32
33
34
33
32
33
32
32
32
32
33
36
34
36
32
32
36
32
33
33
33
32
33
32
32
48
33
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
49
32
32
33
32
33
32
33
32
32
33
32
33
33
44
37
32
34
33
32
32
32
33
32
32
32
32
33
35
33
36
32
33
32
33
32
32
33
32
33
32
32
39
32
44
32
32
33
45
33
32
33
34
32
33
32
39
32
32
33
32
33
32
32
33
44
32
32
34
32
32
33
32
33
32
32
32
32
33
32
33
33
33
33
32
32
33
33
32
32
33
32
32
32
32
33
33
32
40
32
33
32
32
32
32
32
33
33
33
32
32
32
33
32
37
33
32
34
34
32
37
32
33
33
32
32
32
32
32
33
32
32
32
33
34
32
32
32
32
34
32
32
33
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
44
33
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
44
32
32
33
40
34
32
32
33
33
33
32
32
35
32
33
33
33
33
33
33
32
33
32
33
33
33
33
32
34
33
32
33
32
32
34
32
33
32
32
32
32
33
33
37
32
32
33
32
44
32
33
33
33
33
43
41
38
34
33
33
34
33
34
33
33
32
39
37
32
43
33
33
37
33
36
33
32
32
40
32
33
32
33
32
32
36
32
33
32
32
32
34
33
32
32
35
32
33
39
32
33
32
33
32
33
32
41
32
32
33
32
32
33
32
35
32
32
32
32
34
32
33
32
33
33
32
33
32
32
35
32
33
32
32
33
32
33
35
32
33
32
33
33
32
33
53
33
35
33
44
32
32
32
33
32
32
32
32
33
35
33
32
32
33
32
33
32
32
32
1669
33
34
52
37
32
33
32
33
33
39
34
33
34
33
32
33
32
33
32
32
32
36
33
32
32
33
32
33
33
33
32
32
32
32
33
32
32
32
41
33
38
36
33
32
33
32
33
34
32
33
32
35
32
32
33
49
33
33
32
32
33
41
36
41
33
32
33
33
33
32
34
33
34
33
54
32
32
32
51
43
32
39
32
54
32
33
32
32
33
32
33
32
32
41
32
33
38
32
33
33
34
32
32
32
32
33
36
32
32
32
33
32
33
32
32
33
32
32
32
32
40
34
32
32
32
32
32
33
32
33
33
32
32
35
33
51
32
33
35
33
33
32
32
32
33
41
32
32
32
36
32
33
33
32
33
33
33
32
32
32
32
32
32
33
33
33
33
32
33
32
32
33
33
34
32
32
33
32
34
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
35
35
32
33
33
33
32
32
32
34
33
34
34
32
32
33
32
35
32
33
32
32
33
32
32
32
32
33
34
32
38
32
33
32
32
32
32
38
34
33
32
32
33
33
33
42
33
32
32
33
35
39
47
32
32
32
33
33
41
32
32
33
32
35
2797
32
33
33
32
32
32
33
32
33
35
32
33
33
33
32
32
37
32
33
35
32
32
34
33
33
33
32
32
33
34
33
34
34
33
32
33
33
32
32
35
33
32
33
32
32
33
34
33
32
43
33
33
33
33
32
32
32
34
32
32
32
32
34
32
34
33
32
33
32
33
32
32
33
32
34
44
32
33
32
33
32
33
32
32
50
37
36
32
32
32
32
33
33
36
33
32
32
32
38
32
32
34
32
33
43
32
32
32
33
32
32
32
37
33
33
32
43
32
33
33
33
36
32
33
33
34
32
32
32
32
34
32
36
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
34
33
32
33
34
36
34
33
32
33
33
33
34
32
33
32
33
33
35
33
42
33
32
33
32
40
33
33
33
34
32
32
33
33
32
32
33
32
33
37
33
32
33
33
32
33
32
32
32
32
33
32
32
33
32
33
35
36
33
32
33
34
35
39
32
37
35
33
32
32
33
32
33
32
32
33
33
33
32
34
33
32
33
62
33
32
32
33
32
33
32
32
33
32
33
39
33
32
32
33
33
33
33
32
33
35
33
32
32
33
32
33
32
32
32
32
35
34
33
32
32
33
32
33
33
32
33
36
33
32
32
32
32
33
32
33
33
32
33
32
33
39
32
32
32
33
32
32
36
42
33
33
32
34
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
36
33
33
32
33
32
33
48
32
32
32
34
32
32
33
33
33
37
35
33
33
33
32
35
33
32
37
32
34
33
32
32
32
33
33
33
32
32
33
32
33
32
32
32
33
33
32
33
32
34
45
32
33
37
32
32
32
36
32
33
32
32
33
33
35
32
33
32
32
32
43
33
32
36
33
32
33
37
32
33
32
33
32
32
33
32
32
34
33
32
34
33
32
33
32
32
32
32
50
32
39
33
32
33
32
33
32
32
32
32
33
32
33
40
32
32
32
32
33
33
35
32
33
32
33
44
32
33
34
33
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
34
35
33
34
33
33
33
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
37
33
32
32
32
32
33
32
34
32
32
32
32
33
32
33
33
32
32
32
33
34
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
37
33
33
33
33
32
33
33
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
44
32
33
32
33
32
33
33
32
33
39
33
37
32
33
35
33
37
33
32
32
33
33
33
33
32
32
32
33
39
32
32
33
33
32
33
32
32
33
32
33
33
34
32
32
33
32
33
40
33
33
32
32
32
32
44
32
33
34
34
32
45
38
32
33
32
32
34
32
33
33
33
32
32
34
32
33
32
32
33
32
33
32
33
33
32
33
33
33
40
32
49
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
32
33
32
33
32
33
33
32
33
33
32
33
32
33
32
33
32
52
33
32
33
33
32
32
32
33
32
32
34
40
33
32
33
32
32
35
33
33
33
32
32
32
34
32
32
33
33
33
36
32
32
32
33
32
33
34
32
33
32
33
32
33
32
32
33
33
32
*
*
32
35
33
34
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
33
40
32
36
39
33
32
33
33
33
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
33
36
32
32
32
33
33
38
32
61
32
33
32
32
33
32
34
35
33
32
32
33
32
40
32
32
33
45
36
32
32
33
32
33
33
33
32
39
33
*
34
33
32
33
32
34
47
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
33
33
32
33
32
33
32
32
34
32
33
41
32
32
33
33
32
32
33
32
33
45
33
32
32
33
33
33
34
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
34
32
32
42
54
32
32
32
32
33
32
34
33
32
35
33
33
32
32
33
32
33
32
32
52
32
45
32
32
32
40
33
33
32
33
32
33
33
33
33
39
34
32
33
32
32
33
35
33
33
32
33
32
33
32
43
33
32
33
33
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
39
33
32
32
32
33
32
38
35
41
33
32
33
35
32
32
34
33
32
32
34
32
33
34
32
32
32
34
32
32
32
32
33
33
32
33
32
33
32
33
32
34
33
32
36
32
40
32
32
33
32
32
36
32
33
34
33
33
32
33
42
35
32
32
35
35
41
32
32
32
32
33
32
32
32
39
33
33
45
32
33
32
32
33
35
32
33
32
33
32
32
33
32
33
32
33
33
32
35
32
32
33
32
34
32
33
33
32
33
32
34
32
34
33
32
40
33
34
32
32
33
32
35
33
32
34
33
33
32
32
33
41
33
37
32
36
32
33
32
32
32
33
47
32
33
32
42
42
32
33
32
32
32
32
33
43
32
33
36
33
33
32
32
32
34
32
32
33
32
33
32
32
32
32
33
34
33
32
45
33
32
32
32
32
32
35
42
32
34
32
39
33
34
33
32
32
33
33
34
32
32
33
32
32
32
33
36
36
33
32
38
34
33
59
32
33
32
33
34
32
34
32
32
32
40
36
39
32
33
32
45
32
32
33
33
33
32
33
32
32
34
36
43
32
39
33
32
33
32
32
45
32
33
32
32
32
32
33
32
34
33
33
33
32
33
32
32
33
32
33
32
32
33
32
33
13841
3753
32
37
35
32
41
34
32
33
33
32
33
33
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
34
38
32
32
33
32
33
33
32
33
32
32
33
32
40
34
32
32
32
33
32
33
33
32
32
32
33
32
32
34
32
33
33
32
33
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
35
32
32
42
32
32
32
32
33
34
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
35
33
33
32
33
32
33
33
33
46
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
43
32
33
32
33
32
32
33
61
32
43
32
48
32
32
33
32
33
32
33
32
32
32
37
33
32
32
33
32
37
32
32
32
32
33
32
32
32
33
32
33
33
32
32
32
33
32
32
32
33
32
33
33
32
33
32
32
33
32
32
32
33
33
33
33
32
32
32
33
32
32
33
32
34
32
32
34
32
32
33
32
33
32
33
33
32
32
33
33
32
42
33
38
33
32
34
32
32
32
32
33
32
32
33
32
46
32
32
38
32
33
32
33
33
32
33
45
32
32
32
33
32
33
34
36
32
32
33
32
33
37
32
36
32
33
32
36
32
32
39
32
32
33
32
33
32
32
32
32
33
32
32
36
34
34
32
32
33
39
33
32
33
32
32
32
32
33
32
32
33
32
33
32
35
36
32
32
32
32
36
43
33
32
34
32
32
33
32
33
32
36
32
33
36
32
34
33
32
33
32
41
33
32
33
32
32
32
36
33
33
33
34
32
32
32
33
32
32
33
32
32
32
32
46
32
33
33
32
32
32
33
33
32
40
42
33
33
34
32
32
32
32
33
35
32
32
36
33
32
32
32
32
33
32
36
39
32
33
34
33
42
33
33
32
33
32
33
32
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
38
32
32
32
33
4655
33
32
33
32
32
44
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
36
33
32
32
32
35
43
35
33
33
32
32
32
33
32
32
33
32
36
32
33
32
35
33
34
35
32
32
32
33
35
32
32
32
33
32
32
33
33
34
32
33
33
32
32
33
32
33
32
32
33
37
33
32
32
32
32
38
33
33
34
32
36
32
34
32
32
33
39
38
32
32
33
32
33
32
32
35
32
32
32
38
38
33
33
32
33
32
32
32
33
51
32
32
33
32
39
32
32
33
32
33
33
32
33
32
32
32
32
50
35
33
33
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
32
33
33
34
34
33
34
33
33
33
33
32
33
32
32
34
32
33
32
32
32
32
32
32
33
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
39
33
32
32
32
32
41
32
32
33
32
33
33
32
33
32
42
32
32
32
32
33
32
33
32
33
32
32
33
32
32
33
32
34
36
32
33
33
33
33
43
33
32
33
32
33
33
32
33
37
33
33
32
34
33
36
32
32
33
32
33
37
32
32
32
32
32
32
32
32
33
51
33
32
32
32
33
35
32
32
32
32
33
32
46
36
32
33
32
34
32
33
33
35
35
32
33
33
36
33
34
36
35
32
34
35
32
33
32
33
33
32
39
32
33
32
33
33
40
33
33
33
33
32
33
32
33
33
32
32
33
33
34
32
34
32
33
32
45
32
32
33
32
32
33
32
32
32
33
32
32
33
41
35
32
32
33
32
33
32
46
37
33
32
32
32
34
34
33
33
32
33
32
33
32
48
39
32
33
34
33
32
32
32
32
32
34
36
33
32
33
32
32
33
32
33
32
32
32
32
50
32
32
32
32
33
32
33
33
32
33
34
33
32
32
33
32
40
32
32
32
41
33
34
33
32
32
45
32
33
32
34
32
38
33
32
32
33
33
33
32
41
33
32
32
32
33
41
32
33
32
33
33
35
32
32
43
33
33
32
43
33
32
32
33
32
33
32
32
32
32
33
33
33
47
32
33
35
33
32
32
34
32
33
32
32
32
35
33
32
32
33
32
35
32
32
32
41
33
32
33
32
32
33
32
33
32
35
35
35
33
32
32
33
32
33
32
33
32
32
32
33
38
32
32
32
34
33
32
32
33
42
33
32
32
32
32
34
32
33
32
32
42
32
42
3519
32
33
32
34
37
32
32
33
35
43
33
32
32
33
33
33
32
32
32
32
33
33
33
33
32
33
32
34
32
32
33
34
32
33
35
37
32
35
33
37
32
33
33
32
32
33
32
33
32
32
32
32
32
32
33
33
32
42
32
33
32
32
32
32
33
33
43
32
32
33
32
32
40
32
37
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
40
32
33
33
33
33
32
33
32
33
57
32
33
32
32
39
32
33
32
35
32
32
34
34
32
33
32
33
32
33
43
32
33
33
33
34
32
32
32
34
32
32
33
32
33
34
36
33
32
32
32
34
32
32
33
34
34
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
32
32
32
32
32
32
34
33
32
35
33
32
32
32
33
32
33
33
32
33
33
32
33
32
33
32
32
32
32
33
33
42
37
37
33
32
39
32
32
34
32
33
32
32
33
32
33
34
33
32
33
33
32
33
32
32
33
65
33
32
32
32
32
33
34
33
32
32
33
33
33
32
40
33
32
33
32
45
32
37
32
32
33
32
32
32
32
32
32
32
32
32
34
32
32
32
41
33
32
32
33
32
42
33
32
32
32
33
33
33
33
32
33
34
33
32
32
32
32
43
32
32
32
32
33
50
32
49
32
33
34
33
33
32
32
41
33
32
32
32
32
33
34
32
32
35
33
32
35
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
37
32
32
32
34
33
32
33
32
32
33
34
33
32
32
33
32
35
32
32
32
39
33
33
33
32
32
32
37
33
32
36
36
32
33
32
32
32
32
33
33
32
33
33
33
32
32
33
32
33
32
33
42
32
32
34
33
33
32
35
32
33
32
36
32
32
46
32
32
59
32
33
32
33
32
34
33
34
33
32
33
32
34
33
48
33
33
32
33
34
32
32
32
33
32
36
33
32
33
32
33
33
34
32
32
33
32
32
32
32
32
32
32
32
32
36
32
35
33
43
33
32
33
37
32
33
32
33
32
32
32
32
33
33
33
33
32
33
33
33
32
32
33
32
39
32
32
33
32
33
32
32
33
32
33
32
50
32
37
32
36
33
32
32
32
32
33
329
32
34
32
33
34
32
32
32
33
32
32
32
32
33
34
33
32
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
39
33
37
36
32
32
32
32
32
35
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
34
32
33
32
32
44
32
32
32
33
33
32
33
32
34
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
45
32
44
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
37
32
33
33
36
33
32
33
32
32
33
35
32
33
38
34
34
33
32
34
32
32
34
32
36
32
32
32
40
33
42
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
33
36
33
36
33
33
32
32
32
33
33
32
33
32
33
32
33
39
38
33
45
33
32
32
33
32
33
32
33
33
33
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
33
32
32
32
33
32
32
37
32
38
32
32
33
32
39
32
32
33
37
33
34
32
32
32
33
33
32
32
33
35
32
32
32
33
34
32
39
32
51
34
32
32
32
33
32
33
32
32
33
32
33
32
32
33
35
34
32
32
32
32
32
32
32
32
32
34
32
33
32
32
32
33
33
32
32
32
32
34
39
32
32
48
32
32
34
32
40
32
32
33
32
35
32
32
33
32
33
32
32
32
32
32
33
33
33
33
32
32
33
32
47
32
32
33
33
33
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
42
32
32
37
32
33
32
32
33
32
33
32
32
32
34
33
33
32
39
32
32
36
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
34
33
33
32
33
32
33
33
32
33
36
32
32
33
33
32
32
32
33
32
32
32
41
33
32
32
32
32
40
32
33
32
32
32
33
33
32
32
32
32
33
32
32
33
32
32
35
33
33
32
33
32
33
33
32
34
32
32
32
33
32
32
33
39
34
32
32
32
32
33
32
32
44
32
32
34
33
32
32
33
32
33
32
32
32
32
37
32
32
39
32
32
32
33
32
32
33
33
32
32
32
33
38
32
32
33
32
32
33
35
33
32
32
32
32
33
32
33
32
32
46
34
33
48
32
32
32
33
37
32
32
32
33
32
32
40
32
33
32
33
32
34
32
32
40
32
32
32
32
33
32
32
32
32
36
34
33
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
45
32
33
32
32
32
52
35
32
33
33
32
33
32
33
32
33
35
34
33
32
32
32
32
33
32
33
34
44
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
34
34
32
33
32
33
33
32
33
33
33
32
38
32
32
43
32
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
36
33
33
33
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
33
32
32
33
32
32
37
32
33
32
34
33
32
33
32
33
32
32
33
33
33
32
32
34
32
33
32
33
33
42
33
33
33
33
32
32
32
33
32
32
34
32
33
33
34
32
32
33
33
33
33
32
33
32
33
32
32
32
46
34
32
33
32
40
32
32
33
32
32
33
34
33
35
34
33
33
32
32
33
32
32
32
32
33
43
32
32
32
33
32
32
33
34
33
32
33
33
32
32
32
33
37
32
33
32
33
32
32
32
33
33
32
33
32
34
33
34
33
32
32
33
46
33
33
32
42
32
33
39
32
36
32
33
33
33
32
32
33
32
33
33
32
34
49
33
32
36
43
32
36
40
33
50
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
33
32
32
32
33
32
32
33
32
32
39
33
34
32
32
32
40
38
33
33
32
32
33
32
33
38
32
32
34
33
33
33
34
5136
33
33
32
32
36
33
32
32
37
32
32
32
33
33
33
32
32
33
32
32
32
32
33
32
40
32
32
32
32
36
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
34
32
32
32
39
32
32
32
32
33
33
36
32
32
32
32
33
33
32
33
32
33
32
32
32
32
32
32
33
33
32
32
33
33
33
32
33
32
33
32
32
33
33
33
32
41
32
32
33
32
33
32
32
32
32
33
32
37
32
32
33
32
33
32
32
33
34
37
37
32
32
32
32
32
32
33
32
39
32
33
32
32
33
32
39
33
32
33
33
33
34
32
33
32
32
34
33
35
32
36
32
34
33
36
32
44
33
32
32
32
32
34
36
32
34
50
32
33
33
33
34
32
32
33
32
42
32
32
33
41
32
33
32
32
32
33
35
35
33
33
33
33
32
32
32
49
33
33
33
32
32
32
34
33
32
33
32
33
32
37
32
33
32
32
33
32
44
32
32
33
32
32
32
32
32
32
32
43
32
33
32
32
32
37
34
32
32
33
32
33
33
33
32
38
32
32
33
33
44
39
32
33
32
33
32
32
35
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
38
32
33
32
32
33
51
33
32
36
32
42
37
32
39
32
32
32
32
33
32
32
37
32
33
32
33
32
1208
32
32
33
32
32
33
32
32
32
32
34
32
32
32
37
32
32
39
41
33
33
32
33
32
33
32
35
33
32
32
32
35
32
33
33
32
33
32
37
32
32
33
32
50
32
32
33
33
33
32
32
35
32
33
39
32
32
32
32
32
32
32
32
33
32
33
32
32
38
32
33
33
32
33
32
43
32
32
32
33
38
32
33
33
40
34
39
33
32
32
34
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
33
35
33
33
42
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
34
32
32
32
32
33
32
32
33
32
33
32
32
38
32
33
33
33
32
32
32
32
33
32
37
32
32
33
32
32
32
32
33
32
32
33
49
33
32
33
32
32
32
32
34
32
32
32
32
32
32
33
32
32
37
32
33
32
32
33
33
33
39
34
33
32
32
32
38
34
33
33
32
36
32
32
34
32
33
33
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
39
42
32
38
32
33
33
33
33
32
32
32
33
43
32
39
32
33
33
32
34
34
32
32
34
32
32
33
32
38
32
32
32
32
37
32
32
32
33
33
32
33
33
32
34
32
32
35
32
32
32
33
51
32
32
32
33
32
33
32
32
32
32
33
32
32
32
34
36
40
34
33
32
32
33
32
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
34
38
33
32
32
32
39
36
32
32
32
32
33
32
33
32
33
32
32
33
32
37
32
32
33
32
35
32
32
43
39
34
32
32
32
33
33
34
43
33
32
32
32
32
32
32
37
32
33
34
32
32
33
33
33
32
32
32
32
32
35
32
32
35
32
32
32
32
36
38
33
32
32
33
32
33
32
33
32
33
32
33
34
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
39
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
45
33
33
32
32
38
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
36
33
34
33
32
32
33
34
33
33
32
34
40
33
33
32
33
32
33
33
32
32
32
33
34
33
32
32
32
32
33
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
32
32
33
33
33
32
33
32
33
32
33
32
32
32
32
33
32
34
33
32
32
32
42
32
37
45
32
765
32
32
33
32
32
32
32
33
32
33
34
32
32
32
32
32
32
33
32
32
32
35
32
32
32
32
38
34
32
38
32
33
40
34
32
32
42
39
33
32
32
32
35
33
32
32
32
35
33
32
32
32
32
32
39
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
32
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
39
33
32
34
32
32
32
34
33
32
32
33
32
33
40
32
32
32
48
32
33
32
32
32
32
33
33
32
33
32
34
32
32
32
40
33
32
36
32
33
33
32
39
32
38
33
32
33
32
32
33
32
34
38
33
34
32
33
32
33
38
32
32
32
53
32
32
32
32
33
32
32
32
34
33
32
32
33
32
33
32
38
32
32
33
32
34
32
32
32
32
33
32
33
33
32
33
33
32
32
32
33
32
33
32
32
33
32
35
32
32
32
32
33
39
32
33
35
33
32
33
32
32
32
32
34
33
32
32
32
35
32
32
32
32
33
33
33
33
32
34
33
33
34
32
33
32
32
33
32
32
32
33
33
35
32
37
33
32
33
32
33
32
33
33
33
32
33
33
33
32
33
33
32
32
32
33
32
32
32
32
33
53
32
32
32
33
33
32
32
35
33
32
33
32
32
33
32
33
32
32
33
32
35
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
32
32
32
32
32
32
44
33
32
33
35
32
33
32
32
33
33
33
39
32
33
33
42
33
33
32
32
32
32
32
34
34
32
32
32
32
32
32
43
33
32
32
32
33
33
32
32
32
33
34
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
33
32
40
39
32
32
33
32
32
50
38
67
33
33
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
33
33
33
32
32
33
32
34
32
32
33
32
32
32
32
32
32
34
33
32
33
32
33
32
46
32
33
33
32
47
33
33
33
32
33
32
32
32
32
32
32
32
33
32
39
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
41
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
46
36
32
32
32
33
32
39
32
32
33
32
33
35
32
32
32
33
32
34
32
32
33
32
32
32
32
33
32
33
38
35
32
32
39
33
32
39
32
36
32
32
32
32
34
34
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
34
32
32
32
32
33
34
32
34
32
33
32
32
34
32
33
32
32
32
32
33
32
41
32
32
32
36
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
33
36
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
34
33
32
39
35
33
32
32
32
32
33
32
32
33
32
33
32
39
32
35
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
38
32
33
32
35
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
38
39
32
32
33
32
33
32
36
32
32
32
32
32
32
32
32
32
33
32
34
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
33
34
33
33
33
32
33
33
32
33
32
32
32
32
36
32
33
32
32
33
33
34
32
32
41
32
33
32
32
38
32
32
32
32
32
32
33
32
36
32
32
33
41
34
32
32
33
33
33
32
32
32
32
33
32
32
32
32
32
32
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
32
35
33
32
34
32
33
32
32
35
32
32
33
33
35
33
32
32
36
33
32
32
32
33
32
34
33
32
33
32
32
33
32
32
32
33
33
36
33
32
33
32
32
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
33
33
32
37
32
33
32
32
32
32
33
32
32
32
32
45
32
35
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
39
32
33
33
33
33
36
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
41
32
32
33
33
32
32
39
32
33
32
32
33
32
33
32
32
32
32
33
32
33
41
32
32
32
33
34
33
32
33
34
34
34
32
32
33
33
32
32
32
33
32
33
32
32
257
32
33
32
32
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
45
32
33
48
33
32
32
33
32
38
35
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
34
33
32
32
32
33
32
33
33
32
33
32
32
32
32
33
33
32
32
33
33
32
42
32
32
33
32
33
32
32
32
32
37
32
32
32
32
33
33
32
32
32
33
32
33
32
33
32
32
33
32
34
33
32
37
32
32
32
32
33
36
50
32
37
32
32
32
32
32
32
32
33
32
32
32
32
33
32
36
32
32
32
32
33
42
34
32
32
32
32
32
33
34
32
32
33
32
32
38
32
33
32
32
33
34
37
32
32
34
33
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
38
32
33
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
38
32
32
32
33
32
32
32
32
33
33
32
34
47
33
32
33
34
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
41
32
33
32
33
32
32
33
32
33
32
32
32
33
32
33
32
33
33
32
32
33
32
32
33
32
33
33
39
32
32
33
32
32
32
32
35
32
33
33
32
32
32
33
32
32
32
32
33
33
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
34
32
36
32
33
33
33
32
32
33
32
33
32
32
36
32
33
32
33
33
32
34
32
34
32
32
32
32
37
32
33
40
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
38
32
32
32
32
33
37
38
38
40
33
32
33
32
32
32
32
33
33
38
36
41
33
32
33
32
32
46
32
33
32
32
32
32
33
32
33
32
32
34
32
33
33
32
34
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
34
32
33
40
38
32
34
33
32
33
32
32
33
32
33
32
37
32
32
32
32
33
32
32
32
46
33
32
33
32
46
48
32
33
32
32
33
42
33
32
32
33
32
33
39
33
32
33
32
32
33
33
32
33
32
33
33
35
34
35
33
32
33
41
32
34
32
33
32
32
33
43
36
32
36
34
32
34
33
33
32
32
32
32
33
32
32
32
32
38
34
33
32
41
44
32
33
34
32
34
32
33
33
32
33
32
33
32
33
35
32
33
32
34
35
33
32
32
33
32
38
32
32
33
32
33
32
32
33
32
33
33
32
32
32
37
32
32
32
32
32
32
32
32
38
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
46
32
32
33
32
33
32
32
32
41
33
32
39
33
33
40
32
32
32
32
33
32
36
32
32
32
32
33
33
32
32
32
34
32
42
32
32
33
32
33
32
32
32
32
33
34
32
33
32
48
32
33
32
32
33
32
33
32
32
33
32
44
32
32
32
46
33
32
34
33
34
33
33
33
33
32
34
32
32
32
32
39
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
33
32
33
42
32
32
32
32
32
33
32
40
32
32
32
32
32
37
33
33
32
33
32
40
33
32
33
32
33
32
142
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
44
32
45
34
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
42
32
32
32
33
34
32
33
32
33
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
38
34
32
37
36
36
40
32
34
33
36
35
32
32
32
32
32
32
33
32
32
33
32
32
32
33
33
32
47
32
33
32
34
33
32
33
32
32
33
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
35
33
32
33
32
32
56
32
33
32
32
33
32
33
32
32
33
32
32
33
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
33
33
38
33
32
33
32
32
34
32
32
34
33
32
32
33
32
35
32
32
33
32
33
32
34
32
32
33
33
33
32
32
33
32
39
32
32
32
33
33
32
32
32
32
33
32
33
33
32
33
34
35
41
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
35
32
32
32
33
32
33
32
33
33
36
33
32
32
33
43
32
32
32
33
32
33
32
33
32
32
37
33
32
33
33
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
33
33
32
32
34
32
32
33
32
32
32
33
32
32
33
35
33
32
33
33
41
35
33
32
32
32
33
32
33
32
33
32
35
33
32
32
34
32
33
32
32
41
32
33
32
35
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
39
32
33
35
32
34
33
32
34
32
32
32
32
33
33
32
32
32
33
32
33
32
34
32
32
33
33
32
34
32
33
32
32
33
32
33
35
33
32
33
32
32
33
33
32
33
33
33
32
32
33
34
33
33
33
33
32
33
32
36
32
35
33
32
33
32
32
32
32
33
32
33
32
32
34
32
33
33
32
36
32
32
33
32
32
32
33
32
32
33
32
32
33
33
33
32
33
32
39
32
37
32
34
32
32
33
32
32
32
36
39
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
36
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
43
32
33
32
32
32
33
33
33
32
33
32
33
33
32
32
32
34
32
33
41
32
33
32
33
32
32
32
32
35
32
41
40
32
33
34
34
33
34
33
32
33
32
32
34
32
34
32
32
32
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
33
33
32
32
32
32
33
32
36
33
32
33
32
44
33
32
33
32
33
33
32
32
32
33
33
48
33
41
33
32
36
32
32
33
32
33
32
32
33
32
33
32
33
32
34
33
36
33
33
32
32
32
34
32
33
32
32
32
39
41
33
33
36
33
33
32
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
33
32
33
32
34
39
34
32
32
33
32
43
32
32
33
32
33
32
33
32
32
33
32
33
36
32
45
33
33
32
32
32
32
33
33
32
33
34
33
34
41
32
36
33
32
36
32
35
32
32
33
32
33
39
32
33
32
33
32
44
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
42
32
32
33
45
38
32
33
35
33
43
32
33
32
33
33
32
33
38
32
32
33
40
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
35
32
32
33
32
33
32
33
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
36
34
41
33
32
37
32
32
33
32
38
32
32
32
44
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
32
32
33
33
32
33
35
35
33
32
33
32
33
32
32
33
32
33
34
33
33
34
33
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
36
33
33
32
32
40
33
32
32
33
32
32
32
33
32
32
33
32
32
33
32
33
48
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
36
33
32
33
33
32
33
32
49
32
32
33
32
33
32
32
33
32
33
32
33
32
32
32
33
33
40
32
33
32
33
32
34
32
32
33
32
33
32
32
34
32
33
32
32
33
32
35
32
32
32
32
33
32
33
33
32
32
32
34
32
32
33
33
32
32
33
32
32
39
32
33
33
32
33
32
34
32
32
33
32
34
39
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
32
44
116
33
32
33
32
33
34
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
33
32
44
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
34
32
32
32
32
33
33
32
32
32
33
35
34
33
32
40
32
33
32
39
33
32
33
32
32
32
38
33
36
33
32
37
32
32
33
32
32
36
39
33
32
33
32
33
32
36
32
32
32
32
32
33
36
37
32
32
33
33
33
32
32
32
32
33
40
32
32
32
33
32
34
32
32
33
32
33
32
32
51
32
33
34
32
32
32
32
32
33
33
33
33
32
33
32
32
34
32
33
32
34
33
33
32
33
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
34
32
33
32
33
32
36
32
32
33
32
33
33
39
33
32
49
32
32
33
32
33
32
32
32
35
32
32
39
32
32
32
32
33
32
32
32
42
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
42
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
32
38
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
34
35
36
32
33
33
32
32
147
32
32
36
41
33
32
32
32
32
33
33
37
32
32
37
32
33
32
32
33
32
33
32
32
33
32
33
38
38
33
32
34
33
33
32
32
33
32
33
33
36
32
32
33
39
32
33
32
33
32
32
33
33
33
32
33
32
32
36
32
33
32
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
37
32
33
32
32
37
32
33
32
32
33
666
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
54
32
32
32
33
32
32
38
32
33
32
33
32
32
33
32
404
32
32
32
32
32
32
32
33
32
32
32
33
32
52
32
32
33
37
32
33
32
33
32
41
32
32
33
34
32
32
32
32
32
33
33
32
32
32
33
32
32
33
33
33
34
32
33
32
33
32
33
33
32
33
32
33
35
37
33
32
35
32
34
33
32
33
34
33
33
32
33
33
34
33
32
32
32
33
32
32
32
32
33
32
41
32
33
33
34
33
32
33
34
38
33
36
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
39
32
33
33
34
33
33
32
32
32
40
32
32
32
32
33
36
33
32
32
36
32
37
32
32
32
41
32
43
32
32
32
33
32
32
38
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
37
33
33
33
33
32
32
33
33
32
33
33
33
33
32
35
35
33
33
45
33
32
33
33
32
32
38
32
32
32
33
32
33
32
33
32
32
32
32
33
32
33
59
35
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
34
32
33
33
42
32
33
33
32
33
33
33
32
32
33
32
32
32
32
33
32
33
39
33
32
32
33
32
34
32
32
32
32
33
32
32
33
32
33
33
33
40
32
33
32
33
33
33
33
33
33
32
35
33
32
33
32
33
33
34
33
32
33
32
35
32
32
33
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
34
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
33
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
39
33
32
32
32
33
44
33
32
32
33
32
33
33
32
33
33
33
35
32
32
32
33
32
32
33
33
33
32
33
38
32
32
32
33
32
32
33
32
33
32
32
32
32
46
32
34
32
32
33
32
33
32
32
33
32
35
32
44
34
34
33
32
32
32
32
33
32
33
37
46
32
32
33
32
33
33
32
34
32
33
32
32
33
32
32
33
32
33
32
33
32
34
33
32
33
33
32
33
32
34
33
32
33
32
33
33
33
32
32
33
32
33
33
40
33
34
34
32
36
33
32
33
33
33
32
41
33
33
35
32
32
34
32
32
38
33
33
32
33
33
32
33
32
33
32
32
34
32
33
32
34
32
32
33
32
41
34
32
33
33
38
32
33
33
32
33
32
33
34
32
33
33
33
32
32
33
32
49
32
32
32
32
33
32
32
32
43
33
33
33
32
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
33
35
36
33
34
50
32
32
33
32
32
32
32
33
33
34
33
38
33
33
33
33
32
32
39
33
33
32
33
32
33
32
32
33
32
33
36
35
34
32
33
32
33
33
32
33
32
38
32
32
33
32
33
32
33
32
32
33
32
34
33
32
32
32
33
32
37
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
35
34
32
32
33
32
32
34
32
34
32
33
32
33
33
32
33
32
33
32
32
33
33
35
32
32
33
32
33
35
41
32
33
33
33
41
33
32
35
32
32
32
32
33
34
32
33
32
33
32
37
65
32
32
32
33
32
32
32
32
33
36
32
33
32
33
33
32
33
37
35
44
32
32
32
33
33
32
32
32
33
32
35
32
32
33
32
32
32
32
33
32
33
32
32
49
35
33
32
32
33
32
33
32
32
39
32
34
33
32
32
32
32
32
32
33
33
39
32
32
32
32
33
32
32
33
33
33
33
33
32
34
33
34
33
34
32
34
32
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
33
33
33
33
34
3322
33
32
33
32
32
35
33
33
32
32
36
32
33
32
32
32
32
33
32
32
53
32
33
32
32
32
32
33
33
33
34
32
33
32
33
33
32
32
32
33
32
33
33
32
32
32
32
47
33
33
32
32
33
33
33
32
32
32
32
33
33
34
33
32
32
32
33
33
32
33
32
34
35
32
33
32
32
33
32
40
32
33
32
33
33
32
33
32
34
33
33
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
33
33
33
32
32
33
33
33
32
33
32
32
33
32
33
34
33
33
32
37
32
32
33
32
33
33
32
33
35
35
32
32
32
32
33
33
32
33
35
33
37
32
33
32
39
36
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
38
33
32
33
33
32
33
32
33
34
32
33
36
34
32
32
33
32
33
32
32
35
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
34
32
33
32
33
32
33
32
32
32
32
32
33
32
40
33
32
43
32
32
32
33
32
32
33
32
36
32
42
35
32
41
34
32
33
34
33
33
32
32
32
33
41
32
33
33
33
34
32
33
32
33
33
32
34
32
33
32
34
33
32
33
33
32
33
32
33
33
32
42
34
33
33
32
33
32
33
33
32
36
39
35
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
35
32
33
32
33
32
32
33
32
33
32
32
35
32
33
44
34
34
33
33
33
32
33
32
33
38
32
33
32
34
32
35
33
33
33
33
33
33
32
33
32
32
33
33
33
32
32
1638
32
33
33
32
32
32
33
34
32
33
32
33
32
33
32
32
33
33
33
32
32
32
368
32
33
38
33
32
32
33
34
33
32
32
32
35
33
33
32
34
33
33
33
32
32
32
33
35
32
32
37
33
32
32
32
34
33
33
32
42
32
33
44
32
32
32
33
32
33
32
44
33
32
33
32
32
41
32
33
34
32
33
33
43
32
32
33
32
33
40
32
32
32
33
32
39
36
34
32
32
32
33
33
32
32
11789
1700
41
33
33
32
34
32
34
36
32
32
40
33
32
32
34
33
33
33
34
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
36
32
33
35
32
32
32
36
32
32
33
32
33
32
32
33
32
33
32
33
40
33
36
33
32
33
32
46
32
32
33
33
33
32
32
48
32
33
32
35
33
32
45
33
32
32
32
33
35
32
33
33
33
33
33
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
34
32
32
33
32
34
32
34
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
33
33
34
32
32
32
33
32
32
32
32
33
32
42
32
32
32
32
33
33
32
36
35
33
32
34
32
32
33
33
32
32
36
41
33
32
33
33
33
33
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
33
33
33
32
33
32
33
32
32
32
32
42
32
32
32
32
34
33
32
41
32
33
33
32
32
32
33
32
32
33
32
33
32
32
40
32
33
33
32
32
32
33
33
32
35
32
33
32
32
33
34
33
32
32
38
32
33
32
32
35
32
33
32
51
33
32
33
33
37
34
33
33
36
46
33
32
34
32
32
33
32
35
32
32
33
32
33
32
32
33
32
32
33
35
32
34
33
32
33
32
32
33
32
32
33
32
33
33
32
33
33
33
35
32
36
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
34
32
32
33
32
33
33
32
32
32
32
32
33
32
32
33
33
32
36
41
34
34
32
33
32
33
32
32
33
32
33
32
32
33
42
32
32
32
33
32
33
33
33
32
32
33
34
32
33
32
33
33
32
37
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
50
33
32
34
32
32
33
32
32
32
41
33
32
32
32
32
33
32
33
32
32
43
33
33
33
32
32
32
33
38
32
33
32
33
32
32
35
32
32
33
35
41
32
32
39
32
40
33
32
41
32
32
32
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
32
39
32
33
43
34
33
33
33
33
38
32
32
39
32
32
32
37
35
32
32
33
35
32
32
32
32
32
33
32
32
32
32
33
40
34
33
32
33
41
32
33
32
33
32
33
32
52
33
32
33
32
33
33
32
32
33
32
33
36
34
33
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
34
32
32
33
33
32
33
33
33
33
32
34
32
33
32
32
33
32
33
32
33
33
32
33
32
32
33
33
34
48
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
36
32
32
32
33
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
37
33
32
33
32
32
33
32
35
32
32
33
35
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
33
32
33
33
32
32
32
33
32
34
33
32
33
32
32
33
32
41
33
32
34
32
33
*
32
33
32
34
42
32
32
32
33
32
32
33
31566
21478
11384
1289
32
32
33
32
33
32
38
32
32
33
34
48
32
32
34
32
32
34
32
33
32
32
39
32
33
32
32
38
34
33
32
33
32
33
33
32
33
33
34
33
32
37
32
32
33
32
34
33
32
32
32
46
32
32
33
32
33
32
32
32
32
40
32
33
33
32
32
32
33
35
32
33
33
33
33
32
35
32
33
39
32
34
32
33
48
32
32
32
33
32
33
32
32
33
32
34
32
41
32
32
50
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
33
32
33
35
33
32
32
32
33
33
33
32
32
32
46
34
32
45
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
41
32
33
32
32
33
38
33
32
32
33
32
33
35
33
32
32
33
33
33
32
32
33
32
41
34
32
33
32
33
32
32
33
32
35
42
32
32
34
33
32
45
34
32
33
32
32
32
32
43
32
32
32
32
33
32
33
33
39
33
32
46
44
33
33
39
33
32
32
33
32
33
32
40
34
32
33
32
32
33
34
33
32
32
33
33
33
32
39
32
32
33
32
34
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
35
32
37
33
33
32
37
33
32
32
32
33
32
33
33
32
33
32
33
32
32
37
32
33
32
32
32
48
33
32
36
33
33
33
32
32
32
32
33
47
33
32
38
32
32
33
35
32
33
32
33
33
33
32
56
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
45
32
32
33
33
37
32
32
33
32
33
32
32
33
32
33
32
33
33
33
33
32
36
35
32
34
32
32
33
36
32
32
32
33
32
33
33
32
32
32
33
32
38
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
35
32
33
32
32
38
32
34
36
32
33
33
32
32
32
33
54
32
32
32
33
32
41
33
32
33
33
33
37
32
42
32
33
35
32
39
33
33
32
33
34
32
33
32
32
33
32
33
32
34
33
32
33
34
32
36
32
33
33
33
32
32
33
32
43
32
32
34
32
33
51
32
32
32
34
32
41
33
32
32
32
34
33
32
33
52
33
39
32
33
35
33
32
32
32
32
33
32
32
37
36
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
37
33
33
33
32
32
32
32
33
41
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
33
32
37
39
32
32
34
33
33
32
33
33
33
35
32
32
32
32
32
32
41
32
35
32
33
32
33
33
32
33
32
32
32
32
33
33
50
32
32
33
40
32
38
32
33
32
32
32
32
34
32
32
33
39
33
32
33
32
32
32
32
33
34
32
33
32
33
32
32
33
33
33
36
35
33
32
33
32
32
40
33
34
32
33
32
33
32
32
33
32
38
33
32
33
32
33
32
32
38
33
33
32
34
32
34
33
32
33
33
33
33
33
35
33
32
32
33
34
33
32
34
32
33
32
32
33
37
33
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
32
32
33
40
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
43
32
52
32
32
33
32
33
34
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
33
35
32
32
32
32
32
32
32
32
33
32
33
32
38
33
32
33
33
32
40
32
34
32
33
33
32
37
32
33
34
38
33
35
33
32
33
32
32
33
32
33
42
33
32
32
33
32
32
32
32
38
32
32
32
32
33
32
33
32
32
32
33
33
32
33
32
32
44
32
33
37
44
32
32
33
37
33
33
32
33
51
33
40
32
33
32
33
37
33
32
32
33
34
33
32
32
33
33
33
33
32
32
32
32
43
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
51
33
32
32
45
38
32
32
33
36
33
32
34
32
32
34
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
35
33
32
32
33
32
33
33
32
35
33
33
33
33
34
32
33
37
32
32
39
33
33
33
32
32
33
32
33
33
32
32
33
35
32
32
33
32
33
32
32
42
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
51
33
32
32
33
32
1377
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
33
32
32
32
33
32
33
35
33
32
33
33
34
32
32
32
33
901
32
32
32
33
40
32
32
32
32
34
33
32
32
38
35
33
32
38
34
32
32
35
35
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
43
33
33
33
32
32
33
32
32
32
32
33
32
33
33
32
33
33
34
32
34
33
32
33
32
32
33
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
34
32
32
37
32
34
32
33
35
32
33
32
33
33
33
33
32
33
32
32
33
33
33
32
43
35
33
33
33
38
32
32
33
32
33
32
32
32
32
33
32
40
35
32
33
32
33
32
32
33
32
33
32
34
33
32
34
32
33
32
32
33
32
33
32
32
33
32
39
32
33
38
32
38
32
33
32
32
33
33
33
32
33
32
32
33
32
44
33
32
32
32
32
32
32
37
32
34
32
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
43
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
33
36
32
32
33
33
42
32
32
32
32
33
32
33
32
46
40
34
33
32
32
32
32
33
32
36
33
37
32
32
33
32
32
40
34
33
39
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
33
35
37
32
34
33
33
32
33
32
33
32
33
32
32
32
41
35
32
33
44
32
33
32
33
32
33
32
32
32
32
39
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
32
32
33
32
32
33
32
32
32
32
32
32
32
35
33
32
32
33
32
35
32
33
32
32
33
32
33
33
33
33
32
37
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
32
32
35
32
33
32
32
33
32
33
34
33
32
32
32
37
33
32
32
32
32
33
32
33
32
32
33
32
34
32
32
32
32
778
32
33
33
33
36
32
33
32
33
36
32
33
34
33
33
33
33
32
33
32
33
32
32
33
40
33
32
35
36
32
33
38
33
32
32
32
32
33
32
33
32
32
32
32
38
32
33
32
32
32
32
33
32
33
32
32
37
32
33
32
33
32
32
32
33
33
32
36
32
32
32
33
39
32
33
32
32
32
32
34
32
32
35
32
32
32
33
34
33
32
32
32
32
33
32
32
32
33
32
33
33
34
32
36
34
35
32
33
32
32
34
32
33
32
33
35
32
33
32
33
33
34
32
33
32
33
33
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
34
34
32
32
35
33
33
32
32
32
33
32
49
32
32
33
32
33
44
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
32
32
33
37
33
33
32
32
32
32
32
32
32
32
33
32
33
35
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
32
32
32
32
33
32
42
32
32
33
32
32
33
36
33
32
33
32
32
33
32
32
32
33
32
32
33
32
32
32
33
32
33
32
58
32
32
33
32
40
33
32
33
32
33
32
32
32
32
33
32
33
34
32
32
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
38
32
32
32
33
32
33
34
33
32
33
32
35
43
32
33
32
33
32
32
32
41
33
35
33
40
32
33
32
33
32
33
40
32
32
32
33
33
32
32
37
33
32
33
32
37
33
33
32
32
36
32
34
32
32
34
32
33
32
33
32
32
32
33
33
37
33
32
32
32
32
36
32
33
33
32
32
34
33
32
37
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
38
33
32
34
32
33
32
32
33
32
33
34
33
32
32
32
32
55
33
33
32
40
32
32
33
32
33
36
32
33
32
32
32
32
40
34
32
34
33
32
32
36
32
33
32
33
32
32
33
32
32
32
33
32
33
32
32
32
32
33
32
38
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
36
33
33
33
32
32
53
32
34
32
32
33
32
33
32
33
32
33
32
32
90
32
33
32
33
33
32
32
36
32
32
33
32
32
32
32
33
32
32
32
40
32
32
33
32
33
32
32
33
32
32
35
33
33
33
33
32
33
32
33
32
32
34
33
32
33
33
32
32
34
32
33
32
33
33
32
33
32
33
32
33
32
45
33
35
33
32
32
33
33
33
32
33
37
32
32
32
33
32
33
32
32
32
32
32
32
45
32
34
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
35
33
33
32
33
32
33
32
33
32
37
33
42
32
33
32
32
32
33
37
32
32
32
33
32
33
32
32
32
32
46
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
34
32
32
33
32
33
32
35
39
33
32
32
32
32
32
33
32
32
32
33
32
32
32
32
36
32
33
36
32
32
32
33
32
33
32
32
35
39
35
32
33
32
32
32
32
33
32
34
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
38
33
32
33
32
36
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
34
32
33
32
33
32
32
33
376
32
32
33
32
32
32
32
33
32
33
45
32
33
32
33
32
49
32
35
33
32
33
36
32
32
33
33
32
33
32
32
32
33
33
32
33
32
32
36
50
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
38
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
41
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
32
32
32
40
32
32
32
33
32
33
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
33
33
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
34
32
32
32
33
32
56
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
33
32
32
33
33
32
33
32
32
33
32
33
33
32
32
32
32
32
32
33
32
32
32
32
32
33
32
32
32
32
33
32
33
32
38
32
32
32
32
33
32
32
32
32
33
35
32
68
32
41
32
33
32
32
32
33
33
32
34
32
32
34
32
33
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
32
34
33
32
32
33
32
33
71
32
32
32
33
32
33
33
32
33
32
34
32
32
32
32
35
32
41
33
42
33
32
32
32
32
33
36
33
33
35
33
41
33
32
32
33
32
33
32
33
32
32
33
32
34
32
34
32
32
34
32
32
33
32
33
32
33
32
32
34
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
33
32
41
33
32
32
33
32
33
32
32
33
32
41
34
35
33
32
32
33
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
41
32
33
32
32
33
32
40
32
32
33
32
33
32
32
34
33
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
43
32
33
32
33
32
32
33
32
33
34
32
34
32
33
32
32
32
32
33
32
33
33
47
32
32
36
32
32
33
32
32
32
32
32
32
32
32
33
33
*
32
40
33
33
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
34
32
32
32
32
39
33
32
33
33
32
32
32
32
32
32
33
32
33
32
42
32
32
35
32
33
32
32
33
34
33
32
32
32
32
33
32
32
4356
32
33
32
33
33
32
32
32
33
32
32
33
32
34
34
32
33
33
36
32
32
33
33
32
32
33
32
32
32
32
33
41
32
32
32
32
32
33
32
33
33
32
33
33
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
39
32
39
37
32
33
35
33
32
33
33
34
33
32
33
32
32
32
32
33
32
35
32
32
33
36
33
32
33
32
35
33
32
32
33
32
35
32
32
32
47
39
32
33
32
32
32
32
33
33
41
33
32
33
32
32
32
32
34
38
33
32
32
33
32
33
32
32
33
32
33
32
32
35
32
32
32
33
33
34
33
32
33
32
32
33
32
33
32
32
33
32
38
45
33
33
40
33
32
33
32
32
32
32
32
32
32
32
32
33
32
33
38
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
36
32
32
33
36
32
32
32
32
32
33
32
32
33
32
34
32
39
32
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
33
36
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
37
33
32
32
33
32
37
34
32
33
32
33
32
32
33
32
35
41
34
32
32
32
34
33
32
33
33
46
34
32
32
32
32
33
32
33
32
32
35
34
33
32
32
33
32
33
33
33
41
32
46
32
33
33
37
36
32
33
32
32
33
32
33
32
36
51
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
34
36
32
39
33
32
32
32
32
33
32
32
32
41
33
42
32
33
32
33
32
32
32
32
33
32
35
32
32
33
32
32
33
32
33
32
32
33
33
33
32
33
40
32
33
35
32
33
32
47
32
32
32
32
33
39
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
44
34
32
33
32
33
33
33
33
32
32
33
32
33
32
32
32
36
34
32
32
36
32
33
34
32
33
32
33
32
33
33
33
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
34
32
32
33
32
33
34
36
32
37
34
32
32
32
36
33
32
32
32
32
33
32
32
40
32
33
32
32
32
32
32
34
32
32
32
33
32
32
32
32
32
32
35
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
33
32
32
34
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
33
35
32
32
33
59
33
32
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
36
32
32
32
32
33
32
32
32
33
33
33
32
33
32
32
34
32
33
32
32
33
32
32
33
32
33
34
33
32
32
32
36
35
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
34
33
32
32
32
32
33
33
32
32
32
34
32
32
32
32
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
32
34
32
32
34
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
36
32
32
32
32
33
32
32
32
32
32
32
43
33
32
32
35
52
33
41
32
34
32
33
32
32
37
32
40
32
32
33
32
32
33
32
33
33
32
33
32
36
32
32
33
32
33
32
32
33
37
32
32
36
33
32
32
32
34
33
32
33
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
35
33
32
33
32
32
27802
17708
7616
32
32
33
32
33
32
32
33
32
36
32
32
33
33
37
32
33
32
32
33
33
32
32
32
33
33
34
33
32
32
34
35
33
32
32
32
32
33
32
35
33
32
33
32
32
32
32
33
32
33
37
32
31
33
32
32
44
32
33
32
32
32
32
32
32
33
40
32
34
32
32
33
33
32
32
33
36
32
34
36
34
32
32
33
32
32
33
39
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
35
32
33
32
32
32
32
39
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
35
32
33
32
33
33
32
32
36
32
32
32
33
33
32
33
32
33
36
34
33
32
32
32
34
32
34
33
33
32
39
32
45
32
32
48
32
38
32
32
32
32
33
32
32
33
32
32
42
32
34
33
32
41
32
33
32
32
32
33
38
32
32
32
32
33
33
32
33
33
33
33
32
32
32
33
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
44
32
33
33
33
32
32
33
32
33
39
32
33
32
33
32
32
32
32
32
32
33
33
32
33
33
32
33
32
32
32
32
33
32
36
32
36
33
32
32
32
33
32
32
32
34
32
32
32
32
32
32
40
32
32
32
32
33
33
32
33
32
33
34
32
41
38
32
33
40
33
32
32
37
32
39
32
33
33
32
300
32
32
33
32
37
32
32
33
32
33
32
32
33
37
33
33
32
32
32
32
32
32
33
32
33
32
32
36
32
32
36
32
34
32
32
32
32
33
36
32
37
32
33
32
32
33
32
33
32
32
33
40
33
33
32
33
32
32
32
32
33
33
33
33
32
32
32
37
32
32
33
32
33
33
32
33
33
32
32
35
33
32
32
32
32
35
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
58
33
32
33
32
32
33
42
32
32
32
34
32
34
44
32
32
32
32
32
32
33
32
32
32
32
32
32
43
39
38
42
40
32
33
32
34
32
32
33
32
33
33
32
37
33
33
32
32
32
32
33
32
40
32
32
33
33
32
33
32
33
34
32
33
38
33
33
32
33
32
33
32
32
33
40
32
35
32
32
32
32
32
32
36
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
34
33
37
41
33
32
33
36
32
32
32
32
36
33
32
33
33
33
32
38
33
32
32
32
33
32
32
34
32
33
32
33
33
32
33
33
32
38
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
38
32
38
32
32
34
32
33
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
34
32
32
32
32
33
32
32
33
32
32
32
32
37
32
32
32
32
33
33
35
34
41
43
32
32
32
32
32
32
32
33
32
41
32
33
32
32
32
32
34
32
42
43
32
33
32
32
33
32
33
45
32
33
32
34
32
32
33
34
32
38
32
32
35
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
42
42
32
33
32
32
32
32
33
33
37
33
32
42
32
32
32
33
33
33
34
33
32
33
32
32
36
32
33
32
32
33
32
33
32
32
37
32
32
32
32
40
32
32
37
32
33
32
32
33
32
33
32
33
34
32
33
32
32
32
32
33
33
32
37
32
35
32
33
32
32
32
32
33
32
32
33
32
34
33
32
33
33
32
33
36
33
34
32
33
32
33
32
32
32
32
33
32
32
36
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
32
35
32
33
32
33
32
32
32
32
33
32
43
33
32
32
33
32
32
32
32
32
32
33
32
32
33
34
33
32
32
37
32
33
32
38
32
35
33
33
32
33
32
33
33
32
33
34
33
32
32
41
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
35
32
33
32
33
32
32
32
32
32
33
35
32
32
33
36
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
34
32
35
32
32
33
32
32
52
32
33
32
33
32
41
33
32
32
32
32
33
32
32
32
38
32
32
33
32
33
32
32
33
35
33
32
32
33
32
32
32
32
33
32
32
32
32
36
33
32
33
32
32
34
32
33
32
33
33
32
32
32
32
32
33
32
32
32
32
33
33
32
32
32
32
43
33
32
32
33
33
33
32
41
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
34
38
34
32
32
48
33
33
32
33
34
32
33
32
32
33
39
33
32
35
33
32
33
37
32
32
35
32
41
33
32
34
33
32
33
32
32
32
32
32
33
32
32
32
33
33
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
36
32
32
37
33
33
32
35
32
33
32
32
33
32
33
32
36
38
34
33
35
39
34
34
32
32
33
33
32
32
32
33
34
32
33
32
33
33
32
33
32
32
32
32
32
32
32
32
33
32
33
32
32
33
33
32
32
32
33
33
35
33
32
33
32
32
32
32
32
32
32
32
50
33
32
39
32
32
32
32
33
32
32
32
32
33
33
33
33
39
33
32
33
33
34
33
32
33
32
33
32
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
34
32
33
33
49
32
32
33
35
32
33
42
33
32
32
32
34
33
32
33
32
34
33
32
33
32
32
32
33
33
32
32
32
32
34
32
32
34
32
33
32
33
33
42
32
35
33
32
32
32
32
32
39
32
32
34
33
32
34
32
32
32
32
33
33
32
32
32
33
32
34
32
32
33
33
32
32
32
32
32
32
32
37
32
32
33
33
32
32
32
33
42
32
32
32
33
32
32
34
32
33
32
32
32
32
33
32
33
32
39
33
32
33
32
32
33
34
33
33
32
33
32
33
32
32
34
36
35
33
33
32
37
40
32
33
33
32
32
32
33
32
32
36
32
33
32
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
33
33
32
32
32
33
33
32
36
33
33
32
32
33
34
32
32
33
32
32
32
32
33
32
32
32
32
32
33
32
32
32
33
32
32
43
33
33
32
33
32
34
33
36
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
35
33
32
39
32
33
36
32
33
32
33
32
53
32
32
33
32
32
34
32
32
34
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
37
32
32
32
33
33
32
32
32
33
32
34
36
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
34
32
33
33
32
32
32
41
32
32
32
32
32
32
41
32
32
32
32
33
33
33
32
32
32
33
33
32
33
32
32
38
32
33
32
32
32
32
33
32
37
32
32
32
32
33
32
33
32
32
32
32
33
32
32
34
32
32
39
33
32
32
32
32
32
32
33
33
33
32
38
33
32
33
32
33
32
32
32
32
36
32
36
32
32
32
32
33
32
32
34
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
32
32
32
32
49
32
32
33
32
32
32
33
32
32
33
32
32
34
33
32
32
33
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
33
33
32
34
32
34
47
32
33
34
32
32
32
33
32
33
33
35
32
33
33
32
33
32
32
34
32
33
32
33
32
32
32
37
33
32
34
32
32
33
35
33
32
32
35
32
33
32
33
34
32
32
32
32
32
33
32
38
33
32
37
32
33
34
32
32
32
33
38
32
32
32
42
32
33
32
33
33
32
32
32
33
32
42
32
32
32
35
33
32
33
32
34
33
32
33
32
33
32
32
32
32
32
33
34
32
32
32
32
32
32
33
32
32
33
32
33
32
44
33
32
34
32
32
33
34
32
32
33
32
33
32
33
34
32
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
32
32
32
32
32
32
33
32
35
33
32
34
33
33
32
32
33
32
32
34
34
32
32
33
32
33
32
32
32
32
32
32
32
34
32
32
32
33
32
33
32
32
32
34
33
32
32
32
32
32
32
33
32
33
41
32
34
32
33
32
33
32
32
34
39
33
32
32
32
32
32
32
32
32
32
33
32
33
33
33
33
36
33
32
33
32
33
36
33
32
32
36
32
32
32
33
32
33
33
32
33
32
*
*
55
33
37
32
33
32
32
33
32
32
32
33
32
32
33
33
32
33
32
32
35
34
32
32
33
32
32
33
35
33
32
33
32
32
32
32
32
32
33
35
32
32
32
34
32
33
34
33
32
32
32
39
33
32
33
32
32
37
32
32
32
35
32
39
32
32
40
33
33
32
32
32
32
33
32
33
32
33
34
34
39
32
32
32
32
32
32
33
49
34
41
32
32
32
37
35
33
32
33
34
32
32
32
33
32
35
32
32
32
37
33
32
33
32
32
32
33
33
32
32
32
40
33
32
33
32
33
32
32
33
32
33
32
32
33
35
32
32
33
35
32
32
32
33
32
32
33
33
59
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
34
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
40
32
33
32
33
32
32
32
32
33
32
32
32
32
1706
32
35
33
32
32
32
33
32
45
32
32
33
32
38
32
32
34
32
33
32
32
32
154
33
32
33
33
32
33
32
34
34
49
42
34
32
32
32
32
37
33
32
33
32
32
41
34
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
33
33
33
33
35
32
32
32
33
32
32
32
32
33
32
32
32
32
37
32
33
32
32
33
32
32
32
32
33
32
33
36
33
32
32
33
32
33
35
34
33
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
32
32
35
32
33
32
32
34
32
33
32
32
32
32
34
32
32
32
39
32
32
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
33
39
33
32
32
33
34
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
36
37
33
32
33
32
32
35
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
32
34
32
33
36
32
33
42
32
33
32
38
33
32
33
32
33
32
36
33
32
32
32
33
33
32
34
32
32
32
35
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
42
32
35
33
32
33
32
33
32
32
33
34
39
32
36
34
32
33
35
33
32
32
33
32
33
32
32
32
33
34
32
32
32
32
41
32
33
32
37
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
36
34
32
32
33
32
32
34
32
33
33
32
33
32
35
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
34
33
32
32
33
36
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
41
32
32
33
32
34
32
32
33
32
33
33
32
36
32
33
38
32
32
32
33
32
33
32
42
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
35
32
32
34
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
32
34
32
33
32
33
33
32
33
32
33
32
32
33
38
33
32
33
34
32
33
32
34
32
32
33
32
35
32
32
33
32
33
32
37
34
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
39
33
32
32
33
32
32
33
32
35
36
35
33
32
32
32
32
32
33
32
32
33
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
41
33
40
33
32
33
33
33
32
32
33
32
33
32
32
32
33
33
33
32
33
33
33
32
33
36
32
33
32
33
32
32
40
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
38
33
32
32
33
32
35
32
32
33
32
33
32
33
38
32
32
32
33
32
32
40
32
33
32
32
32
32
34
32
34
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
33
32
33
32
32
46
37
33
32
33
32
34
34
36
33
32
32
32
32
40
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
34
32
32
32
33
33
38
40
42
32
33
33
32
34
32
33
32
33
32
33
33
32
33
32
33
32
32
33
35
32
33
33
33
32
32
32
36
33
40
32
32
32
33
32
32
33
32
32
35
34
32
32
33
32
33
32
32
33
33
33
32
33
32
32
33
32
32
33
32
33
33
32
38
32
33
32
33
32
32
32
32
33
33
32
33
33
33
32
32
32
33
33
32
32
32
32
33
32
36
32
32
33
33
32
32
33
32
32
33
33
32
33
32
33
32
32
33
37
33
32
32
38
32
35
32
33
32
32
33
32
32
33
32
32
32
32
36
32
33
32
32
32
33
33
32
33
35
32
33
33
33
32
32
32
32
33
36
32
36
32
33
33
32
32
32
34
32
32
33
32
33
33
33
32
32
32
34
33
32
40
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
45
40
32
32
32
32
33
32
32
33
32
33
40
32
32
32
33
40
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
32
32
32
33
35
32
33
32
33
32
37
33
32
33
32
32
33
32
37
32
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
34
33
32
32
32
33
32
32
33
32
35
32
32
33
35
33
32
32
32
32
33
32
32
32
33
33
33
32
32
32
33
32
32
32
36
33
32
32
39
41
33
32
32
32
32
33
32
32
32
32
32
32
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
35
32
33
32
32
34
32
33
32
32
32
32
33
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
32
32
33
34
32
32
32
34
34
32
34
32
33
32
49
32
32
33
32
32
33
33
33
39
32
37
32
33
33
32
32
32
33
32
33
32
32
33
32
43
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
34
32
32
40
41
33
32
32
33
32
33
39
32
33
32
33
32
32
32
32
36
33
32
32
32
33
34
32
34
32
33
32
33
32
32
35
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
34
33
34
34
32
34
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
40
32
34
32
32
32
32
33
32
32
32
32
34
34
32
32
34
32
33
32
32
32
33
35
32
32
32
33
33
34
41
32
42
32
40
33
32
33
32
32
32
32
33
32
35
32
32
33
32
32
32
32
33
33
32
32
32
32
42
32
32
32
33
32
49
32
32
34
32
32
33
32
33
33
32
33
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
50
33
32
33
32
32
34
32
36
33
32
33
32
33
33
41
33
32
33
32
32
42
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
32
33
41
35
32
33
32
32
32
32
33
32
38
33
32
33
32
32
50
32
33
32
32
32
32
33
32
32
32
32
33
32
32
34
32
32
32
33
32
32
33
32
44
32
32
33
32
33
34
32
38
32
33
32
32
33
32
33
32
35
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
34
32
42
32
32
32
32
33
32
32
32
32
33
41
32
32
32
33
34
32
37
32
33
32
32
32
32
33
32
32
32
32
35
32
35
33
37
32
32
32
32
32
34
32
35
32
33
33
32
33
32
34
32
32
33
32
32
32
32
32
32
35
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
34
33
32
32
32
35
32
32
40
36
319
35
32
32
33
32
32
33
32
32
41
32
33
43
32
32
32
33
32
32
33
42
33
32
32
32
32
38
32
32
33
32
34
32
32
32
32
33
32
32
35
32
33
33
32
33
32
33
32
32
32
33
32
32
32
32
32
33
34
32
35
32
35
33
32
32
32
33
32
32
38
32
32
32
32
32
33
34
32
32
32
41
32
32
33
33
32
33
32
35
33
32
32
32
32
32
32
33
36
33
32
32
32
32
42
32
32
33
32
33
33
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
34
32
37
32
32
33
33
32
33
35
33
33
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
39
32
32
32
32
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
34
32
33
34
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
35
32
32
32
32
33
33
33
35
32
33
32
33
32
32
32
32
33
32
36
32
39
36
32
33
32
32
43
33
32
32
32
32
32
32
32
38
33
32
32
33
32
33
32
32
32
39
33
32
33
32
32
32
35
33
42
32
35
32
33
32
32
32
32
33
45
32
46
32
48
32
32
34
32
35
32
34
33
32
43
32
32
32
34
33
32
32
32
32
35
32
33
32
32
33
32
33
32
33
33
33
34
34
33
33
33
33
33
32
33
34
39
32
32
33
33
41
33
33
32
33
33
32
33
37
32
32
47
33
33
33
32
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
36
34
32
39
32
32
33
32
32
32
32
32
38
33
33
32
32
32
33
33
40
32
32
33
33
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
33
32
34
35
33
33
32
33
50
33
32
32
32
32
33
32
40
32
49
33
32
38
32
32
32
32
33
33
32
33
32
33
33
32
33
32
33
32
32
34
32
36
32
33
34
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
35
32
32
33
32
35
32
32
33
32
33
32
32
34
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
43
32
32
33
32
33
43
32
32
32
32
32
36
33
32
33
32
33
32
32
32
37
33
32
48
43
32
39
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
37
32
37
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
*
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
34
33
45
32
33
32
33
32
32
34
33
33
32
33
32
32
33
32
33
32
32
32
35
33
32
32
32
32
33
32
33
33
32
55
32
33
32
32
32
32
32
32
33
32
32
32
37
34
24065
13971
3872
32
32
32
34
32
33
33
32
33
38
32
32
32
32
32
35
38
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
35
47
32
33
33
33
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
38
32
32
32
33
38
32
33
32
43
32
33
32
32
32
32
33
32
34
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
36
35
32
33
32
33
32
33
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
33
33
32
35
32
33
32
33
33
35
33
32
32
33
33
33
32
32
32
33
34
32
33
32
32
32
32
46
32
33
33
32
32
32
33
32
35
33
32
33
32
40
32
32
33
32
35
33
32
32
32
33
32
32
32
33
33
32
33
32
32
470
32
32
32
52
32
32
34
33
33
32
32
33
32
33
32
32
32
32
36
32
33
33
32
34
32
32
39
32
32
32
35
34
33
32
32
33
33
33
37
32
32
32
32
42
33
34
32
33
32
32
40
40
32
32
32
33
33
32
32
32
32
33
34
33
33
32
34
32
33
34
33
35
32
32
32
33
33
32
35
33
33
32
33
33
32
33
34
33
32
32
32
32
33
32
33
32
32
32
32
33
32
39
32
32
34
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
32
32
33
34
32
33
32
33
32
33
34
32
33
32
33
32
32
32
32
32
33
33
33
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
32
32
33
32
32
32
32
36
39
33
32
32
32
32
33
32
32
32
32
32
38
35
34
32
33
32
42
32
33
32
32
33
32
33
33
32
33
32
16403
6311
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
45
33
32
34
32
33
32
37
34
36
33
32
33
32
32
32
32
33
32
33
32
34
35
32
33
32
32
33
32
33
32
33
38
32
33
32
33
40
32
33
32
34
32
42
39
32
33
32
33
32
32
33
32
34
32
33
32
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
33
33
32
33
32
34
32
32
33
34
32
32
32
32
32
33
33
33
33
32
32
32
33
32
43
33
32
32
32
33
32
32
37
35
33
34
32
33
32
45
32
33
33
32
34
32
33
32
34
32
34
33
33
33
32
32
32
32
33
32
33
32
32
33
32
33
33
34
32
32
34
32
33
33
32
32
34
33
34
33
33
34
35
36
33
32
32
33
32
33
45
32
33
32
33
33
33
34
33
46
33
33
32
33
32
33
33
34
33
32
32
39
32
33
33
33
36
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
33
34
32
32
36
34
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
34
33
32
32
33
38
32
33
32
32
32
33
32
34
32
32
36
32
33
32
37
33
32
33
32
32
33
32
33
32
36
33
32
35
32
34
32
33
32
32
33
32
33
32
32
32
36
33
33
33
32
32
33
32
33
32
32
32
33
32
32
32
32
32
32
32
33
32
34
33
32
34
32
33
32
34
34
32
33
32
33
32
33
32
32
32
32
32
33
33
32
32
33
34
32
37
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
33
32
32
32
35
33
32
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
32
32
33
36
32
33
32
36
33
33
32
32
33
41
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
33
33
33
32
33
32
33
32
33
45
32
37
32
33
32
33
32
32
33
32
33
48
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
34
33
32
32
32
34
33
32
33
33
32
42
33
32
32
32
33
32
32
32
33
32
32
32
32
40
32
32
32
32
33
32
34
32
32
33
33
33
32
33
32
32
32
32
35
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
35
33
32
34
33
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
35
32
34
32
32
35
32
33
32
32
33
32
33
33
33
32
32
33
32
35
32
32
32
32
33
32
33
32
41
36
32
33
32
32
32
32
38
32
33
33
32
38
32
37
32
32
32
35
33
33
33
32
32
33
32
33
32
32
32
32
33
33
33
33
33
32
32
33
32
35
32
32
33
32
33
34
32
32
32
33
32
33
35
46
32
35
33
33
32
32
32
33
32
32
33
37
33
32
33
32
33
33
32
33
39
32
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
44
32
32
33
32
33
32
32
33
32
33
32
33
32
34
33
32
33
32
32
36
32
33
42
33
32
32
32
32
33
32
32
33
32
33
32
33
34
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
33
32
32
32
32
33
32
32
32
34
32
32
33
32
32
32
34
34
32
32
34
32
32
32
34
32
32
33
32
33
32
33
32
32
33
32
33
32
34
33
32
33
33
44
34
32
32
32
40
32
32
32
32
33
32
33
33
32
33
33
33
32
32
32
32
33
32
33
32
32
37
32
33
32
32
32
43
33
32
33
32
32
33
32
33
32
32
32
32
32
32
41
36
32
33
32
33
32
38
32
32
34
32
33
32
32
33
32
33
32
32
38
32
33
32
33
32
32
36
32
33
32
32
32
32
32
32
33
32
39
33
32
33
32
32
33
32
33
32
33
39
32
33
32
33
32
32
43
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
35
32
32
32
33
32
32
33
32
33
32
32
34
32
32
32
33
32
32
32
33
33
32
32
33
32
33
32
33
32
32
42
32
34
32
34
32
32
33
32
34
32
32
33
32
33
32
32
33
32
51
32
33
32
32
32
33
33
33
32
38
33
38
32
33
34
33
33
32
32
47
32
32
42
33
33
38
38
32
32
32
32
32
32
32
32
32
33
32
32
32
43
37
32
33
34
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
33
32
32
32
33
39
32
34
32
33
32
32
32
34
33
38
32
32
32
33
32
33
52
32
33
36
33
32
33
34
32
33
32
33
32
32
33
32
33
33
32
35
36
33
32
32
43
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
52
33
32
33
32
35
33
32
33
33
32
33
32
33
33
32
32
32
33
32
33
33
39
32
32
33
32
33
34
32
32
32
33
32
32
36
32
36
32
32
32
33
33
32
32
32
32
34
41
33
32
34
33
37
36
32
32
33
32
33
32
34
32
32
33
32
33
32
34
33
32
35
32
32
32
32
33
33
33
33
32
32
32
33
32
32
33
32
33
38
32
32
32
32
32
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
33
33
33
32
32
32
33
32
32
32
32
33
32
35
33
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
36
32
35
33
32
32
36
33
33
32
33
32
32
32
32
33
32
33
32
35
32
32
33
32
32
32
32
33
34
32
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
33
33
32
33
32
32
32
32
34
32
32
33
32
34
32
33
32
32
33
32
33
32
32
34
32
33
32
32
33
32
33
40
33
32
39
33
32
33
32
32
32
32
34
32
32
32
32
33
48
33
32
32
1275
32
33
34
33
32
32
33
33
34
32
32
42
32
36
40
33
32
32
33
32
32
32
32
34
32
33
34
32
32
32
33
32
32
35
32
33
33
33
32
32
32
32
33
33
32
33
32
33
32
32
32
33
33
32
33
32
33
33
32
33
32
32
33
32
33
34
32
32
32
32
32
33
33
32
32
33
33
32
32
32
32
34
32
32
32
32
35
*
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
37
32
33
32
32
33
32
33
33
32
33
32
33
39
32
33
40
33
46
35
32
32
32
32
35
32
33
37
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
35
34
32
33
33
32
33
32
33
32
32
33
32
34
32
32
35
36
32
32
32
32
33
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
33
32
34
32
32
33
32
33
32
37
33
33
33
33
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
39
32
35
32
33
32
32
32
32
33
32
32
38
32
33
32
32
32
33
33
32
32
33
32
32
32
32
32
33
32
32
33
33
32
33
32
33
32
33
32
32
34
32
32
32
38
32
32
32
32
33
32
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
33
33
35
32
33
32
32
32
32
32
35
32
33
32
32
33
32
32
32
34
32
32
32
32
33
33
35
32
33
33
32
33
36
33
33
32
33
33
32
32
32
34
32
32
33
32
33
33
32
32
32
33
32
33
36
32
33
32
35
32
33
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
32
38
32
32
32
32
32
33
32
32
32
32
35
32
33
32
32
32
32
33
32
34
33
40
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
38
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
35
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
39
32
32
33
32
32
32
32
33
33
33
33
32
32
33
33
32
49
32
32
37
32
32
33
32
33
32
32
32
32
38
32
38
32
32
32
32
34
32
32
33
32
33
35
32
33
32
33
32
32
32
32
33
32
32
32
32
33
37
32
32
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
33
33
37
33
32
32
33
32
33
32
32
37
32
33
32
33
32
32
33
32
33
32
38
33
32
33
32
32
35
33
32
32
34
32
32
33
*
*
33
32
32
33
32
32
32
32
32
32
34
32
32
32
33
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
36
34
33
33
33
32
32
32
32
35
32
32
33
32
33
32
33
32
32
33
49
32
33
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
34
32
32
32
42
32
33
32
32
33
32
37
32
32
32
34
36
32
33
32
32
42
32
33
32
32
33
32
33
32
32
33
35
33
32
32
32
32
33
32
33
33
32
32
32
32
34
33
32
32
35
32
32
32
32
32
32
32
32
32
33
32
36
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
35
33
33
32
33
32
35
33
32
32
32
33
32
33
32
32
33
32
33
49
32
33
32
33
32
32
32
32
40
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
92
32
32
33
33
33
32
32
33
32
33
32
32
32
32
35
32
32
32
43
33
32
33
32
32
33
32
33
32
33
33
32
33
35
32
33
36
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
34
36
32
32
33
33
33
32
32
41
32
33
32
33
32
32
33
32
33
35
34
32
36
33
32
32
33
34
33
32
32
32
32
35
35
32
34
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
39
33
38
35
33
32
33
32
33
32
32
33
32
33
32
32
40
39
33
32
32
32
32
33
32
32
32
32
33
42
32
32
32
33
32
10556
472
32
33
33
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
32
36
32
33
32
32
33
34
33
32
35
32
32
33
32
33
32
32
33
36
34
417
32
33
32
35
38
34
33
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
33
32
35
32
32
32
32
33
32
32
32
38
33
32
34
33
32
32
32
33
32
32
33
32
33
32
32
34
36
33
32
32
32
32
33
32
32
34
32
33
32
32
32
32
33
42
33
35
32
34
32
33
32
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
33
33
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
38
32
34
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
32
33
32
33
32
32
32
35
33
33
32
32
33
33
32
32
33
32
33
32
32
32
32
34
33
33
32
32
32
32
33
32
32
33
28866
18776
8626
32
33
33
34
32
38
32
32
33
33
32
32
32
33
32
35
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
33
32
32
33
32
32
32
32
34
33
32
32
32
33
33
33
32
32
32
33
33
32
32
33
41
33
32
32
33
32
33
32
32
33
32
37
32
32
32
33
33
33
33
32
32
34
33
37
32
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
32
32
32
33
32
33
32
32
33
32
34
32
32
32
33
33
32
32
32
32
33
33
32
39
32
33
32
33
34
32
33
33
33
32
32
32
32
33
32
32
33
32
33
40
32
32
32
32
32
32
33
32
32
32
32
32
33
33
32
33
33
35
33
32
33
32
32
32
42
33
32
32
33
42
33
32
32
35
32
37
36
47
32
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
34
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
13551
3458
32
34
32
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
32
32
33
34
32
36
33
33
32
34
33
33
32
32
35
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
34
33
33
32
32
33
33
33
32
651
32
32
33
32
32
32
32
33
33
34
34
32
32
32
33
32
32
32
33
33
32
32
32
32
34
35
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
34
32
33
32
34
32
35
33
32
32
32
34
34
33
33
32
33
32
32
35
32
32
39
32
33
32
32
33
44
33
32
34
32
32
41
40
32
32
32
33
32
35
32
32
33
32
34
33
32
32
32
33
32
32
33
32
33
32
32
39
32
33
33
32
36
51
33
32
33
32
32
33
32
33
32
32
32
37
33
32
32
32
32
36
32
32
33
33
33
35
33
32
32
32
32
33
35
37
32
32
36
32
32
33
32
32
32
32
33
34
33
34
32
32
32
32
35
33
33
34
39
32
33
32
33
11755
1665
48
32
35
32
33
33
36
32
32
33
33
32
43
32
32
33
32
33
33
32
33
34
33
40
32
32
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
34
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
33
33
33
32
32
32
32
33
32
32
48
36
33
36
33
32
32
32
32
33
32
32
37
32
33
33
32
33
32
33
32
32
32
37
33
32
48
32
32
33
32
33
33
32
35
32
33
32
35
41
32
33
34
36
32
32
32
33
36
32
32
33
32
32
32
32
32
33
48
32
32
32
36
33
32
32
33
32
33
33
32
32
32
33
39
36
33
32
39
32
34
34
32
34
34
33
32
32
51
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
36
34
33
32
32
32
33
34
33
32
35
35
33
32
32
32
32
33
36
33
32
32
32
32
33
33
33
32
32
33
33
32
33
32
32
32
32
35
32
33
32
32
32
37
33
32
33
32
32
33
32
33
32
32
33
32
37
32
32
33
34
33
32
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
33
34
32
32
35
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
33
32
46
32
34
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
35
34
32
34
32
33
33
32
32
32
33
33
35
33
43
33
32
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
37
33
32
32
32
32
32
32
33
32
32
34
36
33
32
32
33
32
33
32
38
37
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
62
36
32
32
33
32
32
32
32
34
33
32
33
32
34
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
41
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
40
40
32
33
32
32
32
34
32
33
50
32
34
32
33
32
32
33
34
33
32
32
33
32
33
32
33
32
32
33
32
35
32
33
40
32
33
33
32
32
32
38
32
36
32
41
32
32
32
33
33
33
32
33
32
32
32
32
36
32
32
39
32
32
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
32
32
33
32
41
32
32
33
33
32
32
32
32
33
32
32
32
40
32
33
33
32
33
32
33
33
32
32
32
38
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
34
32
32
33
32
33
32
32
32
32
38
32
32
32
32
32
32
34
32
32
32
34
33
32
32
33
38
33
32
32
32
32
34
32
33
32
34
33
32
36
32
32
32
32
33
32
47
32
32
32
32
32
33
32
32
32
33
32
45
35
32
32
32
32
32
32
33
32
32
37
32
33
33
32
32
32
33
32
33
32
33
32
32
33
32
35
33
33
40
38
34
33
52
34
32
32
32
32
33
32
33
32
40
32
32
33
32
32
33
32
33
35
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
35
32
32
32
33
33
32
34
32
35
32
32
33
32
32
32
32
34
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
34
33
32
32
32
33
36
32
32
32
33
32
34
32
32
33
42
33
32
32
33
33
33
32
32
33
33
48
32
32
32
32
32
37
34
33
32
32
32
33
32
32
33
32
32
39
32
34
32
32
32
33
32
32
33
32
32
32
32
33
38
33
43
35
32
33
32
32
32
32
37
33
32
34
32
32
40
32
33
32
32
32
32
33
32
32
32
33
33
33
37
34
34
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
34
32
36
32
32
33
32
33
32
38
33
32
33
32
32
33
33
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
34
33
33
33
32
32
34
34
33
32
36
33
32
33
37
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
33
32
33
32
32
32
32
34
32
32
38
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
38
40
32
32
32
32
33
32
34
32
32
34
32
33
33
32
32
32
33
32
33
40
32
32
32
34
32
32
34
32
32
32
33
32
32
33
32
33
47
33
34
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
35
33
32
32
33
33
32
32
32
32
33
32
32
32
32
33
46
32
32
32
32
32
33
32
34
32
32
35
32
32
33
34
33
32
32
32
32
35
33
33
32
32
33
32
33
32
32
33
33
33
34
32
33
33
32
32
32
33
32
33
33
36
32
32
33
32
33
32
32
32
32
33
32
33
42
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
32
33
33
33
32
33
32
32
32
32
32
32
32
32
32
35
32
32
33
50
32
32
32
32
33
33
32
32
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
45
32
38
33
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
32
34
33
32
32
36
36
33
33
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
33
33
33
34
33
32
33
32
32
33
32
33
32
32
33
32
43
32
33
32
32
32
32
33
32
32
32
32
33
32
37
32
32
32
32
32
32
32
32
33
33
32
32
32
32
32
32
33
40
36
33
32
37
32
32
35
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
42
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
32
32
33
32
40
32
32
33
32
33
32
34
32
32
33
32
32
32
32
33
34
33
32
32
33
32
53
32
32
32
32
32
32
32
32
32
33
32
33
32
35
32
32
32
32
32
32
32
33
32
33
32
32
32
32
37
32
32
32
33
32
32
33
32
39
32
35
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
7225
32
32
35
32
33
32
32
32
32
32
32
32
38
32
33
32
33
32
36
34
32
33
32
33
32
32
33
33
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
34
33
32
32
32
33
34
32
32
32
32
32
32
32
36
32
33
43
33
32
32
32
32
33
32
32
32
32
38
36
33
32
32
33
32
33
32
32
33
32
35
35
33
32
33
34
32
33
32
38
32
32
33
32
34
32
36
33
32
33
32
32
36
32
33
32
32
32
32
33
32
33
32
33
32
33
33
34
32
33
32
34
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
33
32
32
33
32
34
32
42
33
33
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
33
34
33
34
33
32
32
33
32
33
34
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
35
33
32
35
32
33
33
34
32
33
33
32
32
32
32
33
32
32
33
36
33
35
33
32
41
33
32
33
32
32
33
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
32
33
43
32
32
33
32
41
32
33
32
37
32
32
34
32
33
32
32
33
32
33
32
32
33
35
33
34
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
37
32
32
32
34
32
32
32
32
32
32
33
32
34
33
32
32
32
33
32
32
32
32
33
32
37
33
32
33
32
32
32
33
32
32
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
39
34
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
33
33
32
33
33
33
32
32
32
32
32
32
41
33
32
32
36
32
32
33
33
35
34
33
35
32
32
33
32
32
34
32
33
33
34
33
33
33
32
32
36
32
33
32
33
34
32
33
32
32
32
32
40
32
33
32
33
32
32
41
32
33
32
32
33
47
33
33
37
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
40
33
32
32
33
32
33
32
34
32
37
33
33
33
35
32
32
32
33
32
32
54
32
33
32
32
32
32
32
32
33
32
32
44
40
33
32
32
32
32
34
32
32
32
32
32
32
33
32
32
32
32
40
32
32
35
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
35
34
49
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
39
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
40
32
32
33
33
32
32
32
32
33
35
32
32
32
33
32
32
38
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
34
33
32
34
32
32
32
32
33
32
32
33
33
39
32
32
32
32
32
41
33
32
32
33
32
33
32
32
33
32
32
36
34
32
32
33
32
32
32
32
32
34
35
33
32
48
39
33
32
32
33
32
32
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
32
32
32
49
32
33
33
34
33
32
35
32
32
32
32
34
33
32
33
32
33
32
33
35
32
33
32
33
33
32
32
39
33
32
46
32
35
32
32
33
44
32
33
32
33
32
32
33
32
38
32
33
32
39
33
32
32
32
32
33
32
40
40
32
32
40
33
32
32
32
32
34
32
36
32
32
32
32
33
34
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
37
32
33
32
34
33
32
35
35
34
33
32
33
32
32
32
32
33
32
33
32
32
32
32
42
32
32
32
32
33
33
39
32
32
32
32
33
32
38
33
32
33
48
32
33
32
33
32
32
32
34
33
32
33
36
32
33
32
33
32
37
32
32
32
32
33
33
32
32
33
33
42
32
33
32
35
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
34
33
34
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
33
32
32
33
33
32
33
32
32
32
32
39
32
32
32
32
45
32
32
33
32
32
32
33
32
32
33
32
33
35
32
32
32
33
32
32
32
32
33
36
33
32
32
33
32
33
33
32
34
33
33
32
32
34
32
33
32
32
32
32
33
33
33
32
32
32
36
33
33
32
33
32
33
32
32
32
32
36
33
32
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
36
32
33
32
33
32
32
33
32
48
32
32
32
33
32
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
38
33
32
32
33
32
33
32
33
32
32
32
32
36
32
34
33
32
33
32
33
33
32
32
33
32
33
32
32
32
33
32
32
33
32
32
32
32
34
32
35
33
32
32
32
33
32
33
33
32
33
32
33
32
32
33
34
33
32
41
33
32
33
38
36
32
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
33
32
32
32
41
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
38
32
32
43
32
32
32
34
33
32
35
33
32
33
32
32
32
32
32
33
32
33
33
35
32
37
32
32
33
42
33
32
32
33
32
35
32
46
32
32
33
32
47
32
32
33
32
35
32
32
36
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
32
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
34
33
32
33
33
32
32
32
32
32
32
33
32
33
41
32
32
32
34
32
32
33
32
32
32
32
41
32
32
35
32
35
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
33
33
32
32
33
32
34
32
33
32
32
33
32
35
32
32
33
33
33
33
32
32
32
33
32
32
32
32
33
32
34
32
32
32
32
33
33
32
33
32
33
32
33
33
34
35
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
95
32
33
34
33
32
34
32
32
33
32
33
32
32
34
38
33
32
32
32
32
33
33
34
33
32
34
33
33
32
35
33
32
41
33
32
32
32
33
32
32
34
32
33
32
32
33
32
33
32
33
34
32
32
32
33
32
33
33
32
35
33
43
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
50
32
32
40
36
32
32
32
32
32
32
33
33
33
33
39
33
33
32
33
32
33
32
36
32
32
33
32
32
33
32
32
32
33
33
32
32
33
34
32
33
33
32
33
37
32
33
32
33
41
32
32
32
33
33
32
32
32
33
35
33
32
39
33
32
33
33
34
32
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
33
32
32
32
36
32
32
33
32
32
32
32
32
32
33
33
33
32
43
32
32
33
33
32
33
32
33
32
32
50
32
33
32
32
32
32
33
33
33
32
32
37
32
38
34
32
32
32
34
32
32
33
32
32
32
32
32
32
33
32
33
33
39
33
32
33
37
32
33
32
33
32
32
32
32
33
35
41
36
32
32
32
32
33
38
32
32
33
33
32
33
32
33
32
33
32
32
33
32
32
33
38
33
32
32
33
32
33
32
33
33
32
33
33
33
49
32
33
32
33
32
32
33
44
33
35
32
32
32
32
32
35
33
32
33
32
33
32
32
33
32
33
32
45
33
33
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
41
41
35
32
33
32
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
39
32
32
33
32
32
32
32
41
32
33
32
33
33
32
33
32
32
33
32
33
33
32
34
32
33
32
33
32
32
33
43
33
35
32
32
32
34
32
32
45
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
32
34
35
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
32
32
32
35
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
33
32
32
35
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
35
32
35
32
32
33
32
32
32
32
33
233
33
32
32
33
32
32
32
32
34
32
33
33
32
32
32
33
34
32
32
32
33
37
32
33
32
39
32
32
32
32
33
32
35
32
32
32
32
33
32
32
33
33
33
32
32
32
37
32
32
32
33
32
33
33
33
32
32
33
36
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
35
32
41
33
32
33
33
32
34
32
33
32
32
33
36
32
32
32
33
33
32
32
32
33
32
33
36
32
33
32
32
32
32
34
34
33
32
32
33
32
33
36
32
32
33
33
32
34
32
33
32
32
33
32
32
32
32
458
32
32
33
32
33
34
33
32
32
33
32
32
32
32
34
32
32
32
33
32
32
33
32
32
40
32
33
32
32
33
32
33
32
32
33
32
34
32
46
32
32
32
33
33
32
32
53
32
33
32
32
33
41
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
42
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
36
32
32
32
32
33
32
32
33
33
32
32
32
32
32
34
36
32
33
34
35
33
33
32
32
32
33
33
32
32
32
32
33
33
37
33
32
34
32
32
32
33
33
32
33
33
32
32
32
33
32
32
32
32
36
32
32
32
32
32
32
32
32
32
32
32
33
34
32
33
32
33
32
32
36
32
33
32
32
33
32
33
37
32
32
32
33
36
32
32
32
32
32
32
32
33
32
32
33
32
32
33
32
36
32
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
32
74
37
32
32
33
32
32
32
32
33
32
32
32
36
37
32
32
33
32
36
44
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
38
34
33
34
32
37
33
33
32
32
32
32
33
32
32
32
32
33
34
34
33
2175
33
34
33
33
32
33
32
37
32
32
33
32
33
40
32
32
32
35
32
32
32
39
32
32
32
32
33
33
33
33
33
32
33
32
33
46
32
33
32
33
33
35
33
32
33
32
32
32
32
33
32
33
32
32
33
32
37
33
32
32
32
33
32
32
32
32
37
32
32
34
33
33
35
33
32
36
33
32
33
33
32
38
32
33
32
32
32
33
40
32
33
32
33
33
32
45
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
34
32
35
32
32
32
50
33
32
32
32
32
33
36
33
33
32
33
32
41
32
32
33
32
33
32
32
33
32
35
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
33
33
33
32
33
32
33
32
32
42
32
33
36
32
34
32
33
33
32
32
32
33
33
34
32
32
33
37
35
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
47
37
48
32
33
32
33
41
32
33
32
33
32
32
32
32
33
32
32
32
36
33
32
33
33
32
33
32
33
32
32
33
33
33
33
34
32
37
33
32
32
32
32
33
32
33
32
44
32
32
51
34
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
35
70
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
33
32
32
32
32
32
33
33
32
32
32
33
32
32
33
33
32
33
32
33
32
32
49
42
33
32
32
32
35
33
32
32
32
32
40
33
33
33
33
33
32
33
32
32
33
33
33
32
32
32
32
33
32
33
32
45
33
32
33
32
34
32
32
33
32
32
33
32
33
32
41
34
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
33
34
33
32
33
33
32
33
34
33
32
32
33
32
33
32
32
33
32
32
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
32
33
32
32
32
33
38
32
34
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
45
32
34
32
32
33
32
33
42
32
32
33
33
32
32
32
32
37
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
36
32
32
40
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
35
32
32
32
32
32
32
33
32
41
42
32
33
33
32
38
32
33
32
32
32
32
32
32
32
41
32
32
32
33
32
33
33
32
33
33
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
33
32
32
32
32
40
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
33
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
32
32
38
32
32
32
34
33
33
34
33
32
34
33
33
32
35
32
34
33
42
38
33
32
33
32
32
33
32
33
33
32
32
33
33
32
33
32
32
39
32
33
32
32
32
32
33
33
32
33
32
33
33
32
32
37
38
42
33
41
32
33
32
33
32
32
32
32
33
32
39
32
32
33
32
33
32
32
33
32
39
32
32
33
32
33
36
32
32
32
33
32
32
33
37
34
32
32
32
32
32
33
33
32
32
32
32
33
32
32
34
32
33
33
32
33
32
33
32
32
32
32
32
32
33
32
32
35
34
33
32
32
33
32
32
33
32
32
32
34
32
32
32
33
32
32
33
32
32
33
33
33
33
32
33
32
33
33
32
32
32
35
32
33
32
32
32
32
32
32
32
32
33
33
32
33
33
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
33
32
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
39
33
32
32
32
32
34
32
33
32
32
32
33
40
32
32
33
32
34
42
32
33
32
33
33
33
32
47
34
32
33
32
34
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
33
32
32
34
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
33
32
35
33
32
33
32
33
32
32
32
34
32
32
32
33
32
33
32
33
32
32
32
32
35
32
32
33
32
33
33
33
32
33
40
33
34
32
32
32
35
33
32
32
33
32
33
32
32
32
34
33
32
33
32
32
33
32
33
32
32
47
32
33
32
33
33
33
32
32
33
32
32
33
32
33
34
32
32
32
33
36
33
32
32
32
32
33
33
32
32
32
34
32
32
33
34
33
32
33
32
33
33
32
32
32
32
32
32
32
32
32
34
32
32
32
33
33
32
32
32
48
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
36
33
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
32
33
32
*
32
33
32
32
33
32
33
34
32
52
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
39
32
37
32
33
45
32
33
32
33
32
32
32
32
32
32
32
32
32
33
34
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
35
34
32
33
33
33
32
33
32
32
34
32
32
33
38
33
32
35
33
32
33
34
33
33
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
34
32
32
32
32
34
35
33
32
32
33
32
38
39
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
39
33
33
34
33
32
32
33
32
32
33
32
33
34
33
32
32
32
33
32
33
32
33
34
33
33
33
32
32
36
32
32
33
32
33
33
33
32
33
33
33
40
32
32
34
34
32
33
33
32
32
33
42
33
32
32
33
32
33
43
32
32
33
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
34
32
32
33
32
33
33
33
32
33
32
39
34
32
33
32
32
32
32
33
32
33
32
32
32
33
33
36
32
34
33
33
32
33
33
34
33
32
32
32
32
33
32
33
32
36
33
34
33
32
33
37
32
32
32
33
32
32
34
32
33
34
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
43
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
34
33
32
32
32
33
148
33
32
32
32
32
33
32
32
33
32
34
32
32
33
34
33
32
32
33
35
33
35
33
32
32
33
32
35
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
40
32
33
32
32
33
32
33
32
33
32
32
33
32
38
32
34
32
32
33
32
32
33
32
33
32
33
33
32
32
32
38
32
32
32
35
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
28371
18295
8213
32
34
32
38
32
33
32
32
33
32
33
32
32
32
32
33
32
32
35
32
34
33
33
32
33
32
32
33
32
32
34
32
36
35
32
33
32
33
32
33
35
33
33
32
33
32
33
38
32
33
32
32
32
32
37
40
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
33
33
32
32
32
34
33
32
32
32
33
34
32
32
32
32
32
33
32
32
33
32
39
32
32
33
32
32
32
32
32
32
33
33
32
33
32
32
32
33
33
33
32
32
33
32
32
33
32
33
67
33
32
32
32
32
35
33
33
33
32
33
32
32
32
32
32
32
33
32
32
33
32
35
32
32
32
34
33
32
33
32
32
35
43
33
32
32
37
32
34
32
32
32
32
32
32
42
33
32
32
32
33
35
32
33
32
33
32
32
32
32
33
38
50
33
32
33
33
33
33
32
32
32
33
32
33
33
32
35
32
32
38
33
34
34
35
35
35
34
32
33
32
33
33
32
33
32
33
33
32
47
32
33
32
32
38
32
33
32
32
33
32
33
32
33
32
36
32
35
33
32
33
32
32
33
33
33
32
41
33
33
32
32
32
33
44
32
33
33
33
33
33
32
36
33
32
33
32
33
32
32
36
32
32
32
32
33
32
32
32
32
33
32
33
32
36
32
32
33
32
33
32
32
33
32
33
40
32
32
33
33
32
32
32
39
32
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
34
32
33
33
33
33
32
33
33
32
32
32
33
39
33
32
32
32
32
45
32
33
33
35
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
33
32
33
32
34
32
32
32
32
33
32
33
32
32
39
46
33
32
33
32
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
34
32
33
32
36
32
33
33
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
39
36
32
32
33
32
41
32
32
33
34
35
32
32
33
33
33
33
32
33
37
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
34
32
33
33
32
37
32
33
32
33
35
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
33
32
32
32
32
34
33
32
33
32
33
32
33
32
32
33
33
33
32
32
36
32
33
32
32
32
32
32
32
33
33
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
34
32
32
33
32
33
32
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
34
38
33
32
33
32
32
32
34
32
32
32
32
32
32
32
33
32
33
41
32
32
32
35
32
32
32
32
33
32
32
33
32
33
35
33
33
32
32
33
35
32
33
33
32
33
32
33
33
33
32
32
34
32
32
33
32
33
32
35
32
32
33
41
32
32
32
32
32
33
32
34
32
32
33
35
33
33
38
32
32
33
33
32
32
32
34
32
33
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
10996
901
33
32
32
32
40
33
32
33
32
32
32
32
32
32
46
33
32
33
32
32
35
32
33
32
33
32
32
32
32
35
32
32
32
32
32
32
33
32
36
37
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
34
32
33
32
32
33
33
32
32
32
32
33
34
32
33
33
41
33
32
36
32
32
33
32
33
32
32
33
32
33
32
33
33
369
35
32
33
32
32
37
32
33
32
32
42
45
34
32
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
47
32
32
32
34
32
34
32
32
32
33
32
43
33
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
34
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
36
33
32
32
32
32
33
32
32
33
33
33
40
33
32
32
32
33
33
32
32
32
32
34
32
32
32
33
33
32
32
33
32
32
32
33
32
32
33
32
35
32
32
32
32
33
32
32
32
32
33
32
33
33
32
36
35
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
43
33
32
33
32
34
32
32
33
34
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
34
32
37
41
33
33
32
32
32
36
32
33
33
32
35
32
32
46
32
33
32
32
37
32
33
32
33
33
32
33
32
44
33
32
34
32
34
38
38
33
32
33
32
33
32
32
33
32
32
33
32
32
33
33
32
32
32
39
36
37
32
32
32
33
32
33
32
32
34
39
32
32
34
33
32
33
32
32
33
32
33
32
32
33
32
33
32
50
33
32
32
32
32
33
32
40
32
33
32
32
35
32
33
33
32
33
32
35
32
32
32
32
33
32
32
35
32
36
32
33
33
32
32
32
33
32
32
33
32
38
33
32
33
33
33
32
32
32
32
32
33
33
39
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
32
32
33
32
32
33
36
33
32
32
33
36
32
32
32
32
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
36
33
32
32
33
32
33
32
32
40
32
34
32
35
35
32
33
32
32
34
32
33
32
33
33
32
32
32
33
32
32
33
33
33
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
33
32
33
32
33
32
32
32
34
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
32
32
33
33
36
38
32
34
32
32
32
32
33
33
32
32
32
32
32
33
32
32
32
32
33
38
32
33
32
33
32
32
33
32
33
33
31
33
32
32
42
33
32
32
32
32
33
32
32
32
33
33
39
32
33
58
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
40
33
32
32
33
32
34
32
32
33
34
33
32
35
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
34
34
33
34
32
32
32
34
32
32
33
32
36
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
32
37
33
32
32
32
33
32
32
32
34
33
32
32
32
32
33
34
32
32
32
36
32
33
32
32
45
33
34
33
32
33
32
33
32
32
33
32
34
32
33
32
32
34
33
33
34
32
32
32
33
34
32
32
32
33
32
32
33
32
32
33
33
35
32
32
33
32
33
32
32
32
33
36
32
32
32
44
34
33
33
32
32
32
33
32
33
35
32
33
32
33
35
33
32
32
33
32
32
33
38
33
32
32
32
32
48
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
36
32
32
32
33
32
32
33
32
33
33
32
33
32
38
32
39
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
*
33
32
32
32
32
38
32
33
32
32
32
33
33
37
32
32
32
33
33
38
39
32
33
32
33
32
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
33
32
32
32
42
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
32
32
33
32
32
32
32
32
32
32
32
37
33
34
33
34
32
33
32
33
36
32
32
32
33
36
37
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
34
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
33
32
33
33
32
32
32
33
32
32
36
32
33
32
32
33
32
33
32
45
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
33
32
32
32
38
33
34
33
32
32
33
32
33
33
32
33
37
32
32
32
34
32
33
32
32
13564
3470
33
32
32
34
32
33
32
42
32
32
33
35
33
32
32
33
32
33
32
32
33
32
34
32
32
32
32
47
32
32
33
32
33
32
32
32
32
32
38
33
32
32
33
32
33
32
35
33
32
33
32
32
35
32
32
34
32
32
32
*
33
33
32
32
33
32
33
33
32
32
32
33
39
32
32
32
33
32
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
33
33
33
33
32
32
33
32
33
32
32
32
32
32
32
32
32
34
33
32
33
32
32
32
32
33
44
32
32
33
32
33
32
32
32
33
32
32
33
32
33
32
32
34
332
33
33
35
33
32
33
38
34
32
32
32
33
33
33
42
33
32
33
36
32
38
32
37
32
32
37
32
33
43
33
34
32
37
32
35
32
32
32
33
39
32
32
32
32
34
32
32
32
33
33
32
33
32
32
33
32
33
32
32
32
34
33
32
34
33
32
33
32
32
32
32
33
33
33
32
32
33
32
40
32
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
33
33
32
33
32
38
35
32
32
32
40
32
33
32
32
33
33
32
32
32
33
32
32
33
34
33
32
33
32
32
33
32
33
32
97
33
32
34
32
32
33
32
34
38
32
32
32
33
33
33
32
32
39
32
32
32
32
32
934
33
32
32
281
32
33
32
32
32
32
33
32
32
33
32
33
32
32
42
32
33
32
33
33
32
32
32
33
32
32
33
32
33
34
32
38
32
33
33
32
32
36
35
33
32
39
32
33
32
33
32
32
33
32
33
33
34
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
37
32
35
34
34
33
35
35
32
43
33
32
36
32
32
32
32
35
33
32
34
32
33
32
33
32
32
34
36
33
32
35
33
32
33
33
32
32
32
33
32
38
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
34
32
33
32
33
32
32
33
32
36
33
32
32
32
36
42
33
32
35
33
32
32
33
33
32
32
32
32
32
35
33
32
33
36
33
32
32
32
32
33
32
32
32
32
37
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
34
32
33
32
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
37
33
32
33
36
32
33
32
33
33
32
40
32
33
35
37
34
32
33
32
40
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
39
34
32
33
32
33
32
32
33
33
33
32
32
33
32
33
43
32
32
32
33
32
32
33
32
40
36
32
32
32
40
32
38
32
32
43
32
33
35
32
32
33
33
32
34
33
32
33
32
34
32
32
34
32
32
37
32
33
36
33
32
32
33
32
33
32
32
33
32
33
40
32
33
33
33
32
90
32
34
32
32
32
32
32
32
33
33
33
32
32
32
34
33
32
32
32
33
33
32
32
32
32
32
32
32
32
33
32
33
41
32
33
34
33
32
33
32
33
33
35
32
37
41
33
46
32
32
32
33
32
33
33
32
32
32
33
32
32
33
38
33
32
33
33
32
33
32
33
32
37
32
32
33
32
32
33
32
33
33
33
33
32
33
32
32
32
32
32
32
32
34
32
33
32
32
32
32
33
32
33
32
32
32
32
33
34
32
32
32
33
32
32
32
32
33
32
32
32
32
32
33
32
32
33
43
32
34
32
32
33
32
36
33
41
32
37
57
32
36
33
32
33
32
33
32
37
33
41
33
32
32
32
35
33
32
32
33
37
33
33
36
34
32
33
32
32
33
41
33
32
34
48
32
33
32
33
32
32
32
32
38
32
32
32
32
33
32
32
33
33
33
32
34
33
32
33
32
33
32
32
32
33
33
32
32
33
32
32
32
32
32
36
33
32
32
41
32
33
32
41
32
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
40
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
32
32
33
32
32
33
32
1657
34
33
32
32
33
33
33
32
32
32
32
32
32
32
32
32
33
35
32
32
32
124
32
32
33
32
38
32
34
32
32
33
32
33
32
35
32
32
33
32
38
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
41
32
33
34
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
39
32
32
32
33
32
32
33
32
35
32
32
33
32
33
35
32
34
32
33
32
33
32
32
33
32
32
32
32
35
33
33
32
34
32
32
35
32
32
32
32
32
32
33
33
32
33
32
34
32
33
37
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
33
45
32
32
33
32
38
32
32
32
32
33
32
32
34
35
34
33
32
42
32
32
32
33
39
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
52
32
32
33
36
33
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
34
32
32
42
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
37
32
34
33
32
32
33
43
33
32
32
32
343
41
32
33
32
32
33
32
33
32
46
32
32
33
32
32
32
33
32
32
33
32
32
32
32
33
33
32
33
32
34
32
32
32
33
32
32
33
32
32
35
32
33
32
37
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
36
32
33
32
33
32
32
45
32
40
32
33
36
32
32
34
33
33
33
32
32
33
32
33
32
32
32
32
33
32
49
33
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
34
32
33
32
32
38
32
33
32
32
32
32
32
35
33
35
32
32
42
33
33
32
33
33
34
32
38
32
32
33
32
32
32
32
32
32
33
32
34
33
32
33
37
32
49
32
51
32
35
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
32
32
32
33
32
32
35
33
32
32
33
32
36
32
32
33
32
32
34
33
32
33
32
32
33
38
32
33
32
32
33
32
34
32
33
33
32
33
32
32
32
55
33
37
33
32
32
33
32
33
32
32
32
34
33
32
32
32
32
34
34
44
32
32
33
32
37
32
32
32
32
33
33
32
32
35
33
32
33
32
32
43
35
33
32
32
32
39
32
32
37
32
34
42
32
38
32
32
33
32
33
33
32
32
32
33
32
32
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
34
32
32
41
32
32
32
33
33
32
32
35
33
32
32
32
32
33
32
32
33
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
33
32
32
32
38
32
35
32
32
33
32
33
35
33
33
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
36
32
32
35
33
33
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
36
32
33
32
33
32
32
41
32
33
32
32
35
33
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
32
33
32
32
32
34
32
33
32
32
32
32
34
32
36
32
32
32
32
32
32
32
32
32
39
33
32
32
32
33
33
32
33
32
32
33
32
32
32
34
32
134
33
32
33
41
37
32
32
32
32
33
32
32
32
32
33
32
49
38
32
32
32
33
32
32
32
34
33
32
33
33
32
33
32
33
32
32
33
33
33
32
33
32
36
33
32
32
38
32
33
32
33
32
32
32
32
33
33
58
32
32
33
33
33
32
32
33
32
43
32
32
32
32
33
32
32
33
32
33
32
33
32
34
32
41
33
32
32
33
32
33
32
32
34
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
34
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
32
32
33
33
769
33
32
33
32
33
53
32
33
32
33
32
32
32
32
33
38
33
32
32
33
32
33
32
32
32
32
33
32
33
33
38
41
32
46
32
32
32
36
33
32
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
36
32
32
33
32
33
33
44
37
33
33
32
32
32
34
33
32
33
32
32
34
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
36
32
32
32
33
38
32
32
32
32
32
32
33
32
32
32
32
32
32
32
36
32
34
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
35
32
32
32
33
32
38
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
37
33
32
32
33
32
32
32
33
32
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
34
33
32
33
32
32
32
32
33
33
33
32
32
33
32
36
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
33
33
32
49
32
32
33
32
35
54
32
32
33
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
33
32
32
32
33
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
32
33
32
32
32
33
32
32
39
34
32
35
33
32
32
33
32
32
33
33
35
32
33
32
33
32
32
32
32
33
32
37
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
42
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
35
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
32
32
32
35
33
32
32
32
33
33
32
33
32
32
33
32
33
32
32
32
32
32
72
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
35
33
32
32
32
33
32
44
32
32
53
32
33
32
32
32
34
48
41
32
35
32
34
32
32
32
32
32
38
33
33
41
38
32
33
32
32
32
32
33
32
33
32
35
32
34
33
32
32
33
32
33
32
32
34
32
32
32
41
32
34
38
33
33
32
33
32
32
38
32
33
32
32
36
34
32
33
32
33
32
33
32
32
33
32
34
32
33
32
32
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
33
33
33
32
32
32
32
32
33
33
32
33
34
33
32
32
32
32
33
37
32
33
32
42
32
33
33
32
33
32
34
32
32
33
32
33
34
33
32
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
33
32
32
44
32
33
32
32
34
32
33
32
33
32
32
33
32
32
32
32
33
32
34
32
32
32
34
33
32
33
36
32
33
32
39
32
33
32
32
33
34
33
32
32
33
32
33
37
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
39
32
33
32
33
32
32
33
32
33
32
32
33
34
32
32
33
32
32
33
37
33
32
35
32
34
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
37
33
32
32
32
36
33
32
33
32
34
32
32
33
32
32
32
32
32
39
32
32
32
33
32
33
32
32
34
32
33
32
41
33
32
33
32
32
32
32
33
32
32
32
35
35
32
33
32
32
32
32
33
32
53
32
32
33
32
32
32
32
33
32
35
32
32
33
32
33
45
32
32
32
35
32
33
32
32
33
32
33
33
34
32
32
37
34
32
32
32
33
36
33
32
32
33
32
33
32
32
33
43
34
32
38
41
33
35
32
33
33
32
32
32
44
33
40
33
32
33
32
32
32
32
33
32
33
32
41
32
32
33
32
32
33
32
33
32
32
33
45
44
32
32
33
38
32
55
33
32
32
33
32
33
35
32
33
32
32
36
37
36
32
32
32
33
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
36
32
32
40
32
35
32
33
33
32
33
32
33
32
32
47
32
33
32
32
33
37
32
37
33
32
32
32
32
33
32
32
32
32
33
32
32
40
37
33
35
32
32
32
32
32
36
35
33
33
32
32
32
32
32
32
35
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
38
33
32
32
32
34
33
32
32
33
32
34
32
33
32
32
32
32
32
32
32
32
48
33
32
32
32
39
33
32
37
32
32
33
33
33
32
32
32
32
33
33
32
32
32
33
32
33
34
32
32
32
33
32
32
32
32
35
39
32
38
32
33
32
33
33
32
33
32
33
32
36
33
33
33
32
32
32
32
33
32
32
32
35
35
35
33
32
32
32
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
34
32
33
32
36
34
32
36
32
33
32
32
32
32
51
32
33
32
37
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
38
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
37
35
34
32
38
33
34
32
32
47
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
33
32
47
33
32
33
32
32
32
32
33
32
32
33
32
33
35
33
32
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
34
32
37
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
33
33
33
32
33
32
33
32
42
33
32
33
32
36
32
32
32
32
33
32
34
32
32
33
32
32
35
33
33
32
32
33
32
34
32
33
37
32
32
32
33
32
32
35
36
34
32
1075
41
32
33
33
33
32
32
37
32
33
33
39
32
32
32
33
32
32
32
33
32
33
34
32
33
32
33
33
32
33
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
34
32
32
33
32
33
32
32
33
32
33
33
32
34
32
33
34
32
32
35
32
32
33
34
32
33
32
33
33
39
32
32
33
32
32
34
32
33
33
33
32
61
33
32
33
32
36
32
33
33
32
32
32
34
33
32
33
32
37
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
35
32
34
33
32
33
33
33
33
32
32
32
33
32
32
36
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
42
33
32
33
32
32
33
32
33
34
32
33
32
33
33
43
32
32
33
32
32
32
32
33
32
33
33
32
32
34
33
32
32
33
32
33
32
32
36
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
36
39
32
32
32
32
32
33
32
32
33
32
33
33
32
34
32
33
32
32
32
32
33
32
34
33
32
33
32
33
33
32
33
32
33
32
32
32
32
45
32
33
34
32
33
32
32
32
32
32
32
32
32
32
32
35
33
32
32
33
32
33
32
33
37
41
32
38
35
32
32
33
32
33
32
32
33
32
33
32
33
38
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
33
33
32
33
33
32
33
32
33
34
33
34
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
52
32
33
32
32
32
32
33
33
32
33
32
34
32
32
35
32
33
32
54
33
32
33
32
33
32
41
33
37
33
37
41
33
32
33
32
33
32
33
33
32
33
42
32
33
32
33
32
32
33
33
33
32
32
36
32
33
32
33
35
33
32
32
33
113
32
33
36
33
33
32
32
32
33
32
32
37
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
35
32
33
32
33
33
32
32
32
33
32
33
32
32
32
33
34
33
33
33
33
34
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
38
33
32
32
32
32
32
37
32
32
32
33
32
33
33
32
33
32
32
32
33
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
33
32
35
33
35
32
32
33
32
35
32
32
42
32
33
33
32
34
32
33
32
32
32
32
33
32
32
32
32
32
38
33
32
32
32
32
33
34
32
34
32
33
32
32
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
43
32
34
34
32
33
35
43
33
32
33
32
33
32
32
33
32
33
32
32
32
32
32
42
34
32
32
32
32
33
33
32
33
32
33
32
32
33
32
34
32
33
32
33
33
36
33
41
32
33
32
33
32
32
33
32
33
37
32
32
32
32
32
33
33
32
33
35
33
32
32
32
32
33
32
32
36
33
33
32
33
33
32
33
32
33
33
32
33
32
33
32
35
32
32
32
32
34
32
32
32
32
33
32
32
33
32
34
32
32
32
32
44
32
32
33
32
33
32
33
33
34
33
32
335
32
32
33
32
33
38
32
33
33
34
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
33
32
32
40
33
33
32
33
43
32
39
32
33
32
33
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
34
32
32
40
32
33
32
33
32
32
32
32
40
45
32
33
32
34
32
32
34
32
33
32
32
32
32
32
32
33
32
32
33
33
45
40
32
32
32
33
32
32
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
33
32
32
32
32
32
33
38
32
33
32
33
32
34
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
33
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
37
32
33
38
32
32
32
33
32
33
33
33
33
33
32
33
34
38
33
32
38
32
33
33
32
33
32
33
32
32
32
33
33
32
32
33
32
32
33
32
33
34
32
32
32
32
32
33
32
32
33
17061
27156
6967
32
33
32
32
32
32
33
32
32
32
40
43
32
32
32
32
33
32
32
35
32
33
32
32
33
32
33
37
32
33
34
33
32
33
35
32
33
32
35
32
32
33
32
33
32
32
34
32
33
32
32
34
33
35
33
32
33
42
36
32
32
33
32
33
40
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
41
33
32
32
32
33
34
33
32
32
33
32
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
37
32
33
34
33
32
32
32
32
33
32
32
33
32
33
34
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
33
32
32
32
33
32
33
33
42
32
32
33
32
32
33
32
33
32
32
32
32
33
32
36
33
32
33
33
32
33
34
33
32
32
39
32
42
32
32
32
34
37
32
32
33
34
32
33
33
32
32
33
32
33
33
32
33
32
33
33
39
33
32
33
32
32
33
32
38
32
33
32
32
33
32
32
32
38
33
32
36
32
32
33
32
32
32
33
33
32
32
35
32
32
32
32
32
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
33
39
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
35
32
33
33
32
33
32
33
33
34
33
32
33
32
32
32
32
47
32
36
33
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
39
33
46
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
39
32
642
32
35
33
32
33
32
32
33
32
33
32
32
33
36
33
35
32
33
32
33
32
32
33
32
33
35
33
32
41
33
32
36
32
32
32
32
34
33
32
32
34
33
32
37
33
32
33
32
32
33
32
33
32
33
40
32
48
32
33
32
32
33
33
33
33
32
33
32
34
32
33
33
34
33
32
32
32
32
33
32
32
32
32
32
33
32
32
32
33
40
33
32
32
36
42
32
32
32
33
32
33
33
50
32
32
33
33
32
32
32
33
32
32
32
32
33
32
39
40
32
35
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
33
32
33
32
33
32
32
33
33
35
33
32
33
32
32
33
32
33
34
36
34
32
33
32
33
33
33
33
32
33
33
33
33
37
34
51
32
33
33
33
33
32
33
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
33
33
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
37
34
33
33
32
34
32
33
32
32
42
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
32
32
33
37
32
32
32
33
32
33
32
32
33
32
35
33
32
33
32
33
32
32
33
32
33
32
33
34
32
33
32
33
34
32
33
32
33
37
20195
10103
32
33
32
33
32
32
33
32
37
33
32
33
32
33
32
32
33
32
33
32
33
33
32
34
32
32
33
32
33
32
32
32
32
33
32
39
43
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
32
33
33
32
33
34
32
33
32
32
33
33
32
32
33
32
32
33
37
38
32
33
33
33
33
32
34
32
35
32
33
33
32
33
32
32
33
32
33
32
40
36
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
34
34
38
33
32
36
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
45
32
32
33
36
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
33
32
32
33
32
33
37
32
79
32
33
32
32
34
32
33
32
32
33
32
33
32
35
32
32
33
32
33
32
32
35
32
33
34
33
32
32
33
36
33
32
32
33
32
33
33
32
33
32
33
32
33
32
34
33
32
33
33
32
33
33
33
32
32
32
32
32
44
32
32
37
52
32
33
32
32
32
32
33
33
32
34
32
33
32
32
32
33
33
32
33
33
32
37
32
33
33
32
33
32
33
33
32
33
32
33
34
33
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
36
32
38
33
33
32
33
33
32
33
33
33
33
32
33
32
36
35
41
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
43
33
32
33
33
32
33
34
35
33
32
32
34
32
32
8440
33
36
32
33
38
33
33
32
32
32
33
32
33
32
33
32
40
32
32
33
32
33
32
32
33
33
33
33
33
32
38
32
32
33
40
32
33
33
37
32
33
32
32
33
32
34
32
32
32
32
33
32
32
34
32
33
32
38
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
37
32
32
32
32
34
32
32
32
33
33
32
33
32
39
33
32
33
34
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
174
33
32
32
32
32
32
32
33
32
33
32
37
34
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
37
32
32
33
32
33
32
32
33
32
32
32
32
33
32
36
32
1699
32
32
33
32
32
33
32
32
32
33
39
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
33
33
34
32
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
36
33
32
32
33
40
33
32
33
36
32
33
32
33
34
32
37
33
33
32
33
32
32
33
32
33
35
32
32
32
33
32
32
32
32
33
33
36
33
32
33
32
33
32
32
33
32
33
33
33
32
33
33
32
33
32
32
33
32
33
43
32
33
38
33
32
32
33
35
33
32
33
32
33
32
42
33
32
33
33
32
34
32
32
32
32
33
32
33
34
33
32
32
33
32
32
32
33
33
32
36
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
33
32
33
40
33
32
32
33
32
33
32
39
32
32
32
32
36
32
32
33
32
33
32
33
32
32
34
32
33
32
34
32
32
32
32
33
33
32
33
48
35
32
32
33
32
33
32
33
32
32
33
35
34
32
50
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
34
33
32
47
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
39
32
32
32
33
33
32
32
32
33
32
33
32
32
41
32
33
33
34
33
33
33
33
33
33
32
33
32
33
32
32
32
32
33
33
33
32
32
33
40
33
32
32
33
33
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
36
32
33
32
32
33
32
33
32
32
32
33
33
32
33
32
40
34
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
33
32
32
32
33
32
35
41
32
33
32
39
35
34
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
41
32
33
32
32
32
32
33
32
32
39
32
33
32
33
33
32
35
32
33
34
32
32
32
32
32
38
32
32
33
32
32
32
32
32
32
32
32
33
33
32
32
32
36
32
32
32
39
33
33
33
32
32
33
34
33
32
32
32
32
33
36
32
40
34
33
32
33
32
32
33
32
33
33
32
32
33
35
32
33
32
32
33
32
33
33
33
33
32
33
32
33
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
34
32
32
32
33
32
33
32
32
33
32
45
33
32
33
32
32
32
34
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
36
32
34
32
33
32
32
37
32
33
33
33
32
32
32
32
35
41
32
35
32
33
32
33
32
32
33
32
36
33
32
32
32
33
32
37
32
38
33
32
33
32
33
33
32
33
32
33
32
32
33
32
40
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
39
32
32
32
33
32
35
32
32
33
32
33
33
32
37
32
33
33
32
32
33
33
32
32
32
32
33
32
33
32
34
40
32
33
33
32
39
32
33
32
32
33
32
36
32
33
32
32
33
32
33
32
32
32
32
33
32
32
35
35
33
32
33
32
32
33
32
33
32
32
38
32
33
32
32
36
32
33
32
33
46
32
33
33
33
33
32
32
32
33
32
33
32
32
33
32
33
308
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
32
33
38
32
32
32
32
32
33
32
32
32
34
33
37
33
32
32
32
32
34
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
34
32
33
699
33
33
32
32
37
33
34
32
33
32
33
32
33
32
33
33
32
33
32
32
36
32
36
32
32
32
32
33
32
32
33
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
42
32
33
33
32
32
33
33
32
33
32
41
32
37
32
32
33
32
32
34
32
33
33
32
32
32
33
32
33
35
32
33
32
47
33
32
32
32
32
32
32
33
32
34
32
32
32
32
33
33
33
32
32
33
32
34
32
32
32
32
33
32
32
33
32
32
32
32
33
34
32
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
36
32
33
32
33
32
42
33
32
33
32
34
32
32
42
32
33
32
32
32
34
33
32
33
33
32
33
32
32
32
32
32
32
32
32
32
33
32
34
33
32
33
32
35
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
33
41
32
32
33
32
33
32
32
33
32
33
32
32
23967
13876
3783
32
32
32
32
33
32
37
32
32
33
32
33
32
32
33
32
33
34
32
32
32
33
32
32
33
32
32
32
43
32
32
33
32
33
32
32
32
33
33
32
32
33
32
32
32
33
32
32
32
32
43
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
38
32
32
32
32
33
32
44
32
32
33
32
32
32
32
32
32
42
32
32
33
32
34
33
32
33
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
36
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
34
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
32
32
32
32
32
33
33
32
38
32
33
32
44
33
32
33
32
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
33
32
32
36
32
37
33
32
34
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
33
40
32
32
32
33
32
32
33
32
33
33
42
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
35
32
32
33
32
33
32
32
32
32
33
33
34
33
32
32
32
32
34
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
35
32
33
32
33
36
32
66
32
174
32
32
35
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
34
33
32
32
32
34
33
32
34
33
34
32
32
32
33
32
33
32
32
32
40
33
32
33
32
34
41
32
33
34
45
32
32
48
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
34
32
35
32
35
33
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
32
60
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
44
32
36
32
32
34
32
33
32
32
33
32
32
32
32
32
32
33
32
33
34
32
34
37
32
32
32
33
32
34
32
32
33
32
33
34
32
32
32
36
32
47
33
32
33
32
33
32
49
33
32
33
32
32
33
32
33
32
32
32
32
34
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
33
33
32
32
36
32
33
38
32
33
32
39
39
39
40
36
32
37
32
38
32
33
32
32
32
32
33
32
33
32
34
32
32
40
32
32
33
32
33
32
37
34
35
33
33
32
33
32
40
32
32
33
32
34
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
34
32
39
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
37
32
32
32
32
33
34
32
41
32
32
32
33
32
32
32
32
33
32
32
33
37
33
35
32
33
32
33
32
32
32
32
32
45
32
32
32
33
32
33
33
32
33
32
33
32
39
32
32
33
32
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
33
32
35
41
33
32
32
34
32
32
34
32
42
32
33
32
33
33
40
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
32
32
32
33
32
33
33
33
32
1539
33
37
32
32
33
35
32
34
33
32
32
32
32
32
32
33
32
32
32
32
32
32
33
33
32
45
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
39
33
32
35
32
33
32
33
32
32
33
37
33
32
32
32
32
33
33
32
33
32
33
32
32
33
36
33
32
32
32
32
33
32
33
35
32
34
32
33
33
32
40
32
33
32
37
32
32
33
48
33
32
33
33
32
33
32
32
32
32
33
34
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
33
33
32
32
32
33
32
32
33
32
3297
33
32
33
32
32
32
33
32
32
33
35
35
32
32
33
33
33
33
32
54
32
33
32
32
33
32
33
32
32
32
39
33
36
38
33
32
35
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
34
33
33
32
33
32
33
39
32
33
32
33
32
33
32
32
32
32
37
32
33
33
32
33
33
32
32
32
33
32
32
33
32
33
38
32
33
32
33
34
32
32
34
33
32
32
32
32
33
32
32
33
32
32
32
32
42
32
33
32
34
32
32
33
32
35
32
505
33
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
33
32
32
33
41
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
33
33
32
33
32
32
39
32
35
35
32
33
32
42
32
32
32
32
33
32
32
32
33
33
32
33
33
35
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
37
33
33
32
33
32
33
32
33
35
32
33
32
44
33
38
32
32
33
32
32
762
32
33
32
32
33
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
33
32
32
32
32
32
33
32
33
33
32
32
45
33
33
32
33
32
32
33
32
33
33
32
33
32
34
32
32
32
32
33
32
32
32
32
33
33
32
32
32
32
33
33
34
32
39
32
33
36
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
33
32
32
32
32
32
33
32
33
32
32
32
33
33
33
32
32
32
33
32
32
36
34
35
32
33
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
36
42
32
32
33
32
32
33
32
33
32
32
32
32
33
37
32
33
35
33
32
36
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
33
33
32
32
33
45
33
33
32
33
32
33
35
32
32
32
32
32
33
33
33
33
32
33
32
32
32
32
33
32
34
33
32
33
36
32
32
34
32
32
32
32
36
33
32
41
32
32
33
32
33
32
32
32
32
33
34
32
33
32
38
32
32
33
32
33
32
33
34
32
32
33
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
34
32
32
34
32
33
32
33
32
32
34
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
35
32
33
32
32
32
32
33
32
33
33
32
33
32
33
42
32
33
32
35
32
32
32
32
34
32
33
32
32
34
32
33
32
32
32
32
33
32
32
33
32
32
32
32
38
32
36
32
34
33
32
33
32
33
34
33
33
32
33
32
36
32
33
33
35
267
32
32
33
32
32
32
32
33
32
33
32
39
32
32
33
32
32
32
36
37
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
35
36
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
38
33
33
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
39
32
32
32
34
33
32
33
32
35
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
34
32
35
33
32
33
32
33
32
33
32
32
32
36
33
32
32
33
32
33
32
32
38
34
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
35
38
32
32
32
32
32
33
33
32
33
35
32
32
33
32
32
33
32
33
34
32
33
32
37
32
32
32
32
33
32
34
34
32
32
32
33
32
32
32
32
33
32
32
32
33
33
38
32
32
32
33
33
33
33
32
33
32
33
32
32
32
32
34
33
32
32
32
33
46
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
34
32
32
33
38
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
41
32
33
32
33
32
32
33
32
33
33
32
32
34
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
43
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
36
35
36
33
33
32
32
35
32
33
32
32
32
32
36
36
32
33
34
33
32
32
32
32
33
43
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
38
32
33
33
34
33
32
33
32
32
32
33
33
32
33
32
32
34
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
41
33
32
32
33
32
33
32
32
33
32
41
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
34
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
40
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
43
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
32
32
32
32
32
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
37
32
32
33
49
33
32
32
49
32
33
32
32
32
33
33
32
33
32
32
34
32
33
32
32
32
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
36
33
33
33
32
32
33
32
49
32
32
32
33
33
32
32
33
32
33
32
33
32
32
32
32
33
33
33
171
32
33
32
33
32
32
33
32
35
32
33
32
32
33
32
32
32
32
32
32
34
33
32
32
32
33
34
32
33
37
33
32
33
32
32
32
32
34
32
32
33
32
32
33
33
35
33
33
32
33
32
32
32
32
33
33
32
32
32
32
33
33
33
32
32
39
33
32
34
32
2278
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
33
33
32
43
32
32
33
39
32
32
32
33
32
33
35
32
34
32
33
37
35
32
32
33
32
33
32
34
32
32
33
32
32
33
32
33
32
33
32
32
32
32
34
32
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
30148
20061
9969
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
35
32
33
33
33
32
32
32
32
33
32
41
33
40
32
45
33
33
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
32
32
312
32
32
33
33
32
33
32
33
37
32
32
34
33
32
33
33
32
35
32
33
32
32
34
32
34
32
33
32
32
35
32
33
32
32
33
32
33
36
33
32
32
32
32
33
32
32
38
32
33
32
33
32
50
33
32
33
32
32
42
33
33
32
33
32
32
33
32
33
32
32
33
33
33
32
33
32
32
33
33
46
32
32
32
32
33
32
32
32
32
32
33
33
32
34
32
32
34
32
32
33
32
33
32
33
32
32
32
32
34
32
32
12802
2711
33
32
33
32
32
32
32
32
32
32
32
35
33
32
33
34
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
34
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
39
39
32
33
32
33
32
33
32
32
33
32
32
36
32
33
32
33
32
32
32
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
40
32
33
32
33
32
33
32
32
33
33
33
33
32
33
32
38
32
33
32
32
32
34
33
32
32
32
32
33
32
34
32
32
36
32
33
32
32
32
33
33
32
33
32
32
34
32
33
32
32
32
32
33
32
32
45
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
33
32
38
32
33
36
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
43
33
32
32
33
32
33
34
32
32
32
32
32
33
32
33
33
34
33
32
32
33
33
33
36
40
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
40
32
32
33
32
33
36
33
32
32
38
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
34
34
44
33
33
32
35
32
32
40
32
33
32
32
32
39
33
32
32
32
32
32
32
33
32
32
32
33
33
35
32
32
32
33
32
33
32
34
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
35
34
32
32
37
33
33
32
33
32
33
33
33
33
33
32
32
32
33
32
33
33
32
32
32
32
32
32
32
32
32
32
33
34
32
32
34
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
40
32
32
33
32
33
32
33
32
32
33
32
32
32
33
32
32
33
32
32
32
32
32
34
32
33
32
33
32
37
39
32
37
33
33
32
32
32
32
32
32
34
32
32
33
32
33
32
32
35
32
33
32
32
32
40
33
32
33
32
33
32
32
33
32
32
34
32
32
32
32
34
32
35
32
32
32
32
32
32
32
32
32
32
32
33
274
33
32
34
33
32
33
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
32
34
32
33
32
33
32
32
33
33
33
35
33
39
32
42
32
33
34
32
33
32
33
32
32
32
32
33
32
33
33
45
34
32
32
33
32
32
33
33
32
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
33
33
32
32
32
34
32
33
33
33
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
52
32
34
32
32
32
32
33
32
33
35
33
32
32
32
32
32
33
34
32
34
33
32
33
35
33
33
32
32
32
32
32
32
33
32
33
32
32
32
33
32
33
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
33
32
34
33
32
33
37
32
33
34
33
35
33
33
32
32
32
33
32
34
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
32
32
36
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
34
32
32
32
32
32
32
32
32
32
32
32
35
32
32
34
33
33
51
49
43
33
32
33
32
32
32
32
32
32
33
33
32
32
35
33
33
32
33
32
33
32
32
33
32
36
33
33
33
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
37
32
32
33
34
33
32
33
32
32
32
32
33
32
32
32
32
33
34
38
33
32
33
36
32
33
32
33
32
33
32
32
33
32
33
33
32
32
37
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
34
33
33
32
33
32
33
32
32
32
32
43
32
32
32
34
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
33
32
32
36
33
32
33
32
32
40
32
33
32
32
32
32
32
32
33
33
32
33
32
32
37
32
32
33
33
36
32
32
32
33
32
32
33
32
33
32
35
32
32
32
33
33
32
32
32
32
33
33
32
32
32
32
32
33
32
32
32
34
32
32
476
33
32
32
33
32
33
32
32
35
33
32
32
32
34
34
32
32
32
32
32
32
33
32
32
33
35
32
33
32
33
32
32
33
32
33
32
33
33
33
32
32
41
33
33
33
32
32
32
33
32
32
32
33
33
32
32
32
37
36
32
33
32
42
33
34
32
32
38
32
32
36
33
32
33
32
32
32
33
32
33
32
32
33
32
32
33
32
34
32
32
33
32
33
32
33
32
32
32
32
33
33
34
32
32
33
32
33
32
32
33
32
38
32
32
33
32
32
33
32
32
33
32
32
33
32
32
32
32
32
32
32
33
41
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
37
34
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
47
32
32
32
33
33
32
32
32
38
32
33
32
32
33
33
33
32
32
32
33
33
32
32
32
32
33
33
32
32
32
33
32
32
33
32
36
36
32
32
32
32
32
35
32
32
32
32
33
32
32
33
32
48
32
32
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
41
33
32
33
32
33
32
32
33
32
32
32
37
33
33
33
32
32
32
32
32
33
32
35
32
33
35
33
32
33
33
34
33
32
32
33
32
33
32
32
32
32
32
33
32
33
32
33
32
33
36
32
33
32
33
32
35
32
39
33
32
32
33
32
33
32
32
32
32
37
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
33
33
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
32
34
32
33
34
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
33
33
34
32
33
33
32
33
32
33
241
32
32
32
33
32
33
33
32
32
33
32
33
32
33
32
40
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
36
32
33
32
32
32
32
33
32
33
32
32
33
32
32
34
33
32
32
2864
32
32
32
41
33
32
33
5189
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
35
32
32
33
32
33
50
34
32
32
33
32
34
32
32
33
32
33
32
32
33
33
32
32
32
33
34
33
32
32
33
32
32
32
32
34
32
34
32
32
32
32
33
32
32
32
33
33
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
33
34
40
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
42
34
33
32
33
32
33
32
32
33
32
33
33
36
34
34
32
32
35
32
32
35
33
32
33
32
32
32
32
33
32
32
32
32
49
33
33
32
32
32
32
32
32
32
32
32
32
33
32
32
32
40
32
33
32
32
32
32
33
35
33
33
32
32
32
32
35
32
33
32
32
33
32
33
33
33
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
32
32
32
34
32
32
32
32
32
32
33
32
32
33
32
33
35
32
33
32
32
32
33
32
32
35
32
33
40
32
33
32
33
32
34
32
32
38
33
36
32
32
34
32
32
32
32
33
37
32
33
32
32
32
37
36
32
33
32
33
136
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
36
34
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
35
32
32
33
35
33
32
32
38
32
32
32
32
32
32
32
32
45
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
37
33
32
34
33
43
33
32
33
35
32
33
34
35
32
132
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
32
46
32
32
33
32
32
32
34
32
33
32
32
33
33
34
32
32
35
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
33
32
32
32
35
32
32
32
37
33
36
33
32
32
33
34
38
34
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
34
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
35
32
32
32
33
32
46
33
32
33
32
32
33
32
33
32
32
38
32
33
32
33
43
32
32
33
33
32
32
33
32
33
32
32
34
32
33
32
33
33
32
33
34
32
33
32
33
32
32
32
32
33
32
38
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
33
33
32
33
33
32
33
32
34
36
33
32
35
32
35
32
33
32
32
32
32
32
32
32
33
32
33
35
33
37
33
32
32
33
37
32
33
32
34
32
32
33
33
32
44
32
33
33
32
32
32
32
32
33
33
32
33
32
33
32
38
32
32
32
35
33
32
32
33
33
41
33
35
33
32
33
32
33
33
32
32
33
34
34
32
33
33
32
32
32
32
32
32
32
33
33
32
33
32
32
32
32
33
33
36
33
32
35
32
36
32
32
33
32
33
33
32
33
32
33
39
32
33
32
34
33
32
33
32
33
33
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
32
34
47
1704
33
33
34
32
33
36
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
33
32
36
32
32
33
41
33
109
32
36
32
34
33
32
33
33
33
34
32
33
32
33
35
32
33
32
33
32
32
33
34
33
32
33
32
32
34
32
33
32
32
32
36
33
32
32
32
32
33
32
36
32
32
32
32
33
33
32
33
32
32
33
32
33
36
33
32
32
32
32
33
33
32
33
32
33
32
32
34
32
33
33
32
32
32
32
32
33
32
32
32
32
35
32
32
33
32
34
32
32
36
32
33
33
32
33
32
32
32
32
33
32
33
32
32
41
32
33
32
35
36
32
32
32
33
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
33
33
32
33
32
38
32
40
32
32
33
33
32
33
32
33
33
34
33
32
33
34
32
32
32
32
32
33
34
32
33
33
43
32
32
32
32
35
39
32
32
32
33
33
32
33
32
35
32
32
32
33
33
42
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
50
33
32
33
32
32
33
32
33
32
32
32
32
32
32
35
32
32
32
32
33
32
32
32
32
35
32
32
33
32
33
33
32
32
32
33
32
33
33
32
32
41
33
32
32
33
35
33
32
36
32
32
33
34
32
33
32
33
32
32
32
32
36
32
33
33
32
33
38
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
38
32
32
39
32
32
32
33
32
32
32
32
33
37
32
32
32
35
36
32
32
32
33
32
32
32
32
34
32
33
32
34
33
32
33
32
36
33
32
33
34
32
33
32
33
32
32
32
32
41
32
35
32
40
33
37
33
32
32
32
32
39
32
32
33
33
33
33
32
33
32
33
32
32
32
32
32
32
33
32
32
33
33
33
32
32
34
32
34
32
32
33
32
33
32
32
32
32
33
32
32
34
32
32
37
33
32
32
32
32
33
32
32
33
32
33
32
33
35
32
33
34
34
35
32
33
33
33
32
32
33
32
33
36
32
33
32
35
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
35
35
32
34
32
33
32
32
33
32
33
32
32
34
32
33
32
32
34
32
39
38
32
32
32
34
32
46
32
34
37
32
33
32
32
32
32
33
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
37
32
33
32
33
32
32
32
32
33
32
32
32
32
40
33
32
33
32
33
33
35
33
39
32
32
33
32
32
33
32
32
33
32
33
32
33
33
40
32
32
32
36
33
*
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
36
33
32
32
33
32
33
34
33
34
32
32
32
32
32
34
32
32
32
32
33
32
33
32
32
40
52
33
32
33
33
32
33
32
34
32
34
33
32
33
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
37
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
35
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
35
33
33
32
32
32
33
33
33
32
32
33
32
33
48
34
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
35
36
33
32
32
32
33
32
33
33
32
33
32
33
35
33
33
32
33
34
33
32
35
33
32
33
33
33
33
33
33
33
33
32
33
32
32
32
32
33
33
35
32
32
32
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
37
32
32
32
32
37
32
33
34
32
33
32
32
32
33
32
32
32
32
33
36
33
32
32
33
32
33
32
33
33
32
39
32
33
32
32
35
34
33
32
33
32
32
45
32
32
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
39
33
32
33
32
32
33
32
32
32
33
32
34
33
32
33
32
33
32
32
33
32
33
37
33
33
32
32
33
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
41
35
34
32
32
33
32
35
33
38
33
32
36
32
33
32
32
33
32
34
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
34
37
41
33
32
33
32
32
33
32
33
32
32
32
33
33
32
33
33
32
33
32
33
32
32
33
32
34
32
33
32
32
33
33
33
33
32
33
32
40
32
42
32
32
33
32
33
33
32
33
32
33
33
32
33
32
32
32
33
32
32
33
33
33
32
32
32
33
33
32
33
41
32
33
32
33
32
32
33
33
33
35
33
32
78
33
34
33
33
47
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
33
33
33
32
33
32
32
33
34
33
33
32
32
37
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
43
32
33
32
96
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
40
32
33
32
33
32
34
33
32
63
32
33
36
32
32
32
33
32
32
33
32
33
36
32
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
41
33
32
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
36
32
32
32
33
33
32
32
32
33
33
46
34
32
33
33
32
33
32
32
32
33
32
32
32
35
37
40
32
32
32
33
32
32
32
32
33
32
36
32
32
34
32
33
32
32
33
32
33
32
32
32
34
33
32
32
32
33
33
32
33
32
38
33
32
34
47
32
33
32
33
32
32
40
32
32
32
32
32
34
35
32
33
33
32
32
46
33
32
32
32
32
33
32
32
32
32
33
33
33
33
32
33
32
33
32
32
32
32
33
33
32
32
32
33
33
32
32
32
33
37
33
34
32
33
33
35
34
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
56
32
35
33
32
33
33
33
32
32
32
32
33
35
32
32
37
33
32
33
32
32
33
37
33
32
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
35
38
32
34
33
39
32
32
33
34
39
32
32
33
32
32
33
32
33
32
33
34
34
33
32
33
32
32
32
32
35
32
32
32
32
33
32
33
47
32
32
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
39
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
35
32
33
32
33
32
32
33
32
33
33
33
76
32
33
32
33
33
32
34
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
34
32
32
50
33
32
35
32
33
44
32
34
32
34
32
33
32
32
34
32
33
32
32
33
32
33
37
32
32
32
33
35
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
34
33
32
33
32
33
32
32
33
32
33
32
34
37
32
43
32
32
33
32
33
33
32
33
32
33
32
33
32
32
34
33
34
32
32
33
33
33
34
33
33
33
33
32
32
32
32
33
32
32
35
34
33
32
33
32
32
33
34
33
32
35
32
33
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
33
33
32
33
34
32
33
32
33
37
32
33
35
33
33
33
32
32
33
32
33
33
32
43
32
34
32
32
32
49
33
33
32
32
32
33
32
32
32
32
34
32
32
33
33
33
32
32
34
32
33
32
33
34
32
32
32
34
32
32
32
34
33
32
32
33
32
35
33
32
32
32
41
33
32
33
32
33
32
33
32
32
33
40
33
33
32
43
32
33
33
34
32
32
33
32
32
33
34
33
35
32
33
32
33
32
32
35
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
34
32
32
37
45
32
33
32
33
32
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
32
32
32
32
32
32
34
32
33
32
36
34
32
32
32
33
32
32
33
32
33
32
33
33
32
34
32
32
33
32
33
33
43
32
32
33
34
33
35
32
33
32
33
33
32
33
43
33
32
32
33
32
33
32
32
34
32
34
32
33
32
32
33
32
33
32
45
32
32
33
32
32
34
32
40
32
32
33
32
34
32
32
33
32
33
32
35
33
32
33
32
33
33
32
32
35
33
33
32
33
32
40
32
34
32
32
33
33
37
41
32
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
32
34
33
32
32
33
32
33
32
53
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
35
32
33
34
33
32
32
33
32
33
32
42
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
35
33
32
33
32
32
32
33
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
32
38
33
32
33
33
33
32
32
32
33
32
33
33
33
33
32
32
32
33
33
32
11964
1874
33
34
40
33
32
33
32
32
32
32
33
33
41
33
32
37
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
37
32
32
33
32
33
32
33
32
32
33
32
33
51
32
33
32
33
32
32
33
33
33
32
32
32
32
34
32
33
32
32
32
32
33
32
33
33
32
33
32
32
34
34
33
32
34
33
32
33
32
33
33
32
33
32
33
32
42
33
32
32
33
36
32
32
33
33
32
33
32
34
32
32
32
32
33
33
33
32
32
33
32
38
32
28082
17995
7906
34
32
34
33
36
33
32
32
32
34
33
34
32
33
35
33
32
33
36
33
33
32
33
32
32
33
32
33
32
32
39
32
33
32
32
33
32
33
33
33
33
32
33
32
33
32
34
33
32
35
39
32
33
32
33
32
32
35
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
33
32
33
33
33
32
46
33
33
33
32
32
33
32
33
32
33
32
32
34
32
33
32
32
33
32
39
32
34
33
32
33
33
33
32
32
32
32
40
32
32
33
32
34
32
32
33
32
33
41
33
33
32
34
33
32
33
32
33
32
36
32
33
33
33
32
32
39
32
33
33
34
32
33
32
33
32
32
32
32
33
32
33
32
32
37
32
33
32
32
32
32
33
32
32
33
36
33
32
32
34
32
33
32
32
32
32
33
32
33
33
34
33
32
32
33
32
32
32
33
33
32
35
32
33
32
34
34
32
33
32
33
32
32
33
32
33
35
33
33
32
33
32
34
32
32
33
32
32
33
32
33
33
39
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
35
32
33
32
32
32
32
32
32
33
32
34
32
32
33
32
35
33
33
32
32
33
33
32
34
32
33
32
32
33
40
33
32
33
32
32
33
32
33
33
32
33
32
34
32
32
39
32
33
32
32
33
32
33
33
32
38
32
33
33
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
36
32
32
32
32
33
33
33
34
34
48
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
35
33
33
32
33
41
33
32
34
42
32
33
32
33
33
32
32
33
32
34
32
33
32
32
32
32
33
34
34
37
32
33
32
33
33
32
36
32
33
32
32
33
32
33
32
32
37
32
33
32
32
33
32
33
32
34
33
34
32
32
32
45
32
33
32
35
32
32
33
32
33
32
33
32
32
32
33
32
32
32
33
32
40
32
50
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
35
38
33
32
32
33
32
33
32
43
32
37
33
32
34
32
32
33
32
33
32
32
33
33
32
36
32
32
32
33
33
32
32
32
33
36
32
42
33
33
32
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
32
33
32
32
32
32
41
32
32
34
33
32
33
33
33
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
36
33
32
37
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
33
33
32
32
32
33
33
32
32
33
32
33
34
32
33
32
34
32
32
32
32
33
32
32
32
34
33
32
32
44
32
33
32
32
32
32
33
32
32
33
33
32
33
33
32
32
33
32
33
32
32
45
32
33
32
32
36
32
33
42
32
33
32
33
32
32
32
32
36
32
32
32
33
33
32
32
33
32
33
36
33
33
32
33
33
34
32
32
35
32
33
34
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
42
33
33
33
33
41
32
34
32
33
32
32
34
32
33
32
32
33
32
33
43
32
33
32
33
35
38
33
32
33
44
36
33
33
33
32
33
32
32
33
32
33
33
32
32
40
35
33
32
33
32
33
33
32
32
34
33
33
32
33
32
34
32
33
39
32
33
32
32
33
32
33
32
32
32
32
33
32
33
36
32
33
32
33
33
32
33
33
33
52
32
32
33
33
47
32
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
36
32
32
43
32
33
33
38
32
32
33
32
34
40
32
33
32
33
32
32
32
32
32
32
32
33
1471
33
32
36
33
32
33
32
41
33
32
33
32
33
32
32
33
33
33
37
32
35
32
33
32
32
33
32
33
32
34
32
32
32
32
35
33
32
33
32
32
32
32
34
32
223
33
32
32
37
32
33
32
33
32
33
33
32
33
32
54
32
32
32
33
33
32
33
34
32
33
32
32
33
32
35
32
32
32
32
36
33
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
36
32
33
32
33
32
32
33
32
33
33
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
32
32
33
33
32
32
33
33
33
32
33
35
33
33
32
32
33
32
33
34
32
33
32
33
32
33
32
32
35
32
33
32
32
33
32
33
35
33
32
32
33
32
32
33
32
33
32
33
33
32
33
32
32
34
33
33
32
33
32
35
32
32
33
33
32
32
32
33
32
32
35
32
33
33
32
32
32
33
32
32
32
34
35
32
33
32
32
33
32
33
32
32
32
32
40
32
32
33
32
33
33
32
33
32
33
32
33
32
32
36
37
33
32
32
33
32
33
32
33
41
34
33
32
32
32
43
33
35
33
32
33
33
32
33
32
32
33
32
33
32
32
35
32
33
32
32
33
32
33
32
32
33
32
33
32
36
32
34
33
34
33
32
32
33
32
33
33
32
34
32
33
32
33
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
34
32
32
32
33
32
33
32
32
38
32
33
32
32
33
35
33
33
34
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
44
32
33
35
34
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
44
32
32
33
32
33
32
32
33
32
33
32
33
37
32
32
32
32
32
33
32
33
33
32
32
33
32
33
32
32
32
33
34
32
32
33
32
33
35
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
34
38
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
46
32
32
33
32
32
32
32
33
32
32
33
32
34
32
34
41
34
32
32
33
32
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
38
33
32
32
32
32
35
41
32
33
33
32
35
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
33
41
33
32
36
33
32
33
32
33
48
32
34
34
33
32
33
33
32
33
32
33
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
32
34
33
32
32
32
32
33
33
32
33
32
32
32
32
33
32
32
32
33
32
32
33
33
32
32
33
33
41
36
33
32
33
33
33
32
32
33
32
36
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
7848
33
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
32
50
33
32
32
33
32
33
32
32
36
39
33
33
32
33
33
33
32
32
32
32
33
36
33
32
32
33
32
33
32
32
32
32
34
33
32
33
32
32
32
32
32
32
32
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
36
33
33
32
32
32
32
36
33
33
32
33
35
40
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
32
34
32
33
32
33
33
32
33
34
33
32
32
32
34
33
32
36
33
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
46
32
32
32
32
35
39
34
32
32
33
32
32
33
32
33
33
33
33
32
32
32
37
41
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
33
32
34
32
33
32
32
32
32
33
32
33
32
32
33
32
34
33
32
35
32
33
32
32
33
32
40
32
32
33
32
33
32
33
33
34
32
32
33
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
33
32
34
32
34
44
33
33
32
33
32
32
33
32
34
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
39
32
33
32
32
33
32
33
32
32
32
42
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
33
33
32
33
32
32
34
32
33
33
32
32
32
33
32
32
32
33
33
32
34
34
37
32
32
33
35
32
33
32
33
32
32
32
32
34
32
32
32
32
33
32
35
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
33
34
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
34
32
33
32
33
32
32
33
33
33
36
32
36
32
33
32
32
33
32
33
39
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
33
33
33
32
32
32
33
32
33
33
32
33
37
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
34
35
32
32
32
33
32
33
32
32
33
32
33
32
35
33
32
32
32
32
32
32
33
33
32
34
32
33
32
33
57
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
46
32
32
32
33
32
49
33
32
33
33
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
39
33
32
45
32
32
33
32
32
32
32
38
34
34
32
33
33
32
32
33
32
32
38
38
32
33
32
32
32
32
33
32
32
33
32
33
32
40
32
32
33
34
32
32
32
33
38
34
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
33
32
32
33
33
32
32
32
33
33
32
33
32
33
34
32
32
39
33
32
32
38
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
35
32
33
33
33
32
32
33
35
32
32
32
33
32
33
32
38
32
32
33
32
36
32
33
33
32
33
32
32
32
32
33
32
32
33
38
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
35
37
32
33
32
32
32
32
33
32
32
32
32
41
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
32
33
34
32
37
32
33
32
32
33
32
33
32
33
32
32
33
33
40
32
32
33
32
33
32
32
35
32
33
32
33
40
32
32
32
33
32
32
33
32
33
42
32
32
32
32
32
32
33
32
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
43
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
49
32
32
38
32
34
33
32
32
33
32
33
32
32
37
32
33
32
36
32
32
33
32
35
33
33
34
43
32
32
33
33
32
32
32
33
33
32
32
32
33
33
41
32
32
32
32
33
32
34
32
32
33
32
35
32
32
32
32
33
40
32
33
32
34
33
32
34
32
34
32
32
32
32
38
32
37
32
32
32
32
33
32
32
32
32
33
32
33
33
33
32
32
33
32
32
32
32
33
33
32
32
32
59
32
32
33
36
32
32
33
32
32
33
33
33
32
32
32
34
33
32
32
32
32
38
32
33
32
32
33
32
33
32
32
36
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
33
32
34
34
33
33
33
32
32
33
32
36
32
32
32
32
33
32
32
33
37
32
32
33
32
32
32
32
34
32
32
33
32
33
32
32
32
47
33
34
33
32
36
33
40
33
32
32
32
34
32
32
32
32
32
33
32
33
32
32
32
32
37
32
32
32
32
32
32
35
32
32
33
32
33
32
32
32
32
33
32
32
33
36
32
32
33
32
32
34
32
33
32
32
33
32
33
32
32
32
32
33
33
33
41
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
37
32
33
32
32
32
32
33
33
34
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
34
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
33
33
35
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
42
32
32
39
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
33
42
33
35
32
33
32
32
33
32
33
32
32
33
32
33
34
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
32
32
36
32
32
36
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
33
33
32
32
34
32
33
32
32
32
32
33
32
32
34
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
33
43
32
32
32
32
33
34
32
32
32
32
32
32
32
32
33
37
33
32
36
32
32
33
32
32
33
32
33
32
33
32
32
33
32
37
32
32
32
32
33
33
32
39
32
32
32
32
32
32
32
32
32
34
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
33
32
37
33
32
33
32
32
33
33
33
32
32
32
33
33
32
34
32
32
32
32
33
32
32
32
46
33
35
32
33
32
32
34
33
32
32
33
32
38
32
32
32
32
33
32
32
36
32
50
32
32
32
32
33
35
32
32
32
33
32
33
33
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
35
32
32
33
32
33
32
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
35
32
32
35
36
33
32
35
32
32
33
32
34
32
32
32
32
33
32
38
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
32
34
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
36
37
32
32
32
33
41
32
42
32
32
32
33
32
32
33
32
28787
18762
8664
33
32
32
32
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
34
32
32
34
32
34
33
32
33
32
32
32
32
36
32
32
32
32
32
32
33
32
33
32
32
33
32
38
32
35
33
38
33
32
32
32
32
33
32
35
32
33
33
32
33
32
32
32
32
33
32
32
37
32
32
32
32
38
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
168
33
34
32
33
32
32
32
33
32
32
33
37
32
35
32
32
32
33
32
32
32
32
34
32
33
33
32
32
33
35
33
32
32
32
33
37
32
34
32
33
32
33
32
32
33
32
33
32
32
41
32
33
32
32
32
32
33
32
32
32
32
33
32
41
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
35
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
36
32
32
33
32
33
32
32
33
32
33
36
32
40
32
32
35
33
32
32
33
32
33
42
34
32
32
33
33
39
33
32
33
38
32
32
32
33
32
33
33
39
34
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
44
36
32
33
32
32
34
37
33
32
32
33
32
33
32
32
33
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
34
33
39
37
32
33
32
32
42
33
33
32
32
32
32
33
32
32
39
32
34
32
38
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
37
33
32
32
34
33
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
34
33
33
32
34
32
33
32
40
32
36
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
37
32
33
32
32
32
32
33
32
32
32
33
32
32
9013
32
32
33
32
34
32
32
33
32
33
32
37
37
32
33
32
32
32
32
32
32
33
32
32
32
32
1187
35
35
33
32
35
32
32
32
32
32
32
33
32
33
32
40
33
32
32
33
32
32
32
32
32
34
33
43
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
33
33
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
38
32
34
32
34
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
32
38
33
32
32
33
32
33
32
34
33
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
39
32
32
33
32
33
32
32
32
32
33
35
32
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
35
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
42
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
38
32
32
32
42
33
32
32
33
32
33
32
32
32
32
34
41
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
46
33
32
32
32
36
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
35
32
34
32
32
33
32
32
32
32
32
32
33
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
43
33
32
34
32
33
35
32
35
32
32
32
32
32
32
33
32
32
32
47
43
32
32
32
32
33
34
33
33
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
33
32
33
33
33
33
32
33
34
32
32
32
33
36
32
32
32
33
32
33
54
32
33
32
33
32
32
33
32
33
32
32
32
34
52
32
33
32
32
33
32
33
37
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
34
33
32
33
32
33
33
32
32
32
33
32
33
32
32
33
36
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
44
33
32
32
33
32
38
32
32
33
32
32
32
32
38
32
32
32
33
34
32
32
32
33
32
40
38
32
32
32
32
32
32
35
32
32
33
32
33
33
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
34
33
32
32
32
32
37
46
32
33
32
33
32
32
33
32
35
32
33
32
32
32
32
33
32
32
34
32
33
32
32
33
34
33
32
32
34
32
33
32
33
32
32
32
32
33
38
32
32
35
33
32
32
32
32
32
32
32
33
32
33
32
33
32
36
32
32
33
33
38
32
32
32
32
32
33
32
35
32
33
32
32
36
32
33
32
32
32
32
32
32
32
32
36
32
34
33
32
32
32
32
33
32
34
32
32
38
32
35
32
32
33
32
38
34
32
32
40
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
33
32
32
33
32
32
33
32
33
34
33
33
32
36
32
33
32
32
32
32
33
32
32
32
36
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
34
32
33
34
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
34
33
32
32
33
32
33
32
33
32
32
32
32
32
32
33
33
32
35
32
32
33
32
33
32
32
32
32
32
32
32
38
32
32
32
36
32
32
34
32
33
32
32
32
775
33
36
32
32
32
32
32
33
35
32
32
32
41
32
32
32
32
33
32
32
33
34
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
41
32
32
33
32
32
33
32
34
32
33
32
32
33
33
33
32
32
33
41
32
33
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
32
43
35
32
32
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
48
37
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
46
32
33
32
32
32
32
32
33
32
32
33
33
32
32
32
34
32
34
33
33
33
33
32
33
32
32
33
32
42
32
32
33
32
32
32
33
33
32
32
32
33
39
32
32
32
33
32
33
32
32
32
40
33
32
33
33
32
33
32
32
33
32
33
33
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
35
33
32
43
32
32
32
32
33
32
33
33
32
32
32
33
33
32
32
32
33
32
32
32
32
35
32
32
33
32
32
32
33
32
32
33
32
33
33
32
32
32
32
33
33
32
32
33
32
33
34
32
36
32
33
32
32
32
32
33
32
33
39
32
32
34
33
42
32
32
35
32
32
34
33
32
33
32
38
32
32
33
32
45
32
32
33
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
34
51
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
36
32
33
37
33
32
33
33
32
33
33
35
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
34
32
32
33
33
35
41
32
32
33
32
33
32
33
33
32
33
32
32
22548
12457
2270
32
33
32
32
32
32
33
34
32
32
32
41
32
33
32
32
32
32
33
32
33
34
33
33
35
33
32
32
32
32
33
32
33
32
32
37
32
33
32
32
32
32
32
35
33
32
36
33
32
32
32
33
32
32
32
36
32
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
40
37
32
32
33
32
32
32
32
32
33
33
37
32
32
32
39
32
33
33
32
32
33
33
32
32
33
32
38
32
33
32
32
33
32
33
32
32
33
32
35
32
33
32
32
32
32
32
36
32
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
43
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
33
32
32
33
32
32
32
32
33
32
32
38
32
33
32
32
33
32
33
32
33
32
33
38
32
33
32
33
32
32
32
32
33
33
33
34
32
32
33
33
34
32
33
32
33
32
33
32
33
33
32
34
33
33
32
33
33
32
33
33
32
42
34
33
32
32
32
32
36
32
32
33
32
33
34
33
32
32
32
32
32
32
33
32
33
32
32
33
33
32
32
32
32
32
33
32
32
32
50
33
32
32
32
32
33
32
33
42
35
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
32
32
40
32
32
32
32
33
32
32
33
32
32
34
33
33
32
32
32
35
32
32
36
32
32
32
32
32
32
32
34
33
32
33
32
32
33
32
33
33
32
32
32
38
32
33
33
33
33
32
33
32
33
36
32
32
33
33
32
32
32
32
32
34
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
32
32
32
32
34
32
32
32
33
32
32
35
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
33
32
38
32
33
32
32
32
33
33
32
32
34
32
33
33
33
32
36
32
32
33
32
32
32
34
33
32
33
32
32
33
32
33
32
32
33
34
33
34
33
33
32
32
34
32
32
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
33
36
32
32
32
33
32
33
32
32
33
32
33
32
34
32
32
32
32
33
32
32
34
32
33
32
32
32
32
42
32
33
32
32
32
32
32
38
32
34
32
33
33
39
32
32
33
32
33
32
32
32
32
33
34
33
33
32
33
32
49
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
33
35
32
32
35
33
33
32
32
32
37
33
32
32
32
33
32
33
32
32
33
34
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
32
32
32
32
32
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
37
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
36
32
33
32
33
32
47
33
33
32
32
32
33
61
33
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
38
32
32
32
32
32
32
33
32
32
33
32
33
42
33
32
32
32
32
33
32
40
32
32
32
32
32
32
32
32
32
33
32
36
33
32
33
32
32
48
32
33
32
33
32
32
32
32
33
32
32
33
32
34
32
962
32
32
45
34
33
32
32
32
32
33
34
33
42
32
32
33
33
32
32
40
32
33
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
32
32
33
32
32
33
32
34
32
33
32
32
32
32
33
32
32
33
32
32
33
33
32
27785
17698
7614
33
32
32
32
33
33
32
32
32
32
33
32
34
32
32
32
32
33
33
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
34
32
33
32
32
33
32
33
10834
743
33
32
33
32
34
32
33
33
32
38
32
33
33
32
35
32
34
34
33
33
34
33
32
32
33
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
34
33
32
32
32
32
33
32
32
32
32
42
42
33
32
32
32
32
32
32
32
32
32
36
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
35
33
32
33
42
33
33
32
32
32
2694
32
32
33
32
32
33
32
38
33
44
32
32
33
32
42
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
41
32
32
33
32
*
32
32
34
32
32
32
33
33
32
32
33
32
33
32
32
41
33
33
32
33
32
32
32
32
33
32
32
33
32
33
38
32
33
39
33
40
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
36
33
33
32
33
33
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
35
33
32
32
33
36
32
33
32
33
32
33
32
32
32
37
33
32
32
32
33
33
36
32
43
32
33
33
33
32
32
33
32
39
32
33
33
33
33
32
34
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
36
32
32
32
33
32
32
32
32
32
33
32
32
32
33
32
32
32
35
32
32
32
32
32
33
32
32
33
32
32
35
32
32
32
33
32
32
32
32
33
32
45
32
32
33
32
33
32
33
32
32
33
33
34
33
34
32
32
32
33
34
33
52
32
33
32
32
32
32
32
40
33
32
32
33
32
33
32
33
32
32
33
32
32
34
32
32
33
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
34
33
32
32
33
33
32
32
32
33
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
33
33
32
33
32
32
34
32
33
32
32
34
35
33
32
32
32
32
33
32
32
32
32
33
34
32
33
32
41
32
32
32
32
33
32
33
33
32
33
32
32
33
32
34
32
33
32
35
33
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
34
32
32
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
35
32
32
32
33
32
32
33
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
33
32
34
32
34
32
32
33
32
33
32
32
32
39
33
33
32
32
32
33
45
32
32
32
33
32
41
38
32
33
32
32
32
32
33
32
33
32
38
32
32
33
32
32
33
32
33
32
32
33
34
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
33
32
33
33
32
33
32
33
32
32
33
33
33
32
35
40
32
33
32
32
33
32
33
32
33
32
40
33
32
33
32
32
33
32
33
33
32
35
32
33
32
32
32
32
33
34
33
34
32
33
33
32
32
33
33
33
32
32
32
33
32
32
32
32
32
33
32
32
32
33
32
32
32
35
32
32
32
32
32
33
32
38
32
32
33
32
33
32
32
33
34
33
33
32
33
32
33
32
32
33
33
33
33
32
33
32
33
34
32
32
32
33
43
32
32
32
33
32
32
32
32
34
32
32
40
32
33
32
32
32
32
33
32
33
32
32
33
32
33
36
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
34
33
32
33
32
32
33
32
33
48
32
32
32
33
32
32
33
32
32
35
32
32
34
32
32
33
33
32
33
32
33
39
34
32
33
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
34
33
32
32
35
41
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
34
32
39
33
32
32
32
32
33
32
38
32
32
33
32
32
33
38
33
33
32
38
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
34
32
32
33
32
32
32
32
37
32
32
46
33
33
33
35
32
32
33
32
32
36
32
33
32
32
32
32
33
32
32
41
32
40
32
32
32
32
33
32
32
41
32
33
32
38
32
32
33
34
32
32
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
35
33
36
33
32
37
32
32
32
32
33
32
32
34
32
33
36
32
32
32
35
32
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
34
32
32
35
32
651
32
32
32
32
45
32
33
32
34
33
33
33
32
32
34
32
33
33
32
33
32
33
32
32
32
40
33
32
33
33
32
33
32
33
32
32
33
51
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
34
33
32
32
32
32
32
32
33
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
34
32
35
33
33
32
32
39
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
32
33
33
32
33
42
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
36
32
33
33
34
35
32
33
32
32
42
32
38
33
32
32
32
33
35
32
32
32
36
36
38
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
33
35
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
40
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
34
35
32
33
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
34
34
33
32
36
33
32
33
32
35
32
33
33
32
33
34
32
33
34
33
33
32
32
32
33
34
32
33
32
33
35
33
32
32
33
32
33
32
32
33
33
37
32
32
32
32
33
32
32
33
34
33
32
33
32
32
33
34
32
36
32
33
32
33
37
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
34
36
33
33
33
33
32
33
33
32
33
32
32
32
32
36
38
32
33
32
32
32
33
32
32
35
32
34
32
32
32
33
33
33
32
33
32
33
32
32
32
45
33
32
33
32
34
33
32
36
32
32
33
33
34
32
32
33
32
33
35
32
32
32
33
32
33
33
32
33
33
33
33
32
33
34
33
32
41
33
32
33
32
33
32
32
32
32
32
34
44
33
32
42
33
32
33
32
33
33
32
33
34
33
32
32
33
32
33
32
34
33
32
34
32
32
33
32
33
32
33
33
32
33
32
33
35
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
*
33
32
32
33
32
38
32
33
32
52
33
35
33
32
32
33
32
33
34
32
33
33
42
32
33
33
32
33
32
33
32
32
45
32
33
32
32
34
32
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
32
33
33
33
32
32
32
33
32
47
34
32
33
32
32
33
32
33
32
33
33
32
33
41
34
38
32
33
32
33
34
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
35
33
32
32
32
32
41
37
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
34
33
32
32
33
32
33
32
32
33
32
35
32
32
32
32
33
32
33
33
32
33
32
33
32
32
40
32
33
32
32
33
32
33
33
33
32
37
33
32
33
32
32
33
32
33
32
32
33
32
34
33
32
33
32
43
40
34
35
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
33
33
32
33
37
33
32
32
37
32
33
32
32
33
32
33
35
32
33
32
34
38
33
33
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
36
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
32
32
1170
32
32
33
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
34
33
32
32
33
32
33
32
32
35
32
33
32
32
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
36
32
33
32
33
32
33
33
32
32
42
33
32
32
32
32
33
34
32
33
32
39
32
37
32
32
33
32
33
33
32
33
34
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
32
32
35
33
32
33
32
34
33
32
33
32
32
33
32
33
32
34
33
32
33
32
33
33
32
33
32
33
32
32
34
32
33
33
32
33
32
33
40
32
33
32
33
33
33
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
33
33
38
32
32
33
33
33
32
32
33
32
33
32
38
33
32
33
32
34
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
36
33
33
32
34
32
33
32
32
33
32
33
32
32
33
33
33
32
37
32
32
32
32
33
32
33
32
32
33
32
32
33
34
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
32
32
32
33
27958
17866
7776
32
33
33
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
34
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
33
33
32
32
32
33
33
32
33
33
32
33
34
33
32
32
35
32
33
32
34
34
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
38
32
33
38
32
34
32
33
32
32
33
32
33
32
33
32
32
33
32
33
34
32
32
32
34
32
32
42
32
34
32
33
32
32
32
33
33
33
32
33
42
34
32
32
32
32
34
32
32
33
32
32
32
37
32
33
33
32
33
32
32
35
41
33
32
32
33
32
35
32
33
32
34
33
32
33
32
32
32
32
33
32
32
33
32
45
34
32
32
32
33
32
33
32
34
32
32
33
33
32
37
32
33
32
34
33
32
33
32
34
33
32
33
32
42
32
32
39
32
33
32
33
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
36
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
32
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
33
34
32
33
32
32
32
32
33
32
33
32
39
33
34
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
42
32
33
33
33
33
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
32
32
35
33
32
32
32
32
32
33
32
34
32
33
32
33
36
32
33
32
33
32
32
32
32
33
32
32
37
32
33
33
33
33
39
33
32
33
32
32
32
32
33
35
32
32
32
33
32
33
33
32
33
32
33
32
34
33
32
33
33
32
32
32
33
33
33
32
32
33
32
52
32
32
33
32
32
32
32
33
32
33
32
34
33
32
32
36
33
33
32
33
32
33
32
32
33
32
33
32
35
32
33
33
32
32
33
32
33
32
33
32
32
32
34
33
32
36
33
33
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
32
32
34
33
32
32
32
32
34
33
33
33
32
33
32
36
32
32
46
32
33
33
33
33
32
33
32
33
43
32
33
39
40
34
32
35
32
33
32
32
33
32
33
33
32
32
32
33
34
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
36
33
35
32
32
32
35
32
32
32
32
33
35
35
32
32
33
32
33
32
32
32
33
33
32
38
35
32
33
32
35
35
32
32
32
32
32
32
33
99
32
32
32
40
34
32
33
32
33
35
34
33
34
32
32
33
33
33
33
32
33
32
32
33
32
33
33
33
32
32
32
32
33
33
32
32
32
46
33
32
34
32
32
32
33
33
32
255
32
35
32
41
33
32
33
32
32
33
35
33
32
32
32
33
33
32
46
33
32
33
32
36
33
32
33
32
34
32
35
33
38
33
32
40
33
32
33
35
42
35
34
32
33
32
33
32
33
33
33
33
33
33
32
33
32
32
33
32
32
33
32
33
32
33
33
32
34
32
32
32
40
33
33
33
32
32
32
32
33
32
34
32
32
33
32
33
34
32
33
37
33
36
32
32
32
36
32
33
33
32
32
32
33
33
32
34
32
33
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
33
33
34
32
33
32
33
33
32
32
32
33
34
33
32
32
33
32
32
33
32
33
32
33
42
32
33
34
37
33
32
33
32
33
32
32
33
32
34
32
36
33
32
33
32
32
33
42
33
32
33
33
32
33
32
33
32
32
33
32
33
32
38
40
32
34
35
39
34
32
33
32
32
32
34
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
33
32
33
39
32
33
34
33
32
32
35
32
33
32
33
32
32
63
32
33
32
32
33
37
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
30968
20846
10741
646
32
34
33
32
33
32
32
33
34
33
32
32
34
32
33
32
33
32
32
33
32
33
32
35
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
36
33
32
32
33
32
32
45
42
32
47
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
33
33
32
32
32
36
33
32
32
41
32
32
33
33
33
32
33
32
35
32
32
35
32
40
32
32
32
32
34
36
32
33
32
34
32
32
33
32
33
33
32
33
32
33
32
34
34
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
33
32
32
32
32
32
33
32
32
34
33
32
32
33
33
36
33
34
32
33
33
32
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
36
33
32
33
32
33
35
33
33
32
33
32
33
36
32
33
32
33
32
35
32
32
33
35
32
33
32
52
32
32
35
33
34
37
33
32
32
32
34
36
33
32
32
32
33
34
32
32
32
33
35
32
33
32
32
32
33
32
32
33
33
34
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
33
32
33
32
33
34
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
36
34
35
32
33
32
32
32
32
33
32
33
32
32
33
33
34
32
32
32
32
33
32
33
33
32
33
32
33
32
33
32
33
33
35
33
33
32
33
33
32
33
35
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
33
33
33
32
33
33
32
32
32
35
32
33
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
33
33
33
32
33
34
33
32
33
34
32
35
33
33
34
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
35
32
32
32
33
32
32
33
32
33
32
32
32
33
32
33
36
33
32
33
32
32
33
32
33
32
33
32
34
33
32
55
33
32
32
32
33
33
32
32
32
33
32
33
32
32
33
48
34
32
34
33
32
33
32
32
33
32
33
33
33
33
32
33
32
32
32
33
33
32
33
33
32
32
32
32
47
32
33
32
32
32
32
32
33
33
33
32
33
32
32
33
32
33
32
32
48
33
34
32
32
32
32
32
32
32
32
33
33
32
32
32
42
32
32
35
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
36
32
32
33
32
32
32
41
41
44
32
32
32
33
32
32
32
32
32
32
32
34
33
32
32
32
32
32
32
32
33
38
32
32
32
33
32
32
33
43
33
33
33
50
32
33
32
33
33
32
33
32
33
32
34
32
32
33
32
32
33
33
33
32
32
33
32
34
32
32
32
32
34
34
33
32
32
33
39
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
36
32
33
33
33
33
34
32
32
33
33
34
54
32
33
32
34
32
32
32
32
32
32
32
51
32
32
33
32
32
34
33
33
34
32
32
33
41
32
33
32
33
32
32
32
32
36
32
32
36
32
32
32
36
32
32
33
32
32
34
32
36
32
33
32
33
33
32
32
32
32
33
32
33
32
32
33
32
34
33
33
33
33
41
32
32
32
34
32
32
33
32
33
42
32
33
32
35
33
34
33
32
32
34
32
33
32
32
41
36
33
32
32
33
32
33
32
33
33
32
32
32
42
32
32
32
32
33
34
38
33
32
35
32
32
32
35
33
53
32
32
33
33
32
32
32
32
32
32
33
32
42
33
46
33
32
32
32
33
32
32
32
33
32
32
32
32
39
32
34
32
33
33
32
33
35
33
32
32
33
33
32
33
32
33
32
33
32
32
33
40
33
32
32
32
32
33
32
33
32
32
67
33
32
32
32
33
32
33
34
32
33
32
33
33
32
33
32
32345
22254
12184
2103
32
33
32
32
33
32
33
32
33
37
32
32
32
32
32
35
33
32
33
33
32
33
35
33
32
32
38
32
33
32
32
33
32
39
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
34
33
32
32
32
32
32
32
33
32
34
32
32
33
32
33
32
33
33
32
47
32
32
33
32
33
32
39
33
32
33
32
32
32
33
33
32
32
33
32
33
33
32
34
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
34
33
32
33
33
33
33
32
32
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
34
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
33
33
32
33
33
32
33
32
33
33
32
33
47
32
32
33
33
32
32
32
32
34
33
32
32
32
32
33
33
33
32
33
32
33
35
32
32
34
32
32
32
48
32
32
33
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
36
32
34
33
32
32
32
33
32
36
36
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
33
32
33
32
32
36
32
36
32
32
32
32
33
32
33
32
33
35
32
33
33
32
369
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
37
32
33
32
33
32
32
32
32
32
52
33
33
32
32
32
33
32
32
32
32
32
49
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
41
32
32
32
32
32
33
33
32
34
32
32
33
32
33
33
32
33
34
48
33
32
33
32
33
34
33
33
32
33
32
38
32
32
52
32
33
33
32
33
32
33
40
37
32
32
34
32
32
33
32
36
32
34
33
37
33
32
32
33
32
33
32
32
32
32
33
32
32
42
32
32
32
33
39
33
33
33
33
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
32
32
32
32
33
33
32
33
32
32
34
34
33
32
32
32
32
33
32
33
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
32
48
32
32
32
32
32
33
32
32
32
32
33
32
32
32
55
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
34
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
42
32
32
33
33
33
33
32
33
47
32
32
35
33
32
34
32
33
32
32
32
32
33
40
32
34
32
33
32
49
32
32
33
32
32
32
32
33
32
33
32
32
33
32
39
32
32
32
32
33
32
33
33
38
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
37
32
33
33
32
33
33
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
36
33
32
32
42
32
33
32
32
32
32
38
34
33
32
32
33
32
33
32
32
33
32
33
38
32
32
32
38
32
33
32
32
33
32
33
32
33
32
33
33
32
32
32
32
33
32
33
32
32
33
32
32
42
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
39
32
32
39
32
32
32
32
33
32
32
32
32
33
32
33
33
46
32
32
34
33
32
33
33
33
33
33
32
32
49
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
42
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
32
37
32
32
33
32
60
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
34
34
33
32
32
32
32
34
32
32
33
32
33
32
40
35
32
33
32
35
33
32
33
32
33
33
38
33
32
33
42
32
33
32
33
32
32
33
171
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
35
33
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
41
32
33
32
32
33
45
33
32
32
36
32
33
32
32
32
32
33
32
33
33
32
33
33
33
32
32
32
32
33
32
34
32
33
32
32
32
33
32
34
35
33
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
32
34
32
32
32
33
33
32
32
33
32
36
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
42
38
36
33
32
32
33
34
33
32
33
32
33
35
32
33
32
32
33
32
33
32
32
32
32
33
36
33
35
33
33
32
36
32
32
32
32
32
32
32
32
32
33
32
32
32
36
39
32
33
33
37
33
32
33
32
33
32
32
33
32
32
32
32
32
33
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
43
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
33
32
32
33
33
32
32
33
32
33
32
32
32
33
32
42
32
32
32
34
32
32
32
32
32
32
34
33
32
32
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
32
36
32
32
35
32
33
50
32
36
32
32
34
32
33
32
32
33
32
33
32
32
32
33
36
32
33
32
33
32
32
33
32
33
32
32
51
32
34
32
34
33
32
33
32
33
32
32
33
32
33
35
32
33
39
34
32
39
34
32
33
32
33
32
35
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
34
34
33
32
32
33
32
33
32
38
33
32
33
33
33
32
32
35
32
33
32
34
32
37
33
32
32
33
39
33
32
32
32
32
33
32
33
33
32
32
32
32
34
32
32
32
32
38
32
33
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
33
42
32
33
32
33
33
32
32
32
33
32
32
33
46
33
32
32
32
32
40
32
33
32
34
32
33
33
32
32
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
35
32
32
32
33
32
32
32
32
33
32
33
32
36
46
32
33
39
32
33
32
33
32
32
34
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
37
33
32
33
35
33
33
32
33
37
32
32
32
33
32
32
33
32
33
32
32
37
38
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
41
32
33
33
32
33
32
39
32
32
32
32
33
42
33
31
32
32
38
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
39
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
34
32
33
32
33
33
32
32
32
33
32
32
35
32
32
32
32
32
32
33
32
32
32
32
33
33
33
39
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
32
32
33
32
32
37
32
33
32
32
33
32
33
32
40
41
32
33
32
36
33
32
32
32
34
32
33
33
32
33
32
36
32
32
47
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
35
32
32
32
32
32
33
33
38
32
32
33
38
37
32
32
32
32
34
32
32
35
32
33
32
32
33
32
33
34
32
32
36
33
32
32
34
32
33
32
32
32
32
32
33
33
32
32
33
35
33
32
36
32
32
37
32
32
32
32
33
32
1481
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
37
32
32
33
32
33
32
32
33
32
33
33
34
32
32
32
32
32
35
32
33
32
33
32
33
39
32
32
37
33
32
34
32
32
33
32
34
33
37
32
32
34
33
32
32
32
33
32
32
46
40
32
32
32
32
34
32
32
37
32
34
34
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
34
32
32
33
33
33
33
33
33
32
33
32
32
33
33
33
32
44
32
39
33
32
33
33
32
33
32
33
32
65
33
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
33
33
35
33
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
49
32
32
32
33
32
39
32
32
33
32
35
32
32
52
32
33
33
47
33
32
33
32
32
35
32
33
36
52
32
32
33
33
32
32
32
45
32
44
32
32
32
32
32
45
34
32
36
32
32
33
32
35
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
40
33
32
32
32
32
33
36
32
34
32
33
32
35
38
32
33
32
32
37
34
41
84
33
32
32
33
32
34
33
32
32
32
33
32
32
33
34
33
32
32
32
32
33
33
32
32
32
32
34
33
32
34
33
32
33
33
32
42
32
33
32
32
32
32
36
32
32
33
34
33
32
44
33
32
33
33
33
32
32
32
34
33
33
32
32
32
44
32
32
32
32
33
32
32
33
32
33
32
33
32
33
33
2800
33
835
35
32
33
37
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
36
32
33
32
32
32
32
33
32
33
34
32
32
33
33
32
34
32
32
33
32
32
33
37
33
33
32
32
32
33
32
33
33
32
33
33
33
32
32
33
39
33
32
32
33
32
33
35
32
32
32
33
32
33
33
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
34
34
34
32
32
32
32
33
32
33
37
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
37
33
32
32
38
32
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
33
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
33
39
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
35
33
32
33
32
36
32
32
33
32
32
33
32
33
33
33
33
32
33
35
33
33
32
33
32
33
32
32
33
32
33
33
32
35
32
33
32
33
32
32
32
32
33
32
32
32
32
32
35
33
32
32
33
32
33
35
32
32
34
33
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
33
33
32
33
32
32
33
35
33
32
32
34
32
33
32
33
33
51
32
33
33
32
32
36
32
32
32
33
32
32
33
32
33
34
32
33
32
33
39
32
32
32
35
32
33
32
35
33
34
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
32
32
32
32
32
33
35
34
32
32
37
32
32
32
33
32
32
33
32
33
32
32
34
32
33
32
32
37
32
33
32
32
32
32
33
34
33
32
32
36
32
33
32
32
32
32
33
32
37
32
32
34
33
32
33
32
33
32
33
32
32
32
32
33
32
33
38
32
32
32
33
32
35
32
36
33
38
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
35
32
32
34
35
34
32
32
34
32
33
36
32
32
32
32
32
32
32
32
32
32
32
32
32
32
37
33
34
32
33
32
32
35
32
32
32
32
32
33
32
32
32
32
34
32
32
33
32
36
36
32
32
32
33
32
39
42
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
33
33
32
33
32
33
39
37
33
38
44
32
32
33
32
33
33
33
32
32
39
37
33
32
45
34
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
44
32
32
33
32
33
32
32
32
32
33
32
32
35
32
32
33
32
32
32
35
32
33
32
32
33
32
33
32
32
32
32
32
32
45
39
33
32
32
35
32
32
33
32
33
32
32
37
32
33
32
32
32
32
33
46
33
33
32
32
32
33
33
32
32
32
34
32
32
32
32
33
32
35
33
39
32
32
33
36
32
33
33
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
34
32
33
38
33
33
33
33
34
33
32
32
33
32
34
33
32
32
32
32
32
34
33
32
33
32
32
32
32
33
32
33
32
33
35
32
33
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
32
34
32
32
32
32
33
32
32
32
32
32
33
33
33
32
36
33
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
33
33
34
32
33
44
32
33
32
32
32
32
32
32
33
32
54
33
32
33
34
32
32
35
33
32
33
32
32
33
32
41
32
32
34
33
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
33
32
32
37
32
33
32
35
33
32
33
32
33
36
40
35
32
33
32
32
32
32
32
32
33
44
32
33
32
33
32
32
34
32
33
33
32
32
40
33
32
33
33
43
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
43
32
33
33
35
33
33
33
32
33
32
33
35
32
32
33
33
32
32
32
32
33
38
39
32
32
33
32
33
34
32
33
32
33
32
37
32
32
33
32
51
33
33
33
32
33
32
32
32
34
41
32
32
32
33
33
32
40
32
32
33
33
33
32
32
36
37
33
32
32
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
36
32
32
33
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
35
36
33
35
46
33
32
32
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
32
32
32
33
33
33
33
32
33
32
33
34
32
32
32
33
32
32
32
32
32
32
33
48
51
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
32
41
33
32
32
34
33
33
33
33
32
35
33
38
33
32
32
32
32
32
32
33
33
34
33
32
33
33
34
32
32
39
32
32
33
32
32
32
34
32
32
32
32
34
32
33
32
50
33
33
33
32
32
32
32
33
33
37
32
32
33
32
33
32
39
34
32
33
36
32
32
32
32
34
33
32
32
32
32
33
36
32
33
32
32
32
45
32
32
33
32
32
32
33
32
32
33
33
43
32
32
34
32
33
32
32
32
32
32
32
33
833
32
32
33
40
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
35
32
33
32
33
33
32
116
34
33
32
33
32
32
32
32
42
32
39
32
32
34
41
34
33
32
32
32
36
40
32
32
32
32
32
33
32
32
32
35
42
32
32
37
32
33
32
38
32
39
32
32
38
34
32
35
32
33
32
33
32
32
32
38
33
37
32
32
32
33
32
33
34
32
32
32
33
32
33
32
34
32
32
33
32
32
33
32
32
32
32
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
40
36
33
32
32
33
32
33
32
32
32
32
32
33
33
33
32
32
32
32
35
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
36
32
32
32
32
32
32
32
43
32
33
32
32
32
34
33
32
34
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
38
32
32
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
35
32
33
32
32
38
32
33
41
33
33
32
35
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
33
32
32
33
38
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
33
32
32
33
46
32
32
32
33
32
33
35
40
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
39
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
41
33
32
32
37
41
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
35
33
33
33
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
51
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
33
33
32
32
33
32
33
32
33
33
32
32
32
33
35
32
32
32
34
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
37
33
32
34
32
32
33
32
32
32
33
32
33
33
32
32
33
32
33
37
32
41
33
32
32
33
42
32
33
32
33
32
32
32
32
33
32
33
32
32
35
32
38
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
37
32
33
32
32
33
37
33
32
33
32
32
37
32
33
32
32
33
32
33
33
32
32
33
33
32
33
32
32
34
32
33
32
32
32
32
32
32
33
49
32
33
32
33
32
32
32
32
32
32
33
32
35
32
32
32
32
36
32
32
33
37
33
32
32
32
32
33
32
32
32
32
32
32
33
34
32
39
33
33
32
32
32
32
33
32
33
52
32
32
32
33
36
38
32
32
33
32
32
33
32
33
32
32
32
41
33
32
33
32
32
33
33
33
32
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
33
32
32
32
32
32
32
33
32
35
33
46
33
32
32
33
32
33
34
34
33
34
42
32
40
39
33
32
36
33
34
44
33
32
32
33
33
32
32
32
33
34
32
33
32
32
35
32
33
32
33
32
1783
32
32
33
32
32
32
32
32
32
33
32
32
33
36
32
33
35
33
32
33
33
32
32
41
32
32
33
33
32
32
32
32
32
33
32
32
32
32
32
32
33
33
35
32
32
33
32
32
33
37
33
33
34
33
32
33
32
33
39
43
32
32
33
36
41
32
32
32
36
33
32
32
33
35
33
33
33
32
32
35
32
33
33
33
32
32
32
32
33
32
32
32
32
32
32
32
36
32
33
39
32
36
32
33
37
33
32
32
32
32
32
40
33
32
32
33
32
33
32
37
33
32
32
32
33
32
32
32
32
33
32
33
32
34
40
32
33
32
33
32
32
34
33
32
32
32
32
77
33
34
34
32
32
33
33
33
33
32
33
32
32
33
34
33
45
33
32
33
32
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
32
32
32
32
55
32
33
32
32
33
32
33
32
32
33
32
37
32
33
32
32
33
32
33
32
32
33
32
33
37
47
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
32
33
32
32
32
33
32
33
32
32
32
33
33
34
42
32
32
33
32
33
37
32
32
32
32
33
32
33
32
32
32
32
41
40
32
33
32
33
32
32
38
33
32
32
32
47
33
32
40
32
32
32
32
32
32
32
32
32
50
39
42
35
43
32
33
33
36
32
33
32
33
32
32
32
33
32
33
32
32
32
33
32
32
32
33
42
32
32
33
34
33
32
32
33
36
33
32
32
33
32
32
32
32
35
32
33
32
42
35
32
33
32
33
32
38
32
32
37
33
32
33
32
33
32
32
36
33
42
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
37
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
32
32
33
32
35
32
37
33
32
33
32
38
33
32
33
35
32
33
32
33
32
33
33
32
32
32
34
32
33
32
32
33
36
33
32
32
32
32
33
37
32
35
39
33
32
33
32
32
32
32
33
32
32
42
32
34
32
34
32
32
44
32
32
32
32
32
32
33
33
45
32
34
32
32
32
32
32
32
32
32
32
32
32
32
33
34
33
33
32
32
32
32
33
32
33
32
38
32
32
33
34
33
32
33
34
32
33
35
32
32
32
32
32
33
32
32
37
50
33
33
41
33
32
32
33
32
32
32
33
32
33
33
32
32
32
32
33
32
33
32
33
32
33
32
32
32
32
35
32
33
32
32
44
32
32
32
32
33
41
32
32
32
33
33
32
32
32
33
42
32
33
32
32
33
33
32
35
38
32
32
32
33
32
33
39
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
32
44
32
32
32
33
32
32
32
32
32
32
37
32
35
33
32
33
33
32
32
32
33
33
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
36
32
35
32
32
33
32
32
33
32
33
32
33
32
32
33
33
32
33
32
35
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
46
33
32
32
34
32
33
32
32
33
38
33
32
32
32
32
34
33
37
32
32
33
32
33
32
33
32
32
33
1721
32
32
32
33
32
33
32
33
32
32
39
32
32
32
32
33
32
32
32
32
40
33
33
32
32
33
32
34
32
32
45
32
33
38
36
35
32
32
51
33
32
32
32
32
33
32
32
32
39
33
32
35
33
32
33
32
34
34
32
33
32
33
32
32
32
32
33
33
32
50
32
33
34
33
36
32
32
32
33
33
32
33
33
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
42
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
35
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
33
36
32
33
33
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
43
32
34
32
36
32
33
37
32
33
32
33
33
32
33
32
35
32
32
33
32
33
32
32
42
32
33
34
32
32
32
32
32
47
32
32
33
32
34
32
33
32
32
33
32
33
32
32
33
32
631
32
32
33
32
33
33
33
32
32
32
32
33
34
32
32
32
32
32
33
32
32
34
32
33
32
32
32
32
33
38
32
32
32
32
32
33
32
32
33
40
33
32
32
33
32
33
34
32
33
32
33
32
33
32
32
32
34
32
32
32
33
40
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
38
32
33
32
32
33
32
33
35
32
33
32
32
32
32
33
32
32
32
33
32
32
32
34
33
32
32
33
32
34
32
32
32
32
42
45
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
177
32
32
32
33
32
32
33
32
35
33
32
32
32
33
32
33
32
32
34
32
33
36
32
33
32
33
33
32
33
32
33
32
32
32
33
33
34
33
32
32
32
32
32
32
34
33
33
33
33
33
34
32
33
32
33
32
32
33
32
41
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
42
49
33
32
32
33
32
32
33
33
32
32
32
32
34
34
32
33
32
32
32
32
33
32
36
32
33
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
32
35
37
33
32
33
32
33
33
32
33
45
32
32
33
32
32
32
32
32
32
33
32
32
33
32
35
36
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
36
33
32
33
32
32
33
32
33
32
32
32
32
47
32
32
32
32
33
36
33
33
33
33
32
33
33
32
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
36
32
32
33
32
32
33
32
33
32
32
33
32
33
40
32
33
32
33
32
32
33
32
32
32
34
34
32
32
33
40
32
32
33
32
33
32
32
33
32
33
32
40
32
32
33
36
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
42
32
32
32
32
33
32
33
32
32
33
32
40
32
35
34
32
32
32
33
33
32
33
32
32
44
33
34
32
32
35
32
33
33
32
32
32
38
33
34
37
32
33
32
32
32
32
33
32
34
32
32
33
32
32
32
32
32
32
33
32
33
33
32
38
38
32
32
32
33
32
32
38
33
33
32
44
33
32
33
32
33
33
32
47
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
39
32
33
32
33
32
33
32
32
33
32
38
33
32
33
32
33
32
32
32
32
33
32
37
32
32
32
39
34
32
32
32
32
43
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
35
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
33
32
32
32
32
33
32
32
32
32
34
32
33
39
32
32
34
33
32
32
33
32
33
32
32
33
32
33
33
35
32
32
33
35
32
34
33
32
34
32
32
32
33
34
33
32
32
33
32
33
32
32
33
32
33
33
46
33
32
33
33
32
32
32
32
32
33
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
32
32
32
32
32
33
32
32
37
32
33
33
42
33
32
33
32
32
33
2912
33
33
32
33
32
36
43
34
32
32
33
37
33
32
32
33
32
33
39
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
35
32
34
32
33
34
42
33
32
33
32
32
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
33
32
33
32
33
34
32
32
32
33
32
33
32
32
32
32
47
32
32
33
32
33
32
32
40
32
33
32
32
33
32
33
32
32
333
32
33
32
33
32
35
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
35
33
33
32
33
32
33
36
32
33
32
33
32
32
33
32
35
43
32
34
35
33
32
32
33
32
33
32
32
32
32
34
32
32
32
39
38
32
33
32
32
33
45
33
33
32
33
32
33
32
32
33
35
33
32
32
33
32
48
32
32
32
32
32
32
39
32
35
33
32
33
32
32
33
32
33
32
32
33
32
33
34
32
32
32
33
32
33
32
35
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
33
33
32
32
33
32
33
32
32
33
32
42
32
32
32
38
33
32
33
33
35
56
34
33
32
32
35
52
33
32
32
32
32
33
33
32
33
32
33
49
32
33
32
32
32
33
32
32
33
34
33
32
32
33
32
32
32
32
32
32
34
33
32
33
32
33
38
32
35
32
33
32
32
32
33
33
32
33
33
32
33
32
33
33
48
33
32
33
32
32
34
32
33
32
32
34
33
33
32
32
33
32
36
32
32
33
32
34
32
34
32
32
32
32
33
37
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
33
32
32
33
33
32
32
33
33
32
32
32
33
33
32
33
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
34
32
32
33
33
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
33
32
34
35
32
33
32
33
32
40
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
32
34
32
32
33
33
32
33
34
33
32
41
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
42
33
32
32
33
33
33
32
32
34
32
33
32
32
32
32
33
32
33
32
32
33
47
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
36
33
32
33
32
32
33
33
33
32
32
32
32
33
33
33
33
32
39
32
32
33
32
32
32
35
33
32
34
32
33
32
32
33
32
33
35
32
33
32
35
32
32
32
32
33
42
32
33
33
33
40
33
33
32
33
32
38
33
32
33
34
33
45
32
32
33
33
32
32
32
32
33
32
32
33
32
33
32
33
33
34
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
36
32
34
32
40
37
33
32
32
33
32
32
32
32
33
32
33
36
32
33
32
33
33
32
32
32
35
32
32
34
36
33
32
32
33
34
33
32
33
32
32
32
32
34
32
34
33
32
33
32
32
34
35
33
32
32
33
35
32
32
32
33
36
33
33
33
33
33
33
33
33
32
32
33
32
33
32
32
33
32
33
41
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
32
38
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
39
33
32
32
41
32
33
32
32
35
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
33
32
33
42
32
32
653
32
34
32
32
32
33
32
32
33
32
38
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
44
37
33
32
32
32
33
32
33
32
32
32
32
33
32
40
34
34
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
33
33
33
32
32
36
32
33
32
32
41
32
33
32
32
33
32
32
32
37
33
32
36
35
32
32
32
33
35
36
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
32
32
35
32
32
33
32
41
32
32
32
32
33
32
33
34
35
33
32
33
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
34
33
32
33
33
32
35
36
33
37
32
33
32
33
33
32
33
32
33
32
36
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
41
32
33
32
34
32
32
33
32
32
33
33
33
32
32
32
33
33
32
34
32
32
32
32
32
34
32
33
32
33
32
32
33
34
33
32
32
32
33
33
32
38
33
32
36
39
36
33
32
33
32
32
33
37
33
32
32
32
32
33
32
32
33
32
37
32
32
32
35
33
33
32
33
32
32
32
32
33
32
32
37
35
33
36
32
35
32
33
32
32
33
32
33
33
32
32
32
33
33
34
33
32
32
33
32
32
34
34
33
32
34
38
32
33
32
32
33
32
33
32
33
32
33
34
32
32
33
32
32
33
49
34
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
34
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
37
33
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
34
32
32
32
33
32
34
33
33
33
34
32
33
32
32
34
33
33
32
36
32
32
33
32
33
32
32
33
32
43
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
33
33
32
32
33
33
33
32
34
37
32
32
32
38
32
32
33
38
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
35
33
32
33
32
32
33
32
34
33
35
33
32
32
33
32
33
32
32
33
32
33
32
44
35
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
35
32
33
38
33
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
34
34
33
32
33
32
33
33
32
35
34
33
32
32
33
33
35
32
32
33
32
32
32
32
33
37
32
32
32
33
33
32
33
32
33
32
32
32
32
32
33
32
33
42
33
32
32
33
32
33
34
32
33
32
33
33
32
33
32
32
32
32
40
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
37
32
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
36
32
32
33
33
34
32
33
32
33
32
32
33
32
33
33
32
33
33
33
34
32
33
32
35
33
32
32
47
33
33
32
33
32
32
34
32
32
34
33
32
32
33
32
32
33
32
35
32
32
32
32
33
44
32
32
32
33
40
33
33
32
54
33
39
32
32
33
32
32
33
35
33
32
32
34
30648
20561
10467
383
33
32
33
32
32
33
33
33
32
41
33
33
32
32
32
33
32
32
32
32
33
35
35
33
32
33
35
32
32
32
33
33
32
33
34
33
32
32
32
32
34
33
32
33
32
33
33
38
33
32
34
32
32
32
44
33
32
32
33
32
33
40
32
33
32
33
33
32
33
32
33
32
32
33
33
35
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
32
32
32
39
32
33
32
32
33
32
33
32
32
33
32
33
33
33
33
41
32
32
32
37
32
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
41
32
33
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
33
32
32
32
34
36
32
16448
6363
33
32
32
32
32
33
32
35
32
33
34
32
32
33
32
33
32
32
34
33
32
32
37
33
33
38
32
32
33
37
33
32
32
33
52
33
33
33
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
33
39
33
33
32
32
33
32
33
32
33
34
32
40
33
34
33
32
33
34
32
33
33
34
32
32
33
33
33
33
32
33
32
33
32
32
33
33
33
32
48
32
32
34
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
38
33
32
34
33
32
33
33
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
32
32
32
33
32
33
37
33
41
32
34
33
35
33
33
32
34
33
32
32
33
36
33
33
32
33
32
42
40
32
32
32
33
32
32
33
32
35
32
32
33
33
33
42
32
32
33
32
32
32
33
32
33
32
32
32
32
33
32
32
35
32
33
33
32
32
32
33
32
32
33
32
32
32
32
33
32
34
33
33
33
32
40
32
32
35
32
33
32
37
32
33
33
33
33
34
32
32
33
32
33
36
33
32
32
33
32
33
32
33
33
39
33
32
33
39
32
32
32
33
32
32
34
32
33
32
33
35
34
33
32
32
33
32
33
32
33
33
32
33
32
32
35
37
33
32
32
35
32
32
33
34
33
32
33
32
32
32
33
33
32
37
34
33
33
32
33
32
32
32
32
32
33
32
33
32
32
32
32
32
34
33
33
33
33
32
33
32
33
32
32
32
37
34
32
32
32
32
33
40
32
33
32
32
33
33
33
32
36
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
33
39
32
32
32
35
36
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
34
33
36
1240
32
32
33
33
32
32
32
33
37
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
37
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
33
35
33
33
32
33
33
32
33
32
32
34
32
33
32
32
32
32
33
33
33
32
32
34
38
33
32
32
33
32
33
32
32
33
32
34
32
33
32
32
32
42
32
32
33
32
32
33
38
36
33
32
34
32
34
32
33
33
32
32
32
35
32
33
34
32
33
32
34
240
32
33
32
34
33
32
33
32
33
34
32
33
34
32
35
33
33
33
33
33
32
33
33
32
33
34
33
33
32
33
32
33
33
32
33
33
33
32
32
33
32
33
34
32
33
37
33
32
33
33
32
33
32
33
32
32
33
33
33
33
32
33
34
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
35
32
33
33
41
33
32
33
32
35
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
33
33
34
32
33
32
32
33
32
34
32
33
34
32
33
37
33
32
32
32
32
33
32
33
32
32
43
33
34
32
36
32
32
34
34
33
32
32
33
32
33
32
33
35
32
33
41
32
33
88
33
32
32
32
32
33
32
33
33
34
33
34
33
33
32
33
32
35
32
33
33
32
32
34
32
32
38
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
33
40
33
33
33
33
37
33
33
32
33
32
33
32
33
33
32
34
33
33
37
32
34
32
35
32
32
32
32
33
32
32
32
32
33
32
32
32
43
34
32
35
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
34
32
33
32
32
32
33
32
34
32
36
27623
17530
7425
33
32
32
33
32
33
35
32
35
32
33
33
32
32
32
33
32
33
32
35
32
32
33
33
32
33
32
33
32
34
35
32
33
32
33
32
32
33
34
34
32
32
32
32
33
32
32
33
32
32
33
32
33
32
47
32
35
35267
25172
15083
4990
32
33
32
33
247
32
32
34
33
32
33
32
32
32
32
33
37
33
32
32
32
33
33
32
32
33
33
32
32
32
52
32
32
33
32
32
32
33
39
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
32
33
34
33
33
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
46
32
33
8095
32
32
32
33
33
35
32
32
32
32
33
32
32
47
45
33
33
33
32
40
35
40
33
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
38
38
32
33
36
33
32
32
33
32
33
32
33
32
33
32
32
33
37
33
32
32
32
32
33
32
44
32
32
32
32
33
32
32
33
32
33
32
33
32
57
32
32
33
37
33
32
32
32
32
32
32
39
33
32
34
32
32
32
32
33
32
34
32
32
32
49
33
47
32
32
33
32
33
33
32
33
32
32
32
32
33
32
32
34
39
32
32
32
32
32
33
32
33
33
33
32
32
32
32
33
32
36
33
32
33
33
37
32
33
34
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
36
32
32
32
33
33
32
35
32
33
32
33
32
32
35
32
32
33
32
32
32
33
32
33
33
34
32
32
33
32
33
32
32
32
34
33
32
32
33
32
33
32
35
33
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
32
32
33
32
36
32
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
32
32
32
37
33
33
37
32
32
41
32
33
37
32
32
32
33
35
33
33
32
33
32
33
32
32
32
32
33
32
33
32
33
32
32
32
32
33
33
34
33
39
33
32
33
37
34
34
32
33
32
32
34
32
33
32
36
33
32
32
32
32
32
32
32
32
33
33
33
32
32
32
32
33
32
33
32
33
32
32
32
33
32
32
32
34
33
33
32
32
32
34
33
35
33
32
32
33
32
34
32
32
32
32
39
32
33
32
32
33
48
33
32
32
35
34
35
33
32
32
32
32
32
33
32
34
32
32
32
32
34
32
33
32
34
32
32
33
33
32
34
32
33
32
33
32
32
32
32
33
32
32
33
32
35
34
33
32
32
33
32
33
32
32
34
32
32
32
33
37
32
32
32
34
32
34
32
32
33
35
33
34
32
32
32
33
50
33
32
33
33
34
32
32
40
33
32
33
32
32
33
32
32
32
42
32
32
32
37
33
32
41
32
59
33
32
33
32
32
32
32
34
32
32
33
32
32
32
33
32
32
36
32
33
32
33
36
34
33
33
33
32
32
32
32
33
32
32
32
32
33
36
33
32
35
32
32
32
32
33
32
32
40
32
33
32
33
32
32
34
34
33
33
32
33
35
32
32
35
34
32
33
32
32
34
32
35
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
36
32
32
32
32
33
32
32
35
32
33
33
33
32
32
43
32
35
32
32
35
32
32
32
33
41
32
33
32
33
32
32
32
32
33
33
38
33
32
33
33
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
34
33
46
33
33
33
33
32
37
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
45
44
32
32
32
33
33
32
32
32
41
33
34
32
32
33
32
32
32
33
32
34
33
32
33
32
34
32
32
33
32
33
32
33
32
34
32
32
638
33
32
33
32
33
32
32
33
32
33
33
32
32
33
32
33
33
32
32
33
33
33
32
48
32
32
33
39
32
36
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
38
32
32
33
32
33
32
33
32
32
33
34
34
32
32
32
32
33
32
32
32
33
32
33
33
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
33
39
32
32
33
32
35
32
33
32
32
32
32
32
32
32
32
32
33
34
32
32
33
32
34
33
32
32
40
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
33
32
32
32
40
32
32
32
33
32
32
32
32
34
32
32
33
32
33
32
33
33
32
39
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
33
32
34
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
32
33
32
33
34
33
32
32
32
32
33
32
33
32
32
33
41
33
32
32
32
32
33
33
33
35
32
39
32
32
32
39
32
32
33
32
32
32
38
33
32
32
33
32
32
32
32
32
53
32
32
33
32
33
32
32
33
32
32
32
33
47
32
33
32
36
38
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
32
32
32
33
39
34
32
32
33
32
33
32
32
33
32
33
32
33
32
32
39
32
33
32
32
32
33
35
32
33
34
32
32
32
42
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
33
32
32
32
32
41
32
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
33
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
32
33
37
33
32
33
32
32
32
32
34
32
32
33
32
34
35
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
34
33
32
33
33
32
33
32
33
32
32
32
32
33
32
34
32
34
32
32
33
46
33
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
35
32
32
33
33
32
33
32
33
33
43
32
32
33
36
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
34
32
41
32
32
32
32
33
32
32
32
32
33
33
33
32
32
32
32
33
51
32
32
32
32
32
32
33
40
33
33
37
34
32
32
32
33
40
32
33
34
33
33
32
32
32
33
32
33
32
32
34
32
34
32
32
32
32
33
33
32
32
33
33
32
32
14256
4166
32
90683
80596
70501
60408
50315
40229
30148
20053
34
32
40
32
33
32
32
33
32
33
32
32
32
34
33
32
32
32
32
33
32
38
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
33
32
37
33
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
32
34
33
33
32
32
32
39
32
32
39
32
32
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
32
32
32
32
34
32
32
32
32
32
34
32
32
32
33
32
33
32
34
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
34
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
34
34
33
32
32
32
32
33
32
32
38
32
33
32
32
33
37
33
32
32
32
36
33
32
34
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
34
33
33
32
32
34
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
33
33
32
32
33
33
41
32
32
33
32
33
32
32
32
32
36
32
32
32
32
33
32
32
33
32
33
32
33
36
32
32
32
35
32
32
32
35
33
32
41
32
32
39
32
32
32
37
33
32
32
32
32
33
32
32
32
32
35
32
33
35
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
37
35
32
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
34
38
32
33
32
32
35
32
37
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
36
33
36
32
32
32
33
32
36
32
32
33
33
32
32
32
33
47
32
34
32
33
33
32
37
32
33
32
34
33
33
34
33
33
32
32
33
32
32
32
32
33
32
33
32
32
33
36
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
35
33
32
32
32
32
33
32
32
32
32
33
32
32
40
32
33
32
32
33
32
34
38
32
32
37
33
32
33
32
32
33
32
33
32
32
33
32
45
32
32
33
32
33
32
32
34
32
35
32
33
32
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
33
32
32
33
35
33
33
32
33
32
33
32
32
32
32
33
43
32
32
32
33
32
33
32
32
44
38
33
33
32
32
42
33
32
32
32
32
33
136
33
32
32
37
32
32
32
32
33
32
33
32
32
32
32
34
32
32
32
32
32
32
33
32
33
33
32
32
32
32
32
32
34
32
32
33
32
33
42
33
32
32
34
32
33
32
32
33
32
33
32
33
36
34
39
35
32
37
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
36
32
33
32
32
32
32
32
32
33
32
32
33
32
32
34
33
32
32
32
32
33
32
32
33
32
28111
18019
7933
36
32
32
32
33
32
32
36
33
33
33
32
37
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
33
33
32
32
33
32
32
32
32
33
32
32
33
33
33
33
32
33
43
33
32
33
32
34
32
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
33
32
34
33
33
32
32
33
32
35
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
33
33
32
32
43
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
34
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
33
33
32
32
38
33
32
33
32
32
33
33
32
32
41
33
33
32
32
39
34
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
34
33
33
34
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
32
32
32
42
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
37
33
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
33
32
32
32
32
33
32
33
33
33
33
32
33
33
36
32
32
33
34
33
35
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
33
33
32
33
32
32
33
32
33
40
32
32
32
33
32
32
32
32
33
33
33
32
38
33
32
33
32
32
32
33
33
32
32
32
32
38
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
32
32
33
32
35
33
32
33
32
32
33
32
33
32
33
32
32
33
32
34
36
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
33
33
32
32
32
33
33
32
33
32
32
32
32
32
32
33
32
33
33
36
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
35
32
32
32
32
45
32
32
32
33
32
32
33
32
33
39
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
35
33
34
32
32
33
32
33
32
32
32
34
32
32
33
33
32
33
32
33
32
32
32
33
33
32
33
32
32
33
32
32
39
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
32
32
33
32
32
34
32
32
32
32
32
32
32
32
32
34
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
32
33
32
32
32
35
33
32
33
35
33
32
32
32
32
48
32
32
32
32
34
32
32
33
32
33
32
33
39
32
32
32
33
32
32
33
37
32
32
32
32
32
33
35
33
32
33
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
36
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
32
32
32
51
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
38
33
33
32
34
32
33
32
32
32
32
32
35
33
32
32
33
32
33
32
32
33
35
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
34
35
32
33
32
32
32
34
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
38
33
32
34
32
34
32
32
33
34
35
32
45
34
33
34
32
33
32
32
33
32
32
33
32
32
32
34
33
32
33
32
33
33
32
33
32
33
32
32
32
32
34
32
32
33
32
32
32
33
32
32
33
32
32
32
32
33
44
33
32
32
32
33
32
32
33
33
32
33
34
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
45
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
1108
33
32
32
32
33
35
32
32
32
33
32
32
33
506
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
33
33
32
32
33
32
32
33
33
32
32
32
32
33
33
39
34
34
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
36
32
33
36
33
32
32
34
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
36
33
32
32
35
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
42
33
33
32
33
32
35
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
35
32
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
33
32
32
33
33
33
32
36
33
32
33
32
32
34
32
33
32
32
32
32
33
32
33
32
32
32
33
33
33
32
33
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
35
32
32
32
32
33
46
33
32
32
33
32
33
32
32
33
32
32
32
33
33
32
34
32
42
35
32
33
39
33
32
32
32
32
33
32
33
32
32
33
33
34
39
41
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
34
32
33
32
33
33
37
33
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
37
32
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
33
32
32
33
32
32
32
32
32
34
55
32
32
32
32
32
33
33
32
36
33
32
34
34
32
32
33
32
32
33
33
32
32
32
33
32
38
33
32
32
32
32
32
34
33
32
32
35
32
33
33
32
47
33
33
32
32
32
33
37
33
33
33
32
32
32
33
32
36
39
32
33
33
38
32
32
41
32
33
33
33
32
32
48
32
32
32
33
33
32
33
32
33
32
32
33
32
33
33
34
33
32
56
34
33
32
32
34
32
33
24596
14506
4415
32
32
32
41
49
34
32
33
34
33
32
33
32
39
32
32
33
32
33
33
33
33
33
32
37
33
33
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
34
33
33
32
32
34
32
36
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
33
33
32
36
32
33
33
33
33
33
32
32
32
33
32
32
33
32
32
32
32
32
33
36
32
33
33
32
32
33
33
32
32
32
32
34
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
34
32
41
35
32
33
32
32
32
32
33
34
33
32
33
36
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
43
32
32
32
33
32
33
33
33
33
33
32
33
32
33
32
32
33
32
35
35
32
32
32
35
33
32
33
32
33
32
55
33
48
32
32
34
33
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
33
32
32
33
35
33
32
33
32
32
33
32
32
41
32
32
32
33
32
33
32
32
32
42
34
32
32
32
32
33
34
33
32
39
33
37
33
32
32
33
32
33
33
34
41
32
33
32
36
32
32
47
32
33
35
32
32
35
33
34
33
32
32
35
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
32
33
33
32
35
34
34
38
32
32
32
33
32
33
32
32
32
32
34
32
33
32
36
33
32
54
32
33
32
32
33
33
34
33
33
33
32
33
32
32
32
33
33
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
32
42
33
33
43
33
34
33
33
32
39
33
35
39
32
32
32
33
33
37
32
32
33
32
33
33
32
32
32
33
32
33
32
32
38
39
33
32
32
32
34
33
32
33
33
32
33
32
33
32
32
32
32
32
32
32
32
36
32
32
36
32
32
33
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
34
33
32
33
32
32
33
33
33
32
32
32
33
33
32
33
32
33
33
32
33
37
33
32
32
32
32
32
38
32
32
32
36
32
32
32
32
33
32
33
33
32
33
32
32
33
32
33
32
42
32
33
32
32
34
38
33
33
32
51
32
33
34
32
34
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
33
32
32
32
32
37
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
33
41
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
32
36
32
32
34
32
32
40
32
32
32
32
32
32
32
33
32
46
34
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
94
32
38
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
33
32
33
32
33
33
32
32
32
32
33
33
32
32
32
32
33
32
33
34
32
33
32
32
32
32
33
32
33
33
32
32
189
34
32
33
35
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
33
32
32
35
32
32
32
32
35
32
33
32
36
32
32
33
32
33
40
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
37
32
33
32
34
32
32
32
32
35
32
33
36
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
40
33
32
32
32
32
33
33
32
33
34
32
32
33
32
35
33
33
37
32
32
32
32
42
34
33
32
32
36
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
36
32
32
33
33
32
32
33
32
32
33
32
42
32
32
35
32
33
33
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
34
32
33
32
36
32
32
32
32
32
45
32
33
32
33
33
33
37
32
33
32
33
34
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
41
33
32
32
33
32
32
32
32
32
32
33
32
33
34
32
32
32
32
32
32
32
32
47
35
32
36
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
35
33
32
33
32
32
33
34
33
32
32
32
32
33
32
36
32
32
32
32
33
32
32
32
32
32
32
34
32
32
33
32
34
32
32
32
32
33
33
33
32
32
32
32
33
33
32
39
33
32
32
33
41
33
33
42
32
33
42
33
32
32
32
32
33
33
37
32
33
32
32
32
32
33
32
33
32
32
33
34
33
32
33
34
32
32
53
36
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
36
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
33
34
32
32
32
33
32
32
32
33
32
32
32
33
34
32
33
33
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
35
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
36
33
32
32
33
32
33
32
34
42
34
33
32
33
32
33
32
32
32
32
33
32
33
32
32
38
32
33
32
32
42
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
32
32
32
33
33
32
32
32
33
33
32
32
33
38
33
32
33
32
32
33
34
33
32
32
32
33
33
32
32
38
32
32
32
33
34
32
32
32
33
45
32
32
32
33
32
32
33
32
33
32
39
32
32
32
32
32
32
34
32
32
32
32
32
32
32
36
32
33
32
32
36
32
33
32
32
37
33
32
32
32
32
32
33
32
33
32
32
37
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
33
33
32
33
45
33
32
32
32
42
33
33
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
36
32
33
32
33
32
32
32
32
33
32
33
32
42
33
32
33
32
32
36
33
33
32
33
32
32
33
33
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
35
39
32
35
32
34
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
32
38
33
32
32
33
32
35
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
35
32
32
35
32
33
33
33
33
32
33
33
32
32
32
33
32
33
33
32
33
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
42
33
32
32
32
32
32
32
33
33
33
32
32
33
32
35
33
32
33
33
32
37
32
33
32
33
33
33
32
33
33
32
33
32
32
32
32
38
33
36
37
35
32
32
33
32
32
32
32
33
32
38
36
32
33
32
33
33
33
33
32
32
32
32
32
32
33
32
33
33
35
35
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
37
32
33
32
32
32
34
33
32
32
33
32
40
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
38
32
33
32
33
32
32
32
32
33
47
33
32
33
34
32
33
32
32
34
34
39
32
32
34
34
33
33
32
32
32
33
32
33
32
33
33
34
33
32
33
32
32
33
33
38
32
32
32
33
33
32
33
32
50
33
32
33
32
34
33
34
32
32
32
32
48
32
32
33
34
33
33
32
41
32
32
32
32
32
33
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
40
32
33
33
32
34
32
32
33
33
33
32
32
33
41
33
33
33
32
32
33
39
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
426
32
32
32
32
33
32
38
32
32
33
42
33
33
32
32
35
35
32
32
33
34
33
32
32
32
32
33
32
33
32
33
32
33
33
32
32
32
32
33
32
33
33
33
33
32
33
33
43
33
32
38
33
33
39
40
33
34
33
32
32
33
32
32
33
32
33
32
33
33
32
35
35
33
32
32
33
32
33
32
32
32
32
35
33
33
33
48
32
40
33
33
32
33
45
33
32
32
32
33
33
34
32
32
34
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
32
36
33
32
33
32
33
32
32
33
33
33
32
32
39
32
33
33
33
32
32
33
32
32
33
32
43
32
34
32
32
33
33
33
35
33
32
33
33
33
33
32
34
32
32
33
32
32
32
32
33
33
33
32
36
33
33
33
32
32
33
32
33
32
33
32
32
33
32
45
33
33
33
32
33
33
32
34
32
33
38
32
33
34
34
32
32
33
32
33
32
32
33
32
33
32
33
32
45
38
43
33
32
35
32
32
33
33
33
32
32
33
32
33
32
34
32
32
33
32
32
33
33
33
32
32
33
32
33
37
33
33
32
33
32
34
33
32
33
32
33
32
33
35
32
33
32
32
34
32
35
33
33
33
34
33
32
35
32
33
33
32
32
32
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
33
32
33
32
35
32
42
32
32
40
32
32
33
32
33
35
34
33
32
42
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
34
44
32
33
33
32
33
32
33
33
32
33
32
34
33
33
32
32
35
32
32
34
32
33
36
34
33
32
33
32
33
33
32
33
35
33
32
32
33
33
33
32
32
32
32
37
32
36
32
32
34
32
33
33
32
33
32
33
32
32
32
32
32
32
32
34
36
33
33
32
33
32
33
44
33
40
32
33
32
33
33
32
32
33
33
32
33
33
32
35
32
33
36
32
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
33
32
34
32
32
32
32
33
32
33
32
32
38
32
35
32
32
32
32
41
32
32
32
33
33
32
33
32
32
33
37
33
32
32
37
32
34
32
32
32
33
33
32
33
32
33
33
33
33
32
32
42
32
33
32
32
33
32
33
32
33
32
32
35
32
43
33
32
32
32
33
45
32
32
32
33
32
32
32
32
33
32
33
33
33
35
32
32
32
32
33
32
33
33
32
33
32
34
32
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
33
36
32
40
32
32
36
33
34
33
33
32
32
33
32
33
32
32
32
35
33
32
32
33
32
45
38
32
32
32
33
32
38
34
32
33
32
33
33
33
47
32
34
33
32
34
32
33
33
32
33
32
34
33
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
33
33
32
33
33
33
33
33
33
32
36
32
34
33
32
33
32
34
34
32
33
33
33
33
34
32
32
33
35
33
34
32
33
33
33
36
32
33
32
33
32
32
33
32
33
33
35
33
32
33
32
33
33
34
39
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
39
33
32
32
33
32
33
32
32
32
33
32
33
33
33
32
33
33
34
32
32
32
32
33
32
32
33
32
32
32
32
32
32
39
1366
38
33
32
32
32
33
33
32
34
32
33
32
32
33
32
33
32
33
32
36
32
33
35
32
32
32
33
33
32
42
32
32
33
32
32
32
32
33
32
33
33
32
33
33
33
33
33
33
33
34
36
33
33
32
33
33
32
32
32
33
32
33
32
32
33
33
42
35
32
32
41
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
33
32
34
33
32
40
32
32
33
32
33
32
33
32
33
32
32
32
36
33
32
32
37
32
33
33
38
33
33
33
32
33
33
32
33
32
33
32
41
33
48
33
33
36
41
32
32
33
32
33
32
33
32
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
33
32
33
32
34
32
32
33
32
33
35
33
32
33
34
34
33
40
32
33
32
35
34
33
33
33
33
32
33
32
32
34
32
33
38
32
33
32
1493
33
34
33
32
33
33
33
33
33
35
32
32
32
32
33
32
32
33
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
33
33
33
32
32
33
32
33
32
33
32
32
33
32
42
32
32
33
32
35
33
33
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
37
33
44
32
33
32
33
32
32
33
32
33
33
32
34
32
33
35
32
32
32
33
33
34
33
32
32
32
32
32
34
33
32
34
32
32
33
32
33
32
32
32
32
33
33
41
33
32
33
33
33
33
32
34
32
33
34
32
33
35
33
33
35
33
32
36
32
32
34
32
33
33
33
33
32
33
34
33
32
32
33
32
33
32
33
32
32
33
34
33
32
32
33
32
33
32
32
32
46
38
41
32
32
34
33
32
33
32
32
32
32
33
32
32
33
187
33
32
32
33
32
33
32
32
39
32
33
32
32
32
32
32
32
36
400
41
36
32
33
32
32
32
32
33
32
33
33
32
33
33
33
33
43
33
32
33
32
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
33
34
33
32
32
38
32
33
36
32
33
32
33
33
33
33
32
32
32
33
33
32
33
32
33
41
32
35
32
36
32
32
34
32
33
37
32
33
36
33
32
33
33
32
32
34
32
34
32
34
32
33
32
33
33
32
33
32
37
32
38
38
32
33
34
32
33
32
38
32
34
33
34
33
32
33
33
33
32
32
38
33
32
33
32
33
36
32
33
32
33
32
33
32
32
33
36
33
33
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
42
32
32
32
33
45
35
36
37
32
33
34
32
32
33
32
33
32
32
55
32
33
32
33
32
32
33
32
33
33
32
33
39
32
34
32
33
33
32
32
33
33
32
33
34
33
32
32
36
32
33
34
32
37
33
32
33
32
32
33
32
32
33
32
35
32
32
33
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
38
32
33
33
33
33
33
32
35
32
39
32
35
33
32
33
33
32
40
42
32
32
33
32
34
32
33
34
33
32
32
33
32
33
32
33
32
33
32
35
33
32
33
32
33
33
32
33
38
33
32
32
32
32
33
32
33
33
32
33
36
33
32
32
33
33
33
32
42
33
33
32
33
32
35
32
33
32
33
32
32
33
32
33
32
34
33
33
33
33
32
33
32
33
32
34
33
35
33
32
33
32
32
33
32
33
32
32
33
32
32
33
32
33
32
33
32
32
32
32
40
32
32
32
32
33
32
33
32
32
33
33
33
32
35
33
32
32
44
33
32
33
34
32
33
33
32
32
33
33
32
33
33
32
33
32
35
34
32
34
32
33
32
32
32
34
32
32
32
32
33
33
32
33
32
32
33
32
34
33
32
33
37
46
32
33
32
32
34
33
32
47
33
33
32
33
33
32
32
42
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
33
32
33
32
32
32
34
33
32
33
32
35
32
32
33
32
33
32
33
33
38
32
33
33
32
32
33
29303
19215
9122
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
36
32
32
32
33
32
33
33
41
33
32
33
33
32
33
33
33
33
32
33
32
32
33
32
33
32
33
32
33
35
32
33
33
32
32
33
33
33
34
33
32
33
32
33
33
33
32
36
32
33
33
33
32
34
32
33
33
32
32
33
35
32
33
32
32
33
33
34
32
32
32
32
33
32
33
33
32
32
36
33
33
32
32
33
46
33
32
33
39
32
32
32
32
32
35
32
32
33
32
33
33
33
32
32
32
33
38
32
33
33
32
33
33
32
33
35
33
32
33
47
33
32
32
32
41
33
33
32
32
32
33
32
32
33
32
33
34
32
32
32
32
32
33
33
35
33
32
33
32
32
33
34
35
38
32
33
32
33
32
33
33
32
33
32
33
32
32
33
35
33
33
32
32
32
33
32
33
32
32
32
46
33
32
32
33
32
37
33
32
33
32
33
32
33
34
32
34
32
33
32
32
33
32
33
32
32
33
32
37
32
33
33
33
33
33
33
34
32
33
32
33
32
32
32
35
33
35
32
38
32
32
32
33
33
32
3133
32
33
32
32
32
32
33
33
33
32
39
33
33
33
32
32
33
32
34
32
32
33
32
33
32
33
32
32
33
32
32
33
32
32
32
32
32
33
33
32
33
32
33
34
32
33
33
33
32
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
34
32
32
33
33
33
32
33
32
48
32
32
32
33
32
33
32
33
32
33
33
33
33
32
33
34
33
32
32
32
33
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
36
33
32
33
32
32
33
32
33
33
32
33
32
34
33
32
33
32
32
33
32
33
32
33
33
33
34
32
35
33
32
45
32
33
34
32
33
32
33
32
32
33
32
32
32
32
32
33
33
35
32
32
32
33
33
33
34
34
33
41
35
33
32
33
36
33
33
35
39
33
33
34
36
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
33
32
33
32
33
33
32
33
34
32
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
33
32
32
32
32
32
34
33
32
33
32
33
32
32
33
32
34
32
33
32
32
33
38
32
33
32
34
32
32
32
32
33
32
33
34
32
33
33
37
32
34
33
32
33
32
32
33
32
33
33
37
35
47
33
33
33
33
32
33
32
34
33
32
33
34
33
32
32
33
32
33
32
32
32
43
41
32
33
32
32
33
32
33
33
33
33
32
33
33
32
33
32
33
32
32
33
33
33
32
32
33
32
34
32
33
33
32
32
32
33
33
32
37
34
32
32
33
33
34
32
36
36
32
33
32
32
32
33
32
32
33
32
33
32
32
35
32
33
35
32
33
33
33
33
33
32
32
33
33
33
32
32
34
32
33
33
32
33
32
33
32
32
33
32
45
33
38
34
32
33
33
33
32
35
32
32
33
33
33
33
34
43
32
32
36
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
33
32
33
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
33
33
33
33
32
32
35
32
32
32
33
33
33
35
33
33
34
33
32
33
33
34
32
37
33
34
32
32
32
32
33
33
34
33
32
32
33
32
32
32
33
33
32
32
32
33
34
32
33
33
33
33
35
33
32
33
33
37
32
32
33
33
33
32
33
33
33
33
33
34
32
34
32
32
34
34
33
35
33
32
33
32
33
33
32
33
33
33
32
34
32
32
41
32
33
40
32
34
32
33
32
44
33
32
33
32
34
33
32
34
33
34
33
32
33
44
32
37
32
43
37
32
34
32
36
32
33
32
33
34
32
32
32
33
34
32
33
33
33
32
35
32
42
33
32
33
38
39
33
41
33
34
32
33
32
33
32
32
33
32
33
33
32
33
32
34
33
33
33
32
33
32
33
34
32
32
33
33
33
32
33
32
33
33
33
33
34
33
33
32
37
32
33
32
32
34
32
33
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
33
32
33
32
32
33
32
33
39
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
32
32
32
33
34
38
32
32
32
33
32
32
32
33
33
32
32
32
32
35
32
33
32
32
34
33
35
32
32
33
32
33
32
32
33
33
197
43
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
33
36
32
32
32
33
32
32
33
32
40
32
43
33
32
32
32
34
32
32
32
32
33
32
32
35
32
33
32
32
33
34
33
32
32
33
32
32
32
32
33
34
32
32
32
32
32
33
43
32
33
32
33
32
33
32
32
32
32
33
33
43
33
32
33
33
32
37
32
33
33
32
34
32
33
32
32
33
32
33
33
32
33
32
36
33
33
33
34
32
32
33
33
34
33
32
32
34
32
32
33
33
32
34
34
32
33
32
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
51
32
33
41
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
34
33
33
32
32
50
32
32
34
32
33
35
32
32
32
33
33
33
33
34
33
32
33
34
32
33
32
32
32
33
33
37
33
32
32
33
32
34
32
32
32
35
33
33
33
32
35
35
32
33
32
32
33
32
33
32
32
33
32
34
32
33
33
33
33
32
33
33
32
33
33
33
33
32
32
32
35
33
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
34
32
33
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
33
32
37
32
33
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
36
43
33
42
32
33
32
33
33
32
33
35
33
32
32
32
32
33
40
37
33
32
32
1579
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
33
32
32
33
33
32
33
33
32
32
37
37
32
33
42
33
33
32
33
33
32
34
32
33
32
33
33
32
34
34
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
36
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
37
32
33
33
32
32
33
33
32
32
32
32
32
32
33
33
35
33
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
45
33
32
37
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
35
32
32
42
32
32
33
32
33
32
32
38
32
32
33
33
32
32
33
32
33
32
35
33
33
33
32
32
32
32
33
32
34
33
32
33
33
33
33
32
37
33
33
33
33
34
32
44
32
34
33
36
35
32
33
32
32
33
32
37
32
33
32
32
33
32
33
32
32
33
32
33
32
35
33
32
33
32
32
32
32
33
32
33
38
32
32
32
33
32
32
32
32
32
33
33
35
32
33
32
33
32
32
32
32
33
32
32
34
33
33
33
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
47
32
56
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
34
32
32
40
32
33
40
32
35
32
37
32
32
32
32
33
32
33
35
32
32
32
33
32
32
34
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
32
32
32
33
36
33
32
32
32
32
33
32
38
33
32
33
33
32
398
32
33
34
33
32
34
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
34
32
34
32
33
35
32
33
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
33
36
37
33
32
33
34
32
39
33
33
32
36
39
32
33
33
33
33
32
32
34
33
33
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
34
32
33
44
32
33
37
33
32
32
32
36
33
32
34
33
32
33
32
32
32
36
34
32
33
33
36
32
34
33
32
32
42
32
36
32
33
45
32
33
32
33
36
33
33
32
32
33
33
41
32
33
32
33
32
43
33
44
33
32
40
32
32
34
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
37
33
32
43
32
32
33
33
33
32
32
32
32
33
32
34
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
33
33
32
32
40
32
32
32
33
39
41
33
32
33
32
32
33
32
33
32
33
33
37
33
32
33
32
32
32
32
33
32
32
32
32
33
42
33
32
41
32
32
33
32
32
32
35
40
32
33
34
32
33
33
33
32
32
34
38
33
32
33
32
32
33
38
33
32
33
33
32
33
32
34
33
32
33
32
33
34
32
33
32
32
32
33
32
32
33
32
34
32
33
32
33
33
32
32
33
33
33
32
34
32
32
33
34
33
33
32
32
32
33
32
33
42
32
33
32
33
32
32
32
32
37
38
33
33
32
33
32
33
32
33
33
32
33
43
32
32
32
33
32
33
32
32
33
32
33
32
32
35
32
33
33
33
34
861
44
32
33
33
32
32
32
33
33
47
32
32
33
32
33
33
32
33
34
33
35
32
33
32
33
34
33
33
32
32
41
33
39
33
32
36
34
32
33
33
32
33
33
33
32
32
32
32
34
35
33
32
32
32
34
33
42
32
33
32
33
33
33
33
32
33
33
33
33
32
34
32
33
32
32
32
32
33
32
33
33
32
33
32
32
39
33
32
32
33
32
33
33
33
32
32
34
32
32
33
32
33
37
34
32
34
32
32
34
32
33
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
33
34
32
32
32
33
33
33
33
33
32
47
32
32
32
34
32
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
35
32
32
33
32
33
32
32
33
33
34
33
39
33
32
40
33
33
33
33
34
33
33
35
33
33
32
33
33
33
33
32
34
32
34
32
32
32
32
35
32
40
33
32
33
32
33
33
32
33
33
34
32
35
32
33
32
32
33
32
38
33
32
33
32
32
32
32
33
32
42
32
32
33
32
33
32
32
32
43
33
32
32
32
32
33
32
35
33
32
33
33
33
32
32
33
32
34
35
33
42
32
33
33
36
32
32
33
33
33
34
32
50
35
33
40
34
33
32
43
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
36
32
32
33
32
33
33
32
33
32
32
33
32
33
34
32
33
37
32
32
40
33
32
32
34
32
33
32
32
32
32
33
33
33
32
32
32
33
37
32
42
32
35
34
32
32
33
32
32
33
33
33
32
45
33
32
34
33
32
33
32
32
32
32
33
34
33
33
32
33
32
38
32
32
34
33
33
32
33
33
32
33
32
33
38
46
33
32
33
35
32
32
32
32
32
34
32
33
33
32
33
32
32
32
32
33
33
32
37
32
33
32
38
33
32
38
32
33
33
33
32
32
33
32
32
33
32
33
32
33
32
32
33
33
34
33
32
33
34
33
38
32
33
32
33
32
33
32
32
35
32
33
32
32
34
32
33
32
32
33
32
32
33
32
39
32
41
32
33
32
32
32
32
33
32
32
32
35
33
32
33
32
32
33
33
33
32
40
33
33
34
32
34
32
32
33
32
33
35
33
33
33
38
32
32
33
32
33
32
32
33
32
33
32
33
33
32
41
32
33
32
32
32
34
35
32
32
33
32
38
35
34
32
32
33
34
37
32
34
33
34
33
32
39
32
32
33
33
33
32
32
32
46
33
33
32
33
32
32
33
33
32
33
32
32
33
32
32
33
32
33
32
32
34
32
40
32
32
35
32
33
32
33
32
32
33
32
37
32
34
33
32
34
32
32
32
32
33
32
39
33
32
33
32
33
35
32
32
32
33
43
32
33
32
33
32
33
32
32
32
32
33
32
32
33
35
33
32
32
32
32
32
38
32
32
32
33
43
33
32
32
33
32
33
32
35
34
33
43
32
32
33
32
35
32
32
35
32
33
32
33
32
32
37
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
37
32
32
32
33
33
32
33
32
32
34
32
32
34
46
35
33
33
32
32
32
39
32
32
33
32
33
32
33
33
32
37
34
33
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
33
33
32
32
33
34
33
32
32
32
33
33
33
33
33
43
32
32
33
32
32
33
32
33
34
32
33
33
33
32
33
43
32
33
32
33
33
32
44
32
902
32
32
32
32
33
32
32
32
40
34
33
33
32
32
33
32
33
32
32
32
32
42
32
32
33
35
33
32
33
34
32
33
32
33
32
36
32
32
33
32
32
32
32
33
32
33
34
32
34
33
33
32
32
32
42
38
32
32
33
32
32
32
33
33
32
32
32
33
33
32
33
41
33
33
32
32
32
35
32
32
32
32
32
33
33
32
32
33
32
34
37
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
41
32
33
32
33
33
32
33
32
36
185
34
33
33
33
33
32
33
32
33
32
33
33
32
32
32
33
35
32
32
32
33
32
32
32
32
33
33
34
32
32
34
33
33
32
32
35
32
33
32
32
33
32
33
32
32
33
35
33
32
33
32
32
33
33
33
35
35
33
32
33
34
32
32
33
33
33
37
33
32
34
32
41
32
34
32
39
33
32
32
32
32
33
32
32
32
32
33
32
33
32
44
32
41
33
32
32
32
34
32
35
32
32
35
34
32
33
32
32
36
32
33
33
32
32
32
33
32
32
33
32
33
40
32
33
32
32
32
33
32
32
32
32
33
33
32
32
32
40
32
33
32
32
33
32
33
33
32
36
32
33
32
32
32
32
33
32
51
33
32
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
33
32
32
34
33
32
32
32
33
33
32
32
32
32
33
32
41
32
32
32
33
32
41
32
32
32
33
32
32
32
32
33
33
33
32
32
34
32
36
36
34
34
32
33
33
32
33
32
33
32
33
33
32
33
32
33
36
33
32
32
33
32
33
32
32
33
32
35
33
35
33
33
32
33
33
36
33
32
33
32
43
32
32
33
33
33
32
32
34
32
35
32
32
32
32
33
32
33
32
32
32
32
33
32
38
32
32
33
32
32
33
33
33
32
33
32
32
33
35
32
33
32
33
32
33
36
32
33
32
39
33
32
33
32
32
32
32
33
32
33
32
37
33
32
33
33
34
33
32
32
32
32
33
32
33
35
32
32
32
33
33
32
33
33
33
32
32
38
33
33
32
32
32
32
33
32
32
34
32
36
33
32
33
32
33
37
33
33
34
32
32
33
32
32
33
32
33
34
33
32
32
33
32
32
33
32
33
31405
21319
11237
1149
33
32
34
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
35
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
33
32
32
33
34
32
32
32
33
33
32
32
32
33
32
32
33
32
33
36
32
32
33
6260
32
33
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
34
32
33
32
32
40
32
33
35
33
45
32
33
32
33
32
32
33
32
33
32
32
35
32
33
32
32
32
33
33
32
32
32
32
33
32
32
33
32
33
32
38
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
34
33
32
33
32
33
33
32
34
32
32
33
32
33
39
38
33
32
33
33
32
33
32
33
33
32
33
34
33
32
32
33
32
36
33
32
34
33
33
32
32
32
36
36
32
32
32
32
33
32
32
33
32
34
33
32
33
32
36
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
37
32
32
32
32
33
32
33
33
33
32
32
32
33
32
33
41
33
32
32
33
32
33
32
32
32
32
*


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/rtt-cluster3.dat <==
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
215
204
204
204
214
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
215
204
204
204
204
204
204
204
204
203
204
204
204
203
220
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
205
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
206
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
210
205
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
894
204
206
204
714
204
203
204
204
204
203
204
204
204
214
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
205
203
204
204
204
204
203
204
204
216
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
220
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
204
203
204
204
205
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
204
205
204
206
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
217
204
204
203
204
204
204
203
204
472
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
215
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
214
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
209
207
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
267
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
205
204
204
207
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
209
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
205
210
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
206
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
211
218
203
204
204
204
205
206
204
204
204
204
203
204
204
204
203
204
204
204
204
204
210
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
205
205
204
207
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
209
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
207
204
203
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
215
204
203
204
204
204
203
205
204
204
216
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
203
204
204
204
204
204
204
204
204
205
205
205
203
204
204
204
204
203
204
204
204
204
204
205
205
204
204
204
204
204
205
216
204
204
204
203
204
204
204
204
204
204
204
870
203
204
204
204
204
212
204
204
204
203
212
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
205
203
203
205
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
205
206
204
209
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
203
203
204
204
204
204
204
210
204
204
203
204
204
204
203
204
203
204
204
204
204
203
204
203
203
204
204
204
204
204
204
204
204
223
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
206
204
204
204
205
204
204
205
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
238
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
272
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
207
204
203
203
204
204
204
204
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
206
204
203
205
204
204
204
204
226
204
221
204
203
204
204
219
204
203
204
204
204
205
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
211
204
203
204
204
204
204
208
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
229
204
204
204
218
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
210
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
206
204
204
203
204
210
204
204
204
212
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
220
214
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
207
204
205
205
204
205
206
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
206
204
204
203
203
204
204
204
204
204
204
203
204
204
203
204
203
204
204
203
203
205
204
204
203
204
204
212
204
204
204
204
205
204
204
207
204
203
204
204
204
204
204
204
205
204
204
204
206
203
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
218
204
204
203
204
204
208
203
204
207
204
203
204
204
204
211
204
205
204
204
204
204
205
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
205
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
891
204
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
205
204
204
204
204
205
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
205
204
204
204
204
204
204
206
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
212
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
203
204
204
207
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
209
204
204
204
204
204
204
203
204
204
204
204
204
204
204
210
204
204
204
204
204
210
204
204
204
204
204
206
209
203
204
204
204
204
204
204
204
204
203
209
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
216
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
205
204
203
204
204
204
204
204
211
203
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
662
204
204
204
204
204
203
204
204
204
219
204
204
203
205
205
204
204
204
204
204
204
207
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
215
208
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
205
204
211
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
208
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
216
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
205
203
211
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
207
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
222
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
212
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
207
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
212
204
204
204
204
204
204
204
203
204
204
204
203
206
204
205
203
204
204
204
204
206
204
203
204
203
204
208
203
203
204
204
204
204
204
204
223
204
204
204
204
212
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
211
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
211
204
204
205
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
203
222
204
205
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
219
204
204
203
204
204
204
204
204
204
203
205
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
219
204
204
204
204
204
203
204
217
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
221
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
204
204
204
204
205
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
203
204
203
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
213
204
203
204
204
204
205
203
204
204
204
203
204
204
205
204
204
204
*
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
209
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
205
204
203
204
204
205
203
204
204
204
203
204
205
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
205
204
205
204
204
204
204
204
204
204
213
204
204
203
208
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
207
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
211
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
*
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
207
205
204
204
204
204
204
204
204
204
678
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
203
204
204
204
210
203
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
507
204
204
203
204
204
211
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
207
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
205
203
204
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
206
203
204
205
204
204
203
204
222
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
203
204
205
211
205
204
205
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
208
204
204
204
204
204
204
212
204
203
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
227
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
203
204
206
204
204
204
204
207
204
206
204
204
204
203
204
204
206
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
209
205
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
1820
204
204
204
204
203
204
204
204
204
204
204
205
203
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
207
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
206
203
204
204
204
206
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
214
204
204
204
208
204
204
203
204
204
204
203
204
204
204
204
214
204
204
203
203
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
208
203
204
204
204
204
204
204
204
204
204
204
204
203
204
214
204
204
204
203
205
204
204
203
204
204
206
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
214
204
204
217
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
203
206
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
203
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
210
204
204
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
212
204
204
203
203
204
204
204
203
204
204
206
204
207
204
204
204
203
204
204
203
204
204
210
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
214
204
205
204
207
204
204
204
203
204
204
204
205
203
204
204
204
204
203
210
204
204
204
204
204
204
203
207
205
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
416
204
204
204
204
204
204
204
203
204
204
203
204
204
205
203
203
208
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
203
203
205
204
208
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
204
203
214
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
216
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
210
218
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
214
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
211
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
211
204
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
219
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
204
204
203
204
206
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
210
204
203
204
205
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
209
204
204
204
205
204
210
204
205
203
223
204
204
205
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
206
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
205
204
204
204
204
204
204
204
210
204
204
204
204
204
217
204
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
370
204
204
379
204
203
205
204
204
204
204
204
204
204
203
204
204
604
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
206
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
211
203
204
204
206
204
207
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
209
204
207
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
209
204
204
204
204
204
204
204
204
203
206
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
209
204
204
208
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
206
204
203
209
205
204
205
204
204
204
205
204
204
204
205
204
206
204
204
204
204
204
204
204
205
211
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
206
204
204
204
204
204
204
204
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
217
205
204
204
204
204
205
224
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
208
203
204
204
204
203
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
210
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
217
204
204
204
204
204
204
204
204
203
204
204
204
203
205
203
206
203
204
204
204
204
205
204
204
204
203
204
217
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
212
203
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
203
207
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
205
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
203
206
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
216
210
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
207
207
204
224
204
205
204
205
204
206
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
1065
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
210
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
207
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
850
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
215
203
204
205
205
204
214
204
204
204
204
205
204
204
204
204
203
203
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
207
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
209
205
205
204
204
205
203
204
204
204
204
204
204
211
208
204
206
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
206
204
204
221
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
205
204
204
204
203
203
204
204
204
204
204
204
203
204
204
213
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
209
204
204
204
204
203
204
204
207
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
204
204
204
204
210
204
204
204
203
204
211
204
203
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
203
212
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
205
204
203
204
204
204
208
204
204
204
204
203
204
204
208
203
205
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
222
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
215
204
204
204
203
204
204
204
203
204
207
203
203
204
205
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
205
203
205
205
204
204
204
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
209
204
204
206
204
220
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
321
204
204
204
209
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
217
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
212
203
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
206
204
209
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
204
204
204
204
204
204
207
204
216
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
205
203
206
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
206
204
203
204
204
204
204
210
206
204
204
204
204
204
205
204
204
204
204
204
203
209
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
207
203
223
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
203
207
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
270
204
204
203
204
204
631
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
203
215
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
210
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
220
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
209
464
204
204
211
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
205
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
205
204
203
204
204
208
203
204
204
204
208
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
217
204
204
204
204
203
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
224
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
205
204
204
204
204
204
204
204
204
556
204
204
204
203
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
210
203
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
695
204
203
204
204
205
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
208
205
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
208
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
205
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
209
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
206
203
203
204
204
204
204
204
204
204
223
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
211
204
204
204
203
204
204
204
203
204
204
220
204
204
204
204
204
213
204
204
204
204
212
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
217
204
204
204
204
203
203
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
215
204
204
204
204
204
204
204
203
203
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
226
204
204
203
204
209
204
206
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
214
204
204
204
209
204
216
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
227
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
225
204
204
204
203
204
203
204
204
210
204
204
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
204
209
206
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
203
204
203
203
204
218
204
203
204
204
204
204
204
204
212
204
209
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
209
204
204
203
211
207
204
204
218
204
204
204
203
204
203
204
204
204
204
204
204
204
204
213
204
204
203
203
204
218
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
222
204
204
204
203
204
204
204
203
204
205
204
221
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
205
204
204
207
204
203
204
204
204
207
204
204
204
204
203
205
205
204
204
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
203
204
223
204
204
203
204
204
204
203
204
204
204
204
208
204
229
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
213
204
204
204
204
203
204
204
204
207
203
204
204
205
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
209
204
203
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
212
204
203
210
204
204
204
204
216
204
208
203
204
204
204
203
204
204
204
204
208
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
205
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
203
519
204
204
204
210
204
204
204
204
204
203
210
204
204
204
204
203
221
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
212
204
204
203
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
208
204
204
206
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
215
216
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
216
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
*
*
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
224
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
222
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
217
204
204
205
204
204
204
204
204
204
203
204
210
204
204
204
204
204
204
203
204
204
207
204
203
204
204
211
204
204
205
425
204
204
204
205
204
204
204
204
204
204
204
204
204
215
216
204
204
204
205
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
205
203
204
204
206
203
204
204
221
204
204
204
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
205
220
204
203
204
204
204
204
204
205
204
204
203
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
208
204
204
203
204
204
204
204
204
204
204
204
204
204
216
227
212
204
204
204
203
204
204
204
203
203
204
204
207
204
204
204
205
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
203
222
207
204
203
204
218
204
204
204
204
207
204
203
210
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
204
204
203
204
204
204
203
204
204
204
204
203
204
207
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
206
204
215
204
204
204
204
204
204
207
204
204
204
210
204
204
204
205
224
204
204
204
204
204
204
210
203
204
204
204
204
204
204
204
204
203
204
204
204
204
208
204
204
203
205
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
205
204
203
205
204
204
205
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
205
204
204
204
205
205
204
204
203
204
204
204
204
204
204
205
204
204
205
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
207
204
204
204
204
204
219
204
204
204
204
205
205
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
218
204
204
206
204
204
204
204
204
204
210
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
209
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
210
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
210
204
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
207
204
204
204
204
212
208
205
212
209
204
207
204
204
203
204
204
204
204
204
208
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
214
204
204
206
204
204
204
204
203
204
204
204
203
207
213
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
210
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
206
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
206
208
204
203
204
206
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
206
204
204
203
204
204
210
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
207
204
207
204
204
203
204
204
204
203
204
205
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
207
204
204
205
205
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
207
204
204
211
204
205
207
203
204
204
204
204
204
204
204
204
204
219
204
204
210
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
217
204
203
204
204
204
204
203
204
205
204
204
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
206
203
204
204
204
203
203
208
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
206
204
204
205
206
204
203
204
204
203
204
204
204
207
203
204
204
204
205
204
204
204
205
204
204
204
205
204
204
206
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
212
204
205
204
204
203
204
204
204
204
204
204
204
213
204
204
204
205
203
204
204
204
204
*
205
204
203
204
204
204
204
204
204
204
203
216
204
204
204
203
204
204
204
205
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
385
204
204
203
204
204
204
204
204
214
204
204
203
204
204
204
203
204
204
214
204
204
204
204
204
204
204
205
204
204
204
204
203
203
204
204
204
204
204
204
204
205
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
209
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
206
204
204
208
204
204
204
208
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
204
204
203
204
206
207
203
204
211
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
205
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
223
203
205
204
203
204
204
204
204
204
205
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
205
206
204
204
204
204
204
204
205
203
204
204
204
209
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
205
203
204
204
221
204
204
204
204
204
203
204
204
205
204
205
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
212
204
204
204
210
204
205
204
203
204
206
204
203
204
204
204
205
204
204
208
203
204
204
204
204
205
204
204
204
204
203
205
204
208
204
204
204
204
209
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
205
206
203
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
205
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
203
204
204
203
209
204
206
205
203
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
203
204
204
205
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
205
207
204
204
205
204
204
204
204
203
204
204
204
204
357
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
204
204
206
204
204
204
204
212
204
204
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
203
204
203
204
204
204
204
203
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
205
204
205
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
216
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
212
204
206
204
203
204
204
204
203
204
204
204
204
216
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
269
204
204
203
204
204
204
203
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
214
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
205
204
204
204
205
203
204
204
204
203
204
205
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
210
204
204
205
204
204
204
204
204
204
204
206
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
207
204
204
204
204
205
203
204
204
204
204
204
204
444
219
203
204
207
204
204
204
204
204
215
204
204
204
204
203
204
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
203
204
203
206
203
204
204
204
203
204
204
204
204
215
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
209
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
206
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
221
204
204
204
204
204
204
204
217
204
204
204
204
204
204
204
204
204
205
203
210
204
204
205
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
211
204
204
204
203
204
204
204
204
211
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
*
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
215
208
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
223
201
202
201
201
201
202
201
201
202
202
202
201
202
202
202
202
202
202
202
201
201
201
201
201
201
201
202
202
201
201
202
201
201
201
201
202
201
202
201
202
202
201
201
202
202
201
201
202
202
201
214
201
203
202
201
201
201
203
201
201
201
202
201
201
201
202
202
201
201
201
202
201
202
201
202
202
201
202
210
202
201
201
202
201
201
201
201
202
201
201
202
201
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
204
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
202
202
201
208
201
202
202
201
201
202
202
202
201
201
202
201
201
201
202
201
201
201
215
202
201
201
202
201
201
201
201
202
219
202
201
201
201
205
204
202
201
201
202
202
202
201
202
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
203
201
202
202
201
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
202
202
202
201
201
201
201
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
207
202
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
202
201
202
201
207
201
202
202
201
201
202
202
201
201
202
202
202
201
201
202
202
201
201
201
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
202
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
204
202
202
201
201
202
202
204
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
201
201
202
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
217
201
201
202
201
201
202
202
202
202
202
202
202
201
201
202
202
201
202
201
202
201
201
201
202
201
201
202
202
202
201
201
319
202
212
201
201
201
201
201
201
202
201
201
201
202
201
201
201
202
202
201
202
201
202
201
202
201
201
201
201
202
201
202
202
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
201
201
201
202
203
204
206
201
202
201
222
201
202
201
210
201
202
203
201
201
201
202
201
201
202
205
201
201
201
202
201
201
201
202
202
201
201
202
202
202
201
202
202
201
201
201
201
202
201
202
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
201
202
202
201
202
202
201
201
201
202
202
201
201
201
202
201
202
201
202
201
201
202
202
202
201
201
202
202
201
202
201
203
205
201
216
202
201
201
202
202
201
201
202
202
201
201
201
202
202
207
201
201
202
202
202
201
202
201
202
201
201
201
202
202
201
201
202
201
201
201
201
202
201
201
208
202
201
202
201
202
489
201
201
201
202
201
201
203
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
203
201
201
202
201
201
201
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
201
201
202
202
201
202
202
202
201
201
202
206
201
201
202
202
201
208
201
202
202
201
201
201
202
201
201
203
202
201
201
202
202
201
202
201
202
201
207
201
202
202
210
201
201
202
201
201
201
202
201
201
201
202
202
201
201
220
202
201
201
202
202
201
201
201
202
201
201
201
202
203
201
202
202
202
213
201
202
202
203
201
201
202
202
215
201
202
202
201
201
201
202
201
201
202
202
202
201
201
201
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
202
202
202
201
201
201
202
201
201
201
202
201
201
202
202
201
201
201
202
202
201
203
202
202
201
201
202
202
201
201
202
202
201
202
201
202
202
201
201
201
202
201
201
201
202
201
201
202
202
201
201
201
202
202
219
201
202
201
201
202
201
202
201
201
202
202
201
201
201
202
201
201
201
219
202
201
201
201
202
201
201
201
202
201
201
201
202
201
202
201
203
201
201
201
202
203
201
201
201
202
201
201
201
202
201
201
209
202
201
202
201
201
202
201
201
201
202
201
201
201
202
201
201
204
202
202
201
201
202
202
201
201
201
202
208
201
201
202
202
201
201
202
202
201
202
202
202
201
201
202
202
201
201
201
202
201
201
201
201
201
202
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
202
201
210
202
202
201
201
202
202
201
201
201
204
201
201
201
202
201
201
201
202
201
201
201
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
223
201
204
204
204
204
204
204
204
204
204
203
210
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
206
204
206
204
204
204
204
206
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
220
204
205
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
218
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
216
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
217
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
207
203
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
213
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
206
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
205
204
204
204
204
204
203
203
204
204
204
203
204
218
204
203
204
204
207
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
225
203
204
204
204
203
204
204
204
204
222
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
203
205
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
206
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
204
203
217
204
204
203
204
204
204
204
204
204
204
204
204
204
204
210
203
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
205
204
203
203
204
204
206
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
207
204
205
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
211
204
203
210
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
212
204
204
203
204
204
204
203
204
204
204
204
476
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
205
204
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
204
215
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
205
204
204
203
204
204
204
204
205
203
204
203
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
402
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
203
204
204
204
204
385
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
214
204
204
203
204
204
204
205
204
203
215
204
204
204
204
204
203
204
204
204
204
203
204
204
209
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
596
204
205
204
204
204
205
204
204
206
204
204
203
204
204
204
203
204
206
204
203
204
204
204
203
206
204
204
203
204
204
204
204
212
204
204
204
204
205
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
217
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
531
204
203
204
204
204
203
204
204
209
204
204
204
204
204
204
204
204
204
221
204
209
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
214
203
204
204
204
203
204
204
204
203
204
206
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
206
208
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
216
204
204
203
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
216
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
207
204
204
204
205
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
218
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
218
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
206
205
203
204
204
204
203
204
204
204
204
204
205
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
207
203
204
204
204
203
204
204
209
203
216
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
207
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
342
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
212
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
205
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
206
203
204
204
205
203
204
204
204
203
207
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
211
204
203
204
206
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
204
204
205
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
203
204
203
204
204
204
204
204
207
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
206
204
205
206
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
222
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
208
204
204
203
203
204
204
204
204
205
204
204
203
204
204
204
221
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
213
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
211
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
203
203
215
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
206
204
203
204
221
204
204
204
204
221
204
204
204
204
204
208
204
204
204
203
204
219
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
223
204
204
204
204
204
203
204
203
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
207
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
211
204
204
204
204
204
206
204
204
204
204
204
204
209
204
205
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
218
204
204
204
203
204
204
204
204
205
204
204
221
204
204
205
204
204
204
204
204
203
204
204
204
204
208
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
203
209
204
205
203
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
204
205
203
204
204
204
203
204
204
204
203
204
209
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
212
203
204
204
204
204
203
204
207
204
203
204
204
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
203
216
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
212
204
204
207
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
203
204
210
204
203
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
203
204
204
208
204
203
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
211
204
203
204
204
205
203
204
204
204
203
210
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
208
204
204
203
204
204
204
203
205
204
205
203
204
204
204
204
204
204
204
204
203
203
204
204
217
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
435
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
203
204
204
204
204
204
205
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
203
205
204
204
204
205
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
210
204
204
205
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
221
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
205
204
203
204
204
204
204
204
210
204
204
204
204
204
204
203
204
204
204
203
204
210
203
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
220
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
213
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
217
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
205
204
204
205
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
220
204
203
204
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
210
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
203
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
211
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
209
204
203
204
204
*
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
213
204
203
204
204
204
205
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
217
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
207
204
204
204
204
204
203
207
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
209
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
203
204
204
211
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
213
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
527
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
255
207
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
211
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
347
204
204
204
204
204
204
213
203
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
212
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
203
204
204
204
204
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
205
212
211
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
208
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
215
204
204
204
204
203
204
204
204
203
203
205
204
203
204
204
204
204
203
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
210
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
213
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
208
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
207
207
204
204
204
204
204
204
204
206
204
204
204
204
219
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
203
204
204
210
204
204
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
207
204
204
204
204
204
204
204
204
205
204
204
205
204
203
204
204
204
204
204
210
204
204
204
204
205
204
204
204
203
204
203
204
206
205
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
217
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
205
203
214
204
204
203
204
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
217
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
215
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
931
204
203
204
204
204
203
203
206
204
204
204
204
204
203
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
205
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
208
204
204
203
204
203
204
203
204
204
204
204
204
204
204
205
204
204
210
204
204
204
206
204
223
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
210
204
208
204
203
204
204
204
204
204
204
204
204
204
204
204
205
208
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
205
204
204
204
204
205
217
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
205
203
204
205
204
203
204
204
204
203
204
204
204
204
509
204
204
216
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
206
203
205
204
208
203
204
204
204
204
204
204
204
204
204
207
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
223
204
204
204
203
204
204
204
208
204
204
204
204
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
208
204
204
203
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
203
204
204
204
203
203
204
205
204
204
204
204
204
203
204
204
211
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
203
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
206
203
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
213
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
212
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
205
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
212
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
204
204
207
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
212
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
209
204
203
204
204
204
206
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
205
203
204
206
204
203
204
204
204
203
204
204
204
203
203
204
204
205
204
204
204
203
203
204
203
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
203
207
204
205
203
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
214
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
215
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
213
203
204
204
204
206
203
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
207
204
204
204
205
204
204
204
214
203
204
204
204
204
204
204
204
204
205
204
205
204
203
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
209
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
223
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
203
204
204
204
204
204
205
204
203
203
204
212
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
206
204
204
211
213
204
204
204
204
204
204
204
203
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
205
204
204
204
203
204
204
204
203
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
213
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
210
204
205
203
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
207
221
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
205
203
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
206
204
203
203
204
204
204
203
218
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
205
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
208
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
205
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
205
204
203
204
204
204
203
208
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
217
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
203
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
204
203
213
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
205
204
203
204
204
204
203
214
204
204
204
203
204
204
204
203
204
204
204
203
204
219
204
204
204
204
204
205
205
206
204
205
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
220
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
203
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
214
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
203
204
204
203
204
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
216
203
204
204
204
203
204
204
206
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
203
213
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
209
208
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
237
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
221
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
262
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
203
204
204
203
203
204
204
204
203
206
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
215
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
217
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
217
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
208
206
203
204
204
204
204
204
204
204
204
203
204
203
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
203
207
204
206
204
203
204
204
204
203
204
204
204
204
623
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
762
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
209
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
203
203
204
204
204
204
203
204
204
204
204
203
204
219
204
203
204
204
204
203
204
218
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
203
204
204
206
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
204
209
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
211
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
205
204
204
204
204
213
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
212
204
204
204
203
203
205
204
204
204
204
204
203
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
209
204
203
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
216
203
204
204
204
203
204
204
204
203
204
204
222
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
210
204
204
204
204
204
204
203
204
204
204
203
212
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
203
204
215
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
220
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
216
204
204
204
204
203
204
207
208
205
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
203
204
204
203
206
204
203
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
206
203
204
205
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
217
203
204
204
207
204
203
204
204
204
204
204
204
204
203
204
221
204
203
220
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
221
204
203
204
204
204
204
204
207
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
217
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
207
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
203
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
203
204
204
204
209
204
204
204
203
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
208
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
207
204
203
204
204
204
204
203
204
206
204
204
204
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
205
204
204
204
206
204
203
204
204
204
204
212
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
210
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
257
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
213
204
204
204
204
204
204
205
204
204
203
204
204
204
226
203
204
204
204
203
204
204
204
203
203
204
208
209
204
204
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
212
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
210
204
204
204
205
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
213
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
203
204
213
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
203
204
204
204
203
203
206
207
203
204
204
203
203
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
533
204
204
204
215
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
207
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
204
204
204
204
203
203
204
204
204
203
205
204
204
203
204
205
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
209
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
205
204
204
203
204
204
205
203
204
204
205
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
212
203
204
204
204
203
204
204
204
203
209
203
204
203
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
209
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
205
204
220
204
204
204
204
204
204
204
215
203
204
222
204
203
204
204
214
204
204
204
204
231
204
212
204
204
204
204
207
203
204
204
204
204
203
204
204
205
204
204
204
204
204
204
219
204
204
204
204
205
204
203
204
204
204
203
204
204
211
204
204
204
204
204
204
204
205
203
204
204
204
205
204
204
204
204
204
204
204
209
204
204
204
203
204
205
204
215
204
203
204
203
204
204
208
203
203
203
204
204
206
204
204
204
203
204
204
204
204
204
204
218
203
204
204
204
203
204
204
205
204
204
204
204
209
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
214
204
205
204
204
204
204
206
204
203
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
203
204
219
204
204
204
204
204
203
204
204
204
213
204
204
207
208
204
204
204
203
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
204
205
213
203
204
213
204
203
204
212
204
203
204
204
204
204
204
204
204
207
204
204
204
205
204
204
204
203
204
206
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
218
204
204
204
203
204
213
204
204
204
204
204
204
204
211
204
203
203
204
204
208
204
204
204
219
203
204
204
207
210
204
204
204
203
204
204
206
204
212
204
209
213
204
204
204
204
203
204
204
204
206
204
210
204
204
203
203
205
204
203
209
204
204
204
204
222
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
209
203
226
204
207
204
204
206
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
203
205
207
204
204
204
204
204
204
204
204
214
204
204
204
204
203
204
204
207
210
204
204
204
204
204
221
204
204
204
204
204
214
203
217
204
206
204
218
204
204
204
204
204
210
204
204
204
221
204
204
204
204
204
204
204
204
204
203
204
204
204
214
204
204
204
204
204
204
205
203
204
204
205
204
204
204
206
205
204
204
204
204
204
204
204
204
204
203
208
204
204
210
204
204
204
204
203
214
204
205
204
204
204
204
204
204
204
204
204
204
204
204
211
205
205
204
204
204
204
204
204
204
204
211
204
204
204
208
204
203
205
204
205
203
204
204
204
204
204
204
204
204
208
205
204
204
204
204
204
231
216
204
227
204
204
204
205
205
211
204
204
204
203
203
203
207
204
204
204
204
204
204
224
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
208
207
204
204
204
203
212
212
204
204
203
204
204
204
204
204
204
204
203
211
208
203
215
209
206
204
204
206
205
204
215
209
204
205
204
204
204
204
206
205
203
204
204
204
208
215
204
204
203
204
204
208
204
216
204
214
203
203
204
209
220
216
204
204
204
204
213
204
204
214
204
204
207
204
204
204
204
204
213
204
203
204
203
218
204
210
211
214
204
204
204
203
204
204
204
203
216
204
204
204
204
209
204
204
204
205
205
204
206
204
204
211
204
204
204
223
203
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
204
204
207
204
205
204
204
220
205
204
204
207
204
204
203
209
208
204
214
205
204
204
204
212
204
204
204
224
204
213
204
204
209
209
206
204
204
204
204
204
208
203
204
205
204
204
204
204
208
204
205
213
204
212
204
204
214
204
204
204
204
203
204
204
204
204
204
204
204
206
204
203
204
204
203
204
204
204
206
204
204
204
204
208
204
204
212
208
203
205
224
204
204
208
204
204
203
204
204
204
204
204
204
204
204
203
213
204
204
206
204
204
205
203
204
204
205
204
204
213
204
204
203
204
205
204
217
204
204
203
203
204
204
204
204
214
204
214
204
204
203
209
204
203
204
204
204
203
204
207
204
207
204
204
210
209
204
215
204
204
204
205
204
204
204
204
204
211
204
209
204
204
204
204
204
204
204
209
205
204
204
205
208
204
204
204
204
214
206
203
204
219
204
211
204
204
204
204
211
204
204
222
204
204
206
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
216
204
204
205
204
218
211
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
204
204
204
203
204
204
205
204
204
204
217
204
204
204
223
204
212
203
204
205
204
206
203
204
204
205
214
206
219
204
204
210
204
204
203
204
209
204
204
216
204
204
219
204
204
219
204
203
204
204
204
204
208
221
204
204
204
216
204
204
204
204
215
203
217
204
206
204
204
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
214
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
203
204
204
203
203
204
204
215
204
204
204
204
204
203
211
204
204
203
204
204
204
204
203
204
204
203
204
210
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
224
204
203
204
204
205
203
204
204
204
204
203
204
204
204
213
204
204
204
203
204
204
204
203
204
206
204
204
204
204
214
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
209
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
205
203
204
205
204
203
203
204
204
204
203
204
204
204
206
204
204
205
203
214
204
204
204
204
204
204
204
204
205
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
211
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
216
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
213
204
204
208
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
215
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
213
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
209
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
208
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
611
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
207
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
207
208
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
203
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
207
204
203
204
204
204
203
215
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
213
203
203
204
204
204
203
204
203
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
203
206
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
216
204
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
211
203
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
219
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
1167
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
215
203
204
204
204
204
204
204
204
209
203
204
204
204
205
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
213
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
203
209
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
205
204
204
204
204
204
216
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
207
204
204
208
204
203
204
204
203
203
204
205
204
203
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
205
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
205
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
222
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
203
206
204
204
210
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
217
206
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
216
203
204
204
204
203
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
217
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
208
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
211
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
206
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
218
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
205
203
204
204
204
203
205
206
204
203
204
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
214
204
203
204
205
210
203
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
209
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
215
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
214
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
213
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
214
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
204
204
204
203
204
208
205
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
216
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
216
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
217
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
206
204
204
203
204
204
214
204
203
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
208
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
221
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
210
204
203
204
204
204
204
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
216
204
204
203
204
208
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
205
204
204
207
204
204
204
204
204
204
203
203
204
204
204
203
204
204
207
203
204
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
205
204
204
204
203
204
204
204
205
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
203
204
206
204
215
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
205
205
203
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
209
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
226
226
226
226
226
227
226
226
226
227
233
226
226
226
226
226
226
227
226
226
226
227
227
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
227
226
226
227
226
228
226
226
243
227
226
226
227
227
226
226
226
227
226
226
227
227
226
226
226
227
226
226
230
226
227
227
226
227
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
227
226
226
227
226
226
227
227
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
227
226
227
226
226
226
242
227
226
226
226
226
226
226
226
226
227
226
226
227
227
226
226
226
227
226
228
226
226
226
227
226
226
227
226
226
226
226
226
226
226
234
227
226
226
226
227
226
226
226
226
226
226
226
227
227
226
230
226
227
226
226
226
227
227
226
226
227
226
226
226
226
227
226
226
228
227
226
226
226
227
226
226
226
227
226
226
227
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
234
245
227
226
226
226
227
227
226
227
226
236
245
226
226
233
226
226
226
226
227
226
226
227
226
226
226
226
227
226
227
226
246
227
226
227
228
226
226
233
226
227
226
226
227
226
226
226
226
227
232
226
226
226
227
227
226
226
227
226
226
226
226
226
226
226
227
226
226
226
226
227
227
226
226
227
226
226
226
226
226
239
226
227
227
226
226
227
227
226
226
226
227
226
226
226
226
227
226
226
227
227
226
226
226
227
226
226
227
226
226
227
226
226
226
226
226
227
226
226
226
226
227
226
226
231
227
226
226
226
236
226
226
226
226
227
226
226
226
233
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
228
228
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
227
226
226
227
226
226
226
226
226
226
226
228
227
226
226
226
226
226
226
226
227
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
227
227
226
226
237
227
226
226
226
227
226
226
226
227
227
226
226
227
226
226
226
226
227
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
233
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
227
226
226
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
227
227
226
226
226
226
226
226
226
227
226
226
234
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
227
226
228
229
226
226
227
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
232
226
226
226
226
226
226
226
227
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
226
226
226
226
241
227
226
226
227
227
226
226
226
226
227
226
226
227
227
226
226
231
227
226
226
226
227
226
226
227
226
226
226
226
226
227
226
226
226
227
226
229
226
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
236
226
226
226
226
226
226
227
226
247
226
226
226
226
226
226
227
226
226
226
226
227
226
226
226
226
227
226
226
227
226
226
226
226
227
226
226
226
227
227
226
226
226
227
226
226
227
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
233
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
226
227
226
226
229
226
226
226
226
227
226
226
227
226
226
226
226
227
227
226
227
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
227
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
227
226
227
226
226
226
227
227
226
226
227
226
226
226
226
227
226
226
227
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
227
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
227
226
226
226
226
226
226
226
227
227
226
228
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
229
226
242
259
228
226
227
227
226
226
226
226
226
226
228
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
227
227
226
226
235
226
226
226
226
226
227
226
226
226
227
227
226
226
226
229
231
226
230
226
226
226
226
226
226
232
226
226
227
226
226
226
227
226
226
226
227
226
226
227
226
226
226
226
226
226
226
226
226
226
227
226
226
227
226
226
226
227
226
235
226
226
226
226
227
226
227
226
226
226
227
226
226
227
227
226
226
226
227
227
226
226
226
227
226
226
226
227
235
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
227
226
227
227
226
226
226
226
227
226
226
235
227
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
227
226
227
226
226
633
226
226
226
226
243
227
226
226
226
227
226
226
226
226
226
226
237
228
226
226
227
226
227
226
226
227
227
226
226
226
227
226
226
226
227
227
226
226
229
227
226
226
226
227
226
226
226
227
226
226
226
226
232
226
226
226
226
226
234
226
226
226
226
226
226
227
226
226
226
227
226
226
226
251
228
226
226
228
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
228
226
226
226
226
227
226
226
226
227
226
227
227
227
242
226
226
226
227
226
226
227
227
226
227
226
227
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
227
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
227
226
226
229
227
226
226
226
227
226
226
226
226
226
226
226
242
226
226
226
226
227
226
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
221
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
207
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
204
214
204
205
203
204
204
204
203
203
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
204
203
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
214
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
205
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
213
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
219
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
288
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
220
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
212
204
204
203
204
204
204
203
204
204
204
223
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
203
204
205
204
204
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
217
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
221
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
919
204
204
204
254
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
212
204
204
204
204
204
204
204
204
204
203
204
204
205
205
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
210
204
204
203
204
213
204
204
204
204
207
203
206
204
204
204
218
205
205
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
210
205
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
203
211
204
215
204
204
204
204
210
203
209
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
223
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
218
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
204
207
204
204
203
211
204
207
204
203
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
215
203
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
223
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
203
206
204
204
203
204
204
204
204
203
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
203
204
204
204
204
204
204
204
209
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
207
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
220
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
205
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
218
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
215
204
204
204
204
204
204
203
204
204
204
203
223
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
210
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
211
204
204
204
204
204
204
204
203
205
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
216
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
205
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
219
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
209
204
204
205
204
204
204
214
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
211
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
205
204
204
204
204
203
204
204
204
203
207
204
209
206
203
204
204
204
203
204
204
203
203
204
205
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
218
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
220
204
204
203
204
204
204
203
203
210
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
219
204
204
203
205
204
206
203
204
204
207
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
204
207
204
204
203
204
204
204
204
264
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
205
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
207
203
204
206
204
204
203
204
204
204
204
203
204
204
205
204
204
215
211
203
204
204
204
205
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
209
204
204
204
204
204
203
214
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
214
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
214
204
222
204
204
204
204
203
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
213
205
204
204
203
204
204
204
203
203
211
204
204
205
204
204
205
204
204
204
204
204
205
204
204
204
203
205
204
204
203
204
204
203
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
205
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
205
204
204
204
204
204
204
205
204
204
213
203
206
204
204
204
205
204
204
204
204
205
204
221
204
204
204
204
204
203
204
205
204
203
204
204
213
204
204
204
204
203
204
208
379
204
205
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
217
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
208
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
205
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
210
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
1056
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
1075
204
204
204
203
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
209
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
204
204
205
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
205
204
204
203
204
204
204
203
204
217
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
215
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
218
204
203
204
204
203
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
220
204
204
204
204
203
208
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
208
204
204
204
204
203
204
204
204
203
204
204
216
204
204
204
204
215
204
204
204
204
204
204
203
204
203
212
204
204
203
232
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
203
209
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
218
211
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
203
206
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
218
204
204
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
906
204
204
204
203
222
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
211
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
203
204
204
205
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
218
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
210
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
214
204
204
204
203
203
204
204
204
204
204
204
204
203
204
206
204
204
205
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
209
205
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
205
204
203
204
204
206
213
204
205
204
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
205
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
212
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
205
204
204
204
204
214
205
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
208
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
208
203
204
204
204
203
204
204
204
203
203
204
204
204
203
220
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
203
204
204
204
203
204
204
203
203
204
204
205
203
203
204
204
204
203
204
204
204
217
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
205
204
204
203
204
204
217
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
223
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
212
203
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
215
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
203
211
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
205
213
203
204
204
204
212
*
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
212
204
204
204
204
217
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
211
204
205
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
207
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
227
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
207
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
204
209
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
203
216
204
204
204
204
204
203
204
204
204
204
204
204
204
204
216
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
204
203
204
204
203
204
204
206
204
204
204
203
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
207
210
204
203
204
204
204
204
211
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
206
204
204
203
204
204
204
203
203
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
205
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
218
203
203
204
204
204
203
204
203
207
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
212
204
204
204
204
204
204
204
204
210
204
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
203
203
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
203
205
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
203
204
212
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
215
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
215
203
204
204
*
203
204
204
204
204
203
204
204
204
203
204
204
203
214
205
204
204
204
204
204
204
210
204
205
204
204
203
204
205
204
204
204
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
225
206
204
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
217
204
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
205
203
204
204
204
203
204
205
204
204
204
204
204
221
204
204
204
204
211
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
203
204
205
204
204
203
205
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
208
219
204
204
204
*
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
208
203
204
204
205
204
204
204
204
203
204
204
204
203
204
213
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
203
204
203
204
205
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
207
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
397
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
205
204
802
204
204
204
204
204
204
204
204
204
203
204
204
204
232
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
221
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
212
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
207
203
203
204
204
204
203
204
204
204
204
203
210
204
204
204
204
204
204
203
204
204
204
208
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
209
204
203
204
204
204
204
204
204
204
207
204
204
204
205
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
1154
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
209
224
203
221
223
218
204
204
204
204
204
204
215
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
221
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
203
204
210
204
203
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
210
209
207
204
204
203
204
204
204
204
204
205
205
215
204
204
206
203
204
216
205
204
203
204
204
204
204
204
204
204
203
204
215
212
471
204
204
204
204
203
204
204
204
203
204
207
204
204
204
204
206
205
205
204
205
204
205
204
204
204
203
204
204
210
205
204
204
204
204
204
215
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
208
206
204
207
204
205
204
205
204
207
215
206
206
203
204
204
204
204
207
204
207
204
204
204
204
203
204
204
207
205
203
204
204
204
203
204
204
207
203
204
204
205
204
209
204
204
207
203
204
207
204
203
204
204
204
204
204
213
204
203
204
204
204
204
204
206
208
212
204
204
204
223
204
204
204
204
211
204
204
204
204
204
204
205
204
203
206
204
205
203
204
204
206
203
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
205
205
204
204
204
204
206
204
204
204
203
204
204
204
204
203
204
204
205
203
203
204
206
204
204
292
204
216
203
204
204
204
204
213
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
207
204
204
203
204
204
204
204
204
212
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
210
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
205
204
204
204
205
204
204
204
204
204
204
203
204
203
204
204
204
203
206
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
221
204
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
205
204
204
204
203
211
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
204
206
206
204
204
203
204
206
204
206
204
204
204
203
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
217
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
204
203
204
210
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
210
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
*
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
206
203
204
204
204
204
217
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
219
204
203
204
204
204
204
204
204
204
204
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
208
204
204
233
203
204
204
203
203
216
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
208
204
204
204
213
204
204
204
204
204
203
204
204
347
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
203
204
204
204
209
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
343
204
205
204
204
205
204
204
204
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
217
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
948
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
205
203
209
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
203
204
204
204
205
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
214
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
407
203
204
204
204
203
207
204
204
203
204
204
204
205
209
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
205
203
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
211
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
214
214
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
223
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
332
204
222
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
206
205
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
212
204
204
203
319
211
204
203
204
204
204
207
204
204
204
203
204
203
204
204
204
204
215
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
203
204
204
203
203
207
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
205
204
204
204
203
206
204
204
203
204
204
204
204
203
204
204
204
204
275
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
*
207
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
215
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
219
204
203
204
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
210
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
212
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
221
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
208
204
204
204
204
203
203
204
204
204
205
204
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
203
204
204
204
203
212
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
204
204
205
204
203
204
205
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
208
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
211
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
209
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
209
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
207
204
204
205
203
204
204
204
203
204
204
204
205
204
204
204
204
203
214
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
203
204
205
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
205
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
214
204
204
221
204
204
205
204
204
204
204
205
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
208
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
206
204
204
205
204
203
204
204
211
203
204
204
204
203
204
204
204
203
204
205
204
204
203
204
203
204
203
204
205
204
203
204
204
204
204
204
204
204
218
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
204
205
207
204
203
204
204
204
203
204
204
204
204
220
204
204
204
204
204
204
205
204
204
205
204
204
203
204
204
203
204
204
211
204
205
203
205
204
204
210
204
204
204
204
203
204
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
217
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
210
204
204
204
203
204
204
204
203
204
204
204
204
204
205
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
210
204
204
204
218
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
205
204
203
204
204
204
203
204
204
204
206
205
204
204
204
204
204
204
528
203
203
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
207
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
210
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
221
203
204
204
204
203
204
217
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
206
212
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
207
204
203
204
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
214
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
219
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
203
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
203
204
218
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
220
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
203
206
211
204
203
204
204
204
203
204
204
204
204
204
204
207
205
205
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
208
204
203
204
208
204
204
204
204
204
203
203
204
204
204
204
204
205
204
203
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
208
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
208
203
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
205
204
204
203
204
204
204
203
203
204
204
204
204
214
204
204
203
204
204
204
211
204
204
204
204
204
204
204
204
203
210
204
203
204
204
210
204
204
203
205
204
204
204
204
212
210
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
2749
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
220
203
204
204
204
203
204
204
207
204
203
204
204
204
207
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
204
204
206
203
204
204
205
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
207
203
207
204
204
203
204
208
204
207
204
204
204
204
218
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
203
203
204
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
203
216
204
204
204
204
207
235
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
205
204
204
204
204
205
208
204
204
204
204
213
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
207
204
204
205
204
204
204
204
204
203
204
204
205
204
204
204
205
205
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
215
204
203
204
204
205
204
204
204
205
204
204
204
204
204
205
204
204
204
204
204
204
207
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
221
204
203
204
204
204
204
213
204
205
204
203
204
204
203
204
204
204
204
204
204
204
204
222
204
204
204
204
204
203
204
204
204
212
204
204
204
204
204
204
215
204
203
204
206
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
217
218
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
203
204
204
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
210
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
203
204
204
204
204
210
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
213
204
203
204
204
205
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
209
204
204
204
204
204
204
214
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
211
204
213
208
204
204
204
204
207
204
204
219
204
204
203
204
204
204
204
212
204
204
215
204
205
204
204
204
203
204
204
204
203
204
204
204
206
203
204
204
204
204
204
204
204
203
205
204
203
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
212
203
204
204
204
204
204
204
204
204
217
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
205
203
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
206
216
204
210
221
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
210
204
203
204
204
204
204
204
204
206
204
205
204
222
205
214
204
208
204
203
204
204
204
204
204
204
205
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
210
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
203
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
205
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
208
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
204
204
213
204
204
204
204
204
204
203
204
204
204
205
204
204
210
204
203
204
205
203
204
204
203
204
204
203
204
204
203
204
204
208
204
204
209
206
213
204
204
204
204
204
204
204
204
204
204
204
221
204
204
208
204
214
204
204
204
205
204
203
204
204
204
204
204
204
207
204
204
227
204
204
204
204
204
216
204
204
218
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
218
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
214
204
204
204
204
204
205
204
211
204
204
203
206
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
209
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
594
204
212
206
204
204
204
204
228
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
206
203
204
204
216
203
204
204
204
204
204
204
205
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
222
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
204
633
207
204
204
204
204
204
203
204
204
205
204
203
204
209
204
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
210
204
204
209
203
204
204
204
203
204
211
204
204
204
212
204
204
204
207
204
204
204
204
204
206
203
204
204
213
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
221
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
217
204
205
204
204
204
204
204
206
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
204
207
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
215
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
211
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
204
205
204
204
204
203
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
205
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
309
204
204
207
204
866
204
203
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
204
217
203
204
204
204
212
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
209
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
217
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
208
204
204
204
214
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
207
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
211
204
204
216
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
213
204
204
204
204
204
204
204
203
204
208
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
*
204
203
204
204
204
204
204
204
*
203
203
204
204
205
204
204
204
204
216
204
204
204
204
208
204
204
203
203
204
204
204
204
204
204
204
203
204
204
214
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
208
204
204
204
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
210
204
204
204
203
204
204
205
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
208
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
223
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
204
211
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
*
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
220
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
210
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
205
205
204
204
203
204
204
204
204
204
204
204
210
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
214
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
212
204
204
204
206
204
204
204
204
204
203
203
204
211
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
209
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
212
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
203
204
204
205
204
204
204
222
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
221
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
214
204
204
204
204
204
204
204
203
204
204
213
204
204
206
204
204
203
204
210
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
216
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
207
204
204
205
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
205
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
229
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
206
204
204
216
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
567
204
205
204
204
204
204
203
203
204
204
205
204
204
219
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
220
204
204
204
204
204
204
205
212
204
203
204
204
204
203
204
204
204
215
204
204
205
204
219
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
203
459
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
203
204
204
204
204
204
204
205
204
203
203
204
204
204
203
215
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
204
217
204
204
218
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
205
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
210
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
212
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
216
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
210
204
204
204
203
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
203
204
205
204
203
204
204
204
205
203
204
204
204
203
209
204
204
204
203
213
204
204
204
204
204
204
211
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
218
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
209
204
203
204
204
204
203
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
218
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
220
204
204
203
204
204
204
205
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
219
203
204
204
204
203
204
204
204
204
204
506
204
211
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
219
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
235
225
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
222
204
204
204
204
203
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
216
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
208
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
208
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
217
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
214
204
204
214
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
214
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
206
204
203
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
211
203
204
204
204
203
203
204
204
204
204
204
204
215
625
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
222
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
204
204
204
203
204
208
205
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
205
204
203
203
204
204
206
203
204
204
204
203
204
203
204
204
208
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
219
204
203
209
204
204
203
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
219
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
219
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
222
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
219
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
205
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
211
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
215
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
210
204
215
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
203
206
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
203
204
204
212
207
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
203
204
204
204
203
204
204
204
217
204
204
203
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
948
204
204
203
203
204
204
204
217
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
211
204
203
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
204
203
210
204
215
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
207
204
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
206
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
210
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
218
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
307
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
205
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
205
204
203
204
204
204
215
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
272
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
203
204
205
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
203
204
203
204
207
204
203
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
222
204
203
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
205
204
212
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
213
205
204
204
204
203
204
204
204
203
209
204
204
204
203
204
204
204
204
204
204
204
204
205
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
211
218
204
204
204
204
204
204
204
204
203
203
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
213
204
204
203
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
206
203
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
207
209
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
318
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
564
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
209
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
205
203
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
205
204
204
203
204
206
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
217
203
204
204
205
205
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
203
203
204
204
204
203
204
206
205
203
204
204
204
203
204
204
204
204
204
204
204
218
203
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
203
204
204
204
220
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
213
204
213
203
223
751
204
203
204
391
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
216
204
204
203
204
204
204
205
204
204
204
203
204
213
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
205
204
204
204
204
204
204
207
204
204
203
204
204
204
205
204
204
204
203
204
204
204
210
204
204
204
204
203
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
209
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
216
204
204
204
204
204
204
204
204
204
204
204
203
204
207
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
204
204
204
205
204
203
205
204
204
203
204
204
204
206
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
205
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
204
216
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
203
203
204
204
204
224
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
223
204
204
210
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
207
206
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
205
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
212
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
214
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
217
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
203
204
205
213
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
218
204
204
204
204
204
204
204
216
204
204
204
203
204
204
205
203
204
204
204
391
204
204
204
553
204
203
204
204
204
204
207
204
204
203
204
204
204
204
204
211
203
204
203
204
204
204
213
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
209
213
204
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
205
203
247
204
295
204
204
204
205
204
204
204
204
204
208
204
204
204
207
204
204
204
204
204
204
204
213
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
210
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
216
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
208
203
204
205
204
204
204
204
204
204
212
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
203
204
204
209
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
208
204
204
205
204
204
204
204
204
204
204
216
204
204
204
204
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
210
209
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
212
204
210
204
204
203
204
204
204
204
203
204
204
204
203
204
204
224
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
205
204
204
204
203
204
204
204
203
204
208
204
213
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
206
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
215
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
208
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
559
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
213
209
204
204
204
204
204
204
204
204
215
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
204
204
205
204
203
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
218
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
211
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
205
204
206
204
204
204
215
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
217
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
211
204
204
203
204
204
204
203
204
204
204
204
203
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
211
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
1022
204
204
203
204
204
204
208
204
214
204
204
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
213
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
210
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
212
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
212
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
215
204
204
204
204
204
210
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
212
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
210
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
219
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
207
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
205
204
204
205
203
204
208
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
210
213
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
217
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
221
203
203
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
208
203
239
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
209
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
205
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
213
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
215
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
204
204
204
204
204
204
204
204
204
203
210
204
204
203
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
206
204
203
204
204
206
204
204
204
204
204
203
204
204
214
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
210
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
213
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
215
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
232
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
490
203
209
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
209
204
204
203
204
204
204
204
205
204
204
203
205
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
204
205
204
203
204
207
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
210
203
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
210
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
218
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
204
203
208
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
205
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
205
204
203
203
204
204
203
205
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
205
203
204
204
204
204
203
222
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
203
488
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
204
203
204
203
205
204
207
216
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
209
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
209
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
203
204
204
204
203
210
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
216
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
215
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
207
204
204
204
204
203
204
205
204
203
204
203
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
204
204
204
205
204
203
204
311
204
206
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
205
204
205
204
203
203
203
204
204
204
204
204
206
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
211
204
204
205
204
203
204
204
204
206
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
208
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
213
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
209
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
205
222
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
203
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
203
204
204
204
204
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
213
219
204
204
204
203
204
204
206
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
205
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
212
204
203
204
204
204
204
204
204
204
203
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
207
207
205
204
204
204
203
208
204
204
203
204
204
204
205
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
203
204
204
204
203
204
203
204
203
203
204
204
203
203
204
205
205
203
204
204
204
204
204
204
203
204
204
204
382
203
204
204
204
207
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
209
204
204
204
204
204
204
221
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
223
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
203
203
204
204
204
210
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
220
205
203
204
204
204
204
204
204
205
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
216
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
204
206
204
205
204
205
204
204
204
206
204
203
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
214
204
203
203
204
204
204
203
204
204
204
206
203
204
204
205
203
204
204
204
204
204
204
204
204
207
204
204
207
203
204
204
204
204
204
217
204
205
205
204
204
204
204
204
204
204
204
204
213
204
204
204
204
204
204
205
204
203
204
204
203
204
210
203
203
204
214
204
205
203
204
204
204
203
204
204
204
204
204
212
204
204
204
204
204
204
203
211
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
217
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
204
205
204
204
204
204
203
205
204
204
204
204
203
203
204
204
204
204
204
219
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
205
205
204
204
210
204
203
204
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
204
204
204
206
204
204
212
203
204
204
204
214
204
204
204
204
203
206
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
206
204
219
204
203
204
204
204
204
204
204
204
208
203
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
205
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
208
204
204
204
204
203
204
204
204
204
204
208
204
204
204
203
221
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
204
220
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
216
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
203
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
217
222
217
218
218
208
204
219
203
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
834
688
204
204
205
204
204
204
204
204
204
204
204
203
204
204
212
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
224
221
204
205
223
204
204
204
205
206
204
204
204
204
205
204
205
206
206
203
204
205
205
205
205
207
207
207
410
208
207
208
209
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
203
204
204
204
212
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
222
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
204
204
204
204
204
215
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
209
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
217
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
214
204
203
204
204
204
203
204
204
208
204
203
203
204
204
204
203
204
204
204
204
204
217
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
209
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
210
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
206
208
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
461
204
204
204
204
204
204
204
203
204
204
204
213
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
223
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
214
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
208
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
2892
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
214
212
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
206
205
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
215
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
208
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
203
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
213
203
204
204
204
204
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
209
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
350
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
203
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
212
203
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
204
219
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
208
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
204
204
216
216
216
217
217
217
217
217
218
219
223
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
242
248
243
244
243
248
254
244
250
231
245
239
241
243
247
263
251
242
248
254
242
249
248
252
248
238
247
248
252
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
203
204
214
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
213
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
215
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
214
207
204
203
204
204
204
204
204
207
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
207
219
204
204
205
204
204
204
204
210
204
204
204
204
207
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
219
204
204
204
204
204
204
218
204
210
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
205
203
204
219
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
211
207
204
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
213
204
203
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
219
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
207
204
203
204
204
204
204
203
204
204
204
204
206
204
204
204
203
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
206
203
203
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
203
209
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
214
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
211
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
203
203
204
204
207
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
203
204
207
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
207
204
203
204
204
204
203
204
204
209
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
214
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
208
204
203
204
204
203
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
217
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
214
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
203
204
204
204
204
216
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
206
203
206
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
392
204
203
204
205
204
205
204
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
222
204
203
204
204
204
204
203
204
204
204
204
204
205
204
205
203
208
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
205
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
203
207
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
205
205
204
204
205
208
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
209
204
204
204
203
204
204
204
203
207
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
205
213
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
211
203
204
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
208
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
204
204
206
204
204
204
205
458
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
214
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
218
210
208
208
204
203
204
204
204
204
204
205
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
208
204
203
204
204
204
204
203
204
204
203
208
204
204
204
203
204
206
204
214
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
1198
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
215
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
213
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
210
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
209
203
204
204
204
204
204
204
204
204
204
204
213
204
203
204
204
204
209
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
212
204
217
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
218
223
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
212
204
204
204
204
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
214
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
206
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
221
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
208
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
205
204
204
203
204
210
207
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
211
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
210
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
219
203
206
204
204
204
204
204
213
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
210
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
214
203
204
204
204
210
204
204
204
203
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
218
204
204
204
254
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
207
208
208
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
216
204
204
204
204
204
205
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
209
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
232
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
215
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
610
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
217
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
209
203
204
204
205
204
204
204
204
206
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
211
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
203
204
204
204
203
203
204
206
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
210
204
204
214
204
204
205
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
205
204
203
216
204
204
204
203
204
204
204
203
204
204
204
204
231
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
207
203
205
204
204
204
205
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
213
204
204
204
204
204
204
204
204
203
204
204
207
204
203
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
205
204
217
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
205
204
203
204
204
204
203
203
204
204
205
204
204
203
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
293
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
206
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
203
204
211
204
205
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
205
313
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
207
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
206
204
204
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
205
204
204
211
204
204
207
204
204
204
206
204
204
204
204
204
203
204
204
204
203
204
210
204
205
204
204
204
204
204
204
204
203
203
204
204
213
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
210
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
203
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
203
203
204
204
204
203
204
206
205
204
204
204
204
204
203
204
204
204
204
205
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
205
204
204
204
204
204
204
204
208
203
204
206
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
208
205
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
205
204
204
203
204
204
204
204
203
207
204
204
203
204
204
207
204
204
204
204
204
204
209
203
204
204
204
203
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
551
204
204
204
204
203
204
215
204
204
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
203
204
204
204
204
204
204
204
2188
212
203
204
204
204
204
204
204
204
204
221
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
203
210
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
204
203
204
204
206
203
204
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
203
208
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
206
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
210
204
204
203
204
204
203
2138
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
219
204
203
204
204
204
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
213
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
210
204
204
204
204
204
204
204
205
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
911
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
205
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
203
204
204
220
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
206
204
219
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
212
204
204
204
204
203
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
218
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
208
204
204
204
204
204
207
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
203
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
220
204
204
204
204
207
204
204
204
209
204
204
208
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
204
204
204
204
203
204
205
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
204
204
204
204
204
203
203
204
208
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
209
204
203
204
204
204
203
204
208
204
204
204
204
204
204
204
204
204
204
203
204
208
204
203
204
204
204
204
204
209
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
220
204
204
203
204
214
204
204
204
204
204
203
204
204
219
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
205
204
210
204
204
204
204
204
204
203
204
204
204
204
204
204
204
207
204
204
206
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
203
204
213
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
203
204
206
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
212
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
207
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
203
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
219
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
216
203
203
204
204
204
203
204
204
205
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
203
204
204
203
204
204
204
204
204
212
223
203
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
217
204
204
203
204
204
204
203
206
204
204
204
204
204
204
207
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
204
205
204
203
204
203
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
207
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
209
203
204
209
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
203
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
204
204
204
205
204
204
220
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
212
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
212
204
207
204
237
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
212
204
204
203
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
208
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
210
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
213
204
204
204
204
203
204
204
204
204
203
207
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
207
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
205
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
205
204
204
203
203
204
204
204
208
204
204
204
204
204
204
205
204


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/rtt-cluster4.dat <==
214
205
206
205
208
205
205
207
205
205
205
205
205
206
205
205
205
205
208
205
205
204
204
204
205
205
205
207
211
215
205
207
205
205
204
205
204
204
207
213
211
205
205
247
205
209
207
207
206
204
206
204
205
205
206
205
205
205
207
205
205
205
209
205
215
204
208
206
205
205
205
205
205
206
209
205
205
204
205
205
205
205
205
205
205
207
205
201
205
205
204
205
205
205
205
206
204
205
205
205
205
205
205
204
204
205
205
205
205
206
205
207
205
205
205
204
205
205
204
205
205
207
205
206
224
205
205
205
208
204
205
207
207
205
205
207
212
205
205
205
205
204
205
205
214
205
205
205
205
206
205
205
205
204
204
204
205
207
205
205
501
205
206
239
205
205
204
205
205
205
205
205
205
209
205
208
213
207
205
205
204
205
204
206
205
206
205
212
205
208
205
212
204
205
204
205
205
205
207
208
205
205
205
206
217
206
205
205
205
205
204
205
205
204
205
205
205
206
205
204
205
205
205
205
205
205
207
207
208
205
205
204
204
207
213
205
205
205
205
205
205
208
205
204
205
204
205
205
209
205
205
205
205
205
207
205
205
205
205
205
205
215
211
207
211
205
205
205
205
206
205
210
207
205
206
206
211
205
205
205
206
204
204
205
205
207
205
206
205
205
205
205
206
205
204
204
205
648
205
205
205
205
205
205
211
211
205
206
213
204
207
205
205
208
205
205
205
216
205
210
207
205
211
205
205
205
208
205
207
205
495
205
205
206
205
206
205
205
214
206
205
205
205
205
207
205
205
207
205
204
207
205
206
206
205
206
205
205
208
205
211
205
205
206
471
206
207
206
204
204
205
204
205
205
205
205
210
204
205
205
207
205
204
205
207
205
205
205
205
206
208
209
208
204
204
205
211
206
207
205
205
206
205
205
205
204
205
205
205
208
205
204
205
204
205
205
205
205
207
207
205
205
205
211
207
204
206
215
208
205
205
205
205
205
205
205
206
204
205
204
214
204
208
207
204
207
716
204
204
205
209
206
205
206
207
207
204
205
206
205
204
205
205
205
205
205
204
206
206
205
205
205
205
205
205
205
205
205
206
207
206
205
210
204
210
215
205
205
205
205
205
205
205
210
376
204
205
213
205
205
205
206
205
206
207
207
206
205
206
206
205
205
205
205
205
205
205
205
205
205
206
204
205
205
207
205
205
205
1130
205
205
205
205
204
205
204
206
205
205
211
205
206
205
221
205
205
205
205
206
206
209
206
204
205
208
205
205
209
204
205
205
210
206
205
207
205
206
205
205
207
206
205
205
205
207
205
205
205
207
205
209
205
205
205
205
204
204
205
205
211
206
205
209
205
204
207
208
210
211
205
205
213
205
218
205
206
205
208
210
205
209
204
205
205
205
205
206
205
206
208
207
204
204
205
204
381
205
205
205
206
207
205
207
210
207
210
206
207
205
205
205
205
205
684
205
205
208
206
205
204
205
205
206
209
207
206
206
206
206
207
205
206
206
206
206
208
208
206
207
206
206
205
206
210
205
205
206
206
209
206
206
206
206
206
207
209
205
208
206
206
220
206
206
212
206
205
206
206
205
205
205
205
206
207
210
211
206
206
207
206
206
205
205
214
206
205
209
206
206
207
206
207
205
206
206
205
208
206
205
206
206
205
206
206
206
206
205
205
206
205
205
205
212
206
206
206
206
210
206
208
206
213
205
207
206
209
205
205
205
204
214
205
205
204
205
206
206
205
206
363
206
206
208
206
765
205
206
206
205
206
207
208
206
206
207
210
207
206
206
206
205
205
206
207
206
205
209
208
206
207
206
207
206
206
206
212
207
668
206
206
206
242
206
206
206
206
205
206
210
207
205
206
207
206
207
206
205
208
205
206
206
205
207
208
206
207
206
206
206
206
206
208
206
213
206
206
206
205
207
205
210
206
208
208
206
206
207
206
206
208
206
206
206
207
207
206
206
205
206
207
205
205
206
210
206
205
206
206
208
206
206
206
211
208
206
208
206
206
205
206
206
209
208
206
206
206
205
206
206
206
206
206
206
207
206
206
209
205
313
205
207
206
206
205
206
206
206
212
206
206
205
206
205
770
209
206
205
213
211
206
206
208
206
207
207
205
209
206
729
206
205
206
209
210
206
206
206
206
206
206
208
207
206
206
206
208
940
206
206
211
208
203
208
205
205
205
206
1580
205
206
208
206
205
206
205
206
208
269
206
206
206
206
212
205
221
206
210
205
207
206
205
205
206
206
206
206
208
206
206
207
208
206
206
209
205
206
206
206
206
206
206
206
206
205
205
207
205
206
209
205
206
206
206
206
206
205
206
205
205
206
207
206
207
213
206
206
206
207
207
208
207
206
205
206
205
206
205
206
206
206
206
206
206
206
205
210
206
205
206
206
206
208
206
206
206
205
206
206
206
205
206
206
1079
207
210
206
206
206
212
217
206
205
723
212
206
209
206
217
206
206
206
206
206
206
207
206
213
206
206
206
206
206
209
206
209
206
211
207
206
205
206
206
206
211
206
209
207
211
212
206
231
207
206
205
206
206
207
206
207
206
207
206
206
205
217
206
207
205
205
492
206
206
206
206
210
206
206
379
205
206
205
205
206
206
206
208
206
206
208
206
206
205
205
206
206
206
206
206
205
210
218
206
206
208
205
205
206
696
206
205
206
206
206
206
206
206
206
205
206
206
206
209
206
208
208
206
207
206
206
206
205
208
208
205
205
205
268
206
206
206
206
206
205
205
206
205
206
207
207
206
206
206
208
206
207
206
205
205
206
394
206
206
206
206
206
206
206
205
206
206
205
205
206
206
211
206
207
205
210
206
206
335
206
205
205
206
205
205
206
208
206
209
206
211
208
208
206
206
205
669
205
215
206
205
239
206
208
206
205
205
206
1771
206
207
443
205
206
206
206
206
601
206
210
208
206
205
206
205
206
206
206
206
206
263
206
206
210
206
206
205
206
205
206
206
209
208
206
208
206
208
206
206
209
205
207
206
385
205
206
206
206
211
206
205
206
205
205
206
214
206
205
206
206
206
206
206
209
206
206
263
258
262
263
251
255
248
428
264
263
258
258
256
260
247
259
247
250
264
255
263
254
264
263
267
256
250
262
248
255
263
260
472
265
251
270
257
460
251
258
263
264
236
261
258
259
546
258
251
269
260
*
262
257
258
251
366
251
256
257
256
242
262
257
261
255
252
257
263
488
261
265
260
265
446
259
258
326
266
253
251
261
258
258
384
255
259
264
807
264
630
258
251
265
242
264
417
252
260
254
258
255
243
482
285
259
263
375
273
260
258
260
258
258
234
246
264
249
258
247
216
259
262
257
266
248
256
257
270
255
263
264
245
260
244
265
260
222
250
256
804
257
270
261
251
266
256
263
372
252
503
294
247
254
251
240
746
245
251
253
255
259
258
262
267
256
258
254
251
251
223
255
252
252
247
248
252
229
404
261
257
258
256
255
249
254
260
261
867
271
256
240
261
257
256
268
253
260
254
259
246
253
250
326
266
255
257
257
263
313
449
247
258
253
258
247
255
263
261
250
251
389
258
265
222
250
449
255
256
258
259
260
253
254
256
260
251
259
256
256
260
257
241
251
256
253
252
252
252
228
263
254
246
253
255
274
251
251
258
250
247
237
260
257
255
258
257
258
250
226
229
239
237
236
238
249
243
244
245
224
236
242
249
245
253
249
205
244
256
252
251
237
252
258
260
256
254
247
250
258
403
255
257
245
327
252
245
247
215
255
256
261
260
252
552
248
255
252
268
1116
243
252
259
253
250
263
258
258
250
242
252
244
214
246
246
451
248
252
249
252
253
249
750
252
260
258
260
255
254
249
244
259
1147
249
246
254
259
244
254
252
257
234
241
250
248
561
249
250
252
248
253
246
248
245
243
244
250
247
251
250
256
251
242
249
205
214
235
205
205
205
281
204
204
205
205
207
205
205
206
205
204
205
205
204
205
209
205
205
205
214
279
205
205
205
205
205
208
210
205
206
215
205
207
213
205
206
208
205
204
204
223
205
205
207
205
206
205
214
211
209
221
205
205
205
205
207
205
208
205
205
204
206
205
204
204
213
212
205
205
205
207
*
205
208
289
205
205
204
930
205
205
205
207
205
205
209
205
207
499
205
220
205
205
294
205
206
205
205
211
204
211
205
204
205
204
205
208
205
813
205
205
205
207
207
205
206
206
205
205
205
205
205
205
205
206
205
336
205
205
204
204
205
204
206
205
205
208
205
205
205
205
205
205
205
204
205
206
205
205
314
204
205
205
205
511
205
208
205
205
207
205
209
204
205
205
205
205
205
206
205
204
206
206
213
205
204
224
213
207
205
205
205
205
205
411
211
205
204
204
205
205
205
205
205
205
205
206
205
222
205
208
208
205
205
205
211
206
210
205
205
208
206
205
208
207
209
204
205
218
216
239
218
206
215
206
210
205
1152
240
207
209
205
239
217
204
225
231
477
210
207
210
215
344
208
231
205
237
225
205
238
217
208
223
218
211
208
232
220
228
214
209
238
208
228
224
212
209
241
210
204
209
222
206
231
219
650
216
205
206
230
211
229
243
208
205
220
208
206
235
210
*
224
205
205
890
206
205
205
207
205
208
205
205
204
205
205
205
205
205
204
205
205
205
352
205
204
207
205
205
213
205
205
205
205
205
205
207
205
205
205
205
205
205
205
206
204
204
205
208
205
205
205
205
205
205
205
205
206
205
205
206
205
205
204
204
205
204
204
205
205
205
205
205
586
205
205
205
207
205
205
205
205
205
205
204
204
1495
205
205
205
205
205
205
205
207
205
773
205
205
206
204
205
205
205
208
204
206
205
205
206
205
205
208
205
208
204
206
206
205
205
205
205
212
205
204
207
205
205
207
204
205
205
205
208
722
205
205
205
210
524
205
206
204
209
206
205
205
205
205
*
210
205
206
210
205
591
213
207
206
205
205
292
205
208
205
205
204
205
207
205
205
205
438
205
205
205
205
205
212
205
205
205
205
205
205
205
217
205
205
207
205
205
205
208
206
207
208
207
208
204
204
204
204
205
205
205
205
205
205
205
208
205
205
207
205
205
205
204
205
205
205
205
205
205
211
205
205
205
205
208
207
205
208
205
205
206
206
208
205
206
207
205
205
205
208
207
718
205
205
210
331
205
205
208
208
205
205
205
214
205
207
205
205
204
205
205
204
251
366
205
207
205
280
205
205
205
205
204
208
206
205
205
206
205
205
204
204
1005
205
205
205
215
205
205
205
205
205
205
205
205
208
206
207
205
696
205
205
207
205
215
849
205
205
214
205
205
215
206
207
331
922
214
204
204
204
204
205
205
205
204
205
205
205
205
383
205
207
206
205
471
205
204
204
204
207
205
204
209
205
204
205
205
205
208
208
205
253
205
313
205
215
205
207
205
204
204
205
205
205
207
208
205
207
205
206
205
206
207
210
205
205
205
205
205
205
205
205
278
205
205
205
205
210
205
207
205
210
205
206
205
205
205
207
205
205
205
205
204
204
204
205
204
204
205
210
205
205
205
205
208
205
205
205
205
206
205
204
205
205
206
204
449
381
210
205
205
1330
208
205
206
205
205
209
205
205
204
347
206
204
205
205
208
205
207
205
205
205
210
205
536
205
205
205
218
225
205
205
205
206
744
206
205
204
208
205
205
205
204
209
205
205
206
205
207
205
205
205
205
479
205
205
205
205
204
205
204
204
204
204
204
205
210
205
208
231
213
205
207
205
205
206
205
205
207
205
205
205
205
206
209
204
204
204
205
207
206
205
205
205
207
205
208
217
205
205
208
205
770
205
204
205
204
242
204
205
206
205
205
205
205
205
205
313
205
205
205
206
205
*
204
204
204
207
205
507
204
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
209
204
205
207
211
205
205
204
207
205
205
205
204
205
205
205
216
204
205
207
207
205
210
207
205
205
204
205
207
1692
205
205
205
204
204
204
205
205
205
205
207
205
205
207
204
206
204
207
205
211
205
206
205
205
205
205
207
205
205
205
204
205
205
204
207
205
205
205
205
206
205
207
205
210
205
205
207
205
205
205
205
211
210
206
251
205
205
204
204
209
204
205
209
205
204
205
205
204
205
205
205
205
557
205
205
205
205
204
205
205
205
205
205
205
225
204
205
257
205
205
205
658
205
205
205
205
205
207
206
205
208
206
204
206
204
205
207
204
205
205
205
205
211
208
205
205
205
214
205
204
205
205
205
205
206
206
204
205
204
204
205
205
213
205
205
205
216
205
205
205
207
205
205
205
204
205
205
205
204
204
212
204
205
204
204
205
205
205
205
205
205
205
205
207
205
292
207
649
205
214
204
208
1056
207
204
205
205
204
205
205
205
205
205
205
205
205
205
205
205
204
216
205
205
206
213
216
205
205
205
204
205
205
211
205
205
1012
205
205
205
205
325
603
205
205
210
205
205
342
205
205
206
205
208
205
259
205
207
206
205
205
213
205
205
204
205
204
209
204
205
208
204
205
204
205
204
205
205
206
204
205
205
209
207
208
205
205
205
210
204
204
219
204
205
205
205
205
205
205
205
205
205
216
205
205
205
205
205
206
205
205
205
204
204
205
204
209
207
205
206
206
205
205
205
208
205
204
205
205
205
205
562
206
205
206
205
206
458
208
205
205
205
207
205
205
205
205
208
206
205
205
207
624
204
205
204
204
206
205
205
212
204
419
205
210
212
205
205
205
207
205
205
205
205
205
205
305
204
204
204
204
205
288
205
205
215
205
211
205
276
205
205
207
205
205
205
209
205
205
204
205
205
205
205
205
205
207
207
205
206
212
205
205
204
207
209
205
205
205
205
205
205
208
205
205
206
205
205
205
205
205
205
209
205
205
205
209
205
207
204
205
204
205
207
205
205
223
205
205
206
208
205
214
209
205
205
205
204
205
205
205
205
204
204
289
207
373
208
208
207
205
826
205
205
206
205
205
204
213
204
204
206
205
205
204
204
205
205
205
205
205
206
205
205
208
204
205
205
205
207
209
468
205
208
206
205
204
205
207
206
207
209
208
205
205
205
205
207
205
205
208
205
204
204
212
311
208
205
205
205
205
307
205
204
205
205
205
205
332
206
205
205
204
204
205
205
205
205
205
205
205
204
216
208
215
205
210
205
205
204
204
207
206
206
205
204
205
205
205
205
205
207
207
205
676
205
205
207
204
205
205
204
204
205
205
205
205
205
205
206
205
205
205
205
205
205
207
208
204
204
205
207
205
205
213
207
205
205
205
205
205
205
205
206
209
273
205
205
211
205
205
205
206
204
239
208
205
205
205
205
205
207
205
208
205
329
206
204
206
204
205
204
215
205
207
205
205
205
204
205
205
205
209
548
205
205
205
211
204
208
207
205
205
205
206
205
205
205
206
205
205
213
205
205
206
209
205
205
205
205
204
204
207
205
204
205
205
205
205
208
205
205
205
205
205
205
205
205
205
210
205
204
208
205
205
205
205
205
378
205
205
205
212
205
257
205
205
205
204
204
205
205
204
*
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
204
205
205
205
206
206
205
205
205
205
205
209
205
207
205
206
204
205
206
204
205
205
206
542
207
631
205
206
205
205
206
205
206
210
205
205
205
206
205
205
205
205
211
206
204
285
205
205
204
205
207
205
205
205
206
205
216
206
208
205
204
205
205
218
205
205
212
205
206
205
205
205
206
205
205
205
205
221
205
204
204
204
205
208
296
208
206
205
205
205
381
204
205
894
205
206
205
458
204
206
208
204
205
205
208
205
205
205
205
206
205
204
207
206
205
205
205
205
205
205
205
205
205
205
205
205
205
205
212
205
212
205
205
1018
205
205
205
211
205
205
205
204
204
205
205
206
205
205
220
204
210
206
205
205
205
205
204
205
204
205
205
205
205
205
205
204
205
205
204
206
206
204
204
205
208
206
205
205
205
205
205
216
205
205
205
207
209
209
205
321
205
209
205
205
205
206
205
207
205
205
208
205
204
210
272
205
205
205
205
346
206
205
205
204
205
205
205
205
210
205
212
205
205
206
205
205
211
452
206
211
205
210
205
205
205
205
205
205
211
215
204
205
205
205
208
206
208
204
205
205
205
205
205
205
205
208
205
207
205
205
205
205
208
207
205
205
205
206
207
205
206
205
205
205
205
206
208
207
208
206
205
207
220
205
205
207
208
206
206
204
205
205
204
205
205
210
205
205
205
205
205
217
210
205
206
205
204
204
204
205
205
205
205
205
205
205
205
207
205
204
206
294
208
588
205
213
205
210
205
205
205
212
210
209
206
205
209
205
209
206
207
205
205
246
205
205
205
206
204
205
205
207
204
204
204
205
205
205
208
207
205
205
204
209
206
206
208
206
205
205
211
204
205
205
205
204
206
205
205
204
204
205
205
213
206
210
205
205
243
208
205
206
208
205
205
205
206
206
205
209
204
204
205
205
225
205
229
205
205
209
204
212
205
205
206
204
205
207
207
205
208
204
208
205
213
205
205
205
208
206
207
206
205
219
205
205
207
204
204
213
209
205
205
208
209
205
205
206
205
205
208
204
205
208
549
206
207
206
204
207
205
205
205
205
205
205
205
205
207
204
205
205
205
205
205
205
205
205
206
205
205
205
207
205
212
205
205
205
205
205
995
207
205
204
205
220
207
206
205
207
205
205
206
205
204
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
209
205
205
218
205
205
204
205
205
206
205
205
207
205
205
206
209
206
208
205
209
205
205
390
205
586
207
204
208
208
204
206
205
205
204
204
205
205
205
205
233
208
208
205
205
350
205
205
205
209
205
205
214
207
205
205
210
205
205
209
205
210
3324
235
205
204
208
208
328
206
205
209
205
207
205
205
205
205
208
204
204
205
205
205
252
205
216
206
206
206
378
206
208
205
205
205
204
541
205
205
205
206
205
205
205
205
205
205
205
205
205
205
206
208
204
204
205
205
1059
205
205
208
205
206
205
205
204
205
205
207
205
207
212
205
206
204
205
208
205
204
205
205
207
205
205
205
205
204
207
208
206
205
206
205
205
208
204
205
205
206
205
205
204
206
204
205
216
210
207
205
205
205
250
205
204
208
205
205
205
205
206
206
205
205
209
208
205
205
205
204
212
205
205
205
209
205
205
205
204
208
205
205
205
208
211
214
205
205
204
205
210
204
204
204
205
205
216
380
205
205
205
205
208
205
204
207
205
294
205
206
205
205
204
205
213
205
205
208
204
205
204
205
205
208
205
209
206
204
205
204
205
205
207
205
205
206
210
205
205
205
204
206
205
205
205
205
206
913
205
205
205
205
205
212
205
205
205
212
205
205
206
205
205
205
205
215
205
205
205
205
205
205
205
205
205
205
215
206
205
206
210
205
205
205
205
205
207
205
205
204
205
205
205
205
208
205
213
206
207
205
205
205
267
204
204
205
205
205
322
205
205
205
205
204
205
253
205
205
206
205
205
208
205
205
207
204
205
204
205
205
205
207
215
205
205
209
205
205
205
205
205
211
205
204
205
204
206
205
205
205
205
205
205
205
205
205
205
205
205
213
204
208
205
205
205
205
205
205
205
204
205
205
204
206
205
205
205
208
206
206
205
204
212
205
205
205
237
205
205
205
205
206
204
208
204
205
206
206
205
205
204
205
208
205
205
209
205
205
212
205
205
205
205
205
204
205
205
205
205
205
205
205
215
205
213
206
204
204
207
205
205
205
208
204
205
*
205
204
205
205
205
208
205
204
205
519
205
205
205
209
205
560
208
206
208
205
206
210
205
207
207
206
207
205
205
205
205
206
205
207
207
205
205
205
205
205
205
210
210
209
205
207
226
205
206
205
213
205
211
205
206
204
205
206
205
205
205
206
218
209
585
215
206
205
206
205
206
205
206
205
208
206
214
205
207
205
207
207
212
237
205
205
205
205
205
205
205
208
205
208
205
204
205
205
205
205
205
205
205
211
204
209
204
205
205
210
205
206
206
205
215
205
208
204
205
210
210
205
207
205
205
205
214
204
205
205
205
205
1623
206
206
205
205
205
205
205
209
205
205
213
205
205
205
205
205
207
209
205
205
219
204
204
207
205
208
206
207
205
205
215
212
205
205
205
879
205
205
205
205
206
205
214
207
205
205
205
205
205
206
204
205
205
205
204
205
204
205
205
206
205
205
205
205
205
205
206
205
204
204
208
205
207
205
306
216
207
205
205
207
209
205
208
206
205
205
205
205
205
205
205
204
204
205
213
205
205
205
206
205
205
205
206
207
205
205
204
206
207
207
205
212
205
204
205
205
205
205
205
205
205
205
204
206
205
212
205
205
205
209
205
205
205
205
205
208
204
204
205
205
205
205
205
205
205
205
205
205
205
205
208
205
206
205
979
205
205
207
204
204
205
204
207
212
206
206
205
205
205
205
206
206
204
204
205
205
215
205
205
212
205
207
214
205
206
204
205
208
205
205
216
205
205
205
207
207
214
205
205
205
206
205
205
204
208
205
205
206
205
206
205
205
205
207
213
205
205
205
206
205
206
207
205
209
208
206
205
206
205
215
205
205
208
207
208
206
205
205
205
205
204
211
205
205
206
205
204
206
205
210
205
206
205
209
205
205
207
205
205
206
204
206
205
205
205
205
205
205
205
209
205
205
205
204
205
205
211
205
208
206
205
205
205
207
205
208
205
205
239
205
205
213
206
205
205
205
209
206
209
210
205
205
205
206
638
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
204
205
205
209
206
205
205
205
204
206
207
205
208
204
205
206
205
205
205
205
205
204
204
206
207
207
205
205
205
205
205
205
208
205
207
206
205
208
205
205
205
207
205
207
205
205
205
205
206
205
406
209
205
205
205
212
207
207
206
207
208
205
205
204
205
205
206
207
204
205
207
205
205
205
205
205
242
205
205
206
204
204
207
205
205
205
207
205
207
205
205
212
204
209
205
205
208
205
215
205
205
205
205
204
205
205
206
205
208
208
205
204
205
209
205
211
205
205
211
205
205
205
205
207
206
205
205
211
205
213
380
205
208
205
205
205
205
206
205
207
205
208
205
204
205
205
205
204
205
205
205
205
204
205
207
204
210
205
205
208
219
207
205
205
209
205
206
207
206
205
205
205
205
205
208
205
205
206
208
205
204
215
209
205
205
205
205
205
206
209
205
217
205
205
205
204
205
205
206
205
205
205
205
205
205
205
204
204
205
204
205
205
206
205
205
204
205
206
204
205
205
205
205
217
288
205
205
205
205
206
204
204
205
206
204
211
205
205
205
205
205
205
205
207
208
204
205
205
205
205
205
205
213
205
205
206
209
208
205
205
215
205
205
205
205
205
208
205
205
206
205
204
204
205
205
204
208
205
205
205
205
204
204
206
205
205
205
208
208
206
205
205
205
204
205
205
204
205
206
205
206
205
205
205
205
205
205
205
206
205
205
205
205
206
205
205
205
211
206
205
206
205
205
209
207
207
205
229
205
205
206
205
208
205
205
205
205
207
206
205
205
204
205
208
205
205
205
209
204
205
207
205
206
205
205
379
205
205
205
210
207
204
204
205
205
205
213
205
205
209
205
205
205
205
205
206
206
205
208
205
205
205
205
205
205
205
204
206
211
210
205
205
205
205
205
205
205
206
205
204
204
204
205
205
206
205
205
205
205
204
205
205
205
215
205
205
205
205
205
208
208
204
204
205
220
205
205
205
765
206
204
205
205
205
204
205
205
218
205
204
204
205
205
204
205
204
205
205
204
205
205
204
205
213
213
206
205
209
209
205
211
209
209
204
205
207
205
205
205
205
204
205
205
205
207
205
205
211
205
205
205
213
205
206
205
205
206
205
205
204
227
204
212
205
217
213
204
207
208
205
206
219
205
205
364
204
205
205
205
206
208
457
206
206
205
204
207
205
205
205
204
204
205
206
205
211
205
206
213
205
207
205
205
208
205
205
205
205
215
205
205
205
205
205
205
204
204
209
205
207
205
206
206
211
205
204
205
205
205
205
205
205
205
209
205
207
206
205
205
208
205
210
205
206
205
205
205
583
206
205
205
205
205
205
206
206
205
205
212
205
205
206
205
207
205
207
215
207
205
205
205
204
204
205
205
205
208
208
207
206
207
205
205
205
204
205
205
205
205
205
205
207
212
205
205
205
205
205
205
205
204
205
205
213
205
205
205
205
204
205
205
205
617
205
205
205
205
205
208
205
205
204
204
205
205
205
208
205
205
205
205
205
205
204
205
205
206
205
205
205
207
208
205
205
211
205
205
206
205
204
205
205
206
207
205
207
205
204
205
204
206
208
205
205
207
205
205
205
205
205
205
204
205
204
205
209
205
205
207
205
205
205
205
206
205
204
205
205
205
205
207
206
211
206
205
206
205
212
207
205
212
205
205
205
205
206
207
205
205
205
207
204
205
205
205
214
205
204
207
205
205
212
205
205
205
205
220
206
205
205
209
205
205
210
205
205
205
205
206
205
205
206
205
205
205
205
204
205
204
205
207
205
205
205
204
205
205
205
205
205
205
205
205
205
210
205
205
205
205
205
205
208
205
205
205
205
211
206
205
205
205
205
205
205
205
205
205
204
204
204
205
205
206
207
205
205
207
205
205
205
205
204
205
205
205
204
204
221
205
207
205
205
205
206
205
479
206
204
212
206
204
205
205
205
204
204
206
205
205
209
210
208
205
205
205
204
205
205
207
205
208
205
206
205
205
205
205
204
205
205
205
205
205
205
205
205
205
208
206
205
204
205
211
205
205
205
205
207
205
205
205
204
205
205
205
350
205
204
205
205
205
205
205
205
205
205
204
209
205
205
204
205
205
205
205
209
205
205
205
307
205
204
205
205
205
205
205
208
205
205
205
205
204
206
212
204
204
205
205
205
205
213
213
205
205
204
208
207
465
205
206
205
205
205
205
205
205
205
205
206
204
205
208
207
205
205
206
205
205
205
205
208
204
205
205
205
205
205
205
205
205
205
205
205
204
204
204
204
205
206
205
205
206
205
206
207
207
205
208
204
205
205
205
205
205
209
205
209
207
207
207
205
205
205
204
205
205
205
206
208
205
205
205
205
204
205
205
205
205
205
205
205
206
205
205
205
205
205
205
207
205
205
205
205
205
205
208
205
211
205
205
205
206
206
205
205
204
206
207
205
248
205
207
205
205
205
204
205
205
205
205
205
205
205
205
205
206
205
205
205
205
205
204
204
205
205
206
205
205
205
205
209
205
205
210
205
204
206
205
205
204
205
206
912
207
205
206
206
206
205
206
205
204
207
205
205
205
205
205
206
205
205
205
205
209
205
205
205
207
211
205
204
205
206
206
208
216
217
205
205
205
204
204
208
205
205
204
205
205
205
205
205
205
205
205
204
205
205
210
204
204
209
208
205
206
205
209
594
206
206
205
206
207
205
204
205
204
205
207
205
205
205
205
205
208
205
205
205
204
205
205
208
205
204
205
208
205
211
205
205
204
206
204
205
206
205
205
205
205
204
205
215
207
205
205
211
205
205
204
205
206
205
205
207
205
212
206
204
205
209
205
205
207
205
205
205
205
205
205
205
208
205
205
207
205
205
207
220
206
218
715
205
208
204
205
205
205
205
204
205
205
206
206
205
204
205
206
205
205
205
205
205
212
204
204
205
205
205
205
207
205
206
205
205
205
205
205
206
205
205
206
205
207
206
206
205
204
205
205
206
214
205
205
205
205
205
206
208
205
205
205
212
205
205
204
205
222
206
205
205
207
212
215
213
210
207
204
210
212
205
205
205
204
205
207
208
205
205
205
205
204
205
206
205
205
205
205
208
207
205
205
205
206
205
205
206
204
205
207
205
205
205
207
205
214
205
205
207
216
208
205
206
208
257
208
205
207
205
205
205
204
206
207
205
205
205
205
209
205
205
205
208
205
205
205
205
205
205
204
208
204
354
205
205
205
205
205
205
205
208
204
213
205
205
205
208
205
205
205
206
205
204
205
206
206
205
205
205
211
205
205
208
205
205
205
206
204
205
205
213
205
205
205
205
205
205
208
205
205
205
205
209
214
205
205
205
205
204
209
206
205
205
209
206
204
205
204
205
205
222
205
205
205
205
205
211
205
204
205
205
205
206
206
205
206
205
206
205
205
205
205
207
205
205
205
205
205
205
205
205
206
205
205
206
206
205
204
204
205
205
205
205
205
205
207
212
205
205
208
204
206
205
208
205
208
205
205
205
206
205
205
208
205
204
204
208
205
207
209
205
205
205
210
205
205
209
210
204
216
209
210
205
205
205
205
205
205
205
210
204
205
206
211
205
209
205
205
205
206
205
209
208
206
212
205
204
207
205
212
204
205
205
205
205
205
207
205
205
204
204
205
205
206
211
206
205
205
207
205
209
204
205
204
211
205
205
204
205
206
205
205
205
205
205
207
204
205
205
204
205
205
204
205
205
205
207
205
207
205
207
205
205
214
206
205
207
212
211
207
205
205
205
213
205
205
204
205
205
212
396
205
205
207
208
205
206
205
204
207
205
206
205
205
205
205
205
208
205
206
205
207
205
205
207
205
205
205
205
205
205
205
205
204
205
205
205
206
204
205
205
205
205
205
205
207
205
207
204
205
204
204
204
215
205
205
205
205
206
206
205
205
206
205
208
205
205
205
205
205
208
204
205
205
205
205
204
204
204
204
1180
212
205
205
205
206
205
205
205
204
206
204
205
204
204
205
205
205
205
205
206
205
204
205
205
205
204
204
204
206
205
205
205
205
205
212
205
204
205
210
205
204
204
205
205
205
205
205
206
205
210
204
205
204
205
204
205
205
210
205
205
205
205
205
207
205
205
208
205
208
207
205
205
205
206
210
205
205
207
209
206
205
205
207
205
205
207
205
205
205
205
205
205
210
205
211
205
205
205
211
206
205
205
205
205
205
205
205
206
205
205
205
216
208
206
205
205
205
205
205
205
204
205
205
205
205
205
205
206
205
207
205
205
205
205
204
208
205
205
205
205
206
206
205
205
205
206
204
204
205
204
205
205
205
205
205
205
205
210
207
205
205
205
204
204
205
204
205
205
208
205
250
205
205
205
208
207
205
215
208
205
205
205
268
205
205
205
205
205
205
205
213
204
205
205
205
207
205
218
205
205
208
211
207
206
211
205
205
205
205
205
207
205
207
205
209
205
205
205
205
208
205
206
205
205
205
209
205
205
205
217
205
205
204
205
205
204
211
205
205
205
206
205
212
3232
204
205
205
208
205
205
207
209
205
208
206
204
205
206
205
205
205
205
204
205
205
206
207
1038
205
211
209
210
206
206
207
205
204
205
211
205
205
205
207
207
205
206
205
205
205
210
208
207
205
210
207
208
205
205
206
206
205
208
209
208
207
204
205
205
205
205
205
207
205
205
205
205
205
205
212
204
204
205
208
253
205
205
206
207
205
204
205
204
205
205
205
205
209
205
205
206
205
205
206
1316
206
205
204
205
205
205
205
204
211
206
215
205
205
206
205
205
205
206
205
205
222
204
206
212
207
205
204
205
206
205
205
205
204
205
204
205
205
205
205
205
205
205
205
205
205
205
204
205
207
205
210
204
207
205
205
215
206
205
205
207
205
205
208
206
205
204
204
204
210
204
205
205
205
209
205
205
205
204
205
205
204
208
205
207
205
204
206
205
208
205
206
205
205
207
206
205
204
206
204
205
205
205
207
205
207
206
205
208
214
209
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
204
205
205
205
204
211
205
206
205
208
207
206
205
207
205
205
206
205
205
204
204
204
205
205
205
205
205
204
205
205
205
205
205
206
205
204
205
205
205
205
205
205
204
208
205
205
232
206
204
205
205
204
218
211
205
205
205
204
209
205
207
205
205
215
205
207
204
205
210
205
205
205
206
205
208
205
205
205
208
206
211
209
205
208
205
205
212
205
205
205
205
205
207
205
208
205
204
206
204
205
205
204
204
205
204
210
206
205
205
205
205
208
205
206
205
205
207
205
209
204
205
206
205
205
205
205
206
205
205
205
205
207
205
205
204
205
220
204
208
205
212
205
205
205
205
205
205
205
214
205
205
206
205
205
204
204
204
209
205
206
208
205
205
205
205
205
205
205
205
205
204
209
209
205
205
205
205
205
209
205
205
209
205
205
207
205
205
232
206
205
205
204
205
205
205
205
205
211
205
205
219
206
204
205
208
204
207
205
211
206
205
205
205
205
205
205
211
205
223
204
217
214
205
206
206
205
207
207
205
215
205
205
205
205
205
205
205
206
205
204
212
205
205
205
206
205
205
205
205
205
205
208
212
205
205
204
205
205
207
205
469
205
208
206
205
205
205
213
205
205
205
205
205
204
204
205
204
207
205
212
205
208
209
205
205
207
204
205
211
208
210
205
204
204
204
205
205
*
205
206
207
207
205
205
205
205
206
204
205
205
206
205
205
205
204
205
205
205
209
205
205
209
205
205
292
205
214
205
205
209
205
205
204
204
205
205
205
205
205
205
205
205
205
205
204
230
205
204
204
205
204
208
205
208
205
205
205
205
205
204
207
208
205
205
205
205
209
214
205
205
206
206
205
205
207
209
208
205
204
209
205
204
210
207
206
206
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
204
205
205
204
204
205
205
205
208
204
205
205
206
205
205
206
205
206
205
205
205
204
208
205
205
264
204
205
204
205
205
205
205
205
205
205
209
205
204
205
205
205
204
204
205
204
208
205
209
205
207
212
205
205
251
207
205
205
204
204
204
205
206
205
205
205
205
205
205
205
205
204
205
217
211
204
205
208
205
207
210
205
205
205
204
205
205
205
205
205
205
209
205
205
205
209
204
205
206
207
205
205
204
205
209
205
207
208
206
214
205
205
208
205
206
204
205
204
205
211
205
204
205
206
205
205
205
205
208
206
208
204
205
205
205
214
211
205
205
206
204
205
917
205
205
205
205
205
204
211
205
205
205
205
207
205
205
205
205
204
222
205
205
205
205
215
204
205
205
205
206
204
205
206
205
208
205
207
204
205
205
205
205
205
205
205
206
206
205
211
205
208
205
206
204
204
207
205
209
205
205
205
206
208
205
207
205
205
204
205
205
208
204
205
208
204
205
205
335
205
205
205
205
205
205
212
397
205
204
205
212
206
208
207
205
205
207
216
205
205
205
206
205
205
205
205
205
204
204
205
205
208
205
206
206
205
205
512
204
213
209
207
205
205
208
208
205
204
207
204
205
205
205
205
204
213
206
205
205
207
207
208
204
205
205
205
205
207
205
205
204
205
205
205
205
205
205
204
209
205
205
205
204
204
206
205
205
204
205
205
205
208
205
205
205
218
205
204
205
205
206
204
204
204
205
205
205
205
206
205
205
205
206
205
205
205
204
204
205
211
209
205
204
205
205
205
213
205
207
205
205
207
205
205
204
213
209
218
205
205
209
209
207
207
208
205
207
205
206
205
207
206
208
205
204
205
204
204
205
205
219
205
205
205
206
205
205
205
205
205
205
205
205
205
207
204
204
205
205
209
205
205
206
206
208
205
207
205
205
206
205
208
205
204
205
212
205
205
205
208
205
205
205
207
205
205
205
205
205
207
204
205
205
204
205
205
205
205
205
205
205
206
205
205
205
211
206
209
206
205
205
204
209
205
205
205
207
205
205
205
206
207
205
204
204
205
205
207
205
209
205
204
205
205
205
205
207
209
205
205
205
205
205
206
205
204
204
205
205
205
205
205
205
205
205
212
205
205
205
207
208
208
207
208
205
205
204
205
204
204
204
205
205
205
205
205
205
206
205
205
205
207
208
204
204
204
205
205
205
205
205
229
205
205
205
205
205
206
204
462
205
204
209
204
209
205
205
215
208
205
205
205
205
207
207
206
207
205
204
205
204
208
205
205
208
208
208
209
205
205
205
205
205
206
205
205
204
206
204
205
204
204
205
204
206
209
205
205
205
206
205
205
206
205
205
205
205
205
204
207
215
205
206
205
205
204
205
211
205
205
205
205
205
205
204
205
206
204
205
1024
210
205
205
207
205
205
208
207
217
206
205
205
206
205
205
207
205
205
205
205
206
205
204
205
211
205
206
205
204
210
205
206
209
205
205
207
207
205
204
205
206
205
205
205
205
205
205
205
206
208
205
205
206
204
205
204
204
204
204
205
210
207
204
206
205
208
205
206
205
205
205
205
206
205
205
205
205
204
206
206
205
206
206
205
206
205
205
205
205
205
216
208
205
206
204
205
210
205
207
204
205
205
205
206
205
205
205
205
205
207
206
205
205
206
205
210
205
205
204
206
207
205
205
205
208
205
205
206
205
206
205
205
204
205
204
205
204
205
205
207
208
205
205
205
205
205
205
205
205
204
209
205
207
204
208
205
205
205
205
205
205
206
204
207
207
209
205
205
205
206
209
210
207
205
204
204
205
205
205
205
209
208
205
205
206
205
206
206
205
204
205
205
205
205
205
205
205
205
205
204
205
205
205
205
208
205
205
205
205
205
207
214
205
205
205
205
205
395
207
205
204
204
205
205
205
207
205
205
204
205
208
205
205
204
204
204
205
205
204
206
205
205
205
205
205
209
208
205
205
204
205
205
205
204
205
206
220
205
205
207
204
205
208
205
205
205
208
204
204
207
205
205
212
205
207
205
204
213
205
204
205
206
431
205
210
207
209
205
205
205
205
205
207
209
207
205
206
206
209
205
205
205
205
205
206
205
205
276
205
205
205
204
205
207
205
205
205
208
205
206
206
205
205
205
205
205
206
205
204
204
205
205
205
205
209
209
205
208
205
205
205
205
206
205
204
205
205
205
205
208
205
205
207
205
205
206
205
207
205
205
205
205
205
207
206
207
205
205
205
205
205
205
205
205
204
204
204
205
205
205
206
207
209
204
205
205
208
209
204
207
211
206
205
205
205
205
205
204
205
204
204
204
204
205
205
205
206
205
205
205
205
205
205
205
206
205
205
205
204
205
208
205
208
214
204
207
205
204
204
211
205
205
211
206
206
205
205
205
213
205
204
204
205
204
206
205
205
208
205
205
206
205
206
205
205
204
205
206
208
205
212
209
205
205
205
207
205
206
205
205
204
205
215
204
205
207
205
230
205
205
205
205
207
204
204
205
205
204
206
206
205
205
205
205
207
205
205
204
213
204
205
205
207
205
205
207
205
205
204
207
205
204
205
204
208
207
205
205
205
205
210
210
205
205
205
204
204
205
205
207
205
208
205
213
207
206
205
205
208
204
205
206
205
207
205
210
205
205
205
205
216
204
205
205
205
205
204
205
209
205
205
204
206
206
215
205
206
216
205
205
205
208
205
205
207
205
208
204
205
206
205
205
214
205
205
205
208
205
205
205
206
212
205
479
205
208
205
205
219
206
205
205
206
205
205
204
205
204
205
206
213
205
205
205
205
205
205
205
205
204
204
205
204
205
204
205
205
206
205
205
205
205
206
204
205
205
210
205
205
205
205
205
204
205
205
205
205
204
205
204
205
205
215
205
205
205
205
205
205
205
205
205
210
204
205
205
205
205
205
205
205
205
205
204
204
205
205
211
205
205
205
206
205
205
205
207
207
205
205
204
205
205
205
205
205
205
206
208
205
205
205
208
205
204
204
205
205
207
204
205
205
205
205
205
209
208
204
205
205
205
205
204
205
205
205
205
206
205
205
208
204
204
204
205
205
205
205
213
208
205
208
205
205
206
204
205
205
205
205
205
205
206
205
205
205
207
204
204
209
204
290
205
205
205
213
282
205
205
205
204
205
204
205
206
205
205
205
205
204
205
205
205
204
205
205
205
204
205
205
205
205
205
205
205
210
205
205
205
204
205
205
206
205
206
206
271
219
209
214
206
205
205
208
205
205
205
206
205
205
207
205
205
205
207
205
208
205
205
213
213
205
205
225
795
205
205
205
215
205
205
205
209
211
206
205
207
205
206
205
205
205
205
216
205
205
205
205
205
204
205
205
204
204
204
205
205
205
205
205
205
205
205
205
205
208
204
204
205
204
205
205
205
205
205
208
205
205
204
207
204
204
205
207
205
205
205
204
205
205
205
204
205
206
205
205
205
205
212
205
211
205
211
213
205
216
207
205
204
206
205
205
204
208
206
205
207
206
204
205
205
205
210
205
205
205
206
208
204
205
204
205
205
204
205
217
205
204
205
205
205
205
205
213
204
205
205
213
205
205
205
207
206
207
208
205
204
205
205
205
213
205
207
205
209
205
323
204
204
204
205
205
205
205
204
205
205
205
205
205
204
205
205
211
205
205
205
211
205
205
205
205
206
205
205
205
205
204
205
208
205
205
208
205
208
205
204
204
205
204
205
205
205
205
205
205
430
205
205
214
204
204
207
205
205
208
204
205
207
207
205
212
205
205
204
210
205
205
205
205
205
205
205
205
204
207
204
211
205
205
205
205
205
210
212
205
205
206
204
206
204
205
205
205
206
205
205
205
208
205
206
204
205
207
204
212
205
205
205
205
205
205
219
205
208
205
204
205
220
211
205
205
205
204
205
212
205
204
208
205
205
205
206
205
205
205
219
205
208
206
204
204
205
211
205
205
205
207
204
205
209
219
205
207
205
206
204
206
205
205
208
205
205
212
212
205
204
204
205
208
205
208
205
205
205
205
205
205
204
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
209
205
205
205
206
205
205
209
206
205
205
205
205
205
561
205
205
205
288
205
205
204
204
204
205
205
205
205
205
205
205
205
205
215
204
205
204
205
205
205
205
211
205
205
204
205
207
209
205
204
204
205
208
205
206
205
205
205
210
205
205
204
204
205
205
205
205
204
210
205
373
205
208
208
209
205
205
205
205
205
205
205
207
205
205
205
208
205
205
207
205
214
205
207
206
210
207
205
205
204
204
204
205
208
207
205
205
204
205
205
205
205
205
205
205
205
205
205
205
210
205
205
205
205
205
204
206
208
204
205
205
205
205
205
221
488
205
204
206
211
204
204
205
205
206
206
208
205
206
206
205
209
205
205
205
205
210
207
205
208
205
205
205
204
204
206
205
206
205
205
207
205
205
208
206
205
204
205
374
207
205
204
206
206
206
214
205
205
205
205
205
208
205
209
206
205
230
207
205
206
205
205
207
205
205
207
208
205
251
207
204
205
206
208
205
207
205
205
213
384
205
205
205
208
205
205
205
205
205
204
206
204
204
205
205
205
205
205
388
207
205
205
205
205
205
204
204
204
218
206
205
205
205
205
206
207
206
204
205
206
205
205
205
205
204
205
205
206
205
407
208
205
205
205
205
211
210
205
205
211
206
205
205
204
205
205
204
205
207
208
205
206
205
205
205
205
207
205
205
209
205
205
211
205
205
205
205
205
205
204
206
206
544
205
208
210
250
207
228
205
205
206
205
204
204
205
205
207
210
205
205
205
211
206
210
204
207
204
205
205
677
207
205
205
205
205
205
204
205
207
205
204
204
205
205
206
205
213
205
205
207
204
205
205
208
208
205
208
206
207
205
205
205
211
205
212
206
204
204
204
205
205
206
208
206
205
205
205
206
205
205
205
205
205
356
204
205
214
212
205
207
205
206
204
205
206
205
205
205
205
205
205
205
205
205
210
204
205
205
205
205
205
205
205
205
277
205
205
206
204
205
204
205
206
205
205
205
206
205
206
205
204
205
226
204
205
207
204
206
206
205
210
205
207
205
204
204
206
205
205
205
205
208
214
207
207
204
205
205
211
205
217
205
205
205
205
205
205
218
205
205
205
237
205
205
233
205
205
206
206
205
205
204
205
205
207
204
205
205
205
205
205
209
211
205
206
205
205
205
207
209
204
234
1196
205
205
208
205
205
205
208
206
205
205
205
204
204
380
205
206
208
207
204
214
205
212
204
215
213
205
206
205
205
210
211
205
205
209
217
204
205
205
204
205
209
204
560
1295
216
208
211
206
205
206
214
213
211
207
206
205
207
313
205
209
206
207
206
205
205
206
206
204
204
205
205
205
207
205
206
382
205
205
204
205
205
205
205
205
208
206
205
207
207
205
421
205
205
366
205
205
205
205
206
206
205
208
204
207
205
205
204
205
205
205
205
205
205
205
205
205
205
205
204
205
206
205
220
205
205
206
211
206
205
206
205
205
205
205
205
215
207
205
205
208
208
205
205
205
205
204
208
205
205
205
204
205
206
205
205
205
206
206
207
205
207
204
205
205
210
205
205
206
205
205
205
212
205
204
206
205
205
205
592
208
205
205
205
206
205
208
215
205
204
205
205
205
204
204
205
256
250
247
254
258
222
237
247
248
250
244
248
246
251
225
245
226
258
259
252
276
257
256
248
259
245
597
465
250
253
247
248
259
245
256
242
242
242
243
242
244
250
249
256
246
250
253
249
258
240
254
240
366
245
252
248
258
658
240
354
264
258
383
252
243
242
252
257
227
259
251
243
249
256
249
257
247
259
243
242
245
250
329
221
251
244
252
248
247
246
264
250
248
250
243
257
248
245
249
250
247
247
243
249
255
241
258
244
258
243
245
235
234
251
247
247
245
241
244
244
241
244
244
244
242
250
217
242
246
245
240
479
1310
243
243
246
247
249
248
260
263
216
244
249
258
254
251
250
242
247
244
235
244
237
250
245
240
251
243
260
240
253
242
248
247
250
253
252
246
248
249
243
251
240
240
561
247
245
247
308
252
246
245
252
246
245
223
245
210
246
237
242
251
259
251
255
244
246
245
245
235
673
256
252
246
257
249
252
946
256
257
251
235
244
241
251
253
245
244
248
250
257
245
217
257
247
258
245
254
246
248
349
242
313
252
241
411
253
244
258
245
236
248
256
248
254
251
249
250
245
249
252
252
245
250
239
264
258
253
255
252
248
249
254
263
261
270
261
258
226
245
268
263
218
261
257
252
248
208
257
208
489
253
258
209
256
262
252
254
204
253
256
221
253
249
751
243
255
244
263
319
252
226
255
262
254
253
250
259
657
261
253
253
296
256
256
254
261
205
253
252
256
259
265
266
208
254
205
254
255
253
385
249
252
262
292
254
251
254
250
246
224
918
245
252
278
254
253
237
255
257
266
253
252
256
244
250
252
254
251
258
262
249
249
246
257
262
256
259
254
252
249
248
266
251
245
253
259
251
249
252
253
258
261
258
210
210
209
218
207
212
204
209
209
204
208
205
205
204
205
344
205
207
205
204
205
204
204
205
206
205
205
205
205
205
413
205
434
205
205
204
204
205
206
205
205
206
205
210
205
205
208
205
204
204
207
205
204
205
245
207
205
208
545
205
205
204
204
213
208
205
205
205
205
206
205
207
211
204
205
204
205
205
205
205
355
205
205
205
826
205
206
204
204
205
204
383
219
206
205
205
205
206
204
206
205
204
204
207
207
205
205
207
205
205
212
209
205
205
215
204
207
205
204
1077
206
205
212
205
205
205
205
205
205
205
205
205
205
204
240
205
205
205
205
205
205
205
205
205
204
204
210
793
205
206
205
407
205
205
205
205
205
205
205
205
299
204
204
207
205
204
205
204
206
241
205
208
205
211
205
205
205
205
207
205
731
205
206
205
205
206
206
204
206
205
205
205
205
205
205
471
213
209
218
230
222
214
214
360
218
235
208
220
220
221
214
224
214
235
210
205
233
233
209
235
221
205
215
235
224
222
225
214
213
206
216
221
*
236
205
239
235
208
221
213
213
211
208
217
206
227
215
235
226
207
206
226
224
1272
233
205
215
223
222
211
219
208
241
222
225
223
214
217
211
245
220
220
225
218
209
210
234
233
234
231
209
208
243
205
235
215
211
224
240
210
204
205
205
205
205
205
578
447
454
206
491
204
205
205
204
205
205
205
207
205
205
570
205
205
209
207
204
204
279
205
210
205
208
205
207
205
205
205
954
592
205
209
204
211
204
205
205
205
205
207
209
206
204
205
510
205
206
214
205
205
207
205
208
205
205
206
205
209
205
218
205
205
205
205
205
207
210
214
215
204
205
205
205
205
205
205
205
205
205
205
205
208
204
205
204
204
209
212
213
208
204
205
214
205
209
208
205
205
204
211
205
206
1090
205
205
205
205
205
204
205
205
204
205
206
204
205
208
208
206
205
205
205
205
207
205
205
205
205
205
265
205
208
205
204
207
205
205
205
205
205
208
214
208
205
205
1068
381
206
217
514
205
204
206
205
205
205
207
205
205
205
205
214
205
205
205
*
205
248
204
206
205
205
205
205
205
205
205
205
946
205
205
204
206
204
212
205
205
208
205
205
205
205
206
254
205
205
206
204
205
204
204
211
205
212
205
205
205
374
205
208
205
204
205
205
204
204
327
205
205
204
205
205
205
205
205
207
205
207
205
205
205
205
205
204
205
205
205
552
205
205
204
205
207
205
205
205
205
205
205
208
204
204
205
205
205
205
231
205
205
205
205
205
205
204
205
204
444
205
208
205
205
205
205
207
214
205
205
205
450
205
205
580
208
207
205
211
205
205
205
205
205
205
205
205
205
635
205
208
205
204
204
204
204
204
211
213
211
205
205
527
205
207
205
205
204
204
206
205
205
205
205
205
206
207
205
205
205
262
205
211
205
205
204
204
205
219
209
207
205
205
208
205
261
205
208
207
205
*
*
205
207
205
206
205
207
205
205
205
205
205
205
204
205
205
204
204
507
206
214
205
205
205
284
205
205
205
205
205
206
205
205
204
204
204
205
205
205
320
211
205
205
208
210
214
205
230
205
205
205
209
206
205
205
205
205
205
205
205
205
205
204
206
205
204
207
204
206
767
205
207
206
205
205
207
210
205
205
205
205
205
205
*
204
205
204
205
207
205
205
205
205
205
204
205
394
219
204
204
204
206
205
205
205
205
205
205
205
205
210
1105
205
206
205
208
206
207
204
206
205
205
207
205
205
205
363
205
205
248
205
204
205
350
205
205
205
205
205
205
205
205
208
205
205
205
207
206
208
205
210
210
205
206
207
206
207
204
205
214
205
205
208
206
205
205
207
205
206
206
205
208
205
205
206
205
207
205
205
205
205
204
205
206
213
205
206
205
205
206
205
205
205
208
205
205
205
204
206
214
204
206
205
205
205
205
205
208
205
205
205
212
207
207
205
204
205
329
434
204
205
205
205
205
205
205
204
317
205
493
205
204
512
204
205
205
205
205
205
205
205
205
204
215
204
207
813
205
378
205
204
219
205
205
207
205
206
205
205
205
205
205
205
205
365
204
205
205
209
205
205
205
205
205
208
205
205
205
396
208
205
204
208
205
205
205
205
208
205
205
205
205
211
206
205
204
204
205
205
205
205
205
205
205
205
205
205
216
470
205
204
320
205
204
205
206
205
205
205
205
205
205
209
205
206
212
204
205
204
205
205
205
205
387
205
205
205
205
205
218
207
205
205
207
204
204
207
212
205
205
205
205
205
206
205
205
205
205
205
205
204
205
204
205
205
205
205
205
205
205
206
205
205
205
212
205
204
204
204
205
204
647
217
206
205
205
205
205
205
209
215
207
207
205
205
205
205
205
205
210
205
205
207
205
206
205
204
205
205
206
207
205
205
204
205
205
206
205
205
204
205
205
210
205
205
205
205
205
205
205
205
217
206
205
207
205
205
205
205
205
205
205
207
207
205
206
205
205
214
204
210
204
207
205
207
205
205
205
204
208
205
205
205
204
205
205
205
207
205
205
1220
205
204
213
205
206
205
211
205
205
233
207
251
205
205
205
205
205
205
204
207
208
204
205
209
204
205
205
366
205
205
205
370
205
204
204
204
205
205
205
205
205
205
206
205
207
352
208
205
206
*
207
205
206
204
205
*
218
204
205
206
231
206
205
205
206
205
205
205
204
204
204
207
213
210
207
208
205
206
208
205
206
205
207
204
204
208
205
205
204
207
205
205
*
205
205
205
207
205
205
212
205
205
212
204
205
204
205
208
205
205
205
205
205
205
206
219
205
210
205
205
208
211
207
205
205
205
208
205
205
206
205
205
205
205
205
205
204
205
204
206
205
204
208
204
209
208
208
205
871
205
205
205
227
205
208
218
208
205
209
205
205
209
207
205
206
205
205
205
205
209
205
207
205
206
204
205
298
205
206
205
321
205
210
205
210
211
205
205
205
205
205
204
205
204
205
205
206
209
323
205
205
205
597
207
207
205
205
208
205
236
208
204
340
205
205
216
205
205
211
205
205
206
228
205
211
210
204
205
205
205
206
205
204
205
768
205
205
205
205
205
204
204
205
204
204
205
205
205
205
208
205
205
205
205
205
205
205
205
205
205
205
207
204
204
204
204
205
204
204
214
205
209
205
204
205
205
205
206
205
205
206
206
626
204
205
205
205
205
205
205
204
205
208
205
205
213
205
*
205
205
204
204
204
205
205
205
205
205
205
207
205
699
205
208
205
205
207
212
205
205
205
204
205
205
204
413
206
205
205
205
205
205
206
208
205
204
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
449
205
205
205
205
204
207
230
204
208
210
205
205
205
205
214
205
205
208
205
206
294
205
204
205
391
204
204
204
205
205
211
205
206
205
207
205
205
210
205
205
206
210
208
206
205
204
205
205
206
205
207
205
205
205
206
205
206
205
205
205
205
206
206
204
204
205
205
205
205
205
205
205
210
204
206
205
204
208
205
371
204
205
209
205
208
204
205
205
217
205
205
219
205
206
350
205
204
215
205
205
205
207
204
204
205
207
205
503
208
205
208
205
216
210
205
205
205
206
205
212
204
209
209
205
207
204
205
205
205
223
205
205
214
205
205
206
209
214
204
205
207
205
206
207
205
209
205
205
204
205
205
205
204
206
208
208
207
204
205
204
209
205
205
205
205
207
205
205
205
205
204
209
208
205
208
205
205
214
205
216
207
205
205
205
206
208
204
205
207
205
204
204
205
205
205
205
206
205
205
205
205
207
205
209
205
205
213
208
212
205
204
204
205
205
215
206
205
205
205
208
205
205
205
208
204
204
207
205
213
206
205
205
205
205
205
206
205
205
205
207
205
205
208
204
205
204
205
213
205
210
205
213
205
204
205
205
208
205
205
205
208
204
204
321
205
205
205
211
205
205
205
205
205
205
205
205
462
205
205
215
205
206
542
206
205
205
205
210
210
398
205
205
205
205
280
205
205
204
205
205
212
216
205
206
205
210
206
205
213
205
205
205
205
206
205
205
205
204
204
205
211
205
205
770
205
205
205
205
205
207
209
205
204
205
205
205
205
204
210
205
209
205
207
207
205
205
205
205
205
205
205
204
205
204
207
205
205
212
205
349
205
205
224
212
209
207
205
205
206
206
208
205
208
207
205
205
636
206
205
205
205
205
210
205
206
207
207
207
206
204
417
205
204
205
204
205
205
206
207
204
205
204
206
205
205
214
205
205
204
206
204
205
307
206
208
206
309
205
204
205
205
205
205
205
204
205
334
204
205
205
205
205
205
215
205
205
205
210
210
210
204
205
204
205
205
205
204
205
205
205
205
205
205
205
205
204
205
216
206
205
205
205
205
204
209
204
204
205
206
206
205
205
804
211
205
205
205
205
205
205
204
211
204
209
204
205
205
205
206
205
205
205
206
205
207
205
204
207
205
206
206
205
208
205
205
206
206
212
205
205
205
207
204
206
205
205
205
205
205
214
205
205
204
208
204
205
205
206
205
205
204
205
206
216
204
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
204
204
212
206
205
205
205
205
205
207
205
205
205
206
204
207
207
205
205
205
205
205
251
205
205
205
208
205
205
205
207
204
205
204
204
205
205
204
205
205
205
205
205
205
205
205
205
205
205
208
208
205
205
205
205
205
205
205
205
208
205
205
205
205
205
205
209
211
212
205
205
205
209
211
205
205
205
205
211
205
205
204
205
205
204
205
205
204
204
205
208
205
205
208
205
205
205
205
206
205
211
207
204
205
205
205
207
205
205
205
205
205
206
205
205
213
205
205
204
205
205
207
205
205
205
205
205
205
204
204
206
210
205
205
205
206
205
208
205
205
707
290
209
205
219
205
207
205
205
205
209
212
207
205
205
205
205
219
207
214
205
209
205
205
209
205
205
205
210
205
205
205
206
205
205
215
205
205
214
205
205
205
210
207
204
207
206
205
206
211
205
205
205
205
204
205
205
205
204
205
205
205
206
205
205
277
207
207
206
205
205
205
205
222
205
205
213
205
205
205
204
206
205
205
207
208
208
205
205
205
205
215
206
226
210
211
206
206
206
205
204
205
207
205
210
205
205
205
205
208
207
205
205
206
210
208
205
205
207
205
207
205
205
205
210
205
206
205
205
205
205
211
206
205
207
207
205
204
205
205
205
205
205
204
204
210
205
206
207
205
205
205
205
212
207
207
205
206
205
207
204
205
206
206
205
365
206
205
205
205
207
206
205
205
205
204
205
205
205
205
208
205
207
209
205
206
256
205
205
204
205
205
205
205
205
205
207
205
204
205
217
205
206
205
207
211
204
206
211
205
205
206
205
205
213
206
205
207
214
212
205
208
205
217
205
205
205
215
205
*
205
213
204
205
205
205
204
205
205
205
205
206
205
229
205
205
208
205
204
204
205
205
205
205
205
205
205
208
205
205
222
204
205
205
205
205
210
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
211
205
205
205
208
205
194
204
209
205
205
205
205
206
211
205
207
205
213
205
205
205
211
205
205
205
206
205
205
205
205
209
307
205
205
205
204
210
206
206
206
210
212
205
205
205
205
214
205
205
204
205
205
205
205
205
204
205
215
209
206
205
206
205
206
208
205
207
206
206
205
206
206
205
206
207
214
205
206
205
205
206
206
205
208
206
205
215
205
205
205
208
205
208
206
205
576
206
204
206
204
215
206
205
207
208
205
206
208
205
209
205
205
209
205
209
214
209
208
205
205
206
204
206
205
205
205
205
205
204
206
205
207
205
205
205
205
208
205
205
206
205
204
208
205
204
207
205
204
205
205
207
206
205
207
206
205
208
205
214
207
204
205
205
204
205
205
206
209
206
205
206
205
213
204
216
204
205
206
205
205
281
208
207
206
214
211
206
212
219
213
207
209
213
215
212
205
206
206
205
205
209
206
205
205
204
211
206
206
207
214
209
206
204
205
206
205
205
204
213
204
205
206
207
205
206
205
205
205
206
206
209
205
205
205
205
210
205
210
205
206
205
205
206
216
797
205
205
205
205
205
205
205
205
206
208
205
205
205
205
205
205
206
209
206
205
206
205
205
207
205
205
205
205
219
205
205
205
207
205
209
205
205
204
205
216
207
205
205
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
205
205
205
204
205
207
204
204
204
204
205
206
207
205
206
205
205
206
205
205
205
211
205
206
205
205
211
205
210
205
218
205
205
205
205
206
205
200
205
200
209
200
200
200
200
200
200
202
204
208
200
200
202
200
211
201
200
201
200
200
202
200
207
200
200
201
200
201
200
200
200
200
200
200
200
200
211
200
200
201
211
202
200
201
200
200
201
200
209
628
200
200
200
200
200
200
200
202
200
200
207
200
367
200
202
201
202
202
201
200
201
200
200
200
200
205
207
205
208
217
206
200
200
200
204
204
205
205
206
205
213
200
203
200
200
200
200
204
205
205
336
205
204
205
205
205
205
205
205
205
205
206
205
205
205
205
210
206
205
204
205
207
205
205
208
205
205
205
205
205
207
205
208
208
205
205
211
205
207
214
205
205
205
214
205
205
205
205
205
205
207
208
204
208
206
209
205
206
6992
204
208
208
213
210
208
210
207
206
207
205
206
205
205
205
207
205
204
205
206
205
205
205
205
205
205
211
205
205
205
209
205
207
205
205
205
205
207
884
205
205
204
205
206
205
210
205
205
205
205
205
208
205
205
207
210
206
205
205
205
205
205
205
205
213
207
207
211
205
205
209
205
206
215
205
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
206
206
205
206
205
205
205
205
205
205
204
204
210
205
205
205
206
205
205
205
205
205
205
205
208
206
205
206
205
205
205
210
208
205
205
205
204
207
204
205
205
205
207
205
205
207
205
205
205
214
205
210
205
205
205
210
205
205
207
205
205
210
204
205
211
205
207
207
206
209
206
208
204
218
216
205
205
209
207
208
205
319
207
206
207
207
206
208
207
205
208
205
210
207
205
209
213
207
208
205
206
206
209
212
2206
224
2938
220
205
209
212
214
214
216
205
212
204
213
207
205
206
205
205
208
205
205
205
208
205
205
205
220
205
206
205
206
212
205
205
205
205
204
206
205
205
212
205
205
204
205
205
205
207
208
215
205
204
205
205
207
205
205
205
205
205
205
204
205
222
205
213
211
205
205
206
205
209
205
205
205
205
205
214
204
206
205
214
205
205
205
205
205
205
205
205
204
207
205
205
207
207
205
205
205
205
205
206
207
206
205
211
205
207
209
207
205
205
205
205
205
234
205
205
205
205
205
205
205
205
205
229
204
205
607
205
205
205
205
205
205
205
205
205
204
209
205
220
205
205
205
206
205
205
208
205
205
206
206
206
205
205
205
205
205
492
205
206
205
208
205
211
206
205
206
204
207
205
206
204
208
205
205
209
217
204
206
204
204
205
205
205
205
205
205
205
206
213
205
205
205
208
206
205
205
204
205
207
209
206
205
206
205
204
205
209
205
206
205
205
205
205
211
205
206
205
206
205
205
219
205
208
205
206
206
205
205
206
204
205
205
205
205
208
205
205
209
206
205
204
205
204
205
204
204
205
205
208
211
206
205
208
206
205
204
204
205
205
207
206
205
205
209
208
205
205
205
205
205
206
205
205
205
205
205
204
207
206
204
204
205
206
208
206
215
205
205
205
205
205
208
205
206
209
208
205
205
206
205
205
205
204
205
205
*
205
206
204
205
206
214
205
208
206
205
205
205
210
216
205
205
205
205
205
205
205
205
205
214
205
205
205
212
204
205
206
205
205
205
206
205
206
207
206
204
205
214
208
205
205
210
208
205
205
205
205
205
210
205
208
205
208
206
206
207
205
205
205
205
208
205
205
204
206
206
208
205
205
206
205
205
205
205
204
207
205
205
205
205
205
205
205
205
205
205
205
205
215
205
205
205
205
205
207
222
208
205
206
206
206
205
205
207
211
207
205
205
205
209
206
205
205
205
207
205
204
204
212
207
205
206
205
213
206
205
205
205
205
209
205
205
205
206
205
205
206
206
205
206
204
205
205
207
840
204
205
204
205
205
205
206
205
205
204
207
213
205
206
205
206
205
206
205
205
205
214
205
204
205
1579
215
205
212
205
207
205
205
205
207
205
205
204
205
204
205
207
221
205
205
210
205
206
205
205
205
205
204
205
205
205
205
205
205
212
204
205
205
205
205
207
205
207
205
204
205
207
205
248
205
205
208
205
207
205
205
206
205
205
275
205
205
413
206
222
207
205
205
210
205
205
205
205
215
205
205
207
209
204
205
205
204
206
207
205
204
218
205
205
205
209
204
207
207
205
218
205
205
205
209
207
205
214
205
209
204
207
207
207
207
205
207
205
206
205
207
206
205
209
207
205
204
219
1053
205
205
226
210
205
205
206
217
227
214
205
205
207
241
207
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
204
227
204
205
205
204
209
205
206
204
205
205
205
205
229
206
206
205
204
205
205
205
208
205
207
207
208
205
205
205
205
209
204
206
205
205
207
205
205
205
204
210
205
205
206
205
206
205
210
205
205
205
282
205
205
205
205
205
206
219
205
206
216
206
208
211
206
215
212
212
208
207
205
205
204
205
205
208
207
206
206
204
207
230
208
220
204
209
212
210
209
205
207
208
206
205
205
207
204
205
205
217
205
205
208
205
205
208
205
208
207
205
205
205
205
205
1072
205
205
205
204
213
205
211
204
206
205
205
205
205
207
205
205
205
205
205
204
204
206
206
205
205
205
205
205
204
205
205
205
206
204
205
204
205
205
205
205
211
205
205
214
205
205
205
205
204
205
208
205
205
205
1739
208
205
205
205
205
204
204
204
205
205
205
205
205
206
205
205
205
205
205
214
204
204
205
205
205
205
205
205
206
205
205
205
209
210
205
210
205
205
205
205
205
205
205
205
208
205
205
205
215
205
205
204
208
206
207
207
206
205
208
206
205
205
207
210
205
1478
205
205
206
208
205
207
204
208
205
205
204
205
205
205
205
205
204
205
205
205
208
205
204
204
205
205
205
208
205
205
205
205
205
214
204
205
204
205
205
205
205
205
271
204
206
204
251
205
207
205
204
205
209
206
205
205
206
206
205
205
214
204
205
220
205
208
205
205
207
205
207
205
205
205
207
204
204
207
210
206
205
207
205
205
205
205
205
205
204
211
214
211
205
207
205
205
205
205
205
204
207
208
204
205
205
205
205
205
205
205
205
205
208
205
205
204
220
214
205
219
210
205
205
204
206
207
205
207
205
205
204
205
205
205
206
205
205
205
205
205
205
205
233
204
208
495
205
205
205
205
205
205
210
211
205
205
206
205
208
205
205
205
205
205
205
205
205
204
205
204
204
204
205
205
205
205
205
206
205
205
205
205
205
204
208
204
205
205
205
205
205
205
205
205
205
205
205
206
199
205
205
205
205
205
205
205
885
205
205
205
205
205
204
205
206
205
205
205
206
205
205
205
205
207
205
204
206
205
205
205
205
205
208
216
205
205
207
205
206
205
205
206
205
205
209
205
205
205
209
214
205
205
205
204
217
205
205
205
205
205
205
206
205
205
208
216
207
205
208
205
205
205
208
205
205
207
205
208
205
205
206
205
205
204
205
205
205
205
205
205
205
298
204
229
205
207
204
205
205
205
205
205
205
209
201
205
205
205
209
208
213
205
205
205
205
205
208
205
208
205
205
205
208
205
205
205
212
207
205
205
205
205
205
211
205
212
205
216
204
204
205
205
206
205
205
205
205
205
205
205
205
207
204
205
205
648
205
205
205
205
205
204
205
205
205
208
205
207
205
204
205
205
206
205
205
216
206
205
215
204
206
208
205
205
205
205
205
209
205
205
205
208
208
205
205
207
205
205
208
225
205
205
206
205
205
213
204
206
204
205
204
205
204
205
205
205
205
205
205
205
205
204
206
204
205
234
205
206
205
206
205
205
205
205
205
205
206
205
208
205
205
205
205
205
205
1859
205
205
205
205
205
205
205
207
205
205
205
205
205
205
205
215
205
205
205
206
206
205
206
205
205
206
205
204
208
206
205
205
205
205
206
205
204
208
209
205
207
204
205
209
205
205
205
206
205
205
210
205
207
205
208
206
205
205
205
206
205
204
205
206
205
205
204
205
205
205
205
205
206
204
204
205
205
213
205
213
205
204
214
205
205
207
205
205
207
205
206
205
205
205
206
205
212
207
205
205
205
206
205
205
204
210
204
207
208
210
205
204
205
211
205
205
205
205
205
205
205
205
206
205
212
216
205
206
205
205
216
205
205
205
205
205
209
206
205
212
211
204
205
205
204
205
205
204
205
208
204
206
205
207
205
205
205
205
205
206
206
209
205
206
206
208
205
205
207
207
411
205
208
562
207
205
205
206
205
205
204
208
205
215
204
211
214
205
205
205
205
215
205
204
205
205
204
205
204
205
205
206
205
2505
205
205
204
205
205
205
204
205
205
205
208
207
205
222
204
205
205
205
208
206
205
204
205
205
212
205
205
205
205
205
921
205
205
208
205
205
205
205
205
205
205
205
205
204
205
207
213
206
205
206
205
206
209
205
205
205
205
205
207
209
209
206
205
205
206
209
205
212
205
207
205
205
205
205
209
204
205
205
204
205
205
205
207
212
205
205
205
209
206
205
205
205
205
214
205
205
205
205
205
205
205
205
205
205
205
205
206
205
204
205
207
205
205
210
205
205
205
209
205
205
204
205
205
208
224
209
205
205
207
208
208
205
205
205
206
205
206
225
206
206
205
205
205
205
206
205
205
209
207
205
204
204
204
207
205
205
205
207
206
209
205
205
205
204
647
204
205
205
214
205
213
205
205
205
205
205
205
205
205
392
205
205
205
205
207
205
205
212
204
206
211
205
204
205
206
205
205
205
205
209
206
206
206
205
205
205
205
205
204
204
207
205
205
205
205
205
210
205
205
205
204
204
205
205
205
209
205
206
205
205
205
309
205
207
205
205
204
205
205
205
205
205
205
205
205
204
205
213
205
206
206
204
206
208
205
205
210
205
205
205
205
205
205
219
246
205
204
205
205
205
205
204
208
204
205
205
209
205
208
205
208
205
206
207
205
205
205
210
205
208
205
210
205
206
205
208
205
205
206
205
205
207
205
204
205
205
204
205
212
211
206
215
226
213
217
208
218
209
205
213
218
215
204
205
207
207
205
206
836
207
205
215
205
207
205
206
207
205
206
206
210
209
207
204
205
205
205
205
205
205
205
207
205
206
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
210
209
206
205
208
205
205
205
207
205
205
205
205
205
209
205
205
211
205
205
209
205
205
205
228
205
205
205
205
210
205
205
205
223
208
205
214
205
205
205
205
205
205
205
204
205
206
209
205
206
205
204
205
206
205
205
205
205
209
205
204
206
205
205
205
205
205
206
206
210
205
207
206
205
205
205
204
204
204
206
208
205
204
206
205
205
205
205
205
205
211
204
210
205
205
205
205
205
204
204
205
205
208
205
205
205
205
205
205
205
206
209
205
205
205
212
205
205
205
205
205
205
214
205
205
205
205
206
205
205
206
205
206
205
208
205
206
205
205
205
204
205
205
207
205
204
205
205
204
205
205
205
205
205
206
209
205
205
205
205
205
205
205
205
205
204
204
205
205
206
208
209
205
205
205
205
205
205
205
205
205
207
213
205
205
207
205
207
205
204
205
207
213
205
208
205
211
205
205
208
208
206
205
207
206
205
205
215
213
208
209
205
208
207
207
205
208
212
205
205
205
206
205
205
205
205
205
205
205
206
213
205
205
205
206
205
205
205
204
204
213
205
205
205
205
205
205
204
205
205
204
205
205
206
205
205
205
204
205
205
205
205
205
205
205
205
205
209
205
204
205
205
205
205
205
205
205
205
206
205
204
205
216
204
205
205
204
205
205
205
205
205
205
205
205
205
206
205
205
206
205
205
206
205
207
205
205
212
205
205
205
206
208
205
205
206
205
207
205
206
205
206
205
222
205
205
205
206
204
205
206
206
205
205
208
205
205
205
206
204
205
205
207
205
205
205
205
205
204
206
205
208
205
205
208
205
205
205
209
208
205
205
205
206
211
205
205
205
208
205
204
205
212
208
205
205
205
206
205
204
205
213
207
208
207
214
205
205
206
206
205
205
207
205
206
204
211
209
205
205
206
206
205
211
207
206
207
207
207
205
205
205
205
219
205
205
206
205
205
206
205
207
205
204
206
205
207
206
208
205
205
204
205
205
205
205
205
205
205
206
205
205
205
208
209
207
205
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
207
207
205
205
206
206
204
205
206
424
205
205
205
205
206
207
210
211
205
205
205
205
211
207
205
205
205
206
205
205
205
205
204
211
206
206
205
204
205
205
205
206
217
207
207
206
205
205
207
207
207
208
207
206
210
205
209
207
209
205
205
205
205
204
205
206
204
205
206
205
204
214
205
207
205
205
215
205
204
205
205
206
205
205
435
205
206
212
205
205
205
205
206
206
208
205
211
205
205
205
205
205
206
205
205
204
205
205
205
205
207
205
205
205
205
205
205
205
212
205
205
205
205
212
204
205
211
205
204
367
206
205
206
205
207
205
204
205
208
205
205
205
209
205
205
207
205
207
205
206
230
205
211
205
205
205
205
205
205
205
205
205
205
227
209
205
205
211
205
224
204
204
205
205
205
439
205
206
205
205
205
204
205
217
209
206
206
204
205
205
206
205
205
205
205
205
244
205
211
204
206
204
219
208
205
205
208
205
205
205
210
274
205
206
205
205
205
207
207
205
205
206
208
211
206
208
205
228
205
205
206
209
205
205
204
206
205
213
205
205
205
204
205
208
205
205
206
205
204
205
207
205
205
206
205
204
205
206
205
213
205
210
205
205
208
205
205
205
204
208
205
208
205
205
205
207
205
205
205
205
205
205
205
213
206
205
205
205
207
205
205
205
205
204
205
206
204
204
205
205
205
205
205
205
205
205
205
205
218
205
208
205
204
208
206
206
207
207
205
207
204
205
204
205
205
206
207
205
205
205
204
205
208
206
205
204
204
205
205
206
205
204
205
205
205
205
206
205
204
204
209
204
208
204
210
211
205
205
205
205
205
206
205
205
205
206
205
205
205
205
206
205
204
205
206
204
209
205
205
205
206
205
205
205
205
204
204
205
204
204
205
204
207
205
213
205
209
556
206
411
206
210
205
205
205
205
207
212
204
207
205
205
205
205
205
208
205
205
206
205
205
205
205
205
205
204
204
206
204
206
215
204
205
205
207
205
206
205
205
208
205
205
204
205
206
211
205
209
205
205
205
208
205
205
205
208
205
205
212
1983
204
204
204
205
204
205
209
206
205
208
205
206
208
205
211
208
211
206
206
206
206
211
207
205
206
210
205
205
207
204
205
205
205
206
433
205
205
205
205
205
206
205
211
204
206
205
207
205
205
205
206
205
206
205
204
205
205
204
205
205
206
208
205
205
205
204
206
205
205
205
205
204
205
205
205
205
206
212
207
205
211
209
207
205
205
205
211
210
204
205
205
208
205
205
205
206
205
215
207
205
206
205
206
205
211
205
205
205
221
205
208
204
204
205
205
205
205
205
205
205
205
205
205
205
206
210
204
205
204
204
204
207
205
205
205
205
205
211
208
206
211
205
205
205
204
204
204
204
205
205
204
208
209
205
205
207
206
205
210
205
205
205
205
205
204
204
204
214
205
206
205
205
205
205
205
205
205
213
205
211
207
215
207
205
205
205
205
211
205
204
205
204
205
205
208
205
205
211
205
205
205
205
205
205
205
205
208
210
205
205
207
208
205
205
205
208
205
205
205
204
204
204
205
205
205
205
205
408
205
205
205
205
205
205
208
205
205
223
672
205
206
205
205
205
204
205
206
205
213
205
206
205
205
205
205
205
206
205
205
205
205
205
205
211
205
208
204
204
206
210
205
205
205
205
213
213
205
205
205
205
205
205
205
204
204
205
206
207
205
271
206
205
206
206
205
205
205
209
204
205
217
205
205
208
211
205
205
205
205
789
209
206
206
205
205
205
204
204
205
205
205
205
205
205
206
205
205
205
205
220
224
204
204
205
212
204
205
205
205
205
205
205
205
205
204
205
205
204
204
205
205
206
205
205
205
205
205
205
205
205
205
205
204
204
205
216
207
208
205
205
216
205
205
205
211
207
212
208
207
205
205
205
205
205
205
205
205
205
205
206
214
204
205
206
204
204
206
205
205
384
205
205
211
204
206
204
205
205
205
205
618
205
206
205
218
205
213
205
204
204
205
208
205
205
205
205
208
208
205
205
205
205
204
205
205
205
207
205
205
208
208
205
205
205
205
204
205
205
205
204
205
208
205
208
205
204
204
205
205
204
210
205
205
205
209
205
206
205
205
205
205
204
205
205
205
205
205
205
205
205
205
205
204
206
214
205
205
212
205
205
205
207
205
205
204
205
548
205
204
204
207
205
207
207
205
205
205
205
205
205
204
293
205
204
207
205
206
205
340
214
205
210
205
205
215
205
205
204
208
246
209
205
205
209
205
205
205
206
204
205
204
204
205
205
208
208
207
207
205
205
204
209
205
204
205
206
205
205
205
205
205
205
205
205
221
207
205
205
205
210
210
205
205
205
204
204
211
204
205
205
219
205
205
205
205
205
205
205
205
212
206
205
205
204
205
205
205
205
205
205
205
213
204
205
205
204
204
204
205
205
206
205
205
205
205
205
205
205
204
206
204
207
205
205
205
214
205
233
205
205
205
204
204
204
207
205
205
206
205
212
205
209
205
213
204
204
205
214
205
205
205
205
205
204
208
205
205
204
205
205
204
205
205
211
205
204
205
576
205
204
204
204
205
207
205
205
205
207
205
205
205
210
205
206
204
208
205
205
212
205
205
205
204
205
204
205
205
205
205
210
205
205
205
205
204
205
204
204
211
205
205
205
205
206
206
341
205
207
205
209
204
204
205
205
205
205
205
214
205
209
205
208
205
205
208
207
204
211
206
205
206
205
206
205
207
205
205
205
205
204
205
210
207
206
204
204
205
205
205
205
205
208
205
791
204
205
205
204
207
205
206
205
205
204
205
205
205
205
205
*
205
205
205
215
205
205
205
205
206
204
205
208
223
205
205
205
205
205
207
205
205
210
205
206
205
206
205
206
205
205
205
213
205
211
205
204
205
205
205
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
205
205
205
205
204
205
220
219
*
208
210
213
205
213
210
220
219
218
216
205
205
205
207
205
206
205
207
214
206
207
209
205
205
210
206
205
205
208
205
208
221
205
211
204
208
205
205
205
205
207
205
205
207
208
205
205
204
205
205
205
205
205
205
208
206
210
204
205
217
206
205
205
205
205
205
214
210
205
204
204
205
205
204
207
207
208
205
205
205
205
205
211
220
212
792
205
205
206
205
206
205
206
205
205
204
205
205
205
205
206
205
204
207
205
206
210
205
205
206
205
205
205
207
205
205
204
206
204
204
207
205
204
207
205
205
205
206
215
204
205
205
204
205
205
207
211
206
215
205
206
205
205
205
204
204
205
205
206
205
205
207
205
205
205
212
205
210
208
205
204
208
205
281
205
214
206
205
207
207
205
208
218
204
206
205
205
208
205
204
204
204
205
205
207
217
205
209
257
205
205
205
209
210
204
205
205
206
206
205
205
205
205
205
210
204
204
205
205
205
205
205
205
205
205
204
206
205
205
205
205
205
207
204
205
205
205
205
205
205
205
204
206
205
214
209
207
223
206
204
207
205
204
205
205
204
205
205
212
205
206
205
205
205
205
206
205
205
205
205
205
212
205
205
208
209
205
204
205
206
208
357
205
205
212
207
209
205
205
204
206
210
506
205
211
205
212
205
205
205
205
204
207
204
205
207
205
205
207
205
205
209
205
205
225
204
207
205
205
205
209
205
205
205
212
207
205
204
204
205
205
205
205
205
212
213
205
205
206
205
215
204
204
205
205
205
205
212
205
205
205
205
204
206
205
205
205
205
208
205
205
205
205
205
206
205
205
205
212
205
205
205
205
205
205
204
205
219
204
204
205
205
205
207
210
206
205
206
208
205
243
205
204
208
215
215
205
206
205
205
205
208
209
205
205
205
204
206
204
205
205
205
206
205
207
205
205
205
204
206
205
205
205
205
205
205
205
205
208
205
205
205
205
208
206
205
209
205
205
206
205
205
205
205
206
205
205
209
205
205
204
208
205
205
208
208
210
205
205
205
208
205
205
205
205
205
208
205
205
205
205
206
208
204
204
205
206
209
251
205
206
208
205
208
209
205
205
205
207
205
205
205
205
205
205
205
209
209
206
209
204
207
205
205
205
205
205
205
205
296
205
205
978
211
213
205
205
205
207
205
220
205
205
205
205
205
205
205
205
205
206
205
208
205
205
205
206
205
210
206
211
204
205
205
205
216
205
205
205
205
205
207
211
206
204
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
207
205
206
205
205
249
207
211
205
204
205
205
205
205
205
205
356
205
204
204
206
205
205
205
205
205
205
207
207
208
205
205
205
204
204
205
205
205
206
206
206
206
205
205
207
205
205
205
204
204
204
205
205
205
204
204
205
217
207
205
205
209
204
206
219
205
205
205
207
205
205
206
205
204
207
207
206
209
207
205
207
206
221
205
205
207
207
*
205
205
206
205
205
205
205
205
214
206
205
205
205
207
206
204
205
205
205
205
212
205
205
209
205
205
206
205
204
204
205
205
204
205
205
204
205
205
207
205
207
205
205
205
205
204
205
206
206
205
205
205
205
211
205
206
205
205
206
204
204
205
204
205
205
205
207
207
205
205
205
205
205
205
208
205
205
207
205
209
205
210
207
205
212
205
205
205
204
204
205
205
210
207
205
205
205
205
205
267
205
205
205
214
204
205
206
205
212
205
205
205
205
205
207
205
205
212
212
207
205
207
205
205
205
205
205
205
205
204
205
211
205
205
204
204
205
217
205
206
206
205
205
209
207
207
205
207
743
206
205
205
205
205
205
211
205
205
207
205
235
204
204
209
205
210
206
205
209
208
205
204
205
209
222
205
207
217
205
212
207
207
205
208
208
214
206
209
206
207
207
210
204
205
207
205
205
205
205
208
210
205
205
205
204
205
205
204
205
216
205
205
205
205
204
205
211
205
205
204
204
204
205
207
205
208
205
205
205
205
205
212
205
205
205
204
205
204
204
205
205
205
210
217
205
211
206
205
235
205
205
205
205
204
205
205
205
205
205
206
205
205
208
209
204
204
205
205
205
209
205
209
205
208
207
208
207
210
208
205
208
205
207
205
210
206
207
210
208
211
207
207
212
207
211
206
206
206
205
206
205
207
205
205
205
205
211
204
207
205
205
209
205
205
204
210
204
207
205
208
204
207
205
212
268
204
208
205
207
207
205
205
205
208
205
205
205
205
205
209
205
205
205
205
205
205
205
205
206
205
205
204
206
205
207
207
205
205
205
206
205
205
205
205
261
206
205
204
204
204
205
212
207
207
205
322
210
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
209
211
206
208
478
206
205
231
208
205
205
205
205
205
206
205
220
206
208
205
205
205
205
206
206
205
205
205
208
205
206
205
205
205
204
207
205
207
205
205
205
213
206
205
205
207
205
204
205
210
205
205
206
205
207
205
208
205
207
205
205
205
205
204
205
205
205
205
205
205
205
207
206
205
206
209
205
205
206
206
205
205
205
205
205
205
205
*
213
205
205
205
205
204
205
205
387
204
205
205
205
205
205
205
206
354
208
207
205
205
207
205
212
205
205
205
205
205
206
205
218
205
205
204
205
205
205
205
205
205
205
210
208
207
205
205
205
206
205
206
205
205
205
205
205
204
207
205
207
205
205
205
204
207
547
205
205
205
205
205
205
205
205
205
206
205
204
204
205
332
216
205
205
207
205
206
205
204
204
214
206
204
204
205
205
208
205
205
206
205
212
206
206
205
205
204
204
205
209
205
207
205
205
206
205
204
205
206
204
204
207
205
207
205
*
207
208
205
205
205
205
270
206
205
224
203
205
205
205
205
205
205
205
207
205
205
207
205
205
204
205
208
205
205
245
205
205
205
205
205
205
205
206
207
205
207
205
206
205
206
208
205
205
205
205
204
204
206
207
213
205
205
205
205
205
205
206
205
206
205
204
204
205
206
205
205
205
206
208
205
205
204
205
205
204
207
207
206
205
206
205
205
205
205
205
206
205
205
205
210
208
205
205
205
205
206
207
205
928
206
205
206
204
205
255
329
250
244
259
252
249
247
250
252
252
260
245
262
240
247
249
253
261
251
250
241
252
251
250
256
259
248
248
253
249
746
249
257
253
248
249
249
257
259
325
259
252
252
252
249
254
247
247
243
254
252
394
242
250
244
242
251
256
262
263
245
236
257
254
256
261
255
258
251
250
250
250
249
248
250
254
249
249
253
252
243
250
248
247
246
275
215
247
256
245
249
255
243
230
229
221
262
240
238
244
253
239
249
265
248
251
253
266
244
245
253
59583
242
242
241
241
241
241
261
247
251
260
248
246
246
237
246
236
245
250
258
240
250
248
248
245
240
240
240
237
257
241
240
348
239
2400
256
244
230
313
243
236
277
244
246
237
252
250
240
254
251
242
245
242
242
244
237
235
238
245
249
254
243
243
241
240
249
238
241
248
245
231
246
244
237
240
241
252
245
240
252
253
242
244
252
232
248
246
223
255
248
*
245
248
239
217
249
244
243
244
236
250
240
244
260
244
246
252
246
252
244
227
250
248
243
245
242
243
251
249
240
247
243
250
245
249
228
230
252
247
249
259
250
242
245
243
246
245
238
244
240
243
247
246
242
241
230
249
248
250
247
243
242
239
245
236
242
240
246
243
239
244
243
250
233
246
247
243
251
241
243
258
256
243
246
251
237
238
237
250
235
253
335
207
239
240
237
245
244
242
246
348
244
250
242
243
238
219
245
252
243
243
239
252
238
245
240
242
242
243
249
232
233
241
239
242
236
243
235
241
223
250
244
237
244
247
237
235
237
242
243
241
242
230
247
244
242
250
239
250
246
238
242
256
240
242
241
249
245
235
237
245
257
239
232
244
242
248
237
243
247
247
248
238
238
245
232
*
233
227
237
234
233
205
205
205
205
205
205
205
207
207
204
212
206
205
205
205
205
205
205
207
206
207
207
*
473
205
205
205
211
205
205
205
204
205
205
205
216
208
205
205
205
206
206
204
205
205
628
205
205
207
205
205
205
204
204
207
212
205
207
205
205
205
208
205
205
418
381
208
205
204
210
208
205
224
205
205
205
205
204
205
205
207
205
205
205
205
205
513
206
204
212
210
215
205
206
205
205
205
206
207
205
204
205
204
205
205
205
205
205
205
204
205
205
204
205
207
205
205
207
205
205
205
205
204
205
213
204
213
218
205
205
209
205
205
208
205
205
204
213
213
205
205
205
205
205
206
205
205
205
208
205
205
205
205
205
205
205
205
205
205
205
209
208
209
204
205
209
205
206
205
205
205
205
212
205
215
205
204
205
205
205
205
205
205
243
206
205
209
204
204
205
205
205
208
205
215
205
209
204
205
205
205
205
211
205
205
207
230
209
206
205
228
204
205
212
216
205
209
204
206
207
205
205
207
205
205
205
207
207
219
207
205
205
206
206
211
204
208
212
204
207
247
205
210
221
205
205
215
205
211
211
218
229
238
212
211
205
241
205
222
210
215
223
222
232
238
215
210
212
208
216
241
216
213
228
234
205
244
222
216
222
234
211
208
207
227
234
220
214
243
226
213
212
205
205
207
205
205
207
206
205
205
206
576
206
205
204
212
205
207
205
205
205
205
205
209
205
205
205
205
205
210
205
205
208
205
205
372
204
208
204
205
205
205
207
205
240
205
205
205
207
205
221
206
205
207
205
205
205
205
205
208
205
217
204
205
205
205
205
205
206
205
206
204
205
206
204
204
205
205
205
206
206
205
205
205
205
205
204
205
209
205
205
207
205
*
205
205
205
205
206
205
205
205
205
216
206
206
205
208
205
205
207
205
204
204
205
204
205
206
205
207
209
207
207
206
205
205
205
205
205
208
204
205
207
205
209
205
205
205
206
205
205
213
208
208
206
204
204
204
205
205
206
205
205
205
205
205
206
205
206
207
205
205
205
205
204
207
211
205
205
205
205
205
205
204
213
205
213
205
380
205
205
450
205
205
205
208
205
205
205
207
205
205
205
205
205
205
204
205
205
204
204
205
204
205
205
206
206
205
205
205
206
205
205
206
205
213
205
205
205
204
205
205
205
205
205
204
215
538
205
205
205
207
205
207
208
204
205
205
210
205
205
205
*
205
205
205
205
205
204
206
205
205
205
205
205
204
205
207
205
205
205
205
205
289
205
205
205
205
205
207
207
205
205
212
209
251
205
205
208
*
205
205
214
208
209
206
*
206
205
216
205
205
213
204
204
205
205
219
205
205
205
206
213
205
205
205
204
330
205
206
205
*
207
209
217
209
298
205
205
208
208
213
205
208
205
205
204
206
206
205
204
205
204
205
205
205
205
205
208
209
205
205
205
205
205
205
207
204
205
211
206
206
204
204
205
205
208
205
204
205
205
205
205
205
205
205
205
204
206
204
204
204
205
205
210
205
212
205
205
208
205
205
205
205
205
206
204
204
204
205
207
205
205
206
205
205
205
205
205
205
205
204
205
215
205
204
205
205
205
205
205
209
205
205
205
205
205
204
205
205
205
206
206
204
207
205
205
208
221
205
205
205
205
205
206
205
206
204
205
205
205
514
205
205
205
205
205
205
205
205
209
205
205
205
205
207
208
204
205
205
205
207
205
205
206
213
208
297
212
205
207
206
208
205
205
205
207
211
206
205
205
206
208
205
205
205
330
227
208
205
204
206
223
206
205
*
208
205
205
205
208
205
207
205
262
204
208
205
205
205
205
206
205
205
208
205
205
205
205
205
205
208
206
204
204
205
205
207
205
205
205
206
206
204
205
206
205
207
205
204
205
208
204
205
205
205
205
205
205
205
205
205
205
205
204
206
205
205
205
204
211
212
207
205
206
205
205
205
207
205
205
206
205
205
208
207
204
208
207
205
205
207
206
205
205
205
205
215
206
205
205
204
204
208
205
205
212
205
206
205
205
205
205
213
213
205
209
205
204
208
205
205
214
205
205
211
205
207
205
205
205
205
205
205
204
205
208
210
207
205
207
206
205
207
208
206
207
206
205
210
206
207
213
206
208
209
2801
2910
209
211
205
205
206
207
208
205
*
205
211
204
205
205
206
205
205
206
205
205
208
205
205
205
204
*
204
204
205
205
218
216
205
205
205
216
204
223
217
207
205
205
206
205
205
208
207
205
212
205
205
218
206
206
205
205
309
205
215
219
204
204
205
206
205
205
205
205
208
855
205
207
205
206
204
*
204
205
207
204
205
205
205
205
205
205
205
205
205
205
205
207
205
216
206
205
205
205
212
205
205
205
207
205
207
205
205
207
210
205
204
205
205
205
205
208
210
205
205
205
204
214
205
205
205
204
208
205
204
204
205
206
244
205
205
205
256
205
205
209
209
205
206
746
206
178
207
204
214
205
205
208
205
205
205
206
214
204
209
204
224
205
205
206
205
208
208
207
205
261
205
205
206
207
205
205
205
204
205
215
205
205
205
205
206
208
205
205
209
208
205
205
205
205
204
205
205
205
205
205
205
208
206
205
205
207
207
205
205
222
205
210
204
205
212
207
206
205
206
208
210
207
207
206
211
209
211
205
212
205
207
209
206
206
206
208
208
207
205
206
205
205
205
205
206
205
204
204
204
205
205
205
205
205
206
205
205
205
205
205
205
205
210
205
204
211
205
204
205
205
401
214
206
205
206
204
205
205
205
205
205
214
205
205
207
205
205
205
210
205
205
207
205
205
412
205
204
204
204
205
205
206
206
205
205
205
205
205
205
205
205
206
205
207
205
205
204
205
205
205
205
206
211
205
205
208
205
205
204
206
205
204
205
204
204
204
206
205
210
205
205
205
207
205
205
206
205
204
204
207
205
205
207
205
206
205
205
205
210
205
209
205
204
205
204
207
208
205
209
205
209
205
205
209
208
205
205
206
205
205
215
204
205
204
208
205
205
205
205
205
206
205
215
205
205
205
205
205
205
205
205
205
205
217
697
204
205
205
205
205
206
206
205
205
205
269
205
205
205
205
205
205
205
206
204
205
213
205
205
204
204
205
207
206
205
205
206
205
205
212
205
205
205
205
204
205
205
207
205
205
206
204
358
205
205
206
205
205
205
208
205
205
205
205
205
205
205
204
208
205
207
205
205
209
205
205
205
216
205
205
205
212
205
205
205
205
205
205
205
205
205
204
204
204
205
205
206
204
207
207
205
205
205
205
205
205
205
208
207
205
205
205
205
204
205
204
204
204
244
204
205
205
205
207
210
205
207
208
205
205
206
205
205
205
230
205
209
205
204
206
205
212
206
205
210
204
205
205
205
205
205
205
205
219
207
209
210
210
211
204
209
204
205
205
214
205
205
205
205
205
205
205
204
205
205
205
209
211
204
204
205
204
205
208
207
205
205
205
205
205
234
205
205
205
205
205
204
205
205
204
208
204
205
204
205
205
205
205
207
209
205
205
205
205
205
205
212
205
205
208
204
204
205
207
205
206
205
205
215
205
205
205
212
205
207
205
205
205
205
205
205
205
205
205
204
204
205
213
205
205
207
205
205
205
205
205
206
382
208
206
205
205
204
207
206
205
205
205
205
205
210
205
205
205
204
205
205
205
208
209
207
447
205
204
205
205
205
210
205
205
205
205
205
497
219
205
205
206
205
205
204
204
207
205
206
206
205
206
205
207
205
205
208
205
213
205
209
205
205
204
204
204
204
205
205
205
212
207
205
205
205
205
205
207
217
205
205
205
205
205
206
205
205
205
205
205
205
205
205
208
205
205
205
205
916
205
205
205
205
204
205
204
206
207
206
205
205
205
211
205
211
205
205
205
213
205
204
206
204
221
206
209
204
204
205
205
205
205
204
205
205
205
207
215
205
205
205
205
205
205
204
205
204
207
205
209
205
207
209
205
205
204
204
207
206
205
204
208
205
205
205
205
204
204
206
204
205
205
205
204
424
205
205
205
207
216
205
205
203
205
205
205
204
207
205
210
210
205
205
205
205
205
207
211
206
205
205
205
205
205
208
206
208
205
204
219
206
205
206
204
205
205
205
209
205
211
205
205
206
205
204
205
205
205
209
204
205
204
205
205
205
205
205
205
205
205
205
205
205
205
204
207
204
1203
205
205
206
205
205
205
207
205
206
205
205
205
208
205
206
205
206
204
205
205
205
209
205
207
205
205
211
205
205
205
205
210
205
204
211
204
205
204
205
204
209
205
209
205
205
205
205
210
205
205
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
205
211
205
205
206
205
205
205
205
205
205
204
212
205
205
205
208
205
205
207
205
206
205
213
205
365
209
205
205
205
204
210
205
205
205
206
211
205
205
205
209
214
204
207
205
205
206
205
205
315
205
210
205
205
205
206
205
205
205
205
212
205
205
205
205
205
209
204
205
205
205
207
205
205
205
205
206
205
205
204
205
205
205
205
205
205
205
204
272
204
205
207
205
216
205
205
206
214
279
205
205
210
205
214
205
205
205
208
204
205
207
205
205
205
205
205
205
204
205
205
205
209
208
205
205
205
216
204
205
208
209
205
205
211
205
208
205
206
205
205
205
207
210
206
205
204
211
205
205
205
217
205
205
212
207
206
205
205
205
206
205
205
206
205
204
252
206
204
207
205
205
205
205
212
210
212
205
205
208
205
206
204
205
208
206
207
205
206
205
204
205
206
205
212
205
207
208
205
204
205
205
313
205
205
207
205
205
205
207
205
205
205
205
205
205
205
204
208
205
207
205
205
205
209
205
207
205
212
205
206
217
205
205
205
205
205
205
209
205
205
204
207
204
205
209
205
210
205
205
206
205
205
209
205
205
207
206
205
204
204
205
205
699
205
207
205
207
205
205
205
205
205
205
207
205
212
204
205
220
205
207
205
205
205
205
208
205
205
205
205
205
205
205
205
207
204
204
205
205
205
205
207
205
209
205
205
211
206
205
205
205
205
205
208
207
206
205
204
204
205
211
428
205
205
206
205
207
207
204
212
205
207
205
212
205
209
212
204
723
205
205
205
205
205
205
205
205
205
205
205
205
204
205
210
205
208
205
205
204
207
204
204
219
205
207
207
209
207
204
205
215
205
215
205
212
212
318
205
213
205
205
204
206
206
205
205
204
337
204
205
205
213
210
205
211
257
208
206
205
205
205
208
214
205
204
204
205
205
205
206
205
206
205
205
205
206
205
205
206
207
205
205
205
204
204
208
205
205
205
205
205
205
204
205
205
205
208
213
206
205
204
204
204
205
205
204
205
205
205
205
205
205
204
313
206
205
205
205
204
204
205
205
207
240
205
205
205
207
214
205
205
205
210
214
205
205
205
204
204
208
205
204
205
205
206
208
205
205
208
205
208
205
205
205
204
205
205
205
206
205
207
205
206
209
205
204
207
209
205
205
205
205
205
210
209
204
206
204
204
205
205
209
205
205
205
205
205
205
210
969
206
205
206
205
205
205
205
209
205
205
205
207
206
205
205
205
205
205
207
205
205
205
205
205
205
211
205
205
206
205
205
205
205
205
211
205
217
205
205
205
205
207
206
206
205
208
205
205
205
205
204
205
204
204
205
205
205
205
205
205
206
207
205
205
209
208
487
204
205
204
205
210
207
205
205
205
205
205
204
205
207
204
204
205
205
205
205
205
205
206
206
205
205
205
205
205
205
207
208
205
205
204
207
208
205
205
205
205
212
207
212
205
205
205
204
204
207
204
204
205
207
205
205
205
209
205
205
205
205
205
205
205
204
244
206
208
204
205
205
205
205
205
205
206
204
204
205
205
205
209
205
205
205
207
205
205
213
209
207
205
204
205
207
205
206
206
204
204
204
204
205
205
208
205
205
205
204
209
206
205
208
205
204
205
205
205
205
205
205
205
205
205
3496
205
213
204
204
205
204
205
206
205
205
205
208
208
206
205
205
205
205
209
213
205
206
205
206
209
294
205
209
206
206
211
207
205
205
205
205
205
205
211
204
206
213
205
205
205
204
204
205
205
206
219
205
205
209
205
205
205
207
205
205
209
211
205
212
206
210
205
205
206
212
209
206
205
206
1243
213
205
205
*
207
205
208
205
206
205
208
215
204
205
205
205
205
205
205
217
205
207
205
205
205
205
205
206
205
205
205
205
209
205
212
206
205
204
204
205
204
217
205
205
206
204
205
205
205
206
205
207
205
204
208
207
207
205
205
205
205
204
209
205
209
205
4160
208
205
205
205
206
205
261
205
208
205
207
205
205
205
204
205
208
205
205
205
205
205
205
204
206
205
215
205
205
205
205
205
216
205
205
268
205
205
206
208
204
205
205
205
206
205
205
205
205
204
206
205
205
208
204
207
205
206
206
205
208
206
205
205
205
205
205
204
205
205
207
205
207
205
205
205
205
205
205
205
204
212
207
205
205
205
206
205
209
205
205
205
206
213
206
205
205
205
205
208
205
210
205
205
205
205
205
204
205
204
205
205
205
209
205
205
205
205
208
205
207
206
205
207
205
205
205
428
204
205
207
208
205
205
207
205
205
205
205
211
205
209
208
206
206
212
205
205
207
204
205
205
205
205
205
206
205
205
205
209
209
205
204
219
204
206
205
209
205
205
205
206
205
205
205
205
205
204
204
204
205
205
210
205
205
204
205
205
204
226
205
205
205
205
208
208
205
205
207
205
206
204
204
205
205
205
211
209
205
205
206
205
205
204
205
206
207
205
205
205
204
205
205
205
205
205
205
205
204
205
205
205
205
206
205
205
205
206
205
204
205
207
208
206
205
204
205
205
205
205
205
205
205
204
205
205
207
205
205
212
206
205
205
208
209
206
204
204
205
205
205
205
210
206
205
214
208
206
207
214
205
205
204
207
205
205
205
205
205
205
206
204
206
205
204
206
205
296
205
210
205
206
205
205
212
204
205
207
204
211
206
205
205
205
205
205
206
205
214
205
205
205
205
205
205
205
207
210
204
205
204
205
205
207
204
205
205
205
205
205
205
205
205
205
205
216
207
205
204
207
205
205
205
205
205
205
205
208
206
205
215
205
205
205
205
205
205
205
205
205
209
205
205
205
215
205
210
205
205
720
205
205
215
205
205
205
206
205
205
205
205
205
207
206
205
205
207
209
204
205
205
208
205
205
205
211
205
205
205
206
205
204
207
205
205
205
205
205
205
205
205
205
205
204
206
205
215
205
205
205
218
205
206
205
205
207
209
204
205
212
205
208
206
206
205
205
205
205
207
205
205
205
205
205
206
205
205
205
205
207
205
206
207
207
205
206
214
205
205
205
205
205
206
205
228
214
207
204
205
205
205
205
205
205
205
206
206
205
205
205
205
204
205
211
208
205
205
205
204
205
205
206
205
205
207
205
205
205
205
207
205
205
205
267
205
205
206
205
205
205
210
1033
205
205
206
212
205
221
207
204
205
205
204
205
201
200
201
201
205
205
207
205
205
204
205
207
205
205
205
205
205
205
206
205
205
204
204
208
208
209
205
205
212
205
204
206
207
205
204
205
205
205
205
205
205
205
206
205
205
206
204
205
206
205
205
205
205
205
205
207
205
205
205
205
204
205
205
205
205
205
205
205
205
206
205
205
205
213
206
205
205
205
205
205
205
205
225
206
205
205
209
205
205
205
205
205
206
205
205
208
205
207
204
207
207
205
205
206
205
205
209
208
205
206
205
204
204
205
204
204
207
212
206
205
205
213
205
209
209
204
204
205
204
209
206
205
205
205
207
211
205
205
205
205
206
205
212
*
205
207
205
208
205
205
205
205
205
222
204
204
205
205
205
205
205
205
204
204
209
205
211
205
205
205
205
211
205
205
205
205
204
204
205
204
205
205
206
205
205
205
205
207
211
205
205
204
205
205
205
469
208
205
205
205
206
205
205
205
205
205
204
205
205
211
206
209
205
205
205
210
205
205
205
204
205
213
205
1157
205
205
205
205
205
205
208
205
205
205
205
206
204
205
205
217
205
205
205
209
209
205
205
205
210
205
206
205
207
205
205
206
205
205
205
205
210
204
204
205
205
205
205
205
205
205
205
205
205
209
204
204
205
205
205
205
205
205
209
205
213
205
208
205
206
205
204
207
207
214
205
206
205
204
205
206
205
205
210
211
208
215
204
205
205
205
205
204
205
205
205
204
207
206
207
205
210
205
205
209
206
205
205
205
205
205
204
204
204
205
205
205
205
205
205
206
205
207
211
205
216
205
205
205
206
205
206
206
205
205
205
204
222
212
1194
205
207
205
211
205
205
205
205
205
205
204
204
206
205
205
205
205
205
205
205
205
205
207
208
205
205
207
205
205
345
205
205
206
208
207
206
206
294
205
205
205
209
205
205
205
212
205
211
205
205
204
205
204
205
207
206
205
205
206
209
205
206
207
208
207
207
205
205
221
214
206
205
207
208
207
206
204
207
205
206
205
205
207
205
207
205
205
207
205
204
205
205
206
204
205
205
205
205
205
206
205
205
208
206
402
204
205
205
205
212
205
205
204
205
207
205
206
207
205
205
205
205
205
206
205
207
206
208
205
205
205
205
205
204
207
205
207
206
205
208
324
207
209
207
208
205
207
204
228
207
206
206
205
205
214
206
205
205
206
204
206
209
205
205
205
205
205
205
205
208
207
205
205
206
205
221
205
206
207
210
206
207
206
208
206
205
613
207
207
205
208
205
205
205
205
205
205
205
206
205
204
204
205
204
205
205
211
209
210
205
211
206
207
211
205
204
209
205
205
207
205
209
207
207
205
209
205
205
205
204
205
205
205
205
208
206
206
205
215
205
205
208
205
205
205
206
206
205
206
272
211
205
209
209
218
204
206
205
205
211
205
215
213
208
210
204
205
205
205
205
205
227
206
205
208
207
205
205
207
205
205
205
205
205
205
205
206
204
205
206
205
207
205
205
205
205
205
205
206
205
205
204
204
208
205
205
205
205
209
206
205
205
205
209
205
204
207
207
204
205
204
205
205
205
207
205
207
211
207
205
205
206
221
204
205
384
855
205
205
205
209
205
207
205
206
210
207
205
205
214
204
224
209
205
205
205
205
208
205
205
204
207
212
205
205
206
205
205
207
205
205
205
205
205
205
205
205
206
207
205
205
205
207
205
205
214
205
205
205
205
207
204
205
205
205
205
206
205
205
205
208
218
285
206
207
206
204
209
210
210
205
205
208
209
204
212
206
205
205
208
204
205
205
205
205
205
205
210
217
205
205
205
206
205
205
205
206
205
205
207
204
205
208
208
206
205
206
207
205
209
205
208
205
205
204
205
207
206
211
206
205
205
205
205
208
211
206
205
209
208
205
205
206
205
205
211
205
205
206
205
207
207
204
205
205
204
205
212
204
206
205
205
205
205
205
205
205
212
207
205
207
205
205
204
204
204
204
205
205
205
206
205
206
205
209
206
205
210
205
205
204
205
205
217
205
205
205
204
207
205
204
206
205
205
204
205
205
210
205
207
205
208
206
205
205
207
220
204
207
206
205
205
205
205
206
205
207
215
205
206
206
205
205
205
210
205
208
207
204
205
204
205
205
205
215
208
205
209
205
206
205
204
208
204
204
204
205
207
205
205
205
205
208
207
206
205
205
207
206
205
204
205
205
208
205
205
205
208
204
204
205
205
205
211
205
206
205
204
205
214
205
206
205
211
209
204
207
205
205
206
204
204
205
256
205
205
205
205
205
205
205
205
205
265
205
205
205
205
204
205
215
205
205
210
205
205
205
204
205
207
210
205
204
205
205
205
208
204
206
207
205
216
213
205
206
205
207
205
205
205
205
206
206
205
209
205
205
205
206
204
206
205
206
209
210
205
205
209
205
205
286
205
205
204
206
206
210
205
205
205
205
205
215
205
205
205
207
205
207
205
210
208
206
205
206
205
205
205
205
208
205
206
206
205
205
210
205
205
206
205
206
205
205
205
204
206
205
207
215
205
205
205
205
205
205
205
205
205
215
205
205
207
205
205
209
205
205
205
205
210
204
208
205
217
205
205
204
205
205
206
205
205
205
205
205
205
204
209
205
205
205
206
205
207
205
205
205
204
205
205
206
205
205
205
205
208
205
206
205
204
205
205
205
205
205
204
205
206
204
205
205
210
206
204
205
205
205
205
205
206
205
205
205
206
205
204
205
205
204
205
210
205
205
206
205
205
205
205
206
205
205
204
206
205
205
212
205
205
205
205
205
210
206
204
206
205
206
205
205
205
205
205
204
205
205
205
205
205
209
204
206
211
207
204
215
204
205
211
205
205
205
210
205
206
208
205
205
208
204
211
204
204
205
208
205
204
205
205
204
205
207
205
205
205
205
205
206
205
214
205
206
211
207
206
205
205
205
205
215
206
205
205
205
205
211
205
205
205
205
205
205
579
205
205
206
204
205
205
205
205
206
205
205
205
211
205
206
206
205
205
207
204
205
205
204
205
205
205
205
205
205
205
205
205
212
205
209
205
205
205
205
205
204
455
208
209
205
205
207
205
207
205
206
207
205
205
208
204
213
208
205
216
208
206
205
205
205
205
205
210
205
205
205
206
207
205
204
205
205
205
210
205
205
205
205
204
204
205
205
205
205
205
211
205
205
205
204
205
204
205
205
204
205
204
204
205
205
206
205
205
205
205
206
205
212
205
207
204
205
206
214
205
205
205
204
205
210
206
205
205
206
206
205
204
206
206
205
205
205
205
205
205
205
212
205
214
205
206
204
214
207
204
207
205
205
205
205
211
205
206
206
208
212
207
206
205
214
205
205
207
210
209
205
205
205
205
204
205
205
205
213
204
205
206
206
213
205
204
206
205
206
208
205
205
207
205
205
204
211
205
205
205
207
205
206
205
205
336
205
207
204
205
205
205
204
205
205
208
208
205
205
205
212
207
204
206
214
204
206
205
206
205
206
205
205
206
208
205
205
205
205
207
208
215
205
206
205
204
204
206
206
205
205
205
205
207
205
205
205
205
206
204
206
204
206
206
205
205
204
205
205
205
205
206
*
205
205
204
205
205
209
210
205
205
205
205
204
206
205
205
205
205
205
205
206
205
205
205
205
205
208
205
205
205
205
204
206
205
205
204
206
204
205
204
205
210
207
205
205
205
204
205
205
204
205
205
209
205
205
205
212
205
205
205
205
205
205
206
205
205
205
204
205
205
205
204
205
205
205
205
205
205
205
205
205
207
205
205
205
216
204
207
204
206
205
205
205
204
205
205
205
205
212
204
206
204
204
205
205
205
205
208
205
205
205
205
205
207
204
205
207
209
204
205
205
205
205
205
205
212
205
205
205
204
214
205
204
205
702
205
205
205
211
205
206
205
205
205
205
205
202
204
205
*
205
205
210
205
205
208
208
206
206
208
205
205
205
205
205
209
208
206
205
205
207
205
207
205
205
205
205
207
204
212
205
205
205
205
205
205
209
205
205
205
205
205
205
204
205
205
226
205
208
206
205
464
207
208
206
205
205
205
206
204
209
205
205
205
205
205
217
205
205
205
205
206
205
204
204
205
205
206
205
206
205
205
205
214
207
204
205
205
659
205
205
206
205
207
205
205
208
205
205
205
205
205
206
205
205
205
205
204
205
205
204
205
205
205
205
205
205
209
206
206
205
208
205
206
207
205
205
205
205
205
205
205
205
210
205
205
208
205
204
204
205
205
205
205
205
205
207
208
205
204
205
205
206
207
204
519
204
206
210
205
205
207
205
205
205
205
205
205
205
205
205
205
206
215
205
205
205
205
205
205
205
205
205
205
204
205
214
206
207
205
208
205
205
205
205
205
205
204
205
205
204
207
205
397
205
207
208
205
205
205
209
205
204
206
205
210
207
204
205
205
205
208
205
205
207
205
207
205
204
205
205
208
205
206
208
205
207
205
208
207
205
205
220
205
211
205
205
204
206
205
205
205
207
205
205
205
206
210
234
205
205
204
205
205
212
205
205
205
206
210
205
205
206
208
204
206
208
216
205
207
205
211
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
205
206
205
205
205
205
207
205
206
208
208
205
209
205
205
207
207
205
205
205
205
208
205
210
205
207
205
205
205
205
207
205
207
205
205
205
205
204
209
204
204
205
205
204
205
210
205
205
205
204
205
205
206
205
206
205
205
207
204
210
212
207
205
205
205
205
205
205
205
211
205
205
205
204
384
204
211
205
206
205
205
205
205
205
205
205
204
205
207
477
205
205
204
2014
219
205
204
214
205
205
205
205
205
206
205
206
206
205
205
205
205
205
205
214
210
205
206
207
205
205
205
205
205
205
206
205
204
205
206
207
205
207
205
205
206
205
205
205
214
205
205
205
205
210
205
205
204
283
205
207
205
208
206
205
215
205
205
205
205
205
205
205
205
205
207
205
205
208
205
204
206
205
205
207
205
205
209
205
204
205
206
205
205
205
205
205
207
205
205
205
206
205
242
209
205
205
205
207
205
205
206
205
205
205
204
208
205
497
204
209
206
205
206
205
205
205
207
204
205
205
205
205
206
205
205
205
205
205
205
205
205
204
211
205
205
205
*
205
205
205
205
207
205
211
205
206
205
204
208
205
212
205
205
205
205
207
205
204
205
208
205
205
205
205
208
216
204
205
208
205
205
205
205
205
562
204
204
205
205
209
209
206
205
206
206
205
210
205
205
205
208
207
205
205
206
205
205
204
205
204
207
205
210
205
207
205
207
205
205
206
205
217
205
204
205
208
211
205
205
205
205
204
205
205
209
205
205
205
204
205
205
208
205
205
205
206
205
208
209
205
205
205
205
205
208
205
205
205
205
205
206
216
239
210
205
205
205
205
208
205
205
205
205
204
206
208
206
204
205
205
204
204
205
205
205
206
210
217
206
205
206
205
204
209
204
207
205
204
205
205
205
205
205
205
213
206
212
205
205
208
210
205
205
205
205
205
205
205
205
205
205
205
205
468
206
205
208
205
205
205
205
205
205
205
205
205
206
205
206
206
205
204
205
209
205
205
207
205
205
205
207
208
204
205
204
205
210
205
204
205
205
208
205
205
205
205
205
205
205
205
206
204
205
205
206
205
205
213
205
206
205
205
206
205
205
205
206
205
205
205
205
205
205
206
204
205
204
205
205
205
205
204
205
205
205
205
206
205
205
208
205
205
208
207
204
204
204
204
208
205
205
207
205
233
205
209
212
205
206
205
205
206
204
207
205
211
205
205
209
204
208
212
581
205
205
205
205
205
205
205
208
207
213
205
205
207
205
210
210
207
208
204
205
205
205
205
208
205
206
204
205
205
205
219
205
204
212
211
205
205
205
204
209
206
205
205
210
208
205
208
205
205
205
205
204
205
208
205
206
205
207
208
205
210
210
204
206
205
205
205
206
205
205
206
205
205
205
213
205
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
216
208
205
205
205
207
205
207
205
205
205
205
207
205
205
205
296
209
211
205
210
205
207
205
205
205
205
206
205
207
205
205
204
205
205
204
204
205
208
205
205
205
205
205
205
205
205
209
204
204
205
204
205
209
209
205
205
206
204
205
205
204
204
205
205
205
204
205
205
207
205
205
205
205
205
205
205
208
205
205
205
205
209
205
205
205
205
207
205
205
205
204
204
212
205
218
205
205
205
205
205
205
205
204
205
205
204
211
207
213
207
205
207
205
211
205
205
205
205
205
205
205
205
204
205
207
205
205
205
205
205
209
205
205
205
205
206
204
205
205
205
205
211
205
205
208
210
210
213
204
205
205
205
207
205
206
205
205
205
205
206
205
205
205
205
208
204
205
204
205
204
205
205
205
210
205
205
204
208
204
205
205
207
205
205
205
205
213
205
205
206
205
205
205
204
204
204
205
205
205
205
205
205
204
206
204
205
204
208
205
204
208
205
205
205
205
205
207
206
205
205
205
205
208
213
205
205
205
205
379
205
209
208
210
205
205
207
206
206
204
205
205
205
205
205
205
205
205
205
204
204
205
204
211
205
205
205
208
206
209
206
205
205
205
205
204
209
205
204
205
207
205
205
205
205
205
205
205
206
208
205
482
205
205
205
205
208
206
206
205
204
205
205
204
205
204
205
206
205
205
205
206
210
206
224
205
205
209
204
204
205
204
205
205
205
205
205
205
208
205
205
204
205
204
205
205
207
205
205
213
207
207
206
205
205
204
205
205
205
205
204
205
207
205
205
205
205
205
205
204
205
205
205
205
208
205
205
205
205
205
205
205
205
205
204
205
205
208
205
205
205
208
209
205
206
204
208
206
474
208
205
206
205
205
205
205
207
208
207
204
204
205
206
204
205
204
205
205
205
209
205
207
205
205
208
205
205
205
205
205
208
205
205
207
205
205
205
208
205
204
205
204
205
205
205
206
205
205
205
205
217
204
205
204
204
205
205
205
205
212
823
205
205
206
205
205
205
206
204
205
206
205
209
205
205
204
205
213
210
204
205
206
205
205
205
215
205
205
205
205
205
205
205
205
205
204
207
204
207
206
205
205
207
205
205
209
205
207
205
205
204
205
215
205
208
207
208
209
205
205
205
205
205
205
205
205
206
217
205
205
209
205
204
204
205
206
211
205
205
204
205
213
206
205
205
208
205
797
205
205
205
205
204
205
205
212
205
205
207
205
208
205
211
205
204
204
205
209
205
211
205
205
204
205
205
205
205
205
205
205
205
210
207
205
205
205
208
205
208
205
212
205
207
205
204
205
205
217
205
210
205
206
208
205
206
205
205
204
207
205
206
209
205
211
204
206
209
205
205
204
209
205
204
204
205
208
205
206
205
208
204
206
205
204
205
205
205
206
204
205
204
205
207
207
205
204
205
205
204
205
204
217
205
205
205
205
204
207
205
208
205
204
311
205
205
205
204
205
205
205
205
204
205
205
205
205
205
207
205
205
205
206
205
210
212
205
204
206
210
206
204
204
208
208
205
205
205
207
206
205
205
205
208
205
207
207
207
211
209
207
207
369
206
205
205
205
205
208
204
294
205
204
205
209
205
205
206
207
216
205
205
204
205
209
217
205
212
205
205
205
205
205
206
205
205
205
205
205
204
205
206
205
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
209
212
209
209
205
206
206
204
205
208
209
248
208
205
207
205
204
208
205
205
213
207
205
204
204
205
205
205
205
209
205
207
209
205
204
205
205
204
205
204
207
205
205
205
207
205
207
205
206
205
204
205
206
205
205
205
205
206
205
205
205
206
205
206
204
205
205
205
210
207
210
205
206
205
206
205
205
212
208
210
207
207
217
210
206
205
208
209
213
211
207
209
210
204
205
205
208
205
205
211
212
210
213
205
210
207
214
210
209
205
206
205
209
205
214
205
215
206
212
207
210
211
209
208
209
209
215
205
205
205
205
205
210
210
207
214
211
207
211
205
212
208
205
207
218
205
205
205
205
205
206
206
206
204
207
208
209
209
205
205
208
207
205
288
204
205
204
206
205
208
205
213
205
207
205
205
206
208
206
205
205
204
208
205
205
207
204
211
209
208
206
207
205
210
210
212
209
205
211
210
210
210
205
207
207
208
206
212
207
207
212
205
216
205
205
213
205
206
205
211
212
210
211
205
206
208
208
207
212
216
206
206
212
205
205
208
205
209
207
205
212
209
211
212
208
206
216
212
210
206
205
206
212
209
209
211
212
208
209
208
207
212
211
209
206
210
212
213
210
207
206
210
212
208
212
208
207
204
208
206
211
207
204
206
209
206
207
206
210
205
206
205
440
205
205
212
205
210
208
208
206
209
207
209
207
217
205
207
204
207
212
207
208
207
209
208
206
212
209
215
205
206
205
207
205
205
207
210
208
210
211
205
208
208
205
213
208
209
210
207
207
210
206
205
212
205
205
205
206
207
206
207
222
208
206
208
206
206
205
205
210
209
209
204
205
205
211
207
205
208
205
205
205
206
207
205
208
207
209
206
206
213
204
208
204
205
210
205
205
205
205
209
205
206
208
207
205
209
205
207
205
668
206
205
206
207
209
206
208
210
206
212
204
205
205
205
209
205
205
204
207
207
205
207
209
205
206
205
210
210
206
245
211
210
205
206
207
212
210
204
205
208
212
208
205
205
210
211
211
218
208
208
205
205
211
211
205
204
206
205
207
205
206
205
206
206
205
205
205
205
205
204
205
207
205
205
206
205
205
205
205
211
207
210
205
206
205
211
205
207
206
205
206
209
206
205
206
209
212
204
206
208
208
205
207
206
211
213
206
211
205
206
204
208
213
206
213
210
205
205
206
205
205
205
207
211
208
204
206
207
207
207
205
205
205
523
205
206
214
206
207
204
206
205
217
208
205
210
209
205
236
205
206
212
207
205
206
205
207
208
208
208
205
205
206
205
206
206
207
219
212
205
205
205
207
210
205
210
211
206
206
217
206
206
210
205
210
207
206
205
205
206
206
211
208
210
205
205
209
204
206
206
207
206
205
205
210
205
207
205
205
206
205
211
208
204
205
210
205
205
204
205
207
204
208
209
207
209
208
205
205
207
206
209
207
205
205
205
205
209
205
207
205
206
205
209
208
205
205
204
208
205
205
205
205
205
205
205
205
218
205
204
204
204
204
205
208
205
205
206
208
247
205
207
205
208
205
205
205
209
206
208
205
213
205
205
205
210
205
207
211
205
204
204
208
205
209
205
205
211
208
207
207
205
209
204
205
205
205
205
220
217
208
205
205
215
205
205
205
212
916
205
204
204
208
205
205
210
205
205
205
205
205
220
207
205
204
207
208
205
208
204
205
206
212
206
205
205
205
205
205
205
207
204
205
205
205
208
208
205
205
205
206
205
205
211
205
211
205
204
206
207
205
205
206
206
206
208
208
205
209
205
211
208
214
211
207
207
209
205
206
205
205
205
209
205
205
219
205
204
207
206
205
204
205
204
205
205
208
207
207
207
205
209
205
208
207
204
204
204
205
207
208
205
209
205
207
208
205
205
203
204
206
204
206
286
205
205
208
209
209
205
206
207
205
205
208
208
204
204
213
211
216
210
205
204
206
204
212
204
210
209
204
209
211
211
214
218
218
210
212
216
210
211
210
205
205
209
220
204
208
207
218
208
218
208
212
205
212
209
206
212
211
208
209
211
210
213
213
210
209
210
212
206
205
205
206
206
229
209
211
205
212
208
205
214
205
213
209
205
205
215
205
210
205
205
225
208
206
212
205
430
205
205
207
205
206
205
205
210
205
205
204
208
205
205
205
209
206
205
208
207
207
206
209
207
214
204
204
212
207
207
208
207
204
207
209
205
204
212
211
209
214
218
204
205
204
219
211
212
216
213
211
208
205
216
212
205
205
205
205
206
215
208
208
212
210
209
210
206
205
206
210
205
208
205
208
205
207
205
205
205
206
209
206
205
205
210
206
204
205
205
205
205
205
207
213
206
205
207
205
205
205
209
204
207
208
204
205
205
205
206
205
205
205
206
205
931
205
205
204
205
205
205
205
205
206
205
214
205
205
206
206
205
204
204
205
212
205
205
205
212
208
205
205
205
205
205
208
206
209
205
205
204
207
207
209
205
205
205
205
208
205
206
233
204
205
204
205
205
204
205
205
208
205
204
205
205
205
209
205
206
204
204
205
205
205
205
205
205
205
205
204
205
204
205
205
204
204
204
211
205
207
205
205
205
205
205
205
205
206
207
205
205
211
205
204
205
205
206
205
205
205
205
267
205
205
205
206
211
205
204
205
205
205
206
204
205
207
209
205
205
204
207
204
204
205
204
210
205
204
206
205
205
208
204
205
204
205
205
205
204
204
205
205
205
205
207
205
205
206
210
213
205
205
208
204
204
206
208
205
205
205
211
205
208
206
205
205
205
215
204
205
204
205
204
300
210
205
205
205
204
205
204
205
204
205
204
205
204
205
211
207
207
205
205
206
209
205
204
207
205
204
205
204
205
205
205
209
205
205
205
205
227
210
205
204
207
205
205
216
205
205
205
207
205
216
205
207
205
205
205
205
209
205
204
205
204
205
214
209
205
221
205
206
207
206
204
204
205
204
206
212
205
205
204
205
206
205
205
205
205
206
229
213
204
871
204
204
205
205
206
205
205
205
209
205
205
208
208
206
205
209
207
205
207
204
205
205
205
207
205
208
205
205
205
205
204
207
204
204
206
205
204
205
205
208
206
205
206
205
205
205
206
204
205
207
205
438
205
205
205
205
211
207
205
213
205
205
205
205
208
204
207
205
205
204
205
206
205
205
205
205
205
206
205
204
208
209
207
204
306
204
205
205
205
206
205
205
205
209
205
205
205
204
204
206
204
205
204
205
207
206
205
205
205
207
205
205
205
205
204
204
206
205
205
208
205
205
205
205
209
205
205
205
205
205
204
214
205
451
220
209
205
208
205
205
205
208
219
206
208
205
208
204
206
206
209
205
205
206
262
266
245
255
254
256
251
253
264
254
261
257
256
263
255
266
258
257
254
261
206
252
254
257
247
250
256
254
252
259
256
263
263
255
252
266
260
264
253
257
257
260
259
235
255
245
248
259
225
255
246
248
260
234
258
257
252
266
254
261
250
255
253
252
255
260
249
253
283
254
247
264
247
253
253
250
244
250
245
248
267
254
253
253
276
250
247
251
252
247
264
251
271
251
239
245
253
981
262
252
261
250
258
244
251
236
260
256
256
248
252
251
250
255
240
240
276
259
253
273
254
249
255
258
255
258
263
258
560
253
249
251
248
258
256
255
256
258
249
257
248
257
260
501
266
262
265
265
252
248
249
243
263
256
255
247
250
257
248
255
255
259
256
264
256
259
261
255
260
258
255
255
259
253
248
251
262
262
249
256
262
258
254
264
254
256
250
257
254
247
257
250
259
257
265
364
253
261
258
231
257
223
262
254
249
255
262
254
233
258
260
258
256
247
255
260
258
254
255
267
261
255
231
247
253
255
214
255
265
258
268
267
227
258
265
265
260
269
271
246
268
256
257
262
259
258
261
258
260
260
264
216
272
257
262
267
270
260
264
269
259
265
241
259
268
266
255
250
254
261
256
258
258
263
258
249
261
263
262
263
263
254
251
254
256
254
254
4136
262
257
252
258
768
258
241
268
256
254
206
278
256
255
261
264
250
259
253
263
254
210
257
256
265
255
248
255
278
222
256
266
252
255
260
258
250
254
251
256
218
251
241
262
275
252
251
247
256
252
263
251
271
269
254
255
257
258
248
262
208
253
264
254
252
263
255
225
224
248
251
254
252
257
257
257
253
258
261
231
237
246
257
256
258
253
260
263
264
259
256
257
256
245
251
254
244
257
205
205
205
209
207
208
205
206
204
205
205
205
205
207
208
206
204
205
205
205
209
226
216
205
204
205
204
205
205
206
205
204
207
205
205
207
205
205
205
208
214
205
205
211
204
205
205
208
204
205
204
206
206
211
219
213
206
205
205
205
206
206
204
205
204
205
205
205
205
205
205
204
204
206
205
205
206
205
204
205
208
205
204
204
204
205
205
205
205
204
210
205
208
213
205
205
205
205
208
206
205
205
204
207
205
204
212
204
208
211
204
206
208
209
207
205
205
205
206
205
208
211
204
207
205
205
205
205
205
205
208
205
213
204
205
205
206
208
208
204
205
211
204
205
212
206
205
205
206
205
205
205
204
205
204
227
205
206
205
205
205
205
206
205
208
216
205
206
205
209
205
205
224
204
204
205
205
205
208
205
205
204
204
205
208
205
207
214
237
206
870
207
227
226
206
214
236
216
225
235
245
240
221
204
206
211
218
235
205
206
244
208
205
221
208
226
211
226
213
223
214
225
222
219
217
209
226
219
229
215
235
207
242
231
221
240
237
210
229
216
228
228
239
213
211
214
229
219
233
215
214
245
222
244
231
211
409
242
213
215
243
227
226
240
222
216
254
212
238
230
303
220
246
215
212
224
213
209
231
219
221
211
205
205
205
206
205
205
210
205
205
205
206
205
205
205
205
205
204
205
205
213
205
205
213
204
205
204
205
207
205
205
205
209
205
205
205
205
214
205
208
212
206
208
209
224
208
204
212
207
208
206
214
205
205
205
211
205
205
204
205
206
212
207
205
204
207
206
205
204
205
205
204
569
217
205
205
205
205
205
207
205
205
208
207
205
205
205
205
205
212
206
205
204
204
206
205
208
205
205
214
205
205
205
204
213
208
205
204
204
205
204
205
212
205
204
205
208
205
208
205
206
206
205
210
204
205
205
205
207
205
205
205
205
205
212
204
205
204
208
205
205
205
206
205
205
205
205
208
205
205
205
205
205
205
205
204
207
204
205
204
205
205
213
205
205
205
205
204
208
204
204
205
204
205
207
205
205
204
206
205
204
204
205
205
205
205
205
205
208
204
206
787
205
205
225
205
208
205
205
205
205
204
204
205
206
205
209
207
205
205
207
205
204
204
206
205
207
206
205
204
205
210
205
204
204
204
205
205
205
205
205
204
205
204
205
209
205
204
205
208
205
222
205
205
214
205
205
205
204
208
205
205
205
219
208
205
211
205
567
204
204
205
205
205
205
206
205
205
204
205
205
205
206
205
205
205
205
207
206
210
204
204
211
205
206
206
205
205
205
207
206
204
205
205
205
205
205
205
205
208
205
206
213
205
205
206
205
205
205
207
205
206
205
204
204
204
205
205
205
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
208
204
204
205
204
205
205
213
205
211
205
208
206
204
205
214
204
205
207
207
205
205
206
206
216
204
205
205
204
205
205
206
205
205
205
205
205
205
205
205
204
205
207
205
204
205
205
205
205
205
205
214
205
204
205
204
205
205
205
205
205
205
205
204
205
206
205
205
205
205
205
205
204
204
204
205
207
205
208
205
205
207
211
209
205
205
205
205
207
205
206
212
205
204
212
208
216
205
206
208
204
205
207
205
206
205
206
205
205
204
205
204
205
204
207
205
208
205
205
204
205
205
206
204
207
204
205
205
204
205
205
204
205
205
205
205
223
205
208
205
205
206
207
205
207
210
208
205
205
204
209
214
206
205
205
205
205
205
205
204
206
207
205
212
206
207
205
208
205
205
205
207
205
205
205
206
205
205
216
205
205
204
204
206
204
205
206
206
205
211
205
205
205
205
205
204
205
205
205
205
207
207
206
206
206
205
205
205
205
208
204
205
205
206
205
205
205
205
204
204
204
205
205
205
205
208
205
205
208
209
205
207
206
205
206
204
204
204
212
205
205
205
209
205
206
208
205
205
209
206
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
207
205
205
205
274
204
205
205
215
205
204
205
205
205
205
209
206
205
209
205
205
205
205
205
204
204
204
205
204
205
205
205
206
205
206
205
205
205
204
207
205
204
212
205
205
205
207
206
205
205
205
206
205
242
205
205
205
207
205
205
206
209
206
205
204
208
205
205
205
205
205
204
205
205
205
205
205
205
204
209
206
204
205
204
206
205
205
205
205
206
205
209
206
205
205
207
205
205
205
210
205
205
205
205
204
572
205
206
212
207
205
205
205
205
205
205
212
205
205
204
204
207
214
211
205
206
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
205
204
205
205
205
205
205
204
205
206
205
205
205
209
206
204
205
205
205
211
208
207
205
205
208
206
205
206
206
207
205
205
207
206
211
205
204
205
206
204
207
209
205
204
205
205
205
207
205
205
205
207
205
207
204
204
205
205
205
210
205
205
205
205
206
207
205
205
205
205
204
212
209
205
205
205
204
205
207
207
204
210
213
209
206
204
207
205
208
205
207
205
205
208
205
206
205
205
206
208
205
210
205
206
212
205
205
205
205
205
205
206
204
205
206
205
205
205
204
205
205
205
205
204
205
223
205
205
205
205
211
205
205
205
205
205
205
205
205
205
205
206
205
205
209
207
208
204
205
206
205
204
204
209
204
213
208
205
207
205
207
293
205
218
205
205
207
205
207
224
205
205
205
205
213
205
204
206
205
207
205
212
205
208
209
204
205
205
205
206
205
205
205
205
210
205
206
217
205
205
205
205
205
209
206
207
205
206
204
204
205
205
205
205
204
204
210
205
205
204
207
205
204
204
204
205
205
205
205
205
205
205
209
206
212
207
205
205
205
205
205
212
205
205
206
204
205
204
205
211
208
205
209
205
213
206
205
206
205
205
207
206
252
205
205
205
205
207
205
205
205
206
205
205
205
205
205
210
205
205
207
205
205
204
205
204
205
205
204
209
207
205
211
205
205
205
205
207
205
205
205
205
206
206
207
205
205
205
204
206
206
205
206
204
206
208
210
205
204
204
205
205
214
205
205
205
205
205
207
206
205
205
206
205
205
205
206
205
224
208
205
204
204
204
205
204
207
204
205
211
205
205
205
205
207
206
208
205
210
205
205
205
205
205
205
205
205
205
206
213
205
204
204
204
204
204
206
207
212
205
205
205
210
205
205
205
205
205
205
205
205
205
204
209
205
205
205
206
209
206
204
204
205
208
204
204
205
205
205
205
205
205
204
207
205
213
206
205
205
208
207
205
204
205
205
207
386
204
205
205
204
205
204
207
204
205
205
205
205
205
205
207
205
205
205
205
208
205
205
205
205
205
205
205
205
205
205
205
204
315
204
208
214
207
204
206
205
205
205
205
205
205
222
205
205
205
205
207
205
205
206
205
205
205
211
204
219
204
205
205
205
205
205
205
205
211
207
205
209
205
204
214
205
205
204
208
205
205
204
207
205
206
204
205
205
205
205
205
205
205
205
205
205
205
206
206
207
205
205
207
206
205
205
204
205
207
205
206
205
204
205
205
213
205
205
205
207
205
205
614
205
205
207
205
205
205
205
227
212
209
482
204
204
204
208
205
204
205
205
208
205
205
206
207
206
207
207
204
207
205
205
205
205
205
205
211
205
206
206
206
204
204
205
204
205
205
205
205
205
205
205
205
205
205
205
207
205
205
1282
205
205
206
206
205
205
208
208
205
210
205
205
205
205
205
205
212
209
206
208
208
205
206
213
207
205
205
205
207
205
205
205
205
731
204
205
211
206
205
206
204
205
205
207
205
207
213
205
205
205
208
205
205
204
205
205
204
204
204
205
204
204
205
205
205
205
207
205
208
205
205
206
205
205
205
205
205
204
205
204
204
205
205
204
208
210
211
208
208
211
205
205
205
205
205
205
205
205
205
205
205
205
205
207
205
205
204
206
204
204
209
208
206
205
205
205
204
206
209
206
205
217
208
205
205
205
204
204
205
205
209
205
206
205
205
205
205
214
205
205
205
205
206
205
205
205
205
205
362
205
204
207
205
208
205
205
205
207
207
205
205
205
205
205
204
205
205
205
212
205
205
205
205
205
205
205
215
209
204
209
205
211
207
208
205
208
207
213
205
211
205
205
205
204
205
205
205
206
206
209
204
205
205
205
205
206
205
205
205
205
205
205
205
205
206
207
205
205
205
205
204
208
204
207
207
206
205
205
205
205
452
205
205
205
205
205
205
205
205
205
205
207
205
210
205
209
210
205
207
205
205
204
205
205
205
211
206
205
205
205
205
205
205
205
301
205
209
205
205
204
205
204
205
204
206
205
205
207
205
206
208
205
206
205
210
205
205
205
205
205
204
205
205
205
205
205
211
213
205
205
205
205
205
205
209
205
204
205
205
207
205
205
205
205
205
205
205
205
205
205
205
204
206
214
206
205
204
214
205
204
207
205
205
205
204
205
212
205
205
205
205
205
205
205
206
205
448
205
205
205
213
205
206
205
205
205
205
205
205
205
205
232
206
205
205
211
204
205
205
208
205
205
205
205
205
207
205
205
205
205
205
205
210
205
204
204
205
205
205
211
205
205
205
205
205
205
205
207
207
204
204
210
207
204
205
205
205
208
209
204
205
205
205
205
207
205
204
204
205
206
204
204
205
213
205
205
205
205
205
205
208
213
205
205
205
208
204
205
205
204
204
205
205
204
206
205
205
205
205
351
205
206
210
205
204
205
206
205
204
206
206
205
205
206
204
209
205
207
207
205
208
207
207
205
206
204
204
205
204
205
209
205
208
208
205
219
205
205
205
205
205
206
205
209
205
204
205
213
208
205
205
205
205
205
206
205
206
209
206
205
915
205
204
205
209
205
205
205
205
205
205
205
205
205
206
205
205
205
205
205
204
205
205
205
205
204
205
206
209
205
215
205
689
205
205
205
206
205
207
204
204
206
204
204
207
205
205
205
205
205
205
205
205
207
206
205
205
204
212
205
205
207
206
205
205
205
206
206
205
205
212
205
207
205
207
205
204
204
204
205
205
206
205
205
205
205
205
207
205
205
208
207
205
205
204
205
205
214
205
205
206
205
205
204
212
205
207
210
205
204
205
204
207
205
204
205
204
205
211
205
205
205
205
205
205
206
206
205
205
206
205
205
205
204
216
204
204
205
206
205
205
212
205
211
206
204
205
205
218
211
210
204
207
204
208
205
205
206
205
205
205
208
207
208
400
211
206
205
204
208
206
207
205
205
205
205
205
206
205
205
205
208
204
205
205
205
205
206
211
204
204
205
205
209
205
205
205
205
206
208
204
204
205
207
205
205
205
205
205
205
205
205
205
205
205
206
204
205
205
204
205
205
205
205
205
206
205
205
206
205
205
206
205
204
207
205
205
210
205
205
205
205
205
205
205
205
283
204
205
207
206
205
205
205
205
216
205
205
205
205
205
205
204
206
205
204
214
205
205
205
205
205
205
205
205
205
208
205
205
211
207
207
205
205
205
205
205
207
205
210
205
206
205
205
205
205
205
205
906
207
205
205
205
205
205
205
205
206
205
206
206
206
204
205
204
205
207
205
209
213
205
204
207
205
205
205
204
205
204
204
205
205
205
205
205
206
207
205
207
373
209
205
204
205
205
205
205
205
207
205
205
205
205
205
205
206
205
204
205
204
204
205
205
205
205
205
205
205
205
215
205
205
205
205
206
205
211
204
205
205
230
205
205
205
210
207
205
205
208
204
219
204
205
205
205
205
205
205
205
205
205
205
205
205
205
204
204
205
207
205
205
209
205
315
205
205
206
205
207
205
205
205
205
205
205
205
206
205
205
205
212
205
206
207
205
205
205
205
205
204
213
205
205
205
205
205
205
205
207
205
205
205
205
204
204
206
205
206
205
205
205
214
205
205
207
205
209
205
205
205
204
206
204
205
205
205
205
205
206
206
207
221
205
204
204
205
205
205
205
205
205
205
205
205
207
205
204
205
204
204
205
207
205
205
205
208
205
209
208
209
205
205
205
207
206
205
205
205
206
205
204
205
206
204
204
207
208
208
205
207
205
205
206
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
211
208
207
205
205
205
205
205
205
205
205
206
206
204
209
204
225
205
207
207
205
205
205
205
205
205
205
208
204
205
205
205
205
205
211
205
205
212
204
205
206
205
205
205
205
205
209
205
204
204
207
204
204
206
205
205
207
204
205
205
205
204
204
204
205
205
205
204
205
205
205
210
205
205
205
205
205
205
204
205
207
205
204
205
206
205
205
205
205
206
215
204
205
205
205
211
207
205
205
205
206
205
205
205
204
205
205
205
214
208
207
205
209
205
205
210
205
215
204
204
205
206
205
205
205
205
205
205
205
205
206
205
205
204
205
209
224
205
205
205
205
205
204
206
210
208
206
205
206
209
205
205
205
205
207
210
204
205
205
205
206
205
209
205
205
219
205
207
208
204
205
205
205
205
204
205
211
209
205
207
205
205
205
205
205
204
208
205
205
210
205
207
278
205
205
204
205
205
207
214
205
208
206
205
205
205
205
205
205
209
204
208
204
213
205
207
206
204
205
205
205
205
204
205
204
205
205
207
205
205
205
205
210
205
206
212
205
209
205
205
205
206
205
205
205
205
205
204
204
205
204
207
205
205
205
205
204
205
216
205
205
205
205
205
209
207
205
205
205
211
204
205
204
205
205
214
207
204
205
210
205
205
205
207
205
204
204
205
210
205
205
206
204
204
205
205
208
207
205
205
205
205
214
205
204
204
205
210
204
204
217
205
205
206
207
205
205
205
204
205
206
207
205
207
205
205
205
205
205
495
206
204
205
205
205
205
205
205
204
205
205
205
205
214
204
205
204
205
205
205
206
209
205
205
206
204
231
206
205
205
205
204
205
207
206
208
205
204
205
205
205
208
205
205
205
206
209
205
205
205
205
206
205
205
205
205
205
205
205
205
205
204
208
204
205
208
205
205
205
207
207
205
205
205
205
204
206
205
205
205
205
205
207
205
205
205
204
218
205
210
205
205
205
207
205
205
210
205
208
206
206
205
204
205
205
205
205
205
205
206
204
205
205
204
205
216
205
206
205
205
205
204
205
209
205
205
208
205
205
206
205
204
205
204
205
204
205
205
205
205
205
206
204
205
220
204
205
212
211
205
205
205
206
205
205
221
206
205
205
207
205
205
205
205
205
204
205
206
205
211
217
210
205
215
205
207
205
205
205
205
204
204
209
207
209
205
205
205
207
206
205
206
207
204
205
205
205
205
208
208
205
205
209
205
204
205
205
209
205
368
205
205
205
205
215
205
204
207
205
206
207
205
210
205
210
209
205
204
204
205
213
205
206
206
205
209
207
204
205
205
207
204
204
205
205
204
205
205
205
205
206
205
211
205
205
207
205
205
223
205
206
204
204
204
204
207
205
205
205
205
205
204
205
205
207
205
384
206
205
205
205
205
208
208
205
204
211
205
205
209
205
206
204
205
206
205
220
205
205
205
213
205
205
217
205
205
204
204
205
205
204
204
204
207
207
205
205
205
205
205
205
204
204
206
205
205
205
205
211
205
205
206
205
205
204
213
205
205
205
205
209
206
207
205
205
205
206
205
213
205
205
205
205
205
205
205
204
206
207
205
205
205
205
205
205
211
205
205
205
204
204
205
205
204
205
206
206
205
206
205
205
205
205
206
204
205
205
205
205
206
205
*
205
204
205
216
205
205
205
205
210
204
205
207
204
204
204
205
205
205
205
205
205
205
205
205
205
204
205
205
207
208
205
208
214
230
206
208
205
210
204
214
205
205
205
205
205
209
206
204
205
205
205
204
205
205
205
205
205
204
206
208
205
205
215
208
205
205
308
205
205
205
205
208
205
204
205
207
207
205
205
205
205
215
207
205
209
205
205
205
205
205
205
205
205
208
204
205
204
204
204
220
205
205
205
205
208
205
205
205
205
204
204
205
205
205
207
205
205
207
205
205
205
204
205
205
208
205
205
205
206
205
205
208
206
205
205
204
204
205
205
207
205
205
205
206
205
208
207
204
205
211
205
205
205
205
205
208
205
205
206
213
204
205
205
212
205
207
205
211
205
205
204
205
213
205
204
205
205
205
206
205
204
205
205
205
205
205
205
205
205
204
208
205
205
204
205
205
204
204
205
205
205
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
205
207
205
204
205
205
209
207
205
205
205
205
209
205
207
207
204
207
204
205
204
207
205
205
205
205
205
205
206
206
205
204
205
205
205
204
205
205
205
205
210
205
205
204
204
204
207
205
204
205
205
205
205
223
205
205
205
*
205
204
205
205
205
206
206
205
205
205
205
205
205
204
205
205
977
205
929
208
205
205
205
205
206
205
205
204
205
209
204
205
205
206
206
206
205
205
205
204
205
205
205
205
205
206
205
205
222
205
205
205
206
205
206
209
211
205
205
205
205
205
205
205
206
212
205
205
206
205
205
205
205
206
209
205
205
206
205
205
205
205
205
206
204
207
209
205
205
213
205
205
205
205
205
205
208
206
205
205
208
205
207
205
205
205
220
204
205
235
207
205
205
205
205
204
205
205
205
205
205
207
205
205
206
205
204
205
205
204
205
205
205
205
346
213
205
207
205
205
204
204
204
205
211
205
205
205
205
205
204
205
204
204
205
205
206
205
204
207
209
205
205
205
219
205
205
206
205
209
205
205
205
205
205
212
514
213
205
207
208
205
205
205
213
204
205
213
205
206
205
206
206
211
205
206
207
208
207
205
205
207
205
205
205
206
205
210
205
208
206
205
210
205
205
205
205
206
205
205
204
205
209
208
206
207
219
205
205
212
205
206
210
205
207
206
207
205
205
205
205
205
205
206
205
205
206
206
205
207
205
212
207
205
205
205
205
205
268
205
205
205
207
206
209
206
205
204
204
205
206
209
205
205
205
215
205
205
205
208
205
207
205
206
205
205
205
205
205
207
207
420
205
205
205
204
205
205
205
205
205
212
205
207
205
207
204
205
205
204
205
205
208
205
206
206
205
204
208
205
210
204
205
206
205
205
205
205
205
213
205
205
213
204
206
205
205
205
213
205
211
205
205
205
205
205
208
205
204
204
213
205
205
209
205
205
205
206
208
205
206
205
205
206
205
217
205
204
205
205
206
205
205
205
205
205
206
206
205
204
208
205
204
204
206
205
204
205
205
205
205
205
208
205
209
206
210
205
208
205
204
205
205
205
205
205
207
217
205
205
205
205
204
206
209
206
205
205
204
206
205
205
206
205
208
206
205
205
205
205
205
205
205
205
205
205
205
205
205
205
725
205
207
205
204
205
205
204
205
205
204
204
204
205
205
205
208
213
210
210
208
205
206
205
208
204
207
208
204
204
206
206
205
205
205
205
205
204
205
205
205
205
207
205
205
205
204
210
205
206
205
205
206
205
205
206
213
1065
205
205
206
206
204
204
205
205
207
299
207
205
205
205
211
213
205
208
204
205
205
206
205
205
204
205
205
205
205
205
209
206
205
205
205
205
204
204
204
205
204
209
205
1073
205
205
205
205
205
205
205
206
204
205
205
209
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
206
204
211
206
205
205
205
207
205
205
205
205
215
205
205
207
205
205
206
204
211
205
205
204
205
205
205
205
205
205
205
205
207
209
209
205
204
208
211
204
205
205
205
207
204
206
205
205
205
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
205
209
214
205
205
207
205
206
205
205
205
205
205
204
204
204
205
205
205
205
205
205
205
205
205
211
205
204
205
205
209
213
205
204
204
204
204
205
205
214
205
205
205
207
205
208
205
207
207
207
204
205
205
204
204
205
205
205
205
205
206
205
204
207
206
205
205
205
207
205
205
206
269
205
209
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
204
206
204
204
205
205
205
205
216
205
207
214
205
205
206
206
205
205
205
205
204
204
212
215
218
206
205
206
205
205
206
209
205
205
205
205
205
205
205
205
207
205
205
208
205
208
204
205
206
329
205
205
205
205
214
205
205
205
207
209
205
205
205
205
208
205
205
211
215
205
205
205
205
205
214
204
209
204
205
204
205
204
205
205
205
205
210
216
205
205
205
205
205
205
206
208
205
205
204
205
214
204
208
205
207
206
205
209
205
205
205
214
205
204
204
204
205
213
204
206
205
206
205
205
209
205
205
206
209
205
204
205
204
213
209
205
205
206
206
205
205
204
205
205
205
208
205
205
204
207
205
204
211
205
208
205
205
205
204
205
205
213
205
206
205
208
205
204
205
206
205
204
205
209
205
205
205
215
205
205
205
205
205
205
205
204
205
205
211
204
207
205
206
206
207
205
205
205
205
206
207
205
205
205
205
205
205
204
204
204
208
205
205
208
206
205
206
205
215
214
205
205
215
205
205
204
204
205
574
204
205
205
205
205
205
210
205
205
205
205
205
207
205
205
205
205
204
306
204
205
204
205
205
205
205
205
205
205
204
205
205
204
205
204
205
402
205
204
205
207
205
205
205
205
205
207
205
206
221
205
208
205
205
205
205
204
205
204
205
205
204
219
205
207
208
206
206
205
211
364
205
205
210
205
204
205
204
205
204
205
205
205
205
207
205
209
205
270
204
205
205
206
206
205
205
204
212
204
217
207
205
205
205
205
205
205
205
205
205
204
205
205
205
204
209
210
207
205
205
206
205
205
205
205
205
205
205
208
206
204
204
204
210
204
204
204
205
205
205
205
205
206
205
205
205
205
205
205
205
205
204
205
204
205
205
204
205
205
207
205
205
205
205
205
205
205
207
205
204
205
205
205
205
204
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
212
207
205
212
205
205
205
205
205
208
206
205
206
208
205
205
204
204
204
206
206
204
205
205
205
205
209
205
205
205
205
205
205
205
204
210
204
205
205
204
205
213
205
205
205
205
205
206
205
208
206
205
205
207
205
205
205
205
205
205
205
207
242
204
207
205
205
205
207
213
205
205
205
205
204
209
205
204
205
204
205
205
205
205
205
205
205
205
205
206
205
205
204
205
205
205
206
205
213
205
205
205
205
212
205
205
205
205
205
205
205
608
218
209
204
205
205
205
205
205
215
205
205
205
205
205
206
205
205
204
204
206
205
207
205
205
205
205
205
205
205
205
205
205
205
205
206
209
205
204
205
205
205
205
214
205
212
206
205
205
205
205
205
299
206
205
205
210
204
204
205
207
205
206
205
209
205
207
205
205
205
205
205
205
204
205
204
204
205
205
205
205
205
205
204
205
205
207
205
205
205
209
205
205
206
218
205
205
205
205
205
204
205
214
205
205
205
208
205
205
205
204
206
205
204
205
205
206
205
205
210
205
205
205
208
204
205
205
205
205
208
206
204
205
205
207
207
205
211
205
207
211
205
204
207
205
208
205
205
223
207
207
205
245
207
219
205
205
205
205
205
212
211
205
205
205
205
205
205
204
205
206
205
213
205
206
205
205
205
205
209
205
205
213
206
205
205
204
205
205
205
204
205
206
207
205
208
205
205
213
206
205
205
204
205
208
207
205
564
205
205
205
205
205
205
205
209
204
205
209
204
204
207
205
206
205
205
205
208
208
205
207
205
206
212
208
205
205
205
209
204
205
205
204
206
205
207
205
207
205
205
205
205
205
204
206
204
204
205
205
205
205
205
205
205
205
205
206
207
209
205
205
204
205
204
204
205
205
206
205
205
205
205
205
207
205
205
204
207
206
206
207
204
210
205
207
205
213
205
205
205
205
205
210
205
205
205
204
206
205
207
207
206
208
204
205
205
205
205
205
205
205
205
204
204
207
205
211
205
213
219
207
205
205
205
205
209
205
205
205
204
204
204
209
205
205
206
207
205
205
206
205
205
205
206
205
205
205
205
205
207
205
205
205
205
205
204
216
205
204
205
205
205
205
205
205
205
206
204
205
211
205
205
214
205
205
207
204
210
205
205
205
208
205
205
205
205
205
205
263
205
205
205
205
205
209
210
208
205
206
209
204
205
204
205
205
206
205
205
206
205
205
205
206
208
205
206
204
224
204
213
207
207
205
207
205
204
205
207
212
207
205
205
207
204
205
216
208
403
205
205
205
205
205
205
205
205
205
205
205
204
204
206
204
205
205
206
205
205
207
205
205
204
205
205
206
205
205
205
204
207
204
204
205
204
216
205
205
205
204
207
205
204
206
205
205
205
205
205
204
205
204
205
205
205
205
207
205
205
205
205
208
208
205
205
245
205
205
205
208
205
205
205
205
207
206
210
207
208
205
205
205
204
205
205
205
207
205
206
205
205
205
205
211
206
206
204
205
205
205
205
205
206
205
208
205
205
207
206
206
205
205
206
266
204
204
204
210
205
208
205
205
205
205
209
204
206
205
205
205
204
205
208
205
205
205
205
205
205
206
205
208
205
205
205
210
205
205
206
206
204
205
205
205
207
205
207
205
207
205
205
206
205
218
206
592
219
205
204
205
205
205
205
205
205
205
205
210
205
212
204
205
204
204
204
204
217
205
204
205
205
205
205
205
207
205
206
205
206
205
206
205
205
205
205
205
213
206
210
205
205
206
205
205
435
205
208
204
204
205
205
205
205
205
205
205
205
208
205
210
205
209
205
210
204
205
216
204
207
205
205
205
206
205
209
205
206
208
205
205
204
205
210
207
205
209
205
205
205
214
205
206
205
205
212
205
205
204
204
204
204
205
208
205
206
209
205
206
206
205
205
204
208
204
214
205
204
205
205
205
205
205
205
205
205
204
1195
205
204
205
205
205
204
205
205
205
209
206
204
205
206
205
204
205
205
208
205
205
205
205
205
205
205
205
205
205
205
205
206
205
218
205
205
205
214
206
205
208
205
206
205
205
205
205
205
206
205
205
205
207
207
205
205
206
205
204
205
205
205
205
207
218
205
205
205
205
207
205
207
205
208
205
205
204
209
206
216
204
205
205
205
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
209
205
205
211
205
205
208
204
205
206
205
204
205
205
205
205
205
214
204
205
208
208
204
208
205
205
205
204
205
205
207
205
206
205
205
205
205
216
204
205
208
209
215
208
205
210
205
208
205
204
210
205
212
204
205
205
205
205
205
205
205
207
207
205
316
204
205
205
204
205
207
205
205
206
205
205
216
206
205
206
204
208
206
204
205
209
205
204
208
205
205
205
204
205
205
204
205
531
205
209
205
208
205
205
205
205
205
205
205
205
213
211
208
204
205
211
204
205
205
210
205
205
205
205
205
210
205
205
204
204
210
206
206
209
205
206
205
205
205
206
205
205
204
205
209
207
477
204
205
205
205
205
204
208
205
213
205
205
205
206
207
205
214
205
205
205
204
209
205
205
205
205
205
206
206
205
205
206
204
207
205
205
205
205
205
207
205
211
208
205
205
205
205
205
209
205
205
205
204
214
205
204
205
205
208
205
209
205
206
205
205
211
204
212
204
204
205
205
205
205
204
205
205
204
207
204
206
205
1027
204
205
205
208
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
204
204
205
205
205
206
214
205
205
205
205
205
205
207
205
204
205
205
205
205
205
205
205
206
204
207
204
204
205
207
205
206
205
205
205
205
204
205
205
205
205
206
205
205
205
205
205
206
206
207
209
205
206
206
205
205
205
205
206
209
205
208
204
204
204
205
205
205
206
205
205
205
205
206
205
207
205
204
205
205
204
205
205
211
205
205
205
204
205
204
204
205
208
205
205
205
205
205
205
205
206
205
205
205
205
205
209
205
205
205
208
205
204
205
205
205
205
206
205
205
205
205
211
205
204
206
204
206
483
205
205
205
205
205
211
205
205
204
204
205
204
205
205
205
205
204
207
205
212
204
205
204
205
205
205
205
204
205
205
205
205
208
205
208
205
210
204
205
205
206
212
205
205
205
204
204
205
205
205
205
205
205
205
205
205
208
204
205
205
205
205
205
207
205
205
593
208
205
214
208
205
204
204
205
205
205
205
210
205
208
206
204
205
205
205
213
205
206
206
205
206
204
214
204
204
204
205
205
205
206
207
205
208
205
205
205
204
204
205
204
205
206
207
269
205
205
207
205
205
204
204
204
205
205
205
205
223
205
205
205
205
204
205
205
205
207
205
205
205
205
206
205
206
209
209
204
209
1026
205
208
205
205
205
205
205
205
205
204
204
205
205
209
205
205
205
205
205
204
208
204
205
204
205
205
205
205
205
205
207
205
431
204
205
205
205
205
205
207
208
209
213
205
205
205
205
208
206
205
205
207
205
205
205
205
204
204
204
204
205
205
205
205
205
206
206
204
205
205
205
207
205
204
205
208
209
205
205
205
207
205
205
215
205
204
205
204
217
205
205
205
205
205
205
215
205
205
205
204
204
204
207
205
206
205
205
204
205
205
206
205
204
206
205
205
205
205
1010
205
210
213
206
205
204
205
204
205
208
205
206
205
207
205
204
204
217
205
204
205
204
205
205
205
205
205
205
205
207
205
204
408
205
205
574
205
205
207
205
208
205
205
204
214
206
205
205
205
205
205
205
205
205
206
205
204
214
205
205
205
205
205
205
205
205
205
212
210
204
205
205
205
205
205
205
205
205
205
205
212
205
204
207
205
205
205
205
207
207
205
204
204
204
208
205
205
205
214
213
211
205
205
205
204
205
204
205
206
215
204
205
205
205
294
205
205
206
204
204
205
204
205
206
207
209
206
205
205
206
205
207
205
204
204
205
206
205
204
205
204
205
205
205
205
207
205
205
739
205
205
206
205
207
205
205
205
209
205
204
204
205
205
205
205
205
205
205
205
205
206
207
206
205
205
205
207
205
208
205
205
205
205
205
204
204
204
204
205
205
212
205
205
208
205
205
204
212
204
207
204
205
205
205
205
205
205
206
205
207
204
206
204
205
205
211
205
206
208
205
205
208
205
204
204
206
205
205
209
206
213
205
207
210
205
205
205
205
205
205
204
206
205
205
205
205
206
205
205
209
204
208
205
205
204
205
205
205
208
205
207
205
215
209
204
212
205
205
205
207
205
205
205
205
205
205
206
205
204
206
205
205
207
205
207
205
204
204
205
205
204
211
208
205
205
205
205
205
205
205
222
205
205
205
204
207
204
205
204
205
205
205
205
204
205
204
204
205
206
204
204
205
205
206
205
205
205
206
214
207
205
207
205
205
205
205
205
213
205
205
205
205
205
208
210
209
205
205
207
205
205
205
210
209
212
204
210
211
207
207
206
205
205
209
210
208
210
209
211
207
218
207
215
209
206
212
205
212
205
209
205
205
287
214
208
205
207
205
208
215
209
205
212
205
209
209
209
204
204
216
206
208
205
213
205
205
210
208
218
207
205
214
204
205
208
205
1176
209
207
213
205
205
205
205
205
213
206
209
209
208
204
207
205
207
206
205
205
205
204
210
213
206
209
212
208
206
205
207
211
209
207
213
205
205
208
205
210
209
205
210
205
217
205
205
206
208
217
207
206
208
206
209
207
207
208
205
208
206
206
208
205
217
204
207
205
205
206
209
208
208
212
215
210
209
208
212
207
205
205
209
210
206
205
205
204
210
205
208
205
210
216
205
208
209
211
209
211
204
206
207
208
205
208
208
205
207
205
208
533
209
214
220
225
206
216
207
208
209
208
207
209
206
215
210
205
208
205
205
205
205
208
205
209
211
205
211
214
204
211
207
209
205
207
205
205
208
209
205
207
205
205
205
460
208
208
213
208
205
205
205
207
207
204
210
212
206
205
207
207
208
212
208
212
205
205
206
205
207
213
205
205
205
205
207
205
209
213
205
215
205
205
206
205
205
218
205
205
214
207
207
206
205
206
210
205
205
205
213
207
205
210
205
213
205
206
206
205
207
206
208
205
205
207
206
209
205
210
211
212
204
210
208
210
210
211
206
212
209
205
211
208
207
206
205
205
208
217
210
209
206
208
206
234
209
208
208
211
217
213
210
211
214
210
210
209
210
205
205
205
208
210
208
209
205
210
213
204
210
205
205
205
210
211
209
208
211
1019
204
208
208
209
252
206
205
210
212
210
206
211
205
212
207
209
205
205
204
211
211
209
213
212
208
205
205
207
207
205
205
205
209
205
205
206
205
208
205
206
209
209
207
205
209
205
207
212
206
206
206
205
207
208
206
206
208
216
205
205
227
207
206
206
208
206
207
205
215
211
205
206
205
213
208
216
205
206
205
205
206
205
206
216
209
206
208
205
207
206
206
208
204
211
206
205
205
207
208
205
208
206
206
204
206
205
215
205
204
210
207
206
205
206
207
206
214
205
205
207
208
205
205
204
205
206
205
210
207
211
207
205
212
208
205
210
204
207
208
205
214
214
207
215
207
205
206
206
207
205
209
205
205
204
207
205
207
207
205
207
206
205
207
206
210
205
208
204
206
204
205
206
208
206
211
205
206
205
206
205
205
205
212
204
207
213
205
210
201
205
206
206
221
205
204
208
214
209
205
211
213
207
216
211
210
210
213
210
210
207
205
205
206
204
206
206
205
206
211
211
209
211
207
205
205
208
205
204
207
205
205
207
204
207
205
207
205
206
205
205
205
205
205
204
211
205
205
204
205
205
205
206
212
205
205
205
205
205
205
204
205
205
205
205
204
205
211
205
205
205
205
205
205
210
204
208
208
204
205
205
207
211
216
208
207
205
206
205
205
205
210
206
205
205
205
206
208
205
207
207
208
205
205
208
205
206
206
208
207
206
206
206
206
205
209
206
207
206
208
868
205
207
205
206
205
205
205
205
205
205
206
206
205
206
212
206
206
210
209
205
205
206
206
205
209
208
207
205
207
207
205
207
205
212
207
209
205
205
205
212
206
206
213
205
209
215
209
207
206
208
206
205
207
205
209
210
205
211
206
205
218
206
222
208
205
205
205
206
206
205
206
208
205
214
205
211
207
207
204
208
204
204
207
205
205
205
205
207
210
209
207
205
209
206
210
211
211
207
205
205
205
205
205
212
208
210
212
214
209
207
204
207
204
205
249
205
205
205
205
208
205
205
205
204
205
206
205
209
207
205
205
205
207
209
219
210
214
214
213
213
213
213
210
209
205
205
214
205
1202
209
211
215
214
215
211
215
205
212
211
211
206
215
217
214
211
212
212
211
212
215
205
211
211
213
205
218
215
215
212
215
207
209
217
210
211
211
205
205
205
205
209
205
204
204
204
205
205
206
207
205
205
208
205
205
208
205
208
210
205
206
207
206
205
205
208
205
208
205
208
206
208
207
210
211
208
209
209
205
205
205
207
205
207
209
209
205
207
205
205
208
207
212
206
208
207
207
205
205
207
208
208
207
208
206
205
207
207
207
208
205
204
208
209
205
207
205
209
206
205
207
205
209
206
206
225
205
207
206
228
204
206
205
205
207
207
207
206
206
205
205
208
205
207
205
208
206
208
219
210
205
211
217
205
205
207
218
208
207
208
208
208
207
205
210
204
205
205
231
210
223
207
204
205
207
205
205
205
208
204
205
208
205
207
210
208
207
207
207
205
204
207
208
209
204
206
204
205
204
206
205
205
205
205
206
205
204
1789
207
205
205
206
208
205
204
466
205
205
206
205
206
205
207
205
208
206
205
205
213
205
204
206
206
206
206
206
205
207
207
205
206
205
207
211
205
210
206
204
213
205
204
205
205
205
205
205
207
207
205
207
217
206
205
280
205
209
218
208
206
205
205
205
205
207
207
205
206
210
205
205
209
215
207
209
205
211
206
206
205
208
205
205
206
206
204
206
208
297
204
204
205
207
205
205
206
207
205
206
206
205
204
205
205
205
214
206
205
205
211
212
205
205
209
207
205
206
205
206
215
206
206
205
206
205
207
205
206
205
210
215
206
205
206
208
206
206
206
205
204
206
214
210
205
206
206
205
207
205
207
206
205
205
208
205
205
206
204
206
205
205
207
207
205
205
206
205
207
205
205
205
206
207
210
205
206
206
205
205
208
207
212
209
206
206
206
207
206
232
208
205
205
210
206
211
207
206
207
206
207
205
205
206
210
205
212
206
207
205
207
205
205
206
208
205
205
206
205
212
205
205
204
347
206
205
206
205
205
205
205
205
205
205
207
208
206
206
204
205
204
204
207
205
209
211
209
205
205
206
205
205
205
205
207
206
204
204
205
204
211
205
208
207
204
205
211
205
211
206
204
207
206
207
204
205
207
206
206
209
212
212
205
205
210
206
207
205
211
204
204
205
206
205
207
205
206
205
205
206
205
206
206
208
204
356
205
205
204
207
205
205
205
206
205
209
205
207
213
205
210
207
204
205
204
210
208
206
205
207
208
207
206
205
207
206
206
205
205
206
206
205
208
205
205
207
205
205
207
208
208
210
205
204
205
205
205
205
206
205
206
205
205
206
205
216
210
220
208
206
206
206
590
209
204
206
205
207
205
211
213
256
249
249
252
246
240
244
251
247
252
249
254
254
245
244
252
249
253
253
240
241
252
247
257
220
254
248
246
249
257
250
248
239
256
247
244
251
252
256
248
252
247
249
255
235
238
238
242
244
248
262
247
252
247
253
245
247
241
248
249
249
250
239
254
249
255
250
242
219
242
247
251
253
252
257
264
254
264
266
256
255
249
267
252
249
260
250
259
270
257
262
233
244
254
265
265
264
258
261
251
259
257
268
271
259
258
263
262
262
251
248
257
258
258
258
257
259
269
262
270
262
258
253
226
261
255
264
216
236
262
257
255
257
255
255
258
257
258
266
262
268
269
255
269
264
261
257
260
254
256
264
260
250
256
216
*
1039
1044
1047
262
255
229
236
256
255
258
268
258
255
269
253
259
256
264
261
254
253
257
254
258
254
263
260
261
256
263
254
256
246
255
251
251
265
266
254
250
254
247
260
236
257
262
257
259
265
256
254
257
248
247
251
243
257
269
252
251
255
265
259
250
253
245
418
458
241
255
215
254
252
255
266
257
251
248
263
251
250
252
231
248
245
236
244
249
243
257
256
246
249
217
234
247
254
245
258
244
254
242
248
242
242
252
244
254
246
246
255
245
248
221
244
246
251
254
248
244
257
256
243
245
244
248
254
243
238
205
205
245
242
205
241
247
249
205
239
235
241
213
226
240
234
237
239
247
450
242
243
244
231
243
248
246
242
248
243
245
245
248
245
234
239
253
241
248
257
247
246
243
247
249
251
249
246
242
253
246
244
242
250
251
251
241
245
237
242
241
240
245
246
243
246
249
236
249
248
245
243
247
242
243
254
250
3555
242
246
243
235
247
254
247
253
270
246
247
249
247
247
243
250
250
238
254
247
245
244
242
254
251
250
247
249
205
209
205
204
205
206
205
205
205
206
206
204
208
223
204
205
204
205
205
205
207
207
207
206
204
205
205
205
205
206
205
206
216
208
206
205
208
207
204
204
207
207
216
209
205
207
207
206
205
204
204
206
210
208
205
205
209
209
206
205
207
208
217
205
207
427
205
211
205
205
205
205
205
205
210
219
210
205
205
205
205
206
205
205
205
207
205
205
205
204
206
205
205
205
205
206
207
207
207
206
206
205
210
205
205
207
205
206
207
206
208
206
205
205
205
206
206
212
205
206
299
204
207
204
205
204
205
207
207
206
206
206
206
205
205
206
205
205
205
205
205
208
205
208
209
208
205
210
205
205
204
206
206
207
208
205
208
205
213
208
215
205
204
206
206
205
208
206
208
205
205
205
211
205
205
208
207
205
206
205
207
206
208
204
207
219
206
207
205
207
207
207
205
206
205
204
210
205
209
206
208
206
209
205
206
204
205
205
210
212
205
205
207
205
205
206
205
205
207
205
205
205
205
204
217
205
210
205
205
209
207
207
205
205
205
207
205
215
207
205
206
206
205
205
206
205
209
208
453
206
207
205
206
211
205
206
205
205
206
208
207
204
208
206
205
207
206
206
207
205
205
206
205
205
209
204
206
206
206
205
207
206
208
206
205
210
207
205
205
205
205
206
205
205
207
215
271
205
204
205
207
206
210
205
207
209
207
208
205
207
206
205
205
211
205
205
206
213
205
206
206
205
204
208
205
205
205
205
205
213
963
207
208
205
205
205
205
207
195
207
205
205
205
205
205
205
205
206
207
205
215
205
204
205
207
207
205
206
207
205
205
205
205
204
204
208
205
205
205
207
205
209
205
207
205
206
211
205
205
210
205
207
206
208
208
207
209
213
213
206
207
205
207
206
208
210
206
207
206
205
206
204
206
205
205
206
205
205
206
213
207
205
207
206
207
206
205
206
214
207
205
207
205
216
211
205
208
207
205
207
205
206
205
205
212
206
205
205
205
205
205
207
211
210
209
207
205
205
205
205
206
205
205
205
205
205
206
206
205
205
207
204
205
205
205
205
207
207
205
205
205
205
206
205
206
205
207
210
205
576
205
205
205
206
205
207
205
210
206
204
205
207
205
206
209
205
204
205
207
206
208
208
204
206
204
208
204
205
206
205
207
209
205
205
205
208
208
205
207
206
205
206
206
208
208
207
205
206
206
205
205
205
206
206
206
205
205
205
206
208
210
209
205
206
206
207
206
206
206
206
206
205
208
205
206
205
206
205
208
206
208
207
205
208
215
207
204
205
207
205
210
206
205
206
206
208
205
206
207
204
205
207
204
206
205
217
213
207
206
208
205
204
206
206
281
206
206
205
205
206
206
207
204
205
205
206
205
206
204
205
204
206
207
205
210
205
205
205
205
205
205
205
204
210
206
205
205
206
919
205
208
207
205
206
206
207
205
210
205
205
204
206
211
206
205
205
544
206
205
205
205
206
205
205
205
207
205
204
204
208
206
209
206
205
205
207
209
210
204
204
207
205
206
206
206
205
211
214
207
205
205
208
206
204
206
206
205
206
206
206
206
205
207
205
205
205
207
207
205
205
212
206
205
206
206
205
207
207
205
206
209
212
217
318
206
206
205
204
206
206
209
207
205
205
205
205
205
206
205
206
207
205
205
205
206
207
205
206
205
205
207
205
205
205
205
207
209
*
205
205
207
205
207
205
205
207
207
207
214
206
206
207
207
210
205
206
205
207
206
205
205
205
206
204
207
207
205
210
204
205
206
204
205
206
205
206
205
206
206
205
207
205
207
204
204
212
204
206
209
208
205
205
205
207
206
206
205
205
205
208
206
204
205
209
205
208
206
205
207
205
207
207
209
212
204
205
205
206
206
205
206
206
205
206
207
206
205
206
205
206
205
206
205
207
206
207
205
205
205
207
205
206
205
206
204
207
204
207
205
207
208
205
206
205
204
204
205
205
205
206
205
205
205
205
207
207
205
209
215
206
205
206
212
205
206
205
205
205
205
205
207
205
205
205
214
205
244
206
205
207
206
205
206
205
205
207
206
210
205
205
205
208
215
206
205
207
206
205
207
207
205
206
209
205
214
207
204
205
205
206
207
205
208
207
205
205
204
207
210
205
219
205
208
204
206
205
205
209
205
211
205
205
206
205
206
208
205
208
206
205
204
207
205
636
204
207
206
205
205
208
204
206
205
207
205
205
209
211
205
205
205
206
205
207
205
214
205
207
207
206
207
205
206
205
204
204
206
205
204
204
206
205
206
205
207
205
214
206
205
205
206
205
209
207
204
208
206
207
207
206
215
206
205
207
207
206
205
208
205
206
377
204
213
206
206
208
208
207
205
205
205
205
208
205
205
205
206
206
205
205
206
204
205
207
204
205
205
207
209
206
205
210
207
205
207
205
211
204
205
206
205
206
205
208
212
205
205
206
205
205
206
205
206
205
204
204
204
205
211
206
205
205
204
205
212
205
207
211
205
205
205
204
204
206
205
205
205
205
205
209
205
206
205
212
204
205
205
205
204
204
206
205
205
205
206
205
206
205
205
205
205
206
208
210
205
205
205
204
205
205
205
205
205
205
205
205
208
205
205
205
205
205
205
204
205
205
208
205
205
205
205
205
204
207
205
205
213
205
205
205
205
204
205
205
205
205
205
205
210
205
205
207
205
205
206
205
207
205
204
204
205
205
204
205
205
205
205
205
217
204
213
208
205
205
205
205
204
206
211
205
205
206
205
204
205
213
205
205
205
205
205
205
204
204
205
204
206
207
205
205
205
206
205
205
205
205
204
205
205
205
205
205
209
205
204
210
205
205
206
207
205
206
205
207
205
205
204
204
205
205
204
339
209
205
205
204
205
205
205
205
206
213
205
205
204
205
204
210
208
207
205
205
206
205
205
208
208
205
206
205
208
204
205
204
223
205
204
205
208
209
207
205
205
210
205
207
209
205
204
204
204
210
204
205
205
205
206
205
207
205
205
205
205
205
204
204
204
207
389
205
206
205
205
205
204
205
205
205
205
205
215
205
204
208
210
204
205
205
205
211
205
205
213
205
205
205
205
205
205
205
212
324
208
214
205
205
205
205
205
205
205
207
205
205
208
205
205
206
318
204
210
206
205
205
205
205
205
205
206
205
209
214
205
205
204
204
205
216
205
205
207
206
205
206
205
205
204
205
205
205
205
214
205
205
205
205
205
205
205
205
205
206
208
204
207
205
204
207
206
206
205
206
209
205
209
208
207
205
267
205
212
204
207
205
214
205
205
209
205
205
204
205
205
205
205
205
205
205
205
204
205
204
208
205
205
205
205
205
205
213
205
205
409
205
205
204
204
209
207
205
207
205
205
205
205
205
214
205
205
214
213
205
204
204
205
205
205
208
204
205
205
205
205
205
205
205
205
205
205
209
205
205
210
207
205
204
205
208
206
206
205
207
205
205
205
206
205
204
204
204
204
204
205
205
210
205
205
205
205
209
205
205
205
215
205
204
204
204
205
204
205
205
205
205
207
205
205
205
215
205
205
205
204
205
204
204
205
205
205
205
207
204
297
205
206
205
204
205
205
205
205
210
207
204
204
205
209
206
212
205
207
205
205
205
204
205
205
204
211
208
205
205
205
205
205
205
802
205
205
205
211
205
205
204
204
205
204
204
207
205
205
205
205
205
205
206
205
204
207
205
205
205
205
206
214
204
204
204
205
205
205
206
205
346
205
208
205
205
205
204
208
207
204
205
206
205
205
209
205
208
205
205
205
205
205
208
205
206
204
205
204
204
206
205
207
205
205
205
210
209
205
217
207
205
205
205
205
205
205
204
205
205
207
205
205
204
205
205
206
205
205
205
208
204
205
204
205
205
207
205
205
205
205
205
205
205
209
205
206
205
204
207
205
205
205
725
205
205
211
209
205
205
206
206
206
204
205
205
205
208
205
210
210
494
205
205
205
205
205
205
204
205
205
208
205
214
205
209
205
205
204
205
205
205
205
205
212
209
205
204
204
207
205
205
205
207
207
210
205
206
206
205
215
205
204
204
204
205
204
205
205
205
205
208
204
205
205
205
207
205
206
205
204
210
206
211
205
205
209
205
205
205
208
205
206
212
214
205
204
206
207
205
205
205
205
205
205
205
205
205
205
217
213
205
205
205
205
204
207
205
206
205
205
205
205
205
211
205
205
205
207
205
205
205
204
204
204
207
204
205
211
208
205
205
209
205
204
205
205
205
204
205
205
205
205
204
207
208
208
213
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
209
207
205
212
209
205
205
204
217
210
205
222
206
205
206
205
204
209
205
205
210
205
287
205
205
210
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
204
204
204
204
205
205
205
205
205
209
205
205
205
205
205
206
204
205
204
204
292
209
205
205
205
205
205
205
205
206
205
205
204
206
204
209
210
205
205
205
205
205
205
205
206
205
205
205
206
205
204
205
205
212
654
205
205
205
210
205
205
205
205
205
205
205
205
204
205
205
206
205
205
205
205
208
208
208
208
212
208
208
207
209
208
208
208
208
208
220
209
208
208
209
209
208
208
208
208
208
208
208
208
208
208
208
209
208
208
208
208
207
207
213
207
208
208
211
208
208
212
208
208
208
208
208
208
208
208
211
212
214
209
207
208
208
208
215
208
208
216
208
572
210
208
211
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
220
208
208
207
208
216
208
208
218
209
208
208
208
208
208
213
211
209
208
209
207
207
215
208
208
208
208
208
208
208
208
208
211
208
208
208
207
207
207
208
208
574
208
208
210
208
208
208
208
208
208
208
208
208
210
208
209
208
208
211
209
209
209
210
211
208
208
208
208
212
208
207
208
208
208
208
208
210
207
208
208
211
208
209
207
207
211
208
208
209
210
208
208
208
208
210
208
208
208
211
208
210
208
208
209
208
210
209
208
208
211
208
211
208
207
208
208
208
208
208
208
209
208
208
208
208
208
208
210
208
208
208
208
208
208
209
209
208
369
208
208
210
208
210
208
208
208
208
208
208
208
208
218
208
208
208
209
208
207
207
208
208
381
210
208
208
208
208
208
208
208
219
208
208
208
208
209
210
208
208
213
210
208
221
208
208
209
208
208
207
208
208
208
208
208
208
208
208
208
208
209
208
210
208
207
211
208
208
208
210
208
208
210
207
208
208
208
213
208
208
508
210
208
208
208
208
208
208
208
209
208
208
207
208
209
209
207
207
208
208
211
210
208
215
208
208
208
208
215
208
207
208
208
208
207
209
208
208
208
210
208
210
207
208
209
208
209
208
208
215
207
208
210
209
208
210
208
207
210
208
208
208
212
213
208
208
208
211
208
208
211
208
208
208
210
208
208
209
208
207
208
209
208
210
208
208
208
211
208
208
208
208
212
208
208
207
208
208
208
208
208
210
211
208
208
208
208
208
208
208
212
208
208
208
208
208
215
208
209
212
208
208
208
207
207
208
208
207
208
229
208
209
208
208
392
208
208
208
210
211
282
208
210
208
211
208
208
208
208
208
208
209
208
208
214
208
208
208
214
208
209
208
208
208
208
208
211
214
218
210
208
208
208
208
208
208
208
238
210
208
208
208
207
209
208
216
208
208
208
208
208
209
208
209
208
208
208
208
208
215
208
208
208
208
209
208
208
216
210
207
208
210
208
208
208
208
215
208
208
208
208
208
208
212
208
208
211
208
208
208
208
209
208
208
208
208
212
210
208
208
208
208
208
208
208
208
208
208
211
221
208
209
208
209
209
210
208
208
208
432
208
208
208
208
208
209
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
207
208
208
208
208
208
208
208
214
208
208
219
208
209
208
210
207
208
209
208
208
208
208
208
208
208
208
208
209
208
212
207
208
208
208
208
208
208
208
208
208
207
213
208
208
208
208
212
208
445
208
208
208
208
208
208
208
208
208
209
208
208
208
208
226
209
208
211
208
209
215
208
207
207
220
207
208
211
208
208
208
208
208
209
210
208
209
208
208
207
208
208
208
214
208
211
208
208
208
208
208
208
209
208
208
208
208
208
213
208
209
208
208
208
211
215
208
207
207
207
210
208
208
208
208
207
208
208
208
208
208
537
208
216
207
208
208
208
208
208
208
208
208
209
208
208
208
212
207
208
208
208
211
208
208
208
210
208
208
208
209
208
208
209
208
207
208
208
211
208
217
208
208
208
208
210
208
208
208
208
208
208
208
208
208
209
208
208
208
208
212
208
208
212
208
207
208
208
208
208
208
208
208
208
208
208
208
208
209
208
208
208
211
209
208
208
208
208
208
208
215
207
207
209
211
207
210
208
208
208
207
208
208
208
208
209
225
211
208
208
208
209
208
208
208
208
208
208
208
208
384
208
208
208
213
208
208
208
208
208
208
208
211
208
208
208
209
208
207
208
208
208
209
208
208
211
208
208
208
208
208
212
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
711
208
208
208
208
208
208
208
208
208
209
208
209
208
208
208
209
208
208
208
208
208
208
209
208
210
209
208
208
208
208
220
208
210
211
208
208
208
214
208
208
208
208
213
208
208
209
212
208
208
210
212
208
208
207
208
209
208
208
209
208
208
208
210
208
214
207
208
208
212
211
208
208
208
208
208
210
208
210
208
208
208
367
208
208
208
208
208
208
212
208
208
209
208
208
208
208
212
210
211
208
212
210
208
208
209
207
208
208
208
208
211
208
208
223
209
207
208
208
208
208
208
207
208
219
210
208
209
210
207
208
210
209
208
208
208
208
211
208
209
210
209
208
208
208
208
208
208
208
1357
210
208
208
208
208
208
209
211
209
208
208
211
208
208
210
210
208
208
208
208
212
208
209
208
209
208
208
208
208
213
208
208
209
208
208
208
208
208
215
208
208
208
208
208
208
208
208
210
208
208
209
209
207
208
208
208
208
208
208
208
208
208
208
212
211
209
208
210
212
211
211
209
208
208
208
208
208
208
208
208
208
579
208
208
208
208
208
372
208
208
208
208
207
207
208
208
208
208
209
215
208
208
208
209
208
208
208
208
208
208
208
208
213
208
208
208
217
208
208
212
208
208
208
209
208
208
210
208
212
214
208
209
208
208
209
208
210
208
211
208
208
216
209
209
208
212
209
208
1005
208
208
208
215
208
208
208
208
208
208
208
208
209
208
208
208
208
208
208
208
208
208
212
210
210
208
208
214
208
210
209
211
208
212
208
208
208
211
208
217
208
209
208
208
208
210
210
207
212
208
208
209
208
208
208
211
208
208
208
208
209
210
211
208
211
208
209
208
321
208
209
208
208
208
208
208
208
208
212
209
208
208
208
208
208
208
223
422
214
214
208
208
208
210
208
208
208
208
214
208
208
209
210
208
207
208
208
208
208
209
208
208
210
210
209
209
207
210
208
213
209
210
212
208
208
209
208
219
211
242
208
208
212
208
208
208
214
208
208
209
208
208
208
208
209
208
212
208
211
208
208
208
210
208
208
208
208
210
208
208
210
214
212
393
208
208
209
208
208
208
208
207
208
208
208
212
208
208
438
208
219
209
208
208
208
208
208
208
208
208
208
208
208
218
208
208
208
208
208
208
208
209
208
208
208
208
214
208
210
208
208
211
208
204
205
205
205
205
205
205
205
205
206
208
209
205
204
205
204
206
205
205
205
205
205
205
208
206
204
204
204
205
204
205
205
205
205
206
205
205
206
385
204
204
204
204
208
205
205
205
205
205
205
205
205
204
205
212
207
207
205
206
211
206
205
208
205
205
205
205
208
205
204
206
204
205
205
205
205
205
205
205
205
291
208
208
206
205
205
204
204
205
205
204
209
205
205
205
205
205
204
204
205
205
205
206
208
204
205
205
205
204
206
205
204
205
204
712
208
207
207
205
205
205
205
205
205
205
205
207
205
206
205
215
205
353
205
205
206
205
205
205
204
205
205
204
205
205
205
205
205
205
207
205
205
206
211
206
204
205
204
205
205
205
206
204
205
205
205
205
205
206
204
210
205
206
205
205
205
214
209
205
205
205
206
204
205
204
204
206
205
209
209
205
205
205
206
205
205
575
207
205
205
205
209
212
208
205
205
205
205
207
205
205
205
205
204
204
206
205
205
205
205
205
203
205
207
207
205
207
206
204
206
205
205
224
205
205
205
206
206
618
205
212
205
205
205
205
205
210
205
211
206
209
205
205
205
207
205
204
208
207
207
205
205
205
205
205
204
206
208
205
204
208
205
205
205
204
205
206
205
205
205
209
205
204
204
206
205
204
204
204
205
205
205
205
205
209
205
205
204
204
205
205
205
205
205
205
206
205
206
205
205
205
207
204
206
205
211
205
205
205
205
205
205
206
214
204
204
205
205
207
205
*
205
208
206
205
206
205
205
205
205
219
205
205
207
205
205
210
205
205
211
207
201
201
203
202
203
200
200
200
200
200
205
202
200
201
200
200
205
200
200
200
201
200
200
200
201
203
216
200
201
207
200
203
200
209
200
200
201
201
204
200
200
200
200
214
200
379
203
200
200
200
200
200
201
203
200
202
200
200
200
200
346
200
200
200
200
203
200
200
200
200
200
214
200
200
200
202
203
202
200
200
201
201
200
200
201
202
201
201
200
200
201
202
200
202
200
207
201
203
200
201
200
200
200
200
200
200
200
200
201
200
200
200
200
200
204
200
201
200
200
201
201
200
210
200
200
201
201
200
200
201
200
200
200
200
200
200
200
200
211
200
202
200
200
200
200
202
200
200
200
200
200
200
200
200
201
200
200
205
200
200
200
200
206
200
201
200
200
201
200
200
202
202
200
200
200
200
200
200
202
200
200
200
201
200
209
200
200
201
200
200
200
201
200
200
200
202
200
200
201
202
200
200
201
200
200
203
201
200
210
881
200
206
200
200
200
200
200
200
200
201
200
201
200
200
200
205
200
200
201
201
201
200
200
201
210
200
200
205
200
200
201
203
200
201
200
200
202
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
201
200
200
202
202
200
202
200
200
200
203
200
202
202
200
201
200
203
201
200
207
200
200
200
201
200
200
201
201
200
203
200
201
200
200
200
200
200
200
200
200
200
200
201
200
215
200
200
200
200
200
200
200
200
200
200
200
200
202
208
200
202
304
200
201
200
200
206
200
201
202
205
200
200
206
203
202
201
200
202
201
200
200
213
200
212
200
200
200
201
205
200
200
200
207
203
200
200
203
201
203
200
202
200
200
200
200
201
201
200
209
200
200
201
200
201
202
200
200
200
200
200
202
202
200
200
202
200
203
200
205
200
200
200
200
201
200
200
201
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
201
201
200
200
200
200
200
201
200
203
200
200
200
200
594
200
202
201
204
204
204
214
201
200
200
200
202
205
206
200
200
200
565
201
202
201
200
200
200
200
200
202
203
200
200
209
202
200
200
204
1720
200
200
201
201
202
201
200
201
201
200
200
200
200
200
200
200
200
200
200
201
201
201
200
201
209
200
200
200
200
200
200
200
200
200
201
206
200
200
200
200
201
202
200
200
200
200
201
200
206
200
204
204
200
200
200
200
200
200
200
200
201
201
200
201
208
200
200
200
200
200
200
200
200
206
200
205
200
201
200
201
201
200
200
200
201
200
200
200
200
202
201
200
200
200
200
200
200
200
200
210
202
200
203
200
200
201
201
201
200
203
200
200
200
204
200
200
200
204
201
201
200
203
201
200
200
200
200
200
200
203
200
207
200
200
201
213
201
200
201
201
201
207
200
200
200
200
200
200
201
200
201
200
200
208
214
202
200
205
200
200
201
201
200
200
221
201
200
201
200
200
202
200
200
200
203
200
201
203
204
200
201
200
200
200
202
201
200
200
200
200
200
202
200
200
200
200
201
200
200
200
200
200
200
200
200
200
209
201
204
200
200
200
298
201
200
200
200
203
202
200
200
200
200
202
200
200
200
202
201
200
202
200
200
200
200
200
201
200
200
200
202
200
201
204
200
200
200
204
202
200
200
200
200
200
200
200
201
200
204
201
201
200
203
200
200
293
203
200
200
201
200
200
200
201
200
202
200
200
200
200
200
200
200
200
204
201
200
200
201
200
201
200
200
201
200
200
200
200
200
256
201
200
210
200
206
200
203
202
200
200
200
200
201
200
200
200
201
200
200
200
201
199
200
200
200
200
200
200
201
201
200
200
210
200
200
200
200
200
200
200
200
200
203
200
200
200
200
201
201
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
200
201
200
200
203
201
200
200
203
202
200
202
200
200
290
202
200
200
206
205
202
200
200
200
200
200
201
200
201
200
200
200
200
200
206
205
200
200
200
200
200
200
203
200
203
200
205
200
200
204
207
204
200
200
200
202
200
208
200
200
201
200
201
200
200
203
200
201
200
200
200
201
200
200
200
200
200
201
202
200
200
685
200
201
201
200
200
200
201
203
200
200
200
200
200
200
200
200
200
392
200
200
207
200
200
200
200
200
200
207
200
201
200
200
201
201
202
200
200
200
200
200
200
201
200
200
204
200
207
200
200
199
200
200
200
201
200
201
205
200
201
200
200
202
202
200
200
200
200
200
201
200
201
200
200
200
200
200
200
200
202
203
200
200
202
200
200
204
201
203
200
200
201
200
200
200
200
200
200
200
202
200
201
201
201
201
201
200
200
201
201
200
200
201
200
201
205
205
200
200
200
200
200
200
213
200
200
200
200
202
200
200
200
200
200
200
201
200
200
200
201
201
200
200
200
200
200
200
210
199
643
200
201
200
210
203
200
200
200
201
204
209
200
200
200
201
200
202
200
200
202
200
200
200
200
206
200
200
200
200
200
200
200
200
201
201
200
453
200
200
200
203
200
200
200
200
201
201
205
202
200
200
202
200
200
200
200
200
201
200
200
205
200
210
201
210
200
200
202
200
200
199
200
200
201
200
200
200
200
200
200
200
200
200
200
200
201
201
200
618
200
200
200
200
200
200
200
200
200
200
218
200
200
199
199
200
760
200
202
201
200
203
200
200
201
201
200
200
201
201
199
207
200
200
200
204
200
200
204
200
200
205
201
200
201
200
201
200
200
200
200
200
200
200
200
202
201
201
200
201
201
203
200
200
200
200
259
200
200
209
200
202
200
201
200
200
200
200
200
200
200
200
202
200
200
207
200
202
200
200
205
203
200
200
214
202
204
200
203
201
200
200
200
352
200
200
200
202
200
200
201
200
200
200
200
200
200
200
200
200
200
200
201
200
201
201
200
200
200
200
200
200
200
200
201
200
201
201
200
201
200
202
200
204
200
200
200
200
200
200
200
207
200
200
201
200
202
200
201
200
200
200
200
200
200
200
201
201
201
201
201
200
200
200
200
200
200
200
202
200
202
200
200
201
200
201
201
200
200
201
200
239
200
200
201
200
200
201
200
200
200
200
201
200
202
200
206
200
200
202
205
205
200
200
200
200
209
200
200
200
201
200
200
200
200
200
200
213
200
200
200
200
201
200
200
201
200
200
201
200
200
200
200
200
200
200
200
200
200
200
203
200
200
200
202
200
200
217
200
200
200
200
200
200
200
207
200
201
200
202
200
200
202
206
203
202
201
200
200
200
203
200
200
202
200
201
200
200
201
200
200
200
201
203
201
201
200
201
201
200
200
200
200
204
200
209
201
200
201
200
200
201
200
201
200
200
200
200
200
200
200
200
200
200
201
201
1097
202
200
200
200
200
200
200
200
201
201
200
200
200
201
201
202
200
200
200
200
200
200
200
200
200
200
205
201
201
199
201
200
200
200
202
200
200
200
200
200
201
200
205
200
201
200
200
200
200
201
203
210
200
200
200
200
200
200
200
202
205
200
201
200
200
200
200
200
201
205
200
200
201
202
201
200
200
206
202
200
200
200
201
201
200
200
200
200
200
200
200
200
200
200
205
200
200
200
200
203
200
200
200
200
202
200
202
201
203
200
200
200
200
200
205
200
200
200
201
202
201
202
201
200
200
205
200
200
200
203
203
200
200
200
200
200
200
200
200
201
200
200
200
200
200
200
201
200
200
200
200
200
206
201
200
200
200
200
200
1084
201
201
200
200
200
200
201
200
201
200
200
202
200
295
200
203
200
200
200
200
200
202
200
200
200
200
203
200
200
201
205
200
201
210
200
201
202
200
200
201
201
200
202
200
201
200
200
745
200
200
200
200
200
201
213
200
200
200
204
200
200
200
201
200
200
228
200
200
201
202
200
200
201
201
199
201
200
206
200
205
200
201
215
200
200
201
200
200
201
200
200
201
200
201
205
200
200
200
200
200
200
209
200
201
200
202
200
200
200
201
200
200
200
201
200
199
227
201
200
201
200
200
200
200
200
200
200
255
200
200
200
201
207
201
204
200
200
200
210
201
200
202
200
200
200
200
200
211
200
200
200
200
200
200
200
201
200
200
200
201
200
200
201
201
200
206
200
203
200
200
207
201
200
200
200
200
200
200
200
202
204
200
206
200
200
209
200
201
200
200
208
200
200
200
200
200
201
201
200
200
200
200
200
200
200
200
200
200
200
200
205
200
203
200
200
200
201
200
200
200
200
200
201
200
200
200
200
200
201
200
200
200
200
200
200
200
200
200
202
201
200
201
200
200
201
200
200
202
200
200
201
200
211
203
201
200
202
200
200
200
200
200
200
200
200
207
201
200
201
200
200
200
200
200
200
200
200
200
200
200
200
200
205
200
314
201
200
201
201
201
200
202
200
200
208
200
200
200
201
203
200
200
201
201
200
200
200
200
202
207
201
200
205
200
202
200
201
200
200
202
200
200
200
200
200
200
203
201
200
207
200
200
201
205
200
217
202
201
201
200
200
204
209
200
200
202
210
202
201
200
200
200
200
200
200
200
200
202
205
200
200
200
200
201
201
201
206
201
200
200
200
206
200
200
200
200
200
200
200
200
207
201
200
204
200
200
200
200
200
200
200
200
204
201
200
200
199
203
202
200
200
200
200
200
201
200
200
200
200
200
200
200
200
200
201
200
200
207
200
200
200
200
200
202
200
203
200
336
200
200
200
201
200
200
200
202
201
200
201
200
201
205
200
200
210
199
200
200
200
200
200
200
200
210
201
200
202
200
200
200
200
200
201
200
201
200
202
200
200
200
200
200
201
200
207
220
200
204
200
200
204
204
205
211
200
200
200
200
202
200
200
200
207
200
790
201
218
201
202
200
203
200
200
200
200
209
200
200
201
202
209
202
200
200
200
201
203
200
200
200
201
200
200
200
200
201
200
200
201
201
200
201
200
202
204
203
201
200
200
200
200
200
200
200
202
201
201
200
200
200
202
200
200
200
201
202
200
201
200
200
201
201
200
201
200
200
201
201
202
200
200
200
200
200
201
207
216
200
200
202
205
200
203
203
200
200
204
200
200
200
200
200
201
200
201
201
200
200
204
201
200
200
204
200
201
205
200
200
201
200
200
200
200
200
200
201
200
203
201
201
204
203
200
200
204
200
200
200
200
201
200
205
200
200
200
200
201
202
200
200
200
201
200
205
210
201
200
199
200
200
200
200
200
200
200
205
201
200
200
200
200
201
200
200
200
200
200
200
200
200
200
206
200
200
209
200
200
201
200
200
200
200
202
200
204
200
200
200
200
200
200
200
200
200
200
200
200
200
201
200
200
200
201
201
201
201
200
216
200
200
200
201
205
202
200
200
200
218
200
201
203
200
200
200
200
202
200
200
204
200
200
200
200
200
200
200
200
201
209
200
200
200
200
202
201
203
200
200
200
201
200
200
200
200
200
203
200
200
200
200
203
200
201
200
200
200
201
200
200
201
200
204
207
200
200
200
200
200
200
200
200
200
200
209
200
200
200
200
200
200
202
200
602
200
205
200
200
200
200
200
200
200
200
200
200
200
200
200
200
203
206
200
200
200
200
200
200
201
200
200
200
200
200
200
200
200
206
203
200
200
200
200
200
202
203
200
200
201
200
209
200
201
200
207
213
211
200
202
201
201
203
201
202
200
200
200
204
202
200
210
200
203
204
200
200
200
201
200
200
202
200
200
201
200
359
200
200
202
201
200
204
200
206
200
204
203
200
200
200
200
200
200
201
200
200
200
200
200
200
203
203
200
202
200
200
200
200
203
203
202
201
200
200
205
200
200
202
200
201
202
200
200
201
200
201
200
210
200
200
200
200
200
200
200
200
201
200
202
201
201
200
789
200
212
200
203
200
200
200
200
200
200
200
211
202
204
200
200
200
200
208
200
200
200
200
200
201
200
200
200
202
200
200
203
201
200
201
200
203
200
201
200
200
200
200
200
200
200
200
201
203
200
212
202
202
201
200
200
201
200
200
200
200
200
200
200
200
200
201
200
203
316
199
202
200
200
200
202
200
200
200
200
201
200
200
203
201
200
203
200
200
200
205
203
199
200
204
200
201
202
202
203
200
200
201
204
200
200
200
200
202
200
200
200
203
203
200
200
200
200
200
200
202
200
203
200
200
200
203
200
201
200
201
201
200
200
200
201
201
200
200
201
202
200
201
199
201
209
201
207
200
200
200
207
200
202
203
203
200
202
200
200
200
202
200
200
200
201
431
201
200
203
200
200
200
200
200
200
200
200
200
204
200
200
200
200
201
200
200
200
200
200
200
200
207
200
200
203
213
200
200
200
200
200
200
200
200
203
200
200
200
201
201
200
200
200
201
204
200
200
200
200
200
200
200
200
200
206
200
201
201
208
207
203
203
201
199
200
201
200
201
201
200
202
201
202
204
202
201
204
204
200
201
200
200
388
200
201
200
207
204
201
202
201
200
200
201
201
200
202
203
200
200
200
200
200
200
200
200
200
200
200
200
201
200
200
200
203
200
201
200
200
717
200
200
200
208
346
200
202
200
204
201
200
206
200
211
208
203
200
200
200
200
199
202
200
200
200
200
200
201
202
200
200
200
200
200
200
200
200
209
200
200
200
210
200
200
200
200
200
202
200
200
200
626
202
200
200
201
201
209
201
201
200
201
201
200
200
210
202
203
200
200
200
200
200
200
201
201
202
204
200
200
201
201
202
200
200
201
204
201
202
201
200
200
200
200
200
200
200
201
200
200
200
200
200
200
201
200
200
200
200
202
200
200
202
200
200
200
200
202
627
200
201
214
201
202
200
201
200
201
200
200
205
200
200
201
200
200
214
200
202
200
200
200
200
200
200
200
206
204
200
200
200
288
203
200
200
200
207
200
200
200
200
201
200
200
205
200
200
202
200
200
200
202
200
202
201
203
200
201
200
200
200
200
202
200
200
200
200
202
200
200
200
480
201
205
200
200
204
200
208
201
214
201
203
200
200
202
200
204
200
201
200
200
200
201
200
200
200
200
201
200
200
200
200
200
200
200
204
201
201
200
201
200
200
201
200
200
200
200
200
200
199
200
200
200
200
202
201
200
216
200
200
207
200
202
201
200
201
205
212
205
204
204
205
205
204
205
205
205
206
208
207
205
206
205
205
205
207
205
205
205
205
206
205
205
205
209
205
206
205
205
206
205
205
205
216
205
206
205
205
205
204
205
206
206
204
205
212
205
205
205
205
208
205
205
205
204
205
208
207
205
205
205
210
205
205
205
205
205
205
205
205
207
205
205
204
206
205
205
208
209
205
205
205
205
205
206
205
755
206
206
207
205
204
206
204
205
205
205
205
205
205
205
205
205
206
205
207
205
205
205
205
205
205
205
204
205
205
207
206
211
205
207
205
205
204
204
205
205
205
205
205
205
205
206
205
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
205
205
216
205
207
205
204
221
285
204
204
209
205
205
205
206
205
211
205
205
207
295
204
205
207
205
209
205
206
205
205
211
205
205
205
205
204
205
207
205
206
205
208
205
205
205
207
205
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
205
205
206
207
212
213
206
205
209
206
205
205
205
212
205
206
205
207
205
205
205
205
205
204
207
205
205
206
215
210
207
205
206
204
207
205
205
204
211
205
208
205
209
208
205
366
205
205
205
205
205
208
208
207
205
205
205
207
209
208
208
206
205
204
204
205
205
206
205
208
205
205
205
205
207
204
205
209
205
207
204
205
205
204
206
205
205
205
206
208
210
206
204
205
209
206
259
205
205
205
213
207
205
205
205
207
205
205
205
209
205
205
205
206
205
205
205
205
205
205
204
205
211
205
204
205
205
205
205
205
205
212
205
205
205
206
205
205
207
205
205
205
205
205
205
205
205
205
205
208
205
205
205
207
205
207
205
208
205
205
209
205
205
205
205
205
209
205
205
205
204
205
205
205
207
205
205
205
205
212
208
205
205
778
205
206
205
205
205
205
205
206
570
205
205
205
205
205
250
207
211
208
205
205
205
205
206
205
205
209
205
208
204
204
205
205
206
209
205
213
205
206
205
206
204
205
205
216
205
205
205
205
205
205
209
209
209
205
206
205
303
205
204
205
206
205
205
205
205
205
205
207
205
209
205
205
204
210
206
542
205
206
205
206
205
205
205
207
205
204
208
205
205
216
376
205
210
207
207
205
205
205
205
207
205
205
204
205
205
206
207
205
205
210
205
205
205
214
205
206
205
206
205
207
205
205
205
205
212
205
205
205
205
205
204
204
211
207
205
205
205
205
205
205
205
205
205
205
205
205
205
210
955
205
205
205
207
231
205
205
205
532
205
205
205
204
208
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
211
205
205
207
205
204
205
205
204
205
206
204
205
205
205
205
205
205
207
205
206
215
205
205
215
205
205
204
205
206
205
205
206
205
205
205
205
205
210
205
204
204
205
205
206
210
550
215
205
210
204
205
205
205
205
205
206
205
207
207
205
*
205
205
205
205
205
208
207
204
204
205
205
206
206
205
205
205
206
205
205
205
208
205
208
204
204
205
205
205
210
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
206
205
205
206
205
205
206
206
205
205
205
205
207
205
205
205
217
215
205
205
205
206
205
204
205
205
205
205
205
205
205
214
208
350
205
205
204
205
204
205
204
205
205
205
205
204
205
205
205
207
204
209
204
205
204
205
205
208
205
205
210
205
205
208
205
205
206
204
205
205
231
205
218
207
205
208
205
205
213
206
205
209
205
205
208
205
207
205
205
478
204
215
208
205
207
204
207
209
209
205
205
205
465
205
205
206
205
205
205
204
204
204
205
205
205
205
208
205
205
205
205
212
205
205
204
204
205
209
205
205
205
205
210
205
206
205
206
206
204
204
205
205
205
206
212
205
205
205
206
205
205
205
213
207
210
205
250
205
206
205
205
205
212
212
204
205
204
205
206
205
205
794
217
205
205
205
205
282
204
205
205
205
209
205
205
205
208
212
210
206
205
206
205
206
205
205
204
204
205
205
205
725
205
205
205
205
206
205
540
205
204
204
204
205
205
205
205
205
205
205
205
205
212
205
205
204
208
207
205
207
206
214
205
205
205
205
205
206
562
216
204
205
205
217
205
205
205
205
205
205
208
207
205
*
205
206
205
205
205
205
205
207
205
205
205
234
205
206
205
205
206
204
205
205
209
211
205
205
212
205
205
206
205
204
205
235
205
207
205
205
205
208
205
207
206
207
208
204
205
205
205
206
206
205
1318
379
205
208
205
205
205
230
205
205
204
205
206
214
205
205
287
213
205
204
205
205
205
205
210
205
205
205
206
205
205
205
205
207
204
210
205
205
210
210
205
205
205
213
205
207
257
205
205
205
205
205
206
205
205
205
205
205
204
205
205
210
205
205
206
205
205
205
762
204
204
205
204
205
205
207
206
205
205
209
206
235
205
205
205
205
297
205
205
205
205
205
205
205
205
209
205
208
205
207
206
205
207
211
205
333
205
206
205
205
210
207
205
209
205
205
205
205
204
205
205
205
205
204
212
205
205
256
206
207
205
205
210
724
206
205
211
205
205
205
205
205
205
661
205
205
210
205
210
204
205
207
209
205
205
204
207
205
206
205
205
206
206
213
204
208
205
205
205
205
206
205
205
205
206
214
205
205
206
205
204
205
216
205
205
206
205
207
205
205
252
258
249
252
220
248
247
247
529
251
251
268
255
264
257
253
241
257
249
257
255
259
254
980
238
250
254
257
253
268
257
262
267
261
255
254
251
257
257
257
251
262
256
262
256
247
249
254
241
257
217
248
223
231
248
256
256
223
259
257
265
255
244
239
255
258
264
510
251
256
253
258
256
231
256
257
257
265
253
257
320
255
271
258
265
262
250
247
258
309
259
259
254
256
265
252
259
267
262
264
258
256
365
254
252
253
253
254
235
268
252
261
257
262
267
261
266
259
265
220
263
262
*
254
264
252
257
264
261
252
252
262
259
221
263
256
273
254
254
250
259
245
265
256
258
235
276
249
255
253
250
262
420
257
252
254
256
257
258
262
256
258
214
265
254
257
255
259
269
263
259
250
934
219
234
250
250
257
252
253
260
301
253
261
258
252
254
256
258
255
252
253
250
256
255
259
228
268
250
255
259
259
254
257
234
259
252
251
253
245
260
268
261
263
262
258
257
240
260
260
256
263
259
254
266
255
335
258
246
251
256
246
255
782
256
256
253
259
261
253
268
258
227
254
261
249
260
261
268
266
254
258
258
256
264
257
251
252
255
258
250
256
259
213
237
255
249
227
269
219
256
356
254
254
253
256
253
256
244
256
244
236
249
251
244
425
249
250
230
255
246
256
259
256
247
265
261
255
303
248
257
250
982
263
258
262
217
251
245
248
256
254
263
254
256
252
248
252
393
255
256
261
251
350
257
251
268
598
252
257
349
260
254
260
262
253
252
372
252
242
693
253
251
251
232
229
257
443
266
250
253
256
250
249
248
250
248
233
252
255
221
253
255
257
249
218
249
256
256
249
246
253
246
250
256
258
256
253
243
251
262
261
256
205
210
205
204
205
204
211
208
205
205
208
205
205
206
210
205
205
204
205
205
212
205
247
205
205
205
205
686
205
207
205
209
205
205
211
205
205
525
205
204
205
205
205
205
205
214
205
205
205
205
205
205
204
208
299
205
205
205
205
205
207
205
212
205
205
211
205
213
205
205
205
205
205
204
209
205
212
205
205
205
205
468
204
205
204
205
214
205
1466
205
207
214
205
205
204
205
205
205
205
205
205
610
205
213
207
207
205
219
206
205
205
205
209
205
207
205
204
206
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
204
205
205
206
674
206
205
210
205
205
205
212
204
205
217
205
205
205
206
205
205
205
205
205
205
204
208
204
205
206
205
216
205
205
205
205
204
205
204
205
209
204
205
205
400
205
204
205
207
205
204
206
205
204
205
205
205
205
205
209
209
480
206
205
205
205
207
206
206
206
205
205
208
214
205
204
205
204
205
205
205
205
354
205
205
205
205
205
204
205
205
205
205
205
205
206
215
208
205
204
205
212
205
209
205
205
209
205
205
205
205
215
205
207
213
205
205
204
206
205
206
205
205
206
1523
206
205
205
205
204
205
204
205
204
204
205
205
295
205
205
206
205
216
221
205
207
224
205
205
205
205
205
205
210
205
205
204
209
216
205
205
204
207
205
205
206
205
205
205
205
205
205
205
210
431
205
204
205
206
259
205
205
205
444
207
205
336
208
205
204
206
206
205
538
205
205
205
211
205
206
208
211
328
205
205
205
*
205
529
205
205
205
205
213
205
*
207
456
207
205
205
206
205
205
205
205
205
214
205
212
205
205
205
205
204
204
204
205
205
205
205
205
205
207
205
205
205
716
207
205
205
206
212
205
205
207
205
204
205
205
205
205
205
207
205
205
205
204
205
205
205
206
205
205
205
205
205
205
205
206
206
556
422
204
204
206
206
207
211
205
205
377
205
205
206
205
220
204
205
207
212
205
205
205
205
210
205
205
205
210
208
204
205
204
205
205
207
205
206
205
205
205
206
205
205
205
205
205
206
205
205
205
205
206
205
205
208
205
244
204
206
206
207
461
204
205
205
205
207
207
334
206
207
205
205
205
204
1068
209
204
204
205
205
205
205
205
205
208
205
205
499
205
205
205
205
204
209
206
207
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
209
207
206
206
207
207
205
205
204
204
207
205
204
206
205
205
205
205
205
205
205
207
205
207
205
205
204
212
204
205
208
205
568
207
205
204
365
205
204
205
207
205
205
205
205
207
379
205
205
205
205
205
206
206
205
205
208
205
205
204
205
205
205
205
205
205
205
205
207
207
205
204
205
213
211
205
205
205
208
205
205
304
206
449
205
204
204
204
208
205
205
205
207
315
205
205
205
205
516
212
205
206
204
207
205
514
207
205
205
213
205
205
1239
205
205
208
205
205
205
205
207
205
205
205
207
204
205
211
206
205
205
205
205
205
205
205
205
205
321
207
205
204
205
205
205
209
205
205
205
205
215
205
205
205
214
209
257
213
210
204
205
204
205
213
205
206
205
207
205
205
205
205
207
208
205
204
205
205
204
205
205
204
207
205
205
465
205
205
205
205
205
207
214
205
206
414
212
205
204
208
204
205
205
205
206
206
205
205
206
216
205
303
205
206
208
205
206
205
205
206
210
205
205
205
205
205
204
205
206
204
408
205
205
206
209
206
206
204
205
205
564
218
205
205
205
205
418
205
205
209
205
210
205
205
205
205
208
205
205
205
205
204
204
204
207
205
205
205
205
206
205
207
205
213
205
217
205
205
207
213
206
204
205
206
205
205
206
205
524
205
205
208
207
206
205
205
205
205
254
205
205
778
204
205
214
205
205
205
205
205
205
205
205
205
205
205
205
206
205
204
211
206
205
204
207
204
204
205
205
205
205
205
205
205
205
205
205
208
204
205
205
205
205
210
333
204
204
205
223
205
463
205
205
205
206
205
205
205
205
301
205
205
204
205
205
205
208
205
211
205
206
209
207
205
205
205
207
*
205
207
205
207
209
205
205
205
*
205
214
205
205
205
204
205
205
204
208
205
215
205
204
204
205
205
208
205
205
210
205
214
205
205
205
205
205
205
205
205
205
205
205
209
206
205
205
205
204
204
205
205
211
205
363
205
205
205
205
206
205
210
205
205
205
205
205
205
206
205
205
204
204
205
204
207
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
208
212
206
205
214
205
204
263
205
205
205
206
347
205
208
205
209
205
205
206
205
207
205
209
204
204
204
205
204
205
204
205
205
205
205
209
205
206
208
347
222
206
205
205
205
205
206
205
205
204
210
419
204
204
205
205
205
205
205
205
205
206
204
205
205
205
*
205
*
205
205
208
205
205
207
206
205
206
205
205
204
204
205
205
214
205
205
205
205
217
205
205
205
207
212
205
205
205
205
204
660
204
205
214
205
205
205
205
205
205
205
206
205
205
205
205
205
205
204
205
205
206
205
205
274
205
204
204
205
205
205
205
206
205
205
207
205
205
208
205
209
205
208
205
205
209
205
205
214
204
205
208
205
205
640
205
205
204
205
205
208
205
205
205
205
205
205
204
205
205
205
211
205
205
206
205
260
204
205
206
205
206
206
205
205
205
204
205
206
206
205
205
205
206
205
205
204
204
208
205
206
205
210
556
208
*
205
204
211
205
206
205
205
217
205
205
205
206
205
205
204
284
205
209
205
215
205
208
204
204
204
205
205
206
205
205
209
205
206
205
206
205
207
205
205
211
205
220
205
206
205
205
205
205
205
205
204
205
205
204
343
205
205
205
*
205
205
212
208
205
230
205
206
205
205
442
205
204
204
204
209
205
207
205
205
300
205
206
398
206
208
234
205
205
207
208
205
205
204
206
205
205
205
205
205
453
205
205
205
208
212
212
205
205
221
208
205
205
205
205
205
205
205
212
207
205
214
209
204
204
204
205
205
207
206
205
205
205
205
205
427
205
205
205
214
205
205
205
217
205
209
205
206
205
1126
205
206
205
206
205
205
208
209
205
205
210
205
206
205
205
210
205
205
*
205
204
205
209
206
205
316
204
204
205
205
205
205
205
206
205
205
214
209
204
206
209
205
205
206
204
215
204
204
206
205
205
204
205
205
205
205
205
214
211
214
205
205
206
210
205
205
206
205
205
205
207
209
205
353
205
205
205
205
208
205
205
206
205
205
205
211
205
205
205
205
205
207
204
209
204
205
205
205
205
205
205
205
205
205
206
210
205
207
208
205
206
205
205
205
322
207
204
210
205
206
220
208
205
205
206
205
205
205
206
244
205
210
205
204
337
205
205
205
205
205
206
205
205
205
205
205
207
205
208
205
205
208
205
205
205
205
205
205
207
204
205
205
207
204
205
204
205
205
205
205
207
204
205
211
205
205
206
205
205
205
205
205
209
204
205
208
204
205
211
206
205
205
205
209
205
205
205
205
205
205
205
205
205
207
210
205
205
204
204
205
207
205
211
205
205
205
205
206
205
205
205
206
205
1364
209
205
205
206
205
206
206
205
204
205
210
210
205
662
205
204
204
204
205
204
205
205
205
204
*
212
205
205
205
205
205
205
205
208
204
206
205
216
205
204
205
205
207
205
204
205
205
209
205
214
207
205
206
205
209
205
205
205
205
205
204
207
205
205
205
205
205
205
205
205
205
205
449
205
205
205
205
204
206
205
204
204
210
205
276
204
278
205
205
205
206
205
205
205
207
206
321
204
205
206
207
205
205
207
205
205
205
205
205
205
205
206
206
205
205
205
205
211
205
205
205
205
204
207
205
205
205
205
205
204
204
205
205
205
205
205
205
209
207
205
205
205
205
208
213
204
205
204
207
205
211
205
211
217
205
207
205
205
205
205
205
204
1134
205
205
210
205
205
205
205
205
207
205
205
205
205
204
205
205
212
205
205
205
205
205
207
205
205
232
207
205
205
204
205
211
209
205
205
205
205
211
205
210
503
205
205
205
205
216
205
205
205
205
205
207
205
205
205
215
204
205
206
205
204
205
205
206
288
205
205
205
205
205
208
213
205
205
205
205
205
204
205
360
205
205
589
205
205
209
205
205
207
205
205
205
204
213
205
205
205
206
205
205
205
205
205
205
206
205
204
208
204
204
204
205
205
205
205
205
210
208
206
208
204
205
205
205
211
205
204
204
205
244
211
205
206
205
204
205
206
205
204
209
205
205
205
205
204
206
214
205
1255
206
207
206
206
205
207
211
204
205
204
211
208
207
205
205
207
205
205
205
205
206
204
205
205
205
212
205
211
205
205
207
208
205
205
206
206
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
207
205
208
204
204
208
210
205
214
207
205
205
206
208
206
205
205
205
255
205
205
231
204
205
205
205
205
205
205
204
207
205
208
208
207
207
206
205
206
205
205
205
205
208
205
208
205
205
577
205
205
205
205
205
205
210
205
205
205
209
204
207
205
204
204
205
205
216
205
205
205
206
205
205
205
205
205
208
327
204
205
205
205
205
204
205
207
205
205
205
206
205
313
206
209
204
205
205
205
207
205
205
206
208
205
210
205
205
205
204
205
311
211
208
365
205
213
205
205
205
205
205
205
205
204
205
378
205
207
226
205
205
205
205
208
205
205
212
205
205
204
204
204
205
207
208
205
205
205
205
205
205
206
205
205
208
205
205
211
205
205
205
205
205
205
205
205
205
212
205
205
205
205
208
206
208
209
205
205
206
205
206
207
205
501
313
212
205
205
204
205
205
205
205
209
205
207
205
205
205
252
204
215
204
205
204
205
205
205
392
205
211
205
206
207
205
205
205
205
205
204
205
205
205
205
205
205
205
204
208
207
205
204
205
204
205
207
205
205
215
205
205
205
204
206
210
205
206
205
205
205
207
205
260
205
206
204
375
206
208
205
205
205
206
205
205
205
207
205
205
207
205
213
208
205
*
205
204
205
208
204
205
207
205
207
205
207
205
362
214
205
206
204
205
205
205
205
205
205
205
205
205
205
205
204
204
205
207
205
205
206
209
205
207
205
205
204
205
206
205
205
205
205
205
205
206
209
206
205
205
205
205
205
205
496
205
205
205
207
207
205
205
215
205
205
208
205
205
275
205
205
209
205
204
205
205
209
205
207
205
205
205
206
205
206
205
205
205
205
205
205
205
207
206
205
205
205
205
205
428
205
205
205
205
205
205
205
204
205
204
205
205
204
205
205
204
205
205
206
205
204
204
205
205
205
205
205
211
205
205
206
210
206
205
205
205
209
206
205
205
205
206
206
204
205
205
205
205
205
205
205
205
205
205
205
205
205
207
206
*
206
205
208
205
207
205
205
204
204
213
206
205
205
205
210
205
207
205
205
205
206
205
205
205
205
206
205
205
205
207
205
205
205
204
209
205
205
205
205
208
205
205
207
205
205
205
205
205
205
207
205
205
206
206
205
207
208
208
210
210
209
206
206
205
209
212
211
299
205
210
205
214
205
214
208
210
210
205
212
215
204
204
312
205
213
216
210
212
226
206
212
206
217
212
210
221
213
210
211
209
211
204
205
205
210
215
213
208
210
209
207
206
212
211
213
208
208
210
206
210
213
208
215
207
211
210
215
210
214
214
205
210
213
212
206
205
207
206
205
205
205
205
205
205
205
207
205
205
205
205
205
215
207
208
205
204
213
207
205
205
205
205
205
847
207
205
209
204
205
205
205
217
213
205
205
205
205
207
205
207
209
206
205
210
210
206
207
209
210
205
205
207
204
204
205
205
205
208
205
207
205
207
205
205
204
205
207
207
208
209
207
209
205
204
209
205
210
205
207
205
205
207
205
211
205
205
205
205
204
204
205
282
205
207
204
205
205
205
209
208
205
211
207
209
205
207
208
207
221
208
209
207
204
207
208
206
205
205
211
205
205
205
207
207
208
208
205
211
205
205
208
205
210
205
210
211
207
216
207
209
207
205
208
205
205
205
205
209
205
205
210
207
208
205
210
213
207
205
207
207
206
205
207
206
205
204
208
207
206
208
206
205
710
207
206
212
208
212
204
206
205
207
206
207
206
210
207
205
205
208
205
208
206
219
205
205
205
205
206
205
205
205
208
205
207
205
205
205
205
205
205
205
231
205
205
207
216
205
207
206
206
208
214
216
207
212
205
205
205
206
209
205
205
209
205
207
206
206
212
205
207
206
205
206
208
208
207
205
208
246
205
205
205
205
206
225
205
207
218
1659
205
206
206
213
207
209
205
205
207
207
208
207
205
207
205
207
205
206
205
207
206
207
207
208
205
218
206
205
213
212
205
205
206
206
207
206
206
205
209
206
206
206
208
207
208
207
205
207
209
205
207
205
205
205
205
205
217
207
205
205
205
205
205
204
205
205
209
206
205
205
208
205
207
207
207
209
205
205
205
205
205
207
205
214
205
206
205
205
205
207
204
333
205
205
208
205
206
205
209
205
206
207
207
205
207
208
205
205
207
205
207
226
205
205
206
206
206
206
205
214
206
212
206
207
205
207
208
205
206
205
219
207
205
208
205
205
205
207
206
205
207
205
206
207
246
205
206
205
208
208
207
206
206
207
206
205
205
204
205
205
205
210
205
207
205
210
205
208
205
205
205
205
206
207
205
222
209
205
205
205
206
208
206
211
205
205
208
205
205
205
204
207
205
207
209
209
211
205
205
204
207
205
205
205
206
208
205
205
209
205
204
206
219
206
207
206
206
208
205
205
212
205
205
205
206
205
205
211
213
206
208
208
205
205
204
205
207
205
208
205
207
206
206
206
205
205
205
209
206
205
207
209
206
205
205
205
205
205
207
205
207
205
205
207
207
206
206
205
205
207
206
205
206
206
206
205
205
204
205
207
205
521
205
207
205
206
206
205
210
209
207
206
205
205
208
208
436
207
205
205
207
207
205
206
208
206
205
205
209
209
206
205
205
207
206
210
205
206
208
204
205
206
206
209
208
207
209
205
205
206
204
211
206
206
206
205
207
207
207
207
213
205
205
206
208
207
206
205
212
205
205
207
207
206
204
205
212
206
208
205
205
206
206
205
286
209
205
209
205
206
205
206
205
205
205
207
208
204
208
208
205
205
205
205
205
213
205
207
205
204
207
207
205
205
211
205
207
206
207
207
204
205
206
207
205
206
205
206
205
205
205
207
207
218
206
205
205
205
206
204
206
205
206
205
204
204
205
205
206
205
206
207
205
205
205
206
206
206
207
207
206
209
206
208
206
821
205
205
205
209
204
209
206
208
213
205
211
210
207
205
205
210
205
205
205
206
210
205
206
206
207
209
206
208
207
206
206
212
*
205
205
209
208
208
205
209
207
205
205
205
207
204
211
209
208
207
206
204
206
205
205
205
205
219
208
205
205
206
205
208
206
205
205
331
208
205
206
207
205
208
209
208
208
205
207
206
205
206
312
215
209
206
206
204
205
207
206
205
205
205
205
205
206
207
216
206
215
209
205
205
207
206
206
207
204
207
207
206
207
207
206
209
215
208
205
211
207
206
207
206
206
204
205
205
205
206
205
207
206
206
207
217
207
207
207
207
207
210
206
209
207
205
214
205
1044
215
205
212
205
206
204
207
205
205
206
205
205
208
209
205
205
207
211
205
209
207
206
207
205
208
205
207
207
206
207
205
206
208
206
209
205
207
204
204
207
205
205
205
205
207
206
206
208
205
209
205
205
205
206
205
205
211
210
205
211
205
207
207
208
205
204
205
205
205
205
205
205
207
205
205
212
205
205
205
209
205
206
211
205
205
208
210
205
206
205
205
208
206
205
205
205
205
206
205
207
205
205
208
205
205
205
206
205
205
207
209
206
205
205
205
207
205
205
205
205
210
206
206
204
205
213
205
205
205
209
205
205
208
209
211
205
207
205
206
208
207
208
208
205
205
204
206
205
205
204
205
207
204
204
205
207
206
206
215
214
208
205
206
355
205
207
206
210
205
206
208
205
208
214
206
205
207
207
205
206
205
207
208
207
205
205
206
205
208
205
206
206
205
206
209
205
205
206
206
206
216
222
219
206
205
206
206
205
206
206
205
205
207
207
205
204
250
205
205
206
207
205
205
205
206
205
206
204
205
207
207
205
233
208
214
205
206
204
205
209
205
205
206
207
210
206
206
205
205
205
209
205
206
205
206
213
211
205
206
205
205
207
206
205
205
206
206
205
205
206
205
221
206
205
208
207
212
206
205
205
205
207
205
212
205
206
205
205
208
215
205
207
206
206
205
205
211
205
207
205
211
213
205
206
206
205
206
207
205
207
206
207
205
206
209
205
206
205
205
211
205
205
205
210
206
215
210
208
207
205
205
205
209
205
205
205
205
209
206
205
211
205
205
205
207
205
205
206
206
206
219
207
205
215
208
206
206
212
209
206
206
205
205
209
210
211
207
206
205
209
207
206
211
207
207
207
208
205
205
206
204
208
204
210
205
205
205
206
205
205
207
206
205
204
205
205
211
206
205
210
209
205
207
208
207
206
207
206
205
205
206
205
206
205
206
205
773
206
205
205
206
207
205
208
207
205
205
206
210
207
205
207
205
205
206
206
206
209
206
211
208
206
208
207
205
211
205
207
206
208
207
205
206
205
205
206
207
205
205
206
206
205
206
205
205
205
208
205
205
206
205
205
205
208
205
206
205
208
208
206
207
205
204
204
205
205
205
206
213
205
205
206
210
213
205
206
701
206
207
205
207
206
207
205
206
206
208
206
207
205
205
206
211
205
204
209
206
205
207
211
206
208
209
207
205
207
204
207
208
205
218
205
205
211
205
206
208
206
205
205
206
205
206
205
207
207
205
206
206
206
296
207
205
205
207
205
206
207
208
204
206
205
206
204
207
205
206
208
205
206
211
214
209
207
207
206
205
207
205
205
207
206
207
205
206
206
206
205
206
207
205
204
205
206
207
205
205
205
207
207
206
208
207
205
206
205
204
215
210
206
206
204
207
205
205
205
208
313
205
206
205
205
205
205
206
206
205
206
206
205
205
207
205
204
205
206
205
205
206
207
205
205
207
214
205
211
205
205
205
204
211
206
206
206
206
205
205
205
207
205
205
205
206
206
205
206
205
206
208
205
207
207
204
207
207
209
217
207
205
207
205
205
210
206
205
205
205
205
206
205
207
207
205
206
212
204
205
205
207
205
205
205
205
205
207
206
205
204
205
206
207
205
208
205
205
210
205
206
207
212
204
205
205
207
206
205
206
276
205
205
207
206
207
207
207
209
206
260
206
205
207
205
205
206
207
205
207
205
205
206
205
208
207
204
206
212
208
205
207
205
205
207
207
205
206
205
206
208
205
208
205
206
205
206
205
209
205
211
211
209
205
208
205
205
206
205
214
210
206
205
205
217
206
207
209
204
206
205
207
208
205
207
206
1054
206
207
206
205
206
205
207
205
210
205
206
206
205
206
206
205
206
209
206
208
210
205
207
205
223
205
205
205
205
207
215
205
205
206
207
210
205
206
205
206
206
207
205
205
205
205
205
205
206
206
207
210
215
206
207
205
205
501
208
207
209
205
205
205
205
207
212
292
206
205
204
206
207
207
206
213
206
205
204
207
209
205
205
207
207
209
206
205
205
205
205
205
205
206
205
208
205
206
205
205
207
208
205
205
205
206
208
205
206
206
207
209
206
205
205
205
205
208
206
205
207
208
206
207
205
204
205
205
207
206
206
205
205
205
206
205
207
209
208
211
206
204
205
204
208
206
206
205
528
207
205
207
216
205
208
207
215
204
206
206
208
211
205
209
205
206
210
206
205
205
206
208
204
209
206
205
205
206
207
205
207
206
206
205
206
204
205
205
207
206
207
206
205
214
205
209
209
210
207
206
205
207
204
205
206
206
474
205
205
205
205
205
205
205
204
208
265
206
205
212
205
205
206
205
205
205
205
214
205
205
208
379
205
204
206
205
209
205
205
208
217
207
205
205
208
209
205
205
204
207
207
205
209
214
220
205
206
207
205
206
205
206
206
209
205
215
205
205
207
205
205
205
207
208
205
205
206
207
206
205
208
206
208
205
206
425
208
205
206
209
205
206
206
205
205
205
208
212
210
205
206
207
217
207
213
206
205
205
205
207
205
208
205
213
205
206
204
207
206
205
204
205
206
204
205
207
206
211
206
206
205
207
205
205
207
206
205
205
211
205
206
205
208
205
205
205
205
206
205
211
205
205
204
205
207
207
208
206
205
205
205
206
205
213
206
205
205
208
204
208
208
205
205
205
205
207
207
207
206
205
208
207
204
211
206
216
210
206
206
208
206
205
205
205
207
205
205
207
208
205
207
205
204
206
206
206
205
205
205
207
207
204
206
205
206
208
205
205
205
205
205
205
216
205
206
207
205
206
205
206
214
206
207
205
205
205
209
211
216
205
206
205
268
206
212
206
205
207
206
206
205
205
204
207
207
204
205
205
207
206
205
207
217
207
218
205
206
214
206
207
205
205
205
205
205
205
*
205
206
205
205
206
205
205
205
209
204
208
205
204
212
213
209
212
208
205
205
206
206
205
206
208
209
205
205
209
206
207
205
205
213
205
207
205
205
212
222
205
208
206
206
206
207
205
208
206
205
205
206
205
207
206
207
207
205
205
207
206
211
208
206
205
205
213
207
205
206
207
205
210
205
205
206
205
209
215
206
207
205
206
205
205
206
207
206
210
212
209
205
205
207
206
205
205
204
205
206
205
206
205
206
205
205
213
206
206
206
231
209
209
205
207
214
205
206
207
206
207
205
206
207
205
208
205
205
205
208
207
205
204
206
208
210
205
206
206
209
205
206
205
209
205
220
205
205
644
215
207
205
206
206
205
205
205
205
207
205
207
204
209
205
207
206
207
205
205
208
206
205
205
207
206
205
205
206
207
207
207
206
207
211
207
206
206
209
205
206
208
205
210
213
205
205
205
205
206
206
205
246
206
205
208
206
206
205
206
205
205
207
207
205
206
205
207
205
206
206
206
206
216
205
206
206
205
205
206
205
206
205
217
205
205
208
209
206
206
205
205
206
207
205
207
205
206
206
204
207
205
205
208
205
204
206
205
206
205
205
216
208
207
207
207
207
205
206
208
205
210
207
204
205
209
206
206
223
206
206
208
205
207
206
206
205
205
205
205
205
206
205
206
205
215
205
213
206
205
206
207
205
205
208
205
206
212
207
208
207
205
210
206
205
206
204
207
206
205
205
206
204
213
205
207
205
206
212
205
205
205
209
207
208
205
211
207
212
206
205
205
211
205
207
205
205
212
205
206
209
205
208
206
208
206
205
204
208
214
205
205
205
205
209
205
205
207
205
205
206
205
207
207
205
205
219
205
204
206
205
205
206
207
207
205
205
205
210
205
206
208
205
207
205
206
208
207
205
206
207
389
206
205
207
206
205
205
204
205
206
204
205
210
214
205
206
205
205
205
207
206
206
205
208
207
214
205
204
205
207
205
206
205
206
208
205
205
205
211
209
206
207
207
206
206
206
205
206
206
205
207
208
206
208
206
206
209
209
205
211
207
205
207
206
209
205
206
206
208
205
205
206
207
207
205
205
222
209
205
208
208
211
206
205
205
207
207
206
206
207
205
206
205
205
206
204
208
206
205
205
213
205
206
207
205
206
204
211
205
207
205
205
207
208
205
206
210
208
204
205
206
205
205
209
206
206
205
206
205
216
206
210
208
205
206
208
209
206
209
205
205
209
208
207
206
206
207
205
207
205
207
216
206
205
204
208
207
206
206
209
208
205
207
205
440
206
207
207
205
207
206
207
210
206
205
208
205
205
207
211
206
207
208
206
207
205
207
212
205
209
208
205
207
206
206
205
205
206
206
225
207
205
205
206
205
205
205
205
212
207
209
206
205
209
206
206
215
205
205
206
208
205
207
205
207
276
205
210
207
206
210
205
204
207
206
212
207
205
207
208
205
206
206
205
205
206
210
205
207
207
208
206
207
214
205
205
209
206
205
205
205
211
213
208
219
211
205
207
205
205
206
205
205
205
205
205
207
205
204
206
208
212
205
205
205
210
205
205
207
206
206
205
205
205
205
207
205
205
206
205
205
205
206
208
205
205
206
205
211
214
205
205
205
1048
205
208
205
215
205
205
205
205
210
205
208
205
205
205
206
206
206
205
207
204
205
205
208
205
205
205
205
205
205
205
205
205
206
213
217
205
205
236
205
206
208
205
208
205
205
205
205
205
205
206
205
206
293
204
207
213
206
205
210
205
207
211
210
205
205
205
205
205
205
205
205
207
206
207
205
205
205
205
205
206
205
215
205
205
205
207
205
205
205
206
204
205
205
204
205
205
205
205
214
205
209
205
205
205
205
205
205
205
205
206
207
206
205
204
205
205
459
205
205
207
205
205
205
205
205
205
279
205
205
207
205
204
205
205
204
205
206
206
205
205
206
407
205
205
206
205
208
204
205
205
205
205
205
205
205
206
205
205
205
208
205
205
205
205
205
207
207
205
205
204
205
212
205
205
209
205
205
205
205
204
205
205
205
205
204
209
204
205
205
207
205
205
206
208
205
205
205
205
205
212
205
205
205
206
213
205
205
765
205
212
205
204
205
205
205
204
205
205
207
205
207
205
225
206
206
205
204
205
204
205
205
205
205
205
205
205
206
205
204
205
205
205
204
205
205
204
204
208
205
205
205
205
205
209
205
205
205
205
205
206
205
205
205
205
205
204
205
205
209
205
205
205
207
205
205
205
205
206
204
205
205
205
205
207
205
205
205
205
205
218
205
205
205
204
204
207
205
205
205
205
206
208
205
205
209
205
205
205
204
205
205
207
205
204
205
205
205
205
226
205
205
215
205
208
219
212
205
204
205
206
205
205
204
205
205
205
208
205
205
206
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
205
206
206
205
210
212
206
205
205
205
205
205
206
205
215
205
205
205
205
205
204
205
204
207
206
205
204
209
205
205
205
206
204
205
205
206
206
205
205
206
205
205
205
205
205
206
211
205
205
205
207
209
207
204
212
207
205
211
206
208
205
205
216
205
205
205
205
205
205
204
204
204
205
205
205
207
208
205
205
205
205
205
205
205
205
207
205
204
204
205
205
205
205
206
218
205
205
206
205
207
205
205
204
258
205
205
205
205
205
212
205
205
205
226
205
209
205
204
205
204
205
205
204
206
205
206
205
207
205
205
205
207
205
209
204
208
205
205
205
204
205
205
205
205
205
210
205
205
204
205
205
205
205
205
205
205
205
206
206
205
205
205
205
206
205
205
208
205
212
205
205
205
205
206
205
206
205
204
205
204
204
205
209
205
205
205
205
205
205
205
205
204
210
207
204
205
205
204
341
205
205
214
205
205
205
205
210
206
205
205
204
205
204
205
205
205
205
204
205
205
205
217
218
205
205
208
205
206
204
204
205
205
205
205
205
210
205
207
205
205
212
205
205
205
207
207
205
206
208
205
205
208
205
208
207
205
204
204
205
205
205
205
205
207
205
205
205
205
205
205
206
205
206
205
206
204
205
205
207
205
205
205
205
205
207
205
205
204
205
208
205
206
214
205
206
204
205
205
207
205
207
207
205
205
205
204
207
204
205
205
208
206
212
208
205
208
207
205
204
205
205
205
209
206
205
205
205
204
208
216
205
205
205
205
205
205
207
206
206
205
207
213
205
205
205
206
205
205
205
204
205
205
205
205
207
205
205
205
206
205
205
205
206
207
206
205
205
205
204
205
205
528
206
205
208
205
205
207
205
204
208
206
205
205
205
205
206
205
205
205
205
206
217
206
205
205
204
205
303
205
207
206
212
205
205
205
206
205
204
204
204
205
205
205
205
205
205
208
205
205
207
205
208
205
206
205
205
206
205
205
205
205
205
208
205
205
205
204
207
205
205
205
205
210
206
207
205
205
205
205
205
205
213
205
205
205
205
205
205
205
205
205
208
215
204
205
205
205
205
205
206
205
205
207
205
205
206
207
205
204
206
205
206
205
205
207
205
205
206
204
215
205
206
204
207
208
205
205
208
205
212
205
205
205
204
205
206
205
206
215
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
207
213
205
205
502
206
205
205
206
205
205
206
206
205
205
205
205
205
204
204
206
205
207
205
207
205
214
210
206
214
213
206
205
205
207
204
205
205
206
205
205
205
205
205
204
205
205
208
206
205
205
205
205
205
205
205
205
211
205
206
212
205
205
207
205
205
205
207
205
206
207
205
441
205
205
204
205
205
205
206
208
206
205
205
205
205
206
205
204
205
204
204
205
205
205
205
205
205
208
205
214
207
205
205
205
205
205
205
208
205
206
205
205
206
206
205
205
205
205
205
205
206
206
205
205
207
205
205
205
205
204
205
206
205
205
205
205
205
208
204
205
205
206
205
205
205
204
205
205
205
205
205
205
205
205
205
207
205
207
208
204
205
205
205
2542
205
206
208
205
209
204
205
215
206
204
204
205
205
205
205
205
205
205
209
206
205
207
207
205
205
205
269
205
206
219
204
205
205
205
205
205
205
207
204
209
206
218
205
205
205
205
205
205
207
204
204
216
205
205
205
207
205
205
205
205
205
205
205
204
211
204
204
205
205
205
207
206
205
208
206
207
205
205
204
205
205
205
205
206
205
205
207
205
207
205
204
269
204
204
205
206
205
205
204
205
205
205
205
206
205
205
204
1058
204
205
206
207
205
205
204
205
207
205
205
207
204
206
204
205
204
205
204
205
205
205
211
205
205
205
205
205
205
204
212
205
205
205
205
205
204
205
207
205
204
205
205
205
206
206
205
206
205
205
205
206
205
204
204
205
205
205
205
208
206
205
205
211
205
205
204
204
205
205
205
205
209
205
209
205
205
205
205
205
206
205
205
204
205
205
205
210
204
205
205
205
204
205
207
205
205
206
205
205
205
205
212
205
205
205
205
205
204
212
205
205
204
210
212
205
205
210
205
205
205
205
204
205
218
206
206
207
205
205
205
208
205
204
206
205
206
207
205
205
205
205
205
208
205
205
205
205
1114
205
205
206
204
210
205
205
206
205
209
209
205
208
215
204
208
204
205
207
207
209
205
207
205
205
215
204
204
205
205
209
209
205
205
205
205
205
205
205
207
206
205
207
205
205
206
205
205
205
205
205
205
205
205
205
206
204
205
204
204
208
207
348
205
205
205
205
205
206
205
205
205
205
205
204
205
205
211
205
205
204
209
205
205
206
205
211
205
205
206
205
205
205
205
205
205
205
215
205
205
206
205
211
207
205
207
248
205
205
205
205
207
206
206
205
204
204
204
205
205
205
205
205
205
205
205
205
212
208
204
206
204
206
210
205
207
208
205
205
205
206
217
205
210
219
205
204
204
219
205
205
205
205
205
205
207
209
205
205
209
207
205
206
209
205
207
226
205
207
206
206
204
205
206
214
205
207
205
207
205
205
206
208
208
205
205
207
205
205
205
205
204
214
205
205
205
205
206
205
205
204
205
205
205
205
204
205
205
205
205
205
205
207
210
204
205
205
205
205
208
205
205
205
205
205
205
205
205
204
205
205
205
207
205
205
205
205
208
205
206
204
205
205
205
205
216
205
205
205
205
207
205
205
205
205
204
205
205
205
205
207
209
207
205
205
213
205
205
205
205
204
205
205
205
205
206
205
205
205
206
205
205
205
211
204
205
205
205
205
205
207
205
204
204
205
206
206
671
205
205
209
204
207
207
205
205
206
210
205
205
205
205
205
205
207
205
205
205
205
206
205
205
205
206
207
205
206
205
205
206
206
205
205
207
205
205
205
206
205
207
339
205
204
205
205
205
218
205
207
205
205
205
205
205
204
209
206
209
212
205
210
211
207
205
211
285
208
206
206
204
204
208
205
205
205
205
205
206
206
205
217
210
205
205
206
205
205
205
205
205
205
205
205
206
204
205
209
205
205
204
205
205
204
209
205
205
206
206
205
213
205
207
207
205
208
207
205
205
207
205
206
205
206
205
205
208
207
205
207
207
205
205
206
208
209
205
206
205
205
204
208
204
205
209
205
205
784
205
206
205
205
206
208
205
205
206
205
205
205
210
205
205
205
205
208
206
205
207
204
205
205
205
205
205
205
205
207
205
208
205
205
205
205
205
205
205
205
205
208
205
206
205
205
205
205
204
207
205
205
205
205
205
211
212
205
205
204
205
206
207
206
205
205
206
205
205
205
205
205
205
205
207
205
205
209
213
214
205
205
205
205
205
205
205
205
205
208
205
205
204
212
205
205
205
207
205
205
204
205
209
205
204
205
204
213
205
205
209
206
205
205
205
205
205
205
205
204
205
205
205
205
205
205
213
205
205
205
205
205
204
214
205
205
205
205
205
205
205
205
205
205
205
205
206
204
205
205
205
205
206
205
206
205
208
205
205
205
205
214
205
226
206
209
205
205
205
205
205
205
205
205
205
205
206
206
205
210
207
205
205
205
205
206
206
211
207
204
205
205
205
206
206
205
211
208
204
207
206
205
206
205
205
205
205
205
205
205
211
205
205
210
205
206
204
206
205
211
205
205
205
205
204
205
205
205
205
205
205
206
204
204
205
205
205
206
204
208
205
207
212
205
204
205
205
204
204
205
206
208
205
204
205
205
204
205
205
205
205
204
205
205
205
205
205
205
207
205
205
205
204
207
204
204
205
209
207
205
206
205
207
210
204
205
204
209
205
205
205
447
205
205
206
205
204
207
205
205
205
205
205
207
207
205
205
205
208
205
208
205
207
212
205
205
205
205
205
205
204
205
205
205
204
205
544
205
204
205
204
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
207
205
205
221
362
205
205
205
205
205
205
205
205
205
205
208
205
205
305
205
205
205
205
205
205
205
205
673
205
204
208
204
205
205
205
207
211
205
205
205
205
205
204
205
206
222
205
206
206
211
205
206
205
205
205
205
205
205
205
205
205
206
204
208
205
209
3066
206
213
612
205
205
206
209
205
205
205
210
205
205
205
205
205
206
205
211
205
217
209
205
205
205
205
213
210
205
205
205
205
205
204
207
210
205
210
205
209
252
205
208
209
205
205
205
206
205
205
205
205
215
204
205
210
207
205
205
205
207
205
208
205
212
207
206
206
208
205
205
214
205
205
210
205
207
205
205
205
207
211
204
205
205
205
206
205
207
204
205
205
204
205
205
205
205
205
205
205
205
206
205
206
205
207
205
205
206
206
205
205
207
204
205
205
205
205
213
205
205
205
206
205
205
205
206
207
206
205
205
205
205
204
205
205
208
205
205
208
209
205
205
208
207
205
205
205
205
206
206
205
205
205
206
204
216
205
205
205
237
211
224
205
205
205
211
205
205
296
197
205
205
205
205
207
204
205
205
204
*
205
205
206
205
205
212
205
206
205
205
205
205
205
205
205
205
205
207
205
207
205
207
214
206
205
209
205
205
289
205
205
205
205
205
207
204
205
204
205
206
205
205
205
205
205
205
205
205
205
205
205
205
248
204
205
205
205
212
207
207
204
204
205
205
216
205
207
205
205
205
205
207
205
208
266
205
204
205
205
204
206
205
208
205
205
205
205
209
207
205
204
205
373
204
205
205
205
211
204
205
206
467
204
204
204
205
205
205
205
205
205
205
206
205
205
208
205
205
209
209
212
206
206
212
213
205
440
205
206
210
205
480
205
204
213
209
205
205
369
205
205
205
205
205
205
207
207
205
205
208
204
205
205
205
208
215
205
205
205
204
210
205
204
205
205
210
205
205
205
205
208
205
206
205
205
207
208
206
222
205
205
205
204
205
207
217
204
216
204
205
204
206
205
205
206
205
205
341
204
208
204
205
206
205
209
205
205
205
204
205
205
204
208
214
205
207
209
205
205
205
206
208
205
205
205
206
204
206
205
206
205
206
205
205
205
204
885
205
205
205
555
206
204
207
205
210
211
207
204
205
205
212
341
205
208
205
205
208
205
205
205
205
206
205
205
205
205
208
205
205
205
205
205
205
205
204
205
205
205
205
210
205
206
205
205
205
209
205
205
205
204
205
204
206
205
205
205
208
205
212
205
210
207
206
449
205
209
209
205
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
207
205
205
205
205
207
206
212
205
206
206
205
204
205
205
204
205
205
205
205
206
212
205
205
205
206
205
205
206
204
205
207
205
205
205
205
207
205
205
205
205
206
206
209
205
204
212
205
205
205
212
205
204
205
210
205
205
205
204
205
204
1324
205
205
205
205
208
243
205
207
205
215
205
241
242
255
230
221
256
220
253
232
241
238
247
211
253
245
242
263
250
260
231
258
256
354
233
256
263
252
221
243
247
223
249
251
235
248
250
220
255
257
233
225
287
234
248
228
242
264
238
254
250
244
229
220
262
258
213
220
250
244
213
254
225
242
225
227
228
233
265
254
225
250
255
223
246
245
259
251
232
241
259
233
261
269
224
237
245
257
257
213
260
242
232
228
215
226
259
246
250
210
241
242
227
229
258
246
231
222
1134
230
232
226
596
257
315
271
236
262
233
214
211
211
213
258
261
243
214
240
215
263
259
266
236
243
220
249
250
266
253
255
256
223
255
212
238
240
236
246
239
250
222
247
259
219
257
252
249
254
239
236
237
248
253
251
236
265
217
226
226
259
232
229
247
225
255
259
261
253
219
252
222
257
500
272
244
226
254
253
206
252
216
260
221
231
234
211
251
212
235
238
228
224
262
269
267
260
244
253
249
265
239
216
218
238
223
256
244
252
267
243
239
237
237
213
268
265
232
975
261
255
220
246
238
218
258
276
216
239
220
255
253
227
257
234
258
261
258
244
208
251
260
213
223
248
250
302
240
254
259
251
258
254
257
226
244
263
217
241
256
215
251
264
241
240
245
242
261
330
245
256
254
255
205
316
248
205
229
251
1053
205
224
228
219
250
231
250
217
238
244
232
267
240
236
264
378
250
221
212
257
251
231
242
252
255
275
236
250
247
233
210
242
242
251
243
219
271
237
260
262
217
230
242
224
220
235
240
250
258
237
240
221
234
246
253
224
239
983
229
264
244
215
215
217
242
261
241
234
237
229
246
261
237
257
230
240
228
255
244
218
226
260
262
244
223
262
237
309
220
250
223
256
248
242
221
686
205
207
205
205
205
206
205
204
204
205
205
341
207
205
205
260
423
207
212
204
206
204
205
213
205
205
260
205
204
205
204
205
206
205
213
205
205
206
214
206
206
205
205
205
209
205
200
204
201
200
201
200
200
200
201
202
200
200
200
204
206
201
200
201
201
201
201
201
201
201
201
201
200
200
200
208
200
200
201
1384
204
205
205
547
205
257
211
205
205
205
205
204
204
205
204
208
207
205
205
205
359
205
206
205
205
205
205
211
205
204
205
205
207
205
207
205
205
205
205
205
207
205
205
205
205
205
208
205
205
205
207
206
206
205
205
205
205
210
205
214
207
205
518
206
301
209
210
210
213
208
216
209
207
209
225
207
211
205
207
274
205
204
205
205
205
205
205
582
207
213
206
210
205
207
205
207
205
205
205
207
206
205
205
204
207
205
205
209
213
*
211
205
205
204
217
204
298
207
205
206
209
205
205
205
208
205
205
208
207
208
205
206
268
205
205
205
205
207
365
207
205
206
211
205
205
207
207
211
205
208
213
208
207
210
207
205
205
205
206
205
205
205
205
205
207
539
205
205
205
205
206
204
205
205
205
205
210
206
205
205
205
204
206
207
208
205
302
205
205
205
207
216
208
205
205
205
255
204
204
205
205
209
205
205
205
207
205
1219
204
205
205
205
205
207
205
205
208
205
207
209
211
482
204
204
207
206
207
205
205
205
205
205
205
207
205
207
205
204
205
205
205
210
205
257
205
205
205
212
204
205
259
205
209
205
205
205
205
209
270
207
891
207
369
204
207
205
206
205
205
205
208
206
205
207
497
205
204
205
205
207
213
208
212
206
207
205
205
728
551
205
208
204
205
205
208
205
209
205
205
205
205
205
205
210
204
208
205
205
204
207
205
206
205
205
205
207
205
207
205
205
205
206
205
205
210
205
205
205
205
209
205
208
205
623
205
206
205
206
205
208
214
205
205
205
205
205
208
210
205
211
205
208
210
216
210
323
205
205
205
210
206
205
205
205
207
205
204
207
206
487
204
208
207
205
259
378
205
206
205
660
205
205
205
205
910
380
205
204
209
204
205
208
228
205
208
206
205
206
205
281
204
205
206
204
205
482
204
571
205
205
208
205
206
210
206
205
206
206
205
204
205
209
206
205
205
205
207
205
205
255
205
206
207
204
206
204
205
208
208
207
205
205
205
205
204
205
205
207
205
422
207
204
205
204
232
205
205
207
205
205
443
204
205
204
204
206
258
205
205
205
205
205
205
206
205
443
205
208
205
205
205
204
209
205
205
205
205
205
212
205
205
205
205
205
205
204
204
204
204
205
207
205
207
208
204
207
209
207
208
215
205
205
205
205
205
205
211
205
205
204
209
208
205
206
373
205
205
204
371
205
205
205
205
205
205
205
205
213
206
216
205
205
205
213
209
206
204
212
209
210
224
210
430
206
205
207
485
204
204
205
205
205
206
205
205
205
205
205
208
213
210
205
204
205
204
205
205
205
205
205
205
208
206
205
205
244
680
205
206
205
205
204
204
204
205
205
210
205
208
205
205
211
205
204
205
206
205
206
207
208
204
206
205
210
204
205
288
207
205
205
213
207
205
445
207
204
207
205
204
205
205
205
207
205
205
208
205
205
207
209
205
205
209
205
205
205
204
218
204
206
209
206
205
205
205
205
205
205
205
205
205
205
266
204
205
204
205
204
205
208
208
205
205
205
205
205
216
208
210
205
205
212
286
205
208
206
205
205
205
205
205
205
205
204
205
205
205
205
205
204
205
205
207
205
206
205
205
205
205
204
206
205
208
205
205
211
205
645
207
208
204
205
204
205
208
205
205
205
205
205
205
205
206
205
433
218
207
205
205
206
205
205
205
*
205
205
205
205
209
205
205
205
205
205
209
205
207
205
204
205
205
204
205
205
205
302
205
206
205
206
205
205
205
205
205
206
205
205
205
208
211
216
209
205
205
205
411
206
205
206
205
205
217
206
205
213
487
208
205
207
205
219
205
205
205
205
205
207
212
207
205
205
206
205
211
207
316
204
205
207
205
205
205
204
304
204
204
207
205
209
205
207
207
206
205
207
205
205
205
205
209
205
205
204
320
205
209
205
205
205
205
205
207
206
205
205
205
217
209
205
205
205
214
204
205
205
205
206
205
212
206
205
207
205
209
209
204
206
206
205
205
204
205
205
205
205
205
207
209
205
207
206
205
205
205
208
213
206
207
207
205
205
205
205
205
674
211
205
205
205
205
205
206
205
212
204
204
204
205
205
205
207
205
206
205
205
205
206
213
205
205
207
205
207
206
205
207
206
211
205
205
207
500
206
205
204
205
206
215
206
201
205
205
204
205
204
206
205
205
205
206
207
205
205
206
205
205
204
204
205
205
210
208
204
209
205
204
205
205
205
205
205
205
205
205
205
204
205
205
204
204
204
205
204
204
205
207
205
205
205
205
207
205
207
214
204
204
*
205
204
205
213
205
205
205
205
207
209
205
210
205
208
206
205
205
205
205
207
205
205
205
204
204
205
205
204
205
205
504
205
205
205
211
204
208
211
205
205
205
205
205
205
207
205
211
206
205
205
205
208
204
205
207
205
205
209
205
206
205
205
205
205
205
204
204
205
204
292
204
205
208
205
205
588
205
270
205
209
205
207
205
354
206
205
208
205
204
342
205
205
205
206
215
205
207
207
205
205
205
205
208
205
205
205
205
205
378
205
205
205
210
205
205
205
205
205
207
206
205
205
205
205
387
211
205
205
206
205
204
205
206
206
205
209
205
205
205
205
206
205
207
204
205
205
205
206
206
206
709
205
205
205
204
205
205
208
204
207
205
205
205
205
488
221
205
205
207
205
204
206
205
205
204
204
207
205
205
205
205
212
205
207
205
211
205
205
204
205
205
205
207
411
204
204
210
205
205
273
207
205
205
564
205
205
204
205
205
208
205
204
204
209
205
205
205
205
205
205
205
205
217
370
205
205
209
205
205
204
217
205
205
204
206
205
205
205
205
204
205
205
227
205
205
205
206
221
204
204
205
902
205
205
206
205
205
204
206
208
207
410
205
205
205
207
498
205
1443
205
204
205
210
208
205
208
205
206
208
209
210
205
422
214
205
205
205
205
205
205
206
205
204
205
207
208
207
209
205
207
205
212
205
206
205
205
207
207
207
204
205
344
209
205
205
205
205
235
208
205
206
474
207
205
2414
214
205
208
204
228
205
204
220
213
210
205
213
205
208
207
205
205
209
205
208
206
204
205
207
207
205
207
205
205
205
207
208
205
205
205
205
205
2662
205
204
206
205
204
205
212
204
205
205
205
205
205
205
207
205
205
207
205
205
205
208
204
207
205
205
206
205
205
205
204
205
205
204
204
205
205
205
205
268
205
205
205
205
205
204
206
320
205
205
204
205
215
213
457
205
205
204
205
204
204
205
204
212
207
205
206
205
305
205
205
208
205
205
206
205
206
*
204
205
204
204
204
205
205
205
205
213
205
205
205
206
205
204
205
205
205
205
205
211
209
206
205
205
205
205
205
370
205
205
205
205
205
205
205
204
205
207
204
211
204
204
205
214
207
205
205
205
205
205
205
205
205
205
204
204
647
205
214
211
208
205
205
205
214
205
205
205
205
205
205
205
204
204
205
204
208
205
205
207
205
205
205
205
205
205
205
204
205
207
209
206
205
205
210
205
205
205
205
205
205
205
205
205
205
204
206
205
287
205
210
206
205
205
206
205
205
205
205
205
205
205
205
367
205
209
205
213
205
205
206
205
205
206
207
206
205
207
214
207
204
206
208
217
207
204
361
207
205
208
206
250
206
206
205
205
205
279
204
205
215
205
207
205
206
207
205
207
208
214
205
205
205
207
205
207
*
205
205
205
205
222
207
213
207
205
205
205
207
209
205
206
204
207
205
207
205
205
206
204
688
205
206
205
207
205
207
206
205
206
210
204
205
205
205
205
*
205
205
208
205
205
205
208
205
207
205
205
205
207
205
205
205
205
205
205
204
212
205
206
210
205
205
204
205
205
214
205
205
205
205
204
205
204
207
209
222
301
204
205
206
205
213
205
205
205
205
205
216
205
205
639
218
204
210
204
204
213
204
206
205
205
205
205
205
205
208
205
207
205
205
206
204
206
205
204
205
324
204
205
205
206
205
204
204
205
279
204
205
210
328
205
205
206
205
209
205
205
205
205
205
210
205
205
205
204
204
204
205
205
300
205
205
211
208
205
205
205
205
206
208
205
205
207
211
205
204
*
213
208
208
214
208
208
205
212
209
210
205
206
206
206
204
208
205
207
213
205
205
205
207
206
216
206
208
212
206
205
207
207
204
206
205
207
262
214
205
210
219
207
204
207
207
206
207
205
209
206
205
205
205
206
205
209
348
205
210
205
206
204
205
210
205
205
205
205
205
215
208
205
205
205
207
205
204
205
205
205
205
205
209
205
208
205
205
204
206
208
204
205
205
205
205
205
205
204
208
205
210
205
204
205
205
205
204
208
206
207
205
205
205
206
215
205
208
207
205
205
205
208
205
205
204
207
204
205
205
207
205
209
205
204
205
205
214
205
212
205
205
204
206
205
205
205
209
215
220
204
205
205
205
208
205
209
204
204
204
205
205
210
205
206
205
471
207
205
205
204
205
204
205
212
205
205
205
205
205
205
205
205
205
205
205
205
213
204
205
208
205
207
206
206
206
205
205
204
205
205
204
214
205
205
205
205
205
205
209
207
215
207
205
205
205
204
207
204
205
205
205
205
208
205
205
205
205
205
209
205
206
204
204
205
205
812
205
205
205
207
204
205
205
205
205
205
208
205
205
205
206
213
205
205
205
205
205
207
205
205
205
205
214
205
206
205
207
205
206
205
205
205
205
205
218
204
209
205
205
303
205
205
205
206
205
206
210
213
205
205
206
205
204
205
209
210
206
206
206
205
205
205
205
217
212
208
210
205
204
205
208
211
210
205
205
212
205
205
205
207
205
205
206
205
205
205
205
211
205
205
205
217
206
205
205
205
205
204
205
207
217
205
208
207
205
205
211
204
207
205
205
205
214
205
1236
2631
205
208
205
205
204
205
212
205
216
205
205
213
205
207
205
204
635
401
205
205
205
205
205
206
205
206
205
205
205
205
209
205
205
205
205
205
205
211
209
205
205
205
205
205
205
205
205
204
204
205
205
204
239
205
211
205
205
205
204
206
205
205
204
208
205
215
205
206
205
205
205
204
205
205
205
204
205
205
205
205
205
205
204
206
204
205
205
887
205
205
204
205
205
205
205
205
205
205
205
209
205
206
204
204
205
205
208
204
205
205
205
307
205
205
209
205
209
204
204
212
205
204
206
205
205
205
212
205
211
205
205
205
206
205
204
206
205
205
206
205
205
205
209
206
205
204
269
205
205
205
209
211
218
205
205
205
206
205
205
207
216
205
204
205
218
2491
355
205
214
223
205
233
207
212
273
205
205
205
205
207
205
205
205
205
206
205
209
205
207
205
209
445
205
205
204
205
205
208
205
209
205
205
205
205
205
207
1044
204
208
208
220
217
214
224
217
207
204
206
210
205
205
205
205
211
205
211
205
205
205
205
351
205
204
204
205
208
204
205
205
205
205
206
205
205
204
340
212
207
205
206
210
205
212
205
205
204
205
205
205
204
205
207
205
205
206
205
205
205
209
205
205
206
205
205
204
205
204
205
205
205
205
205
205
205
205
205
205
205
207
208
207
205
205
205
210
205
205
205
206
205
205
204
205
204
208
208
205
205
205
205
205
205
207
205
204
205
206
206
205
205
205
205
204
205
205
210
205
205
205
204
205
206
205
205
205
205
217
208
205
211
205
205
206
207
229
204
212
205
205
205
205
205
205
205
205
1032
205
204
205
207
205
205
206
206
210
205
205
207
206
206
205
205
204
205
208
205
207
211
206
205
206
205
205
205
212
206
205
205
205
205
205
205
205
205
402
204
205
205
211
208
205
*
205
214
205
205
207
205
206
205
205
206
205
205
205
207
207
205
205
207
205
205
205
205
213
*
205
205
205
206
206
205
205
206
205
205
205
216
205
205
205
205
205
205
205
205
205
205
208
205
205
206
204
205
206
210
205
212
209
207
205
207
205
205
205
205
204
211
212
205
205
205
205
205
209
214
205
212
205
208
207
205
216
205
205
205
209
205
205
215
205
205
205
204
213
205
205
205
205
205
206
206
205
206
270
205
204
213
205
205
204
205
205
312
205
213
205
205
205
206
205
205
204
205
205
205
205
205
209
205
205
207
205
205
205
205
205
208
214
205
205
205
211
205
205
205
205
205
205
205
205
205
216
205
205
205
212
205
207
205
213
204
205
205
205
205
204
205
208
205
205
205
205
205
205
204
228
231
204
204
205
205
207
205
205
205
205
206
205
204
205
209
205
208
204
205
205
204
206
205
205
209
205
205
204
206
205
205
706
209
205
205
205
205
205
205
205
227
205
205
206
205
205
281
206
206
*
209
205
205
205
205
209
206
205
208
208
205
210
211
205
205
205
208
205
205
205
211
205
205
205
204
205
205
208
205
205
205
205
205
205
205
209
204
204
205
208
206
205
207
205
205
205
213
211
206
208
205
205
204
205
204
205
213
205
205
205
206
205
205
204
205
205
205
207
212
206
205
208
205
205
205
207
204
205
205
214
205
205
205
205
205
619
208
205
206
205
2570
205
205
216
210
205
205
205
205
207
206
209
204
206
206
210
205
208
211
205
208
205
205
206
224
205
205
205
205
209
205
207
205
208
206
205
205
205
205
205
215
205
207
208
204
204
205
205
205
208
208
205
206
206
205
213
204
205
395
206
205
205
205
205
205
205
205
205
207
204
207
204
205
207
208
206
205
206
212
205
205
207
205
205
209
205
204
205
205
205
205
205
205
205
205
206
205
214
205
212
204
205
205
208
205
205
205
205
207
205
205
205
211
207
205
205
205
205
205
204
208
205
205
204
206
204
207
205
205
368
205
215
206
205
205
205
205
205
205
205
205
217
205
207
466
205
204
215
209
205
213
205
205
205
207
211
205
205
205
205
206
205
205
204
207
205
205
207
205
208
205
207
205
205
205
204
205
205
206
205
207
205
205
205
205
205
212
205
204
205
205
207
204
207
205
205
205
205
205
207
205
500
205
205
205
206
206
205
213
205
205
205
205
214
205
205
205
211
205
219
208
207
205
208
208
205
206
205
205
205
207
205
208
205
207
207
205
205
205
211
207
205
209
208
205
205
212
209
205
205
207
205
206
205
205
206
207
212
205
207
205
204
205
370
221
209
205
206
207
213
205
206
204
209
208
207
205
205
212
205
205
205
205
205
205
205
205
207
205
212
216
206
205
205
213
205
205
205
205
205
205
207
206
208
205
205
208
208
205
205
208
206
205
211
212
214
212
213
214
211
210
211
217
205
209
213
205
217
212
208
205
213
211
214
214
212
205
213
222
213
215
212
213
216
214
216
212
209
210
215
210
211
215
222
212
216
213
217
215
209
213
214
212
214
209
218
213
213
210
208
215
208
215
207
208
210
207
204
222
205
205
211
209
205
205
212
208
208
204
207
210
207
205
219
205
205
208
206
206
205
205
206
204
208
205
205
205
207
206
207
205
205
212
205
208
205
204
207
204
206
208
223
210
205
208
205
206
205
205
206
210
206
205
205
206
205
211
208
206
205
206
205
205
208
205
206
206
204
214
207
210
205
211
205
205
205
204
205
205
206
205
205
210
209
205
206
210
208
214
212
208
206
205
207
206
206
205
208
212
205
287
205
213
207
211
214
217
205
209
205
206
205
207
205
210
211
209
214
208
210
213
210
213
210
205
219
205
213
209
205
211
208
206
213
206
204
209
206
206
213
208
210
205
205
207
208
205
207
207
205
205
207
205
208
205
205
207
205
205
205
211
205
205
205
205
206
206
205
216
205
217
215
211
205
208
205
205
207
207
208
371
206
206
209
207
205
209
205
205
205
205
206
205
205
212
204
205
202
205
205
205
205
205
205
205
206
205
214
207
205
208
205
206
205
205
205
205
205
205
206
204
206
205
204
204
205
208
207
205
207
207
205
205
206
206
206
208
205
207
205
205
215
205
208
207
212
205
206
210
205
205
206
205
204
205
210
205
205
206
208
204
210
209
205
207
208
211
205
209
206
210
208
207
207
209
215
213
207
204
206
205
206
205
215
206
208
206
215
205
205
210
204
205
204
205
204
208
205
218
205
205
207
206
205
210
205
205
205
209
214
211
204
205
205
400
217
205
205
205
210
210
205
211
214
205
210
207
205
206
205
204
205
206
214
210
205
204
204
205
204
205
206
205
206
205
210
205
206
207
212
221
205
206
389
205
205
205
205
205
205
208
207
206
207
209
212
207
205
205
205
207
205
205
207
205
207
206
204
205
206
208
205
211
208
207
208
206
205
205
207
210
212
205
205
207
209
215
205
205
205
208
205
205
208
207
209
211
205
209
207
207
205
205
205
207
207
208
206
206
204
214
208
215
206
208
214
204
353
205
206
209
206
205
206
205
207
205
208
213
208
206
205
205
214
209
205
205
205
204
210
208
204
213
207
208
213
208
206
208
206
205
211
207
204
205
206
208
207
205
208
210
208
205
205
206
209
207
204
204
207
205
205
205
205
205
208
205
208
207
205
220
208
206
206
209
205
209
207
207
207
205
207
208
215
206
208
207
205
206
204
207
204
205
205
206
209
205
215
214
208
207
206
206
213
206
208
204
204
209
209
218
205
206
209
211
208
205
205
205
212
205
205
206
211
205
206
206
205
205
211
206
205
208
205
204
205
207
205
205
207
205
206
205
216
206
205
205
221
205
204
207
207
206
206
208
209
205
205
206
207
207
205
206
207
205
206
210
211
220
205
205
206
207
212
207
205
205
205
210
209
204
205
205
206
205
206
214
205
210
205
206
216
217
205
206
206
205
206
205
204
206
205
205
212
205
205
205
205
205
205
205
213
206
204
205
206
205
208
207
205
205
448
206
206
205
204
205
207
206
211
210
207
206
205
224
207
205
205
211
210
207
422
205
205
207
231
207
205
206
206
206
206
205
208
207
206
205
207
209
209
206
210
209
208
206
207
207
207
205
207
212
205
207
208
205
206
206
205
204
205
208
208
215
205
207
208
209
207
212
205
205
204
208
206
205
204
205
210
205
206
205
207
204
205
206
205
208
205
205
205
204
207
209
207
206
205
207
207
206
205
206
207
205
205
207
207
205
224
209
205
206
205
206
205
206
205
214
208
209
206
206
209
206
205
205
205
205
205
205
212
207
207
207
205
205
207
205
220
207
206
219
210
205
205
205
207
211
205
205
215
320
205
206
204
204
208
207
211
206
204
206
205
205
207
205
206
205
207
206
205
207
216
206
205
221
205
205
209
207
208
205
207
206
206
205
210
204
207
205
208
207
205
208
207
205
205
205
205
209
215
207
205
205
206
205
206
205
205
205
494
206
206
205
206
205
205
204
207
205
205
204
210
210
208
205
215
210
206
205
206
207
207
205
205
205
205
207
204
205
206
212
205
207
205
207
205
205
207
205
205
205
206
205
204
205
205
205
205
211
205
205
205
207
205
206
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
220
205
205
205
207
207
205
205
206
205
211
205
205
205
205
206
205
206
205
207
205
205
212
205
206
205
215
205
205
205
205
205
210
205
205
205
204
205
210
206
204
205
205
205
205
205
205
205
212
206
205
205
206
204
205
205
205
206
205
204
205
205
205
205
204
205
205
205
205
206
205
206
205
205
204
211
205
205
207
205
205
205
205
205
205
3385
205
205
205
205
205
208
205
206
205
205
204
205
205
205
205
205
207
215
205
205
204
205
207
210
205
209
209
205
205
209
205
210
209
206
205
205
204
205
205
205
205
325
206
206
215
208
204
208
205
206
218
204
205
210
205
205
205
205
214
205
207
208
207
205
207
498
205
205
205
205
208
205
207
205
207
205
204
205
204
209
205
205
205
205
205
504
205
205
206
205
205
204
205
213
205
205
205
206
206
205
206
205
205
205
205
206
205
213
204
204
205
209
205
205
205
205
206
205
205
206
205
205
205
205
209
204
205
205
205
205
205
211
205
207
204
204
210
205
206
212
205
204
205
205
206
205
205
205
205
206
205
205
214
210
206
212
205
204
205
205
205
205
210
205
205
205
205
205
205
211
208
205
205
208
204
204
205
207
205
205
205
205
205
205
207
207
211
206
205
205
205
206
205
205
205
205
205
205
204
212
205
206
205
205
205
209
205
204
205
205
205
206
210
205
205
207
205
205
205
205
213
205
204
205
205
205
205
211
209
205
212
205
206
205
205
205
205
209
205
209
214
205
205
205
205
204
205
205
205
205
216
205
204
205
206
204
205
206
204
206
205
205
205
207
204
205
214
205
204
204
205
205
205
207
204
208
205
206
205
205
205
206
209
205
207
206
204
208
205
206
204
205
207
207
205
205
205
205
205
206
208
204
208
205
204
205
206
205
205
205
205
205
205
206
204
205
207
210
205
205
204
207
239
1096
205
205
205
205
205
205
205
208
208
205
206
206
205
205
205
205
205
205
211
205
204
208
205
208
205
206
205
207
204
205
205
208
208
207
205
207
205
205
360
202
203
200
200
205
210
205
205
205
205
205
205
205
214
205
205
205
205
206
205
205
207
208
225
206
205
204
210
205
205
204
206
204
204
205
205
205
205
205
205
210
204
204
213
207
205
204
205
205
205
205
205
205
205
205
205
205
205
205
208
205
204
208
204
205
205
205
205
205
205
205
204
219
205
206
205
205
205
205
205
205
210
205
205
205
205
208
205
205
205
205
205
205
204
205
213
205
206
208
205
214
206
205
206
205
205
207
217
206
204
207
205
205
205
206
205
205
205
205
205
206
205
206
208
205
205
206
205
205
206
207
217
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
213
205
206
204
205
205
205
206
209
205
205
205
207
206
205
207
208
205
212
205
205
206
208
205
205
205
205
205
205
205
209
205
209
205
205
206
205
205
205
205
204
204
205
205
206
205
206
205
205
206
204
207
213
205
205
205
205
205
205
205
205
205
205
205
205
206
205
205
205
204
204
205
204
205
209
205
205
205
204
205
205
206
205
204
207
207
207
205
205
205
211
210
205
207
205
205
207
210
205
205
322
205
205
205
206
205
205
208
205
211
205
205
205
211
205
206
206
205
205
206
207
205
205
205
205
204
205
207
205
205
206
205
205
205
213
205
205
204
204
215
209
209
205
205
208
205
212
204
270
204
204
204
205
204
205
205
205
208
206
208
209
205
215
205
205
205
211
205
205
205
205
205
210
210
205
205
204
205
206
205
209
204
205
206
211
205
205
205
205
205
205
205
211
208
205
205
205
205
206
206
205
205
205
207
205
205
205
205
209
207
205
214
206
206
205
205
205
205
205
205
205
207
205
205
204
206
205
206
205
206
206
205
204
206
225
205
205
205
205
205
205
206
205
205
205
205
205
205
206
206
205
205
205
205
205
206
207
205
205
204
205
206
205
205
205
205
205
208
206
205
205
204
206
207
205
205
205
205
209
205
205
204
207
206
206
209
205
205
205
207
209
206
205
205
205
205
205
208
210
206
205
205
204
205
205
205
205
205
206
209
205
207
205
205
204
205
204
210
209
205
205
206
209
212
205
205
207
205
208
204
205
204
205
205
205
204
205
205
205
205
207
205
205
205
205
205
205
204
205
207
205
205
205
206
206
205
205
206
214
204
204
205
205
208
205
205
205
205
212
205
214
205
205
205
205
209
205
205
210
213
205
205
205
205
214
205
204
204
205
205
205
206
205
205
212
208
205
205
205
205
211
204
204
204
205
205
207
206
208
205
207
205
207
206
205
213
205
205
205
210
205
205
205
217
205
206
205
217
204
209
207
205
205
205
205
205
205
208
204
206
205
205
205
204
205
216
206
208
208
206
205
206
205
205
205
206
205
207
206
205
205
205
209
260
205
217
211
205
204
206
205
205
205
205
205
205
205
205
209
215
205
205
207
207
215
206
212
204
205
205
205
205
208
205
207
205
205
205
205
206
205
219
205
205
204
204
207
205
205
205
205
205
206
205
208
208
207
207
205
209
213
204
205
205
205
205
208
206
*
205
205
668
204
206
205
208
206
204
205
205
205
205
214
204
210
205
206
205
204
207
204
205
207
206
210
213
205
209
205
205
205
216
209
206
*
205
204
205
204
205
205
205
204
204
205
205
205
205
206
205
205
209
205
205
205
216
205
211
205
205
205
205
205
205
204
205
207
205
207
204
205
206
205
205
206
205
205
205
205
205
206
*
205
205
207
200
202
200
200
200
207
205
209
205
205
205
205
205
205
205
211
213
205
205
429
208
205
205
205
204
209
205
205
214
205
205
210
208
206
205
205
205
205
205
210
205
205
204
205
210
205
206
205
205
205
205
209
211
208
205
205
206
205
207
206
205
204
208
214
205
206
205
205
205
205
206
205
205
205
204
212
206
205
205
205
212
205
205
211
207
206
206
205
206
206
205
205
206
208
205
205
204
206
204
204
205
209
211
208
202
200
200
200
201
201
201
200
211
205
*
206
207
205
205
205
205
205
205
517
205
204
208
204
207
218
205
212
206
206
206
205
204
205
205
204
205
208
209
207
205
206
204
225
205
205
204
205
204
205
214
204
205
205
205
209
205
206
205
216
205
206
205
207
206
205
205
204
210
205
205
205
205
208
205
205
208
208
208
207
205
205
205
205
798
205
207
205
206
205
205
208
205
214
206
207
205
205
205
208
206
205
205
205
205
205
205
205
204
205
204
204
204
205
206
205
206
205
207
205
205
212
206
218
204
204
204
204
205
205
209
205
207
205
212
206
205
205
204
204
206
205
204
207
205
204
208
204
205
211
205
944
205
207
205
205
206
205
205
205
206
214
205
205
205
206
207
205
205
204
205
205
208
205
205
205
209
205
214
205
205
208
205
205
207
205
213
205
204
205
206
205
205
205
205
205
207
206
214
205
205
204
204
205
205
205
208
205
205
205
205
205
211
204
205
204
204
205
205
206
205
205
205
489
206
205
205
205
204
204
205
206
205
205
205
205
205
205
205
205
204
211
268
205
205
208
206
205
205
205
212
205
205
205
205
205
204
205
204
205
205
211
205
212
205
205
205
205
205
207
204
204
206
207
205
205
215
208
205
207
205
205
205
206
204
205
206
205
205
205
205
205
207
210
206
205
205
204
204
204
204
205
205
205
209
214
205
206
208
208
204
205
205
205
205
204
205
208
208
205
206
206
208
205
205
204
205
209
208
205
205
205
207
205
205
206
206
204
204
209
209
205
210
205
205
204
205
205
211
205
205
206
205
204
208
208
205
205
205
205
205
205
205
205
205
205
205
205
206
207
205
208
206
205
205
208
204
206
205
209
205
204
204
207
205
205
205
205
205
205
205
205
208
205
205
207
206
205
205
205
205
206
205
204
205
205
205
205
209
205
204
205
205
205
212
209
205
205
205
205
208
205
205
205
205
205
205
214
205
205
205
205
206
208
206
213
204
205
205
214
205
205
205
205
205
207
205
205
205
205
205
206
204
205
207
205
205
208
205
206
205
205
205
206
205
206
204
205
204
205
205
211
207
204
205
205
209
205
205
206
204
205
205
205
205
205
205
205
205
205
205
204
212
208
204
206
206
206
221
205
205
398
205
211
205
204
205
205
206
205
205
205
205
205
210
205
204
205
206
204
205
205
205
205
207
206
205
205
210
205
206
205
205
212
205
205
205
204
206
205
205
205
206
210
205
205
205
205
206
206
205
204
212
209
209
215
206
205
205
205
207
204
206
210
209
205
211
206
210
219
205
205
207
206
206
209
205
205
214
205
207
207
205
206
207
207
206
205
205
208
205
205
211
204
204
208
208
205
208
208
218
221
208
204
205
205
205
205
207
207
206
205
207
206
206
204
207
205
208
206
207
207
207
207
206
206
208
206
211
206
298
208
206
205
206
207
205
206
205
209
211
204
231
205
207
205
205
205
205
213
205
208
219
205
204
207
206
207
207
205
205
205
207
205
207
205
208
205
211
207
205
206
206
214
207
206
210
205
208
205
208
215
214
209
204
207
206
204
215
207
204
206
208
205
206
205
207
206
206
219
206
207
207
205
205
205
205
208
211
207
206
204
205
204
221
204
205
205
205
207
208
204
211
205
216
205
205
204
208
204
204
205
205
212
206
443
205
205
206
205
205
205
205
205
206
207
204
204
205
205
205
205
205
205
205
205
207
206
208
205
205
212
205
205
205
205
205
206
205
205
205
209
205
204
205
209
205
209
204
205
205
205
206
208
204
209
208
207
206
205
205
204
204
205
205
205
205
205
205
205
207
205
206
205
205
204
205
205
205
204
269
205
205
205
205
206
205
205
211
206
205
206
204
204
206
205
205
206
209
233
205
205
216
206
205
205
206
204
205
205
205
205
207
205
209
205
205
205
208
209
205
205
206
205
205
204
205
208
204
205
211
205
206
205
205
205
206
205
204
204
204
205
205
205
205
205
205
205
205
205
205
208
205
204
204
205
205
205
213
205
205
209
205
205
205
205
205
205
204
204
205
205
205
207
208
205
205
205
214
204
204
205
205
205
205
205
209
205
204
208
205
205
204
205
205
205
209
214
215
204
205
208
204
208
205
204
205
205
205
205
205
207
210
206
205
204
205
205
205
205
205
205
208
205
205
205
205
206
205
205
204
204
204
212
205
206
205
205
205
207
204
205
205
206
204
205
204
205
214
205
209
205
206
205
205
212
205
205
205
205
205
207
205
204
205
205
205
205
205
205
205
205
205
205
207
205
205
204
204
205
205
205
205
206
205
208
205
208
205
208
206
204
205
204
205
205
205
205
207
205
205
205
205
206
205
205
204
209
205
204
204
206
205
206
205
205
205
205
212
205
205
205
205
206
205
210
214
205
205
205
205
205
205
209
205
204
205
550
205
204
205
204
208
205
206
209
208
206
204
204
204
205
204
204
204
205
205
211
266
205
206
205
206
205
205
205
204
204
205
206
205
205
205
483
205
205
205
205
204
205
205
204
204
205
205
204
205
207
206
205
207
206
205
206
205
206
205
243
205
205
205
205
205
205
210
207
205
205
205
267
205
207
205
205
205
204
205
205
205
205
205
205
205
205
209
205
205
205
208
205
205
205
214
205
205
205
205
206
207
205
205
205
209
205
205
204
205
215
205
208
213
205
205
205
205
207
205
205
210
205
205
204
205
204
205
205
205
205
204
205
205
205
205
205
213
205
204
205
209
204
205
205
217
205
205
204
205
205
204
205
207
205
1061
214
207
206
1791
205
204
205
205
344
205
205
205
207
212
*
205
204
205
205
204
207
204
205
204
205
208
205
207
211
207
208
205
208
205
205
205
205
205
204
204
209
323
205
211
209
209
211
205
205
206
205
206
205
204
210
208
205
204
204
204
205
206
209
205
207
206
207
205
206
206
205
205
205
205
205
205
205
205
205
212
205
205
205
206
205
206
205
205
631
204
204
205
229
205
204
225
205
205
209
205
207
206
204
206
205
204
205
205
204
205
205
205
280
205
205
204
205
208
206
205
205
206
211
204
204
204
204
205
205
205
205
206
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
209
205
206
205
207
205
217
204
204
205
205
204
205
205
205
205
206
205
205
209
205
206
205
205
204
205
205
207
205
205
206
205
205
205
207
205
205
204
206
205
205
205
204
207
205
204
205
205
205
210
207
206
205
206
205
205
204
204
205
205
208
206
205
205
205
205
208
206
205
205
205
204
205
205
204
205
204
205
207
205
205
205
205
206
205
205
206
205
915
206
204
205
205
208
208
205
205
205
205
205
205
205
209
205
205
266
210
205
205
205
205
205
213
205
205
206
207
205
206
205
205
211
205
207
205
205
204
205
205
205
205
205
205
205
205
205
205
204
205
205
204
205
214
205
205
205
205
205
205
205
209
206
204
205
205
207
204
204
207
205
205
209
208
205
205
204
205
209
206
204
204
210
204
205
208
204
212
205
205
205
205
206
207
205
205
204
205
204
205
230
204
204
205
204
205
205
205
206
205
217
206
205
205
204
204
205
205
205
204
205
208
206
206
205
205
208
205
205
205
205
204
221
207
204
205
205
207
205
205
207
205
203
207
210
205
205
207
205
205
205
204
205
205
205
204
205
205
206
205
205
205
205
205
205
205
209
215
206
208
205
205
205
205
208
205
205
205
205
205
205
211
205
205
205
205
205
205
205
204
205
204
205
207
213
205
205
205
205
205
205
204
210
204
204
204
204
975
205
208
205
205
205
212
209
206
206
205
206
205
204
206
204
205
204
205
205
205
205
208
205
295
205
209
205
205
205
209
205
204
204
204
204
205
207
205
205
212
205
208
205
205
205
206
205
208
205
206
211
206
213
206
213
205
205
205
205
205
205
207
204
210
208
205
204
205
205
205
205
205
205
205
205
205
205
204
205
205
204
205
205
206
208
209
205
205
205
205
205
205
205
205
207
208
204
205
204
205
204
205
205
205
205
206
208
205
204
205
213
205
204
204
204
205
205
205
205
205
206
205
205
214
205
205
205
206
205
204
206
205
205
208
217
204
205
205
205
205
206
205
207
205
205
204
205
205
252
205
205
208
204
205
207
205
205
205
236
205
211
205
205
205
205
205
205
205
205
206
213
231
227
205
205
205
205
207
205
204
205
205
204
205
210
208
205
415
205
205
205
205
207
205
205
205
205
205
205
209
206
206
206
204
204
204
204
205
206
207
221
204
206
205
205
205
205
207
205
205
211
205
207
205
205
209
205
205
205
205
205
205
206
206
205
207
205
205
205
205
208
205
205
205
205
204
205
205
204
205
205
205
204
209
205
204
204
207
205
204
205
205
204
205
208
205
205
217
205
209
205
205
205
208
207
204
205
205
205
205
206
214
211
209
205
205
204
208
205
205
204
205
206
205
205
210
204
205
205
205
205
205
213
205
205
204
205
212
209
205
205
204
389
205
205
205
205
206
206
205
614
204
205
204
204
206
204
205
205
205
205
206
205
205
210
205
212
205
204
204
204
206
204
205
214
205
204
207
205
208
205
205
205
205
205
205
206
210
204
354
205
205
205
208
205
205
205
208
205
204
205
205
210
204
205
204
205
205
205
205
219
205
205
209
205
206
204
207
205
206
209
278
207
205
204
205
205
205
205
205
205
205
205
212
205
205
206
205
205
205
213
205
205
205
210
205
205
205
206
205
205
205
206
205
206
204
213
206
208
205
206
205
205
205
205
205
205
212
195
204
205
205
204
206
205
205
205
205
205
205
210
206
205
205
207
216
215
212
214
210
216
205
205
206
205
205
207
205
204
207
205
205
205
205
209
211
206
204
256
205
205
205
205
205
205
208
207
596
205
205
211
207
205
209
205
204
207
205
206
251
206
207
661
205
205
204
207
205
206
205
205
206
205
205
205
205
205
205
205
208
207
205
205
208
205
205
204
206
206
205
205
205
205
205
235
205
205
205
211
205
208
205
320
205
205
205
214
208
493
208
205
205
206
205
205
205
217
206
205
205
211
205
205
204
205
204
205
204
205
205
204
208
208
212
205
207
205
211
205
205
206
205
205
208
*
208
209
205
208
205
205
206
205
205
205
205
205
205
205
211
210
215
227
208
205
364
208
205
205
205
209
205
207
206
205
205
206
205
204
205
205
206
204
218
205
205
205
205
208
*
205
205
205
216
211
215
207
205
205
205
205
211
205
205
209
205
205
205
205
205
204
205
480
205
205
205
205
210
205
205
205
205
205
205
212
207
204
205
208
206
205
728
209
207
207
205
222
208
211
208
*
208
207
205
205
206
205
207
205
303
206
206
205
205
205
205
205
205
205
205
204
205
209
206
209
205
204
204
208
205
205
205
206
204
206
206
205
205
205
205
206
204
205
205
205
205
205
210
205
205
205
204
205
229
205
205
210
205
205
205
205
204
206
205
205
205
205
205
377
205
205
387
205
205
205
205
*
206
205
209
205
205
211
208
205
208
205
205
205
*
209
207
207
205
205
216
208
205
205
205
208
205
204
205
205
205
209
209
217
205
205
205
205
205
205
205
205
206
205
205
205
205
204
205
207
205
205
205
205
205
205
205
204
407
205
205
209
205
206
205
205
205
205
205
205
207
205
211
205
205
206
205
206
204
207
205
205
209
205
205
206
205
206
204
205
205
206
205
206
205
551
205
204
205
205
343
214
205
204
205
838
205
205
205
207
205
207
502
209
205
205
205
205
205
205
205
205
205
205
471
205
205
206
216
205
205
207
205
208
205
206
379
205
206
215
205
205
204
205
205
207
205
208
205
205
205
205
207
205
204
261
220
238
238
251
222
223
257
255
256
238
250
245
221
271
670
242
233
263
232
221
255
218
259
214
227
245
225
219
238
230
270
256
228
224
262
248
256
236
260
259
244
231
224
254
238
255
238
239
244
242
245
249
257
238
220
248
242
251
213
258
245
242
245
227
214
226
242
248
220
250
215
244
246
236
215
239
241
258
245
245
245
224
241
259
236
225
234
218
280
234
230
244
224
921
254
235
253
239
*
264
224
263
254
245
225
327
248
256
260
263
255
226
256
*
250
256
253
228
236
259
248
255
255
263
216
268
227
244
249
241
230
222
243
219
236
232
238
235
258
249
245
244
251
265
244
230
256
255
251
245
230
237
234
249
240
250
239
251
227
250
248
258
247
231
261
247
254
233
247
216
259
259
230
244
221
217
224
256
251
255
209
234
232
246
237
236
218
256
238
240
231
247
208
214
220
223
242
262
243
264
225
261
242
228
226
229
258
221
241
218
241
235
*
218
243
221
255
402
234
260
232
220
228
219
245
480
239
269
239
245
817
258
241
219
254
210
238
229
213
222
247
238
221
221
262
210
243
243
207
238
253
238
211
214
208
247
247
217
257
231
227
254
223
231
255
242
221
218
219
218
247
233
259
237
248
215
230
229
249
236
212
257
213
252
471
232
252
242
261
252
243
254
252
242
256
222
242
232
211
261
218
223
235
224
232
248
233
226
218
265
268
243
211
234
246
220
222
225
218
237
245
252
242
218
232
207
*
237
257
263
254
760
209
248
258
259
747
264
222
243
247
256
209
234
215
262
238
258
210
326
225
250
218
227
247
876
214
243
260
273
225
232
219
217
327
231
245
235
238
229
220
225
229
225
233
262
246
212
219
232
239
235
227
231
254
213
205
204
205
315
205
205
205
205
205
205
205
205
205
205
212
205
223
207
205
219
204
205
207
205
205
205
205
206
206
206
205
204
205
205
210
205
205
253
209
205
204
205
205
205
205
205
215
327
205
205
205
204
205
212
206
205
205
205
205
209
207
211
205
205
205
205
205
205
205
205
205
206
204
205
205
205
205
205
205
364
205
207
204
204
442
205
207
209
205
207
205
205
205
205
500
205
209
378
205
213
205
205
204
822
205
205
205
205
205
205
205
213
444
204
204
205
206
205
209
205
209
206
205
209
207
205
204
453
205
207
213
205
208
1788
205
204
206
215
211
218
205
205
205
205
205
205
205
205
205
205
205
208
205
205
205
206
205
204
210
205
206
204
209
205
206
207
214
207
204
205
208
205
205
206
205
205
205
205
205
205
205
207
210
205
205
205
205
205
205
205
205
205
204
204
209
209
271
205
220
207
213
212
205
485
206
207
2655
210
206
207
212
209
205
207
205
209
206
205
204
204
228
205
205
205
1677
223
218
210
211
218
207
208
208
207
205
216
205
211
205
204
205
206
213
211
208
208
209
213
209
208
207
206
206
207
208
205
206
208
205
209
209
207
208
211
205
207
208
208
205
206
205
204
205
205
204
205
205
205
205
205
208
614
205
205
205
208
205
205
205
205
253
207
208
205
211
206
206
205
205
208
205
205
205
205
205
205
205
325
205
205
245
205
205
205
205
205
205
205
205
210
209
211
205
205
205
205
209
205
205
204
209
206
205
215
327
205
205
205
205
205
205
205
205
205
205
210
205
209
205
205
209
205
205
205
206
214
205
206
205
208
205
207
209
204
205
205
206
205
205
205
204
205
821
205
207
205
205
207
205
205
204
205
204
205
204
205
205
272
205
218
205
907
205
207
328
205
205
206
204
204
211
205
207
205
674
220
205
205
211
205
205
207
205
205
207
207
208
205
205
205
209
288
217
205
223
204
205
205
205
205
206
205
205
205
219
205
205
205
204
205
205
205
205
205
205
205
257
206
204
204
213
212
208
204
204
205
205
205
205
205
205
215
209
205
204
204
205
205
205
211
205
205
219
205
205
490
205
204
205
205
708
205
205
205
204
205
205
205
204
268
205
205
217
205
209
214
205
205
540
204
205
204
204
205
311
205
205
205
205
206
205
206
205
*
205
205
215
205
205
205
214
205
205
205
205
206
207
204
205
205
207
205
208
210
205
206
205
205
215
205
208
204
305
204
205
206
205
207
205
205
205
205
212
618
205
205
204
204
204
208
205
205
205
208
205
205
207
209
205
204
208
205
212
205
205
205
205
210
205
205
205
209
205
205
209
205
205
205
209
205
208
210
205
205
205
205
245
205
308
205
205
205
205
205
205
205
287
205
210
205
379
206
204
205
205
205
205
206
205
205
205
204
208
205
204
204
204
204
205
205
209
205
205
205
206
205
336
204
204
204
207
205
204
205
205
209
210
205
205
205
205
205
207
204
205
205
205
215
205
206
205
205
205
218
205
205
212
207
208
214
205
205
204
205
208
205
205
204
205
204
205
206
257
208
206
402
210
206
209
205
207
771
205
204
209
205
205
205
206
205
356
205
205
205
205
206
205
204
205
205
205
208
205
205
208
205
205
205
209
205
206
204
205
205
204
205
208
205
205
205
205
209
204
204
205
207
213
209
205
220
205
205
205
205
205
205
205
205
205
205
204
206
204
204
205
205
205
205
205
629
205
207
205
205
205
205
205
205
205
204
205
217
205
205
206
208
208
209
208
204
205
353
206
205
207
204
206
205
205
210
205
206
205
204
211
204
205
206
205
206
285
206
205
204
205
205
204
205
205
205
208
*
205
205
206
333
*
204
205
207
205
*
205
205
205
205
205
206
205
205
205
*
205
204
434
206
204
206
204
205
*
205
209
206
205
205
206
211
226
206
204
205
205
204
211
205
205
205
205
208
205
205
205
205
205
207
205
205
205
206
205
205
205
205
205
205
209
205
204
209
204
205
205
204
205
204
205
205
205
205
206
205
205
205
207
205
205
214
204
213
204
204
205
207
205
205
205
205
208
205
205
205
207
206
205
212
209
204
207
205
205
205
205
205
205
220
205
205
205
206
204
223
205
209
205
206
205
205
204
206
517
205
205
207
206
205
205
205
216
205
*
208
206
286
207
205
205
205
209
*
205
205
205
205
207
205
205
205
213
205
207
204
204
205
205
205
208
205
205
206
205
205
206
*
205
585
204
205
204
205
205
208
205
208
205
208
205
204
207
217
205
205
206
205
205
205
*
205
668
204
205
208
204
205
205
204
209
214
207
205
205
205
205
205
205
213
205
205
204
211
204
205
205
205
205
208
205
262
205
204
205
205
205
205
204
205
207
205
205
205
205
205
205
219
206
210
205
206
206
215
205
205
205
208
205
207
205
206
204
204
205
205
210
205
207
210
205
205
204
205
205
205
208
205
205
205
205
259
205
205
209
205
592
205
210
204
204
204
207
205
205
238
210
205
205
207
205
204
204
210
205
204
204
204
205
205
207
207
205
205
205
208
204
205
205
207
204
209
298
205
205
205
205
205
206
213
205
287
205
212
205
206
205
205
205
205
206
205
205
205
212
210
205
205
207
206
213
205
204
205
205
205
210
205
205
205
205
205
205
207
205
207
205
205
204
213
210
205
205
205
205
205
205
205
205
206
205
205
205
205
205
205
205
205
205
205
208
205
205
205
205
3119
208
206
206
206
205
204
210
205
695
204
205
206
205
205
208
205
210
205
205
205
205
205
205
205
210
456
204
204
207
205
205
205
209
205
211
205
205
205
205
205
205
205
205
204
205
205
205
205
493
205
205
205
205
206
205
205
205
207
205
205
204
204
204
205
204
205
205
204
205
205
205
205
205
205
205
211
205
206
205
205
206
205
206
205
206
205
205
205
265
205
205
205
206
205
205
*
208
204
205
205
205
205
205
208
212
214
204
205
205
206
204
205
207
205
204
211
210
206
205
204
205
205
205
205
797
205
222
205
205
204
204
205
205
218
205
207
205
205
205
205
206
206
207
205
204
205
205
205
441
205
204
205
206
211
208
205
205
205
205
205
207
205
205
204
204
205
204
204
205
205
205
206
205
207
292
205
205
206
207
205
205
205
205
205
204
205
205
211
205
209
208
205
205
205
205
205
205
204
208
205
206
204
205
212
204
205
205
210
205
205
206
205
205
207
213
205
205
204
205
204
205
205
205
204
205
205
205
205
205
205
205
205
206
205
205
206
214
206
205
204
207
205
205
205
205
208
205
209
205
206
205
207
205
206
204
204
208
205
205
205
205
205
205
207
207
206
205
324
205
205
204
205
213
204
205
205
205
205
205
205
205
204
406
206
205
205
211
212
213
205
213
204
204
205
205
205
205
205
205
205
222
205
205
205
207
205
204
204
208
205
209
205
205
205
205
208
208
205
205
205
212
214
205
205
204
205
207
205
204
204
205
205
205
205
205
205
205
204
205
205
204
204
205
205
205
205
205
205
205
205
205
205
205
205
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
205
205
204
205
204
204
205
205
206
205
206
205
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
431
205
204
205
205
205
212
211
210
204
206
212
204
205
212
204
205
205
205
205
206
205
205
205
205
205
207
205
205
207
204
205
204
205
205
215
205
209
208
206
205
205
205
205
206
206
205
206
205
213
205
208
207
207
204
205
210
206
206
206
205
205
205
206
205
409
208
205
205
208
484
206
205
205
213
210
206
209
212
206
340
206
210
205
210
209
209
205
206
431
207
204
207
205
205
206
211
221
205
206
209
212
205
206
207
204
205
207
206
208
205
217
208
208
213
207
209
205
207
212
207
206
208
205
212
207
205
216
211
209
204
205
209
206
205
205
205
210
211
213
207
211
209
208
211
209
205
215
214
206
210
222
211
208
205
211
213
210
212
208
209
207
209
233
209
205
205
206
204
207
205
205
205
209
205
206
211
205
205
206
210
220
205
212
205
208
205
206
205
205
207
206
326
315
208
206
206
205
206
207
204
205
208
206
204
207
205
207
206
209
205
205
213
209
208
205
205
409
205
205
204
205
206
205
204
205
211
208
205
215
208
204
207
205
205
205
207
207
205
207
204
206
204
205
206
205
205
206
205
206
214
208
207
206
204
207
205
205
205
215
208
214
205
205
211
205
205
206
205
205
207
212
205
206
205
208
205
209
208
205
206
205
207
205
206
207
207
206
208
204
209
211
206
205
205
208
208
208
207
213
217
205
205
206
211
206
207
209
207
208
205
206
205
205
211
205
205
213
208
204
206
205
205
207
209
206
206
205
206
205
204
205
206
536
206
206
205
206
342
204
206
207
300
206
206
208
205
206
289
205
207
204
208
205
210
206
204
206
205
205
206
205
206
208
208
205
205
205
653
206
204
205
205
212
205
210
205
205
205
205
205
207
205
204
205
209
204
205
204
205
206
205
205
208
205
206
207
205
205
213
206
207
208
206
228
207
205
205
206
208
210
206
205
209
207
210
207
208
209
209
206
207
210
209
205
209
207
205
205
205
206
205
207
207
204
207
206
205
208
205
206
207
207
207
209
208
205
204
206
205
205
205
212
206
208
205
206
204
205
205
207
207
207
205
207
213
205
206
206
205
206
212
207
206
206
206
205
206
207
205
208
204
546
208
212
207
206
207
205
205
205
205
205
206
210
207
210
211
204
209
205
205
205
213
205
207
221
208
207
207
209
204
204
205
206
205
209
220
207
206
209
206
211
205
205
207
207
206
206
205
220
205
207
207
205
207
206
205
205
207
205
205
206
206
206
205
205
205
205
205
209
210
206
205
207
208
206
204
206
204
208
206
208
205
205
205
207
206
205
205
205
208
205
205
205
205
205
205
209
205
210
205
205
209
206
208
204
204
206
207
205
205
207
207
207
206
215
205
206
207
206
205
206
206
205
207
205
205
208
205
205
205
206
206
205
207
205
205
204
205
206
208
205
205
252
207
207
205
205
207
208
206
206
206
205
207
207
206
205
206
205
205
205
205
205
205
206
208
207
206
207
206
205
206
205
209
205
205
205
206
205
206
206
205
206
206
205
207
207
205
207
206
206
205
205
205
205
210
205
207
207
204
204
204
205
206
217
205
206
207
206
212
205
207
206
206
205
205
208
207
205
205
206
205
207
207
205
207
207
205
207
207
212
205
206
205
210
205
208
208
205
205
205
206
409
207
205
213
207
206
205
204
205
205
374
207
217
209
207
205
205
205
207
517
207
296
205
209
205
205
205
205
206
208
208
205
206
208
204
208
209
206
205
205
206
207
205
205
205
207
205
210
207
205
206
209
208
205
205
205
206
205
205
205
204
205
208
205
206
207
205
208
205
204
205
207
205
205
205
206
205
205
206
209
204
209
205
205
205
205
205
207
205
209
205
207
207
207
206
206
206
205
204
205
206
205
207
206
204
205
207
207
205
205
207
204
207
206
205
206
204
206
206
205
205
204
205
206
208
206
206
206
206
204
205
207
205
205
206
205
205
207
205
207
206
207
205
204
206
207
206
214
206
655
205
206
206
205
205
206
205
204
207
207
205
206
205
210
211
205
205
414
205
205
206
211
206
205
206
205
205
205
205
205
205
208
205
206
205
207
205
207
207
206
206
205
205
207
205
205
205
207
207
206
205
212
205
205
205
207
205
205
207
205
205
211
204
205
213
207
204
205
206
206
205
205
205
205
204
205
208
209
205
213
209
207
205
205
206
206
205
208
206
206
205
205
204
205
206
205
205
205
204
206
205
209
207
204
207
206
205
207
206
205
206
205
204
205
205
205
207
206
214
205
215
209
207
208
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
205
204
602
205
204
205
205
273
205
205
205
205
205
205
205
205
205
316
206
204
204
205
205
207
205
212
353
205
205
205
204
204
206
204
204
207
207
207
205
205
205
205
205
205
205
205
204
205
205
205
206
205
212
205
205
205
205
205
205
205
205
204
212
205
205
205
204
205
206
205
205
205
205
205
205
205
205
205
205
207
205
207
205
215
204
205
205
205
206
205
205
206
206
204
204
204
205
210
205
205
205
206
205
209
205
204
205
205
205
207
207
205
205
204
207
205
205
205
205
215
205
211
215
205
205
205
205
206
211
206
205
208
207
205
216
205
205
205
205
206
205
205
205
205
205
205
207
205
204
205
205
205
205
205
205
209
207
208
205
205
205
205
206
205
204
205
204
205
269
205
205
205
205
206
205
205
367
207
204
205
205
206
205
205
205
211
205
205
205
205
204
205
204
206
212
205
205
205
205
205
205
205
205
204
206
205
204
205
205
205
205
209
205
205
208
205
206
205
204
204
205
208
205
207
205
205
205
205
205
205
205
205
206
204
204
205
205
205
205
214
207
204
204
205
208
205
208
204
205
204
205
217
205
204
205
205
206
207
209
205
209
205
206
204
211
204
207
207
206
527
208
205
205
207
206
205
206
205
205
204
207
206
208
207
205
205
205
207
208
205
205
206
205
206
205
210
205
206
206
206
206
205
206
207
205
204
205
204
209
206
205
205
205
208
206
209
204
205
206
210
207
204
205
207
205
205
208
208
208
214
205
206
206
205
205
207
206
206
205
207
205
205
208
207
207
276
204
207
207
208
206
206
205
206
206
205
208
215
206
205
218
204
205
205
206
205
204
205
205
205
205
207
206
787
205
207
205
206
204
205
214
205
260
205
205
206
209
206
205
205
205
215
204
207
204
206
209
207
207
207
205
205
205
210
205
205
205
215
205
205
204
205
205
206
205
205
205
205
206
225
205
205
206
204
205
206
205
205
209
208
206
213
207
207
205
205
205
205
204
205
207
205
205
216
205
205
207
206
206
205
204
204
205
207
206
214
205
206
205
213
207
206
206
205
208
204
204
206
205
205
215
207
205
205
207
205
205
209
206
205
208
205
206
206
205
208
204
208
205
205
217
205
334
205
211
205
205
205
206
205
205
206
207
205
205
206
206
205
205
209
207
205
205
211
207
205
205
207
204
206
205
205
207
205
207
205
205
205
206
205
208
204
205
209
205
205
208
205
214
206
207
210
205
206
206
205
205
205
205
208
205
206
205
205
205
207
206
205
206
208
205
206
206
205
205
208
206
205
207
205
207
207
205
206
205
205
206
206
210
205
205
207
208
207
205
206
205
207
205
206
205
205
206
205
205
205
205
205
205
205
205
211
205
207
211
204
206
206
205
205
206
205
205
205
211
212
205
207
205
458
205
205
206
205
205
207
205
207
205
206
205
206
205
215
205
207
207
207
206
206
204
205
205
206
206
206
205
208
206
205
206
205
208
205
438
207
208
208
205
205
205
204
205
608
213
217
205
209
205
206
205
338
207
205
206
205
207
205
207
208
206
206
205
205
209
205
211
205
206
207
205
206
205
207
207
206
205
206
205
208
207
205
205
207
205
205
205
207
205
207
208
206
204
206
205
208
204
205
205
206
205
206
209
205
211
206
207
205
205
206
206
1202
205
205
206
206
205
206
205
206
205
206
206
205
205
206
206
207
205
451
206
210
208
209
205
207
205
210
209
209
205
205
205
206
210
208
205
205
205
205
205
205
205
216
207
207
206
204
206
205
206
205
211
205
207
209
226
209
206
204
208
204
215
207
206
205
213
208
205
206
205
205
209
210
205
205
205
217
205
205
210
205
207
208
204
207
206
207
206
205
205
205
205
209
206
205
205
205
206
207
208
204
205
207
205
205
205
205
206
207
205
219
205
204
208
204
208
207
207
204
205
207
209
207
205
205
206
213
208
205
213
215
206
212
205
205
205
618
205
205
207
209
209
206
208
212
205
205
205
206
205
208
207
243
205
205
212
205
216
206
204
204
206
206
204
208
206
205
205
205
207
210
206
205
208
207
206
205
206
205
205
208
211
205
206
212
215
205
208
205
206
205
205
207
207
205
205
205
207
205
206
204
205
206
205
205
205
207
205
205
205
207
205
205
207
206
214
204
1596
206
208
205
206
206
205
207
205
205
206
205
205
205
205
205
205
207
206
205
205
207
205
205
205
205
206
208
210
205
206
205
218
207
211
209
209
207
909
206
205
208
206
205
205
222
205
205
206
205
206
212
205
216
207
207
214
206
206
212
207
205
207
206
205
207
207
207
205
205
212
207
205
205
205
210
207
205
205
209
206
208
206
205
207
205
210
205
208
205
205
207
205
205
205
211
206
205
207
206
208
205
207
205
205
205
205
205
205
205
206
205
205
206
206
208
205
205
214
207
208
670
207
209
211
208
205
205
205
211
238
215
205
206
206
207
205
206
205
206
206
208
205
206
211
205
206
204
205
206
207
207
206
206
204
205
205
208
204
205
206
205
205
205
205
205
205
205
210
206
206
207
206
214
206
205
205
205
204
222
205
205
205
205
205
212
205
205
205
205
205
206
205
208
205
204
205
205
214
206
205
205
204
205
208
213
205
205
207
207
205
205
207
205
205
249
206
208
205
204
207
205
205
204
217
207
207
222
205
205
206
204
204
204
205
205
205
205
205
206
205
207
205
205
205
204
204
204
204
204
204
205
205
205
209
205
205
205
207
205
205
204
209
204
205
205
205
205
205
206
211
205
206
205
205
212
204
205
205
207
205
208
205
204
205
206
205
204
204
204
205
204
205
205
205
205
205
205
207
210
205
207
205
205
206
206
205
205
205
206
205
204
205
206
204
348
204
205
206
214
210
205
205
209
205
205
207
206
205
205
210
205
205
205
207
205
209
205
205
210
204
205
204
205
204
205
204
204
204
205
205
210
206
205
219
205
205
205
414
205
205
205
208
205
205
206
207
206
205
205
209
205
204
215
205
204
205
213
204
204
205
215
205
206
205
205
205
205
204
205
205
205
205
206
205
205
205
205
213
205
204
207
210
205
204
205
205
205
205
205
211
205
205
205
205
205
205
205
205
205
206
205
205
208
214
205
206
205
205
206
215
409
205
205
207
206
205
204
205
206
205
205
205
205
205
205
205
205
205
204
205
205
205
205
216
205
205
207
205
206
205
206
206
205
205
205
205
207
204
208
205
205
210
206
205
205
205
205
205
206
205
205
204
205
205
205
206
209
205
205
208
210
205
205
205
205
336
205
205
205
207
207
208
205
213
205
205
204
205
207
205
205
204
205
207
207
210
205
214
205
209
205
205
208
205
208
205
205
308
205
205
205
205
205
205
205
205
205
206
205
212
206
205
205
205
205
205
205
205
205
206
205
204
204
205
205
205
205
215
205
205
205
205
206
211
253
215
205
205
205
207
211
206
205
205
205
205
208
213
209
210
214
205
212
205
205
205
205
205
207
207
206
204
680
205
205
205
208
205
205
205
204
206
208
205
206
205
210
204
205
205
205
212
205
212
205
205
206
205
205
206
205
204
205
205
204
205
209
208
204
205
205
205
205
205
205
204
205
205
206
205
205
209
205
205
205
205
205
205
205
209
204
205
210
205
205
206
205
206
205
205
205
205
205
205
205
205
205
206
205
206
205
204
205
213
205
205
207
205
206
205
205
205
212
204
205
205
204
204
205
205
205
205
205
207
205
205
205
205
205
205
205
204
205
205
205
207
436
205
205
205
206
205
205
204
210
205
205
206
205
205
206
205
205
207
206
205
204
205
213
204
233
204
208
205
205
208
205
205
205
209
205
205
205
204
207
204
206
204
205
205
205
204
216
205
205
205
206
205
209
205
210
204
205
214
210
205
206
205
205
205
1173
205
205
204
204
206
205
205
205
205
205
205
205
204
206
205
205
207
204
205
205
205
209
205
209
216
205
205
205
205
205
207
205
205
206
205
205
207
231
208
206
205
462
210
209
205
205
205
205
478
207
205
211
206
205
205
205
206
205
208
204
205
204
210
205
205
206
206
205
205
206
205
206
205
205
205
205
205
205
210
205
208
205
204
205
204
206
206
206
204
205
204
211
207
205
205
205
205
205
204
206
206
206
205
205
205
206
205
205
205
209
205
208
206
205
205
207
210
205
205
205
206
205
205
205
205
197
205
205
205
205
204
212
206
205
205
207
205
232
205
205
205
205
216
210
205
205
205
214
212
205
205
206
207
205
205
206
206
205
206
205
205
204
205
207
205
205
204
207
206
209
205
205
205
210
205
205
205
206
205
212
206
205
205
205
207
205
205
469
205
207
204
207
204
213
211
213
205
205
207
206
205
205
205
206
205
215
487
205
209
204
205
205
208
205
205
436
205
204
205
205
213
205
204
205
205
206
205
205
205
212
205
205
206
205
205
204
205
205
205
210
204
205
206
208
206
205
207
205
205
204
205
205
205
205
205
206
206
205
205
205
205
210
205
204
205
207
205
205
205
204
205
205
206
205
205
205
205
212
205
215
206
205
205
208
205
205
205
205
205
209
204
211
205
204
204
204
205
205
205
205
205
204
205
206
205
205
205
205
207
204
206
205
205
206
212
205
221
205
205
205
205
217
205
205
215
311
208
205
205
206
208
255
216
205
209
209
204
205
205
208
204
205
205
210
205
205
206
204
205
205
204
205
205
205
204
204
205
205
205
205
206
205
209
205
205
205
205
204
207
205
208
205
204
217
205
206
214
205
205
205
207
205
205
205
210
205
205
204
209
205
205
211
205
205
205
205
205
204
205
204
205
205
205
206
205
206
205
210
635
205
205
207
206
204
205
207
205
205
205
205
205
209
205
205
205
205
205
204
204
205
205
205
206
207
205
208
205
204
205
209
205
209
205
205
204
205
207
205
208
208
206
205
205
205
208
205
210
205
205
205
204
209
205
205
205
205
205
205
205
205
204
205
206
204
204
208
205
205
208
205
204
207
205
205
205
205
205
206
205
205
206
207
204
204
205
205
205
205
205
205
204
205
248
204
205
215
205
204
211
210
208
205
208
209
206
205
213
207
213
208
209
205
205
205
207
205
210
205
205
207
206
205
205
205
206
206
206
205
205
207
205
205
206
205
207
205
204
206
205
205
205
205
205
204
299
204
204
205
210
205
205
205
206
205
205
214
212
205
205
204
207
206
212
205
205
205
205
241
205
205
205
205
205
205
207
205
208
207
205
205
205
207
210
205
205
205
205
204
205
205
205
205
211
206
205
205
205
205
205
205
205
205
205
206
205
205
205
208
205
206
204
205
209
205
205
205
205
1101
220
207
205
204
204
205
204
205
257
206
207
205
205
205
205
205
208
204
205
204
205
206
204
205
205
206
207
205
205
204
205
205
206
206
208
204
208
205
205
205
205
205
205
204
204
212
204
205
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
208
205
205
205
209
459
205
205
204
205
205
204
205
207
205
549
205
205
210
205
205
205
205
205
258
205
205
209
204
206
205
205
204
205
208
205
205
205
204
207
205
205
204
206
205
205
205
206
205
205
205
206
205
206
210
204
205
205
205
205
211
205
205
205
205
205
205
205
205
205
216
205
206
205
205
205
205
205
205
205
206
205
205
205
205
223
206
209
205
215
205
205
205
205
205
205
205
205
205
204
211
204
205
205
205
205
205
205
206
206
208
211
205
205
205
205
205
204
205
205
204
208
205
205
209
208
205
205
206
205
206
205
205
204
205
208
205
205
208
205
204
204
205
205
205
206
205
211
205
205
205
209
207
205
205
206
205
205
205
205
206
204
210
206
208
204
205
205
205
205
208
205
205
205
206
207
204
204
205
204
204
205
205
205
207
206
205
204
207
205
205
205
206
204
206
205
205
205
207
207
214
205
205
205
205
205
205
204
207
205
204
205
205
209
331
205
205
205
211
210
205
204
204
205
204
207
206
205
205
205
208
207
205
205
205
207
204
204
204
204
210
212
206
205
205
205
204
207
213
204
205
208
204
1253
204
205
209
205
205
205
205
205
206
205
206
209
207
204
210
205
205
205
205
205
205
214
209
251
205
211
205
204
220
205
205
206
205
205
205
204
208
205
209
207
205
204
208
205
206
206
205
205
205
205
205
205
205
205
205
207
204
206
227
208
205
213
205
205
205
205
204
205
210
204
205
204
205
205
204
205
205
205
205
207
205
212
209
205
204
207
204
205
205
209
205
205
205
207
205
205
213
208
205
206
206
207
204
205
205
205
205
208
205
205
212
206
205
204
204
205
204
206
205
205
205
205
205
205
205
205
204
205
205
206
204
205
206
208
205
208
205
205
374
207
205
205
205
205
205
206
211
206
612
205
209
205
205
204
208
206
208
204
204
205
209
204
205
205
205
205
206
205
205
205
205
209
204
204
205
205
205
214
205
205
205
205
205
205
205
213
209
205
208
204
204
207
205
205
206
205
212
205
205
205
204
205
205
205
205
207
205
207
208
205
209
211
210
205
205
204
204
206
214
205
205
205
205
205
210
205
215
205
204
204
205
209
204
205
205
206
209
205
205
205
205
219
205
205
207
206
209
207
205
209
209
205
205
205
205
205
209
205
205
205
206
204
205
205
205
207
205
205
205
205
205
205
204
205
204
207
205
205
205
204
205
205
205
205
207
205
205
205
205
205
205
293
204
205
205
205
204
205
205
205
205
207
205
204
204
205
204
206
205
206
205
205
205
205
209
205
222
209
206
204
204
204
204
207
205
205
205
209
212
205
205
205
206
206
204
205
204
205
208
205
205
205
205
205
207
205
206
205
214
209
208
210
205
205
205
205
205
205
205
205
204
208
205
205
204
205
205
205
205
205
208
205
207
205
205
204
204
206
210
204
205
205
208
205
205
205
205
279
205
205
205
208
205
205
205
211
211
206
205
205
206
205
209
205
205
209
206
215
204
205
205
212
207
205
205
205
442
205
205
205
204
206
205
205
204
389
205
205
204
218
205
205
211
205
209
205
205
205
205
205
205
205
205
205
205
206
205
204
208
205
205
209
204
204
205
205
205
210
205
208
205
205
205
205
205
205
204
206
205
205
205
205
205
205
214
205
208
205
206
205
205
208
205
207
205
205
205
205
205
207
205
206
204
205
205
204
204
208
205
205
208
206
211
207
205
205
205
207
205
205
204
208
205
205
205
205
210
205
211
205
205
205
207
207
208
204
205
206
205
205
205
205
205
209
205
205
205
211
205
208
204
205
205
208
205
205
206
205
207
205
214
205
205
207
205
205
204
205
205
205
205
207
205
207
205
805
205
205
205
205
205
204
205
205
206
205
205
205
206
205
207
205
205
204
205
205
205
205
206
206
204
212
205
205
205
208
212
208
205
205
208
204
205
205
205
205
205
204
205
205
213
211
205
205
209
208
205
205
205
205
204
205
205
205
211
208
205
205
205
205
205
212
205
208
205
205
205
205
205
206
214
2706
205
204
204
205
205
215
205
209
205
205
205
210
205
207
205
205
205
205
205
205
205
208
205
205
205
205
205
205
205
204
205
205
205
209
205
205
204
205
212
205
208
208
204
205
208
205
1077
204
205
1712
205
205
207
205
205
205
207
208
205
207
205
205
204
205
204
205
205
205
205
204
205
205
205
204
205
205
205
204
205
205
205
209
205
248
205
205
206
205
205
207
205
207
209
205
205
215
205
205
205
205
205
206
205
205
205
206
205
205
204
204
205
205
204
205
205
205
205
206
205
205
206
205
204
205
277
205
204
211
214
205
214
205
205
205
2513
205
205
205
215
205
209
205
208
211
205
206
206
205
216
204
210
205
205
204
205
204
205
205
210
205
205
212
206
205
205
207
205
205
205
204
205
206
211
205
205
205
205
205
205
205
205
205
204
204
205
205
204
205
207
205
205
205
205
205
205
205
205
205
204
205
209
205
204
204
204
205
205
205
205
205
206
206
205
205
205
216
206
205
204
205
213
205
616
205
205
215
205
205
205
205
205
204
204
204
205
205
211
205
205
205
205
205
205
205
204
205
205
205
204
205
205
205
205
209
208
205
205
206
210
205
204
207
205
205
205
205
205
205
205
208
205
205
205
205
208
213
206
207
205
205
205
206
205
205
205
207
204
1053
205
204
205
206
205
207
205
214
205
205
207
205
204
207
205
204
206
205
205
205
205
205
205
205
205
205
206
204
205
204
204
205
213
205
205
205
235
205
205
207
214
204
205
205
205
204
205
205
205
205
205
205
205
212
205
204
205
206
204
204
205
207
205
205
205
449
206
205
205
205
205
205
205
206
205
204
205
205
205
205
205
205
205
204
205
205
205
205
209
205
220
205
205
205
205
214
205
205
205
205
205
205
205
209
204
204
205
205
205
207
205
205
205
212
205
204
210
205
206
208
213
205
205
205
205
205
206
205
205
205
205
206
205
204
204
205
205
205
206
206
205
205
205
204
205
215
205
204
205
205
205
205
205
204
205
213
205
204
205
205
214
205
205
204
205
205
205
205
205
1104
205
205
204
207
205
205
209
205
204
205
205
205
205
205
205
205
205
205
205
205
204
205
205
572
205
205
205
210
205
205
205
205
205
205
212
206
204
206
205
205
205
209
205
205
205
205
204
205
210
205
205
204
207
205
207
205
205
205
205
205
205
204
205
204
205
205
204
205
205
205
205
205
208
205
204
205
205
205
205
204
204
205
205
205
204
205
205
205
204
205
207
207
205
209
209
207
204
212
205
205
205
208
205
205
205
205
205
204
205
208
205
204
205
205
205
205
207
210
208
205
204
205
207
489
208
205
205
205
204
205
204
205
205
204
205
204
205
204
204
341
205
205
205
205
205
205
205
205
205
205
205
205
205
205
204
205
210
205
205
205
205
205
205
204
204
205
205
205
204
213
205
205
205
211
952
205
205
208
205
205
207
205
205
205
208
205
205
205
205
204
204
205
209
205
209
205
206
205
205
204
205
205
205
205
205
205
205
205
205
207
205
205
205
205
207
220
206
209
204
204
204
205
205
205
205
205
205
205
205
205
205
204
207
205
207
205
205
206
205
205
205
205
205
207
205
205
205
204
204
205
205
205
205
209
205
207
205
205
205
205
205
204
204
205
205
206
204
204
205
205
205
205
205
205
207
205
204
204
205
212
205
205
205
205
205
205
207
208
454
206
204
204
205
204
207
205
213
205
208
209
205
205
205
205
204
204
204
205
207
205
205
270
205
206
205
205
205
205
205
204
205
204
212
205
205
205
205
205
207
211
215
209
209
213
209
205
206
209
212
205
205
206
205
205
213
204
220
204
205
205
211
205
209
206
205
213
205
210
207
210
209
206
214
217
205
205
205
213
208
214
214
214
206
205
214
211
206
211
208
211
212
208
208
215
205
205
207
213
206
210
204
227
216
205
219
217
221
205
333
205
212
204
206
209
205
204
215
205
206
205
205
209
205
234
207
205
206
205
212
213
204
210
351
205
204
211
205
209
205
208
205
209
212
211
215
209
205
212
209
205
205
212
206
207
205
206
213
210
205
204
204
209
205
206
205
205
205
205
205
207
205
209
205
205
211
204
205
205
208
207
206
210
206
205
206
205
210
205
208
212
206
205
205
208
206
205
205
210
205
209
216
213
205
206
206
205
205
208
213
208
205
205
208
205
214
209
209
209
205
205
208
208
211
205
209
206
210
211
205
207
210
208
341
205
207
211
210
206
211
205
205
205
536
210
217
206
206
212
211
207
204
210
204
205
205
207
205
205
206
205
205
207
205
205
207
207
208
206
204
205
210
207
205
205
214
209
212
214
206
205
213
204
208
205
207
221
205
205
206
207
206
205
207
205
204
208
209
205
213
209
205
205
207
205
206
205
207
210
206
204
206
204
205
207
205
205
205
205
213
205
206
210
207
205
209
210
205
205
215
205
205
235
205
205
205
211
207
208
207
204
208
205
205
212
208
204
205
205
210
208
205
205
206
216
205
487
259
207
205
206
207
204
207
210
206
209
206
207
206
206
205
206
204
206
204
865
209
206
205
205
212
205
204
205
212
205
205
205
204
204
205
205
207
205
206
207
207
206
205
205
212
210
205
204
207
205
205
208
205
206
207
205
209
207
205
210
213
205
205
205
206
210
205
207
212
207
207
205
207
206
205
205
205
204
206
205
205
206
205
205
205
205
204
205
205
209
205
212
205
206
205
205
207
206
205
205
206
206
205
205
210
204
209
205
205
205
208
205
207
208
207
205
207
205
205
208
205
205
205
210
205
214
207
205
205
206
205
207
205
207
205
206
205
209
206
208
205
209
205
205
207
207
205
205
205
205
210
205
205
205
205
207
206
205
205
383
208
205
205
205
208
205
204
205
207
204
205
205
206
209
205
205
205
208
205
205
206
211
205
205
208
205
206
205
205
207
206
205
204
207
205
210
205
215
205
204
207
204
212
209
205
212
205
209
205
207
208
205
205
210
205
206
206
206
205
205
212
204
206
205
211
206
205
358
205
207
208
208
205
205
205
205
205
207
205
333
210
205
217
206
212
345
204
210
210
205
205
205
205
214
205
206
214
215
210
207
208
209
205
205
205
206
206
205
209
205
211
205
207
208
205
204
204
208
211
211
213
206
207
207
205
206
206
210
204
204
205
205
206
206
207
205
205
208
205
206
205
205
205
206
205
211
205
205
206
205
205
205
205
207
205
205
205
205
205
206
208
205
205
214
205
205
204
205
208
205
1195
205
207
206
207
205
207
205
205
206
205
205
327
205
205
205
206
205
208
205
211
205
209
205
371
206
204
205
205
210
205
206
209
206
205
210
206
205
209
209
205
205
205
204
205
205
205
252
204
205
204
205
205
210
205
205
207
206
205
204
205
204
205
206
205
205
207
205
205
205
207
205
205
206
204
205
207
205
205
205
205
219
205
207
205
204
205
205
205
207
205
204
210
206
240
205
205
205
206
205
205
205
206
205
205
206
204
211
205
205
205
205
207
205
206
208
205
205
210
209
205
208
210
204
204
207
206
204
205
205
205
206
209
205
205
205
205
205
205
205
204
205
211
210
214
213
208
259
207
212
214
209
205
209
204
211
205
208
206
205
204
204
218
215
4390
205
205
205
206
207
209
205
208
205
205
205
208
212
210
205
205
205
208
205
205
207
205
207
204
205
205
205
205
205
208
210
205
205
207
204
207
207
205
205
205
209
205
208
204
206
208
205
205
205
209
217
205
212
206
207
210
204
206
204
211
207
205
205
205
205
205
210
205
204
206
208
206
207
213
206
205
205
205
1238
205
205
207
206
205
207
205
206
205
205
207
205
207
205
205
205
207
205
205
205
205
205
205
206
204
204
204
210
632
205
205
224
205
205
206
206
205
207
205
205
207
204
205
205
206
205
205
592
205
205
216
205
209
205
206
205
205
211
205
213
205
206
205
205
206
210
213
206
206
207
204
205
204
207
205
206
207
205
207
215
210
205
205
207
205
207
205
209
204
204
205
212
205
205
208
205
207
206
205
204
205
205
205
208
205
215
205
205
205
205
205
205
209
205
205
205
205
205
204
204
205
205
206
205
208
205
205
205
205
207
208
205
205
205
204
207
206
206
205
205
208
207
212
205
204
205
208
205
205
204
601
207
205
208
213
207
205
212
211
209
214
205
206
205
205
205
204
207
205
211
205
205
743
205
205
204
205
205
211
205
213
671
206
208
205
206
208
205
207
205
205
205
207
205
207
205
205
205
205
205
209
205
205
205
205
206
205
205
211
206
205
205
205
204
205
204
205
217
205
205
205
205
205
204
205
205
205
205
207
217
205
206
206
205
205
209
205
205
205
205
205
205
204
204
205
205
205
206
210
205
205
205
206
205
205
207
207
206
208
205
204
205
207
205
205
205
205
205
205
481
205
205
205
204
205
214
547
205
208
205
214
205
212
206
557
205
206
205
412
205
205
330
205
206
755
208
205
205
205
205
563
205
205
482
205
205
205
204
205
205
205
205
205
205
205
205
205
215
205
209
205
204
213
205
205
205
205
205
205
205
205
205
209
204
207
209
207
205
204
205
205
205
205
205
210
205
205
205
206
204
205
205
205
205
208
205
205
205
205
209
205
205
205
205
206
207
204
205
206
205
205
205
206
207
209
205
219
205
205
208
210
205
205
204
205
220
213
219
214
243
208
212
211
211
207
209
205
207
206
208
206
205
205
205
205
205
208
208
213
207
211
209
205
209
205
310
207
205
208
205
205
205
205
210
205
205
205
210
205
205
205
205
205
205
206
213
205
205
204
205
204
206
205
205
207
208
205
205
204
205
214
205
205
279
205
214
208
233
205
205
204
207
204
217
204
205
205
204
205
205
205
205
205
205
205
205
205
205
209
206
214
204
206
205
204
204
204
205
205
205
214
205
214
205
205
205
472
205
205
286
205
206
204
205
205
205
235
205
205
205
208
205
205
204
478
205
204
205
366
205
205
400
205
206
416
205
204
205
205
208
296
205
205
207
205
205
205
205
205
205
205
205
205
206
204
205
205
205
303
205
261
555
255
250
240
223
253
245
259
254
234
228
252
292
259
256
228
255
255
246
424
227
234
236
234
250
216
226
258
247
256
215
235
234
211
234
260
246
216
227
232
260
222
215
225
209
237
221
214
226
221
248
217
247
247
230
252
248
238
239
254
227
269
250
237
225
243
243
241
248
220
255
238
219
231
212
249
236
254
208
247
236
245
518
4223
260
246
227
226
216
1411
226
224
235
258
207
216
249
638
228
229
250
310
262
234
218
234
256
234
249
228
244
240
248
253
231
235
209
220
235
248
223
219
263
228
244
246
217
222
213
212
251
221
224
231
256
238
232
257
221
233
405
247
244
212
224
232
287
264
247
410
211
254
210
257
224
214
253
229
225
233
257
488
232
235
221
224
242
210
209
217
272
227
230
239
207
215
219
252
221
223
237
234
221
235
210
248
220
216
210
214
222
228
221
227
221
237
212
237
231
256
223
421
236
226
237
240
224
225
976
209
218
211
225
227
268
291
216
238
219
223
250
243
226
208
257
221
250
254
217
251
252
265
983
326
235
232
226
234
221
263
244
211
212
218
247
244
226
214
229
243
237
212
229
259
215
223
241
222
223
230
223
232
230
266
211
228
232
236
238
214
232
250
221
674
239
214
240
219
208
224
228
214
239
257
211
222
206
223
212
256
259
252
271
237
219
246
258
256
216
219
217
231
228
222
226
219
244
247
222
252
208
208
225
248
233
251
215
228
233
220
229
242
214
243
224
233
211
244
261
242
216
262
225
235
675
231
248
234
235
317
210
266
260
215
216
228
244
218
238
226
287
253
211
225
223
251
222
218
214
244
216
212
209
213
561
240
354
275
222
226
219
216
211
374
256
251
229
226
241
219
250
237
210
253
238
225
205
213
208
205
207
208
205
205
206
205
205
205
205
205
211
205
205
208
205
205
212
205
208
205
205
205
205
205
970
204
205
205
205
205
205
205
205
205
205
205
212
204
370
206
204
207
204
205
205
205
205
205
205
208
205
205
205
204
205
205
206
204
208
205
205
206
208
205
205
205
205
204
205
205
212
207
204
204
205
205
205
205
211
206
205
224
205
205
205
205
205
205
204
208
205
205
214
211
204
205
205
205
204
205
214
204
204
204
305
205
205
205
205
205
205
205
205
204
894
205
205
205
207
205
205
205
205
1033
206
207
205
205
205
204
205
236
213
206
211
205
211
207
205
207
204
204
205
212
205
214
205
205
205
205
208
205
205
206
207
205
205
205
205
207
210
213
208
208
209
205
207
204
207
204
1014
211
211
206
211
217
206
206
207
205
205
568
207
205
204
205
205
205
205
206
205
208
204
205
205
205
207
204
204
204
205
210
206
205
207
205
205
238
207
205
205
204
208
205
205
205
205
205
205
205
205
205
205
215
205
205
210
204
205
205
205
205
205
205
205
206
205
529
205
210
205
205
207
205
205
205
205
205
211
428
205
206
205
204
205
204
237
204
205
205
209
205
205
205
204
236
205
205
204
205
208
205
205
205
205
378
211
205
205
205
209
205
205
207
205
205
205
205
207
205
205
205
205
205
205
205
205
214
205
205
205
206
205
205
205
205
225
220
205
205
204
206
205
205
207
205
205
205
205
206
207
205
205
205
205
205
205
204
205
205
209
205
205
206
205
205
204
207
205
204
205
213
215
205
205
205
209
206
205
213
204
207
207
463
205
205
205
525
205
818
209
212
205
210
205
206
216
205
332
205
206
208
205
205
205
205
205
216
205
205
205
210
205
205
205
204
204
205
205
214
205
206
205
363
205
205
205
207
204
790
204
205
205
206
205
213
205
206
206
211
205
205
205
204
204
205
205
205
205
207
213
212
205
205
205
205
204
207
205
570
205
205
205
212
205
210
205
204
210
205
204
205
205
208
205
205
213
274
205
208
205
205
205
208
206
205
204
205
204
205
205
205
349
205
206
205
205
205
207
208
207
207
205
205
208
205
205
205
205
205
206
205
205
205
204
205
213
205
205
205
205
205
205
206
207
206
205
205
204
205
206
205
204
205
241
205
206
206
205
205
205
205
204
205
204
205
208
204
205
205
206
208
205
205
205
204
266
205
205
204
205
205
344
205
205
205
205
209
206
205
206
378
205
205
205
205
208
205
205
213
207
219
205
205
204
204
204
206
205
204
209
208
655
206
1794
205
205
208
204
205
205
205
205
205
205
205
204
206
205
207
205
389
223
205
205
205
213
204
205
207
205
205
205
205
205
209
294
204
204
205
205
204
205
205
205
205
205
205
205
205
205
211
211
208
209
205
205
204
205
205
205
205
205
207
205
205
207
207
206
205
206
205
208
205
204
204
205
205
207
205
205
205
205
214
208
208
205
207
208
206
205
662
205
205
205
205
205
205
205
205
205
204
204
205
205
213
207
205
205
208
205
209
205
205
204
207
205
204
205
205
209
548
205
205
206
205
205
205
205
204
205
259
205
205
205
205
205
205
205
206
385
205
212
328
209
204
205
338
205
309
205
205
208
205
205
242
205
205
204
206
208
205
205
208
205
205
205
206
205
205
214
204
205
205
205
207
205
207
205
205
205
205
690
205
204
205
204
204
204
205
205
204
205
205
205
205
205
205
204
205
204
205
211
204
206
205
205
209
205
205
525
205
205
205
209
205
204
207
206
206
204
205
205
205
255
208
205
205
447
205
205
204
205
205
204
205
205
691
205
292
206
205
683
205
205
205
204
206
205
204
205
205
205
205
205
205
205
205
205
206
205
205
205
210
205
205
206
208
206
206
205
205
205
205
214
204
205
210
205
205
205
205
205
206
205
205
205
207
205
205
204
205
206
209
205
205
205
207
211
205
205
205
205
205
205
205
205
204
205
205
207
205
213
206
205
207
206
206
377
213
209
205
205
205
205
206
409
205
205
205
205
205
205
205
210
204
207
204
205
208
207
205
205
205
206
205
205
206
206
205
207
206
439
205
204
204
210
205
205
205
263
205
205
204
394
205
211
205
204
218
205
205
204
210
210
205
472
205
205
204
935
204
204
207
207
206
207
205
205
206
205
205
205
205
205
204
207
204
205
205
205
204
341
212
205
205
205
205
205
204
205
204
204
208
205
209
205
205
205
204
206
205
205
205
205
205
205
205
207
205
561
212
206
205
205
205
205
205
205
205
215
206
204
204
204
388
205
205
207
205
205
205
205
215
207
205
206
205
211
205
205
205
205
205
382
205
208
205
205
205
384
205
210
205
205
384
205
205
207
207
211
208
205
205
206
205
205
204
208
205
205
205
205
207
205
205
205
205
205
205
211
204
204
205
204
205
207
206
205
205
220
205
205
209
204
204
205
211
205
375
205
205
205
205
206
205
205
205
205
204
205
205
204
205
205
205
205
205
208
205
205
205
207
205
207
208
205
356
207
361
205
205
205
208
205
205
205
205
205
205
205
213
204
205
205
205
205
205
205
205
205
206
205
205
208
204
204
558
204
205
205
205
205
205
205
205
205
1298
205
204
205
206
205
204
205
205
205
213
205
206
206
205
205
211
205
315
205
205
205
205
205
877
210
205
204
205
205
205
205
206
204
205
205
204
221
205
205
205
205
205
205
205
205
206
207
3375
219
205
205
212
205
206
205
205
209
205
205
205
205
206
205
207
205
655
205
205
205
206
205
205
205
205
206
205
205
205
204
24260
205
205
206
205
205
205
209
208
204
206
205
205
204
206
204
205
205
205
205
207
205
205
204
205
208
204
205
205
205
209
205
205
205
205
205
205
206
205
205
205
205
212
205
206
205
205
205
206
205
206
205
206
210
205
205
206
204
204
425
206
205
205
205
205
216
205
206
207
1178
205
205
205
204
211
209
205
209
205
205
205
205
212
210
205
213
205
206
204
205
205
208
207
205
209
205
206
205
205
205
205
205
205
205
221
206
205
206
205
206
205
205
205
207
204
209
205
205
205
205
207
206
205
205
205
206
205
205
205
205
205
205
205
205
206
205
205
204
205
205
207
204
205
208
205
205
205
206
206
205
208
208
205
207
205
205
205
208
207
205
205
220
205
204
205
207
301
210
204
205
205
207
205
205
205
210
207
573
205
204
205
205
210
206
205
205
205
994
205
205
204
205
204
205
205
205
205
205
204
207
208
207
205
205
205
205
205
206
211
205
207
204
210
206
205
205
208
213
205
205
204
206
208
205
208
204
205
204
205
211
205
206
205
205
207
205
205
207
205
206
204
209
206
205
212
205
205
206
205
205
205
206
206
208
205
208
205
205
205
208
206
205
205
205
205
392
205
205
205
211
207
204
213
216
208
205
205
205
206
210
205
205
205
205
205
205
205
215
207
724
205
205
209
205
205
205
205
205
206
216
205
204
204
210
483
206
207
205
207
207
205
205
208
205
205
205
205
205
205
206
207
205
205
204
205
205
205
206
205
207
205
206
210
205
208
204
207
206
209
204
205
209
207
368
205
205
205
207
208
205
208
205
208
204
205
205
205
207
209
205
206
212
221
207
206
206
205
205
502
210
205
208
208
209
205
205
211
212
428
209
205
208
206
206
209
212
205
207
205
206
205
205
205
205
208
205
205
205
938
206
204
204
314
207
205
205
393
206
205
205
205
209
206
205
210
205
205
205
205
205
210
205
205
216
204
205
205
207
204
205
205
205
205
205
205
205
205
207
205
205
204
205
205
205
205
205
205
205
205
206
231
205
205
205
205
206
205
205
205
205
205
211
205
205
206
205
205
205
206
206
205
205
354
206
205
205
204
205
205
205
205
205
204
205
205
205
205
205
205
205
207
205
205
212
205
206
208
205
208
205
206
205
313
209
206
204
205
205
204
208
205
205
1002
205
206
205
205
205
205
206
205
216
208
205
205
205
205
205
205
205
206
205
205
205
205
205
205
207
230
205
207
205
207
204
205
205
208
205
208
205
215
205
205
204
205
312
207
205
204
224
205
598
231
205
327
205
205
211
212
208
210
208
205
204
207
205
205
205
205
205
205
205
205
204
209
205
208
210
205
206
205
205
210
205
212
205
211
205
205
205
205
207
205
204
205
222
205
205
205
205
205
204
205
206
205
207
205
206
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
210
204
205
205
205
205
207
205
204
208
205
205
205
210
205
210
210
205
205
205
205
205
205
205
209
205
205
205
211
205
205
205
218
205
205
206
208
207
205
208
5093
204
205
205
205
205
205
206
205
205
205
207
205
204
207
378
205
205
205
209
205
206
209
208
206
205
205
205
205
205
204
209
205
205
304
205
205
205
205
205
205
205
205
206
204
204
205
205
205
210
205
205
205
205
205
205
205
215
205
204
204
205
205
205
205
205
205
207
205
205
205
205
208
204
205
204
205
206
206
205
208
205
205
205
205
205
205
205
205
205
208
204
205
205
205
205
207
206
210
205
205
207
207
206
205
205
205
205
206
207
205
205
219
205
205
205
596
205
211
204
204
205
205
205
205
262
204
206
208
205
211
215
204
205
205
205
205
205
205
205
215
206
205
205
205
208
205
204
206
205
208
205
207
205
205
209
207
205
205
214
204
205
205
205
205
207
205
205
205
205
691
205
205
205
205
206
204
207
205
205
207
205
205
205
205
205
205
207
206
205
210
204
204
205
205
205
205
218
206
205
205
207
205
205
207
204
205
204
205
205
205
205
205
211
205
205
208
206
205
205
393
206
208
205
205
206
205
207
205
206
205
207
204
205
205
206
210
600
217
205
205
205
205
205
205
206
205
205
205
207
205
210
204
206
205
205
205
205
205
205
206
207
205
206
205
204
205
205
204
205
205
213
206
205
205
208
211
205
217
206
205
205
205
205
205
205
208
205
205
205
205
204
205
206
209
205
205
206
205
205
205
387
205
205
205
205
205
208
213
205
204
205
205
5886
205
206
209
206
205
205
205
205
205
205
208
205
516
207
205
207
213
385
205
205
204
204
209
205
205
206
205
208
205
205
205
205
206
205
207
205
205
205
211
205
205
208
205
209
209
206
431
205
215
205
205
205
205
205
205
208
205
209
204
204
205
205
205
205
206
205
205
205
205
205
205
207
204
204
205
206
211
205
205
205
206
215
205
205
208
206
208
209
204
209
205
208
205
205
205
207
209
205
205
212
205
207
205
204
208
205
205
205
205
205
205
207
205
212
205
204
204
205
207
204
206
205
205
210
207
302
205
205
205
204
204
210
206
206
205
205
205
205
205
205
205
211
205
205
205
1191
207
205
209
208
205
205
207
205
206
507
206
205
206
205
206
206
207
205
205
208
205
206
205
207
214
205
205
205
207
205
205
205
205
205
208
205
205
205
205
206
205
205
205
205
205
205
206
205
205
205
207
205
205
209
430
215
205
206
204
207
205
205
209
204
206
207
204
205
207
208
205
209
205
205
206
205
206
208
206
401
205
207
205
209
205
205
205
206
392
205
206
206
205
502
207
205
205
205
205
205
205
204
205
205
204
209
205
208
205
205
205
205
205
205
205
205
205
205
205
205
205
208
205
205
227
206
205
205
204
205
205
208
209
205
205
204
204
205
205
205
205
205
205
205
205
205
205
209
204
204
204
205
205
204
205
205
205
212
362
205
205
204
205
204
208
205
205
205
694
205
205
721
205
205
206
205
205
576
205
205
205
214
205
205
205
204
205
209
205
205
214
205
213
205
205
205
205
205
205
205
205
205
205
208
205
205
205
205
204
204
204
205
205
205
205
208
205
206
208
204
205
205
205
205
205
205
205
205
206
205
205
206
210
205
205
204
205
205
205
205
205
205
205
205
205
205
208
204
205
206
204
205
205
205
205
205
205
205
205
204
205
212
206
208
205
205
205
205
205
205
210
243
205
204
205
204
204
942
207
205
207
204
208
205
205
205
205
206
204
205
205
205
218
205
205
204
205
205
204
205
216
205
204
206
218
205
205
205
216
205
209
205
204
206
205
205
208
205
205
462
207
209
207
208
206
565
210
205
210
317
204
204
205
206
205
205
205
210
207
205
205
205
208
204
205
205
209
205
205
205
206
205
211
205
205
205
215
205
205
205
204
205
205
205
206
204
205
209
213
208
206
208
205
204
205
205
205
205
205
205
207
205
378
205
204
205
205
218
205
205
208
214
205
205
205
205
205
205
204
209
210
205
205
205
207
205
204
209
206
204
205
206
206
204
205
207
205
214
205
205
205
206
205
204
205
205
205
205
204
205
208
205
206
212
205
214
207
205
213
207
251
205
205
204
215
205
205
205
205
205
991
214
205
205
206
205
205
208
205
278
205
205
210
205
205
205
205
205
205
204
205
204
205
205
205
205
208
205
205
281
205
205
204
205
205
205
204
205
205
205
205
206
207
205
206
207
205
205
205
205
210
205
205
205
207
204
209
205
205
205
205
205
205
205
204
211
207
205
205
205
205
205
206
207
205
207
205
204
205
205
205
205
205
206
205
205
206
205
212
205
205
207
209
205
204
205
204
205
286
209
205
205
205
208
205
205
204
204
206
205
204
205
206
205
205
205
205
205
219
207
205
205
206
206
205
204
207
205
206
205
208
206
205
208
205
204
205
204
205
204
205
205
492
205
205
206
205
210
205
205
205
207
205
206
208
205
205
355
205
212
208
204
207
206
206
206
438
205
205
217
205
212
205
205
205
205
205
205
204
205
212
207
205
205
205
207
205
205
205
205
208
205
205
205
213
205
205
209
205
206
205
205
205
207
209
206
206
204
205
214
205
205
205
205
208
209
205
205
205
205
205
207
209
205
208
210
207
205
208
208
205
207
205
205
205
210
204
205
205
205
205
205
205
205
205
205
204
207
205
207
207
211
205
205
207
205
205
205
210
205
209
205
207
207
205
205
209
205
205
205
205
205
210
205
205
209
205
205
204
205
205
436
209
205
205
205
208
205
211
211
205
205
206
205
479
205
205
208
206
205
205
209
208
204
207
205
205
208
2994
205
210
205
214
210
205
205
206
205
211
205
205
205
210
205
205
205
205
205
215
205
208
205
210
205
209
206
205
205
210
205
205
205
205
205
279
205
217
205
205
205
205
216
206
208
213
205
205
206
205
205
205
204
205
207
205
214
205
205
207
205
205
205
208
205
205
205
205
204
207
205
205
207
205
205
208
205
207
211
205
205
222
205
214
205
205
1108
206
205
205
205
205
205
205
204
205
205
205
205
205
205
205
207
208
206
206
205
206
207
208
492
205
206
205
205
205
205
205
205
205
207
205
205
204
205
206
205
207
205
205
204
205
205
205
205
205
205
211
205
205
206
205
206
205
205
206
205
205
204
208
211
207
205
206
205
205
208
206
207
209
205
205
215
205
206
205
205
205
206
206
206
205
205
205
209
213
208
210
204
205
211
206
205
218
205
205
205
205
205
215
207
206
216
204
206
205
205
205
205
205
205
204
204
205
205
208
205
204
205
204
205
205
204
205
206
209
209
205
205
207
361
204
205
206
205
205
205
205
205
487
207
206
205
205
205
205
205
205
205
205
205
206
210
210
205
208
209
205
205
205
206
205
205
205
205
204
205
205
206
205
205
205
205
207
204
205
213
205
205
204
207
206
205
205
209
206
205
205
205
206
205
205
204
204
205
205
206
205
205
205
205
205
205
215
205
211
209
207
205
216
205
205
205
205
205
205
212
205
205
205
206
206
205
204
207
205
205
206
650
205
214
205
204
205
205
206
205
204
204
205
207
204
205
206
205
205
204
206
205
204
205
209
204
211
205
205
215
204
211
205
215
204
210
211
205
207
204
205
205
207
207
205
205
205
205
206
207
208
205
204
209
205
205
205
205
210
205
205
204
205
205
205
205
207
205
205
208
205
205
207
205
206
208
205
205
207
204
205
205
206
205
205
204
207
205
205
218
205
205
206
218
208
205
209
215
205
206
206
207
205
206
207
204
205
205
205
210
205
205
205
205
207
207
212
205
205
204
601
205
208
208
206
692
207
208
205
205
205
205
205
207
205
207
205
205
205
204
213
216
205
205
205
205
205
205
206
205
205
205
205
205
205
204
205
205
208
207
205
207
204
205
214
205
205
205
207
205
205
207
207
206
215
204
205
205
212
205
211
206
205
206
209
205
207
205
205
204
415
205
205
204
204
205
205
205
204
205
205
205
205
205
205
205
205
204
206
205
205
211
206
205
205
205
204
207
207
226
205
205
204
205
206
205
205
205
205
205
205
205
206
205
205
205
210
214
209
205
207
206
206
211
205
214
205
205
205
205
205
206
241
205
205
205
205
212
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
208
205
204
205
205
204
204
209
205
205
206
213
209
205
205
215
206
208
207
205
205
205
205
206
205
205
205
205
215
205
206
205
206
205
204
205
206
205
216
205
206
207
204
206
205
204
204
534
205
205
205
205
204
192
206
204
205
205
205
205
204
205
205
205
220
205
205
205
205
209
205
205
205
208
205
205
205
204
208
206
205
208
205
204
205
204
205
205
212
209
205
205
321
205
205
213
206
206
207
208
205
207
206
205
206
206
205
205
205
205
205
205
205
205
204
205
209
206
205
205
205
205
205
205
206
205
205
204
205
205
204
214
205
205
205
205
205
205
205
598
205
209
210
205
205
205
206
204
205
205
205
205
206
206
205
206
205
205
206
205
206
208
205
204
205
205
205
205
206
204
205
205
205
217
204
206
206
205
205
205
204
205
205
204
208
205
205
205
205
209
205
205
205
205
205
220
205
205
207
206
206
208
207
206
207
205
216
209
206
206
205
204
204
205
205
205
205
5417
205
204
205
211
205
205
208
204
206
314
205
205
206
207
208
206
205
685
205
214
206
205
205
209
214
204
245
212
204
205
205
205
205
205
205
205
207
205
205
206
207
205
204
204
204
205
210
205
205
209
208
205
205
205
205
205
206
205
205
205
209
205
205
205
205
206
207
205
214
208
205
205
217
205
205
205
205
205
205
207
205
205
205
206
205
206
217
205
207
205
205
205
205
205
205
206
205
204
205
206
204
207
210
1258
207
204
1113
205
205
206
205
205
205
205
205
205
209
204
205
204
214
205
205
205
205
205
205
205
205
205
207
205
205
212
210
204
205
206
206
205
205
205
205
205
204
204
204
205
213
205
205
205
205
205
205
205
205
206
205
209
205
206
207
205
206
206
207
204
213
205
217
209
207
205
205
204
206
205
204
204
205
205
206
205
205
206
208
205
205
205
204
204
207
204
205
205
209
205
206
208
205
205
205
205
216
205
205
205
205
225
205
205
208
205
209
409
215
206
204
204
205
205
205
205
205
1098
205
205
571
205
204
205
205
205
205
205
205
205
206
205
205
206
205
208
204
204
205
213
205
205
205
205
206
205
205
206
207
205
206
205
205
205
204
205
204
205
205
205
205
207
205
205
205
205
205
207
206
205
205
205
205
206
205
205
205
208
205
205
207
206
210
205
204
204
205
205
206
205
205
205
205
205
205
205
205
205
207
207
207
205
210
205
205
206
205
205
205
205
208
204
206
204
205
210
209
205
205
205
205
207
206
205
205
205
205
205
205
205
205
210
205
205
205
205
205
209
205
205
208
362
205
205
205
204
204
206
207
205
204
254
206
207
213
205
205
205
205
206
204
207
217
209
205
205
204
205
206
206
205
206
205
205
205
205
204
207
205
205
206
205
205
205
205
206
207
206
205
205
206
205
205
205
205
205
205
204
206
206
205
204
212
204
205
205
209
210
205
205
205
205
205
205
205
204
205
205
206
209
205
207
205
526
205
206
205
205
207
205
210
205
204
204
208
205
205
206
207
205
205
214
205
207
205
205
205
205
205
205
204
210
206
205
205
205
205
205
205
205
205
205
204
208
205
205
205
205
208
208
206
205
205
204
210
208
205
205
205
207
208
212
205
205
205
206
208
205
204
212
204
205
204
223
204
205
222
210
207
205
205
205
206
207
205
206
205
205
349
205
205
205
205
204
208
206
204
205
205
206
205
205
209
205
205
205
207
205
205
206
204
206
205
205
205
204
205
207
206
205
204
205
205
205
205
205
205
205
205
204
205
204
205
205
204
205
205
205
206
204
205
207
205
205
205
205
207
205
211
205
205
205
205
213
204
209
205
205
205
205
220
207
219
206
205
205
206
204
204
206
206
205
204
205
205
206
209
205
208
205
205
205
205
207
207
205
205
205
206
206
205
205
205
204
208
204
208
204
205
205
228
207
205
206
213
204
222
207
209
210
213
205
205
524
205
205
208
205
205
207
205
206
468
205
205
204
205
205
205
213
205
205
205
214
204
204
204
209
207
205
206
207
205
204
206
205
205
205
205
207
208
204
205
214
205
206
205
205
206
206
205
212
205
206
209
204
215
205
205
205
205
205
211
205
206
205
205
205
204
212
205
205
205
205
204
205
205
205
205
207
205
205
206
205
204
205
205
209
205
205
207
207
205
205
206
205
205
211
204
205
209
207
205
207
205
205
205
208
205
208
205
208
206
205
206
204
205
205
205
205
205
504
205
205
205
205
205
205
205
205
381
204
205
205
205
208
205
212
205
205
211
205
205
206
205
210
204
215
204
205
205
207
205
205
205
205
207
205
210
204
214
205
205
207
205
211
206
205
205
205
210
205
205
221
205
205
282
238
205
205
206
205
205
205
219
206
205
205
215
211
208
204
205
207
208
205
205
205
205
205
205
210
206
205
205
206
205
205
205
205
205
205
208
206
205
205
212
205
205
207
205
205
205
216
209
206
205
205
205
205
205
207
208
205
205
207
205
215
204
205
670
205
205
205
206
205
205
205
205
221
204
210
204
205
206
205
206
205
205
260
212
205
205
205
206
205
205
204
206
205
205
204
205
205
205
205
205
205
205
206
205
205
205
208
204
210
204
205
205
209
222
205
205
206
205
205
207
205
207
209
205
205
204
205
377
205
205
205
206
204
205
205
205
205
207
204
205
205
214
205
205
205
205
210
206
205
205
205
204
206
207
204
205
205
205
209
205
206
208
214
221
205
205
205
205
205
207
205
207
204
216
205
205
205
205
204
205
205
205
688
205
213
205
205
204
205
205
205
377
205
205
204
204
205
209
208
205
205
205
208
207
205
205
206
205
205
205
205
205
206
205
205
214
206
214
205
206
205
205
204
205
210
205
204
204
204
207
207
205
206
206
208
205
205
205
208
205
205
204
205
207
206
205
205
206
207
205
205
205
205
205
205
205
205
205
207
205
206
206
205
205
268
205
205
205
205
218
205
205
208
205
206
207
206
209
208
205
205
205
205
204
205
206
205
205
205
206
207
209
205
205
204
205
208
206
205
205
207
212
205
211
205
206
205
205
209
216
207
205
205
206
206
205
204
205
205
206
205
205
206
207
206
205
205
205
205
205
205
205
206
206
205
205
204
205
205
205
216
205
205
205
205
205
205
206
205
211
204
205
205
204
204
205
205
205
205
205
205
205
205
205
205
204
205
204
206
205
205
204
205
205
205
205
205
204
205
207
205
208
205
207
205
205
205
207
208
204
206
205
205
206
206
205
205
206
208
209
206
206
214
207
204
207
205
205
225
205
206
205
214
310
207
205
205
205
207
205
205
210
205
205
205
207
206
214
207
205
205
205
205
208
205
205
205
206
212
205
205
205
205
204
205
206
205
205
206
205
205
206
205
205
207
205
212
204
206
216
210
208
205
210
205
205
204
205
206
205
205
207
214
205
205
205
205
205
204
209
209
205
206
205
206
205
205
205
210
205
205
204
204
204
205
204
208
205
204
208
205
205
205
205
205
206
205
205
205
205
204
208
206
205
205
205
211
206
205
205
205
213
205
205
204
205
205
205
206
206
205
206
208
205
208
205
205
206
207
205
206
205
205
205
205
205
208
205
205
205
205
205
208
204
205
507
208
205
206
205
205
207
205
210
205
221
205
206
337
205
204
209
205
207
205
210
204
205
207
205
205
211
205
209
207
206
213
205
205
388
205
208
204
210
208
214
206
211
204
208
205
204
205
212
205
205
212
206
204
210
207
210
205
205
204
204
207
205
205
205
205
205
205
205
205
204
204
205
206
207
205
210
206
205
205
205
207
206
208
208
205
205
205
211
208
208
205
205
205
205
205
205
205
205
206
205
206
205
209
206
208
205
205
205
205
217
205
206
205
205
205
205
204
204
205
205
209
205
204
389
205
205
204
204
205
205
209
204
204
205
205
205
214
205
206
205
205
205
204
205
209
204
211
205
211
209
205
205
205
205
205
207
204
205
204
205
205
206
205
205
208
205
205
205
205
205
206
205
205
205
204
205
205
204
205
212
207
410
205
205
208
205
205
205
206
205
205
204
205
207
205
205
205
205
211
205
205
204
204
208
204
205
205
204
205
205
205
205
2217
205
208
205
206
205
205
208
213
205
219
204
205
208
205
205
205
205
206
206
205
205
205
205
209
215
205
206
210
205
210
210
205
204
210
205
206
205
205
208
207
207
207
205
205
205
206
205
205
206
205
205
204
204
206
208
204
205
205
208
205
205
205
205
627
205
205
205
205
204
204
207
205
224
205
205
206
205
205
205
204
210
206
205
215
205
212
206
205
205
205
205
207
210
205
205
208
209
211
204
218
207
206
209
217
208
205
206
205
206
212
207
204
205
210
205
209
205
208
207
207
205
206
205
205
205
205
205
204
222
205
205
205
209
205
205
206
204
205
204
218
204
205
204
219
206
205
205
205
206
205
205
205
204
216
204
204
205
204
204
214
205
206
205
205
205
213
206
207
206
204
205
204
205
205
205
205
205
205
205
207
213
205
204
205
205
590
205
206
205
205
214
205
205
205
205
204
205
204
204
204
205
209
205
205
208
205
705
204
205
206
207
204
205
205
205
205
205
205
205
205
205
205
205
206
205
204
205
204
204
204
214
205
205
205
205
205
205
204
204
208
205
205
207
206
205
204
245
252
243
245
248
251
257
247
254
244
246
234
240
250
247
250
255
246
254
259
245
253
249
255
251
244
249
250
256
205
321
205
206
205
205
205
205
205
205
205
205
205
205
204
205
205
205
206
205
205
209
205
205
204
205
204
205
205
205
209
205
205
205
205
205
206
207
205
204
205
205
205
205
205
206
434
205
205
205
205
205
204
207
207
204
208
209
205
205
205
205
205
205
208
215
209
205
204
210
206
205
205
205
205
205
205
207
205
205
205
206
204
205
204
205
206
205
205
210
205
205
205
205
205
205
206
204
205
205
206
205
205
212
205
204
205
209
205
204
205
204
204
205
205
207
205
205
205
333
206
208
206
210
205
204
206
205
205
215
205
205
204
207
205
205
213
205
207
204
209
205
207
205
205
205
205
222
206
694
205
206
206
207
207
214
205
207
206
222
205
205
207
205
205
205
205
205
205
204
204
205
208
205
205
215
206
205
205
204
209
215
211
281
205
204
208
205
205
205
205
205
205
208
212
204
205
207
211
208
205
213
205
205
205
205
205
205
205
205
205
205
206
208
205
207
204
205
205
209
205
213
207
208
207
207
205
206
204
205
206
205
207
205
205
205
212
205
205
207
206
204
204
205
208
205
214
205
205
205
205
205
205
211
205
205
205
205
204
208
205
205
205
1039
205
205
205
205
205
205
205
204
204
205
204
212
212
205
206
208
205
204
205
208
208
205
353
204
205
205
205
205
205
205
205
208
209
206
205
206
205
204
205
209
205
212
205
205
205
205
208
204
205
205
205
204
204
205
205
205
205
219
205
205
205
207
206
207
205
205
204
205
204
205
219
205
205
205
205
205
212
206
204
204
204
205
205
204
205
205
207
205
205
205
207
205
205
204
205
204
205
205
205
205
210
205
205
205
205
205
205
205
206
207
205
205
205
205
206
205
205
205
205
205
205
204
204
204
209
205
205
206
205
207
205
205
205
213
205
207
204
263
209
205
205
205
205
205
205
205
205
924
205
204
204
204
205
206
205
207
205
205
213
208
205
205
204
205
208
205
208
206
205
205
206
207
207
205
205
205
205
208
207
204
204
204
206
205
210
205
205
205
205
205
206
205
205
204
204
204
204
205
205
209
205
205
205
205
213
205
204
204
205
205
205
204
205
205
207
205
205
205
208
206
205
205
207
205
226
214
205
205
205
204
205
211
205
214
205
214
205
205
206
206
204
205
205
205
205
205
205
209
205
206
205
207
208
204
211
205
205
205
206
205
205
205
204
205
205
548
210
205
205
205
205
205
205
205
204
205
205
206
205
205
206
205
204
204
205
206
205
205
205
205
205
204
205
213
205
205
205
209
205
205
212
205
205
205
205
206
208
205
205
204
204
204
204
211
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
211
205
209
205
207
207
205
206
205
204
204
241
208
207
205
248
206
213
205
205
205
206
205
205
204
204
204
205
205
204
210
205
204
205
205
205
205
205
205
206
205
204
205
205
205
205
205
205
205
206
208
205
206
205
204
206
204
205
205
208
208
205
205
209
205
205
205
206
205
205
205
205
205
205
210
205
211
204
205
206
205
205
205
205
205
213
205
205
205
204
204
205
206
205
206
205
205
204
205
205
205
206
205
205
205
205
204
205
209
205
205
205
206
205
205
204
205
205
205
476
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
204
204
205
214
205
205
205
205
206
391
205
205
214
205
205
210
205
205
458
206
207
205
204
205
206
205
204
204
205
205
207
205
205
205
204
205
207
205
205
205
207
205
209
206
205
205
205
205
205
205
205
206
205
220
205
204
205
205
209
205
205
205
205
205
206
205
205
204
207
205
204
204
205
205
205
205
208
205
205
205
205
206
205
205
205
204
205
204
205
205
205
205
205
208
205
205
206
205
206
205
205
205
205
205
206
205
206
205
205
205
205
205
207
204
204
210
205
205
205
205
205
214
205
205
209
206
205
205
598
205
205
206
205
207
209
205
215
643
205
205
207
205
206
204
204
205
205
205
205
205
205
205
205
210
208
205
205
206
205
205
208
205
205
205
206
206
205
205
209
206
206
204
209
205
205
211
207
205
205
209
208
216
205
208
205
204
204
205
210
206
206
205
205
205
205
205
220
207
206
213
205
205
205
204
205
205
205
327
214
206
206
206
212
208
212
208
205
212
213
210
205
205
205
208
206
214
727
211
211
212
206
207
211
213
213
208
210
216
205
213
208
222
210
211
213
205
208
204
204
207
209
212
213
205
205
209
206
208
208
205
205
207
204
207
209
205
206
205
208
213
205
208
211
210
211
205
205
210
208
205
208
213
206
211
214
210
209
214
208
205
213
204
209
207
204
209
208
205
206
211
209
205
206
205
205
204
209
207
206
206
213
205
211
212
215
209
205
204
205
208
208
205
208
205
205
206
205
205
207
210
208
207
205
204
210
207
205
207
205
211
213
429
211
206
210
207
205
206
204
205
214
205
206
212
210
208
209
206
214
207
289
213
207
204
215
207
210
207
205
205
209
206
205
205
208
211
205
204
204
209
209
210
215
208
206
208
210
208
212
217
213
211
206
207
207
206
217
285
209
210
205
216
211
205
212
207
210
215
205
209
211
212
205
210
207
402
205
205
208
210
204
205
208
204
208
205
214
211
209
205
211
219
205
218
205
209
211
212
206
206
208
214
207
204
212
205
208
209
3017
206
206
210
208
206
209
288
211
209
206
209
207
209
205
206
651
205
211
210
209
207
205
204
204
205
205
210
206
208
205
205
206
205
209
207
205
211
204
211
209
408
209
212
209
213
204
211
212
220
213
205
206
209
207
207
207
211
207
205
209
211
209
212
205
208
208
205
209
204
209
208
205
293
205
205
205
205
206
207
205
209
210
207
210
207
207
205
210
205
204
2193
209
205
210
211
210
206
206
204
217
237
215
204
205
206
204
206
207
205
208
215
215
208
207
210
205
204
212
205
205
212
205
212
205
208
205
205
205
208
205
205
206
209
215
221
213
206
211
206
210
210
212
205
213
205
204
208
209
206
205
210
205
205
215
205
212
215
208
213
213
205
213
215
218
205
209
210
207
205
210
210
206
209
206
211
219
208
205
211
208
210
212
209
209
207
211
214
207
207
206
214
282
204
213
205
208
207
205
207
215
209
206
205
206
206
207
207
205
205
207
211
205
209
205
204
208
206
209
211
211
207
207
205
211
207
210
206
207
205
206
219
204
214
214
218
209
207
205
210
205
205
204
207
206
204
205
347
218
206
208
205
209
209
205
207
207
207
208
217
209
205
207
206
205
206
205
205
207
205
206
215
211
205
205
207
205
206
205
206
205
207
210
206
204
210
320
205
205
206
205
207
206
206
210
205
206
206
207
206
206
206
210
205
205
567
209
208
205
205
215
206
209
204
207
210
205
205
209
205
205
205
205
205
207
205
309
214
205
212
206
205
205
208
205
205
205
205
205
205
205
204
205
206
205
206
205
205
206
205
205
206
205
205
204
204
206
208
208
204
210
213
204
205
205
205
205
204
205
205
205
212
205
207
205
207
213
205
217
205
206
207
204
240
204
207
213
205
207
204
218
207
209
206
206
208
209
208
208
205
207
205
212
206
205
208
208
209
205
207
206
204
206
204
211
207
207
208
207
207
206
208
206
207
205
205
209
205
205
205
207
205
205
206
209
205
207
206
206
205
205
205
206
206
211
207
204
207
205
204
205
206
205
205
205
208
205
205
205
210
204
204
246
207
205
207
205
205
205
207
205
205
205
206
205
205
205
205
207
206
205
205
205
205
206
207
205
205
205
204
204
208
205
204
205
208
209
205
204
208
204
214
207
210
212
207
213
210
207
205
208
211
207
211
2264
214
204
212
205
212
219
212
204
205
217
208
209
213
213
210
205
207
210
207
210
206
213
207
207
210
205
208
206
205
210
205
212
209
209
210
207
206
212
208
204
209
205
205
205
205
206
205
204
211
204
205
205
207
316
205
209
205
205
205
205
323
207
205
205
205
211
205
205
204
206
206
205
205
205
205
206
205
206
205
205
205
418
205
205
205
205
205
205
210
205
207
561
208
209
206
204
205
205
205
212
204
205
205
205
210
204
213
207
205
210
205
211
208
208
206
279
205
204
205
219
250
205
241
205
207
209
207
205
207
205
205
204
208
204
205
205
206
205
206
209
205
209
205
207
205
205
208
209
205
205
212
207
220
205
205
622
213
205
205
205
208
210
205
205
205
204
215
205
207
205
205
205
205
206
204
204
204
205
205
204
205
205
205
208
205
204
209
205
209
204
204
205
205
205
3085
205
205
206
206
205
205
205
207
206
207
205
205
205
204
205
205
211
205
506
204
205
205
205
204
205
205
205
209
210
207
205
204
205
380
206
205
205
205
224
205
205
209
207
207
206
214
205
206
205
205
205
205
214
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
206
205
208
205
204
205
206
205
461
209
205
206
205
206
208
205
212
206
208
213
205
205
205
204
205
209
205
241
205
204
205
205
205
206
205
205
205
205
205
205
508
205
205
205
204
205
205
205
287
208
1292
208
205
358
205
217
207
205
204
205
204
210
205
209
205
206
206
206
247
210
205
206
208
205
205
208
206
205
207
205
205
205
205
206
205
209
207
205
205
205
206
206
205
206
208
206
205
204
204
205
205
204
205
205
205
205
205
208
205
205
213
205
205
205
221
205
205
205
205
214
205
205
205
205
205
205
205
209
207
207
207
206
208
207
205
205
210
205
207
205
206
213
205
254
205
205
205
205
205
205
207
207
206
338
205
211
216
449
205
205
205
205
205
205
205
204
210
205
205
206
205
403
205
205
206
206
205
618
205
205
213
209
205
205
214
206
208
204
204
207
210
207
204
207
208
430
272
205
205
207
204
215
205
205
207
205
206
205
205
204
205
204
213
205
206
205
208
213
214
209
205
205
205
213
205
204
206
205
207
206
210
205
204
205
205
205
205
205
205
207
207
208
205
209
399
207
207
206
205
306
205
206
205
210
205
208
206
216
211
206
204
207
207
207
213
208
206
205
205
205
233
209
213
205
205
300
205
211
207
204
216
205
205
205
205
206
205
206
207
205
205
206
206
218
205
205
210
207
205
205
207
205
205
210
205
205
205
205
208
218
205
205
213
205
211
205
205
205
205
210
211
213
208
205
209
209
208
206
208
204
204
375
204
208
205
243
205
205
207
205
205
207
205
205
205
207
205
205
206
206
204
220
205
214
205
216
204
208
205
399
206
207
205
209
205
208
211
204
205
205
205
211
208
205
207
318
205
217
208
205
251
224
240
839
230
239
232
258
456
254
248
245
316
239
235
223
258
222
246
255
241
250
244
245
261
236
216
227
236
258
258
248
233
242
266
254
250
245
234
247
222
245
259
214
243
249
236
256
237
250
259
251
225
226
259
222
245
257
420
227
240
240
248
246
215
228
229
248
242
246
247
227
235
238
256
254
273
263
245
258
235
249
223
229
221
278
229
220
250
264
248
248
238
241
235
502
233
218
257
620
225
240
219
235
236
237
251
249
262
238
286
238
248
442
236
250
267
225
219
501
245
221
233
249
290
221
243
244
237
229
221
229
209
245
239
241
222
231
210
229
310
208
231
249
212
219
248
217
213
254
225
244
243
264
231
230
220
230
244
214
236
221
227
248
219
248
255
231
256
232
240
233
235
208
215
260
229
215
226
219
227
217
255
225
256
271
230
244
256
230
210
250
211
264
233
242
218
755
213
460
218
249
252
249
246
230
243
231
244
243
227
243
232
220
229
225
217
225
260
333
236
217
262
233
205
245
216
228
266
1307
259
220
249
783
223
241
232
245
218
241
237
215
223
254
211
250
255
490
237
215
233
220
243
231
255
255
228
241
238
225
250
225
239
210
246
225
239
225
234
235
243
235
235
255
250
256
231
237
232
245
219
241
255
219
228
231
214
292
232
223
214
232
242
221
210
210
250
215
207
210
239
212
213
205
217
241
220
212
552
231
224
250
245
229
235
465
356
223
1373
267
262
280
244
250
212
218
239
223
254
257
221
223
254
229
207
241
233
230
212
226
223
244
722
215
239
256
241
227
232
227
240
229
245
230
247
242
206
239
245
234
233
235
232
225
206
253
209
217
206
232
232
267
222
266
209
244
226
247
236
221
224
221
221
226
248
263
237
252
205
205
206
206
205
208
207
205
207
207
205
205
208
205
205
205
209
216
207
205
205
205
207
205
206
204
205
205
206
208
205
213
204
205
205
204
204
206
208
306
206
205
204
207
206
206
204
206
205
1179
210
207
205
207
205
207
205
553
205
204
206
205
205
205
205
204
205
205
205
205
205
206
205
208
205
205
204
205
205
204
208
205
205
204
205
205
205
205
205
205
392
214
207
205
205
206
205
205
205
210
222
205
205
205
208
205
205
204
209
208
204
205
205
205
207
207
205
205
209
242
213
205
205
205
289
205
249
212
205
205
206
205
210
204
205
205
1263
211
205
205
415
205
209
218
204
237
204
205
205
205
205
205
205
208
205
205
206
205
205
205
207
209
212
205
205
205
212
205
479
206
209
209
205
225
208
205
217
207
209
205
205
205
206
205
205
204
209
205
206
206
212
205
205
205
210
205
205
205
207
207
212
216
205
205
205
205
204
205
204
205
209
205
205
209
210
205
211
206
205
206
205
214
206
351
205
214
205
207
217
205
205
205
211
211
204
206
206
204
205
205
205
205
204
206
204
205
205
205
205
204
207
204
205
204
205
204
204
205
502
207
209
209
206
205
206
205
204
205
206
206
204
207
205
206
205
205
205
206
205
205
205
205
205
209
205
205
204
208
213
205
399
205
208
205
206
205
207
385
205
204
208
205
205
218
205
205
205
206
209
205
205
362
206
205
210
205
494
205
205
205
204
208
208
205
205
208
221
205
205
205
206
211
215
205
206
206
207
374
206
206
205
210
205
206
204
205
281
213
208
215
205
206
586
204
205
205
205
434
205
205
205
205
210
207
209
205
210
204
205
204
205
210
205
205
209
205
205
205
205
205
205
205
204
205
205
205
390
216
205
205
204
214
206
208
205
205
205
205
204
205
210
207
885
212
211
206
266
205
205
205
205
205
205
205
209
205
209
542
206
205
205
209
205
208
214
207
204
207
216
206
205
215
206
206
204
204
205
249
205
205
206
206
208
205
205
205
210
204
205
409
205
205
205
205
205
208
205
205
205
205
206
204
204
206
205
204
855
206
205
213
205
404
206
206
311
205
204
205
205
207
205
204
204
204
207
205
205
205
205
206
207
478
205
204
204
205
205
212
205
205
209
210
207
205
205
205
205
207
206
204
206
204
205
204
209
205
213
205
205
205
205
206
205
205
205
204
205
207
204
207
205
205
205
205
205
208
205
204
205
205
205
204
221
205
205
205
207
205
205
205
205
205
206
204
205
204
205
206
206
204
204
205
205
205
270
205
205
205
222
205
205
210
205
221
205
205
205
208
205
205
209
206
205
213
207
204
204
205
208
205
205
205
207
216
205
206
205
205
204
205
205
204
205
205
205
208
205
205
214
427
208
205
205
205
205
204
205
211
205
569
212
205
205
495
205
205
207
205
205
205
205
205
1093
204
219
205
205
205
205
212
205
205
207
448
205
205
217
354
205
209
208
205
205
205
205
208
206
204
205
204
205
205
282
207
205
205
205
206
205
205
210
204
205
205
205
205
208
205
205
205
205
206
205
205
205
214
215
204
204
204
204
209
204
205
205
205
205
205
207
204
205
206
205
205
204
209
205
205
204
206
205
205
205
207
204
204
205
207
205
205
205
205
205
205
205
318
208
206
205
205
205
208
213
204
206
205
208
204
205
204
431
215
210
205
205
205
205
204
205
205
619
205
204
205
205
206
350
205
205
205
204
208
205
205
205
205
204
205
205
205
205
205
205
208
205
205
205
205
205
204
205
205
205
208
208
205
205
206
204
204
206
205
208
205
205
205
205
206
205
206
210
207
205
205
205
205
204
205
205
205
205
204
205
205
204
205
205
269
204
205
206
205
205
204
205
205
1173
205
205
205
205
205
207
205
213
208
205
206
205
205
205
205
205
546
205
208
205
205
207
207
205
205
205
205
208
215
210
205
205
204
206
204
209
204
205
205
205
206
205
205
205
205
205
278
206
208
204
204
205
205
213
205
205
205
205
205
208
207
210
204
204
205
205
205
206
205
204
205
205
211
218
204
205
204
205
210
205
205
212
205
206
205
205
205
205
206
205
205
550
205
205
205
205
206
205
209
206
205
205
205
205
207
205
205
207
205
205
205
205
205
205
207
205
212
205
213
204
205
205
210
205
204
205
205
205
205
205
205
205
207
204
204
209
205
459
205
205
205
206
205
207
205
205
205
207
204
204
207
450
205
205
205
205
205
205
205
205
206
205
207
222
204
322
205
205
206
205
205
205
205
210
209
206
205
204
213
321
205
205
205
205
205
779
205
205
205
206
205
205
204
204
205
212
208
205
204
202
205
205
205
210
215
205
205
217
205
205
205
205
205
205
398
205
205
204
205
205
204
210
205
205
205
210
205
206
205
205
210
205
205
215
207
205
204
204
205
207
205
205
205
205
204
205
205
205
205
205
210
205
206
205
205
205
205
205
205
205
210
205
205
205
222
211
204
205
205
205
206
208
209
205
205
208
205
204
205
210
212
204
204
207
205
206
205
205
319
205
205
208
206
209
206
206
206
211
205
205
205
208
226
206
205
205
207
205
205
213
212
205
204
208
205
464
204
205
205
205
205
206
205
207
206
205
205
204
204
204
204
207
205
206
211
206
205
205
205
205
205
478
205
205
205
204
208
205
205
205
213
205
205
393
207
207
204
205
209
205
205
207
207
205
205
208
205
205
205
204
205
325
205
205
204
205
205
262
214
205
211
204
229
205
205
205
205
204
214
205
205
220
205
205
206
216
205
205
205
206
204
204
205
205
205
205
1155
205
206
205
205
205
205
207
205
205
206
285
205
213
204
205
204
204
209
205
205
205
205
205
205
207
209
205
205
209
206
204
207
205
204
205
206
207
204
205
205
206
206
306
205
208
205
205
205
205
205
204
212
205
206
205
205
205
206
206
205
206
205
205
211
204
204
204
207
205
214
233
206
205
205
214
205
204
205
206
205
205
205
204
326
205
205
372
205
205
205
206
205
210
205
205
205
206
204
205
207
205
209
205
415
209
207
205
207
209
205
213
207
205
204
204
208
215
210
205
205
204
229
206
204
208
206
205
212
207
206
205
215
205
208
205
204
205
210
205
205
209
208
205
549
205
206
204
205
205
209
208
205
210
204
205
205
204
205
205
205
205
205
205
205
207
213
204
205
205
205
205
205
205
205
205
208
205
207
206
205
208
210
205
204
205
205
205
205
207
246
205
205
205
207
205
205
205
205
206
205
217
205
205
205
214
213
205
206
205
205
205
205
205
205
205
205
208
205
205
205
205
204
205
205
205
206
205
206
1009
205
206
204
297
204
207
207
205
204
204
205
206
205
205
205
208
205
205
205
203
206
205
204
205
204
204
205
205
205
205
206
205
205
205
205
207
204
205
204
515
205
205
205
205
205
213
205
207
205
205
205
207
205
205
207
205
207
209
205
205
205
205
205
205
205
205
209
213
204
205
209
205
211
214
365
205
206
213
205
205
210
204
218
204
204
204
208
205
205
206
205
206
205
205
205
205
205
205
205
205
216
218
207
205
207
205
205
205
206
207
216
204
205
205
204
205
206
208
205
205
207
205
206
205
206
206
207
205
218
205
207
207
207
207
208
205
205
214
207
205
205
206
205
205
206
205
204
205
205
204
205
209
205
205
205
205
210
205
207
205
205
205
205
204
205
205
205
207
205
205
220
205
206
205
211
204
205
205
206
205
205
205
205
204
205
205
205
205
214
207
219
205
206
206
218
205
205
208
286
205
219
205
205
204
209
205
206
213
206
207
213
207
205
206
210
205
220
204
205
224
204
205
205
205
205
206
205
205
205
205
205
204
205
205
205
205
206
204
207
205
204
205
205
208
205
212
205
205
205
205
206
205
206
205
205
207
204
207
204
205
302
205
205
205
205
205
205
205
205
205
205
205
205
208
205
211
205
205
205
206
205
205
205
205
224
206
205
205
205
205
206
205
205
211
206
204
207
628
204
205
208
205
205
205
205
204
205
205
205
205
206
205
205
204
204
205
205
205
205
206
208
205
447
205
204
205
206
205
205
204
205
206
260
205
205
205
205
210
205
205
205
205
209
205
211
204
205
204
207
205
205
206
204
204
205
205
205
209
205
205
206
207
205
205
205
205
210
206
205
205
204
204
205
206
205
205
205
205
205
206
205
205
207
204
205
210
205
204
206
205
205
206
205
204
206
211
212
212
205
205
205
207
204
205
226
204
216
205
205
212
209
204
205
205
207
205
205
209
205
205
205
205
211
205
206
209
212
205
205
205
209
210
208
205
205
205
206
215
205
205
204
205
205
204
205
206
205
205
209
205
207
287
206
205
205
205
205
206
204
206
205
209
204
210
204
222
205
212
214
205
211
207
206
205
213
205
207
204
206
204
205
211
204
205
204
208
205
205
205
205
207
205
207
205
207
206
210
209
204
205
204
205
210
205
205
205
205
205
205
208
205
231
204
205
209
206
205
213
204
209
205
207
205
205
210
205
205
205
205
205
205
210
204
205
204
206
204
205
205
212
205
205
205
204
205
205
214
205
205
205
204
205
206
205
205
205
213
205
210
206
206
953
205
205
205
204
205
204
220
209
205
204
204
205
205
206
205
205
208
205
206
212
207
214
220
306
207
204
205
215
206
205
260
218
205
206
206
205
205
205
207
205
204
208
204
205
205
205
205
211
205
205
205
206
208
205
205
215
206
213
205
204
205
204
205
221
206
205
205
209
207
205
205
204
205
221
212
205
204
205
205
204
207
204
206
205
207
206
205
205
205
205
204
205
204
204
205
205
204
205
209
205
206
218
205
205
207
205
213
205
208
206
209
205
205
205
205
205
205
205
205
205
206
205
205
208
204
204
205
205
208
210
216
205
205
205
207
208
207
205
205
205
205
205
204
205
205
205
205
209
1108
205
216
205
216
205
208
205
205
206
205
204
204
206
213
204
205
206
207
205
205
205
206
205
399
205
205
376
205
204
204
205
207
205
205
205
208
205
205
205
205
206
208
208
206
205
205
209
207
205
207
205
210
205
205
206
205
205
205
205
207
207
207
206
205
205
205
206
206
205
209
206
207
205
205
204
205
205
206
208
205
204
205
205
205
214
205
204
205
205
205
205
205
212
207
205
204
205
205
205
205
206
205
205
207
205
218
205
205
205
205
205
213
207
204
214
205
205
205
1278
205
205
205
211
205
217
205
205
207
205
205
204
210
205
205
205
205
205
205
217
207
212
205
338
206
214
207
209
206
205
206
205
205
205
209
205
205
212
211
204
209
208
206
207
204
205
205
209
206
208
210
205
206
207
205
208
205
205
205
206
205
205
206
207
205
208
209
217
208
205
205
204
205
205
205
209
204
207
205
335
209
205
205
205
205
205
210
215
205
205
204
205
204
204
208
215
207
211
206
205
207
209
208
209
208
205
207
205
205
205
209
205
207
204
205
209
205
205
205
205
205
207
207
205
205
208
209
208
210
204
205
205
205
459
205
205
208
205
205
206
205
205
205
205
206
204
205
205
205
204
205
205
207
204
205
208
209
205
205
205
205
205
208
206
205
206
207
208
205
205
204
206
208
207
205
209
207
205
209
205
205
208
205
207
206
205
205
211
205
205
208
205
205
205
205
204
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
206
205
205
204
211
205
205
205
205
205
205
211
205
209
215
205
205
205
207
205
205
205
205
205
204
205
205
205
205
205
206
208
206
205
205
205
205
205
205
207
205
204
205
205
204
205
206
205
205
208
207
205
204
205
214
204
205
209
204
205
206
205
205
208
209
204
205
208
212
213
205
206
204
205
204
205
205
216
206
213
205
205
205
219
205
205
207
205
204
205
208
208
205
206
205
205
205
205
205
376
205
205
205
205
205
205
205
205
204
204
205
205
206
205
205
207
205
205
205
207
211
205
205
211
205
206
205
204
209
206
206
205
208
205
205
208
205
205
205
207
211
207
205
205
205
208
206
205
205
206
205
205
206
204
205
217
205
205
206
205
205
215
207
205
205
206
207
205
205
204
207
205
215
207
205
207
205
206
207
209
204
205
207
205
204
205
205
205
205
205
209
212
208
204
205
205
205
207
217
205
205
207
205
205
208
208
205
205
548
205
207
206
204
205
206
208
211
205
205
207
206
205
205
205
205
205
205
205
212
214
224
204
208
709
205
204
205
205
205
205
205
205
224
205
213
205
205
204
205
205
205
208
205
212
205
205
205
205
207
205
206
205
205
205
205
206
205
205
209
205
214
206
205
205
213
205
205
205
209
207
205
205
221
210
205
205
211
204
205
205
207
213
210
205
207
206
211
205
212
205
205
205
205
205
205
206
213
205
205
204
206
205
377
205
209
205
205
205
205
205
205
205
469
206
204
205
206
205
210
213
205
220
206
206
205
212
205
207
205
206
209
204
206
204
206
206
205
205
212
205
205
205
209
205
205
208
205
205
206
204
205
205
205
205
206
205
207
205
205
209
204
221
206
206
204
207
208
205
215
205
206
205
205
206
211
205
215
205
205
205
205
205
205
205
205
207
205
204
205
211
205
207
204
205
205
206
205
205
205
1670
205
205
207
205
207
205
204
205
204
205
355
205
205
222
205
204
205
205
207
204
205
207
204
204
205
205
205
207
204
205
217
205
206
211
205
208
204
208
205
214
205
206
205
205
206
205
206
205
208
205
206
206
204
206
204
205
205
207
205
206
205
214
205
205
205
208
205
204
208
206
204
205
205
205
205
205
205
205
205
208
211
206
204
204
205
205
204
206
205
213
208
205
205
205
205
205
205
205
205
205
205
207
204
209
205
207
207
206
205
204
205
207
204
204
433
204
204
205
208
205
217
206
217
210
205
214
208
205
208
205
205
205
204
206
205
205
205
207
212
205
216
205
205
205
205
207
207
210
205
210
206
208
205
212
206
205
204
205
205
205
205
205
205
216
205
206
205
205
205
215
205
206
205
205
205
205
206
205
205
217
205
205
207
205
205
205
207
204
205
205
204
204
208
206
213
205
205
205
213
264
204
204
210
205
204
205
205
205
206
205
205
215
205
211
205
206
212
207
205
205
209
209
205
210
205
205
206
205
205
204
205
205
205
748
205
207
205
206
206
205
205
206
205
212
205
210
207
205
204
214
208
205
207
212
205
205
212
205
205
206
205
205
212
206
205
209
205
208
205
205
205
205
207
206
205
205
205
209
206
205
205
205
214
205
205
206
205
205
208
205
206
205
205
205
207
205
208
204
205
205
205
217
204
205
213
205
205
208
206
205
205
204
204
205
205
205
206
211
205
205
209
204
205
205
205
205
211
205
208
205
207
205
207
205
206
208
207
223
206
205
205
204
205
379
215
205
205
205
205
205
205
205
205
205
205
205
205
204
204
210
205
205
212
210
205
205
205
389
205
204
214
205
216
206
205
205
206
206
205
225
205
205
208
205
206
206
206
207
211
205
208
205
207
205
206
205
205
205
205
209
205
205
205
204
205
205
206
205
205
205
205
206
205
210
205
206
206
207
204
205
205
205
209
207
207
205
205
205
205
206
205
205
216
205
206
417
206
206
205
204
208
205
205
206
206
205
208
205
206
204
205
204
205
205
205
205
208
205
205
210
205
204
205
205
206
205
204
204
206
205
206
205
205
205
206
205
206
205
205
204
205
205
205
206
205
205
213
204
205
207
205
205
205
204
205
207
213
205
206
205
205
212
205
204
205
205
205
205
206
205
205
206
205
205
205
205
205
205
205
205
208
204
205
207
205
205
205
206
205
205
205
207
205
206
214
810
206
205
205
204
208
206
205
205
205
205
205
205
218
205
206
205
205
205
205
205
205
205
208
305
206
212
206
205
208
205
205
205
204
213
206
205
220
205
207
206
205
205
205
205
208
204
207
204
208
206
206
205
208
205
212
204
205
206
205
205
204
204
210
205
205
205
208
205
205
211
206
208
207
204
204
205
205
212
205
208
205
205
205
207
205
205
205
204
204
205
206
205
205
205
205
205
205
205
204
204
205
205
205
477
205
205
205
205
205
205
206
205
208
205
204
206
211
205
205
205
206
205
214
205
205
205
204
206
205
205
205
205
205
205
205
208
205
205
206
210
205
206
205
206
206
205
207
205
206
205
205
214
205
208
214
205
204
205
205
205
205
211
208
205
205
208
205
204
205
208
212
205
205
205
206
205
206
204
205
205
207
205
206
205
205
205
205
206
205
208
213
206
205
208
205
208
204
205
215
205
205
205
210
205
205
205
206
204
207
205
212
205
212
205
206
205
205
215
215
205
204
205
205
206
205
205
205
208
205
208
205
204
204
205
205
205
212
211
207
205
205
205
205
205
205
207
205
205
211
205
205
206
205
209
205
205
205
205
205
209
208
206
205
205
205
205
210
206
209
213
205
205
205
208
206
205
205
205
209
206
208
211
205
205
206
209
205
205
207
205
206
205
205
205
205
205
205
205
204
204
205
205
205
205
205
205
205
205
208
206
204
205
205
205
205
209
206
205
205
205
205
207
205
205
204
247
207
206
205
205
205
206
206
226
205
205
205
219
207
213
205
205
205
206
205
218
204
206
212
205
205
208
205
205
205
206
206
208
208
205
205
207
205
205
204
205
215
208
205
205
212
204
205
205
205
205
205
207
205
3517
205
205
205
204
204
206
205
205
209
205
205
208
205
205
212
206
208
207
204
539
205
205
205
205
207
205
205
205
205
205
205
209
206
205
214
205
205
205
205
205
205
209
206
213
210
205
205
205
205
205
206
205
205
206
207
205
209
205
212
205
205
205
205
211
206
205
205
212
213
205
206
204
206
205
205
205
206
205
299
206
205
205
207
205
205
205
205
206
205
205
208
205
205
207
205
210
206
205
205
204
205
204
206
208
205
205
205
204
205
205
205
205
253
220
205
214
205
205
205
205
205
205
206
205
209
206
205
205
219
205
217
206
205
205
205
208
206
205
206
204
205
206
207
209
206
205
205
206
205
205
205
205
207
206
209
205
205
204
205
205
205
205
204
205
205
205
206
205
204
208
205
205
206
205
205
205
206
205
205
205
205
205
204
205
207
205
204
207
205
205
205
205
206
205
205
205
205
206
204
206
205
205
205
205
208
205
210
979
205
206
205
205
207
204
205
204
205
205
205
207
205
205
205
217
205
205
204
205
205
205
205
210
205
205
205
205
208
204
205
205
205
211
207
205
205
205
205
205
205
205
205
210
205
206
205
205
206
207
212
206
214
209
205
204
208
205
205
210
209
209
210
206
206
210
205
205
215
205
205
208
205
205
205
209
205
205
205
204
208
205
205
205
209
205
210
205
206
204
205
205
208
205
205
205
206
205
205
205
205
217
205
205
205
205
206
205
207
205
205
205
206
208
205
211
206
205
1037
205
204
205
206
204
216
205
208
205
208
205
205
216
205
207
208
205
206
205
205
205
205
220
205
206
204
208
205
205
204
205
204
205
212
205
205
205
205
208
205
205
205
205
207
205
205
207
205
205
205
208
205
214
208
206
209
205
205
205
205
205
211
205
213
204
205
204
204
204
205
205
210
205
205
211
205
207
205
205
205
204
212
205
205
205
205
205
222
206
205
208
204
206
206
205
205
205
206
205
243
205
216
206
206
205
205
209
205
477
206
205
205
205
205
209
204
205
208
206
205
205
205
209
205
205
206
205
205
206
205
205
216
204
205
205
205
214
205
206
209
205
205
205
205
213
205
205
205
205
205
205
205
205
205
205
205
205
211
204
205
205
206
206
205
205
205
209
205
209
205
204
205
209
209
205
205
210
205
205
212
215
205
204
205
205
212
205
205
214
205
205
204
209
205
205
206
206
209
205
205
207
205
205
205
207
209
208
204
671
205
204
221
205
205
208
205
208
206
205
206
205
205
207
204
205
207
205
205
204
210
208
204
204
207
204
207
205
205
205
213
205
205
205
205
205
205
205
205
204
206
205
205
205
205
209
205
205
206
205
205
205
205
205
205
205
208
205
222
205
204
214
206
206
205
206
243
205
205
205
228
205
205
212
205
218
205
206
205
205
205
207
206
205
214
211
206
205
205
207
204
205
207
205
204
205
205
216
205
205
204
208
204
209
206
207
205
205
205
207
720
244
205
205
204
205
205
204
210
205
205
205
208
205
212
205
213
205
204
205
205
205
208
205
213
205
205
205
204
210
206
205
204
207
206
205
205
205
205
205
204
506
204
207
205
205
207
205
205
205
205
205
205
205
205
204
204
208
205
205
208
205
205
208
207
211
507
205
206
208
205
206
206
211
205
326
205
207
206
205
205
205
205
248
221
205
204
213
209
205
205
207
210
205
205
204
208
205
205
205
205
204
205
212
205
205
205
205
207
205
204
205
204
211
205
205
205
205
204
209
205
206
206
205
205
205
207
205
205
205
209
205
205
205
209
205
205
214
217
205
205
205
205
208
205
206
207
205
209
205
210
205
204
214
208
205
205
205
207
207
205
209
205
205
212
205
205
204
205
207
205
205
205
205
207
205
205
205
205
206
207
204
208
205
205
418
205
205
205
205
206
205
205
205
233
205
204
205
205
205
205
207
205
205
205
208
207
207
206
209
264
204
205
214
205
213
205
212
204
205
205
209
206
204
210
205
205
205
213
205
205
215
206
205
205
205
205
207
206
205
205
216
205
205
208
205
205
208
228
204
205
204
214
204
216
205
205
225
205
205
209
205
205
204
206
212
208
209
204
205
205
205
206
205
204
206
208
205
205
206
206
205
206
206
209
206
205
205
205
205
205
206
204
206
205
205
205
205
205
204
208
208
206
205
205
205
205
205
209
206
205
205
205
205
205
204
205
205
205
205
205
206
205
209
207
206
205
206
205
204
205
205
205
205
210
205
205
205
205
205
205
208
205
204
205
205
205
205
205
205
205
208
205
206
210
205
210
207
214
205
205
205
205
205
205
206
205
205
205
205
206
205
209
214
205
205
205
208
205
205
208
206
209
206
208
205
204
460
205
205
205
205
205
205
205
205
272
206
207
205
205
205
205
207
211
205
204
205
205
210
205
205
205
205
208
207
205
205
208
205
205
208
205
205
205
205
207
205
205
205
204
209
205
2712
209
205
207
205
211
205
205
205
205
205
205
205
204
209
205
210
205
205
206
205
205
212
205
205
215
205
204
204
205
205
205
205
205
206
205
205
205
211
205
209
205
297
209
205
205
208
205
205
205
205
205
205
209
205
209
204
206
204
205
1024
205
210
205
205
206
205
208
205
205
205
204
206
205
206
205
209
205
205
209
205
205
205
205
205
204
205
204
206
214
216
205
495
205
205
208
207
205
205
206
211
205
205
205
206
205
205
205
205
205
205
205
208
205
205
205
205
205
206
205
205
205
205
205
205
206
208
204
208
205
205
209
205
214
211
209
205
205
206
206
205
205
205
205
205
205
205
207
208
206
205
206
205
205
205
205
214
216
217
204
210
205
206
221
206
208
205
206
214
205
205
205
209
205
205
211
215
209
255
206
496
205
205
206
205
213
205
312
205
205
205
212
205
205
205
205
205
205
205
205
215
206
207
207
206
205
205
206
205
205
204
205
205
205
205
205
205
205
205
205
220
205
206
206
205
205
206
205
205
212
205
205
205
205
206
209
206
206
204
204
205
205
205
206
205
205
208
205
205
205
206
206
206
209
205
216
205
207
205
207
205
317
205
205
209
206
208
206
209
206
206
204
204
205
209
205
205
205
205
205
205
205
205
205
205
205
214
204
204
205
208
206
207
205
208
204
213
205
214
204
205
204
205
207
205
205
206
205
205
215
205
205
205
205
205
205
205
205
258
205
205
205
206
205
204
205
204
205
206
209
205
205
205
205
205
206
205
205
205
205
204
205
205
211
207
205
205
205
205
205
204
205
205
205
206
207
1169
205
205
205
205
204
209
204
205
207
213
205
205
205
219
205
205
205
204
206
207
205
206
205
205
205
205
205
207
205
205
205
205
205
205
205
205
204
205
205
207
205
210
213
204
204
206
205
205
207
206
205
205
205
205
205
527
205
206
204
205
207
205
205
205
205
205
216
205
205
205
272
210
205
205
205
208
208
204
205
205
205
204
205
205
205
208
205
205
209
206
205
205
205
205
208
211
205
205
206
205
205
205
205
205
217
205
208
206
206
205
206
205
208
206
205
204
205
206
207
205
205
205
205
205
205
206
205
206
205
205
217
205
205
205
205
204
205
205
205
205
210
205
206
207
205
206
205
205
216
320
208
205
209
205
205
211
207
205
205
207
216
205
216
205
204
205
205
205
207
207
206
205
214
205
516
205
205
204
205
205
205
205
205
207
204
204
205
206
206
597
205
205
205
205
205
206
205
208
373
205
222
205
209
205
207
205
207
205
205
212
209
205
205
205
205
209
205
205
205
205
205
205
206
206
206
205
205
205
216
204
205
204
205
205
205
210
205
206
206
205
205
208
205
205
206
205
208
204
204
205
205
205
206
205
205
205
205
207
205
205
205
205
213
205
210
204
205
206
205
206
205
205
205
205
206
205
205
205
205
207
205
205
205
207
204
211
205
204
207
213
205
206
205
206
205
205
205
205
204
205
210
213
796
205
208
205
205
205
205
205
213
208
206
213
207
205
218
205
205
204
205
204
216
205
205
205
208
208
205
208
205
206
205
205
205
204
205
204
558
205
205
205
205
219
205
205
205
492
206
205
212
210
204
209
204
204
209
205
209
205
205
205
205
205
205
205
204
205
204
204
206
204
206
204
207
205
208
205
205
205
205
205
205
205
205
206
212
205
205
208
206
204
208
205
204
206
205
208
207
205
208
209
212
205
205
205
205
205
207
206
211
205
204
206
204
207
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
215
205
205
205
205
205
205
205
205
205
205
254
204
205
205
205
207
204
205
204
205
205
217
205
207
214
205
205
205
205
205
205
205
208
204
207
204
204
205
205
204
204
205
209
211
206
214
208
209
206
210
205
204
205
209
204
204
205
205
205
208
205
212
205
206
205
205
206
205
209
1881
217
205
207
205
336
205
205
205
204
221
207
207
210
210
205
205
205
208
215
205
207
205
205
209
205
205
205
205
211
205
205
205
204
206
205
205
205
205
206
205
205
208
205
205
205
207
206
205
204
204
205
206
205
205
205
204
205
205
205
206
208
204
205
205
211
204
204
205
214
209
214
205
205
206
213
205
206
208
205
205
205
204
204
206
205
204
205
215
383
204
206
205
205
205
205
205
205
204
205
205
210
205
205
205
205
211
210
213
206
207
205
205
205
205
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
214
210
204
205
204
209
212
212
205
205
205
205
205
205
205
205
204
205
205
205
205
205
204
204
207
205
206
205
211
213
222
205
205
205
209
207
204
204
205
205
205
204
208
205
205
205
205
208
208
218
205
205
205
205
205
204
205
205
205
205
205
207
205
205
205
209
205
209
360
207
205
205
209
204
204
209
206
204
205
205
207
205
205
205
205
205
205
205
205
205
205
209
205
212
205
205
205
205
205
205
205
205
205
205
205
204
208
204
204
205
206
205
209
205
205
206
205
207
205
205
205
208
210
205
204
207
218
205
205
205
205
208
205
205
204
205
205
213
205
208
209
204
204
205
208
208
204
205
213
208
204
205
206
205
205
205
214
209
205
205
209
205
205
205
205
205
205
205
205
209
205
205
417
205
205
206
204
204
204
205
205
205
205
207
205
205
206
205
205
205
212
209
204
207
206
205
205
205
205
219
205
205
205
205
205
208
205
205
205
207
205
204
204
205
205
210
206
205
205
206
488
205
206
210
205
208
205
205
212
206
206
205
208
205
205
205
205
205
205
205
205
209
207
208
204
204
205
207
204
205
205
205
205
206
207
204
205
205
205
205
213
207
205
205
205
204
205
205
205
207
205
205
205
205
205
207
206
205
204
204
205
205
205
205
205
205
206
205
209
205
205
205
205
207
204
205
205
205
205
205
210
205
205
205
219
205
205
205
205
205
211
208
205
206
205
205
205
205
205
207
210
205
206
205
207
205
212
205
205
208
205
539
205
206
205
206
205
206
207
206
312
205
205
205
205
205
205
205
205
204
205
211
204
205
206
205
205
206
204
205
205
214
208
204
205
205
205
205
207
205
205
214
205
209
205
205
204
209
205
205
205
205
205
204
220
204
205
206
205
205
206
213
205
204
205
205
205
205
205
204
204
205
205
205
205
314
210
213
205
206
205
205
216
206
204
206
205
216
204
205
209
205
204
445
204
206
208
206
209
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
207
208
204
207
210
205
205
205
205
205
206
205
205
205
205
205
204
205
206
205
206
204
205
207
205
206
205
206
204
206
440
204
206
204
204
205
205
205
205
207
208
205
205
206
215
204
213
204
208
208
205
205
205
205
205
205
205
205
206
205
205
204
205
205
205
205
204
205
205
206
205
205
205
204
205
205
205
205
204
205
206
205
204
205
205
209
208
205
205
214
205
205
205
205
205
208
205
205
206
205
205
205
204
204
204
205
205
205
206
206
206
205
205
206
204
205
205
205
215
205
205
205
205
205
205
205
212
205
207
205
205
213
205
204
205
205
204
205
205
210
205
206
205
206
205
205
205
205
205
204
205
208
205
204
827
205
205
205
205
204
207
205
206
205
205
205
205
215
205
206
205
205
208
205
205
209
207
205
343
207
205
205
205
205
205
205
206
205
205
205
206
205
205
205
207
204
205
206
204
205
205
205
205
205
205
205
205
205
206
209
205
204
206
209
205
205
205
205
205
205
205
205
205
206
205
206
204
206
204
205
205
214
205
206
205
205
205
205
205
205
204
205
204
204
205
205
205
205
205
205
206
208
205
204
204
204
205
212
208
205
205
205
205
216
205
207
207
204
205
206
205
205
205
205
205
207
206
205
208
205
204
207
205
204
205
205
207
205
205
205
205
205
205
205
205
205
205
257
204
213
206
205
205
208
205
204
210
206
205
205
210
205
204
205
205
205
205
205
206
205
205
207
207
212
205
205
204
205
207
207
205
205
205
205
205
205
205
205
204
204
204
205
205
204
205
207
208
208
209
211
217
208
204
205
212
205
208
211
207
205
205
215
205
205
209
207
209
211
211
208
212
205
206
216
206
210
210
217
208
209
214
205
207
211
210
209
211
210
209
222
206
206
206
213
204
205
205
205
215
205
205
205
205
205
204
205
207
349
205
205
214
205
205
205
205
210
205
208
208
205
209
210
205
206
205
218
207
210
206
205
205
206
205
205
205
205
206
208
212
206
211
209
207
205
205
207
206
205
205
205
209
211
211
205
205
207
206
210
208
210
206
209
218
206
204
216
205
215
205
205
209
207
211
205
205
210
205
207
209
207
209
208
205
205
208
208
540
208
208
209
207
212
207
206
209
211
209
205
204
208
205
543
205
208
204
205
205
205
206
206
205
205
209
205
207
206
205
208
209
206
207
214
210
205
221
214
212
215
206
216
206
205
205
208
211
442
209
209
208
205
209
205
205
206
205
205
205
205
212
205
205
213
210
213
210
205
205
211
217


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/rtt-cluster5.dat <==
480
476
465
463
490
465
482
478
437
449
469
444
469
481
489
470
476
478
462
479
475
483
452
493
469
487
481
491
491
446
445
489
470
466
479
406
451
399
384
431
423
493
485
486
440
428
379
445
489
490
412
401
394
447
427
489
408
489
384
476
491
418
476
478
417
387
394
456
374
412
402
473
417
441
486
465
479
451
460
467
440
394
408
405
451
474
491
482
457
448
471
477
482
453
478
469
456
488
464
457
456
479
490
438
486
448
380
438
369
475
477
455
437
454
468
445
480
396
485
388
472
390
454
408
418
468
397
388
384
439
395
467
465
467
441
466
463
436
407
436
417
453
459
472
483
456
380
485
384
405
489
470
390
426
390
465
422
471
489
475
491
399
403
485
377
464
424
385
445
465
443
390
488
397
508
477
381
470
470
486
473
467
475
477
463
477
475
486
495
469
479
486
481
494
483
471
461
474
455
467
478
428
483
483
421
464
483
483
477
454
490
453
455
448
429
485
470
415
434
463
403
436
445
424
*
412
483
428
464
470
477
460
488
471
442
466
481
479
486
480
454
434
481
436
490
491
460
481
465
441
492
465
491
466
489
485
478
493
464
484
458
424
465
471
449
475
465
463
464
477
478
444
479
473
484
454
470
488
468
483
485
443
481
432
435
*
437
462
485
466
497
494
481
472
428
480
452
476
468
469
475
477
453
462
486
487
480
474
470
478
457
470
453
476
478
482
465
454
448
473
487
484
479
458
467
467
492
477
480
471
483
487
466
474
473
476
485
480
452
479
465
464
486
493
465
477
469
484
489
483
462
472
485
466
490
487
479
490
487
487
473
482
471
487
400
470
488
468
475
470
471
460
484
491
472
481
454
466
473
398
437
480
461
434
472
487
431
499
484
491
481
472
468
488
420
480
421
468
434
477
492
473
489
490
487
458
493
483
470
474
*
468
486
476
423
466
492
423
479
472
426
447
450
456
437
483
433
409
482
398
439
492
463
485
406
488
457
440
484
408
449
485
473
484
467
479
474
453
458
406
482
467
422
395
473
485
476
428
472
472
472
478
403
385
469
476
480
493
495
424
442
446
489
464
490
458
490
402
427
456
399
473
460
442
412
488
408
470
447
455
487
463
489
476
491
471
487
493
467
471
491
450
475
467
476
484
464
490
466
484
478
476
473
482
474
483
487
479
487
471
459
458
456
458
493
481
393
404
479
397
479
436
461
485
471
484
470
476
483
492
484
488
457
418
474
479
480
408
474
469
488
461
462
450
487
485
493
450
473
479
493
441
478
473
488
479
473
477
442
485
477
485
494
488
485
478
481
484
444
468
452
486
483
471
467
465
496
482
491
482
489
490
480
466
461
477
487
464
482
486
478
475
465
*
492
492
471
501
492
486
483
476
485
499
491
506
489
495
479
473
500
481
468
494
500
491
491
487
459
453
402
442
450
499
453
473
438
412
404
445
492
495
383
450
494
422
483
478
448
407
469
475
466
476
494
424
442
435
464
493
486
486
480
482
488
402
480
436
428
403
395
480
456
448
428
431
432
409
415
467
450
404
385
389
468
461
461
451
389
369
493
404
438
469
417
402
420
424
402
402
416
469
473
480
416
402
396
425
479
429
482
394
412
455
442
381
474
407
419
401
477
468
435
438
423
484
470
381
377
390
370
431
465
468
380
377
374
388
389
468
474
473
395
396
473
477
395
439
448
406
477
381
449
446
398
464
423
414
428
432
397
405
456
489
423
383
396
448
387
416
430
478
486
483
380
485
385
445
402
382
377
386
397
468
457
416
471
376
475
402
423
452
404
404
461
383
391
381
418
396
397
385
450
474
415
432
454
451
394
469
354
405
365
370
460
405
439
468
432
459
418
380
453
387
389
374
366
385
426
437
460
446
397
383
366
414
437
401
430
388
465
424
382
378
357
370
416
395
384
412
460
567
400
395
397
408
388
398
413
471
368
379
438
381
446
399
375
382
394
482
417
393
413
372
404
388
463
425
405
388
424
470
450
418
389
396
380
393
412
404
374
393
471
381
395
400
395
480
463
477
479
472
466
446
399
480
455
472
372
384
401
437
482
442
371
474
389
479
419
462
415
460
436
469
473
411
375
437
476
355
369
481
397
452
384
408
416
414
474
400
441
383
420
461
480
418
392
428
426
368
481
466
493
487
458
401
431
493
441
480
381
413
390
412
494
394
439
472
465
459
467
478
473
423
426
407
387
400
418
440
478
397
438
374
432
427
433
460
482
472
413
405
382
397
388
389
384
371
486
371
384
443
466
402
445
379
390
423
488
399
430
407
468
419
491
390
411
422
494
470
374
467
445
469
461
475
473
456
488
476
423
395
433
472
466
420
479
470
406
421
431
440
435
383
463
417
378
438
415
385
379
403
453
392
455
394
399
491
441
473
493
480
470
469
448
480
462
461
489
488
477
484
461
434
474
479
424
468
405
385
391
382
460
456
475
390
456
460
426
413
395
476
445
415
382
477
477
402
444
392
454
389
438
387
408
387
415
407
479
473
461
447
464
412
413
483
458
388
419
404
476
425
390
384
434
400
453
395
409
384
478
401
430
468
399
419
408
396
399
384
461
457
461
439
435
385
418
443
367
464
416
438
407
389
453
377
490
406
449
439
436
372
384
502
420
403
418
388
370
475
390
388
378
379
483
442
374
427
399
410
420
436
394
487
373
397
389
422
392
379
379
456
422
440
394
375
361
432
383
428
393
373
364
398
382
460
492
401
382
473
379
406
388
388
393
381
404
409
403
383
387
384
380
387
438
460
376
491
406
407
365
437
523
382
385
412
399
391
480
396
397
438
458
449
411
409
390
412
398
394
468
368
369
387
397
410
476
378
368
491
372
366
373
384
381
380
460
398
419
376
467
462
377
378
435
410
370
375
376
368
453
485
395
364
475
377
452
402
372
378
468
439
403
450
386
381
399
401
386
380
485
491
369
440
412
445
367
378
374
430
370
375
378
463
479
372
444
437
388
415
396
389
444
452
389
375
387
399
391
375
361
394
448
376
378
487
369
370
408
393
469
401
394
426
402
455
400
384
414
374
376
400
421
382
396
387
442
394
377
405
489
394
365
388
392
366
384
371
368
366
365
360
368
361
383
359
383
363
375
386
366
458
370
355
382
372
375
402
371
371
393
363
442
395
389
370
489
410
*
454
423
427
414
540
409
476
436
419
437
513
456
421
423
429
477
429
409
414
438
451
528
450
420
466
418
421
443
389
389
387
374
381
444
415
411
382
396
383
387
380
374
449
375
437
370
431
417
392
381
423
449
391
453
385
382
436
434
379
389
463
370
395
408
451
369
390
374
411
413
375
427
379
404
453
471
373
396
407
366
413
364
434
378
404
461
448
464
435
377
413
398
381
372
456
391
403
378
396
405
358
351
367
403
372
358
389
446
368
430
361
385
362
369
389
390
359
359
365
391
382
358
359
364
467
361
375
471
424
364
493
348
385
430
361
400
377
409
384
367
362
358
400
366
480
364
390
361
375
368
464
427
396
379
442
368
357
371
354
354
388
368
350
375
393
361
362
351
361
381
427
357
359
407
393
382
387
376
386
371
384
392
387
361
362
356
353
359
401
391
424
383
368
359
1081
393
388
392
434
467
386
366
373
395
371
405
388
379
395
391
401
391
386
377
374
375
367
383
385
380
367
400
431
353
370
348
356
362
410
389
361
379
376
375
365
381
397
406
407
484
373
462
377
383
424
383
471
436
377
367
407
395
370
462
427
383
387
395
417
442
393
373
391
368
451
383
403
373
432
386
368
449
468
367
404
437
364
403
423
415
407
386
363
374
405
385
366
389
377
383
335
362
367
428
373
380
472
395
379
390
375
440
377
387
402
398
450
394
370
397
412
373
395
381
402
369
410
382
381
419
373
389
371
381
380
387
376
378
366
383
462
428
436
369
384
392
403
394
376
477
365
369
374
369
398
372
406
372
367
377
385
370
377
380
356
370
377
366
359
359
3672
459
358
489
400
388
370
378
410
362
372
380
408
390
392
396
381
377
427
434
372
441
358
381
431
444
404
392
391
400
479
394
381
433
387
383
393
398
376
371
372
362
372
413
424
376
416
383
373
365
434
368
386
373
378
377
464
390
403
492
396
425
407
381
446
491
387
439
495
414
433
478
408
418
461
447
453
376
420
383
361
384
354
390
373
355
361
352
360
361
353
372
369
353
405
372
380
395
406
376
374
380
364
366
413
426
396
457
413
404
401
406
368
455
378
379
386
389
363
393
381
385
382
414
374
408
393
367
393
378
379
359
380
356
371
366
369
361
360
381
372
391
369
365
369
362
358
382
368
373
367
366
455
366
433
362
436
363
380
401
386
404
391
387
365
372
378
397
373
368
371
371
380
367
467
400
377
385
381
363
359
359
373
372
360
354
362
369
362
356
370
362
368
381
376
350
374
370
353
385
352
360
370
385
358
357
379
359
368
348
371
365
351
381
373
377
354
361
350
369
352
358
384
381
352
359
371
380
367
363
372
374
397
355
360
367
362
379
368
428
371
429
356
368
407
397
380
363
377
374
367
365
932
916
910
918
922
*
929
916
910
907
917
844
911
927
913
809
918
*
477
402
367
336
459
384
402
386
370
367
363
375
396
392
400
380
369
410
375
384
434
383
373
355
398
367
384
373
389
377
386
367
371
382
387
383
389
364
382
406
385
359
378
368
368
373
376
381
394
387
411
385
364
372
362
372
360
412
397
389
374
369
364
418
371
385
352
379
351
364
366
375
383
373
393
396
373
353
384
372
367
391
382
370
382
363
392
367
379
378
383
368
363
359
371
377
368
433
360
410
367
425
380
389
384
372
362
461
392
369
483
440
371
393
374
373
433
368
376
370
407
397
362
410
364
363
368
366
382
379
391
414
408
477
438
372
385
380
362
412
475
371
478
451
364
435
378
423
360
394
440
349
380
344
381
353
366
368
412
356
463
374
399
353
363
378
356
373
369
353
372
361
419
345
345
353
372
350
381
361
354
350
345
351
352
352
361
377
340
351
356
342
342
346
353
369
345
354
342
365
368
368
351
350
363
368
357
379
343
352
349
351
367
351
371
345
360
355
344
344
352
410
344
337
343
369
343
350
353
354
382
344
366
452
360
356
359
350
377
375
368
352
358
378
403
364
364
357
366
367
357
376
393
353
347
342
348
368
357
341
342
360
342
359
363
362
346
343
367
351
351
341
343
369
360
351
345
342
345
369
346
342
349
347
381
413
351
340
384
337
365
386
354
343
339
365
352
358
393
341
344
337
337
347
361
365
341
345
367
361
353
364
385
346
356
342
347
342
342
379
375
372
349
345
339
359
362
350
338
395
349
349
372
370
346
339
457
373
344
344
347
352
389
374
426
437
451
348
354
345
341
347
346
338
346
364
343
406
338
337
338
353
337
337
441
339
342
342
336
352
343
344
340
336
338
338
346
350
340
338
339
345
339
339
338
341
343
352
341
343
411
356
346
350
348
350
460
393
377
440
356
362
396
374
479
461
368
424
435
397
365
352
376
384
338
336
360
370
354
380
383
344
342
446
389
374
416
376
467
366
336
364
1964
368
397
380
402
363
348
358
340
339
345
339
339
351
341
347
337
341
346
342
349
340
342
343
343
340
336
342
345
335
338
348
341
336
337
338
347
334
349
336
336
338
349
337
347
339
348
343
431
358
423
379
*
429
387
440
400
404
405
433
387
421
372
398
405
397
369
373
354
355
373
397
372
357
382
357
350
361
362
362
442
434
466
407
361
359
405
399
431
419
414
373
407
409
394
395
353
363
414
404
432
407
409
392
375
369
359
345
349
386
407
376
360
352
449
359
390
371
377
389
369
395
366
357
374
402
360
430
373
358
362
371
393
390
382
385
366
368
383
408
378
385
389
408
401
400
376
384
366
360
367
352
362
357
365
369
358
368
360
365
363
360
358
367
363
359
358
362
361
358
350
361
353
353
364
365
361
364
358
354
351
352
356
370
359
360
351
350
352
361
344
541
353
352
364
353
343
350
357
352
357
370
354
364
350
349
365
354
358
352
350
356
351
351
355
348
358
352
378
353
371
350
349
350
352
345
363
357
367
367
392
359
350
381
366
364
385
361
361
375
376
369
359
379
373
361
363
355
370
358
381
347
356
361
619
355
364
370
353
376
376
370
378
380
376
366
365
364
380
366
357
360
365
372
389
371
362
363
353
357
373
357
364
357
366
353
348
363
367
361
353
364
357
352
369
353
354
365
370
354
350
352
355
351
349
350
355
354
365
390
369
351
363
353
355
356
355
356
370
355
360
358
350
355
352
349
352
368
367
358
357
358
354
373
365
351
358
352
351
354
355
353
350
363
349
354
350
354
349
353
359
365
355
348
354
366
353
350
354
346
347
348
350
364
361
352
356
346
352
359
361
363
371
344
371
361
349
354
349
351
351
351
348
356
355
352
350
350
352
348
348
352
348
351
355
347
351
356
351
349
354
361
355
353
353
358
358
350
350
354
348
354
350
349
357
350
349
351
351
356
355
347
350
350
350
357
353
359
351
351
349
345
353
352
347
350
350
349
353
349
351
352
351
352
352
356
352
351
356
347
348
352
*
347
349
349
353
353
349
358
353
357
354
358
352
365
351
353
352
354
358
362
355
356
351
351
349
346
351
349
349
367
362
356
349
352
354
350
350
349
348
351
349
350
350
347
350
347
347
347
349
349
354
354
350
348
355
353
356
350
348
349
351
351
347
362
352
348
356
349
350
346
352
351
351
350
354
348
354
350
353
352
350
357
349
352
357
352
349
353
353
349
353
351
351
349
351
353
*
349
350
349
352
349
357
348
349
350
352
350
349
349
354
363
350
354
368
355
356
355
358
358
378
365
369
353
364
361
350
373
369
355
358
352
366
364
352
351
350
350
350
355
350
354
360
350
353
371
384
365
367
376
366
372
355
358
361
354
364
351
366
368
352
358
356
350
352
352
352
355
350
351
357
350
353
355
354
350
350
352
359
351
351
350
360
346
362
379
366
359
363
350
364
355
*
372
384
345
346
349
354
366
350
374
363
361
360
342
342
348
335
348
365
363
336
341
337
336
338
343
335
335
342
335
341
337
337
337
339
339
343
338
341
337
339
339
335
337
339
340
335
336
337
335
337
336
341
336
338
336
336
335
335
434
434
434
336
336
337
435
336
335
337
347
341
343
341
339
340
344
338
338
336
336
336
337
337
338
336
345
345
342
343
336
336
336
336
337
337
337
336
339
336
336
339
347
337
342
343
336
336
336
342
335
340
340
335
340
336
337
342
337
336
361
336
335
338
341
340
337
353
336
341
347
338
344
347
347
341
336
345
335
346
347
343
336
339
336
336
338
337
336
338
337
338
336
336
337
342
337
336
336
335
337
336
335
342
336
344
349
336
340
337
338
340
339
339
337
343
342
336
346
343
342
342
343
338
342
347
371
363
344
372
386
342
370
400
389
379
407
395
335
375
377
373
341
338
349
338
337
338
336
338
347
343
339
346
336
363
352
337
337
342
341
351
350
341
335
337
336
335
337
336
336
342
339
341
345
341
337
342
338
339
345
338
338
363
344
355
338
344
344
346
340
339
338
351
348
349
365
351
364
346
340
340
345
344
344
339
340
341
339
340
350
350
345
357
352
346
349
346
356
354
353
351
356
365
359
354
359
355
341
348
346
339
341
343
339
340
359
339
342
348
357
340
356
337
339
341
342
335
337
338
343
341
340
338
346
340
353
346
342
338
343
338
345
338
342
355
341
346
346
343
343
345
347
348
346
347
351
346
363
346
340
389
360
364
358
354
354
355
358
351
355
348
346
340
357
351
348
356
347
350
360
348
341
344
342
343
342
343
339
343
345
346
343
377
342
347
348
347
350
347
351
342
341
338
344
351
342
345
341
337
342
340
336
352
339
342
339
351
345
344
339
344
345
339
343
352
342
339
335
337
337
337
339
337
338
336
337
336
335
335
340
336
337
337
361
353
360
366
360
365
367
371
348
348
349
351
353
371
371
360
355
366
374
366
359
349
353
348
351
348
350
348
349
*
353
351
348
*
349
348
350
350
370
353
349
354
363
351
354
376
352
355
355
368
363
370
366
357
370
378
377
367
365
352
356
362
360
365
374
352
369
372
349
352
356
365
357
360
355
356
387
380
357
365
*
376
354
365
364
355
355
354
351
358
364
353
359
349
366
363
364
364
355
360
353
366
367
353
380
365
350
351
359
361
367
375
363
361
*
358
358
359
*
350
362
351
350
352
352
*
353
369
420
352
348
352
349
356
355
*
354
359
354
359
351
349
356
350
*
349
351
348
350
351
350
350
373
350
354
350
350
349
351
351
349
348
348
349
349
349
348
349
350
355
353
354
349
360
386
353
352
350
348
348
348
350
351
353
353
349
348
349
357
349
351
352
349
355
354
351
359
349
349
352
*
350
350
351
356
355
372
351
350
358
357
362
357
364
366
357
353
366
368
364
361
370
365
359
367
369
360
372
366
359
358
351
345
350
353
347
351
367
371
362
350
370
375
373
367
370
357
355
353
379
369
382
372
358
383
383
369
374
400
365
366
376
366
358
354
347
350
350
351
480
351
356
352
354
355
349
369
378
395
370
391
399
353
352
359
358
363
352
348
357
349
360
363
346
353
352
351
384
387
392
392
367
373
394
390
365
372
372
373
374
403
374
369
362
369
373
392
373
360
370
354
353
359
352
353
351
348
371
363
367
363
362
350
351
353
348
351
726
3433
351
352
353
350
350
354
362
347
347
350
353
355
353
353
352
352
352
353
355
361
352
346
353
379
349
351
348
351
351
351
356
351
351
350
352
*
352
358
352
351
353
352
353
353
358
352
355
361
355
353
357
352
354
356
354
359
352
352
360
352
351
352
360
350
352
359
351
356
352
356
352
351
362
351
352
353
352
336
336
342
338
337
341
345
341
337
343
339
336
343
341
342
338
336
336
349
344
335
336
336
345
342
351
344
336
340
335
342
336
338
335
340
339
338
345
339
336
337
336
338
336
336
336
336
336
335
337
335
336
336
335
335
335
335
336
335
335
335
335
335
360
337
336
339
337
336
363
335
342
338
348
335
335
337
336
336
338
336
336
336
337
340
336
336
338
339
337
337
336
335
336
341
343
335
335
337
336
348
338
336
335
338
340
349
338
339
356
336
339
337
343
336
339
337
340
335
336
336
336
342
336
336
336
336
338
336
337
341
335
337
335
338
336
335
336
335
335
335
335
335
335
335
335
344
335
337
337
336
339
335
339
338
337
335
336
338
336
342
337
336
336
337
336
336
340
343
340
339
337
336
338
336
336
336
335
339
335
335
344
335
335
335
336
335
336
335
336
336
338
335
336
335
336
336
336
336
335
335
335
336
335
336
336
336
336
336
336
336
338
335
335
337
335
335
335
344
336
340
341
336
341
355
352
356
353
344
336
353
336
336
336
337
338
337
338
337
336
337
350
336
336
335
337
336
336
336
336
336
336
335
335
635
337
336
335
335
336
335
335
335
336
336
336
336
335
335
339
336
338
336
338
338
336
340
339
336
337
337
336
336
336
336
336
336
336
336
336
336
335
336
336
335
337
335
336
336
335
335
335
336
336
336
336
335
335
336
337
336
335
335
336
337
336
337
*
343
338
335
336
336
336
336
337
337
337
335
335
335
341
335
335
335
337
341
336
335
336
343
337
335
336
337
336
336
335
336
342
343
347
336
335
335
336
336
336
336
338
336
336
335
339
335
335
335
335
335
335
336
336
335
335
354
336
335
341
337
336
335
343
338
335
338
336
341
336
335
337
335
340
338
336
336
336
335
336
335
335
335
336
336
335
338
336
346
337
336
348
351
351
360
376
339
354
338
340
337
339
337
343
344
346
335
336
336
341
336
336
336
335
335
336
336
343
335
336
336
335
338
335
339
335
337
340
335
343
337
335
338
341
341
335
336
336
339
337
339
336
343
339
336
336
335
335
335
342
346
358
359
359
383
335
336
336
342
356
341
337
338
335
336
335
335
335
335
335
335
336
347
339
345
339
336
338
336
335
335
339
335
335
335
336
335
336
336
335
338
335
346
336
340
337
342
389
356
337
363
337
353
352
337
342
336
336
342
336
336
338
336
338
352
335
335
339
342
337
335
338
336
342
338
339
345
337
335
345
336
341
337
340
337
367
336
338
339
337
358
340
336
336
337
335
341
335
335
335
335
335
336
337
417
335
335
337
335
335
338
337
335
336
335
336
335
336
337
335
339
336
336
335
336
336
336
336
335
341
335
338
335
335
353
335
343
336
343
334
336
336
335
343
339
382
338
344
336
343
338
342
352
339
340
336
345
368
354
373
372
353
345
348
346
352
351
349
350
349
351
349
350
*
354
349
360
349
352
350
346
350
375
348
347
352
*
351
361
362
365
350
355
354
354
420
370
359
348
347
346
348
351
349
*
347
376
359
349
370
357
355
354
356
347
350
349
349
375
348
347
351
351
349
348
378
349
349
349
349
349
346
358
349
347
354
353
349
349
347
351
349
349
347
351
349
349
346
346
349
346
344
347
347
362
349
350
350
348
351
348
352
348
349
349
346
350
350
350
350
346
345
350
351
353
349
374
349
346
349
351
346
348
348
348
349
349
352
357
365
353
370
357
346
347
349
357
359
354
361
366
353
378
351
364
369
351
349
349
362
367
363
353
364
349
349
349
349
346
352
352
337
347
351
349
349
349
347
351
368
349
349
349
352
349
355
353
349
349
360
349
350
350
354
355
348
349
347
377
344
349
350
346
349
348
351
350
349
349
344
356
350
359
366
353
353
347
360
370
350
349
351
349
351
368
348
345
348
346
346
346
349
349
349
352
351
348
344
346
349
353
355
348
349
364
355
*
351
349
348
350
349
345
353
351
350
349
354
349
349
349
355
348
349
349
350
351
360
358
353
348
351
349
349
349
351
357
352
349
354
349
349
*
349
350
348
351
354
349
349
356
353
350
348
350
350
350
356
351
348
349
350
345
349
344
513
347
350
348
353
350
350
346
353
349
*
350
350
345
349
350
349
345
348
353
346
352
350
348
346
345
348
346
349
345
349
351
349
347
351
350
343
345
350
351
348
349
344
362
349
345
349
349
352
346
344
351
348
350
359
360
362
354
375
349
349
349
349
372
358
355
368
358
351
353
362
350
361
355
350
*
353
349
354
351
349
352
350
347
367
348
351
346
342
350
350
367
350
351
349
356
376
388
400
408
345
349
346
350
346
354
353
360
369
355
350
352
351
360
351
352
358
399
394
397
395
391
409
396
397
400
413
395
393
408
406
401
418
380
406
422
437
435
419
436
421
417
410
421
422
415
421
433
*
424
427
349
352
350
348
350
352
353
348
351
351
353
365
357
373
349
349
349
348
349
344
346
345
349
356
353
344
348
349
346
345
349
348
347
345
348
350
376
349
349
349
348
348
367
359
356
359
350
350
349
349
352
349
349
348
368
350
352
350
348
350
347
361
348
348
350
350
349
350
356
358
349
352
348
349
348
346
347
350
350
351
375
351
354
352
349
353
349
348
357
348
350
349
356
367
350
352
351
351
349
355
355
380
349
349
349
346
348
349
343
347
348
346
346
348
348
349
347
345
349
351
348
348
349
347
1592
348
350
346
342
357
348
351
352
348
347
348
354
347
349
356
346
347
347
348
349
354
354
354
356
349
*
349
349
348
346
345
349
347
349
362
367
355
361
358
348
353
349
365
360
351
359
357
344
412
350
351
364
348
375
353
352
363
358
350
353
367
365
349
347
349
369
354
358
362
357
361
348
349
349
348
349
349
348
358
347
348
349
348
349
349
346
348
359
348
347
348
349
352
349
347
351
350
348
348
361
355
350
348
345
352
349
349
349
348
349
346
346
349
349
345
346
352
346
347
348
347
349
349
349
351
347
348
346
344
350
348
350
348
346
347
346
346
349
348
348
353
349
351
350
348
349
348
349
343
348
348
346
349
348
*
352
*
347
351
344
348
348
347
346
351
349
349
349
348
345
353
345
344
349
349
344
345
347
349
349
349
349
349
345
349
350
350
345
347
350
348
347
353
350
348
371
340
353
365
348
348
391
348
369
368
351
348
350
353
355
347
346
348
341
379
352
345
359
348
351
353
349
347
349
352
343
348
349
344
344
346
349
343
347
347
352
359
349
344
348
347
347
348
344
343
351
347
370
347
345
348
347
343
342
354
344
348
350
370
348
355
367
358
354
364
348
341
348
348
349
341
349
350
351
350
348
349
346
344
363
341
347
343
349
365
351
345
340
340
349
354
348
348
349
347
342
347
347
349
346
349
344
344
347
342
349
343
341
343
349
341
346
343
346
343
347
357
355
356
340
342
349
343
350
348
347
338
348
340
349
349
346
345
350
348
347
356
347
347
340
351
349
348
349
353
352
355
348
350
346
350
344
344
347
345
345
350
339
347
346
350
349
343
348
347
342
351
348
347
349
340
348
347
344
349
345
351
348
349
345
349
346
350
346
348
345
344
350
345
348
350
348
350
350
346
344
350
350
349
346
349
343
347
349
349
343
348
345
345
349
349
347
347
345
349
346
349
349
359
346
350
349
344
347
348
346
361
343
350
353
347
350
348
347
349
351
349
351
346
350
350
350
348
346
348
348
362
347
347
352
346
350
348
363
356
350
350
350
349
349
350
351
356
345
345
343
348
335
336
335
335
336
336
336
335
336
335
335
340
336
336
336
337
338
337
335
335
335
335
339
335
335
335
335
335
335
335
344
335
335
335
336
336
335
336
336
336
335
335
335
341
335
335
335
335
335
335
335
335
345
336
343
337
336
335
335
337
335
335
335
336
336
336
336
335
335
335
335
336
335
335
335
335
335
335
335
335
335
335
335
335
335
336
335
336
335
335
343
336
335
336
335
335
336
336
335
335
335
335
335
335
335
335
346
335
335
335
335
335
335
335
335
335
335
336
335
335
335
341
336
337
336
335
337
336
335
336
336
335
336
335
340
335
343
335
335
335
335
341
336
335
335
335
335
336
335
336
335
336
336
336
336
336
335
335
336
335
335
335
335
336
336
336
335
334
335
335
335
341
335
335
335
336
335
335
335
335
335
335
335
336
336
335
335
340
335
335
336
336
335
336
335
335
336
336
337
336
336
337
336
337
335
338
337
335
338
336
337
336
335
335
335
336
336
335
336
336
335
338
338
335
336
335
343
338
336
335
342
336
335
336
336
336
335
335
335
335
335
335
335
335
338
335
335
336
336
336
335
336
336
335
336
337
336
335
337
337
335
349
335
335
335
345
335
336
336
336
336
335
335
335
336
335
335
335
335
335
336
336
336
336
336
336
336
335
335
335
335
335
335
335
335
335
335
335
335
338
336
337
335
335
336
336
336
336
336
335
336
336
335
335
335
335
335
335
336
335
335
339
336
335
335
336
335
335
336
336
348
341
337
335
335
336
352
336
335
335
335
335
335
335
335
339
335
335
335
337
344
335
335
336
335
336
336
335
336
335
335
335
335
335
340
335
335
335
335
335
335
335
335
336
335
345
335
335
335
345
335
335
336
336
339
335
336
336
335
335
335
336
335
335
336
335
336
335
336
335
336
335
335
335
335
336
335
336
335
335
335
335
335
335
341
336
333
333
334
333
340
334
333
333
335
334
335
335
334
334
334
334
334
333
333
333
334
334
334
337
335
334
334
335
334
334
334
334
334
334
334
333
333
333
334
333
333
334
334
334
334
334
334
334
338
342
336
333
334
342
340
333
333
334
334
334
334
343
339
336
336
336
333
334
334
333
348
334
334
334
334
334
335
334
335
333
333
333
333
335
333
340
339
334
342
334
343
336
335
336
334
333
333
334
334
334
333
334
334
333
333
333
334
334
334
334
334
333
333
333
334
335
333
333
334
333
334
333
334
334
334
334
334
334
334
334
333
333
333
338
333
342
333
333
333
333
348
333
333
334
334
334
334
333
333
333
333
333
333
333
333
333
333
334
334
334
334
334
334
333
334
333
333
333
334
333
333
334
334
333
333
334
334
333
335
333
333
333
334
335
335
335
334
334
333
333
334
334
334
334
334
334
333
333
334
333
333
333
334
334
335
334
334
333
333
333
334
334
333
334
334
334
334
334
333
333
334
333
333
333
333
334
334
338
334
337
334
333
335
333
334
333
333
334
334
334
333
333
333
334
335
334
334
334
334
334
333
334
334
333
334
333
336
335
334
334
340
333
337
334
333
333
333
333
334
334
334
334
333
333
334
336
333
333
334
333
333
334
334
335
334
334
333
333
333
338
333
333
335
333
335
335
334
335
334
334
335
333
333
334
334
333
334
333
334
334
334
334
334
334
333
333
334
333
341
334
333
334
334
334
334
334
334
334
333
334
334
334
342
334
334
334
333
334
334
334
334
334
335
333
334
333
333
334
334
333
334
334
334
334
334
334
334
334
334
775
957
333
333
333
334
333
335
333
334
335
334
333
334
334
334
334
334
334
334
333
334
590
955
334
334
345
336
333
334
334
335
334
333
334
338
334
335
336
334
333
333
333
333
334
333
333
333
334
335
334
334
333
334
334
342
334
334
334
334
334
334
334
333
333
333
333
333
333
333
334
334
333
334
334
334
335
334
334
333
334
335
334
333
335
334
334
333
334
334
334
334
335
334
333
333
333
333
333
333
334
333
334
334
334
334
334
334
334
334
334
334
334
333
334
333
333
334
333
334
334
334
334
334
334
333
334
334
333
337
333
335
333
334
334
334
334
334
333
333
334
336
334
333
339
336
333
334
334
334
334
334
333
333
333
336
334
335
334
334
334
334
336
334
334
334
334
335
333
333
333
334
333
334
333
335
334
333
333
334
334
334
335
334
334
334
333
333
336
334
334
335
336
335
334
335
334
334
334
334
336
334
334
334
334
333
333
333
333
333
335
333
334
333
336
335
334
334
335
334
334
334
333
333
333
333
333
333
334
334
333
335
333
334
333
334
334
334
334
334
334
334
334
333
333
333
333
334
333
333
333
334
333
333
335
335
334
334
334
334
334
334
334
334
334
334
333
339
333
333
334
333
334
334
334
339
334
342
340
514
337
338
344
338
335
334
334
334
333
334
333
333
333
334
338
334
334
334
333
335
334
334
333
334
334
334
336
334
334
334
333
333
338
333
336
334
334
333
334
334
333
333
333
334
334
334
334
335
334
334
334
334
334
334
340
353
333
335
333
334
333
333
334
334
334
333
347
336
336
337
335
336
338
335
336
344
336
335
335
335
341
334
334
334
338
334
334
340
333
343
344
338
334
335
336
335
343
334
335
333
333
335
334
333
334
336
338
334
334
336
334
335
337
334
335
334
335
336
336
335
334
333
334
334
340
335
338
336
334
336
336
342
334
335
336
334
334
334
334
334
333
335
333
333
337
336
350
334
334
355
341
335
334
334
334
334
334
334
334
338
333
359
333
334
334
333
334
334
333
341
334
335
334
334
334
334
334
335
349
335
334
346
342
339
343
335
356
334
340
334
341
336
334
337
335
336
334
334
334
335
334
374
335
334
335
333
335
333
338
334
334
334
336
334
335
334
334
334
335
334
336
335
336
334
337
337
333
333
333
333
345
334
333
333
334
334
334
334
334
335
334
343
335
336
336
334
334
341
334
334
334
334
338
333
334
334
334
334
334
334
334
334
334
334
334
333
333
333
333
333
334
334
333
334
334
334
334
334
335
336
335
341
338
336
338
335
340
342
336
339
340
334
334
333
334
335
334
334
335
335
335
334
334
334
335
338
334
333
334
336
336
334
351
335
335
335
348
339
336
347
335
335
335
335
336
334
334
339
333
335
334
334
337
334
336
337
336
334
335
337
336
346
403
394
384
375
388
354
334
339
340
334
344
338
348
334
333
335
335
340
340
334
336
337
334
334
335
337
334
341
341
337
334
333
335
336
335
338
339
335
337
345
336
336
335
334
334
350
345
336
360
407
393
348
380
338
352
413
375
349
390
406
379
422
376
390
344
384
350
371
335
334
334
334
334
342
336
333
334
333
339
333
333
338
337
337
334
341
338
338
336
336
338
336
349
336
337
339
379
334
335
335
348
334
334
350
351
336
344
334
343
339
337
335
336
335
334
334
336
336
337
336
355
333
334
344
349
353
341
338
338
335
334
334
334
334
337
335
344
338
337
335
342
341
351
344
334
337
362
340
375
392
353
358
371
368
346
374
334
363
401
377
2662
368
382
337
366
367
337
352
350
335
361
338
343
344
351
349
336
365
340
339
337
355
348
334
343
340
345
342
337
335
343
344
338
359
345
335
347
334
351
338
344
338
351
344
350
346
359
339
344
361
334
339
335
337
336
334
334
334
333
345
338
349
347
352
350
348
343
338
346
358
337
338
341
344
340
342
358
338
347
359
348
346
348
336
352
336
336
359
357
344
345
341
344
358
360
344
341
350
361
339
339
356
337
340
345
336
357
335
349
343
334
336
335
354
355
345
342
339
347
438
339
338
341
334
361
347
350
345
338
338
340
345
334
336
335
336
337
337
339
339
336
333
334
338
345
339
339
336
340
341
340
343
339
338
341
335
338
338
342
335
338
347
338
336
388
339
341
336
335
334
358
370
335
338
334
337
334
347
334
344
335
333
335
340
334
340
336
335
334
337
334
338
342
344
351
334
338
337
353
339
338
354
345
341
334
337
333
334
334
340
383
339
337
364
341
347
388
344
361
391
397
343
334
380
363
354
360
341
372
361
336
344
341
387
343
343
348
344
349
347
346
370
371
337
351
351
353
346
369
345
346
365
372
366
375
354
386
376
381
371
378
351
436
376
348
354
348
341
342
341
336
350
342
337
337
343
343
347
356
381
339
381
384
353
354
362
405
346
352
348
352
410
413
362
356
387
352
355
342
337
337
352
344
340
345
346
336
335
335
335
338
334
342
334
339
338
336
338
338
336
338
343
341
341
345
350
339
338
336
335
339
345
344
340
335
342
335
334
336
346
336
335
339
336
334
338
341
337
334
336
334
335
346
333
334
351
337
334
336
349
341
344
343
341
341
340
334
335
333
338
337
336
334
333
356
334
337
336
336
341
343
350
334
335
340
345
350
337
334
335
361
358
334
346
343
360
345
355
355
346
367
347
357
337
356
354
358
369
383
383
356
335
335
335
334
334
360
335
338
366
345
360
342
350
341
340
349
335
362
365
339
334
352
338
346
366
397
359
347
350
337
334
337
340
336
336
339
334
335
343
337
336
344
338
335
335
344
335
334
336
348
344
345
359
339
335
348
342
355
356
350
351
378
359
351
336
344
375
381
345
350
352
358
367
371
386
390
359
366
356
377
335
350
339
362
367
347
356
389
359
379
354
353
348
355
342
359
367
365
361
349
359
352
344
373
356
349
342
376
357
383
349
391
346
351
347
351
377
392
350
341
343
356
358
348
387
348
341
357
365
341
377
345
338
365
343
341
341
340
351
372
378
347
374
350
337
343
361
337
342
344
361
363
398
386
388
353
400
339
477
369
406
358
*
365
369
343
338
348
334
334
346
340
334
342
348
342
345
345
349
355
340
341
341
349
357
343
338
354
359
340
341
358
340
337
334
372
368
361
352
338
396
353
372
358
352
348
342
361
370
352
343
347
343
352
344
354
342
350
368
351
350
346
361
360
362
341
335
338
355
357
345
338
355
351
361
353
354
335
358
334
354
363
339
339
367
352
379
365
344
345
351
383
341
335
341
350
335
379
347
343
347
373
341
335
342
361
356
355
341
335
347
341
343
335
343
340
342
365
351
388
390
403
344
362
388
382
406
397
388
363
368
353
336
344
344
343
340
351
341
386
375
341
353
364
336
339
336
336
337
339
341
359
337
363
344
341
347
364
344
356
347
360
340
356
342
366
338
337
342
354
341
336
345
336
335
335
347
357
345
348
335
338
342
339
342
343
347
347
355
343
360
347
351
364
345
368
352
339
372
353
367
360
356
361
395
352
344
352
374
338
352
388
374
386
415
372
379
394
413
399
370
470
435
459
399
405
394
431
424
395
410
436
408
426
411
392
380
369
353
375
362
361
388
361
369
375
395
374
370
366
365
383
357
357
358
352
354
391
375
392
394
387
372
352
380
354
397
373
364
395
386
382
360
343
342
336
360
347
359
356
343
367
348
372
337
345
353
358
362
387
371
368
364
390
395
380
369
381
376
381
377
339
356
350
351
371
349
361
358
357
369
359
393
399
374
380
364
398
344
340
354
340
340
358
344
350
356
347
353
348
361
345
362
347
353
352
363
361
363
380
370
390
352
362
384
382
394
410
406
406
355
344
391
378
380
375
376
342
371
357
359
377
355
337
335
348
338
337
336
334
338
340
345
335
336
340
346
336
337
342
335
334
338
347
344
343
359
391
354
352
351
354
354
354
364
380
353
354
355
345
352
341
345
382
369
372
372
388
417
395
440
443
446
435
391
431
420
405
434
408
423
411
421
389
402
448
443
429
480
440
478
441
454
398
375
389
389
435
388
396
358
386
409
375
385
388
415
395
351
367
346
391
375
371
373
370
383
368
393
379
421
387
391
425
384
430
400
376
424
430
348
401
355
395
382
406
374
394
347
407
385
384
478
396
450
363
413
402
415
450
454
384
464
432
458
358
492
416
441
463
463
408
440
479
402
406
353
411
403
449
372
444
416
409
412
409
434
384
438
426
450
435
397
397
384
391
412
445
402
389
398
393
408
345
403
393
402
407
396
400
395
418
426
425
412
392
431
426
406
433
438
446
400
396
395
396
392
406
409
411
413
394
396
383
384
388
409
402
394
418
427
414
406
396
424
397
414
381
405
415
409
440
427
423
403
449
423
430
393
397
408
430
392
426
409
399
442
428
440
453
433
441
436
443
431
437
467
406
430
455
421
467
459
479
395
438
395
394
388
471
484
490
472
389
348
368
381
459
411
387
419
451
457
367
494
447
458
492
469
483
432
440
397
451
418
406
443
416
391
392
392
388
399
376
416
375
411
405
386
365
405
404
396
402
378
394
391
418
463
445
421
427
416
440
405
400
405
396
391
412
421
396
416
439
417
428
425
390
426
428
441
407
427
433
425
441
441
438
424
432
446
414
434
466
474
436
463
427
443
457
358
432
363
404
441
468
457
460
442
436
415
463
411
443
466
421
460
430
464
435
412
454
445
450
403
386
449
451
432
418
458
438
384
396
421
398
434
421
422
430
351
396
338
387
340
382
419
388
466
451
406
390
437
434
428
411
447
440
480
395
481
464
460
463
483
455
470
471
477
469
477
482
476
436
489
443
467
477
463
492
476
431
464
460
479
446
481
456
433
456
449
442
465
485
375
491
466
450
494
460
439
428
448
461
449
472
486
422
460
478
489
461
473
470
462
487
488
472
469
489
471
455
462
445
484
462
479
491
489
470
469
486
435
471
482
464
473
471
474
448
469
474
496
471
462
471
470
479
473
460
483
493
473
463
464
493
489
481
494
492
465
469
465
475
447
473
455
473
489
489
443
479
473
497
454
459
442
476
477
473
479
465
479
463
466
469
470
483
479
473
455
489
437
482
413
440
490
489
491
451
477
477
501
468
479
464
465
449
476
467
430
490
444
461
456
448
410
385
459
449
486
384
469
409
444
406
452
481
434
373
378
453
436
447
439
382
352
374
424
386
479
465
464
373
440
482
367
455
385
387
411
407
412
386
380
378
416
376
382
359
445
390
367
424
386
380
424
362
428
425
431
408
381
354
369
419
422
378
359
368
347
350
363
372
368
343
383
352
407
353
353
407
381
375
379
366
350
426
378
413
372
426
416
389
359
401
357
351
374
363
396
405
413
384
355
363
368
369
361
426
347
482
378
378
424
471
427
483
438
391
364
445
372
401
433
486
488
362
342
370
361
345
374
389
386
357
353
378
344
354
346
351
430
347
359
359
487
454
379
386
370
370
348
387
411
391
404
388
405
382
372
384
376
363
362
350
395
476
377
402
417
367
383
442
415
418
398
411
363
391
361
373
355
394
367
365
*
385
380
349
375
348
414
393
361
353
350
362
346
386
349
422
356
393
350
359
344
389
345
380
398
359
368
406
346
347
403
417
352
360
421
383
368
337
342
402
406
377
355
357
377
366
363
430
361
346
375
422
454
463
402
385
404
350
359
388
420
349
447
428
417
351
375
356
356
433
432
429
373
374
381
387
359
419
350
362
434
345
421
424
396
409
364
354
375
432
375
398
420
422
436
422
382
423
437
473
431
445
403
397
405
432
436
423
402
377
427
431
412
379
402
375
355
371
410
386
397
430
403
362
378
451
456
375
423
385
380
357
382
355
375
363
351
350
378
363
360
359
355
343
342
348
351
340
355
349
442
372
397
357
337
373
384
371
377
352
352
344
345
337
338
375
339
346
359
354
353
340
350
346
364
357
342
347
341
346
373
346
356
353
384
383
417
367
369
354
368
383
356
347
369
374
366
390
390
353
349
343
394
387
373
405
349
348
397
399
377
390
404
349
339
354
413
379
379
411
436
443
404
392
433
348
425
406
406
397
380
380
392
359
399
384
354
371
370
419
434
389
387
336
396
380
370
385
394
383
358
374
389
378
388
450
398
336
380
398
391
338
441
382
364
406
362
380
349
405
402
413
361
411
413
371
380
389
393
373
355
458
400
418
400
380
389
422
406
381
455
362
443
451
399
469
435
468
467
468
420
396
373
379
432
361
417
377
443
408
407
389
371
394
367
376
389
388
380
356
400
362
373
447
417
475
453
473
452
493
396
406
413
467
363
365
435
427
408
349
379
358
377
455
387
432
355
468
415
465
493
482
482
342
459
440
471
462
381
441
459
393
462
438
420
482
492
445
447
365
439
337
375
448
447
422
425
486
491
396
371
459
471
473
458
465
442
339
443
429
354
407
417
416
361
415
450
489
484
482
452
441
443
*
381
393
470
396
343
398
424
356
439
397
448
415
406
404
432
397
366
444
405
454
431
473
478
465
479
403
429
446
417
381
339
411
407
367
350
436
341
410
342
354
405
435
374
406
412
390
381
363
416
379
348
358
390
413
355
381
385
383
433
443
376
394
400
383
350
416
381
432
349
379
353
381
353
365
356
341
412
349
373
391
340
395
393
383
344
350
338
381
351
399
360
364
432
405
463
341
376
400
445
422
352
421
460
344
356
412
354
353
414
368
379
430
475
370
368
452
436
438
340
347
339
341
350
338
369
421
350
373
344
395
398
388
417
402
370
338
438
345
349
360
393
345
346
416
391
340
340
338
358
372
338
364
344
356
339
338
340
343
338
340
388
346
340
395
345
415
342
338
350
405
386
353
358
356
349
369
360
366
340
345
346
339
338
375
343
349
356
352
349
347
363
364
351
371
354
347
342
340
351
363
366
387
350
365
340
342
339
345
345
359
349
339
356
395
342
382
356
343
340
342
337
338
350
339
371
355
339
337
341
342
349
361
367
349
338
340
342
340
372
366
366
352
392
357
357
350
394
402
406
384
386
368
396
372
350
354
400
360
382
439
414
404
405
409
413
348
465
437
363
409
439
444
408
384
401
396
420
344
425
438
408
480
487
414
470
412
364
443
399
402
390
420
397
446
398
377
358
400
405
412
434
418
410
427
463
462
372
374
443
433
356
391
400
451
432
458
388
361
427
461
422
460
*
434
409
455
419
396
405
410
408
429
468
463
460
436
461
493
388
468
405
444
433
400
415
443
458
452
447
465
471
469
364
419
467
392
438
399
377
430
392
479
466
372
481
440
409
492
450
469
463
460
421
428
389
395
393
422
477
414
455
406
413
471
418
465
369
424
465
433
443
484
439
413
409
411
418
433
437
423
454
470
425
403
482
449
366
432
491
382
383
428
442
462
362
473
399
414
381
466
445
445
485
455
471
411
396
406
485
444
404
435
444
430
453
435
421
439
399
465
472
438
468
383
470
414
399
474
408
414
433
453
455
384
407
469
475
480
431
445
396
456
470
375
452
410
473
459
476
396
445
492
484
452
468
482
488
466
399
415
403
407
445
430
374
382
428
384
491
426
476
457
433
389
436
475
428
366
468
427
434
417
389
376
417
418
470
489
352
429
427
391
374
493
352
413
377
381
384
383
414
432
406
414
375
427
379
395
390
382
395
480
390
412
407
368
376
460
431
383
386
433
358
346
347
450
486
412
357
439
427
354
350
369
355
359
373
363
380
344
381
372
344
474
431
412
466
370
353
350
356
440
363
339
380
386
358
476
374
*
*
*
*
*
500
504
463
467
437
387
373
451
370
409
365
379
365
432
388
347
342
399
450
368
445
396
408
374
385
421
398
397
418
375
372
398
385
387
349
402
379
508
465
479
462
*
472
472
442
*
447
462
482
465
446
*
*
449
*
*
469
463
462
*
*
554
457
529
510
513
459
468
446
472
446
*
*
468
515
464
537
486
*
574
531
578
*
*
535
521
417
475
428
381
379
392
370
393
365
361
392
368
373
372
376
376
371
397
356
429
407
415
398
363
383
464
368
366
392
358
394
389
397
370
368
400
391
393
410
420
380
421
425
394
346
391
410
346
361
372
382
356
373
386
356
357
360
436
354
376
350
347
360
356
357
399
420
403
375
348
347
337
341
342
371
*
339
343
338
340
347
341
793
338
350
384
339
337
350
343
361
337
339
341
338
343
339
340
337
342
344
341
341
353
418
355
355
356
398
379
338
337
339
337
361
344
341
339
351
353
363
354
343
368
376
348
384
398
373
370
372
368
359
341
351
369
337
378
338
369
380
382
365
338
338
429
368
349
360
337
339
417
340
337
352
338
367
362
338
363
342
348
2357
357
339
359
338
340
338
338
338
341
346
337
338
340
344
338
337
339
340
338
351
337
337
338
337
337
337
337
337
337
337
339
338
337
338
338
338
349
343
337
357
339
346
337
349
344
339
337
337
338
339
338
339
343
345
341
338
338
341
341
366
340
337
337
341
343
344
345
338
338
338
337
339
359
337
337
338
339
337
337
337
338
338
339
338
353
339
340
359
364
351
358
338
338
337
341
340
340
339
339
357
338
339
341
339
343
338
337
337
340
829
913
911
338
337
437
437
440
*
436
*
*
436
*
441
*
*
*
*
*
*
*
437
438
340
340
338
338
344
347
*
924
919
409
376
343
344
365
366
432
368
402
364
353
393
351
362
408
373
366
372
438
468
392
390
394
396
373
366
370
359
348
349
341
348
355
387
378
365
356
353
492
372
358
470
358
398
361
*
*
*
*
*
*
*
*
*
471
*
440
*
446
461
*
451
*
*
*
462
441
538
505
485
*
*
*
*
497
524
*
524
527
*
576
586
591
*
*
504
532
*
*
536
*
559
531
*
*
497
*
576
489
474
*
487
474
472
506
*
538
523
*
*
382
426
419
379
370
446
406
380
416
339
359
369
361
351
420
387
357
361
337
360
362
346
352
401
345
365
409
440
366
353
363
350
382
373
361
363
354
365
339
357
345
354
386
368
756
750
477
348
352
384
374
409
354
355
362
375
364
366
360
348
354
349
353
351
342
350
348
361
396
361
420
350
377
343
380
342
369
376
392
422
406
409
472
412
346
402
452
372
427
434
356
359
375
357
367
356
350
354
362
343
358
370
348
367
350
359
364
357
358
460
443
366
352
467
367
363
350
349
358
348
343
363
364
372
359
374
451
371
437
362
400
361
383
405
388
359
475
442
375
377
357
349
345
358
355
358
366
352
379
352
435
407
369
358
378
403
364
375
361
344
366
345
350
390
397
348
420
339
349
354
356
361
369
406
*
460
*
479
511
560
495
452
455
460
515
439
500
455
471
454
*
466
472
*
*
501
516
*
*
561
466
476
454
*
446
494
479
461
*
445
446
437
439
449
441
462
443
*
457
439
462
448
455
355
357
392
388
376
341
338
338
339
351
342
448
362
339
337
337
341
351
342
360
342
358
345
348
344
366
344
346
346
354
345
347
372
352
395
338
371
356
367
372
339
352
341
397
356
381
364
395
340
348
344
339
338
376
337
342
337
338
338
339
339
338
338
343
344
349
386
346
344
428
344
342
338
339
363
350
356
341
350
343
343
357
357
348
362
339
428
338
432
397
359
358
346
345
350
347
430
432
342
352
383
364
348
344
357
340
344
349
358
360
350
347
344
347
341
349
345
347
369
367
347
341
347
346
339
347
342
352
361
354
346
365
401
347
352
360
346
339
345
341
344
340
343
350
357
343
389
347
346
344
397
346
355
341
359
357
348
346
349
342
352
341
339
343
351
351
342
350
376
488
397
370
385
363
355
389
377
371
376
359
363
358
366
345
365
341
400
368
371
342
358
349
343
346
361
342
343
399
384
438
351
342
419
375
436
367
352
355
367
365
350
342
349
342
378
342
342
351
357
351
381
349
345
357
380
378
397
363
375
347
354
407
348
386
356
371
348
403
370
380
376
430
350
477
401
395
372
359
358
379
384
471
375
420
388
391
420
392
384
365
395
376
412
372
341
359
371
357
456
399
415
421
371
395
433
429
389
400
420
483
365
374
348
348
376
381
383
440
373
362
415
399
359
369
440
351
366
437
395
367
359
370
373
396
407
450
366
397
440
431
359
369
379
384
442
422
408
390
416
354
369
443
384
466
386
356
441
355
388
444
349
342
1044
359
353
375
343
347
363
370
412
386
353
345
365
413
448
382
361
355
407
440
454
346
344
368
410
357
392
355
352
414
369
422
375
354
362
378
382
487
341
341
343
404
342
355
369
338
366
362
429
393
359
347
360
396
400
364
343
343
338
343
366
367
344
343
346
394
373
366
395
359
360
374
376
350
364
368
379
368
382
409
341
379
379
371
357
371
340
350
348
355
359
359
343
344
342
338
345
349
353
353
343
358
353
345
352
375
354
349
355
351
358
360
355
355
376
376
352
364
347
349
345
348
348
348
350
349
362
360
353
348
344
347
361
381
359
370
396
348
350
347
353
347
353
356
348
352
359
359
350
355
356
347
347
341
349
352
352
349
351
340
356
358
347
353
356
349
358
362
353
345
342
379
366
358
349
358
357
359
354
361
357
347
359
346
366
363
357
351
348
352
349
355
353
351
345
350
361
363
339
343
351
351
344
347
349
349
352
354
354
350
343
352
351
359
368
357
346
345
347
339
345
352
350
340
346
344
368
348
338
358
363
356
351
343
348
367
343
354
350
346
346
363
353
357
338
351
361
350
347
342
354
355
368
343
359
345
346
340
345
347
348
339
341
350
341
349
340
337
342
341
342
339
338
341
351
349
342
348
354
358
345
346
344
341
345
352
341
338
341
338
349
343
365
344
346
340
338
345
345
338
338
339
342
357
354
342
341
342
342
346
360
344
343
350
341
355
350
344
345
348
356
346
352
354
342
338
345
342
348
339
337
347
348
342
342
342
357
344
339
340
343
339
340
357
349
378
373
371
362
365
348
381
368
344
361
349
365
355
385
348
344
356
354
338
345
360
344
351
352
338
370
353
339
346
341
339
338
338
348
345
353
337
349
354
338
345
339
352
345
349
341
339
341
338
338
351
338
338
338
342
341
343
340
338
338
337
338
337
339
338
338
338
1463
339
339
337
337
338
358
340
1497
338
351
346
347
351
351
342
343
340
340
339
342
342
343
352
337
338
338
339
337
338
337
337
339
339
338
338
338
338
337
340
339
337
339
339
337
338
337
339
337
345
338
337
349
338
338
338
343
340
349
345
339
339
338
341
337
338
343
354
341
338
359
340
347
340
339
339
341
338
337
337
338
337
339
338
337
339
338
340
338
338
337
338
339
337
338
338
338
339
337
337
339
339
337
337
338
337
338
338
337
338
338
338
338
338
338
339
339
337
337
337
338
337
337
338
337
338
339
337
338
337
338
337
338
338
337
338
338
339
340
365
339
337
339
339
338
344
340
337
338
340
339
338
338
342
344
340
339
340
352
357
338
339
340
342
343
338
349
348
340
345
341
342
341
341
340
338
344
347
349
337
341
342
338
351
338
354
339
339
339
347
339
341
339
342
344
343
346
347
337
338
337
337
345
341
339
338
338
359
346
349
340
339
339
338
338
341
339
338
339
337
338
339
341
341
360
343
349
340
340
345
343
337
339
359
344
338
352
341
343
338
346
344
337
340
338
338
340
339
338
338
342
340
341
340
338
338
341
339
338
338
337
342
342
339
338
338
339
344
340
343
342
338
339
343
338
340
338
337
340
340
345
342
340
338
346
338
338
338
341
338
340
339
344
339
352
343
337
370
340
339
349
348
342
337
339
344
338
339
340
1752
338
339
352
339
341
338
349
337
337
337
339
338
340
346
340
343
341
344
339
340
338
356
346
344
338
342
339
338
338
339
337
337
338
343
342
342
338
338
338
339
338
340
339
339
339
342
338
338
337
337
337
337
338
338
338
338
338
338
338
338
338
338
338
339
338
338
342
339
339
338
338
337
347
347
351
345
339
340
340
345
340
337
340
339
338
337
342
338
339
345
338
337
339
342
338
339
338
338
340
338
338
338
338
338
338
338
338
344
339
338
338
337
337
340
338
337
338
337
338
338
339
338
340
340
338
340
339
338
344
341
341
349
342
337
337
337
337
342
348
340
338
337
338
338
338
339
342
338
351
343
344
337
342
337
342
2873
337
338
349
344
341
348
339
341
338
344
342
338
338
339
343
350
343
338
337
337
338
349
345
338
342
339
338
342
338
338
338
339
338
338
348
347
338
337
337
337
337
339
337
337
338
337
338
337
337
337
337
338
347
338
340
338
337
338
338
337
357
339
337
341
338
337
338
338
338
338
338
338
337
338
339
338
337
337
337
337
337
337
339
338
337
338
338
337
339
339
338
338
338
338
338
338
337
337
337
337
340
337
337
338
337
338
337
338
337
354
342
343
338
339
339
338
337
343
337
337
338
337
337
337
338
337
337
338
338
337
338
339
338
337
338
338
340
337
337
352
344
346
338
337
340
339
338
339
360
337
337
342
338
338
338
340
338
338
338
338
338
338
346
338
337
337
338
344
339
337
337
337
337
337
337
338
337
338
338
337
337
338
337
347
337
337
338
342
337
338
338
340
341
337
339
338
338
339
338
342
339
338
338
338
338
339
337
337
337
346
337
337
338
337
338
337
337
337
337
339
342
337
338
337
340
337
339
339
337
337
339
339
338
338
343
338
338
338
346
338
338
338
344
356
342
337
348
344
341
347
339
341
393
360
344
337
344
350
342
394
352
343
356
347
337
341
338
339
341
339
339
347
339
339
338
339
342
338
340
338
341
339
338
343
353
338
338
338
338
353
340
351
340
351
341
344
341
349
337
342
345
347
344
337
341
338
338
337
338
338
341
347
337
337
337
337
337
338
338
338
339
337
343
339
338
338
337
337
346
337
342
351
349
345
349
362
345
337
348
346
350
348
346
345
346
349
352
363
359
355
349
342
350
348
350
346
348
350
353
353
345
351
353
351
351
348
349
347
348
351
359
355
343
350
351
348
347
351
349
350
349
350
352
346
353
349
352
353
350
351
353
350
353
350
349
384
368
380
370
360
348
352
353
359
354
356
355
358
359
346
360
363
361
359
359
355
358
357
360
363
356
367
357
361
373
349
356
361
349
347
346
353
345
357
348
350
349
347
348
351
345
345
351
350
352
347
346
348
348
351
351
351
355
351
345
356
350
351
350
359
356
347
346
352
350
346
341
348
350
353
350
350
352
354
344
352
357
350
348
359
363
354
352
354
365
367
362
351
351
364
370
370
375
350
343
347
353
349
360
352
353
352
340
355
355
343
350
342
341
350
345
348
342
346
349
338
347
347
344
347
344
342
349
336
346
340
358
343
350
350
351
347
343
345
357
349
343
347
342
351
347
348
347
349
347
348
339
338
343
347
343
348
350
338
342
349
340
342
346
348
348
343
353
341
341
354
338
342
339
337
337
337
337
337
346
338
339
338
338
342
353
340
338
338
340
338
341
346
340
340
339
345
339
340
338
338
338
346
338
343
338
340
338
339
351
347
340
342
343
343
347
347
339
339
342
344
341
347
343
342
338
340
338
350
338
339
344
350
346
341
340
343
338
339
337
340
340
339
338
343
338
366
338
338
855
339
337
343
338
338
337
339
337
340
337
341
339
353
345
354
338
345
344
338
363
346
339
340
338
340
348
337
343
360
347
377
391
339
350
338
354
351
361
341
338
355
344
361
361
340
339
341
338
343
339
338
350
338
340
341
338
338
337
336
338
363
347
339
339
338
363
346
371
343
354
351
350
360
352
343
342
357
355
353
356
346
351
348
364
351
344
343
343
357
352
344
342
340
337
339
340
339
345
337
337
336
338
338
337
342
336
338
344
341
337
336
336
344
336
336
336
336
340
337
338
349
336
340
336
336
337
336
336
344
336
342
337
350
336
337
337
335
357
380
369
391
361
359
347
337
337
360
377
373
384
407
391
384
395
400
392
387
395
404
390
397
405
419
386
403
410
395
451
419
408
388
377
419
403
416
395
385
401
391
386
385
390
365
383
373
391
399
409
411
388
403
405
422
416
413
429
400
437
399
401
393
398
401
393
389
393
405
393
389
404
409
413
413
421
422
422
407
388
391
415
395
390
388
385
404
411
420
424
406
403
388
402
397
401
401
375
382
339
336
338
338
344
337
349
343
336
336
337
337
349
347
336
353
347
364
372
380
373
381
369
369
363
384
395
388
403
401
387
399
395
413
392
401
414
402
390
398
393
388
400
388
379
359
372
371
4254
393
383
388
384
387
368
385
385
397
374
383
384
373
366
390
384
410
407
396
367
365
377
392
386
385
384
381
358
372
373
378
369
377
376
379
388
380
378
347
344
348
347
343
352
347
344
350
348
345
345
347
357
353
341
352
366
364
370
368
357
361
359
358
367
359
389
370
381
369
387
368
379
377
353
374
361
376
408
373
354
366
357
359
360
367
363
366
346
359
356
358
362
348
366
364
355
367
386
368
351
355
385
390
360
358
340
363
346
367
859
364
347
346
356
346
338
348
349
337
343
345
355
339
354
351
355
356
341
346
348
339
362
364
361
370
348
363
367
345
339
338
336
339
339
344
337
339
342
346
344
340
346
345
344
339
342
349
340
344
336
345
346
336
337
338
337
337
348
349
338
338
343
355
352
337
339
340
337
340
347
338
359
357
340
346
343
339
337
351
337
337
337
343
338
349
342
365
356
352
348
355
344
340
343
339
341
348
343
337
341
339
340
343
338
338
342
343
337
348
339
340
347
337
355
345
343
345
343
339
338
344
343
345
341
350
367
366
369
384
340
355
340
339
341
346
346
338
340
355
345
342
341
340
342
337
337
349
343
362
362
337
344
341
346
341
338
346
376
353
338
344
338
347
355
342
359
344
343
345
342
339
340
341
340
338
339
346
338
338
338
341
342
340
351
344
352
348
346
339
344
349
353
339
362
340
341
339
355
361
341
359
352
338
364
385
369
337
338
338
340
340
339
342
338
338
337
338
338
340
338
338
337
342
344
350
339
342
338
343
337
354
345
341
338
339
350
338
338
339
337
343
341
340
344
343
347
1358
347
341
340
338
338
342
342
341
341
339
344
337
339
341
337
337
337
337
339
337
340
337
337
337
339
339
339
339
338
338
338
341
338
338
338
343
338
338
340
339
337
337
337
342
337
337
339
339
337
338
339
339
340
342
338
338
339
341
341
337
350
338
341
337
339
344
338
337
338
343
339
339
337
345
342
337
340
337
343
338
338
337
338
339
340
339
346
338
347
340
337
337
338
339
337
338
342
339
343
338
350
354
353
342
341
338
341
344
343
343
340
340
340
342
343
345
339
338
340
364
353
353
389
351
338
342
347
339
339
344
341
339
357
347
343
340
338
341
343
345
338
337
345
342
340
337
340
340
339
339
338
338
340
344
339
340
343
338
338
338
337
337
337
337
338
337
337
338
337
337
338
337
338
338
337
337
338
337
337
337
339
337
337
343
338
341
339
346
349
345
361
358
337
382
466
368
345
343
342
339
339
337
338
337
337
337
337
339
338
338
337
338
338
339
338
337
339
337
338
339
337
338
337
338
338
338
342
337
338
338
338
337
340
341
339
338
338
338
338
346
768
338
339
338
337
337
339
338
337
337
337
342
337
338
344
337
341
338
338
344
338
338
337
338
341
340
338
337
338
339
337
337
337
338
337
338
337
337
337
337
337
343
337
337
339
338
338
337
338
337
341
338
338
343
338
338
338
338
339
337
337
337
338
338
338
337
337
338
338
344
341
338
338
339
339
337
339
338
337
338
338
338
338
338
338
341
337
337
337
337
348
337
337
337
337
338
337
339
337
338
337
337
337
337
337
339
338
338
340
339
338
337
338
339
338
337
338
337
338
337
337
338
338
337
340
341
339
345
338
337
339
338
338
338
352
338
338
344
339
338
337
338
341
339
337
337
337
338
338
337
338
338
339
338
339
338
340
345
338
337
338
338
338
337
339
337
337
337
337
337
338
337
338
340
337
337
337
337
339
337
338
338
338
343
353
338
346
338
337
337
337
337
337
337
337
337
338
338
340
337
349
338
337
338
338
339
338
337
338
338
338
338
338
337
337
337
337
337
338
337
338
339
337
339
344
337
340
338
338
337
337
338
339
338
338
340
338
337
337
340
338
337
337
337
337
337
338
337
338
338
340
337
337
338
337
339
338
338
337
337
340
338
338
337
338
337
337
340
337
339
337
337
338
337
337
337
337
337
339
338
338
337
338
338
338
338
338
337
338
337
339
337
337
337
337
337
339
338
337
337
338
337
337
337
337
338
337
338
338
338
340
340
338
337
337
337
337
347
337
337
337
337
338
344
337
338
338
338
337
338
338
343
338
338
339
338
338
338
337
339
337
337
337
337
337
338
337
343
337
338
338
337
338
337
337
337
339
337
338
337
338
338
338
337
337
338
337
338
337
337
338
337
337
338
337
338
338
337
338
338
338
339
339
338
341
339
338
338
337
337
337
338
339
338
337
338
337
342
337
337
337
337
338
338
339
338
342
344
339
338
338
338
337
338
340
337
337
342
337
337
337
337
337
337
339
338
337
338
337
338
338
339
342
338
338
338
339
337
337
340
337
337
337
338
338
338
337
338
339
337
343
339
338
338
338
339
341
343
339
338
338
338
337
338
340
354
338
337
337
337
407
338
338
340
338
339
341
341
349
337
337
338
338
338
338
346
337
337
337
338
339
342
445
338
337
337
338
340
338
339
337
339
340
339
339
340
339
342
340
338
341
338
340
337
337
338
339
338
337
338
339
337
338
337
337
337
341
348
341
338
338
338
338
338
338
338
346
339
337
337
337
337
337
339
340
338
338
337
338
338
337
338
338
338
339
338
341
337
337
338
337
338
338
337
1707
338
337
341
338
338
339
338
337
337
704
337
339
338
337
337
337
342
340
341
340
344
343
341
337
339
337
338
337
337
338
341
337
338
338
338
338
338
337
343
337
339
337
337
337
337
337
337
339
338
338
338
338
337
338
337
338
337
337
337
337
338
338
337
338
338
338
338
339
338
337
337
337
337
344
337
337
337
347
342
338
338
338
337
337
338
337
337
337
2944
338
337
338
338
337
337
338
338
338
338
338
338
338
339
339
339
339
339
339
339
339
339
339
339
338
339
338
339
339
340
339
342
339
341
339
339
339
340
338
338
339
339
339
345
350
339
339
340
339
1911
339
339
338
339
339
338
338
338
339
338
339
339
339
339
339
339
343
338
338
338
339
338
339
339
339
338
339
339
339
340
339
340
339
340
339
341
339
339
339
339
339
339
339
339
339
340
338
338
340
339
338
338
338
339
339
340
339
342
339
339
339
339
338
346
339
339
339
339
339
339
338
339
343
340
347
338
339
339
339
339
341
338
339
339
342
339
339
339
339
339
339
339
338
339
340
338
338
339
339
338
341
339
341
340
339
339
338
340
343
339
341
338
344
339
339
340
341
339
339
338
338
338
338
338
339
339
338
339
338
339
341
339
340
339
340
338
338
339
338
338
338
339
338
339
339
339
339
339
340
339
339
338
338
339
342
352
338
339
339
339
341
339
340
339
338
338
338
339
339
338
339
338
339
339
339
339
339
339
339
338
338
338
341
339
339
338
338
339
339
342
339
339
339
342
338
338
338
338
339
339
339
338
339
339
339
339
341
343
339
338
338
338
338
343
346
338
338
340
338
339
339
339
339
339
338
338
338
338
339
338
338
339
339
339
339
340
339
339
339
342
338
338
338
338
338
338
339
339
338
339
339
339
339
339
338
338
344
338
338
338
338
338
339
339
339
339
339
339
339
339
338
338
338
338
338
338
339
338
339
339
339
339
339
339
339
338
343
338
338
344
338
338
338
338
338
339
350
340
339
339
339
338
339
338
338
338
339
339
338
339
339
339
343
339
339
339
338
338
338
338
339
347
339
339
339
338
339
339
339
340
344
339
338
338
339
339
339
338
338
344
341
339
339
339
341
340
339
338
338
344
343
343
345
343
343
343
343
344
353
344
352
344
344
343
343
343
344
343
343
343
347
344
344
344
344
344
344
344
343
343
343
344
344
344
344
344
344
344
344
344
344
344
344
344
343
343
343
343
344
344
344
345
343
343
352
344
348
344
344
344
343
343
347
343
343
343
343
343
344
344
344
344
344
344
344
343
343
343
343
344
344
344
345
350
344
343
344
344
344
345
345
343
344
343
343
344
350
344
344
344
343
344
344
344
344
344
343
343
343
343
343
344
343
343
343
344
344
344
344
344
345
344
344
344
343
344
343
349
344
344
343
344
344
345
344
344
344
344
344
346
344
343
343
343
344
344
344
343
344
344
344
344
344
344
344
343
343
343
344
344
343
344
344
344
344
344
344
344
344
343
343
343
344
343
343
343
343
343
344
345
344
344
344
352
344
344
344
343
345
350
343
343
344
343
344
344
344
345
344
344
346
343
343
343
343
344
343
344
343
343
344
345
344
344
344
343
343
344
348
345
346
343
344
343
344
344
344
344
357
343
343
343
343
343
344
344
344
344
344
344
344
344
343
343
344
344
343
344
350
345
344
344
344
344
344
345
343
343
343
344
343
343
343
343
344
344
355
344
353
343
343
343
343
343
343
344
344
344
344
344
344
344
344
343
343
343
344
343
344
344
344
344
344
344
344
344
344
343
343
346
343
343
344
344
344
344
344
344
344
344
346
343
343
344
344
344
346
349
344
344
344
344
344
344
343
344
343
343
344
344
344
344
344
345
347
344
344
344
343
344
343
343
350
344
344
344
344
344
344
344
344
344
344
343
343
344
344
344
344
344
344
344
344
344
345
343
343
343
343
344
344
344
344
344
664
344
347
344
344
344
343
344
343
346
343
350
353
344
344
344
344
344
344
343
343
344
343
344
344
344
344
343
344
344
344
344
344
343
343
343
343
344
344
344
345
344
344
344
344
344
346
343
343
344
344
343
344
347
344
344
344
344
345
344
344
343
344
349
344
343
344
344
344
345
344
344
344
344
343
343
343
343
344
344
344
354
344
344
344
344
345
344
343
343
344
343
343
343
344
344
345
344
344
347
345
344
343
345
344
343
344
343
343
344
344
344
344
344
344
344
343
344
343
343
344
343
344
344
344
344
344
344
344
347
344
343
343
344
344
344
344
344
344
344
344
344
345
344
343
343
343
343
358
344
344
344
344
344
344
344
344
345
345
343
343
344
343
343
343
344
344
344
344
344
344
344
343
343
343
344
344
343
344
344
344
344
345
344
344
344
344
344
343
344
344
343
344
344
344
344
344
344
344
344
343
343
343
344
343
343
343
344
346
344
344
344
344
347
344
343
344
344
344
344
344
344
344
345
344
344
344
344
350
343
343
344
343
343
344
344
344
347
346
344
344
345
344
344
343
344
343
346
344
344
380
358
384
344
344
344
344
*
*
343
343
344
344
343
344
344
344
344
344
344
344
344
344
344
343
343
343
344
344
343
344
344
344
344
345
344
344
343
344
343
344
343
345
345
343
346
344
4787
345
344
344
350
344
343
343
343
343
343
6530
344
345
344
344
344
344
343
344
343
344
343
344
348
344
352
344
344
344
345
346
344
343
343
343
344
344
344
344
344
344
344
344
345
344
344
343
343
343
343
344
344
344
344
343
346
344
344
344
343
344
344
344
343
343
344
344
344
344
344
347
344
344
343
343
343
344
344
344
346
344
346
345
344
351
353
345
343
343
343
344
344
343
343
345
344
344
346
343
342
342
343
344
344
345
343
351
345
347
344
344
345
347
347
343
357
343
344
347
344
344
345
344
344
344
347
343
343
343
347
354
343
345
344
343
344
344
344
346
344
345
343
343
346
344
344
343
344
344
344
347
344
344
343
343
343
343
344
343
344
344
345
344
344
344
344
344
344
343
343
346
343
344
343
344
346
363
344
344
344
345
343
344
343
344
343
347
343
343
344
344
345
344
345
344
343
343
343
348
344
345
343
344
349
346
344
344
344
343
347
344
344
349
349
344
344
344
344
344
345
344
345
345
343
343
343
344
340
340
339
345
343
343
344
343
343
342
343
342
343
343
342
342
344
343
344
347
344
343
346
348
343
348
348
343
342
347
343
350
346
361
343
343
343
342
342
342
342
343
344
344
343
345
343
343
343
343
343
342
342
342
343
344
342
342
343
345
343
344
343
344
343
342
343
346
344
348
352
359
348
352
353
344
346
343
343
345
342
342
343
344
365
343
343
354
352
350
348
355
347
342
345
344
343
343
343
355
347
343
353
355
346
360
348
343
345
386
369
351
351
354
349
343
348
343
346
364
347
342
349
347
350
347
346
344
350
343
344
344
348
343
350
354
348
343
358
344
347
342
344
346
346
361
343
348
345
357
349
358
346
359
343
346
350
345
347
461
344
343
344
351
345
359
343
347
343
346
346
344
344
346
344
348
342
344
342
343
343
343
360
343
368
382
365
358
378
350
354
346
343
342
353
369
359
353
345
343
344
345
358
348
346
344
343
342
345
351
343
353
355
344
343
349
344
347
355
343
348
357
344
364
390
359
361
400
376
377
355
396
347
371
343
356
357
379
349
350
350
347
350
350
364
492
358
362
362
344
450
350
357
350
359
357
359
365
353
355
349
376
457
363
361
361
367
390
355
342
342
345
433
377
374
441
361
377
414
353
360
383
353
353
363
424
339
338
340
338
339
342
339
360
340
338
346
344
342
341
345
2306
343
341
339
338
350
349
375
340
350
340
338
362
342
340
338
346
342
343
376
342
344
382
357
345
354
340
339
355
343
344
360
357
358
338
347
350
341
342
344
339
345
342
369
341
342
351
343
339
343
359
385
343
339
355
339
348
393
402
415
344
341
382
349
340
349
426
345
342
366
377
341
363
338
411
4175
344
339
343
346
350
368
343
338
341
366
359
341
369
350
345
338
351
366
351
341
339
340
342
340
339
346
370
362
344
340
340
348
353
340
354
342
349
342
341
339
346
368
358
343
361
354
341
370
2146
360
365
357
350
340
339
354
400
339
338
342
338
356
346
409
340
340
350
371
387
362
344
338
341
364
343
341
339
343
339
349
348
343
348
342
421
348
344
361
354
357
448
357
359
389
416
411
341
343
354
345
349
356
459
345
411
347
359
338
449
436
345
349
340
346
11867
1793
343
449
338
345
350
347
402
395
464
369
356
405
368
376
375
427
373
379
355
469
374
359
440
345
395
370
411
350
338
339
481
373
363
373
352
352
367
339
383
349
388
340
362
351
340
345
340
453
426
349
360
340
339
343
343
366
387
367
378
353
343
362
344
405
351
357
395
357
361
361
346
363
365
370
357
457
373
364
414
378
386
351
359
434
455
382
391
378
457
384
443
366
383
397
365
397
382
474
365
369
435
394
371
439
416
419
437
456
382
458
466
357
413
489
380
366
382
419
420
381
381
443
390
471
498
370
433
385
391
354
445
481
480
371
364
476
455
472
473
372
371
397
387
486
371
360
381
402
380
380
355
371
452
438
380
367
488
494
406
405
371
476
408
501
462
488
498
454
477
478
457
469
468
493
467
482
488
473
484
485
480
489
468
462
477
470
369
391
482
487
466
362
363
357
381
374
363
401
373
376
367
351
492
457
373
424
368
390
422
450
478
385
423
389
412
366
368
427
486
396
485
466
375
401
357
478
383
360
352
359
411
360
352
369
371
380
393
360
386
396
375
403
406
376
378
411
387
421
366
453
354
361
393
354
352
357
466
380
376
390
371
375
383
376
400
358
434
367
424
434
493
363
362
393
462
390
396
380
383
370
395
492
440
385
382
386
397
421
407
393
369
494
376
372
369
390
441
373
381
381
419
396
388
395
403
494
413
377
430
427
386
422
401
465
371
363
386
362
368
370
433
384
381
471
353
363
380
371
375
398
463
368
392
359
381
378
383
369
390
377
363
370
352
354
352
399
460
431
456
446
358
405
353
354
359
360
421
445
438
402
416
463
360
385
416
423
358
372
408
414
442
453
377
373
363
394
500
365
408
369
382
376
391
431
386
383
409
488
390
459
498
382
375
359
381
365
367
368
385
408
369
353
350
456
401
385
351
357
478
490
488
423
495
458
486
433
498
475
479
488
452
490
495
472
441
461
477
477
472
492
491
506
486
492
469
463
491
487
481
491
486
495
483
426
495
479
394
456
437
431
481
476
405
378
392
412
409
404
469
371
379
448
394
382
386
364
3317
445
358
372
367
410
441
402
362
378
417
385
381
411
363
404
363
413
412
392
365
430
386
487
391
368
438
398
361
439
491
491
390
503
379
415
383
390
469
459
381
435
413
395
382
360
388
453
456
390
477
482
388
418
478
482
397
475
466
487
403
373
365
364
386
413
399
484
380
431
442
391
407
407
470
386
382
368
484
459
378
399
382
372
391
383
374
381
440
407
472
449
372
379
389
378
372
390
377
368
389
372
409
367
448
413
389
394
448
376
400
377
483
381
390
487
381
385
378
413
373
4466
3548
358
553
460
413
414
358
422
383
370
387
456
425
458
374
428
470
426
478
488
384
414
433
372
416
476
364
471
384
387
377
385
355
378
367
400
392
395
403
376
367
371
369
438
365
366
359
371
368
364
401
425
371
356
389
386
396
385
430
377
405
464
411
370
361
458
371
451
374
447
365
488
388
367
374
360
471
371
482
362
432
480
464
451
457
446
464
485
408
472
495
458
485
494
482
431
469
366
411
425
400
461
397
368
378
481
477
476
495
*
453
470
476
492
491
465
477
481
403
411
365
417
390
477
468
434
488
464
484
485
471
503
499
397
404
390
493
427
435
466
378
379
406
375
350
353
359
356
420
371
370
455
400
358
418
388
367
373
376
398
441
384
435
384
360
371
381
360
373
438
480
378
373
393
381
413
374
399
459
440
407
440
492
432
396
489
425
467
463
381
429
409
405
421
459
490
479
477
413
363
365
365
364
449
371
408
368
363
372
431
370
424
383
453
375
367
369
446
418
365
364
359
381
367
380
363
378
393
399
394
461
495
489
371
371
404
384
368
386
375
398
399
361
493
373
386
382
402
390
387
372
388
363
433
401
441
392
467
384
374
363
369
389
380
417
485
466
423
410
399
365
384
379
430
402
434
352
380
398
369
390
412
381
397
487
378
378
493
383
378
389
365
382
393
436
392
363
354
415
394
395
414
376
376
403
428
430
381
463
488
468
376
373
414
377
354
395
415
406
419
390
369
383
408
413
473
483
373
359
391
375
508
472
406
479
373
375
374
367
453
384
360
375
427
355
429
388
472
404
440
431
526
374
391
409
432
403
453
426
397
374
421
371
377
443
366
406
407
428
400
483
449
391
364
397
377
475
455
420
393
487
376
415
397
393
358
388
378
493
422
381
445
447
461
460
445
475
455
463
459
391
405
489
469
436
396
469
472
388
454
397
422
473
437
374
418
391
378
469
405
369
481
364
465
377
480
435
475
396
396
484
409
408
371
383
419
374
415
443
387
375
371
377
402
405
377
404
406
370
379
490
398
393
402
489
464
407
385
440
392
431
448
387
434
407
483
486
475
1419
449
471
477
421
403
383
465
450
387
399
465
450
391
410
475
405
410
425
380
431
465
485
478
402
379
483
394
455
416
404
418
391
396
395
455
403
419
405
471
421
417
928
914
937
478
932
893
491
422
430
486
409
444
479
430
457
426
494
475
415
415
423
488
411
404
437
480
390
395
449
380
387
375
395
399
435
461
385
380
410
485
478
399
398
382
396
407
493
374
459
427
448
492
453
481
485
487
427
384
494
479
465
386
388
450
380
481
491
489
484
472
478
480
469
482
492
475
477
481
469
477
489
467
477
474
473
490
488
485
490
485
481
495
487
485
485
480
490
486
479
491
446
489
488
463
481
485
477
486
495
489
481
480
472
494
477
480
490
490
495
483
470
486
494
490
470
491
496
493
482
482
492
464
484
482
490
476
495
456
480
477
480
478
492
480
462
459
486
496
481
487
495
494
473
470
523
474
706
1024
1020
500
510
474
496
495
488
493
499
493
494
487
475
472
499
502
474
494
489
478
476
459
493
479
471
481
465
471
488
495
471
482
490
472
457
470
488
484
485
494
493
481
492
478
488
472
489
493
478
490
488
497
483
483
498
478
482
500
496
484
486
489
499
469
493
471
454
482
483
489
491
492
490
495
479
469
487
486
489
489
485
491
482
495
489
492
502
496
484
487
495
480
494
469
488
489
472
486
482
477
494
492
497
491
500
488
493
493
495
489
486
489
462
498
493
496
488
492
468
484
495
488
483
461
488
497
490
482
466
486
495
491
494
487
502
492
474
467
481
487
501
487
482
483
496
497
490
490
481
498
496
482
464
481
476
482
493
493
476
469
488
492
490
497
497
472
497
475
494
490
495
496
490
498
485
498
491
497
496
490
487
486
480
482
490
493
491
492
*
490
490
491
484
478
497
495
486
479
494
491
492
487
485
480
486
494
484
497
463
454
494
473
479
487
471
485
474
490
478
489
489
486
497
490
486
434
486
474
423
484
481
490
493
479
496
499
488
458
482
417
476
494
936
*
491
482
447
495
495
468
411
389
475
489
491
494
405
446
381
442
415
436
473
435
483
378
399
474
496
475
488
482
483
494
485
956
1060
1029
490
493
491
493
496
489
488
493
499
496
493
487
493
498
492
488
489
429
452
488
667
1025
492
484
480
486
496
496
472
486
493
496
486
492
494
490
492
462
498
471
479
470
488
495
492
487
495
482
488
479
484
475
502
491
492
482
490
478
452
499
492
496
496
496
482
488
468
478
485
495
489
492
480
488
487
493
496
444
493
485
480
416
493
486
494
413
499
445
485
401
490
452
446
431
498
497
414
375
407
405
413
491
484
464
488
477
458
472
490
465
493
478
491
487
489
484
493
494
485
481
494
496
483
6252
498
490
965
497
495
7526
489
485
497
492
480
499
489
3407
483
496
5567
490
481
467
461
495
1785
479
505
476
481
483
465
497
438
492
465
486
428
498
490
479
486
484
496
490
495
500
496
479
494
395
407
478
489
458
494
482
487
481
495
487
472
490
488
491
490
488
490
480
447
423
500
449
489
468
496
487
512
497
503
490
480
483
488
509
476
484
486
464
483
496
460
491
427
379
478
478
500
491
412
477
477
469
455
489
400
399
487
494
435
491
498
379
393
400
434
450
402
456
479
425
496
424
413
417
495
492
437
465
1152
465
471
493
494
496
379
491
460
478
466
496
415
448
495
478
492
*
1038
713
731
972
493
484
484
461
493
489
498
483
484
481
497
481
488
483
482
498
489
495
493
503
492
479
490
*
491
472
479
478
483
475
494
488
480
492
490
491
493
479
472
474
498
496
491
474
481
481
488
480
490
481
497
494
462
483
490
475
496
479
478
482
489
468
480
494
482
494
492
492
495
491
491
494
499
493
492
491
472
494
494
421
459
450
485
491
493
497
480
404
463
503
385
485
489
431
491
488
493
476
498
484
481
456
489
484
495
496
477
470
480
497
392
493
495
497
467
492
452
487
485
456
489
493
401
473
494
492
491
492
473
496
484
493
388
493
504
482
475
482
498
488
490
503
494
472
495
470
496
496
467
497
491
441
485
480
492
492
489
468
489
428
489
476
491
494
450
509
493
441
495
487
438
490
472
496
493
452
412
406
424
488
487
445
478
484
484
411
471
398
490
477
434
409
447
476
408
453
498
490
495
490
486
495
416
401
420
407
490
430
380
443
480
479
434
490
383
469
479
408
494
476
485
489
488
449
498
405
389
462
503
489
471
499
463
409
392
469
493
387
395
480
427
477
482
487
477
473
488
480
1036
414
490
496
490
450
478
439
476
391
405
494
403
383
446
412
467
425
484
399
412
409
406
468
417
417
484
493
472
400
440
494
432
462
472
485
458
487
435
408
482
416
488
476
459
379
421
410
438
468
452
473
399
461
495
488
477
492
390
375
452
411
494
399
452
413
413
369
433
406
403
388
411
401
408
395
392
487
450
494
420
476
475
394
462
417
402
479
466
398
402
440
402
447
471
475
490
*
409
409
414
384
434
475
442
480
416
434
409
461
484
463
447
412
490
420
416
408
403
402
396
401
396
397
391
431
377
478
437
399
411
413
411
391
396
417
453
492
474
456
504
443
450
393
391
401
421
442
407
429
465
436
495
397
422
433
411
405
481
459
463
503
481
391
482
463
493
464
421
465
403
423
401
455
444
479
388
427
410
463
484
403
482
470
389
485
393
500
421
379
392
472
464
493
485
418
452
409
436
490
493
483
448
455
460
371
398
438
387
409
395
449
455
494
445
484
485
437
389
399
464
390
405
415
494
405
463
400
394
383
376
412
401
483
492
440
414
485
406
410
402
417
440
390
411
447
441
454
388
395
444
401
416
411
386
381
469
409
400
416
380
376
388
387
447
381
393
406
441
405
464
418
385
491
386
380
393
489
417
432
392
394
492
489
441
411
445
417
408
448
387
417
492
*
495
497
493
478
492
488
479
389
392
429
469
489
475
389
461
486
407
393
386
397
426
453
405
483
398
461
445
463
395
396
412
497
415
389
490
495
379
404
423
391
425
438
466
401
383
395
397
411
368
430
386
393
395
492
401
405
393
421
386
494
390
392
418
397
381
485
487
398
461
492
397
455
422
391
377
462
386
464
384
408
363
429
367
453
374
391
406
372
403
428
388
418
380
392
407
441
448
385
477
388
395
397
467
446
392
366
397
389
413
386
390
385
444
379
486
417
462
487
471
391
392
388
397
401
475
399
395
477
394
384
388
371
393
389
370
469
494
417
402
440
501
432
420
395
479
429
391
391
388
385
383
410
390
388
387
391
382
477
422
393
400
404
392
450
449
433
384
475
493
493
379
442
471
389
391
400
403
397
387
433
406
389
381
473
392
398
393
410
377
436
478
414
424
437
383
394
406
437
475
441
427
404
375
398
394
456
398
388
438
407
392
403
396
385
410
369
375
447
489
370
408
426
400
393
413
370
395
437
426
385
389
396
388
444
393
395
407
472
467
404
381
394
436
416
426
400
396
391
396
381
400
418
382
422
448
418
408
383
410
393
416
381
477
461
380
498
375
372
477
445
462
478
405
470
456
460
392
*
406
397
445
411
382
381
382
376
393
413
388
392
392
397
362
428
378
379
377
406
379
389
392
377
387
395
376
423
379
410
381
412
386
411
377
398
420
385
395
382
384
404
371
391
391
376
433
379
402
378
410
374
385
416
394
404
375
382
434
455
466
378
414
392
432
387
388
382
402
393
385
494
447
459
393
377
466
386
425
388
392
406
385
354
446
384
388
375
398
434
422
381
381
386
396
430
381
362
401
386
383
406
440
386
385
376
386
393
412
392
387
389
417
398
377
422
398
391
397
370
397
814
380
374
371
449
376
377
395
407
437
432
379
399
396
382
367
374
381
375
368
387
366
394
443
390
381
383
399
409
389
381
387
374
369
369
384
368
378
371
375
397
589
370
440
391
410
438
418
431
411
431
454
378
369
379
380
385
363
3117
435
374
376
406
379
381
387
369
373
366
360
366
366
375
368
359
362
360
377
400
368
375
468
409
370
382
373
377
361
433
361
367
379
363
372
392
367
359
369
365
368
595
359
366
363
369
393
393
379
370
416
383
417
374
374
371
366
405
385
378
455
491
389
366
385
363
369
358
364
358
354
376
355
355
357
363
360
400
490
398
384
405
399
371
394
370
371
351
423
396
458
424
345
346
347
340
344
353
342
344
346
344
351
343
351
350
350
343
339
344
339
345
345
339
339
344
340
358
365
342
348
347
348
344
345
378
342
340
345
340
339
339
340
341
342
339
340
352
345
342
339
349
349
340
368
354
348
353
353
356
353
355
361
352
340
353
360
362
359
358
355
339
342
352
356
354
351
355
348
341
344
357
359
354
361
357
362
355
388
350
373
358
374
359
351
342
340
342
340
341
340
355
365
344
348
380
378
365
371
364
364
391
474
456
412
451
403
378
421
416
428
477
429
368
429
429
432
352
407
344
390
390
377
837
470
384
339
464
367
425
384
376
419
397
436
374
457
488
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
452
362
359
405
371
363
381
394
354
353
350
354
369
343
348
351
395
346
399
341
339
339
341
345
340
343
340
343
372
343
379
345
362
349
343
338
347
372
341
361
399
361
340
388
354
354
384
386
392
341
339
343
345
340
349
348
354
364
343
339
352
345
345
346
339
343
353
377
344
341
349
363
356
342
341
346
350
343
340
343
341
340
341
343
400
340
342
345
340
338
348
341
339
339
364
341
340
341
340
339
349
339
348
339
342
339
356
339
349
343
350
345
349
350
340
381
343
341
347
343
341
373
368
343
340
340
343
338
343
346
344
346
347
340
346
339
339
348
339
340
338
343
339
340
338
342
341
339
345
339
348
353
352
353
343
346
357
360
378
355
358
363
346
349
388
356
351
366
342
356
346
347
355
354
338
339
340
339
339
342
364
391
367
371
366
366
348
356
363
354
350
374
368
387
424
394
401
387
409
375
398
404
418
411
391
400
383
377
380
391
378
380
382
379
380
399
374
380
369
419
385
386
383
386
379
380
378
391
387
374
385
390
391
345
349
339
365
342
344
344
350
344
339
343
339
340
343
343
347
339
338
355
340
351
360
348
381
383
374
378
395
376
413
385
381
376
381
387
381
389
372
360
393
386
384
379
434
370
380
376
496
379
369
342
363
385
376
397
363
384
377
371
389
383
381
442
412
378
369
377
367
347
373
366
354
406
393
400
383
378
388
347
372
365
387
419
365
363
366
364
362
361
358
432
369
369
381
373
374
382
391
413
382
381
402
392
411
423
381
402
387
404
377
369
397
416
403
418
392
367
391
392
369
378
377
390
370
367
345
347
344
345
339
351
342
364
362
364
348
364
367
364
375
384
379
377
383
382
377
374
410
342
338
355
360
355
347
341
341
400
352
349
343
343
343
353
373
351
345
344
345
344
339
369
340
396
370
396
370
340
353
355
380
341
347
354
369
371
386
347
346
356
402
362
381
353
378
349
348
361
368
374
392
393
379
380
371
400
366
370
397
449
354
401
358
410
382
413
404
408
378
459
423
380
369
370
384
364
388
369
389
377
392
369
439
376
389
378
372
361
366
376
450
380
371
351
370
350
348
341
363
368
358
339
353
352
345
341
338
347
340
340
338
357
346
338
337
340
337
339
340
351
340
338
337
340
344
346
338
338
337
338
345
347
344
342
339
342
343
351
382
351
352
349
351
343
347
357
337
352
356
358
364
345
353
351
355
358
355
348
341
359
375
340
365
349
364
364
361
398
394
342
367
361
340
339
344
346
341
338
337
338
344
345
340
377
341
341
339
339
344
339
342
344
351
357
351
367
351
369
351
352
374
344
338
338
340
338
345
398
355
341
338
338
349
354
338
339
342
339
345
341
340
356
339
340
340
343
339
345
356
348
348
343
340
347
341
347
347
352
340
357
339
360
340
351
351
345
348
345
339
351
357
349
356
355
370
356
345
369
361
344
341
343
342
346
344
363
361
359
358
371
378
347
369
362
371
368
378
372
356
352
353
342
381
348
374
360
392
359
343
359
368
368
404
353
346
349
358
357
352
348
347
354
352
357
353
351
358
356
355
359
350
359
347
351
352
348
348
358
358
347
362
549
*
540
*
*
*
549
*
*
*
*
*
*
*
*
550
557
*
*
*
*
543
552
557
*
*
*
*
552
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
580
*
*
493
448
484
*
*
*
*
545
*
*
*
*
*
472
*
*
*
*
368
372
352
400
393
360
359
358
346
352
345
360
366
395
367
361
378
366
369
421
375
391
372
376
367
398
364
379
*
472
*
*
*
452
*
461
482
*
449
492
*
458
456
*
448
*
485
468
461
459
*
*
*
445
*
491
*
496
*
*
491
*
*
505
*
*
*
472
*
*
483
*
*
483
*
*
465
470
*
495
*
459
459
477
480
492
483
475
479
468
489
*
487
*
465
*
*
*
523
458
*
462
447
447
454
*
*
*
462
442
441
443
442
457
*
464
467
495
*
466
476
450
473
475
464
454
455
*
439
445
475
475
454
448
444
465
*
464
*
484
457
463
463
460
*
455
441
444
453
482
*
*
507
493
479
476
494
518
466
498
518
503
484
487
485
503
488
490
*
522
469
510
*
456
503
491
449
461
470
499
462
*
503
468
458
459
487
485
469
479
465
492
473
462
456
404
444
449
445
443
439
440
483
489
472
461
480
481
507
473
479
490
477
*
469
503
458
455
458
480
448
460
462
478
464
478
476
468
459
473
452
449
468
*
449
465
*
513
487
455
473
474
502
474
*
493
484
445
446
447
442
489
443
445
449
446
456
465
456
*
465
450
448
*
461
461
455
455
444
456
462
*
464
*
448
454
446
458
*
*
438
437
447
475
446
438
441
442
451
449
460
448
466
447
440
442
476
437
445
448
455
460
457
512
480
432
439
459
451
451
503
436
458
451
492
467
458
444
467
467
466
471
486
441
480
370
372
416
398
420
442
421
412
418
413
360
370
384
388
385
404
395
442
448
447
448
443
388
419
359
385
353
387
431
432
353
357
352
356
355
371
352
345
390
361
373
384
371
412
369
373
370
389
393
368
390
389
402
384
384
375
367
358
355
360
380
384
350
368
407
410
419
401
350
349
353
379
363
364
361
348
383
387
378
381
362
357
397
388
362
364
354
383
369
340
355
372
339
374
404
368
373
433
375
361
381
468
382
367
367
340
393
364
388
343
353
372
358
364
343
377
363
346
348
400
367
375
341
381
348
358
343
355
357
348
340
339
339
339
339
338
338
353
346
347
356
344
361
350
357
361
347
979
341
340
350
353
342
353
340
352
342
340
353
344
347
360
353
343
353
365
341
359
351
340
340
345
339
340
340
339
365
341
346
340
340
340
340
369
342
341
342
341
340
339
341
339
345
339
340
341
339
340
340
340
339
343
341
340
339
343
339
343
339
350
339
345
339
339
344
340
345
345
341
340
345
340
342
340
346
341
344
355
339
345
339
338
339
339
339
339
339
338
339
339
339
340
340
339
339
340
344
340
347
341
340
339
347
351
341
339
341
338
346
339
339
342
339
340
354
347
347
341
339
356
404
382
346
388
367
386
362
400
378
361
366
372
343
356
360
348
360
361
361
339
339
341
340
357
346
349
341
339
342
342
341
342
343
342
341
344
339
342
349
344
343
348
339
344
341
340
339
341
343
338
340
342
338
373
339
339
342
345
342
363
340
342
341
341
345
345
343
341
343
340
348
340
349
341
351
347
360
355
348
361
360
345
340
341
381
354
351
348
353
346
341
349
346
348
355
350
340
340
340
354
341
343
343
340
340
341
341
359
339
342
339
340
342
342
346
346
342
353
340
340
340
345
341
343
344
340
346
340
340
340
343
357
347
349
350
362
356
357
339
343
350
350
347
345
353
346
340
343
342
341
349
340
339
340
343
343
344
344
339
339
344
339
339
340
339
339
339
339
342
341
339
339
339
340
351
339
339
340
342
342
346
339
339
338
342
339
339
339
351
340
344
348
347
346
340
342
340
339
339
339
339
344
345
339
339
341
340
340
339
338
340
345
339
338
341
339
339
340
339
340
339
339
339
339
341
471
*
438
*
439
*
*
*
441
439
*
*
*
*
439
*
445
*
441
437
*
439
*
440
437
*
439
437
438
437
*
438
439
*
437
340
348
340
340
343
344
350
350
347
342
344
344
350
340
342
342
339
346
339
339
339
339
340
338
338
339
338
339
339
338
339
339
344
338
338
339
340
339
339
339
339
341
339
343
339
339
339
342
340
340
339
338
351
339
339
342
338
341
340
340
344
341
343
339
339
339
339
339
342
339
358
339
339
340
338
338
338
339
341
363
339
340
339
339
339
339
339
339
342
339
339
342
339
340
339
340
339
340
339
343
346
338
341
345
345
340
338
340
338
340
339
340
340
339
340
348
348
341
339
339
339
343
341
342
340
339
338
338
339
353
340
339
345
338
340
339
339
339
340
340
339
339
343
343
347
339
340
342
342
339
339
338
340
347
344
350
346
344
354
344
340
339
342
339
340
341
341
347
347
339
340
344
343
341
352
355
349
346
345
348
340
338
340
342
339
346
342
340
341
351
341
340
340
349
341
341
339
343
340
340
340
340
340
339
339
352
345
372
352
353
353
342
340
338
340
378
357
361
376
357
343
339
343
339
375
338
343
338
343
342
379
344
338
351
355
344
339
340
339
339
340
357
339
400
347
348
339
339
341
342
339
342
340
338
351
340
339
338
341
339
339
343
341
339
342
339
339
340
355
352
339
370
349
356
340
357
352
346
345
352
341
339
338
348
357
354
338
342
343
343
341
386
348
341
339
361
348
364
350
361
341
339
350
351
341
340
348
344
348
342
344
339
341
340
341
349
342
341
340
356
347
341
340
338
339
338
338
339
341
343
339
344
342
340
343
339
338
343
339
341
339
349
342
356
339
340
340
350
350
343
351
351
339
339
346
341
359
365
342
341
342
343
340
339
343
346
339
357
363
345
339
341
354
342
340
341
339
345
339
357
345
351
343
340
340
363
339
343
343
357
358
354
346
353
340
347
353
355
338
339
338
339
339
340
338
338
339
339
339
339
339
339
339
340
339
339
344
343
836
339
341
338
343
338
342
343
339
342
338
339
339
341
347
340
339
341
339
339
350
342
346
342
338
343
348
348
352
348
351
356
371
363
342
346
351
365
364
365
369
365
358
348
371
352
360
369
365
369
340
348
343
339
338
337
344
340
343
342
346
346
349
350
356
341
346
355
370
355
353
371
383
353
390
381
389
367
355
387
367
371
359
379
353
344
348
348
350
349
344
347
350
353
359
352
353
344
344
344
367
355
350
362
349
348
346
358
368
345
370
347
345
340
341
350
353
347
347
344
353
350
346
366
366
368
352
363
347
384
346
366
353
366
372
351
371
347
351
348
364
357
355
355
354
350
346
342
347
350
346
345
347
349
344
367
364
343
355
350
339
347
343
346
349
345
343
347
348
340
349
348
348
345
345
337
338
341
337
338
337
338
354
343
336
339
339
338
348
344
346
354
349
341
348
353
357
370
344
345
357
351
353
354
341
343
353
353
346
341
340
338
339
341
339
342
338
338
336
337
340
340
339
337
337
339
337
337
338
337
338
337
337
337
335
335
335
335
335
335
336
336
337
337
336
336
336
336
336
341
335
335
335
335
335
336
336
335
344
336
336
336
336
338
336
336
339
335
335
335
335
337
336
336
335
336
337
336
337
337
346
337
335
335
336
335
335
335
335
335
342
336
336
336
345
336
336
336
336
337
335
338
336
336
338
335
346
339
338
337
337
337
337
337
340
338
339
345
336
336
338
336
336
336
336
336
336
336
336
336
338
337
335
338
340
336
343
352
337
357
357
350
340
336
341
336
339
341
336
335
336
344
336
336
335
347
335
340
336
337
337
341
337
339
337
338
335
335
335
336
336
335
336
336
336
336
336
336
338
338
337
339
336
336
335
335
335
335
338
335
336
342
337
335
336
336
337
336
336
336
335
336
335
335
341
336
336
335
336
335
336
336
336
336
336
336
337
335
336
869
336
336
337
336
337
340
340
338
337
336
339
336
337
336
335
336
335
335
335
336
338
338
336
340
341
340
338
343
338
339
337
337
341
342
346
342
349
341
349
351
359
346
339
338
338
338
337
338
337
339
337
341
342
337
338
337
338
338
347
342
349
338
337
338
344
345
340
344
352
358
337
349
344
349
338
337
338
337
339
338
338
339
338
339
337
337
337
337
337
339
337
337
338
338
338
342
342
337
346
337
337
339
338
337
337
338
338
338
338
344
337
337
338
337
337
343
337
338
338
338
338
337
339
338
338
337
337
338
337
348
350
339
339
337
337
338
337
340
338
337
339
337
338
338
338
338
337
337
338
341
337
339
338
337
343
349
347
355
342
342
355
347
337
340
337
367
339
337
337
352
337
342
350
338
355
353
352
340
337
340
338
340
339
338
341
338
344
338
339
342
345
339
339
342
338
340
337
356
337
338
339
337
337
337
338
338
339
338
402
345
356
366
341
342
341
339
345
340
341
338
340
338
340
338
344
337
338
338
339
338
339
338
337
338
338
337
337
338
339
338
345
338
357
349
374
351
350
343
341
343
338
339
338
356
341
341
351
348
339
337
338
339
339
338
338
338
338
339
339
338
337
337
338
345
337
337
338
340
339
339
340
338
337
341
339
342
339
339
342
340
338
338
337
338
338
339
337
340
340
338
339
340
338
353
338
338
340
343
337
343
337
337
345
339
338
338
338
343
338
341
337
337
337
337
340
338
339
337
337
338
338
338
337
338
337
339
341
338
341
339
339
347
339
338
338
339
338
337
337
337
338
338
338
340
340
340
345
338
341
345
338
338
339
338
339
339
343
342
337
337
337
337
337
337
337
337
337
337
339
339
337
761
337
337
337
338
338
341
337
338
350
340
339
338
338
339
337
337
337
337
337
338
337
351
338
338
337
337
337
337
337
337
339
343
339
338
338
338
337
338
339
338
341
338
337
338
338
338
338
338
338
337
337
338
337
338
338
338
339
338
338
337
338
338
337
337
337
338
337
338
338
337
337
348
338
338
338
340
338
338
337
337
337
338
337
343
338
338
338
338
338
338
337
337
337
337
339
339
341
337
337
338
337
337
337
337
337
338
338
338
337
344
339
338
338
338
337
337
337
337
337
338
350
338
339
344
341
341
337
338
337
337
337
337
338
337
337
338
339
340
339
338
340
337
337
337
343
337
343
337
337
339
338
338
337
337
337
337
337
338
337
338
338
338
338
338
338
339
337
340
337
337
337
337
338
337
337
338
339
337
337
340
337
338
348
341
337
338
338
338
341
338
338
337
337
337
344
337
337
351
337
338
337
338
338
338
337
337
341
338
339
340
338
338
338
342
338
338
338
337
337
337
337
337
338
337
338
337
338
344
337
338
337
337
337
337
337
337
337
337
337
337
337
339
338
338
337
338
337
337
338
339
337
337
338
338
338
337
338
338
337
337
337
337
338
337
338
343
337
338
338
338
338
337
337
337
337
337
337
341
338
339
338
342
345
342
345
337
341
342
337
338
337
337
337
337
338
338
337
337
339
336
337
337
339
344
337
338
337
337
338
338
340
338
338
341
338
337
337
340
342
338
339
337
338
338
337
338
337
337
337
337
337
337
337
337
338
337
337
337
338
338
338
338
345
338
337
337
338
337
338
337
337
337
338
337
338
338
337
337
337
337
337
337
338
338
340
341
340
339
339
338
337
341
338
339
337
337
337
338
338
338
338
338
338
338
337
338
337
337
337
337
337
337
337
338
337
338
339
338
338
338
337
337
342
338
337
340
338
337
338
337
338
339
339
337
337
338
337
338
337
337
341
341
339
339
338
338
339
337
337
337
337
337
338
338
337
338
337
337
338
338
337
339
337
338
337
337
337
337
338
337
337
338
338
338
338
339
337
337
337
337
338
348
337
338
337
337
337
338
340
337
337
338
337
337
340
339
337
339
337
338
337
337
338
338
337
337
337
337
337
337
337
337
337
337
338
339
339
338
338
337
339
337
338
337
337
338
337
338
338
338
338
341
338
337
337
337
337
337
337
338
342
*
*
350
340
341
340
340
341
340
342
340
339
340
340
340
346
340
340
341
340
340
340
340
339
341
341
340
340
340
339
340
340
346
341
340
342
346
340
339
339
340
340
339
340
345
340
339
342
340
342
342
340
340
339
339
339
339
339
340
345
342
340
340
346
340
341
340
341
339
339
340
339
339
340
340
340
340
340
340
340
340
340
340
340
341
339
341
339
340
340
339
340
340
340
340
340
340
342
339
339
339
339
341
339
340
339
340
340
354
340
340
340
341
340
339
339
339
340
340
340
340
340
341
340
344
341
342
340
342
342
340
340
341
340
340
339
340
340
343
349
347
340
343
339
339
340
340
341
339
340
339
340
340
340
341
340
347
340
340
339
340
339
339
340
339
339
339
340
340
340
340
340
340
342
339
343
340
340
340
347
340
340
340
340
341
340
340
340
340
340
338
343
339
335
336
336
337
336
335
336
336
336
337
338
336
335
335
335
337
335
335
336
335
336
350
352
336
336
336
352
335
335
336
335
336
335
335
336
335
335
336
336
336
345
339
335
335
336
346
335
338
335
335
335
336
336
336
336
345
336
336
335
336
335
335
335
335
335
336
336
336
336
336
336
336
336
343
335
336
335
341
336
336
336
336
336
336
336
336
336
336
336
336
335
336
335
343
335
335
335
336
336
343
336
337
336
336
335
335
335
335
335
335
335
336
336
336
336
336
336
336
336
336
337
335
336
335
336
335
335
336
335
341
336
336
336
338
336
336
335
335
335
335
336
335
336
335
336
336
335
343
336
336
336
335
335
335
336
335
336
335
336
335
335
335
336
335
336
336
336
335
336
335
335
336
335
335
335
336
336
336
336
336
336
336
335
337
335
335
335
336
335
335
335
336
336
338
336
336
336
336
335
335
335
335
335
335
349
335
336
337
338
335
336
342
336
336
336
335
335
335
335
335
336
336
336
335
336
336
336
336
337
335
335
335
335
335
336
336
335
336
336
336
336
336
344
337
339
346
335
335
335
335
335
335
335
335
336
336
336
337
336
336
336
335
335
335
337
335
335
335
335
335
335
336
336
336
336
336
335
335
335
341
343
335
335
335
335
335
336
336
336
336
336
336
336
336
335
335
335
336
336
336
335
336
336
336
336
336
336
336
335
335
335
335
335
335
335
335
335
336
335
336
336
336
336
336
344
335
335
335
335
335
336
336
335
335
336
336
336
336
336
336
336
336
335
335
335
335
336
335
338
335
336
336
335
336
336
336
336
336
335
336
335
335
335
335
336
336
335
336
336
336
336
336
336
335
335
335
335
335
335
335
336
335
335
336
336
336
336
336
336
335
335
335
335
336
335
336
336
335
336
336
336
336
336
336
336
335
335
335
335
335
335
336
335
336
335
335
338
345
337
336
336
335
337
335
335
335
335
335
340
335
337
341
354
336
336
335
336
335
336
335
335
336
335
335
337
335
335
335
336
336
354
337
336
335
335
335
335
336
336
335
335
336
336
338
336
336
336
336
336
335
335
335
335
336
335
335
335
335
335
336
336
336
336
339
335
335
335
335
336
335
335
336
336
335
336
336
336
336
336
336
335
335
336
335
335
335
336
336
335
335
336
336
336
339
342
336
336
336
341
336
335
335
335
336
336
336
336
336
334
335
335
334
335
335
335
335
336
336
336
336
336
336
340
336
336
336
336
337
335
335
335
335
335
335
336
336
335
335
336
347
336
336
336
336
335
337
335
337
335
336
336
335
335
337
338
336
336
337
336
336
336
335
335
335
335
335
343
336
335
335
336
335
336
336
336
335
336
336
336
338
335
335
336
335
336
335
337
336
335
335
335
335
336
336
336
355
434
895
336
336
337
336
335
336
335
336
379
703
699
337
336
336
336
336
337
336
336
337
337
335
335
336
336
335
335
335
336
335
335
336
335
335
336
336
336
336
336
336
336
335
342
335
335
335
335
336
335
335
335
336
336
336
336
336
339
336
336
336
335
335
335
335
337
335
335
336
335
336
335
336
336
336
336
336
336
345
336
335
335
335
335
335
335
335
335
336
335
336
336
336
335
336
339
336
336
336
336
335
335
335
335
335
335
336
335
335
335
336
335
336
336
336
336
336
336
336
336
336
337
335
335
335
335
335
336
336
335
336
336
336
336
336
336
336
336
335
339
335
336
335
337
335
336
340
336
338
340
336
336
336
337
336
336
344
335
337
335
336
335
335
335
335
335
335
335
336
336
336
336
336
336
336
336
336
335
336
335
336
335
337
337
350
336
336
335
335
336
335
336
336
336
338
336
336
335
335
335
340
335
335
335
336
335
336
335
336
336
336
336
336
336
336
336
336
337
335
337
335
335
335
337
336
335
335
336
337
335
337
337
340
338
337
337
337
337
336
336
337
336
336
336
336
336
337
336
337
336
336
336
342
339
336
338
337
336
336
336
336
335
335
339
336
340
338
336
343
335
336
336
337
336
336
336
336
336
335
335
335
335
335
336
335
335
336
335
335
336
335
336
336
337
336
336
336
339
340
345
335
336
338
335
335
336
336
341
345
335
338
336
336
336
336
336
343
336
338
335
336
335
336
336
336
335
337
343
341
336
336
336
336
337
336
337
336
335
335
336
335
335
335
335
336
341
335
337
335
336
335
336
336
337
336
336
336
335
335
336
348
336
336
335
335
335
336
336
336
336
337
336
336
337
336
339
336
337
335
336
336
356
336
335
335
335
335
335
335
336
335
336
336
336
336
336
337
335
336
336
336
335
335
336
336
336
335
336
336
336
335
336
336
336
336
336
336
338
335
335
335
335
335
335
338
335
335
336
336
336
336
335
336
336
336
337
337
335
335
346
348
336
335
336
335
336
336
336
336
336
336
336
336
336
337
336
337
335
336
339
337
335
336
348
342
336
336
339
336
348
351
345
336
336
336
336
337
336
336
335
335
335
343
338
335
336
337
336
338
337
336
336
336
336
337
336
336
335
335
335
336
335
336
336
335
335
335
335
335
336
336
336
336
337
336
336
336
335
336
340
335
335
335
335
335
337
335
336
336
336
336
338
342
336
337
337
337
337
336
336
335
335
335
335
335
336
335
336
336
336
336
336
336
336
335
336
335
335
335
335
335
336
337
336
337
336
336
336
336
338
336
336
336
336
336
336
335
336
335
336
335
335
336
336
336
336
336
337
336
336
338
340
336
336
343
335
335
335
335
335
335
335
335
335
336
335
336
336
336
336
335
337
336
336
339
335
335
336
337
336
335
336
335
335
335
336
337
336
337
336
338
336
337
338
337
335
335
337
336
335
336
336
335
335
335
336
337
336
336
336
336
336
343
336
335
335
335
335
335
339
339
336
336
336
340
335
335
336
336
336
336
336
336
336
336
335
336
335
336
336
335
343
342
336
341
336
335
335
336
343
336
335
335
336
336
336
336
336
336
335
336
336
335
335
336
336
338
335
354
335
341
336
336
336
336
336
335
335
338
337
336
336
336
336
336
336
336
336
336
336
342
335
336
337
336
336
335
335
335
336
336
335
336
336
335
342
337
336
337
337
337
336
337
336
343
336
336
336
336
336
336
336
336
336
344
336
336
335
336
335
346
336
337
335
336
335
336
335
337
336
335
346
335
336
336
336
336
336
336
336
336
337
336
336
344
336
336
336
336
337
335
335
335
335
336
336
335
335
336
335
335
335
336
337
336
335
336
336
336
336
336
336
336
339
336
336
336
337
336
336
337
336
336
335
336
335
335
335
336
335
336
335
336
335
336
338
335
340
336
335
336
335
335
337
336
336
336
336
336
336
344
336
339
340
336
336
335
337
335
335
336
336
341
335
338
347
336
336
337
343
352
348
335
335
349
336
341
344
340
339
339
335
339
336
338
339
344
338
339
337
337
337
340
348
341
346
338
337
341
338
336
339
1160
341
345
342
337
340
340
340
337
337
337
336
336
336
338
337
336
336
337
337
336
337
337
337
336
336
336
337
342
339
339
339
336
338
338
337
337
337
341
337
338
345
353
348
345
349
338
341
345
337
337
337
339
338
337
338
341
337
337
338
337
337
338
336
336
336
336
336
336
339
338
337
338
337
336
336
336
336
337
337
336
337
337
337
336
344
364
358
344
337
339
356
361
340
338
341
350
341
346
341
339
352
351
364
364
344
349
356
340
336
358
354
1189
355
340
354
355
344
354
341
341
345
338
336
337
351
337
337
353
348
351
348
338
348
350
339
338
346
359
338
346
340
352
344
360
346
339
340
342
358
360
399
386
393
389
386
399
392
402
399
384
385
372
391
425
413
413
384
388
387
380
382
381
418
412
416
413
427
420
428
375
412
401
402
417
407
389
397
416
411
410
406
412
422
409
422
415
418
434
409
427
406
368
360
351
353
357
362
352
349
359
361
369
346
347
343
346
350
355
340
354
353
339
357
343
354
363
363
345
353
343
342
353
346
345
337
345
346
356
352
354
367
340
354
341
336
350
350
345
338
345
361
365
350
339
342
352
358
352
348
352
358
360
356
346
360
368
364
347
364
368
372
362
384
367
389
362
383
378
358
359
375
374
369
360
358
371
364
362
354
341
359
367
355
348
359
369
359
358
350
347
356
369
359
354
356
358
366
355
359
363
360
359
363
347
366
356
365
359
339
347
341
371
372
361
358
361
338
341
367
335
347
337
336
340
352
355
340
340
334
365
346
340
338
351
346
335
344
338
338
339
350
349
357
349
369
358
349
365
355
358
369
346
356
370
380
373
345
374
355
396
366
363
345
363
379
362
356
348
338
345
333
342
345
351
344
369
354
348
342
364
348
350
334
334
337
347
347
352
361
346
345
344
348
349
358
344
340
353
351
352
367
367
367
372
366
374
372
373
385
360
356
350
371
373
379
391
341
334
338
338
334
340
334
333
338
334
334
334
335
339
334
334
336
334
335
334
339
334
334
334
334
335
334
336
336
337
334
336
340
345
334
334
334
334
340
341
334
339
344
334
340
338
347
335
338
334
335
335
334
336
336
333
337
334
338
335
334
337
334
334
336
336
340
340
334
335
336
337
334
339
336
339
335
334
334
334
334
335
342
334
336
335
333
345
339
354
348
340
354
359
349
337
371
343
334
337
334
337
334
333
335
335
334
335
334
336
340
337
335
334
342
335
337
334
335
343
333
348
348
335
334
335
333
334
335
335
334
334
334
334
334
334
334
334
335
336
334
361
334
347
335
333
336
334
334
335
334
348
337
335
334
334
334
335
334
334
335
336
335
334
334
333
337
333
333
333
334
335
335
333
335
334
333
336
334
339
338
334
337
337
335
334
336
336
334
333
334
333
334
333
334
335
336
334
334
334
335
334
338
336
334
334
334
334
333
333
333
335
341
334
333
337
333
334
334
334
334
334
334
334
334
334
335
336
335
335
340
336
336
333
333
333
333
336
334
337
334
345
340
336
334
335
336
334
335
336
334
336
334
333
334
333
336
340
341
333
334
336
334
338
334
334
349
336
352
337
345
338
334
342
337
340
350
338
334
344
356
348
339
339
342
334
334
334
335
335
346
336
336
336
333
333
335
333
337
335
334
340
337
335
336
340
337
334
337
334
340
335
339
343
334
337
337
336
334
339
334
333
340
337
336
335
346
334
339
334
340
335
334
334
338
335
335
334
336
334
334
338
334
342
351
339
341
339
342
352
341
336
352
342
351
334
348
341
343
350
336
348
338
346
333
334
336
336
335
335
334
334
335
340
342
346
348
345
344
358
337
356
354
356
360
341
358
334
342
336
337
338
352
372
356
368
354
336
359
373
337
336
339
337
336
341
336
344
352
346
336
340
334
346
344
338
354
349
347
347
363
340
346
348
342
339
348
339
336
354
338
336
350
335
335
336
335
342
334
344
341
336
335
342
337
337
337
335
336
336
336
337
337
334
345
346
336
335
343
341
342
345
343
340
336
341
340
354
349
356
343
337
337
341
338
353
339
337
334
334
335
340
337
339
346
339
341
347
341
343
340
338
333
334
336
336
341
339
339
340
344
349
350
341
339
335
338
337
340
335
335
334
343
338
343
338
335
337
339
336
334
345
348
341
339
342
339
343
349
338
336
335
346
390
386
369
371
357
364
380
374
359
380
369
340
339
335
339
336
338
339
342
336
344
343
336
349
342
346
334
348
343
341
335
334
335
335
337
334
335
336
334
334
341
341
347
337
336
337
334
334
336
334
337
338
338
337
337
339
336
335
334
334
336
341
334
339
334
345
334
342
340
354
335
341
334
340
338
337
336
347
365
359
366
343
339
335
348
342
347
333
359
353
335
346
353
367
339
337
339
350
354
335
338
348
345
340
341
347
338
342
339
343
337
334
335
336
335
338
345
334
334
334
336
338
347
344
339
335
335
345
334
338
336
335
336
342
339
342
338
353
337
339
336
345
353
335
334
340
334
341
343
336
348
334
337
334
336
334
335
335
334
334
334
335
334
337
334
348
348
336
336
335
333
338
338
338
342
335
342
339
337
335
338
335
338
338
338
342
339
359
337
335
358
334
337
347
355
355
353
356
345
339
354
355
347
336
351
343
349
339
341
357
350
339
339
342
341
337
334
334
340
341
336
335
334
338
339
336
336
335
334
342
335
335
349
335
333
337
340
347
340
334
340
342
342
335
344
340
349
348
339
344
337
348
349
337
338
354
345
341
350
341
338
341
339
339
338
338
336
338
336
334
343
336
338
335
345
346
337
334
349
349
339
342
347
345
337
336
336
339
338
337
336
354
335
342
337
334
333
336
350
339
346
335
348
345
343
343
352
354
338
361
336
337
337
336
336
335
334
337
336
341
342
342
338
351
340
347
377
351
357
344
355
365
353
363
353
345
340
341
339
346
338
368
354
352
353
346
344
352
351
342
338
336
337
338
341
344
345
358
344
335
356
343
347
335
353
336
347
366
340
363
339
336
351
351
371
369
346
356
356
343
342
346
338
349
350
422
365
348
361
338
337
336
337
335
339
337
351
339
335
350
353
357
356
345
341
344
337
361
349
340
356
356
344
338
345
354
358
357
345
366
358
337
355
341
348
334
347
354
344
342
345
341
341
338
342
335
334
337
348
337
336
367
346
335
345
338
346
341
345
348
343
336
334
347
346
341
340
358
354
365
367
364
359
359
351
342
345
341
344
357
342
346
350
348
340
338
353
341
350
339
334
341
342
337
368
344
339
338
336
340
340
341
342
336
349
338
350
344
337
338
337
340
338
342
337
340
337
337
334
335
338
334
336
341
339
334
343
344
343
338
339
339
336
359
334
335
338
339
335
339
341
340
348
335
338
339
345
334
333
333
335
339
348
334
338
349
353
336
334
361
339
340
353
346
356
375
351
351
363
337
362
355
365
356
343
340
387
339
348
344
358
382
356
341
343
346
348
338
342
343
362
341
344
335
335
335
336
335
340
337
335
343
337
352
340
342
346
333
336
339
340
342
351
360
357
335
340
347
335
336
338
337
335
336
335
338
346
337
333
335
335
363
336
340
336
337
340
334
336
337
339
335
337
336
336
336
334
339
339
342
335
338
340
334
340
335
335
339
334
339
339
335
335
334
336
334
335
342
338
333
352
343
349
349
343
337
337
341
338
341
343
337
339
345
340
347
342
345
351
344
340
341
344
340
350
345
350
347
336
349
339
362
347
340
340
342
356
350
357
352
384
383
375
382
397
355
366
368
378
372
337
360
356
370
348
378
365
354
345
336
351
344
353
363
343
375
341
364
361
395
352
372
340
350
345
341
356
358
366
371
351
357
363
357
346
366
346
389
401
388
356
381
411
373
355
337
349
358
349
375
381
361
373
374
349
350
365
382
342
355
339
358
359
353
336
356
338
354
341
335
354
336
337
341
349
345
360
347
337
339
345
342
362
370
336
364
364
349
337
352
356
336
339
362
363
364
361
340
339
339
336
336
337
373
349
371
365
370
364
348
336
352
340
348
353
350
335
343
337
336
335
360
340
338
345
341
338
349
369
358
338
337
345
371
335
370
367
356
360
383
389
344
342
382
363
345
337
342
357
382
376
341
341
339
344
378
359
346
356
356
347
337
341
337
360
349
344
342
337
352
360
366
360
339
346
342
358
338
348
356
353
361
344
340
341
340
338
337
344
337
338
339
341
352
374
345
348
344
352
356
370
339
381
348
349
346
338
343
355
338
373
370
341
345
338
344
341
343
349
345
338
385
366
389
346
355
401
369
373
352
377
342
348
391
385
355
356
345
341
343
340
348
341
342
339
338
337
351
351
338
337
340
350
354
343
337
346
346
339
343
342
349
357
344
341
344
349
344
349
337
341
337
340
344
336
338
345
349
343
340
337
350
343
338
342
337
336
352
346
345
344
348
348
346
345
342
341
346
340
338
340
356
349
360
370
347
374
344
346
386
337
336
357
339
344
338
341
337
337
347
346
353
337
336
351
335
337
338
342
339
344
338
336
336
337
360
338
338
338
367
347
363
346
352
359
357
344
363
338
355
338
343
344
355
338
343
336
346
353
336
339
335
336
343
340
339
338
353
342
356
365
347
348
336
336
334
342
341
342
337
335
334
347
339
334
343
335
338
334
355
337
338
335
335
350
343
335
335
334
335
335
334
341
352
361
334
362
340
336
336
334
334
335
336
336
338
347
361
348
346
353
333
338
338
336
341
355
341
343
345
342
334
339
335
337
355
336
333
333
337
335
334
334
334
336
335
334
336
338
334
340
335
335
340
334
334
334
339
334
344
335
334
335
334
335
345
335
336
335
339
335
341
1751
335
337
334
335
342
335
333
338
335
336
339
334
336
333
336
334
334
334
333
335
345
336
334
335
346
335
339
336
336
339
346
336
333
338
337
335
333
334
335
334
334
336
342
341
338
336
334
334
334
337
335
334
334
337
335
338
334
335
334
337
335
335
335
341
334
337
334
336
340
334
346
342
341
335
356
339
335
335
335
333
339
333
340
334
351
334
338
336
332
332
335
337
334
334
333
333
334
335
335
335
335
340
338
342
336
350
351
338
336
336
336
336
335
335
336
338
335
335
336
336
336
336
334
345
336
334
335
336
342
339
336
341
338
338
338
338
336
336
338
337
339
339
344
347
337
344
335
336
340
336
338
336
336
336
342
339
341
337
336
335
336
337
336
337
336
339
336
337
336
336
336
336
336
336
338
335
344
335
337
337
336
338
338
336
344
340
336
336
337
336
339
335
336
335
336
336
337
352
336
336
336
338
336
337
346
343
337
336
344
340
339
335
337
341
336
359
341
337
341
337
336
337
336
354
345
343
339
361
368
338
345
339
345
338
357
338
338
351
336
335
336
338
355
347
340
361
338
337
336
347
337
336
336
340
337
336
337
346
339
337
341
338
338
343
343
344
340
336
336
365
340
344
339
336
337
339
336
337
336
337
336
348
336
338
343
378
350
336
342
336
337
337
338
336
336
347
338
342
344
342
336
362
346
348
344
355
336
345
341
351
367
345
338
357
352
372
371
371
375
354
367
354
351
367
367
338
337
360
357
369
363
389
367
358
349
335
353
346
355
343
362
341
344
347
336
336
337
360
337
337
337
354
335
338
335
340
337
340
344
338
351
355
338
336
336
336
336
336
342
338
338
337
342
336
337
346
342
343
337
337
339
344
343
342
358
352
350
353
352
338
361
343
346
336
349
351
343
338
337
341
344
337
335
340
335
337
340
338
338
336
342
336
340
336
338
337
341
337
336
336
340
336
336
337
371
338
338
340
339
336
337
336
337
345
346
349
347
362
370
355
363
350
339
341
341
336
338
338
338
338
351
335
335
335
336
336
336
335
338
340
393
344
344
358
339
336
351
361
335
335
337
336
341
341
336
340
349
339
343
336
342
341
347
341
340
355
349
357
371
337
343
352
342
364
350
377
353
341
380
338
382
367
388
355
358
356
407
341
370
338
337
337
336
341
341
340
340
341
346
352
337
338
341
337
346
340
340
346
343
341
338
345
339
337
345
359
369
365
348
356
369
342
340
339
338
338
336
342
338
336
337
336
336
337
345
336
343
338
347
355
336
378
347
347
339
350
348
335
340
336
339
337
336
335
343
346
340
337
356
355
349
341
354
357
350
338
338
357
358
347
353
347
344
343
345
348
339
346
336
337
336
335
339
341
336
338
337
350
355
350
336
336
349
362
343
336
337
1724
340
339
339
340
339
349
336
337
341
443
336
336
337
342
344
336
337
337
349
340
338
336
338
341
340
340
345
346
342
338
335
336
337
336
336
337
342
336
336
336
344
337
338
336
336
349
337
335
336
342
359
335
337
339
345
337
341
336
336
336
337
337
336
336
335
335
335
335
335
337
336
337
336
344
336
338
336
341
346
357
343
341
343
335
336
338
336
342
336
336
350
336
336
336
336
341
339
336
336
335
336
335
335
335
337
336
336
339
339
336
336
337
338
337
335
335
340
336
339
338
342
343
341
336
337
336
339
336
336
338
341
335
337
336
335
336
341
339
338
350
335
344
338
344
336
338
336
336
336
342
345
352
353
336
355
342
338
338
344
349
362
338
338
337
336
338
335
337
342
336
337
337
335
336
340
335
352
335
336
336
336
336
336
337
335
336
339
343
336
337
336
335
336
335
336
337
336
337
336
356
337
335
336
336
335
345
337
337
336
336
349
336
338
342
344
338
341
337
343
338
338
337
335
336
335
339
336
337
343
341
336
338
335
346
338
336
336
344
342
335
335
337
338
336
339
336
344
342
337
336
336
337
339
342
355
342
336
358
344
351
336
337
337
336
377
337
346
337
339
336
339
363
351
339
341
337
336
336
338
340
336
337
336
358
337
345
336
338
336
336
341
335
342
341
337
349
335
336
337
336
336
352
337
336
336
335
343
375
336
338
336
339
336
335
336
337
341
335
336
336
339
361
340
357
369
335
363
354
348
358
380
359
337
379
374
360
360
347
336
340
335
358
352
347
337
357
343
337
360
350
357
368
361
363
356
369
342
362
352
337
347
340
338
347
349
367
361
339
339
348
340
342
342
336
335
336
335
336
336
379
340
336
336
336
336
337
337
337
337
340
339
337
342
337
341
336
336
335
344
339
354
338
347
351
343
340
338
345
340
335
337
339
360
358
349
358
368
349
345
349
358
347
341
384
367
339
377
338
356
340
341
383
375
337
344
347
350
387
389
345
346
337
387
363
380
349
362
341
369
392
353
336
371
352
340
391
349
338
355
338
338
351
359
336
356
371
341
356
350
343
337
337
336
363
337
336
340
361
379
384
365
351
372
363
376
365
343
355
351
345
355
338
338
343
374
353
338
343
343
391
365
377
351
353
350
357
345
374
342
352
344
354
365
357
342
344
338
351
347
343
375
340
336
344
336
348
339
337
337
339
347
337
336
338
341
337
336
341
341
337
336
335
340
345
708
336
338
343
335
336
350
336
340
335
335
338
338
336
346
345
339
338
335
352
336
344
338
343
353
341
349
335
340
351
342
345
342
347
348
345
345
360
357
336
341
337
339
343
336
339
336
346
342
340
349
352
347
342
341
352
364
346
340
338
359
337
337
340
344
337
335
335
339
335
692
364
347
531
488
344
336
337
345
368
364
348
346
345
348
345
336
343
340
336
336
335
335
335
337
337
335
336
335
336
336
336
336
336
337
338
335
335
336
336
336
336
337
338
336
345
339
338
337
339
336
346
339
341
342
339
336
335
346
336
337
338
336
335
337
337
339
338
337
336
346
340
337
336
340
348
374
337
337
336
336
335
339
337
335
344
355
339
337
345
342
360
359
364
336
351
355
339
340
344
338
336
336
347
344
336
347
352
337
346
354
344
340
336
367
348
357
336
335
347
335
348
337
336
337
337
341
337
335
336
341
338
345
338
338
337
336
336
335
342
358
343
336
335
336
335
336
337
337
335
337
336
336
336
336
337
336
336
335
336
335
346
336
335
336
335
336
340
336
335
336
337
337
336
338
338
354
337
339
337
335
335
341
335
336
336
689
339
340
340
336
336
339
337
338
340
337
337
337
336
335
336
350
344
338
342
339
341
336
336
336
336
335
337
335
337
337
345
341
337
337
338
336
350
336
336
334
334
337
340
338
336
336
336
336
336
336
338
365
339
336
335
335
337
336
339
335
336
336
337
335
336
337
367
340
336
337
341
338
337
340
336
341
336
337
336
337
335
337
336
336
345
340
336
337
336
336
336
337
337
335
346
362
349
342
360
378
392
377
356
384
372
360
377
341
340
341
344
343
347
349
349
335
346
357
341
376
385
347
393
403
366
379
369
363
340
349
337
339
367
359
338
346
335
335
336
347
347
374
352
336
336
338
378
345
366
346
341
380
428
441
392
409
376
362
342
350
370
362
375
397
370
341
339
336
337
344
347
354
348
358
339
348
379
339
348
345
347
343
344
351
363
385
342
367
380
373
361
356
336
339
361
337
364
351
340
343
352
340
340
337
343
380
404
375
392
400
386
408
423
378
368
396
365
365
370
365
382
360
359
346
366
345
344
347
362
384
384
415
351
384
365
378
353
341
343
370
347
345
360
339
358
342
346
336
345
336
343
340
356
353
347
335
343
335
339
337
336
337
340
343
336
338
337
343
347
353
338
337
340
337
344
337
350
341
338
337
339
339
350
339
348
342
341
342
352
342
339
342
355
357
336
341
338
341
337
341
345
351
338
339
342
342
356
337
354
376
383
354
368
343
347
371
355
355
354
355
351
353
356
348
355
373
362
369
386
400
366
369
394
355
377
361
348
349
359
395
356
402
383
378
380
385
360
367
362
368
377
375
365
364
372
351
361
366
371
346
350
385
373
377
353
362
361
397
385
370
380
349
340
348
357
363
360
348
360
340
358
359
345
403
403
406
387
400
364
353
369
359
382
376
367
359
351
358
355
384
371
376
361
405
379
385
364
371
360
346
353
359
344
363
361
365
366
366
366
355
349
339
338
341
350
351
353
349
338
343
338
349
351
361
340
350
352
366
342
347
357
361
347
371
348
369
386
343
352
347
345
351
351
338
347
358
359
350
344
354
346
350
339
336
341
340
340
354
343
342
344
340
341
357
357
362
383
348
372
370
345
359
358
384
367
337
343
344
348
361
337
344
343
351
340
336
344
336
336
336
335
341
336
335
337
336
336
342
336
337
344
346
344
343
336
336
336
336
336
336
338
335
339
337
361
354
340
347
347
336
337
338
337
337
340
336
343
349
341
350
351
336
335
335
335
343
337
356
338
341
345
344
346
353
336
337
339
340
338
337
337
336
338
335
337
336
336
337
335
351
338
342
356
348
354
404
410
406
421
419
401
365
378
349
373
373
384
381
379
389
423
376
385
446
423
427
439
443
430
426
429
430
436
454
438
426
425
447
421
431
435
395
422
439
443
456
437
427
420
447
446
414
431
373
389
393
424
434
443
397
418
434
423
417
416
421
408
417
425
432
338
349
360
352
365
355
371
380
375
364
355
350
343
339
344
340
353
340
354
350
348
343
416
424
395
400
436
432
408
446
437
*
437
422
437
431
448
436
373
407
426
437
450
434
416
415
408
438
429
418
424
443
418
430
417
439
412
422
426
426
450
431
405
429
410
435
422
431
416
410
420
408
356
382
357
347
354
351
341
355
393
349
360
345
337
336
336
336
352
343
336
337
336
340
341
342
337
340
340
342
354
342
337
343
338
337
336
349
342
337
365
379
336
341
351
347
336
342
336
338
337
336
346
344
337
335
340
336
344
343
336
344
346
338
338
336
337
339
337
338
338
336
339
337
341
336
339
337
341
336
344
381
381
361
339
347
349
388
410
391
391
399
414
397
387
404
345
344
344
341
346
340
351
363
344
357
354
356
351
356
380
351
363
360
359
367
360
358
339
342
340
339
337
336
340
342
346
340
342
359
349
348
342
351
346
340
341
341
338
340
338
337
343
336
336
337
337
336
336
337
337
336
335
335
336
340
338
336
339
336
336
335
336
335
337
343
343
338
343
338
337
338
337
352
335
335
336
335
335
336
339
336
336
336
335
338
336
338
341
338
336
337
336
336
339
343
337
337
336
335
335
336
336
339
338
340
345
358
336
338
336
337
336
338
336
339
336
341
336
337
342
335
337
335
336
335
336
335
338
337
336
336
336
338
336
342
347
340
342
350
336
340
336
337
336
335
335
336
335
335
337
336
336
340
335
336
335
336
336
341
337
336
336
336
336
336
338
336
341
335
337
337
337
339
336
341
352
344
342
347
335
337
336
339
337
338
337
339
339
336
336
336
336
336
341
349
355
352
336
340
356
352
348
339
336
344
336
340
338
338
338
337
335
336
335
336
342
336
340
337
345
349
356
346
347
367
362
373
384
378
348
382
365
373
396
391
373
363
373
381
389
370
358
356
342
336
336
335
336
338
337
336
338
336
336
337
344
336
338
337
337
341
338
338
340
341
339
336
340
342
339
337
338
340
343
341
344
337
338
336
336
339
336
336
338
336
336
337
340
337
336
335
387
381
392
384
383
337
342
337
342
336
339
352
358
338
338
336
349
343
351
351
352
350
336
336
339
337
338
340
337
338
347
340
342
341
350
337
335
336
336
335
339
337
338
337
340
338
343
342
343
353
366
368
358
354
353
346
339
347
342
339
346
346
338
341
336
342
337
359
337
345
337
338
339
336
346
336
338
340
349
344
339
363
345
357
344
349
354
372
368
346
352
357
338
343
344
338
355
359
363
342
339
336
338
343
336
347
354
338
337
351
348
346
336
347
336
340
336
343
353
344
346
337
352
341
360
341
347
347
346
347
341
339
338
343
351
340
350
338
348
341
340
337
356
351
355
370
358
354
362
355
344
345
348
352
362
346
341
353
337
352
339
338
358
344
340
345
343
342
343
336
339
341
338
338
338
337
345
362
404
394
390
388
394
398
394
395
403
339
363
360
405
389
414
400
399
413
415
396
403
337
360
353
352
346
348
342
345
362
368
357
352
349
352
350
350
357
348
351
338
356
356
346
346
346
351
337
349
352
345
350
341
358
363
343
352
361
366
353
348
366
344
346
357
352
348
357
373
345
363
359
361
351
352
373
352
356
362
355
396
401
406
389
373
408
371
364
364
357
358
359
359
370
369
371
372
381
357
362
380
356
371
364
362
354
373
370
364
367
359
365
374
368
364
349
369
383
362
360
357
355
348
358
360
364
360
389
363
369
360
361
357
366
368
379
366
367
381
387
371
374
374
354
367
370
380
371
354
361
367
371
363
363
357
359
344
347
368
345
359
356
360
370
355
350
361
355
348
361
363
365
362
366
370
369
377
361
359
346
355
352
347
349
343
344
338
340
357
352
352
344
354
357
357
369
344
350
353
351
376
374
359
353
378
349
368
367
388
361
357
357
369
374
367
365
357
375
375
361
371
370
361
373
366
358
364
345
353
366
368
368
374
358
369
401
377
368
393
374
371
373
383
379
387
397
385
390
392
380
427
412
434
420
424
372
368
407
384
422
434
420
436
421
427
442
423
431
356
363
365
364
371
360
362
362
363
354
364
382
363
366
363
355
359
372
366
362
364
358
371
362
373
384
377
388
388
378
362
370
368
369
404
410
390
387
385
381
363
359
369
361
347
357
350
351
362
346
343
342
346
356
358
347
362
357
356
363
361
356
361
358
352
352
340
350
352
358
376
355
357
356
346
362
346
354
359
360
360
360
342
353
347
358
364
360
359
366
374
362
376
389
365
360
356
371
376
380
373
361
368
357
367
374
368
346
344
361
373
372
362
361
394
363
348
358
366
363
351
358
349
345
342
371
359
356
359
359
360
356
375
372
363
373
371
365
354
351
351
347
346
357
361
343
359
361
373
375
366
346
360
361
365
361
361
363
358
370
359
376
399
378
377
370
379
409
403
419
397
374
405
426
421
392
368
378
372
372
371
375
375
372
369
368
361
368
376
368
366
374
373
374
368
372
367
367
374
363
388
397
388
361
364
367
388
370
367
368
371
379
361
346
359
362
362
357
371
368
372
352
355
364
354
363
399
424
415
406
403
397
422
410
418
345
347
350
399
625
410
432
425
429
406
402
420
360
350
347
356
369
354
356
345
359
367
357
348
357
349
345
362
356
360
350
375
358
355
349
349
362
359
345
349
344
350
346
354
358
348
351
359
348
352
364
355
371
364
355
362
375
357
365
355
361
366
345
343
363
356
356
355
354
359
357
355
357
360
369
370
364
360
380
374
357
365
347
351
350
358
378
360
340
365
348
350
352
356
356
338
351
345
359
363
347
358
361
345
356
348
355
359
362
353
361
359
365
361
351
350
355
348
342
342
338
338
336
337
340
338
341
345
376
347
357
349
351
361
356
342
341
361
382
353
348
349
357
362
358
350
347
350
349
365
350
351
363
366
351
358
365
352
344
343
363
374
378
369
368
372
372
385
372
375
368
374
375
367
382
353
376
366
386
383
372
375
369
360
373
365
371
374
389
432
403
415
433
417
424
423
425
424
400
427
423
423
426
424
427
405
435
428
429
431
419
386
422
437
441
458
438
430
428
413
405
424
431
421
434
408
430
418
469
413
397
429
425
408
426
428
432
428
410
429
420
442
419
400
437
424
437
435
436
423
*
431
436
436
432
404
385
399
411
402
422
391
427
431
427
404
436
424
415
400
436
429
435
421
437
444
439
434
412
428
437
422
434
427
420
429
426
434
408
426
422
428
404
416
430
419
435
433
434
429
429
419
429
434
431
432
425
434
431
439
439
437
423
434
437
436
429
425
429
433
423
434
421
426
413
413
428
404
444
433
436
439
433
437
418
413
434
428
426
436
405
415
443
450
445
448
476
455
454
465
451
423
439
409
441
441
440
460
419
437
442
448
446
438
463
431
432
409
413
408
412
443
476
461
426
429
422
441
422
426
410
475
428
456
453
436
444
417
416
396
411
419
418
417
405
429
398
425
421
417
407
435
418
437
438
428
918
443
434
457
438
398
431
427
423
413
416
434
462
434
433
450
433
423
467
433
427
446
457
434
441
454
458
412
430
406
477
429
429
442
430
434
414
440
423
428
426
431
419
432
427
440
408
430
425
436
435
415
440
439
406
423
396
418
424
399
432
427
435
414
424
420
425
425
438
435
430
429
426
389
408
401
427
419
408
398
422
419
426
418
431
420
431
411
418
417
388
413
430
392
423
422
438
435
428
402
418
402
417
429
402
433
434
434
424
416
431
405
432
411
403
395
416
415
422
436
427
461
394
406
399
395
403
431
406
409
418
433
425
417
417
427
393
414
401
421
406
421
404
434
415
424
428
411
417
424
406
406
413
435
427
398
407
414
426
430
429
407
426
433
416
429
435
432
435
417
423
417
423
443
429
429
410
395
429
404
427
391
420
434
434
405
396
425
409
428
435
447
439
430
423
451
397
434
420
428
413
419
427
417
434
405
415
425
429
428
465
426
450
426
386
411
433
387
420
412
436
387
377
403
414
388
401
397
395
391
400
400
403
414
404
423
409
389
410
429
403
414
422
423
430
382
395
391
368
385
395
431
412
378
421
379
380
411
369
389
406
401
412
384
397
383
390
380
389
398
386
376
375
361
391
379
391
391
407
416
391
378
382
382
395
382
401
375
375
374
368
367
374
391
375
356
364
379
377
377
373
398
369
387
399
379
385
397
402
385
395
382
397
396
372
376
388
403
398
381
388
401
401
391
404
394
385
392
388
393
410
388
397
380
408
387
400
422
439
424
428
433
428
406
432
369
377
380
424
422
406
418
418
420
402
421
416
378
372
376
365
371
380
384
395
374
388
376
383
383
386
399
382
380
413
388
385
390
403
390
369
389
411
397
391
390
381
366
384
374
381
377
361
366
364
365
364
369
365
377
371
395
366
366
371
389
378
391
387
371
389
387
388
382
383
415
397
394
399
389
392
382
387
387
403
382
386
388
384
396
419
380
412
394
407
392
405
410
396
412
415
409
418
418
391
380
388
394
400
390
395
387
393
379
397
389
386
377
375
372
387
357
365
386
367
372
363
356
388
373
364
365
357
377
358
363
367
373
378
372
350
356
362
372
364
366
358
369
355
366
375
376
368
360
351
347
358
364
349
352
358
370
379
369
377
358
373
378
369
360
366
366
365
371
375
368
373
366
377
371
362
373
356
378
378
380
361
377
371
376
384
382
369
360
366
366
373
375
385
384
379
396
391
383
371
369
375
377
380
374
367
371
372
383
386
373
360
339
338
346
338
341
351
342
346
341
337
345
346
345
344
347
353
344
344
350
345
344
347
344
343
344
344
346
344
344
345
344
344
345
354
347
*
344
344
345
345
345
344
349
345
348
344
345
345
348
345
344
344
345
344
344
344
345
344
344
344
345
345
343
344
344
343
344
344
352
344
344
343
345
344
345
346
347
342
345
345
345
346
344
343
344
348
343
344
352
349
346
344
344
351
1173
349
344
348
344
344
345
345
346
346
343
345
344
345
345
344
344
344
343
344
350
344
344
348
347
346
358
*
342
344
349
362
352
350
348
351
344
354
354
372
378
365
366
369
376
378
369
378
372
382
384
*
378
377
381
388
401
388
391
400
427
412
399
396
393
372
347
378
345
346
372
348
344
345
345
375
375
357
350
348
351
352
345
366
357
357
354
359
349
350
356
352
348
344
345
344
344
348
345
*
358
349
346
346
345
344
347
353
354
348
345
348
352
352
348
346
345
343
343
346
341
366
342
347
343
350
344
344
350
345
345
345
344
344
346
344
343
344
345
350
343
349
344
344
345
374
364
367
345
347
348
352
345
341
345
345
348
*
347
342
345
375
359
353
342
344
344
341
344
344
341
347
345
344
338
350
345
345
346
348
348
345
347
346
341
344
344
346
339
345
343
345
339
345
342
344
341
343
344
343
340
*
341
344
344
345
340
342
346
339
338
343
342
346
338
336
336
344
344
343
339
344
343
340
339
340
340
345
339
343
342
340
353
342
346
345
344
347
337
338
335
348
338
338
341
342
342
336
339
346
340
337
336
344
336
361
338
338
336
342
339
338
339
338
347
336
338
337
337
336
339
337
337
338
337
336
337
336
344
337
339
337
336
336
337
336
337
336
336
339
338
335
337
338
339
338
352
361
360
336
342
336
357
337
337
354
336
337
346
339
337
339
336
338
337
364
337
341
338
336
336
336
339
340
335
337
339
341
375
347
341
346
339
340
338
343
346
340
355
336
352
335
335
336
337
346
338
338
348
341
337
338
340
337
336
338
339
335
343
336
339
336
345
345
340
335
341
342
337
339
337
337
336
336
341
349
349
346
336
351
342
337
340
342
340
337
337
340
348
336
339
338
338
338
342
337
344
338
344
335
340
342
335
336
336
336
338
336
336
336
336
336
336
336
336
337
335
338
336
344
336
338
335
337
340
336
337
346
335
336
336
336
339
335
340
336
350
338
336
336
337
337
338
342
335
337
342
352
337
356
356
336
336
336
336
342
338
336
336
336
355
362
357
354
364
351
335
335
338
365
353
347
383
358
383
357
357
367
335
336
340
338
337
336
338
341
337
341
339
336
342
335
335
336
346
337
337
337
337
336
336
335
340
338
336
338
338
336
341
348
336
357
345
337
340
351
342
343
336
345
337
337
337
351
353
336
336
337
336
337
338
337
337
339
336
337
336
337
336
342
335
340
336
336
338
340
335
345
344
337
338
338
346
348
359
344
341
341
351
338
339
345
338
340
336
338
335
337
335
335
340
343
336
336
335
335
336
338
336
341
338
343
337
337
337
351
337
339
338
344
339
341
341
335
340
336
340
339
341
345
337
340
336
354
342
337
341
339
336
344
349
337
339
340
341
339
345
339
337
336
339
347
340
340
347
338
344
336
335
336
338
340
338
341
336
382
337
337
347
345
365
335
354
339
336
335
335
337
341
336
339
336
338
336
337
337
336
336
339
344
336
342
335
343
342
337
335
335
338
336
336
336
337
338
335
336
339
339
339
336
338
336
336
335
336
344
339
336
338
336
347
337
338
337
335
354
350
419
339
337
346
337
337
336
336
336
335
341
337
339
336
341
335
339
338
337
336
335
337
336
339
336
336
336
336
336
338
338
336
337
336
339
342
336
338
339
336
335
336
338
335
336
338
335
336
337
336
335
338
335
336
337
338
336
346
336
336
336
336
336
336
335
337
336
336
335
335
335
336
336
337
336
336
345
337
335
339
336
344
347
335
336
335
338
336
335
335
335
335
337
336
335
335
335
338
339
341
336
337
335
335
336
335
344
343
337
337
336
336
336
337
335
335
335
336
335
335
335
335
335
335
337
343
346
335
336
336
336
337
339
336
336
336
336
339
337
336
335
337
341
337
337
345
335
336
335
335
336
335
336
335
336
336
336
336
336
337
336
361
346
369
357
365
336
336
336
337
335
335
336
354
336
343
352
366
356
348
340
336
336
336
336
336
336
338
336
335
335
336
339
336
335
336
336
335
335
335
336
335
336
335
335
336
336
336
335
341
338
336
336
335
335
335
335
335
335
335
335
335
336
335
336
335
336
340
336
336
336
336
336
336
336
336
337
336
338
336
337
335
335
335
335
336
336
335
336
335
335
335
336
339
336
336
342
336
336
336
337
336
335
335
349
335
335
335
336
335
335
335
335
338
336
335
335
335
336
337
336
336
336
336
336
337
336
335
335
335
335
335
335
336
335
335
335
335
335
335
336
336
336
341
349
336
340
343
336
337
338
335
335
335
335
336
354
336
339
340
343
335
336
335
336
336
336
336
336
336
336
336
336
336
336
335
335
336
335
335
335
335
335
335
336
337
342
335
336
335
336
336
336
341
336
336
336
336
336
336
336
335
336
342
335
335
335
336
335
335
336
335
336
335
336
337
335
336
336
337
336
336
336
336
335
335
337
336
336
337
335
336
335
337
336
335
336
342
345
340
336
336
336
339
337
336
339
335
335
335
336
335
337
335
336
337
335
337
336
336
336
336
335
336
336
336
336
336
337
336
336
342
336
335
335
339
336
336
335
379
390
393
386
401
413
406
406
410
401
401
392
392
393
384
389
385
400
393
388
405
414
411
411
399
404
389
400
394
403
407
395
404
404
408
398
401
384
412
409
414
377
387
380
387
387
390
374
386
384
391
373
361
372
356
361
370
368
354
359
360
355
366
367
366
360
369
366
366
359
366
405
413
391
415
406
416
396
421
405
405
393
379
363
369
375
368
349
362
358
363
376
378
359
358
362
370
366
369
365
367
364
363
355
357
372
363
351
360
345
342
364
352
343
342
344
355
341
336
345
344
341
394
391
399
403
397
397
395
411
413
346
357
338
355
350
346
349
340
371
348
358
351
335
346
336
335
336
336
336
337
336
336
336
336
336
335
335
335
336
336
336
335
336
336
336
336
336
337
336
335
336
335
336
338
336
339
338
342
340
336
336
336
335
337
336
335
345
335
340
336
336
336
335
336
338
337
336
347
336
336
336
337
339
335
337
345
336
338
341
335
335
339
343
350
345
340
343
353
336
343
357
354
349
343
351
353
342
377
335
345
359
352
346
341
337
352
356
347
335
346
349
365
340
336
347
336
349
351
357
357
340
337
339
336
335
349
353
355
398
391
422
430
421
432
432
410
413
386
380
395
359
390
394
407
404
355
362
369
367
336
337
341
338
336
336
336
335
336
340
335
335
337
335
338
335
335
337
337
342
336
337
336
335
336
336
335
341
336
336
336
335
338
335
336
335
335
336
335
336
336
336
336
336
336
336
335
336
335
335
336
335
335
335
335
335
335
339
336
335
336
335
336
336
336
336
336
336
336
335
335
335
359
356
360
350
341
345
353
354
353
364
360
357
352
348
347
339
347
338
345
335
336
335
335
336
336
336
336
335
335
337
336
335
336
336
336
336
336
336
335
336
335
336
336
335
345
335
335
341
336
336
336
336
335
335
336
336
339
336
336
337
336
336
335
336
335
336
337
337
336
335
335
335
336
336
335
336
339
336
336
335
336
335
336
337
336
336
336
337
336
335
337
336
335
338
339
355
336
336
336
336
335
336
336
336
335
335
338
335
336
335
336
336
336
336
336
335
335
335
336
335
341
335
335
335
336
335
336
336
336
336
338
336
339
336
335
335
335
335
336
337
335
335
337
336
335
335
335
337
336
344
341
335
335
335
335
335
644
335
335
336
335
336
336
336
336
336
336
336
336
336
335
336
336
335
336
335
335
335
335
336
335
337
335
335
339
336
337
341
342
335
335
335
348
348
336
340
341
337
337
343
350
336
337
336
336
336
335
336
335
336
335
339
335
335
340
335
335
336
335
377
337
336
336
336
335
339
336
336
336
336
336
335
335
336
335
335
336
338
336
336
336
336
337
335
336
336
335
335
340
335
336
336
339
335
336
336
337
338
336
336
335
335
335
335
335
335
337
339
337
335
336
335
336
342
345
336
336
337
337
335
335
337
337
335
336
335
336
335
337
335
337
336
336
336
336
336
343
335
340
342
338
339
351
351
337
335
336
336
337
338
336
336
335
336
338
337
335
336
335
335
337
335
337
337
336
338
336
336
336
336
337
336
335
337
337
335
335
337
336
336
336
336
336
394
336
336
335
336
335
336
336
336
335
335
336
336
336
335
335
336
335
336
336
335
335
336
341
335
335
338
335
336
338
336
335
336
337
336
336
336
335
335
340
336
337
337
335
335
336
336
336
337
336
336
336
336
335
336
337
335
335
335
335
336
335
335
336
336
336
336
336
336
338
335
335
335
335
336
335
335
335
336
343
336
337
338
336
336
336
338
335
336
335
335
335
335
335
335
336
344
335
337
338
335
336
337
335
335
337
336
335
335
335
340
336
336
336
336
337
336
336
336
338
336
339
335
336
338
339
335
337
336
335
337
336
336
336
337
339
337
335
335
335
336
336
335
336
337
336
336
337
336
336
340
336
336
335
336
347
344
337
338
338
336
340
337
337
335
336
339
336
337
336
335
338
336
337
336
335
336
335
336
336
336
337
344
367
364
365
370
365
360
357
364
365
359
361
357
365
357
363
353
352
353
382
374
362
364
355
365
361
360
361
363
365
378
370
376
363
368
363
362
366
368
363
365
362
358
355
361
348
351
360
355
365
358
353
359
365
360
355
376
353
356
368
361
365
365
345
362
361
360
372
359
356
381
364
370
366
386
379
388
380
369
373
364
371
377
381
371
356
362
352
336
335
335
335
337
335
336
335
335
336
336
336
336
335
336
338
336
335
335
337
335
335
335
335
339
335
336
338
337
335
336
345
336
339
336
335
335
335
335
337
339
336
337
335
337
337
337
338
340
336
355
348
631
344
336
338
337
337
340
370
381
336
336
338
340
340
336
336
336
336
337
336
335
336
335
337
336
339
337
337
336
335
343
350
357
348
335
339
338
335
338
336
341
340
342
339
342
358
351
337
350
364
343
342
341
340
335
348
340
337
*
*
340
340
342
336
341
336
338
336
341
335
336
336
335
340
339
336
339
338
339
337
335
340
336
337
336
337
336
337
339
338
336
336
336
340
336
336
339
337
336
338
336
336
336
335
339
336
338
335
336
339
338
335
336
336
335
336
335
336
336
336
335
343
337
352
336
336
338
336
337
335
336
336
336
338
336
336
336
337
335
336
340
335
336
338
335
339
336
335
336
336
336
336
337
337
335
339
336
343
336
342
337
336
336
336
346
339
339
346
341
338
341
338
340
345
339
336
338
335
340
335
335
337
336
339
336
341
337
337
336
336
336
336
335
337
336
336
335
350
339
339
336
348
336
336
336
338
335
335
336
335
335
335
336
337
336
336
336
335
335
336
337
336
338
335
336
335
336
336
336
336
335
336
335
337
337
337
336
336
337
336
336
335
337
336
335
345
348
338
343
371
358
371
363
340
340
347
349
352
350
347
342
356
335
336
371
353
344
335
338
338
336
337
336
336
337
335
338
336
337
347
341
345
345
342
336
343
339
337
340
336
336
342
336
341
337
338
339
339
335
338
336
336
336
336
336
336
336
341
338
336
336
335
335
335
338
335
336
339
337
336
337
337
336
337
336
336
351
337
335
341
350
342
339
337
337
335
335
336
336
335
336
336
337
337
336
337
335
335
335
335
335
335
336
335
336
347
335
337
337
338
337
343
335
335
338
337
338
335
336
336
336
335
335
336
336
335
340
337
336
336
336
336
336
337
335
335
337
336
336
353
336
337
342
337
337
336
338
336
335
336
336
335
337
340
336
336
344
336
338
336
342
336
343
349
353
342
337
341
335
336
340
352
343
336
339
337
338
*
*
342
338
337
338
340
336
336
337
335
336
335
336
336
338
336
336
336
336
336
336
336
338
336
335
335
338
335
335
336
335
336
336
335
336
341
336
336
336
338
337
336
335
336
338
340
336
349
335
335
336
338
336
338
339
340
338
338
338
345
335
340
337
337
337
337
336
336
336
337
336
338
336
338
336
337
335
335
337
335
341
336
335
337
336
336
336
337
336
336
336
336
336
336
338
336
336
336
336
337
335
336
335
335
336
336
338
335
337
336
336
336
336
335
335
336
336
336
336
335
341
341
338
338
341
338
336
336
336
336
335
336
335
335
335
336
342
336
337
349
337
336
336
337
336
336
336
335
338
335
336
335
336
338
340
337
338
337
336
338
339
337
338
336
336
340
335
335
343
337
339
336
340
335
340
335
336
336
339
336
335
339
336
338
336
338
343
336
336
336
336
336
335
336
336
337
337
336
336
336
335
338
335
335
336
335
337
336
335
337
336
336
337
343
336
336
336
336
336
339
336
338
335
335
341
345
339
336
336
336
336
340
340
336
336
336
336
335
335
339
336
336
335
336
336
337
336
340
337
337
336
344
336
336
337
335
339
336
336
337
336
339
339
340
336
337
339
338
337
336
339
337
338
336
335
337
335
344
337
336
337
336
335
338
336
336
335
337
337
337
335
336
337
337
336
336
336
336
338
336
337
337
336
337
336
337
337
339
366
336
337
335
337
339
336
335
337
337
340
336
336
336
341
341
345
335
335
342
342
336
337
338
340
346
339
337
338
337
336
336
337
337
338
337
345
336
342
342
349
338
347
338
337
336
337
337
355
341
337
336
337
336
335
340
337
336
338
337
338
339
363
375
369
349
674
352
342
337
360
335
339
358
336
342
335
337
335
337
336
337
336
336
338
336
338
336
337
337
337
336
338
335
335
337
336
335
336
337
352
371
361
362
369
359
362
365
356
362
354
335
336
342
356
365
376
365
374
370
376
369
370
357
366
360
367
366
357
355
364
368
366
366
366
373
386
384
378
374
379
361
372
394
389
390
393
384
729
398
387
391
373
356
361
361
363
356
362
361
370
361
378
337
338
344
337
336
342
349
364
355
358
380
372
368
380
379
374
357
363
367
360
347
337
335
341
338
336
337
337
336
336
335
336
338
338
338
343
349
343
353
345
340
336
336
336
339
335
337
338
337
335
335
338
344
341
341
339
356
359
347
365
358
357
347
351
356
345
336
349
336
341
341
336
336
336
343
340
357
341
340
336
346
344
341
346
352
344
340
345
341
341
355
359
337
351
342
358
356
353
347
349
342
337
336
337
340
336
336
339
336
344
348
339
351
345
346
347
339
338
338
335
337
346
358
359
366
336
361
357
338
357
339
353
355
366
349
351
370
375
362
342
356
335
336
340
366
338
338
348
345
342
340
342
340
344
339
337
336
338
336
348
337
337
336
337
342
339
338
338
336
346
341
347
336
336
337
339
336
335
337
336
337
337
336
338
344
335
338
337
336
337
343
336
336
336
337
336
335
336
337
336
336
335
343
345
335
336
336
337
336
339
336
337
336
337
337
336
335
336
338
337
338
337
341
344
337
337
338
338
341
336
341
336
337
340
337
336
337
343
338
336
339
356
338
340
340
350
342
339
336
351
363
336
357
360
341
343
345
355
343
339
338
339
338
338
339
336
345
338
340
347
339
342
337
338
338
339
341
347
339
340
344
366
354
365
337
342
350
338
342
339
339
342
350
339
339
335
343
347
338
337
336
336
347
340
352
338
339
337
337
356
337
347
337
337
335
336
342
344
343
337
336
354
350
347
348
344
345
352
351
340
345
343
341
341
339
351
350
349
346
341
343
341
339
337
338
337
345
343
357
350
365
351
338
345
360
361
349
353
341
338
340
342
338
345
341
340
342
339
342
336
337
335
335
335
337
336
336
335
337
336
340
338
351
336
345
344
342
337
336
337
358
369
357
363
360
345
345
338
337
335
336
337
340
340
337
340
348
341
341
339
346
348
338
365
335
336
347
345
337
414
343
349
348
352
338
344
346
337
367
402
338
338
367
339
338
342
344
355
351
342
343
350
337
338
348
345
354
344
345
337
337
337
337
341
341
336
336
337
340
337
336
338
339
336
336
343
337
343
337
335
338
348
341
341
338
370
338
353
354
355
372
350
345
343
342
348
356
372
352
360
356
362
335
342
337
336
339
345
345
338
348
350
348
341
347
337
347
340
340
345
341
350
344
345
352
349
350
353
342
354
364
357
337
342
349
358
343
358
349
361
339
351
343
342
350
346
345
347
340
345
350
349
347
341
341
337
341
341
339
338
335
337
335
345
337
346
338
336
336
349
342
340
342
338
338
340
348
346
345
336
338
343
406
336
335
339
341
341
336
337
345
338
338
343
347
347
338
350
353
345
340
338
346
335
336
336
343
338
347
343
339
336
339
337
336
338
342
337
336
340
336
336
339
343
336
336
335
335
352
337
337
342
336
339
337
347
354
336
342
342
338
341
338
343
342
339
342
336
336
341
338
356
352
340
338
356
366
338
336
339
353
349
352
352
358
343
353
349
382
338
336
348
340
338
341
341
336
341
335
338
336
335
334
334
335
336
338
335
335
338
337
346
337
340
336
350
342
337
370
336
347
350
339
856
836
341
339
338
341
355
352
347
347
348
340
338
343
339
348
364
337
361
361
354
355
349
336
3065
338
346
338
336
335
340
338
339
336
338
337
336
335
336
339
338
346
336
337
338
336
335
337
336
344
339
336
340
336
336
336
335
336
339
336
336
337
336
339
335
336
336
336
336
336
338
335
340
337
337
336
336
338
341
338
335
339
335
337
335
336
335
337
336
337
339
335
336
338
338
342
336
339
338
336
335
346
338
337
336
337
338
336
337
336
336
336
345
337
340
341
336
341
335
336
337
335
337
337
338
336
337
335
337
337
340
340
358
343
343
338
341
354
344
335
341
337
348
344
339
337
337
336
340
337
338
336
342
337
342
339
337
338
335
339
345
360
340
352
338
336
336
339
336
336
341
338
343
339
337
342
344
346
353
346
348
348
336
335
352
337
339
341
346
339
345
338
336
339
336
336
339
335
336
335
340
336
335
335
340
337
337
335
342
335
336
344
337
339
337
338
337
338
342
342
339
336
336
335
337
344
336
336
339
336
336
340
338
336
335
336
338
343
339
337
337
336
335
341
337
335
337
336
335
337
336
337
335
338
340
342
358
354
340
348
343
336
340
341
346
337
342
349
342
342
349
350
342
341
336
341
340
346
343
342
342
338
350
335
342
345
355
336
335
336
337
338
345
341
347
339
337
340
344
339
355
365
336
337
342
342
338
345
336
345
345
337
339
344
340
336
341
336
337
336
341
339
337
338
342
337
342
341
341
343
340
337
341
339
336
356
341
338
339
342
336
337
336
337
336
342
338
338
341
338
336
336
336
345
339
345
340
336
339
338
335
341
338
335
337
336
336
335
336
336
335
336
336
337
336
338
336
345
337
368
335
363
342
340
361
335
335
341
335
341
341
336
339
341
337
338
343
336
337
345
340
339
344
354
341
338
334
334
337
341
350
348
336
334
335
341
346
353
336
335
335
334
336
340
334
345
338
337
339
341
337
345
355
345
355
358
335
350
338
336
337
334
336
335
334
339
334
334
340
335
345
349
381
354
365
339
366
346
335
334
344
337
335
350
341
343
343
347
347
362
345
359
360
356
386
380
350
359
343
375
354
345
358
346
353
364
367
355
362
369
*
367
355
371
338
347
357
362
335
351
349
340
354
335
354
338
353
344
361
352
351
342
337
348
341
364
359
357
350
338
336
342
366
361
352
368
345
367
361
406
366
371
358
357
341
340
378
360
349
376
337
359
366
371
348
374
349
350
369
334
345
341
345
351
361
334
352
338
340
334
345
345
338
344
334
340
336
355
361
346
364
334
336
338
340
342
345
344
338
343
350
349
351
339
355
334
336
340
349
350
353
356
348
361
347
349
343
344
354
337
338
338
342
348
344
343
344
357
368
376
352
374
360
363
388
379
385
369
347
356
387
358
376
386
392
350
368
361
364
384
360
370
358
364
357
368
365
357
336
375
353
348
340
347
371
383
355
362
363
337
350
348
353
350
351
357
379
371
367
359
360
364
346
356
364
338
341
338
342
338
338
343
335
337
337
345
336
337
340
338
345
335
348
367
357
357
335
338
336
342
338
344
354
354
353
352
336
339
351
351
347
342
378
345
345
353
358
343
339
348
347
343
343
355
362
344
355
352
370
364
356
351
349
339
350
359
366
400
367
378
372
366
394
374
377
368
346
346
343
350
337
337
336
336
336
338
340
335
335
335
338
343
341
340
356
342
343
339
346
356
363
352
356
339
349
357
349
350
341
343
345
351
336
356
340
361
351
345
342
385
363
356
343
348
354
340
348
340
352
342
345
364
354
387
359
385
364
401
359
374
374
361
354
347
358
359
365
339
393
358
357
430
366
360
355
349
354
396
335
345
385
367
379
353
354
343
361
350
360
399
351
357
363
343
336
349
387
356
348
337
336
369
341
337
335
336
333
335
339
341
336
340
354
338
339
371
343
334
336
336
351
338
344
345
364
336
348
348
345
340
368
342
346
340
367
348
337
347
341
339
334
336
334
338
336
334
336
335
337
334
334
336
336
334
337
334
333
334
334
333
334
348
347
340
339
337
339
335
333
335
352
334
333
336
334
337
334
338
334
339
338
336
337
343
335
339
334
336
333
340
334
334
334
345
334
342
346
336
358
355
334
346
349
340
343
350
343
357
343
337
357
335
335
345
343
344
344
352
340
338
336
364
339
334
340
339
334
343
349
356
340
342
336
338
339
337
334
345
335
335
338
335
346
341
338
334
368
359
342
366
338
346
338
362
342
341
345
343
354
347
338
341
340
350
354
356
342
335
357
335
343
337
350
334
338
334
347
334
333
340
351
335
335
364
353
361
338
331
336
331
351
336
335
336
336
337
335
337
335
336
337
337
336
338
340
349
350
352
348
340
336
336
340
337
336
340
339
339
337
338
337
345
338
335
341
352
339
341
353
343
354
352
338
342
337
337
339
337
336
338
335
337
335
336
336
339
337
335
340
357
344
337
344
336
340
336
336
337
355
336
338
356
336
339
343
351
344
345
347
339
358
352
336
345
341
342
335
343
339
335
337
356
337
337
336
344
338
336
336
339
339
336
336
336
337
336
335
344
339
335
335
340
336
335
338
338
337
336
336
338
347
336
335
350
343
341
338
343
339
341
335
335
336
339
339
337
337
337
340
336
338
348
343
336
336
336
338
338
337
336
336
339
348
336
352
339
336
337
353
336
335
335
336
337
335
336
336
342
337
336
339
337
350
337
343
358
344
350
340
367
339
342
336
337
335
719
337
340
357
354
351
355
350
349
374
345
356
355
365
337
336
355
338
372
357
347
350
340
336
344
337
336
337
340
335
335
969
342
336
338
344
346
346
363
338
341
338
337
338
336
337
341
337
341
340
337
348
348
359
339
339
340
340
340
363
372
348
344
344
340
336
337
339
336
342
345
337
335
336
335
337
336
336
336
341
339
339
337
339
336
352
336
397
354
361
336
338
338
338
336
349
338
345
352
347
350
337
343
342
336
353
351
347
348
347
367
336
344
377
337
349
356
347
351
344
341
358
339
343
354
338
346
340
352
367
343
454
355
360
371
346
362
351
340
346
364
343
349
350
348
351
363
366
361
375
348
342
352
339
367
389
366
367
344
349
355
342
351
344
340
360
358
360
357
355
361
354
344
365
361
358
370
354
366
371
368
351
365
354
360
357
365
368
362
338
373
336
336
341
347
338
346
343
337
337
340
338
339
340
348
345
343
337
343
336
335
341
335
342
342
345
347
357
354
392
356
388
397
370
341
353
357
359
342
339
355
348
336
343
337
338
336
349
341
339
343
351
340
339
335
337
339
340
343
336
338
335
335
336
335
344
337
336
343
350
339
338
339
335
352
337
337
341
369
348
337
335
344
335
340
336
337
347
338
340
335
337
343
335
336
340
336
336
337
343
343
338
337
342
337
339
344
352
349
350
352
338
337
337
339
339
340
338
336
336
337
355
338
336
336
345
353
339
340
344
338
337
337
343
337
338
336
335
336
337
338
337
338
338
342
346
335
337
338
336
337
336
336
338
337
338
337
351
360
338
339
342
336
337
336
337
336
336
337
335
337
336
335
349
343
337
335
339
336
341
342
336
339
335
340
337
347
357
358
348
365
361
341
350
343
337
356
340
348
354
344
338
347
347
337
339
337
335
335
337
336
338
340
336
337
343
344
336
336
338
341
339
345
349
337
345
338
337
338
380
357
381
379
372
345
352
337
340
350
341
347
339
349
342
337
338
338
338
338
336
337
335
343
336
339
336
335
338
335
350
338
335
336
337
337
343
335
339
340
335
337
338
339
336
338
342
337
340
342
341
339
339
337
347
388
337
337
338
336
344
337
336
336
338
346
336
335
336
340
338
337
344
341
343
345
338
335
339
335
337
337
335
339
336
336
336
336
338
343
340
337
347
341
336
344
336
346
345
342
344
355
339
336
363
358
336
350
336
391
362
339
339
337
353
340
345
341
344
338
335
340
342
348
336
336
346
338
336
336
338
337
336
339
337
337
344
336
335
335
335
339
350
336
335
338
337
337
340
361
339
338
930
926
336
336
356
336
337
336
339
335
335
336
336
336
335
371
*
931
336
336
339
336
336
336
336
336
336
336
337
336
496
766
813
335
335
335
335
344
335
336
341
341
336
335
337
336
336
340
336
336
336
337
336
336
348
336
337
336
335
337
337
336
338
337
338
336
337
336
337
337
336
345
339
338
338
345
346
336
336
337
336
337
335
337
335
335
336
344
342
335
342
335
336
342
338
340
338
336
335
336
351
340
336
336
338
335
336
342
336
337
336
337
337
335
335
339
335
335
335
336
336
335
335
337
337
336
367
336
335
339
335
337
336
335
335
336
335
336
336
344
343
345
337
360
351
848
337
337
336
337
338
338
337
335
339
336
335
359
356
343
346
345
335
337
347
338
337
339
339
337
337
341
339
345
356
393
338
336
353
335
339
337
336
336
335
337
336
336
335
337
335
336
338
336
335
335
335
335
336
360
337
336
335
335
335
335
335
335
335
337
335
337
337
336
335
341
336
336
336
336
336
338
338
336
337
335
335
338
350
335
335
337
336
341
337
339
340
337
350
347
349
337
363
357
355
349
349
366
364
337
354
348
346
353
344
335
361
357
345
356
336
354
349
367
347
359
353
347
347
352
350
336
336
335
337
336
335
335
336
335
337
337
335
336
336
338
338
336
335
338
338
340
347
352
359
348
346
338
355
349
336
344
341
366
380
377
357
370
384
335
336
343
348
351
357
359
342
339
340
347
337
338
336
337
345
335
337
341
336
343
346
356
337
355
344
350
337
339
341
358
348
342
336
337
338
335
345
341
340
335
335
346
336
335
345
336
339
342
341
337
339
336
337
350
363
337
338
336
336
336
336
338
359
339
336
357
443
348
357
348
350
351
350
363
351
355
351
348
342
339
345
340
341
338
335
338
339
336
335
345
336
338
336
336
339
336
336
336
337
339
336
338
335
337
336
350
335
336
642
352
349
357
335
338
336
340
340
338
337
349
336
352
341
338
340
336
342
346
338
343
345
340
335
346
338
338
337
336
336
336
335
336
335
340
337
336
336
338
346
337
350
335
351
335
344
337
336
335
344
349
351
352
348
343
343
347
344
346
339
356
351
343
345
358
340
348
353
338
339
335
335
335
336
339
339
368
340
336
336
337
340
338
336
353
337
770
337
341
335
335
337
340
345
336
339
340
347
347
347
350
348
348
364
339
336
347
336
354
362
395
342
382
402
340
369
359
378
360
354
366
347
359
338
357
350
380
340
344
337
336
346
342
346
355
343
353
335
349
347
358
364
378
357
363
406
380
378
395
362
368
397
368
365
350
355
354
337
354
342
354
357
364
364
365
376
375
351
369
364
336
360
372
384
346
335
370
370
402
363
375
387
357
362
364
342
382
360
346
339
351
367
348
336
341
348
339
338
336
338
340
340
352
359
339
337
335
336
339
349
338
362
390
388
352
393
371
361
346
348
358
370
400
347
342
363
352
363
335
338
355
368
375
363
358
355
365
347
349
356
336
335
347
340
339
336
337
336
341
336
349
346
352
336
336
335
335
339
336
338
338
336
349
341
353
359
369
393
337
353
395
389
385
396
398
401
395
382
379
341
358
345
377
397
407
381
343
362
372
345
372
354
348
364
360
362
346
361
343
390
353
367
335
431
353
372
373
405
342
343
366
342
378
397
390
381
377
368
366
374
405
410
396
373
365
354
355
373
390
374
372
361
361
347
351
376
386
354
347
344
381
354
359
349
373
359
358
352
374
344
343
360
358
359
357
408
379
351
346
376
364
342
350
368
346
348
354
377
350
420
383
352
350
346
345
335
337
343
350
340
344
352
352
343
354
357
336
336
348
352
337
360
350
358
337
378
371
367
360
345
341
335
336
336
336
340
337
338
339
348
338
337
347
336
336
361
342
353
354
381
345
339
388
351
354
349
351
342
350
367
369
347
341
336
336
340
336
353
335
339
337
344
335
358
340
337
337
337
338
348
359
363
343
358
352
341
341
343
360
363
381
370
377
364
365
378
373
353
348
365
359
353
379
359
368
353
358
344
365
348
355
344
336
361
343
338
339
349
357
349
343
353
369
344
340
351
363
340
377
364
336
335
343
340
338
340
346
337
336
341
337
341
338
335
336
337
338
344
335
335
336
345
337
342
342
344
343
378
374
373
355
339
340
337
349
337
339
351
342
352
368
342
345
337
349
358
370
345
349
343
337
356
344
342
335
336
357
359
342
345
347
347
345
378
336
369
337
338
340
341
337
336
337
337
341
338
336
363
481
339
345
380
336
360
371
341
366
345
336
353
347
364
373
350
376
359
377
340
378
385
340
337
340
338
337
335
336
336
340
340
342
335
335
336
337
338
335
335
338
335
337
335
337
335
337
340
336
336
340
336
337
338
342
336
343
335
335
335
335
335
335
336
335
336
335
336
337
342
353
349
353
335
336
335
336
349
336
335
336
335
337
336
341
350
337
335
336
338
342
337
337
336
335
335
336
335
335
339
342
335
340
339
335
338
337
340
336
336
354
337
336
342
347
342
341
336
335
336
337
336
336
336
335
335
336
336
336
336
336
339
344
335
338
336
336
335
336
338
335
335
343
341
344
338
336
336
336
339
355
351
369
340
349
344
344
340
339
343
343
373
362
373
364
375
388
363
360
363
353
353
356
350
355
338
347
335
340
337
341
341
335
337
354
344
338
338
348
351
336
336
338
336
336
335
336
335
337
345
335
336
335
336
336
336
336
338
341
346
344
352
352
360
358
356
356
354
359
350
365
352
336
338
336
336
335
336
337
336
338
336
337
335
337
338
338
335
338
337
338
339
341
337
343
339
337
337
343
336
337
336
336
336
336
335
336
337
342
343
346
343
338
352
340
339
344
340
336
337
334
335
338
338
341
340
343
336
335
338
345
344
336
335
348
338
342
338
337
341
337
337
335
335
335
338
335
337
336
335
336
336
336
337
335
336
336
336
336
337
335
336
336
335
341
341
337
336
336
336
335
336
336
337
336
336
336
343
336
336
335
336
337
336
344
339
336
336
335
337
336
336
336
339
336
337
348
351
342
343
347
357
399
360
355
353
343
340
336
345
341
349
374
352
346
361
356
341
345
340
343
337
337
335
335
335
338
337
336
336
340
335
336
335
338
336
340
342
337
336
336
335
336
335
335
337
336
339
337
336
335
335
335
336
335
335
336
335
364
337
336
336
341
335
337
335
335
337
344
335
336
348
341
348
335
345
336
339
339
336
367
344
344
335
345
336
337
336
335
336
344
336
336
340
365
339
346
337
341
346
342
347
339
340
336
339
357
338
336
338
346
337
340
338
345
340
337
336
337
337
342
338
336
349
351
335
343
336
342
350
342
340
347
342
340
358
345
340
347
361
352
338
340
344
355
351
352
347
340
361
343
357
371
342
353
346
336
341
336
339
341
338
338
340
338
335
335
338
342
346
337
343
338
350
343
338
348
342
337
337
361
*
*
338
344
343
339
339
355
343
336
336
336
338
339
343
338
340
346
349
355
349
351
336
346
358
343
351
349
338
340
348
346
340
350
352
377
343
362
347
341
338
344
353
388
348
359
348
341
342
356
356
347
353
347
447
362
358
364
367
343
350
349
347
357
374
365
363
360
361
363
353
376
343
336
346
346
343
360
364
360
360
365
352
1331
340
356
354
353
351
347
341
343
346
344
347
351
345
342
339
342
347
353
346
352
353
340
355
342
343
355
347
357
353
344
344
350
341
349
342
344
375
339
648
337
338
338
338
338
338
342
356
344
346
350
354
356
365
353
359
369
364
357
358
355
342
366
357
339
351
345
338
335
335
336
336
337
342
336
336
336
336
337
335
335
336
335
335
336
337
336
339
344
335
340
336
336
336
335
335
342
337
339
342
351
341
337
336
337
337
338
340
361
336
337
336
336
337
338
336
337
341
345
344
337
352
361
350
336
340
337
344
342
336
336
336
341
335
336
335
345
340
339
338
336
335
337
337
335
340
335
339
336
345
336
336
338
347
338
341
347
366
348
373
374
372
355
363
347
341
390
372
367
364
362
359
359
365
357
360
363
386
369
366
367
389
382
373
370
377
346
358
352
363
348
345
350
363
389
348
343
341
340
350
353
343
342
350
358
354
347
350
349
344
363
365
372
393
360
362
342
339
355
344
345
348
343
350
350
350
353
355
359
345
360
357
352
343
343
357
356
357
354
342
367
351
355
348
340
343
337
344
344
357
387
358
358
350
349
358
356
346
356
359
364
351
343
352
341
346
358
336
355
349
337
345
337
339
335
336
342
342
355
352
354
351
358
339
347
346
345
344
367
350
360
336
346
347
349
368
351
360
358
352
372
344
346
336
336
338
335
336
335
337
335
338
336
339
337
342
337
338
338
342
337
335
336
335
336
338
340
340
336
356
336
337
335
336
341
338
341
341
342
336
336
343
337
338
339
348
336
352
338
336
340
337
336
337
336
338
345
345
360
346
346
346
343
351
352
340
350
350
346
341
347
342
344
337
339
341
338
362
364
357
344
348
347
356
346
365
335
353
340
336
337
336
*
*
335
335
336
335
335
336
337
338
337
340
335
341
335
335
338
346
342
338
340
336
339
337
336
338
339
344
340
351
337
348
338
346
347
336
343
338
340
336
340
336
349
340
337
343
335
336
346
342
337
340
347
338
336
349
353
336
340
348
338
344
337
344
336
339
363
359
355
349
339
346
362
358
353
373
352
344
351
348
342
335
338
337
339
341
336
360
342
337
335
349
342
357
336
337
352
341
348
345
340
338
354
345
341
341
343
336
347
335
341
338
337
344
349
345
339
338
348
344
339
341
339
336
351
337
337
341
336
339
341
336
337
342
338
337
339
340
335
375
339
360
336
346
339
385
368
361
356
353
365
336
339
340
341
345
348
351
360
359
337
343
360
358
346
361
347
341
346
344
348
365
336
352
336
343
336
337
335
345
342
340
337
335
340
365
347
341
342
352
337
340
340
354
339
337
344
337
345
344
338
343
341
356
340
340
348
377
375
363
358
350
381
384
365
357
357
352
337
341
340
341
338
337
350
338
336
337
337
355
347
337
348
360
363
349
360
362
371
350
351
364
348
343
346
352
364
388
392
378
390
399
369
399
388
373
377
369
344
339
338
336
338
335
353
346
336
338
348
338
339
338
337
337
335
337
337
339
336
335
340
336
352
344
338
336
337
354
340
345
339
336
336
341
335
342
336
342
335
355
350
336
335
336
346
338
336
341
336
336
336
338
338
336
335
335
336
336
337
335
339
336
338
342
337
346
341
347
345
360
336
335
351
339
341
343
336
336
343
341
338
337
337
335
335
337
337
339
337
338
336
340
336
335
336
337
357
335
350
338
358
337
335
336
336
337
337
335
336
336
335
343
338
335
335
335
336
338
335
335
336
335
336
335
336
336
336
340
341
335
335
335
335
335
342
335
341
335
338
337
340
338
336
340
336
336
342
338
336
337
337
338
335
337
338
356
335
336
336
338
337
336
336
336
336
336
336
341
337
337
336
335
339
335
335
338
336
335
337
338
336
336
337
336
337
337
341
335
335
338
336
336
339
338
339
338
339
336
336
336
336
336
335
346
345
337
336
336
335
340
374
342
335
340
335
336
337
336
338
336
337
337
340
335
336
337
339
335
335
336
335
339
336
336
335
336
336
338
338
339
337
336
339
335
336
338
335
337
335
337
335
335
335
345
335
336
335
335
336
339
342
336
336
340
336
335
336
352
335
336
336
347
336
341
338
335
346
339
351
339
339
338
363
346
344
351
335
351
335
336
337
338
346
337
387
353
346
338
349
345
338
354
344
351
335
361
344
335
335
337
335
335
335
336
335
336
336
336
336
336
336
336
347
335
335
335
342
339
336
340
335
337
337
336
336
335
336
336
336
336
336
336
336
336
337
335
336
335
335
335
336
335
335
340
336
336
337
338
336
336
337
347
345
335
336
350
337
337
335
336
336
337
336
335
340
338
335
338
336
336
337
336
335
335
339
338
335
335
339
336
340
338
337
337
336
335
338
336
336
335
336
336
336
337
338
336
336
335
335
335
336
335
338
336
337
335
335
336
343
335
336
336
336
335
336
336
337
340
338
346
337
345
337
336
336
335
336
336
340
335
343
335
336
342
336
335
337
336
336
336
336
336
338
336
337
337
337
338
341
335
336
336
336
335
335
336
336
336
336
336
338
336
336
354
336
338
337
337
336
336
337
450
338
335
337
336
337
335
335
339
337
335
335
336
335
335
336
336
337
832
336
336
337
336
341
336
337
337
340
335
336
337
335
337
335
335
341
338
349
335
342
337
339
338
337
337
337
336
336
337
338
335
335
335
336
338
335
335
336
336
337
336
337
336
336
336
336
337
335
336
336
336
336
336
335
335
338
337
335
336
338
335
335
337
337
336
337
339
338
340
340
343
337
337
339
341
336
338
336
340
335
336
336
335
336
339
336
339
340
339
339
336
336
336
339
346
337
337
337
339
337
337
337
335
336
335
335
338
349
335
335
335
336
335
337
336
335
338
337
336
336
337
336
337
338
338
337
335
338
338
335
335
335
336
337
335
336
337
336
337
335
340
339
343
335
336
336
337
336
337
335
339
336
336
335
335
335
335
336
336
337
336
335
338
336
345
341
336
336
336
336
336
336
337
335
337
340
340
337
336
337
343
335
337
335
335
336
336
336
337
336
335
338
336
337
336
336
336
335
335
337
335
335
335
335
340
336
340
336
339
335
336
336
335
340
336
338
336
342
336
336
336
336
335
336
337
335
337
335
335
337
336
339
335
336
337
336
336
351
338
348
336
338
337
350
337
338
340
335
344
*
338
336
335
335
337
337
337
335
335
336
336
335
338
339
341
336
343
337
337
337
335
335
338
335
335
339
337
335
336
336
336
335
339
336
337
341
335
337
336
337
336
338
335
335
335
335
337
335
336
336
335
336
336
345
336
339
336
336
337
336
338
336
345
335
339
337
335
336
337
335
335
338
341
335
343
340
335
335
335
340
335
338
336
337
339
339
337
336
337
337
337
338
335
348
338
337
336
336
338
336
336
336
336
336
336
336
335
336
339
341
336
337
336
339
335
335
336
337
335
336
337
335
336
350
339
336
336
335
341
336
337
338
335
340
336
337
337
336
335
335
335
348
335
335
337
336
337
335
335
339
339
341
340
339
336
346
336
343
337
336
337
336
338
336
337
339
335
336
335
507
337
336
337
336
335
336
338
336
335
336
336
335
340
336
337
335
335
336
335
335
335
335
335
336
335
335
336
335
336
336
335
337
336
336
336
337
336
335
337
337
336
335
335
337
335
335
335
341
337
339
336
338
338
340
336
335
336
337
336
337
336
338
339
338
340
337
338
336
336
335
335
335
335
335
335
335
335
336
337
335
337
336
337
335
336
336
336
338
336
339
335
335
337
340
335
335
335
335
335
335
335
336
336
337
335
340
338
336
335
336
335
336
337
336
336
336
335
339
335
335
335
339
336
342
335
336
337
335
337
346
339
336
336
337
337
338
335
336
335
336
336
336
335
335
335
336
335
336
336
336
338
336
341
336
336
340
342
335
336
336
337
336
336
335
335
336
335
338
336
337
336
344
336
336
336
344
342
335
341
339
337
337
336
335
337
335
336
335
335
336
335
336
341
335
336
335
335
335
334
335
334
334
334
335
336
338
337
336
335
335
335
335
335
336
335
335
335
335
335
335
335
335
336
336
335
337
336
336
337
336
336
335
335
335
335
335
335
336
335
335
1109
343
343
337
336
340
336
335
335
337
336
336
337
336
335
338
335
336
335
341
335
339
336
335
335
337
336
335
335
335
335
335
336
335
338
342
336
336
337
335
340
335
335
336
335
336
336
335
337
337
335
336
336
336
336
336
335
336
335
335
335
349
335
336
336
335
335
335
336
336
337
340
335
337
336
337
336
335
335
337
335
337
335
336
342
335
335
335
336
335
337
336
336
336
335
344
335
336
335
336
336
335
335
335
335
335
335
335
336
335
336
336
336
335
337
336
336
336
336
344
336
335
336
338
340
342
336
336
336
335
336
338
336
337
336
346
336
338
337
335
336
336
335
339
337
336
337
336
342
337
336
337
336
338
335
336
335
336
337
338
335
335
335
335
337
335
335
335
336
335
335
335
335
336
338
336
336
336
337
336
337
335
340
335
339
335
338
335
335
339
337
337
335
334
334
335
335
335
335
336
340
335
338
335
335
334
336
337
336
334
335
335
334
334
336
334
334
336
335
334
335
336
337
334
336
335
342
333
333
333
337
356
339
333
338
334
338
338
339
335
334
335
338
334
337
334
337
336
336
334
334
345
339
336
341
334
340
337
337
334
334
334
336
334
333
333
334
334
334
334
334
334
335
333
334
334
335
335
334
334
334
334
334
334
335
339
339
335
333
334
334
333
334
334
337
334
335
334
340
337
334
334
334
334
335
335
339
333
337
333
339
334
336
334
333
334
334
334
334
341
334
336
334
335
334
335
334
335
346
334
333
334
333
333
335
335
334
334
334
334
337
335
335
334
334
334
339
334
335
334
335
333
333
339
337
333
333
335
338
336
336
334
334
334
334
335
334
334
336
335
333
336
334
334
333
334
339
333
333
334
334
334
334
333
336
334
334
334
334
334
334
333
333
334
333
334
333
333
334
333
334
333
334
334
335
334
334
334
334
339
334
334
333
343
334
342
333
334
343
334
334
333
333
334
333
334
334
335
334
334
334
334
334
336
333
333
333
333
335
333
334
333
334
335
334
334
342
334
334
335
336
334
335
334
334
333
334
333
333
333
333
333
335
337
333
335
333
334
334
334
334
334
334
334
334
333
335
334
333
333
334
334
333
334
337
334
335
333
335
335
335
334
335
334
334
334
334
333
334
333
334
337
334
333
334
336
334
334
334
334
335
334
334
334
334
334
334
334
334
333
333
333
335
334
333
334
333
336
334
334
335
335
337
334
334
335
334
335
334
336
334
333
337
336
335
334
333
334
333
334
335
333
334
337
337
339
337
339
339
340
336
336
333
333
333
336
338
338
335
334
334
333
337
334
335
334
334
334
335
334
334
334
334
334
335
334
335
333
333
335
333
334
334
334
335
334
336
335
334
334
334
334
333
333
334
333
336
335
334
333
335
335
336
335
337
338
335
337
335
337
336
336
336
335
336
335
339
336
335
335
335
338
335
335
341
337
337
336
336
341
337
335
336
335
335
336
335
335
335
335
335
337
340
335
336
336
336
336
335
336
335
341
336
336
335
335
336
337
335
342
339
343
346
336
336
337
336
336
335
335
336
336
336
337
335
335
335
335
337
335
335
336
335
335
336
336
335
336
336
337
336
336
336
336
337
334
335
335
335
335
335
339
336
335
335
336
336
335
335
335
336
335
336
336
336
336
337
336
337
335
335
337
335
336
336
335
338
336
337
339
336
336
336
336
337
336
336
335
335
335
335
335
335
336
335
335
335
335
335
336
335
337
336
336
343
335
338
336
335
336
336
337
335
337
335
335
338
340
337
336
335
337
336
336
335
337
337
335
335
335
336
336
335
352
344
338
337
339
338
335
341
338
336
336
336
335
340
337
335
335
336
337
336
336
338
335
336
336
335
335
337
335
337
335
336
336
344
337
337
335
335
335
335
345
335
335
335
338
335
335
335
335
335
335
336
336
341
336
340
338
335
335
335
335
335
335
336
335
340
335
336
335
337
335
336
335
336
336
337
335
335
342
335
335
335
340
338
335
338
336
336
336
337
336
336
337
336
336
336
336
336
335
335
337
335
336
335
338
335
337
336
335
335
335
337
338
336
338
338
339
336
335
335
335
335
335
336
335
335
339
335
335
335
342
336
335
340
336
336
336
336
337
335
335
335
335
335
338
337
336
342
340
336
336
337
336
338
335
338
337
336
335
335
335
338
335
335
335
338
335
335
336
336
336
335
336
336
336
335
336
336
338
336
335
335
335
335
337
335
336
336
335
336
338
336
336
337
336
335
338
336
336
337
335
335
335
335
335
335
335
335
336
336
336
343
336
338
339
336
336
336
336
335
337
369
336
336
335
335
335
335
335
335
335
335
336
335
336
334
334
337
334
336
337
335
336
336
336
335
335
336
335
335
336
335
335
335
338
336
336
336
335
336
336
335
335
335
335
335
336
335
335
335
335
336
336
335
342
336
341
336
335
337
336
335
335
335
336
335
335
335
335
335
335
337
336
335
335
335
335
336
336
336
336
334
340
337
336
335
337
335
336
335
335
337
335
337
339
337
336
338
335
335
336
336
335
335
339
335
335
335
336
335
336
339
337
335
336
335
335
336
338
336
337
336
337
335
336
335
335
337
337
337
337
335
335
336
338
341
335
336
336
336
336
335
335
336
340
335
335
335
337
336
335
335
335
337
337
335
335
336
339
336
336
336
336
335
335
335
336
336
335
335
336
336
335
335
336
335
337
335
337
336
336
335
335
337
335
335
335
335
336
336
337
336
336
335
336
335
335
335
336
336
336
335
337
335
335
335
335
336
336
335
335
336
336
337
335
336
336
337
336
336
336
341
335
334
333
333
334
334
334
334
334
334
337
335
334
334
334
334
334
335
337
333
334
334
335
333
336
336
334
334
334
334
335
336
334
336
338
334
335
334
336
334
335
335
333
333
334
333
334
334
334
335
333
334
334
336
334
334
334
335
335
333
333
333
334
334
336
334
333
334
334
334
338
334
334
336
334
335
335
334
338
333
334
333
335
333
333
335
333
333
334
335
334
334
337
334
334
334
334
336
335
335
333
334
337
334
342
333
334
334
334
334
335
340
334
334
335
334
335
337
337
335
334
333
335
334
334
335
334
334
336
335
340
334
336
335
357
349
349
347
341
339
336
333
339
341
334
337
335
334
338
334
338
334
337
335
335
338
338
334
335
334
340
336
333
336
340
360
339
333
339
339
338
334
338
335
335
334
334
336
335
335
335
335
335
337
339
336
336
334
342
335
338
334
335
335
336
338
336
336
337
337
334
335
334
333
337
334
334
334
334
341
336
335
337
336
336
335
334
334
337
334
338
334
334
338
334
335
334
335
334
340
334
334
334
334
338
335
334
334
334
334
335
335
336
335
333
334
335
335
334
333
333
335
334
340
339
335
338
338
335
334
337
334
337
333
334
333
333
336
335
338
334
334
336
333
334
335
335
335
335
334
334
334
334
339
334
333
333
333
339
334
334
334
334
333
334
337
341
337
335
334
334
334
344
334
339
339
333
336
333
334
339
334
334
334
333
334
333
344
337
337
340
334
335
342
333
334
333
334
334
333
333
336
334
333
334
335
343
334
334
334
335
334
336
334
334
334
333
333
333
334
334
334
334
334
334
334
334
335
336
334
334
334
334
353
334
333
333
333
334
335
333
333
334
335
334
334
334
334
334
334
335
334
334
334
335
334
672
334
333
333
333
333
334
333
334
334
334
334
334
334
334
334
334
334
334
335
334
333
333
333
333
334
334
339
334
334
338
335
333
339
334
334
334
334
334
334
334
334
334
333
334
333
334
334
333
334
334
336
334
334
334
334
334
335
334
334
336
334
334
333
339
333
336
334
334
338
334
335
336
334
334
334
334
334
334
335
335
336
334
335
333
334
333
333
333
334
335
334
337
336
334
335
335
334
334
335
340
334
334
335
334
333
333
335
333
334
334
336
333
334
333
334
339
336
337
336
335
334
336
337
334
334
335
333
339
336
338
333
334
334
334
337
334
335
335
335
334
335
334
334
352
335
334
335
334
334
341
340
342
335
336
334
339
342
374
391
338
337
350
341
342
355
377
344
364
346
395
336
360
341
344
349
357
345
349
438
349
397
339
341
382
441
400
377
412
339
395
470
350
352
363
365
344
345
391
349
336
346
367
354
376
358
347
341
351
335
339
334
335
333
334
334
335
334
335
336
334
334
337
334
336
335
335
336
334
334
336
334
334
334
335
334
348
335
335
334
341
338
339
338
334
340
349
334
334
336
335
335
344
334
342
348
334
339
333
336
334
336
334
337
335
350
339
338
334
334
335
334
345
357
336
334
336
336
338
353
339
345
335
344
363
336
335
335
334
338
338
343
341
345
353
356
352
359
369
401
413
394
403
369
348
347
369
376
393
360
340
364
337
334
344
340
361
354
336
340
334
349
349
337
349
336
334
340
368
358
381
350
385
359
357
358
360
356
358
353
393
385
393
379
379
360
389
334
340
339
353
356
347
339
359
358
339
376
367
340
349
338
366
341
338
338
340
342
336
334
335
334
337
335
335
334
341
335
341
339
345
336
339
339
337
334
333
345
335
342
341
338
350
354
336
334
339
335
342
348
339
334
340
343
669
353
350
345
341
363
350
337
340
343
343
334
347
337
343
337
335
337
335
336
342
337
335
334
334
336
338
336
341
343
340
347
347
336
340
337
338
335
337
336
346
334
339
341
337
336
337
356
343
338
337
341
343
337
341
335
354
339
339
338
335
338
341
336
349
337
336
367
341
339
342
347
336
350
344
342
358
341
347
350
351
389
405
384
392
374
384
354
339
337
366
337
341
340
340
336
362
339
338
336
338
337
350
358
336
354
362
355
343
342
344
351
341
362
374
364
341
345
338
342
344
337
366
344
350
339
340
348
347
337
350
336
336
340
336
346
341
360
366
341
373
355
348
352
391
338
346
346
352
354
363
365
340
339
356
342
353
343
400
344
359
343
337
343
343
348
337
337
337
337
341
339
366
343
351
342
351
355
364
352
337
371
356
373
353
388
368
381
339
377
378
342
390
337
355
354
355
346
362
347
340
338
341
392
351
351
347
339
398
389
401
397
394
383
485
397
373
355
394
373
358
475
419
370
385
356
454
355
352
362
364
387
*
377
384
358
390
374
343
366
443
390
356
376
389
355
380
372
335
356
366
361
392
436
413
375
423
372
390
353
357
357
378
366
343
361
352
398
400
422
390
410
369
484
362
384
365
351
402
470
381
362
352
365
414
351
393
445
342
358
368
356
370
371
473
347
413
352
340
360
356
347
353
421
362
345
380
349
372
*
366
342
414
388
466
459
448
408
411
397
406
388
429
372
374
426
386
370
362
394
348
400
365
376
402
416
382
357
428
415
476
408
408
425
391
436
473
417
401
*
926
490
617
930
381
388
415
379
382
384
406
377
392
377
429
379
357
403
390
450
360
458
377
364
431
377
920
432
371
356
356
336
337
343
358
401
346
351
341
355
365
366
359
386
351
382
380
361
365
368
344
386
359
354
358
376
351
352
342
363
345
341
367
343
378
372
358
407
408
407
439
357
410
361
363
379
376
360
359
383
371
394
371
347
364
365
349
360
369
389
383
373
376
391
402
434
401
401
416
446
423
387
387
356
416
439
382
427
377
371
466
357
369
427
386
446
414
369
433
376
403
375
355
451
408
448
454
426
437
414
454
*
452
422
478
354
400
375
404
360
385
344
335
420
371
351
406
346
391
366
358
356
347
355
408
345
350
350
401
339
345
394
366
358
353
371
358
343
351
352
347
359
483
907
364
368
354
374
381
365
394
350
350
384
373
369
358
376
360
406
372
358
388
367
397
347
382
393
379
382
352
360
365
388
355
367
350
391
372
361
343
366
362
386
369
382
350
391
385
376
386
367
386
369
386
410
364
383
367
366
390
340
367
358
357
373
397
387
380
379
387
365
370
367
362
400
409
379
365
382
393
407
403
373
368
369
367
378
412
410
423
406
349
357
360
358
352
396
370
375
357
347
357
388
368
371
399
355
365
361
350
345
342
381
370
350
368
363
408
355
347
355
391
391
352
403
359
351
385
364
421
366
383
354
368
359
357
367
376
400
363
357
442
445
392
417
409
339
371
359
374
397
357
391
358
413
388
352
378
403
400
367
380
428
413
360
454
462
403
398
349
419
482
418
429
479
451
390
382
428
488
463
374
469
446
450
410
453
427
417
375
441
457
456
378
463
486
446
403
380
427
464
381
446
372
404
393
390
385
443
487
377
403
417
468
421
364
376
387
456
375
366
390
462
400
451
440
428
430
407
383
434
382
381
388
372
353
374
400
403
431
354
387
380
*
426
428
383
355
363
382
357
404
1679
408
369
376
399
360
414
359
345
347
357
361
358
393
397
399
356
356
377
384
370
356
393
430
361
430
353
346
351
359
359
352
385
375
372
410
368
364
455
377
372
438
350
364
357
355
366
363
339
403
336
367
388
349
361
362
342
357
366
340
344
344
367
370
380
358
359
371
378
365
378
363
406
359
379
428
375
363
376
392
409
347
380
378
395
367
368
393
359
385
358
418
346
352
345
392
379
392
376
354
337
376
347
408
375
398
360
364
413
372
423
452
411
439
393
418
377
402
433
376
378
377
370
351
424
396
416
426
430
372
448
436
455
455
430
417
424
362
360
427
408
391
391
397
361
391
418
364
366
362
379
399
389
356
361
369
364
350
351
387
371
381
415
381
349
338
371
341
355
346
343
360
352
336
388
394
378
397
368
369
340
400
347
357
*
398
339
337
406
341
424
361
364
358
346
394
347
344
390
371
385
358
383
352
430
368
382
417
390
394
350
356
354
366
392
382
405
375
381
398
360
355
364
346
352
338
348
375
347
343
350
350
342
395
353
341
352
395
354
362
382
358
376
394
371
369
409
393
407
372
394
400
340
354
350
341
338
358
366
347
396
342
398
344
348
355
356
354
346
353
354
349
359
359
338
336
376
380
369
369
349
360
350
356
336
346
370
350
342
340
352
351
345
399
362
349
373
385
348
397
346
341
357
382
379
372
409
418
368
406
367
371
344
408
370
350
423
374
371
369
349
350
364
383
358
419
357
368
355
348
359
351
344
366
343
343
348
378
384
378
351
339
337
347
358
355
371
373
376
351
356
369
354
356
357
341
366
343
345
359
345
426
352
361
342
348
347
370
337
371
342
359
395
355
336
370
382
339
339
342
348
354
360
390
369
365
343
387
400
386
361
363
359
426
345
419
368
348
354
411
396
405
371
361
378
352
360
344
338
394
410
421
384
385
383
369
389
383
387
401
447
360
389
411
483
469
400
461
465
503
541
485
502
505
477
485
468
522
458
505
456
438
400
445
435
435
432
383
442
365
451
442
388
438
374
357
412
382
393
373
455
381
388
391
428
383
419
378
426
425
444
402
416
438
406
411
438
456
351
406
441
444
390
411
457
400
412
441
439
393
433
425
392
406
385
413
422
416
411
419
412
426
442
377
446
454
438
404
428
438
445
421
469
455
427
445
417
438
425
431
474
443
436
425
434
446
422
455
387
428
444
446
402
397
423
417
379
465
434
415
398
432
467
367
581
708
398
417
456
461
446
437
444
359
397
374
419
413
360
384
385
367
488
415
363
355
436
446
414
410
400
399
409
367
383
389
350
403
1116
366
375
335
367
335
376
354
349
337
366
356
338
344
368
365
340
382
362
364
366
336
343
353
351
374
352
355
340
343
370
363
343
358
337
347
375
347
355
361
380
353
345
342
340
374
348
348
421
391
358
365
371
346
376
384
342
384
379
346
360
370
340
431
405
336
366
338
374
385
373
358
335
386
363
350
337
341
374
373
375
364
383
377
381
381
354
382
349
361
385
374
407
353
395
368
349
361
400
346
387
336
383
337
362
383
443
353
339
387
352
370
351
416
350
380
395
379
338
341
405
387
381
390
342
375
380
345
344
336
376
349
381
346
363
339
338
360
341
350
336
339
337
352
341
347
356
337
337
337
387
359
373
363
362
380
407
382
414
352
377
390
360
355
395
378
356
392
367
364
398
387
348
360
349
338
359
350
383
383
399
389
363
382
363
418
402
414
379
395
374
344
351
374
344
348
352
354
361
369
338
368
384
398
360
384
403
419
394
379
391
349
369
461
469
372
442
395
472
460
440
482
429
448
371
402
367
403
458
438
403
428
751
423
406
420
446
404
343
477
416
419
405
456
390
385
369
379
435
431
395
424
459
337
424
460
456
429
394
433
419
349
394
366
395
390
488
469
468
478
481
437
427
437
373
395
365
466
343
336
349
363
*
387
379
374
368
353
378
336
395
360
387
427
353
410
409
371
360
409
378
398
363
352
348
371
346
338
342
348
356
386
409
340
336
343
347
372
344
372
353
337
335
359
352
338
343
341
335
343
340
347
341
344
347
336
339
336
338
336
344
339
357
355
362
354
357
383
357
339
366
373
344
346
359
372
352
385
385
391
388
376
348
362
351
363
355
338
350
353
364
351
350
371
337
384
348
359
342
358
351
361
339
341
337
357
354
353
348
349
365
346
343
339
373
351
376
378
366
364
354
356
346
360
348
367
345
349
352
341
336
349
351
352
350
350
336
345
344
335
357
338
340
336
376
338
358
354
339
353
364
361
381
362
350
335
368
372
347
342
351
336
341
356
345
347
368
347
378
367
363
381
394
386
381
380
344
373
376
355
357
350
384
358
348
351
369
362
365
365
347
371
369
362
346
386
341
346
346
350
356
376
344
363
358
354
360
366
353
378
369
362
344
380
363
338
360
365
353
376
370
365
381
371
356
391
375
385
383
362
380
368
376
362
360
390
390
392
408
381
391
374
387
390
376
375
381
380
390
398
392
407
390
397
410
409
403
375
421
430
419
460
401
445
455
422
449
450
437
379
443
401
369
377
388
381
364
389
357
395
389
392
384
385
369
396
395
353
395
404
396
383
358
375
368
376
358
363
423
421
448
422
418
390
390
431
452
423
377
393
421
396
390
395
375
382
352
372
362
377
364
400
390
418
417
361
494
439
430
438
383
363
394
388
396
362
363
390
378
391
380
377
389
377
376
373
384
390
400
388
376
389
392
374
398
389
365
396
392
354
381
370
392
394
381
356
411
373
399
412
348
401
393
390
387
397
392
390
372
851
371
369
355
351
345
374
369
359
384
384
384
374
448
447
461
453
457
440
461
461
464
451
478
446
453
431
431
424
444
465
436
459
476
467
448
471
405
441
489
428
409
433
419
365
367
417
429
461
424
413
388
403
360
388
384
412
373
441
407
372
445
435
476
416
376
442
362
388
413
416
359
411
434
408
379
374
433
432
469
369
434
402
421
408
375
408
450
360
422
435
384
444
425
392
378
410
380
384
450
386
384
429
382
385
380
395
463
397
413
488
387
414
434
478
478
470
452
467
477
468
409
458
460
393
467
424
470
416
459
393
449
415
422
458
369
464
473
409
367
432
369
370
437
394
445
461
455
445
425
459
395
372
475
453
408
360
454
364
386
409
354
365
417
409
427
427
386
417
387
415
422
433
425
403
434
424
452
449
468
427
412
430
440
448
470
398
431
424
436
410
427
477
482
391
445
475
407
404
383
435
400
472
454
446
470
443
463
457
441
473
474
433
430
439
434
434
446
461
476
451
442
450
450
440
478
455
432
430
442
443
453
416
425
449
463
446
461
454
453
435
394
453
425
383
383
473
442
435
398
374
438
406
422
432
438
475
421
445
390
453
439
451
444
442
448
429
447
417
445
438
443
451
424
435
432
443
463
466
454
465
465
421
413
439
484
464
459
431
460
464
435
428
458
448
441
422
456
446
373
452
444
467
457
450
455
419
484
418
436
444
449
475
447
479
443
452
460
453
428
460
478
461
466
429
467
441
466
437
459
448
397
472
411
418
483
408
418
467
372
424
434
413
476
443
371
460
443
433
469
398
414
460
459
468
464
480
416
464
466
461
445
464
422
436
447
463
382
371
376
421
448
478
397
439
367
450
461
405
410
475
380
445
389
434
375
437
367
483
475
434
389
431
457
459
461
384
414
430
418
450
388
464
437
447
458
365
485
480
439
392
462
446
408
385
431
450
417
374
466
381
390
455
456
448
473
405
401
418
441
459
414
394
436
371
404
382
412
464
395
441
383
465
445
407
361
395
440
443
455
457
458
463
466
428
424
441
415
383
384
469
456
404
366
384
435
444
376
353
401
366
430
368
385
439
423
359
409
419
412
482
443
443
413
438
394
484
470
399
404
394
377
395
379
457
399
467
373
455
451
471
478
437
475
426
420
465
433
408
381
400
412
409
482
369
382
487
444
439
369
383
468
481
461
430
432
414
426
441
395
399
475
359
488
424
440
468
378
368
461
473
444
464
474
447
470
457
384
386
371
411
370
402
457
372
365
379
371
373
405
444
459
370
398
378
392
463
440
488
468
485
486
441
471
471
495
462
473
398
456
431
437
474
444
470
443
483
454
430
466
443
485
423
449
461
449
430
420
418
407
374
446
429
456
449
438
488
487
470
476
439
443
482
475
407
460
418
461
428
393
462
447
458
476
467
455
458
456
471
403
425
447
446
477
419
423
392
462
411
452
426
412
373
469
454
432
455
461
456
457
450
466
449
451
468
461
456
459
482
460
461
475
463
491
458
470
475
470
467
480
446
485
416
484
483
483
477
377
424
433
419
451
449
423
380
417
401
449
418
450
422
405
427
403
390
452
441
371
466
409
474
462
463
428
450
454
436
394
406
418
404
449
448
439
352
403
429
457
453
350
454
498
447
418
408
433
447
413
390
387
464
372
399
371
372
369
366
399
465
360
445
471
520
446
361
389
355
450
354
365
392
377
367
353
370
399
365
367
415
372
365
358
359
372
355
362
349
*
371
349
414
394
452
367
362
381
391
359
350
352
344
337
358
346
397
333
377
366
366
336
332
336
334
337
333
331
345
331
331
370
359
353
334
342
331
333
339
337
342
349
382
363
407
358
388
351
374
358
364
353
379
352
364
363
337
371
343
365
350
339
335
340
352
400
335
386
355
343
349
427
357
437
357
361
357
451
430
368
361
460
413
354
406
352
405
348
342
356
378
341
358
403
378
367
387
349
395
408
372
351
381
366
399
336
352
370
333
331
379
341
334
342
334
331
341
334
353
332
334
351
331
338
335
331
338
336
330
331
332
2138
345
332
351
336
338
344
338
331
344
335
332
334
333
331
342
331
334
339
342
369
361
363
330
350
340
336
334
399
347
362
356
342
388
335
344
404
360
337
339
332
351
336
377
405
345
375
432
347
332
411
411
400
370
349
387
332
331
348
387
365
345
350
341
344
364
348
332
351
368
359
371
374
387
363
347
350
337
341
350
340
332
346
352
331
331
333
340
338
335
332
339
333
331
345
331
348
331
331
334
334
333
342
347
347
340
343
361
360
405
367
366
415
410
375
331
335
357
355
337
335
331
338
371
355
384
334
334
331
333
331
332
330
331
331
331
334
335
338
331
355
350
335
334
331
331
332
331
333
331
331
331
336
350
354
331
336
345
346
331
332
332
333
334
331
332
331
331
332
333
331
331
335
342
331
333
332
332
332
331
331
331
331
333
331
335
341
332
345
331
332
332
335
336
331
334
365
353
331
347
333
330
331
331
332
337
340
335
331
331
331
332
336
343
332
337
339
331
331
332
332
332
339
333
330
334
332
331
333
331
331
348
335
331
341
337
333
345
331
330
331
341
336
331
331
332
343
331
332
335
334
343
376
356
356
384
398
363
368
336
349
332
332
338
336
332
362
343
342
420
359
381
334
331
340
335
337
335
331
413
347
338
350
363
372
331
333
331
335
340
333
401
331
331
338
332
332
347
345
353
342
347
346
331
357
335
341
336
332
335
331
338
340
331
331
331
333
336
330
331
332
331
338
343
333
332
331
337
334
332
348
332
332
331
331
337
331
331
336
343
332
331
331
345
332
335
337
334
333
346
337
346
336
331
336
335
331
336
331
339
345
336
334
333
374
331
338
331
336
335
331
331
330
335
336
333
339
331
344
332
338
332
335
339
371
334
341
370
344
349
343
332
337
341
334
341
331
331
348
331
331
347
333
343
339
343
348
369
331
354
*
359
358
337
340
353
333
332
341
335
332
331
333
331
339
332
334
331
331
339
335
335
334
333
340
335
377
332
384
349
336
352
345
362
351
379
343
340
408
344
360
368
344
369
387
391
389
348
363
359
344
345
336
392
338
341
393
341
362
334
350
343
338
334
348
338
331
335
336
332
334
356
343
341
339
364
355
366
345
347
337
331
333
343
337
338
331
337
340
336
332
340
343
340
346
351
344
403
408
400
376
339
333
363
331
353
333
354
350
363
345
339
347
343
333
340
334
334
334
339
339
361
331
332
336
332
365
336
343
337
351
355
369
362
335
353
354
346
336
331
353
341
363
355
337
359
340
373
369
357
358
358
336
355
355
352
360
355
343
358
380
353
360
354
333
346
343
346
345
338
355
341
344
338
338
339
360
331
342
336
337
332
339
355
351
338
356
331
332
347
345
348
371
386
373
389
385
424
345
384
373
364
343
351
371
355
428
428
388
410
654
392
374
344
352
400
394
375
452
413
371
401
436
387
432
387
371
410
339
358
342
339
372
399
348
350
340
336
336
380
370
336
344
358
368
354
361
364
350
340
339
338
344
343
363
332
360
357
340
374
365
350
346
335
342
363
397
379
363
342
356
401
337
402
331
331
331
415
338
358
354
357
336
339
335
342
334
350
338
339
331
340
331
353
362
408
406
368
413
420
377
334
399
398
396
342
344
351
341
353
345
345
357
359
421
347
331
331
337
332
337
338
332
335
349
352
338
366
369
338
334
372
348
343
333
338
343
342
345
360
332
347
337
356
340
332
346
336
349
343
332
340
338
332
331
332
336
332
338
331
332
336
331
330
330
331
336
332
341
332
333
334
331
332
331
331
331
610
331
332
333
330
331
334
347
360
361
372
343
347
331
361
340
338
332
331
354
354
369
334
337
332
355
348
366
357
338
347
331
331
332
382
337
330
331
330
331
331
345
338
332
335
346
339
331
333
343
334
338
350
344
333
342
331
338
333
331
331
331
333
337
331
381
385
402
364
353
335
343
360
352
341
360
348
336
339
360
361
343
332
345
363
331
348
344
330
331
331
332
348
333
340
331
335
337
389
360
349
336
382
357
347
397
358
354
382
409
367
368
380
360
387
397
403
373
373
390
395
389
382
360
349
356
389
355
343
360
377
371
389
340
366
335
331
350
340
356
352
351
353
360
358
355
401
388
360
396
387
357
371
369
352
383
379
374
402
383
385
335
376
373
352
345
374
337
346
348
345
369
352
343
354
334
331
331
331
342
333
332
335
332
333
331
339
338
335
347
340
348
333
331
354
335
334
333
338
332
351
333
339
332
378
343
334
356
333
351
336
338
346
353
408
368
335
341
336
340
345
334
352
351
406
396
362
352
332
354
348
355
348
388
355
357
382
385
383
402
495
419
370
351
335
337
339
351
346
345
351
334
359
360
359
350
455
384
350
390
343
375
395
358
361
372
347
373
352
370
353
356
363
375
419
365
343
350
354
362
342
352
362
417
360
400
380
364
357
349
380
384
365
358
349
371
374
415
367
369
360
352
333
344
363
332
343
360
341
351
333
332
338
331
335
338
331
369
335
336
347
333
484
482
466
465
484
486
492
486
484
*
*
*
504
510
485
462
458
506
492
484
462
441
485
*
*
468
470
466
*
475
479
*
482
474
479
487
481
476
*
463
468
486
434
338
337
334
340
332
331
333
334
335
339
331
333
333
331
331
331
332
332
331
331
332
330
337
332
335
335
331
331
330
330
331
330
331
331
333
332
341
332
337
333
336
332
334
340
333
331
331
340
333
334
333
331
332
352
333
332
360
337
333
340
333
334
333
331
340
333
334
332
332
335
335
330
331
337
331
334
333
334
331
331
341
334
332
331
331
334
333
330
332
340
344
343
337
333
332
361
332
331
331
330
333
333
331
336
360
331
338
331
331
340
334
363
339
333
332
372
337
335
331
384
335
336
334
334
339
348
332
333
332
337
340
334
342
332
334
336
345
334
337
331
351
364
348
360
343
354
352
335
340
332
341
331
342
334
331
347
333
332
344
332
335
350
348
341
339
331
334
354
332
334
332
331
335
343
333
366
332
333
334
333
335
333
331
358
332
337
333
333
331
344
353
342
347
346
354
355
350
342
343
343
338
337
360
336
337
397
336
333
331
340
337
342
334
335
357
339
343
338
336
333
339
338
330
339
331
367
364
335
339
338
334
361
335
331
339
332
340
346
332
331
338
330
334
334
333
334
331
335
331
338
332
338
341
341
337
337
340
339
362
332
331
332
331
332
339
332
331
329
336
340
339
330
331
330
332
338
332
333
335
333
332
335
334
330
332
332
332
336
334
331
331
335
333
333
334
332
333
338
332
330
332
330
331
332
331
332
332
332
332
333
332
332
333
331
330
331
330
334
331
331
332
333
332
331
334
344
331
331
334
334
339
331
332
331
331
332
332
331
332
332
331
333
332
332
331
333
331
332
344
334
332
331
336
332
332
331
330
335
331
340
340
335
331
333
332
332
332
335
337
330
334
330
333
331
333
330
333
331
331
332
333
332
336
331
336
332
332
330
330
332
334
332
331
333
386
334
331
332
332
333
331
331
338
331
331
331
331
334
332
335
333
331
330
331
330
332
331
331
331
333
337
332
331
331
331
332
331
335
332
332
333
333
331
331
331
331
331
333
333
334
333
332
332
346
335
332
335
332
333
334
333
333
340
332
334
330
334
331
331
331
332
334
332
334
333
338
331
334
336
345
352
350
351
346
372
353
361
371
357
338
344
367
355
352
339
349
335
331
336
348
348
356
343
337
335
338
335
333
332
333
334
333
332
347
332
332
335
338
340
333
334
336
336
335
332
333
337
332
351
334
331
335
333
336
337
332
334
338
332
331
332
333
332
333
332
332
336
333
338
333
332
335
331
334
331
335
332
333
332
331
332
331
334
332
335
331
333
335
335
341
345
332
328
335
339
337
330
335
331
332
335
336
334
332
330
330
333
335
330
330
896
332
331
331
330
335
332
333
331
331
331
332
335
331
330
332
330
331
335
338
351
341
352
331
331
343
341
331
344
352
344
330
335
331
331
329
333
338
337
340
336
334
334
332
330
335
337
355
344
349
333
339
330
330
330
331
332
331
334
333
340
334
335
332
336
333
345
340
335
336
350
349
339
333
335
342
353
339
341
338
334
338
339
347
350
346
333
330
341
340
343
346
336
345
342
348
341
352
332
342
350
345
348
351
350
354
352
340
340
348
342
352
352
352
340
362
349
346
351
353
350
358
352
351
357
363
351
350
352
346
341
346
343
342
344
353
355
338
347
339
341
332
338
335
347
340
330
351
347
352
338
354
365
357
346
357
348
369
353
348
343
334
350
342
352
338
336
336
332
332
334
335
331
339
331
362
333
340
337
332
331
331
358
358
332
348
360
343
339
332
334
336
331
336
333
339
339
335
334
341
331
331
341
332
332
331
337
332
337
345
331
335
352
335
362
334
333
334
331
330
330
330
330
332
330
329
334
332
329
330
340
335
332
334
338
338
330
339
329
332
330
337
331
335
335
354
344
352
331
332
335
346
341
348
331
330
329
329
329
331
337
331
334
336
343
329
330
345
331
330
330
329
329
1479
329
330
329
331
329
329
329
332
330
340
338
346
337
348
337
329
334
333
333
329
329
339
338
334
356
339
331
338
332
330
330
330
330
334
329
329
329
332
330
329
329
330
329
338
329
340
329
339
335
332
329
330
332
330
330
330
332
331
334
329
330
329
331
332
330
330
329
338
351
337
340
329
328
344
334
332
339
330
331
330
344
357
332
341
330
334
330
331
330
330
331
331
333
332
329
334
336
332
332
330
330
329
330
333
331
329
333
331
330
331
330
333
330
332
330
331
333
330
335
331
333
331
329
331
330
347
334
338
351
371
346
344
331
335
341
337
367
367
373
340
339
335
347
336
337
342
341
338
339
343
337
340
339
332
330
329
335
332
334
343
334
344
351
338
338
333
329
339
336
334
329
329
331
331
340
335
344
329
330
334
332
340
336
332
332
330
330
331
329
334
334
330
332
333
334
348
333
330
338
341
337
330
330
330
331
329
333
334
332
331
329
333
354
341
336
335
331
330
344
331
340
339
335
335
334
332
333
332
330
334
330
330
329
330
330
333
329
328
329
335
332
330
342
331
330
331
332
330
329
329
337
330
329
333
330
329
329
330
330
330
333
334
331
330
330
332
329
329
332
333
329
332
329
329
330
330
330
329
347
340
329
329
335
332
330
332
331
331
333
330
330
332
332
329
329
337
329
329
330
333
891
329
330
331
329
333
342
331
330
331
349
332
329
330
330
329
333
329
332
330
335
329
330
330
330
349
331
331
330
329
330
334
332
329
329
329
329
336
337
341
338
332
333
332
335
338
350
336
339
343
344
338
352
352
352
355
340
348
343
333
329
329
335
331
342
329
329
333
329
330
330
335
333
335
329
341
332
329
332
329
329
330
330
329
329
330
329
329
372
329
329
329
329
329
330
334
330
329
330
330
329
331
329
330
330
333
329
333
328
336
329
331
337
333
345
337
331
330
334
335
329
331
328
339
333
332
334
329
332
339
334
354
330
330
362
348
336
330
329
331
333
330
330
332
331
331
331
330
330
338
331
332
343
329
330
330
331
333
329
330
330
329
332
329
333
336
346
329
347
343
332
330
339
330
332
334
335
331
342
329
329
329
330
335
332
333
332
330
329
331
329
330
329
329
329
329
329
335
329
330
331
330
329
330
329
331
329
329
329
329
329
329
335
330
332
340
329
338
330
330
331
332
329
334
329
329
332
329
329
329
329
329
329
333
329
328
330
331
330
330
330
330
329
329
331
329
330
329
329
329
329
329
329
329
331
330
335
333
330
331
329
333
479
333
330
334
329
336
328
329
329
332
332
331
331
331
332
331
333
331
331
332
332
332
337
334
331
331
333
337
332
331
335
332
331
339
331
334
331
341
331
331
331
338
332
332
338
357
343
343
353
354
336
351
333
367
335
331
331
331
340
344
331
335
336
330
330
334
331
331
384
332
334
344
341
359
346
340
333
331
332
343
351
332
330
334
333
332
332
332
338
339
341
357
340
352
342
334
337
331
357
330
332
333
331
334
331
331
331
331
331
334
333
331
331
332
331
331
340
331
331
331
331
331
332
331
332
331
350
331
337
330
331
331
332
334
331
331
332
332
331
339
331
331
334
335
332
331
332
331
331
332
332
331
331
330
332
331
332
332
337
339
350
344
356
358
342
351
350
336
336
341
352
341
340
337
342
337
351
337
338
336
348
338
335
335
335
336
336
337
335
342
341
336
336
342
338
358
336
336
335
336
335
343
335
343
336
336
335
336
336
337
337
341
335
336
336
336
338
335
334
334
333
334
344
333
334
335
334
334
335
336
334
343
334
336
334
334
336
337
334
333
334
333
335
335
336
340
335
335
350
337
337
335
334
335
334
335
335
334
337
340
345
345
343
336
334
334
346
335
334
335
334
334
334
334
334
341
334
334
334
334
334
334
334
334
334
334
339
334
334
334
334
334
334
338
334
341
335
336
334
334
333
338
339
337
334
355
336
346
334
334
334
*
339
338
339
338
338
329
331
331
335
345
334
333
333
334
330
335
332
329
332
335
329
329
329
335
337
338
335
336
338
336
335
338
336
334
336
340
334
334
338
340
334
334
334
334
336
334
335
336
334
335
340
334
334
343
334
340
338
339
346
356
343
346
341
339
339
334
337
341
352
335
334
335
336
345
338
347
334
340
336
343
339
342
335
337
334
336
343
345
335
339
348
352
352
349
353
335
357
335
342
341
360
352
351
336
335
336
340
335
337
340
335
337
335
334
335
336
335
334
336
335
338
335
336
335
334
335
334
335
335
334
334
334
336
334
334
334
335
339
337
335
334
337
334
335
342
344
349
351
334
338
337
334
334
335
377
335
334
335
335
336
335
335
336
335
335
336
335
335
334
335
334
335
335
334
335
335
335
336
334
334
336
335
338
334
336
334
618
335
337
335
334
339
336
336
340
337
338
335
337
337
337
346
334
335
335
337
335
344
335
341
350
348
336
338
341
337
336
336
335
*
341
334
336
337
335
338
334
*
339
340
335
334
336
334
335
334
334
336
335
334
335
337
342
335
335
336
336
336
334
*
341
340
340
339
339
345
333
333
332
335
337
329
332
329
331
329
338
335
331
333
335
338
330
334
335
335
334
336
335
344
334
335
334
338
336
334
334
335
335
334
334
334
333
333
334
335
340
334
334
334
335
334
334
342
335
334
335
338
334
335
334
334
334
335
335
335
336
340
334
334
350
334
335
337
334
334
336
335
335
335
337
338
335
336
335
334
334
335
334
352
336
334
336
337
337
335
334
334
334
337
444
340
339
335
335
335
335
364
337
340
340
339
334
339
333
341
335
334
349
361
334
343
334
334
335
334
334
335
334
334
334
334
334
334
334
334
334
334
334
334
334
334
337
337
334
334
334
336
334
335
334
334
334
334
334
334
334
334
339
336
337
338
340
346
341
334
334
335
335
335
335
334
333
333
334
333
333
333
333
339
334
336
335
335
344
334
334
335
334
335
334
335
334
338
334
333
337
336
335
334
340
334
335
334
334
337
334
335
338
336
334
336
337
339
338
335
335
334
334
335
350
335
334
335
334
343
334
334
335
334
337
337
338
341
336
339
338
338
377
346
360
350
343
354
351
337
337
334
334
334
334
333
334
334
333
334
334
335
335
334
334
336
335
334
334
334
334
334
336
340
337
336
340
334
334
335
341
338
336
335
335
334
335
338
341
334
336
341
354
334
336
334
347
335
334
334
335
335
334
334
334
333
335
334
338
336
334
334
333
334
334
334
335
334
334
336
338
336
334
333
334
336
334
334
334
337
334
336
335
335
349
334
334
335
348
336
334
334
337
335
337
338
335
335
336
336
336
336
336
335
337
335
340
335
336
336
336
335
336
337
341
336
337
336
336
336
339
337
337
336
336
338
336
335
342
338
337
335
337
338
339
337
336
335
336
337
341
338
337
340
338
336
336
339
335
335
337
335
335
336
337
338
337
339
336
335
337
336
338
336
336
336
343
335
336
337
335
336
336
336
336
338
336
336
337
336
341
337
335
336
335
336
337
335
336
335
335
336
343
349
345
348
352
349
352
354
351
359
354
349
340
335
801
340
335
350
344
349
341
339
337
339
336
336
336
336
336
337
336
336
337
336
337
338
336
336
343
341
335
342
335
336
338
335
335
335
335
337
335
336
335
335
336
336
335
335
336
335
335
335
340
336
335
336
335
335
336
335
336
335
336
336
336
335
336
336
336
336
339
344
336
337
336
336
338
335
335
335
335
336
335
337
336
335
335
335
335
336
335
335
336
336
335
336
335
335
335
335
335
335
336
336
335
335
339
335
337
335
340
336
336
336
336
336
335
335
336
337
336
337
336
339
336
336
336
336
336
336
336
335
335
335
335
336
335
335
335
335
336
336
335
335
336
335
335
335
335
335
335
335
335
335
336
338
335
335
335
338
335
335
335
335
335
336
336
336
335
336
336
336
336
337
336
335
335
335
335
335
337
335
335
338
335
335
335
336
335
335
336
336
340
336
335
337
336
336
335
335
336
336
336
339
336
336
337
338
335
336
350
335
335
335
335
335
335
335
335
335
335
336
335
335
335
335
337
335
335
336
335
335
335
335
335
336
335
336
336
336
335
335
336
336
336
338
336
336
336
336
337
343
335
336
335
335
336
335
335
335
335
335
335
339
335
337
337
335
335
338
335
336
337
337
337
336
336
343
336
336
336
335
336
336
336
338
336
336
337
336
335
335
335
338
344
335
335
336
336
335
335
339
347
337
335
336
335
336
335
336
336
337
339
336
335
336
335
335
336
340
338
335
335
335
335
337
336
335
335
1015
336
336
336
335
335
335
335
334
335
334
335
336
336
336
335
335
335
335
335
335
337
336
336
336
336
336
336
335
335
336
335
335
337
336
336
336
337
336
335
336
336
336
336
336
336
336
336
336
336
336
335
335
335
335
336
335
336
336
335
335
337
336
336
335
335
335
335
335
335
336
335
336
336
336
336
335
335
337
335
335
337
335
335
339
335
336
336
336
335
335
335
336
336
336
335
336
336
337
336
336
335
335
336
336
335
335
336
336
336
336
336
336
335
335
335
335
335
336
336
336
336
336
336
336
335
335
336
335
335
335
335
336
335
336
336
336
335
335
335
335
335
336
336
336
335
336
336
339
341
335
335
337
343
336
335
335
335
336
336
336
336
340
335
342
335
335
336
337
335
336
336
336
336
336
335
339
336
338
335
336
335
338
336
335
336
336
336
339
335
335
335
335
335
336
335
341
344
336
337
336
336
336
335
335
335
335
335
335
336
335
335
336
346
336
336
335
335
335
335
335
335
335
336
335
335
336
336
336
337
337
339
349
336
341
341
342
344
341
339
344
344
344
337
344
343
337
337
339
336
335
336
337
335
335
336
336
336
336
338
336
336
336
336
335
336
336
335
336
336
335
336
336
336
335
335
335
338
336
336
335
336
337
338
336
335
336
336
336
340
336
335
337
335
336
340
337
343
335
337
335
335
336
339
335
336
336
335
335
336
336
338
338
336
336
336
335
336
337
336
335
336
336
335
336
335
336
336
339
335
336
335
339
338
336
340
336
338
335
339
337
337
339
336
340
338
336
337
336
340
339
339
339
337
336
338
340
*
336
339
341
341
336
338
337
336
335
337
336
339
338
335
344
337
337
336
337
335
337
335
344
336
336
336
335
336
336
342
336
335
341
335
336
338
337
336
336
335
335
336
335
336
336
336
337
335
341
339
335
335
336
336
336
337
337
337
339
335
336
336
336
336
336
336
335
336
336
349
335
336
336
336
335
335
335
336
336
335
336
338
335
339
336
336
336
336
335
337
336
338
335
339
338
335
335
336
342
337
336
337
338
341
335
338
336
342
340
339
339
340
336
344
337
336
339
340
335
342
343
335
335
342
343
335
336
345
342
340
340
337
345
337
343
337
345
337
343
348
340
343
336
344
343
339
338
338
337
336
338
335
340
338
344
346
339
336
343
345
342
336
344
336
336
338
345
336
344
337
343
344
337
338
337
339
337
340
335
343
335
342
343
340
342
343
338
340
343
337
340
342
343
343
338
345
343
336
346
344
339
337
344
342
343
343
341
348
343
342
345
338
337
343
340
344
342
348
341
340
338
346
339
336
344
343
337
340
342
344
338
337
346
337
341
343
339
338
344
344
345
336
342
337
342
337
343
345
337
338
344
343
339
344
344
343
341
343
339
340
344
343
339
342
340
340
342
339
338
342
339
335
340
343
338
339
345
341
344
345
345
344
343
344
345
342
343
342
344
351
343
340
344
343
343
340
339
344
342
340
344
342
336
341
345
339
340
341
338
340
339
362
339
341
343
338
339
336
344
340
338
335
339
338
336
344
339
337
337
344
337
339
335
350
339
339
344
336
335
339
342
339
342
336
338
337
336
337
338
335
336
335
335
335
335
335
335
335
335
336
335
336
336
336
337
338
336
338
344
338
341
338
337
335
335
338
336
340
335
335
340
342
338
344
342
343
341
337
335
338
336
336
345
336
337
336
335
343
337
339
335
342
343
335
335
336
336
336
335
341
336
338
344
335
335
344
336
336
340
*
339
342
342
336
335
337
338
343
337
343
342
336
338
340
335
335
337
339
342
336
342
341
341
338
344
344
341
340
347
340
348
337
344
342
338
344
341
338
354
340
343
343
342
341
338
343
344
350
336
338
339
338
338
338
343
343
336
344
337
336
340
342
342
343
337
342
339
341
344
343
340
335
345
340
343
337
344
339
344
344
342
343
343
340
344
340
341
340
340
345
341
337
337
342
344
336
344
339
340
340
344
343
344
341
340
338
344
342
341
339
352
339
336
337
335
335
335
335
336
335
336
337
335
335
338
336
337
335
336
336
337
336
337
336
336
336
335
335
336
350
335
336
337
337
336
336
335
336
338
335
336
336
336
335
335
335
335
336
335
335
335
336
335
338
338
336
338
340
336
336
336
335
335
335
335
335
340
340
335
336
336
336
335
336
337
336
340
337
338
338
335
336
342
335
337
335
340
343
336
342
336
338
336
336
336
336
336
343
336
335
335
335
335
335
336
335
336
336
336
336
336
336
336
336
336
336
336
339
337
336
335
335
335
336
336
336
336
335
335
335
336
336
332
332
336
335
336
335
336
336
336
336
335
335
335
336
335
336
335
336
335
335
335
338
335
336
339
335
336
335
336
336
337
336
336
335
340
335
335
335
337
335
335
336
335
336
336
335
337
336
336
336
336
336
338
335
336
337
336
335
335
338
335
335
336
335
337
337
337
335
335
335
336
337
336
338
336
341
336
336
336
338
336
336
335
336
335
337
337
335
335
335
336
335
337
336
337
335
336
336
336
336
336
337
336
336
336
335
335
336
336
335
335
335
336
335
335
335
335
341
335
337
336
335
340
335
335
335
335
336
335
336
335
336
337
336
336
337
337
335
337
346
335
337
335
335
336
335
335
335
336
336
336
335
336
336
336
336
345
336
337
337
340
348
339
335
335
335
335
335
335
336
335
336
335
335
338
335
335
335
335
335
335
336
335
338
336
337
336
336
337
336
335
336
335
335
335
335
335
335
335
335
336
336
336
335
335
336
335
336
336
336
336
336
336
336
334
336
335
336
336
335
335
335
335
335
335
336
336
335
335
335
335
336
336
336
337
337
336
335
335
343
337
335
335
335
335
335
338
343
335
337
335
335
335
337
336
336
335
336
336
335
335
335
335
335
336
335
335
335
344
335
336
336
335
336
339
341
341
336
336
336
335
335
335
335
335
335
335
336
337
336
336
336
335
335
336
336
336
335
336
336
336
336
336
335
335
335
335
338
335
335
335
336
336
335
335
335
336
335
342
337
338
336
336
336
336
336
336
337
335
336
335
335
335
335
336
336
335
336
335
335
335
335
336
336
336
336
336
336
337
335
335
335
338
336
335
344
336
335
336
336
336
336
337
338
336
335
346
336
335
336
336
336
336
335
336
335
335
335
335
335
335
335
335
336
335
341
336
340
339
338
338
339
342
337
347
336
339
338
339
335
335
338
336
339
336
336
340
335
336
336
336
338
347
337
336
336
336
338
337
336
337
337
337
337
337
335
336
336
336
336
337
336
338
338
341
338
335
337
336
336
336
337
336
336
336
336
336
337
336
342
335
340
335
335
337
336
337
336
337
336
336
336
336
339
336
336
340
622
335
336
336
336
338
337
336
337
344
351
344
335
346
335
336
348
351
351
339
339
361
345
337
339
356
345
340
342
339
336
337
336
336
336
335
335
335
335
335
335
335
335
335
335
335
336
336
335
336
337
337
336
337
337
336
337
336
336
335
335
335
335
336
335
335
336
336
336
339
336
337
339
336
337
341
339
337
338
338
336
337
341
338
338
338
336
335
336
343
345
341
340
351
340
336
340
350
340
343
347
355
*
339
343
344
342
347
345
341
350
343
339
340
341
346
336
365
364
353
344
344
342
340
343
355
360
345
338
336
342
337
337
337
338
337
342
337
337
335
337
335
343
384
336
335
335
341
336
344
357
342
337
336
342
337
352
336
336
336
335
335
335
335
336
335
342
339
336
337
353
340
337
337
336
338
341
341
336
340
336
343
336
338
335
335
339
336
341
342
343
337
341
342
344
339
346
350
346
340
347
342
345
345
341
352
339
339
341
342
342
343
343
344
349
342
337
340
338
341
343
338
344
339
336
349
343
350
338
344
344
339
341
343
342
376
410
352
367
337
377
353
356
341
345
343
340
339
339
338
338
339
340
339
341
340
351
338
338
339
355
372
338
343
338
350
349
337
337
340
342
352
344
337
346
340
336
336
339
336
336
340
336
337
335
336
335
335
336
335
342
335
345
339
336
336
339
341
336
341
337
336
336
339
340
340
339
340
341
349
376
337
336
341
342
339
337
337
346
337
339
341
341
340
339
344
337
337
340
341
343
358
346
336
337
337
345
336
339
358
335
337
348
342
342
342
345
347
367
341
385
336
339
355
372
349
336
340
343
336
336
336
339
345
350
344
336
344
351
349
341
380
344
339
349
341
391
337
347
356
356
352
345
368
343
346
366
347
358
341
371
346
345
347
337
342
349
391
420
361
355
376
347
346
382
354
350
348
387
343
345
389
338
356
345
350
340
367
356
371
375
392
342
340
404
352
346
349
353
353
354
350
376
341
356
350
354
402
398
374
378
340
338
389
353
338
341
407
361
337
346
456
369
343
371
489
356
342
436
358
357
349
389
349
366
367
354
338
346
357
394
371
336
351
344
353
387
400
378
341
420
349
409
448
416
357
352
359
413
383
406
375
391
383
404
359
413
374
380
409
411
383
372
419
392
344
373
376
360
376
362
350
374
353
379
357
364
340
365
340
359
342
345
386
343
343
348
369
386
342
370
347
356
375
361
393
340
344
349
347
354
352
336
337
356
336
340
339
344
372
339
351
343
347
361
344
341
340
339
347
360
354
345
350
349
338
360
341
338
343
342
375
395
353
400
380
343
336
338
339
363
344
348
369
356
351
351
336
343
339
347
338
352
360
337
359
342
352
339
342
346
338
356
337
339
337
364
346
342
374
369
346
348
347
342
343
342
358
359
349
355
357
389
369
366
410
380
457
394
414
361
387
356
361
395
358
361
370
353
372
353
351
363
356
392
367
344
352
383
368
342
341
353
*
362
342
342
336
356
336
338
354
362
371
392
356
343
338
401
387
380
426
377
380
350
339
343
364
343
337
345
355
337
341
353
378
337
355
341
340
342
338
338
345
344
341
339
337
336
337
366
351
348
353
341
377
395
369
391
351
351
374
342
340
365
348
363
341
354
359
369
350
352
369
343
376
369
353
345
382
336
343
349
342
341
349
350
345
362
345
347
360
354
342
364
360
340
372
361
344
346
376
335
336
335
341
335
343
336
353
336
342
342
349
352
364
368
344
348
361
347
342
378
379
351
357
344
345
341
344
345
348
350
349
344
349
381
351
389
340
354
342
362
350
347
342
371
403
360
352
366
397
417
348
417
342
338
338
346
359
349
339
345
343
361
345
343
336
338
336
338
354
337
336
341
348
341
360
339
339
339
344
342
345
344
344
378
354
356
358
378
396
375
384
379
346
347
388
367
378
421
464
362
410
357
440
484
354
402
464
424
422
417
390
431
433
373
383
387
453
436
392
423
421
359
378
421
464
365
372
372
433
361
345
479
465
387
353
473
351
380
363
378
365
357
345
350
374
338
399
442
385
340
367
436
445
354
415
377
356
356
365
434
*
355
347
342
340
356
338
354
337
340
350
338
378
343
341
345
360
338
353
346
346
342
340
336
338
359
336
341
353
358
340
341
343
352
356
349
365
365
353
350
374
342
353
349
339
374
341
358
367
353
341
349
335
351
364
362
337
338
338
344
347
377
343
336
346
346
351
349
349
350
338
362
349
358
339
369
357
344
372
374
351
343
373
361
376
372
366
371
365
350
341
347
371
370
369
364
341
350
354
365
368
354
359
350
392
395
364
407
365
386
340
343
351
370
356
341
374
358
376
376
345
365
400
359
377
386
358
358
342
342
346
342
373
355
353
371
357
348
343
343
371
342
354
354
337
374
338
349
345
337
337
350
337
340
348
336
384
338
354
377
370
355
374
344
352
350
382
337
346
358
338
354
349
345
368
374
373
347
338
369
337
348
341
349
400
360
377
364
362
365
347
363
381
357
365
351
349
366
336
374
372
346
352
375
345
349
349
343
352
345
341
341
348
343
336
343
336
337
339
342
360
338
347
351
342
337
885
336
360
336
336
337
337
337
337
353
339
357
406
356
345
360
348
373
353
351
371
360
415
355
376
348
347
363
353
359
388
357
367
353
353
354
337
359
338
355
344
341
349
355
345
349
342
340
340
351
337
337
346
381
341
362
340
341
350
367
351
372
344
365
362
342
341
349
336
350
361
348
347
359
341
347
355
347
363
364
338
355
352
353
344
354
351
392
348
355
370
363
345
338
338
357
340
355
344
339
360
351
334
372
341
837
354
346
347
371
340
344
364
336
387
335
376
343
380
391
408
489
375
390
350
376
394
365
352
421
418
393
369
350
343
385
358
359
348
389
369
354
368
346
347
364
343
430
368
343
335
340
337
367
351
346
336
343
343
341
342
362
339
338
340
365
378
338
340
356
338
372
335
378
348
360
347
347
339
346
335
338
395
354
360
337
347
340
342
357
354
369
339
344
363
337
339
344
338
340
337
345
352
358
384
342
342
349
340
370
380
349
340
343
354
346
342
349
361
338
336
353
346
336
348
338
338
335
335
339
342
336
335
335
337
341
340
336
338
340
338
334
340
340
343
338
344
337
336
336
335
337
337
337
341
337
347
339
339
338
339
349
337
355
340
339
347
341
351
344
336
347
345
348
336
335
340
346
357
706
363
354
359
339
343
362
354
364
367
351
336
337
362
339
349
380
353
350
360
353
339
361
335
349
336
341
339
337
341
335
338
348
360
336
338
340
348
351
335
358
370
375
370
369
366
386
413
462
432
382
341
424
418
434
405
349
386
381
337
404
349
362
336
348
345
356
373
348
346
337
336
733
361
341
337
339
337
346
350
365
356
340
358
369
358
348
350
374
336
370
370
344
363
344
340
356
338
366
344
358
355
336
355
401
384
382
377
387
373
370
407
370
374
359
379
353
368
388
337
351
338
351
384
369
348
351
380
347
391
361
364
341
364
360
428
471
456
458
454
461
458
460
423
471
461
425
461
442
451
453
472
367
456
435
431
422
394
455
470
378
438
391
419
369
403
384
394
413
384
422
411
375
389
389
412
398
386
390
383
404
364
441
477
432
440
425
417
416
411
409
421
440
411
387
401
407
380
388
377
351
343
377
392
377
415
405
362
395
343
343
351
353
358
369
345
359
361
384
341
377
385
342
366
357
346
359
394
390
370
345
354
367
344
366
359
364
359
347
342
352
345
363
337
345
373
375
366
378
404
395
379
363
400
388
373
372
369
378
416
364
362
381
359
353
365
380
406
374
361
350
336
379
373
386
392
380
377
369
361
363
365
356
372
355
378
362
364
358
344
338
387
374
370
418
374
385
367
388
395
418
368
389
364
403
395
397
361
379
349
343
347
390
382
403
394
418
399
394
381
374
434
393
416
430
392
*
408
385
396
419
1715
346
407
357
418
429
434
374
407
388
398
435
415
413
427
439
411
337
422
440
340
410
408
449
349
413
449
411
462
481
458
480
481
479
469
481
483
449
480
451
459
468
476
484
476
454
481
487
448
439
441
454
461
470
350
377
469
463
595
435
417
410
454
459
465
466
429
421
488
438
458
430
402
413
462
422
433
425
467
428
454
453
468
490
424
447
432
397
436
426
419
421
437
439
438
452
453
411
440
406
357
467
440
418
447
456
432
355
465
494
360
434
416
419
335
471
433
335
408
417
433
393
352
385
498
396
453
472
438
387
352
385
384
355
353
436
362
379
418
358
388
353
384
393
406
410
378
402
395
349
355
373
361
373
343
392
370
389
357
358
379
346
377
352
364
355
402
446
392
384
437
437
384
477
452
456
471
472
475
473
477
459
438
476
450
401
456
404
465
454
471
434
450
474
420
463
397
460
461
439
465
419
417
448
405
394
404
396
426
407
368
377
386
380
352
371
387
361
407
417
416
390
422
413
405
392
376
357
401
417
405
392
432
363
357
351
359
354
465
447
495
414
432
411
421
360
421
406
404
1347
364
369
401
425
461
484
427
463
370
461
464
432
476
483
496
428
461
487
392
500
386
420
381
362
396
370
338
396
421
415
397
401
404
427
442
414
392
412
387
507
384
378
398
340
357
392
336
338
366
393
363
421
401
369
361
417
429
424
442
419
431
399
469
408
434
381
443
497
450
460
432
458
431
445
420
426
448
472
482
436
461
448
431
470
400
445
459
432
438
392
369
357
337
430
354
402
400
471
380
475
386
404
395
343
455
356
349
438
393
374
336
383
437
421
412
413
363
406
353
377
446
473
428
414
469
472
425
453
442
441
410
402
490
458
447
456
460
438
453
425
464
437
455
460
472
431
460
445
460
424
553
486
430
453
439
454
372
436
418
386
446
462
360
428
433
486
400
406
383
382
351
390
402
363
483
440
488
491
443
458
481
448
461
441
421
482
430
351
472
446
452
438
444
471
487
504
484
478
489
485
472
483
479
430
460
471
460
489
438
474
443
483
416
460
480
458
456
416
444
364
478
412
448
440
471
459
475
473
469
481
478
393
433
463
449
440
452
424
464
456
415
419
433
381
394
477
483
441
489
371
454
478
443
347
423
421
490
483
466
469
487
489
458
456
417
482
463
480
484
442
474
460
488
431
396
425
460
389
457
407
473
411
478
481
391
420
473
472
489
444
411
447
459
439
486
400
397
383
401
418
389
393
383
419
460
462
396
470
427
443
466
490
477
463
474
467
441
434
394
391
416
380
482
453
468
487
472
483
474
430
470
487
461
437
461
484
477
460
445
433
427
488
463
480
460
467
463
488
491
473
491
478
452
479
488
484
463
473
482
471
437
433
419
460
392
441
468
465
477
476
452
471
482
457
434
449
400
467
485
465
476
397
401
404
446
428
414
483
488
472
442
487
482
461
489
792
467
479
494
441
482
476
465
485
485
462
471
415
495
486
474
477
465
448
493
470
489
486
475
465
482
476
494
471
455
464
468
450
474
426
486
483
483
471
489
468
445
467
473
476
439
485
485
477
437
448
469
482
467
423
420
402
391
438
505
482
421
474
432
482
486
483
490
476
460
489
389
463
491
484
493
429
467
479
493
469
474
476
462
482
483
455
474
419
478
392
406
411
402
451
445
421
478
462
489
483
489
477
482
487
474
474
461
487
480
482
449
478
488
480
484
487
473
475
467
496
462
480
482
475
485
458
364
449
484
480
472
473
468
473
471
458
470
470
469
436
474
433
478
469
477
472
479
455
472
459
488
463
434
463
395
482
403
373
380
404
476
457
418
454
445
400
485
445
463
458
467
485
476
427
462
478
475
467
466
461
481
477
463
464
484
467
461
451
486
457
471
458
473
465
481
476
481
477
498
447
471
488
492
470
493
469
493
478
474
483
415
453
395
461
481
467
466
453
458
466
452
463
372
501
460
399
930
474
472
478
448
486
454
476
442
465
473
464
394
457
428
469
475
441
467
400
441
398
472
401
443
434
436
456
389
382
463
458
493
471
423
466
395
440
427
476
415
449
472
480
463
479
443
457
478
437
477
460
439
446
445
485
478
439
473
467
450
475
451
460
488
430
438
460
475
437
462
444
455
445
460
423
442
477
463
391
421
492
493
485
488
483
429
472
437
390
478
383
456
379
435
431
471
382
395
378
397
433
457
385
412
392
416
398
466
442
492
415
428
475
459
409
445
406
443
427
406
489
464
466
446
477
477
474
484
469
405
482
452
445
464
485
433
375
400
430
482
418
449
446
482
378
384
376
433
379
466
457
471
446
481
480
424
429
388
457
414
390
414
385
444
475
405
491
419
370
477
444
476
396
424
380
425
395
406
473
475
493
483
489
474
468
474
445
483
442
472
485
486
474
383
372
384
384
362
335
431
391
442
460
451
384
371
408
453
354
439
392
443
440
461
465
385
401
424
359
469
376
393
384
381
464
491
337
426
443
464
469
474
425
363
371
404
354
383
370
336
369
384
378
352
377
345
414
365
429
350
367
366
368
413
402
384
344
396
385
365
342
403
366
386
396
364
341
400
363
349
369
360
377
412
351
346
361
352
346
361
346
353
414
358
363
374
362
391
418
367
367
417
364
369
404
376
406
358
376
365
356
366
381
367
396
352
343
382
397
360
354
364
391
354
423
420
351
364
389
364
409
419
365
359
434
350
389
418
429
488
410
395
461
456
391
365
387
392
392
392
370
438
378
419
355
360
405
367
417
437
374
372
405
363
386
450
382
363
375
380
406
390
422
374
455
490
368
368
378
403
440
383
357
398
445
466
488
458
445
456
464
442
403
445
447
462
434
458
433
430
396
441
424
384
355
444
361
384
377
337
339
369
384
340
337
351
351
413
418
385
366
347
371
384
335
351
406
363
412
408
387
377
389
373
388
374
359
349
344
413
388
377
441
363
384
404
412
370
410
395
371
347
405
364
355
412
391
434
433
403
338
419
370
413
425
421
406
404
458
423
432
392
359
363
356
364
340
343
366
404
350
360
375
342
360
373
385
410
413
368
391
406
414
347
383
338
344
411
460
429
416
391
410
433
394
355
402
368
342
379
367
367
385
354
383
362
354
343
405
433
338
398
353
336
400
356
412
375
383
359
362
355
347
381
352
353
405
425
465
453
454
440
465
449
440
454
341
447
453
401
387
369
376
399
379
379
396
384
400
450
414
412
368
453
469
470
402
356
419
397
418
372
441
463
371
372
341
373
363
370
355
368
370
380
410
369
405
390
384
396
346
361
360
359
391
357
373
393
428
348
370
355
457
380
345
346
373
366
365
358
427
365
376
355
359
347
394
361
336
352
378
445
416
365
357
350
363
362
351
371
357
351
355
357
344
351
387
365
355
351
350
354
418
350
355
350
390
379
354
376
388
383
357
358
368
372
353
349
374
367
336
366
383
353
356
366
387
353
353
376
373
375
364
355
389
370
351
351
373
403
376
390
355
374
416
358
352
377
383
367
408
377
357
350
361
380
360
406
424
360
361
366
368
406
371
396
354
363
367
376
443
404
396
371
361
446
358
451
384
461
396
382
365
404
408
431
408
379
459
387
439
449
383
425
367
383
423
418
368
380
392
379
389
372
379
422
440
415
374
375
394
374
380
373
392
388
368
387
380
405
382
397
409
409
436
400
393
401
392
376
436
392
407
390
392
384
499
383
393
375
394
359
402
419
369
372
384
392
442
413
372
415
393
455
406
374
390
429
495
414
434
408
371
384
413
375
427
367
385
407
378
372
388
372
363
367
367
366
382
371
372
408
368
362
354
381
355
388
447
397
377
374
359
383
383
366
384
362
402
434
435
367
375
396
373
413
403
366
388
371
357
370
358
360
356
391
377
343
355
337
348
349
371
371
379
370
355
360
417
357
381
357
357
389
374
361
372
364
366
370
368
373
370
368
406
457
351
377
489
403
368
363
385
359
379
378
399
375
379
377
399
418
370
363
370
440
380
372
389
441
360
386
380
394
372
482
382
357
398
489
356
337
355
353
487
465
371
429
403
404
361
371
413
366
370
381
365
361
401
408
367
374
369
361
399
384
370
376
384
367
378
377
363
390
371
359
379
396
368
390
371
376
399
372
361
376
375
405
361
371
386
364
360
435
370
356
387
365
368
368
390
363
393
372
368
394
372
362
377
366
419
367
430
392
396
453
454
378
375
417
374
377
370
397
376
472
415
376
411
436
376
416
374
401
412
388
349
387
375
412
450
387
363
384
391
361
389
390
384
449
429
370
475
476
472
464
462
365
363
360
375
404
378
418
404
478
393
407
390
417
414
480
404
433
474
471
445
487
385
382
381
407
482
362
388
356
400
391
364
377
374
450
474
439
465
471
369
405
458
378
382
367
367
430
466
383
385
381
389
404
373
469
476
386
396
382
385
386
345
369
481
350
369
361
412
380
394
354
362
421
480
488
473
465
474
336
407
430
339
375
414
481
478
372
452
476
355
464
411
408
389
349
389
391
362
382
484
370
371
366
347
363
364
358
346
348
366
354
363
371
356
414
357
372
379
357
355
378
347
364
360
438
398
427
345
350
387
467
822
358
352
356
401
352
340
339
348
360
357
381
356
354
358
364
348
355
423
362
421
382
337
342
336
358
374
337
344
362
371
340
356
343
338
341
443
347
343
346
355
353
336
352
351
352
337
346
349
342
353
342
336
337
340
336
340
346
349
348
345
394
337
362
343
365
352
336
347
360
363
363
354
372
345
341
357
345
348
347
373
349
348
352
398
348
362
356
461
358
354
347
345
360
365
411
371
348
338
367
360
350
377
353
344
353
342
391
353
352
341
363
387
352
359
367
374
368
367
388
358
358
407
359
369
367
393
386
365
482
355
426
392
386
402
368
444
380
383
447
386
364
389
365
403
384
350
366
387
377
380
358
388
379
388
366
389
376
460
372
407
372
378
377
385
392
364
380
371
375
429
375
387
381
386
392
409
391
383
398
368
371
384
383
380
393
388
394
382
392
389
401
379
424
383
369
398
384
365
349
374
359
356
360
372
379
391
370
394
384
392
396
368
382
407
367
369
373
372
356
447
347
357
374
355
337
355
406
354
402
410
449
339
353
353
366
394
391
428
389
387
958
413
382
408
375
364
364
378
357
367
353
381
369
394
366
367
359
370
381
379
375
360
367
358
396
349
360
350
359
362
339
344
351
349
351
335
339
337
336
346
347
373
340
364
362
353
351
367
354
343
348
350
363
373
390
394
392
389
357
352
356
347
351
378
339
378
367
354
346
362
369
386
380
350
354
361
416
357
346
349
344
358
352
361
347
345
451
390
367
348
396
362
374
379
345
363
376
388
363
362
353
359
354
429
459
461
416
456
429
360
340
344
367
358
366
347
350
350
353
374
346
340
347
352
357
344
337
353
348
383
343
356
355
367
372
359
434
357
358
435
346
347
349
384
352
351
362
336
339
370
373
379
360
392
341
340
349
353
364
360
373
352
359
370
386
366
359
354
369
399
354
357
407
361
437
343
347
344
354
381
375
344
364
410
387
340
374
354
344
368
345
375
354
347
349
349
362
363
345
349
351
357
347
345
368
351
359
345
352
365
348
349
349
356
350
382
345
395
364
364
359
378
353
351
349
348
343
360
359
387
348
379
360
361
369
354
375
350
347
344
352
353
358
352
345
347
351
345
357
338
340
351
358
337
341
340
336
338
337
349
344
337
353
336
336
346
344
346
365
354
370
342
356
357
337
355
397
357
353
351
340
336
346
344
344
335
365
336
337
346
354
341
342
347
336
337
336
351
337
340
338
336
335
339
337
337
337
336
337
340
368
342
344
337
336
351
337
342
421
340
373
336
337
339
337
335
335
336
336
336
343
336
338
351
337
340
337
336
336
337
337
336
338
338
336
345
339
336
343
350
341
337
337
347
357
335
339
353
336
341
347
394
352
346
355
347
361
337
337
335
336
337
338
336
341
340
335
349
339
342
337
339
341
336
338
340
340
336
350
336
344
338
340
343
430
336
336
340
346
338
345
340
338
353
344
336
435
337
338
337
341
338
338
352
341
336
345
338
337
345
345
342
336
438
359
343
353
347
341
356
351
354
350
358
353
343
342
340
361
345
342
344
341
336
348
355
346
339
346
357
365
367
345
343
359
346
369
339
347
338
351
338
355
362
341
349
372
362
354
341
354
345
381
340
336
336
339
349
352
339
348
336
343
341
343
340
340
345
338
348
346
340
355
343
344
335
337
367
351
363
355
352
356
339
347
363
359
360
366
344
347
355
346
348
362
352
336
336
349
360
356
354
347
367
351
360
368
351
351
343
342
346
336
346
338
344
340
343
341
359
363
371
355
352
359
344
352
360
351
359
932
897
878
352
360
355
355
351
336
362
341
350
898
337
359
354
361
378
365
337
375
359
359
402
368
384
347
344
455
365
347
372
415
355
338
353
357
338
350
336
339
352
343
338
346
343
348
335
341
343
349
349
338
358
337
337
335
344
337
339
337
336
337
354
336
338
340
336
336
337
340
337
348
335
340
335
342
337
336
350
349
354
352
359
377
354
344
352
372
358
349
337
362
*
*
*
453
*
*
438
439
*
*
443
*
439
575
564
*
569
352
353
352
354
347
350
363
356
375
377
396
379
391
350
356
344
366
336
344
336
340
353
344
343
339
349
336
337
337
343
354
358
338
349
363
339
369
342
371
355
344
370
368
386
366
387
375
374
359
364
364
360
353
353
351
350
351
355
350
368
391
377
405
398
387
381
390
820
377
377
357
387
374
411
410
363
361
379
356
343
362
336
345
353
395
371
348
375
356
348
354
362
354
375
344
338
371
374
419
358
344
357
350
349
352
362
342
340
347
345
348
340
352
349
336
343
357
336
345
347
344
335
339
338
337
344
338
345
337
336
344
336
338
336
336
344
337
336
338
336
337
336
336
336
336
338
348
336
335
336
336
336
347
336
336
336
337
337
336
338
338
336
337
356
337
336
336
336
336
336
336
336
336
336
338
336
336
335
342
335
336
335
337
336
336
337
337
336
336
336
339
336
336
335
336
335
337
338
338
336
338
336
336
337
337
337
336
335
336
343
337
335
344
337
337
336
338
336
336
336
336
338
337
336
338
351
354
341
341
349
337
351
348
336
340
348
344
337
339
339
355
335
336
337
336
336
336
336
336
336
337
335
350
335
335
336
336
336
353
337
336
337
336
336
336
335
335
336
337
335
336
335
336
336
337
336
336
336
336
337
335
337
336
336
336
336
336
336
336
336
336
337
336
339
337
343
360
338
339
354
360
362
343
336
336
351
340
338
351
346
349
336
345
337
344
348
336
336
337
337
338
350
338
352
358
362
338
353
362
342
338
352
337
380
355
348
345
344
336
336
338
336
335
335
335
337
340
336
340
339
336
369
348
338
336
336
338
339
338
339
338
346
344
336
344
346
341
357
*
340
347
358
347
340
349
360
348
335
337
342
349
343
349
336
347
339
338
346
338
336
336
337
338
335
338
337
339
339
336
336
336
342
337
348
335
350
342
335
348
347
341
340
337
403
340
349
336
344
337
336
338
335
335
1883
4288
335
2499
337
346
336
338
338
337
339
338
339
336
338
342
347
341
339
346
339
346
349
338
340
352
347
346
342
362
353
343
336
345
341
356
355
353
338
341
336
342
338
344
341
339
337
335
336
339
338
338
337
337
336
336
337
338
336
335
340
335
360
340
344
336
336
336
336
336
336
336
341
336
338
346
340
339
345
344
341
341
340
342
343
339
349
340
340
352
336
337
336
344
337
346
353
336
338
336
338
339
336
337
336
337
339
345
360
365
371
352
349
347
337
336
346
352
336
344
340
352
337
337
344
359
374
337
342
351
345
362
356
354
370
362
349
336
335
335
348
336
342
351
346
337
342
348
342
346
758
350
337
340
338
344
344
338
338
339
337
336
337
337
337
337
339
336
342
355
339
340
343
351
336
348
349
379
337
336
338
336
340
336
339
337
349
345
336
337
336
337
337
336
337
354
348
341
344
350
348
348
337
340
336
362
335
335
338
337
344
336
337
339
338
337
337
345
336
336
336
336
339
338
337
344
337
337
336
337
341
337
336
337
336
335
336
335
335
336
336
335
336
336
336
336
341
340
337
342
343
338
339
336
338
338
336
335
355
339
336
336
335
335
335
335
336
335
335
341
336
335
334
348
337
335
335
335
334
341
344
339
343
336
336
334
338
340
340
343
335
341
335
338
334
336
336
339
335
344
345
337
335
343
345
344
359
357
337
338
354
349
349
349
349
366
335
334
334
337
340
334
337
339
336
336
336
369
348
344
345
354
352
346
346
342
335
336
335
355
354
370
374
376
359
341
374
369
377
370
345
340
362
366
376
359
375
352
350
345
381
351
370
348
377
346
382
384
359
355
366
360
352
355
350
371
370
337
343
358
336
347
338
363
362
344
367
390
392
349
367
368
347
343
351
362
357
348
385
392
360
390
353
365
364
382
348
350
395
371
374
379
356
398
394
357
357
355
368
365
363
366
373
424
399
381
398
366
356
339
382
346
341
353
354
360
348
355
372
350
340
365
340
353
336
342
341
335
337
344
341
340
337
353
355
371
348
341
349
339
341
355
349
344
344
366
360
344
388
342
342
337
341
352
337
342
343
336
345
355
360
378
353
358
363
376
353
351
360
348
353
349
372
356
370
338
335
343
335
334
339
334
335
340
336
339
335
339
335
339
336
345
355
357
347
349
361
365
364
381
387
373
338
340
337
336
339
347
378
348
359
361
396
384
381
373
361
370
367
352
362
365
353
348
349
353
352
366
347
378
362
358
356
350
347
352
390
394
401
376
366
350
381
380
345
369
379
376
373
387
391
389
394
377
368
374
359
392
373
353
350
336
345
344
336
340
341
346
348
342
337
358
340
346
353
348
343
338
351
334
335
337
336
341
338
338
335
341
342
338
338
340
336
336
342
342
343
338
338
337
347
336
340
339
336
336
335
335
336
336
335
334
334
338
335
344
359
365
357
368
345
345
350
352
350
351
346
341
349
343
343
354
339
340
335
336
335
342
344
335
349
341
335
338
335
348
338
353
356
348
350
350
349
343
336
338
337
336
336
344
345
336
337
337
345
337
338
336
349
353
340
375
363
352
348
346
386
356
349
360
347
336
336
336
335
340
652
340
356
345
349
353
340
358
353
382
350
364
356
352
357
348
369
360
376
360
374
363
363
349
373
346
351
350
365
374
379
360
344
347
338
373
349
340
337
341
337
376
349
339
371
337
356
362
353
365
369
385
354
340
349
384
354
346
361
343
355
348
352
353
346
355
370
341
354
336
349
355
372
353
345
347
344
371
346
359
344
345
345
360
355
346
336
346
345
345
342
338
346
343
344
345
343
345
337
344
339
340
342
349
343
358
347
344
338
336
336
337
344
340
340
340
337
335
336
338
336
341
336
337
337
339
342
336
335
335
339
342
336
336
338
336
336
340
341
338
340
339
340
344
337
337
337
335
337
342
337
338
346
345
342
340
360
341
341
350
349
340
340
342
341
354
340
338
338
338
342
338
337
336
337
337
336
339
335
343
341
336
336
336
336
336
344
336
340
337
342
336
337
336
338
335
335
335
337
335
336
336
343
335
344
335
336
335
335
335
335
349
336
335
336
336
335
335
335
335
335
335
336
346
336
338
335
337
336
336
337
336
336
337
690
338
336
336
340
336
361
337
336
337
336
336
339
336
338
335
337
338
336
340
338
346
342
345
360
345
366
346
336
338
338
352
341
337
357
349
339
356
343
336
340
542
337
341
341
338
337
343
337
336
340
338
337
338
338
349
337
354
344
342
337
339
337
357
339
341
337
342
357
339
354
342
336
335
343
335
335
341
337
340
336
336
335
339
337
337
336
338
339
338
349
341
346
340
361
390
358
343
338
353
367
341
339
350
354
339
359
338
345
348
339
344
339
342
338
340
337
337
345
338
338
337
340
337
350
338
338
336
336
336
339
336
337
336
336
338
336
336
338
337
340
336
336
338
336
335
360
336
355
358
364
358
378
368
386
376
350
347
369
337
341
342
345
353
353
354
349
350
346
345
345
352
358
345
346
347
348
356
351
347
344
375
349
356
346
351
356
344
359
352
348
347
353
343
344
349
345
337
341
353
348
337
336
340
342
343
344
348
340
336
342
343
337
337
340
339
338
338
336
337
339
338
336
342
337
355
336
335
340
344
339
338
345
337
339
337
339
342
343
336
343
336
356
341
335
346
337
340
337
340
344
339
337
336
338
335
335
336
338
336
337
346
341
350
346
348
336
342
338
337
344
340
335
344
336
340
341
337
336
346
339
336
338
338
351
342
342
340
336
340
337
336
336
336
336
351
336
339
338
343
339
340
348
357
342
339
344
336
343
344
342
336
341
336
344
346
336
344
335
337
336
338
345
336
336
338
340
344
338
336
349
338
349
343
340
339
343
342
343
343
346
340
336
339
339
335
336
339
337
337
345
337
335
337
345
343
335
340
347
354
339
339
343
341
338
342
345
342
724
341
340
342
337
337
346
343
340
341
340
337
337
372
344
337
338
345
342
336
341
347
346
345
344
356
337
337
353
350
349
344
350
345
339
340
339
337
341
350
338
343
344
342
350
340
343
1280
340
342
342
343
348
344
359
341
343
343
346
341
342
339
342
339
351
347
337
343
347
346
344
346
342
353
346
344
355
348
351
348
350
344
350
346
347
348
345
344
345
345
344
345
346
345
344
346
345
343
345
345
344
346
345
345
346
344
346
346
345
345
345
343
345
346
348
346
346
345
348
352
346
344
348
345
348
343
343
344
344
345
345
343
344
344
344
352
346
345
343
341
344
349
349
346
343
342
345
345
345
345
343
345
345
344
347
349
349
343
346
342
346
344
344
344
341
343
344
346
343
350
346
345
344
344
345
346
345
347
353
347
346
345
345
345
344
344
347
347
358
352
344
348
350
345
346
344
345
344
344
342
336
340
337
344
338
344
343
339
335
341
339
340
340
341
337
338
340
340
342
342
365
345
348
340
340
340
344
343
347
345
342
340
347
346
342
337
353
336
336
341
347
341
344
341
359
342
341
339
338
342
338
342
343
338
340
343
339
351
347
338
343
336
348
344
340
350
347
342
370
345
348
352
352
335
338
335
343
335
339
337
336
339
339
336
336
335
335
336
335
338
336
335
337
347
337
337
343
336
336
340
338
337
348
336
337
337
338
336
335
335
336
335
336
336
336
368
335
336
336
337
335
335
338
336
336
340
336
337
337
338
374
352
341
364
337
336
342
339
338
336
343
337
342
336
337
339
340
335
340
335
337
340
340
336
339
336
341
337
338
336
336
341
344
336
341
339
336
344
338
337
347
338
336
338
342
336
337
336
338
341
336
345
340
338
338
336
336
335
342
338
336
338
338
340
344
341
340
340
352
345
343
346
343
347
345
346
344
347
349
348
350
347
349
347
345
346
345
345
346
345
347
345
345
346
344
347
344
344
343
344
344
345
344
345
344
344
347
343
347
342
345
345
340
347
345
345
346
348
344
347
343
343
345
347
346
350
345
346
347
343
342
344
347
347
354
344
345
348
345
344
345
344
343
344
344
344
345
342
344
344
345
350
349
343
345
347
345
345
345
343
346
346
346
343
344
344
344
346
342
344
343
345
345
344
345
344
344
344
741
349
345
349
344
345
343
344
355
349
347
347
343
349
345
346
344
346
345
344
349
344
348
344
347
346
344
346
344
345
353
348
345
344
339
345
344
346
345
345
360
349
345
344
345
346
347
354
345
346
347
345
346
349
345
344
344
345
345
344
344
345
345
344
344
344
345
344
344
347
346
345
344
344
346
345
344
346
344
348
344
347
346
346
347
344
344
344
346
345
344
344
344
344
343
343
345
344
343
*
346
345
344
344
347
350
344
336
342
343
340
344
344
339
343
359
342
343
341
342
343
341
339
340
343
341
344
344
344
343
338
346
344
345
341
343
342
339
336
337
338
344
382
344
344
340
347
340
341
336
343
343
341
338
337
339
339
342
342
345
338
336
338
339
338
338
342
337
336
336
339
345
339
340
364
337
337
340
339
340
336
337
338
343
337
345
342
340
335
337
335
337
336
699
337
335
335
335
344
336
340
336
336
339
338
336
338
337
336
336
337
337
338
336
336
336
335
336
335
335
336
335
335
335
335
336
337
347
342
343
340
341
343
337
338
338
341
342
344
344
338
338
342
340
339
339
339
342
337
337
336
336
336
339
336
338
335
335
339
338
338
335
337
335
335
335
337
341
338
336
337
335
355
335
336
336
339
335
335
336
337
338
335
346
337
2497
335
336
335
336
337
338
337
335
336
336
346
336
336
337
336
336
337
336
338
346
338
341
337
335
336
335
350
341
335
339
336
342
338
342
347
336
337
350
341
345
367
343
349
352
344
339
335
336
336
336
340
348
337
337
336
336
335
335
336
374
335
371
346
347
336
336
335
338
336
337
335
337
335
337
336
335
336
336
339
347
337
336
336
336
336
336
335
335
335
336
339
335
336
337
339
336
335
336
337
335
336
335
336
343
345
336
336
336
336
336
337
342
335
345
340
346
337
337
336
337
337
338
349
337
336
336
336
337
339
338
344
337
337
335
338
336
336
338
336
337
336
337
336
336
336
337
336
335
335
337
336
335
335
335
339
344
335
335
337
335
336
336
338
337
336
335
337
338
336
335
336
336
336
335
336
335
336
336
336
336
335
335
336
335
336
335
336
336
345
336
335
347
340
337
338
344
341
338
353
335
335
336
344
336
336
335
336
336
336
336
337
338
336
336
336
336
335
335
335
336
336
336
336
336
335
336
336
336
336
336
337
336
337
335
335
335
337
336
336
331
336
336
336
337
336
340
337
343
336
337
335
336
337
335
336
335
336
336
338
335
337
336
336
336
336
336
335
337
335
335
336
336
335
337
335
336
335
336
338
336
338
336
336
335
335
336
338
335
338
335
336
336
337
336
337
336
336
342
336
336
335
336
336
337
335
335
336
335
336
335
335
336
336
336
337
336
336
335
335
336
337
338
335
342
335
336
340
336
335
336
337
336
336
337
335
336
336
335
336
335
336
335
335
335
336
336
337
337
338
336
336
335
335
335
336
338
337
336
336
337
336
335
335
335
337
335
337
340
339
342
335
348
335
335
335
335
335
339
336
335
339
336
336
336
335
345
335
338
337
335
335
336
336
336
338
335
337
336
336
342
346
336
346
335
337
337
336
336
338
338
340
345
335
339
346
337
336
353
359
357
345
335
338
355
336
335
336
335
335
338
340
336
338
336
355
346
335
335
367
338
342
341
362
341
347
336
335
336
336
364
348
336
358
347
351
354
354
335
335
348
336
336
350
352
335
336
335
336
336
338
337
335
336
335
335
335
336
336
335
336
336
335
336
336
338
337
336
335
338
335
335
335
335
335
335
336
335
344
336
337
336
336
336
336
340
335
335
335
335
335
338
335
337
336
336
336
336
336
345
339
335
338
337
337
337
342
339
335
336
337
335
335
335
336
336
338
336
337
338
340
337
336
336
335
336
336
335
335
338
336
336
335
336
336
335
335
335
336
335
335
337
341
336
336
339
354
336
373
337
336
337
337
337
340
337
336
336
338
336
337
340
344
343
337
335
341
338
341
336
336
335
335
335
336
338
337
335
339
335
338
336
337
335
342
340
336
336
335
336
338
337
336
336
336
336
335
335
337
335
335
335
335
336
336
336
336
335
335
335
336
336
335
336
335
336
336
336
335
336
335
337
335
336
352
336
336
343
336
335
338
335
337
335
343
336
342
336
336
339
336
336
335
335
335
336
336
335
336
336
335
336
336
336
337
336
335
335
335
337
337
335
335
336
337
336
335
335
340
336
336
337
335
336
336
336
336
336
336
337
336
336
337
335
335
335
336
335
336
336
335
335
335
335
335
337
335
335
336
336
336
336
337
335
336
335
335
336
338
335
335
336
336
336
352
335
336
335
335
335
336
336
336
342
343
336
338
335
335
335
335
336
335
340
336
336
336
336
337
335
336
335
335
335
335
336
336
336
338
335
336
335
335
336
336
335
336
335
336
335
336
336
339
335
335
335
336
336
335
335
335
335
336
336
543
335
335
335
335
335
340
335
335
336
336
336
336
335
335
336
335
336
335
335
336
335
336
336
336
335
337
335
335
338
336
335
337
337
337
335
336
336
335
335
335
338
335
336
339
337
336
337
336
336
336
335
335
338
335
338
337
336
337
337
336
336
336
336
335
338
335
335
342
336
337
337
336
338
337
339
351
335
338
338
338
336
335
336
336
336
336
336
335
335
340
335
335
335
335
336
336
335
336
336
336
335
335
335
335
336
336
335
335
336
336
336
336
336
335
335
335
335
335
335
337
336
336
336
336
337
335
335
335
335
336
336
335
336
335
342
336
336
336
341
337
336
335
335
336
335
336
335
337
339
336
336
336
335
335
335
337
336
336
337
336
336
336
336
336
335
338
335
337
337
335
337
343
335
335
341
336
336
335
335
335
335
336
352
336
336
335
336
336
336
336
335
335
335
336
336
335
335
335
336
336
336
336
336
335
335
335
338
335
335
335
340
336
336
336
337
336
335
335
335
335
336
336
338
336
335
336
339
337
336
335
335
335
336
338
335
335
335
336
336
335
336
337
336
336
335
336
336
335
335
335
335
336
336
336
338
335
335
335
343
335
335
335
337
335
336
336
339
336
335
335
336
335
335
335
335
335
336
337
336
342
336
337
335
336
339
335
342
350
336
336
339
336
336
338
335
335
339
343
336
337
336
336
346
340
337
338
340
338
335
335
338
340
335
337
335
340
343
336
336
343
335
335
335
335
342
338
336
337
337
337
336
341
335
343
343
342
340
341
335
335
338
343
337
336
337
336
338
336
335
340
338
347
336
341
341
336
336
337
336
343
348
336
336
336
335
337
342
338
338
342
346
337
338
342
335
335
337
337
340
338
336
348
337
336
339
335
342
340
336
340
350
371
342
343
343
341
340
336
335
342
335
338
343
339
339
336
344
336
337
338
336
339
343
343
336
335
344
335
339
340
336
344
336
336
336
335
335
336
335
335
336
335
335
336
336
336
336
336
341
336
336
335
336
336
340
336
344
337
337
336
336
335
335
335
336
335
336
335
336
336
336
342
342
336
336
336
336
335
336
335
336
335
336
336
336
336
336
336
335
335
338
335
336
336
336
347
337
339
336
340
343
338
335
335
336
335
336
338
337
336
336
336
336
337
337
335
337
335
356
340
335
338
336
336
345
336
336
338
337
335
343
337
335
335
337
338
339
335
338
338
336
336
336
339
341
343
335
340
337
346
338
337
336
341
337
336
340
336
337
349
340
336
342
340
336
336
341
341
338
343
339
340
336
342
336
338
342
337
337
340
343
337
339
336
361
339
340
337
337
338
336
369
338
336
344
340
344
339
343
347
336
341
382
338
337
336
340
336
344
347
338
346
339
348
344
352
344
340
337
339
343
345
340
342
335
343
335
336
336
335
337
337
342
349
341
349
345
340
336
339
343
340
344
344
340
344
342
343
340
349
342
344
341
340
337
337
344
337
338
337
340
343
342
338
338
337
336
337
336
338
337
338
338
337
338
338
338
338
336
336
336
351
339
336
336
336
339
337
337
337
337
337
336
336
337
338
336
337
336
338
338
337
337
338
340
338
337
336
339
336
341
337
337
343
336
339
342
340
350
336
342
338
338
335
336
337
336
340
337
340
338
337
336
336
343
335
347
337
346
342
345
337
338
337
346
345
343
339
339
345
341
360
399
348
344
355
344
338
359
338
344
338
352
341
346
343
348
350
350
378
359
343
363
346
375
357
348
363
342
344
338
343
345
344
344
353
348
368
347
359
350
365
369
344
344
343
343
345
349
345
347
351
353
343
342
355
370
364
403
361
349
353
368
392
369
343
344
344
348
419
396
390
346
349
344
553
346
345
375
345
351
347
354
350
368
346
361
342
369
363
340
356
364
348
342
343
346
343
344
345
341
344
349
354
348
346
348
350
353
351
350
347
346
351
356
350
344
349
343
344
344
345
343
364
362
348
350
366
354
346
409
355
378
346
346
348
343
339
341
342
341
343
343
339
336
338
343
343
343
343
371
349
339
348
343
344
342
339
346
342
345
342
343
345
340
345
344
337
347
339
368
349
340
341
345
353
343
338
343
337
339
345
338
337
344
339
340
337
340
342
336
345
342
357
346
345
341
365
343
353
338
340
345
346
348
342
347
347
342
340
338
339
339
344
338
337
345
354
346
357
341
337
343
338
336
342
343
342
342
338
337
339
347
352
360
356
340
349
343
338
353
336
337
344
345
338
338
346
356
368
344
354
346
336
341
336
347
340
339
342
346
339
365
344
343
340
367
395
341
338
336
351
361
362
366
363
336
374
449
379
390
356
358
352
367
369
437
438
377
446
427
492
355
383
342
375
385
397
400
377
350
384
374
390
358
393
368
370
382
392
383
389
385
367
375
485
358
375
383
364
393
365
377
394
372
428
432
395
390
402
435
392
391
406
375
377
406
428
377
369
375
399
444
380
385
391
390
378
382
383
365
394
458
379
386
356
387
439
382
352
370
380
450
354
386
358
382
356
376
368
361
369
405
395
404
394
391
467
403
373
377
399
401
369
378
373
422
355
354
370
394
403
410
453
413
373
377
429
443
411
458
438
396
385
373
417
378
372
381
363
428
394
413
355
352
346
354
338
352
358
343
357
361
365
383
420
398
456
370
374
366
406
386
373
360
441
397
369
369
355
350
376
370
374
362
353
354
349
365
383
462
385
369
357
352
391
435
414
351
394
353
377
360
354
352
347
359
349
394
361
345
352
357
351
418
390
352
362
364
386
340
367
358
344
349
358
366
356
359
371
374
352
349
349
354
353
388
362
343
357
337
343
367
365
345
354
346
371
348
344
350
361
341
350
338
340
341
398
421
348
351
346
391
348
380
422
446
350
366
367
363
360
365
367
361
423
403
431
359
359
367
439
363
406
400
363
373
419
396
365
353
411
418
395
357
460
376
354
458
361
394
432
465
447
360
375
1021
374
362
349
376
439
434
365
395
395
358
350
380
369
355
364
365
403
378
367
360
370
370
346
414
357
348
414
356
371
376
375
378
378
428
356
395
371
359
416
374
418
449
363
365
370
364
388
368
399
439
450
408
375
432
350
352
381
353
366
387
422
375
360
361
363
358
389
359
351
349
363
394
452
383
370
383
361
411
443
446
355
388
370
365
392
443
370
407
422
435
415
355
467
437
478
428
466
439
419
473
454
470
418
446
462
432
465
456
433
419
442
452
359
456
435
414
428
452
461
451
437
382
481
473
387
477
445
475
463
448
449
421
445
440
443
474
397
405
461
480
339
347
391
339
404
466
463
391
437
403
449
435
445
380
469
431
413
363
345
376
372
435
447
377
345
413
437
377
383
356
455
468
431
451
392
415
389
385
402
354
381
399
429
415
406
412
439
437
411
428
423
430
400
4515
4401
477
449
425
410
442
446
468
429
444
421
423
421
469
474
481
461
445
476
413
474
437
479
466
459
477
455
435
469
407
374
402
416
*
396
389
398
12240
2165
422
373
366
473
445
426
401
373
460
422
480
463
366
381
428
388
419
351
341
364
352
362
420
342
356
370
392
379
355
364
372
348
361
362
368
394
371
353
367
374
385
386
379
405
369
439
469
358
354
388
445
370
353
346
415
344
416
357
348
356
368
354
383
354
350
353
390
385
358
339
361
354
388
407
337
340
346
339
353
346
340
380
379
349
404
423
350
340
380
372
340
343
338
382
410
354
348
338
336
366
370
364
375
336
336
342
351
393
342
349
369
336
353
335
354
341
351
340
343
355
395
350
349
343
339
359
402
348
344
338
351
348
369
364
355
347
364
348
369
381
371
395
340
342
357
340
336
338
350
368
370
362
342
336
372
340
340
346
341
349
338
345
353
365
359
351
341
368
366
355
339
349
361
345
384
358
380
364
429
373
389
339
342
336
349
403
342
346
336
344
340
387
439
389
356
392
389
338
402
360
393
336
430
344
351
340
354
364
357
350
379
336
343
389
408
336
339
362
364
387
340
337
335
337
348
335
586
363
362
377
393
343
359
345
336
395
339
348
347
344
362
355
392
357
436
390
366
463
361
341
391
383
360
384
443
369
371
352
350
356
362
344
401
372
379
416
342
339
365
430
441
348
439
381
347
370
339
360
399
341
401
418
394
343
377
360
375
409
351
376
354
352
416
362
386
358
356
378
384
338
379
337
357
337
347
396
362
414
378
375
345
344
337
347
355
336
351
338
347
360
361
348
381
376
349
384
396
384
409
358
428
357
359
372
350
349
428
428
444
402
443
427
386
363
371
385
354
353
382
386
413
352
440
423
374
387
470
417
411
398
493
397
365
361
432
413
436
474
482
402
442
452
400
448
448
418
364
380
483
480
463
403
399
341
381
358
404
362
384
407
389
392
365
*
367
347
419
408
370
435
395
408
375
369
434
419
386
416
399
343
360
357
355
439
445
453
354
345
372
343
365
439
408
401
363
347
396
367
425
369
399
346
347
385
358
340
417
384
368
422
358
343
421
418
353
379
369
356
448
346
399
377
387
428
359
369
415
394
360
376
361
759
408
433
429
362
446
368
455
421
376
373
416
369
356
368
387
357
408
352
369
378
400
373
380
385
378
350
348
338
418
409
365
338
405
346
355
454
352
410
376
352
405
358
352
408
430
480
428
420
400
366
365
418
452
373
375
364
450
425
427
462
444
460
386
459
445
344
358
392
431
422
417
393
488
375
415
366
369
362
365
418
384
351
433
413
372
435
418
441
381
425
401
417
417
401
396
404
425
388
405
389
409
376
445
371
343
401
363
349
354
367
352
391
387
346
375
377
394
386
379
338
373
340
344
348
381
355
338
338
348
365
394
366
350
347
393
419
394
391
402
386
380
351
336
347
652
336
368
357
408
422
440
364
372
431
404
398
347
354
388
372
373
387
391
389
387
388
430
415
401
398
384
413
415
433
421
433
384
413
393
428
355
350
341
373
410
423
432
423
372
384
360
378
366
418
410
381
450
362
390
410
386
395
365
411
395
422
414
414
360
341
354
368
446
447
445
423
919
424
431
439
405
450
429
441
480
455
458
464
444
426
458
447
379
465
465
405
484
488
449
473
469
480
440
487
479
452
370
482
470
449
463
443
365
481
434
436
470
435
425
398
430
566
925
892
422
427
462
385
373
464
418
458
447
420
492
452
466
438
682
884
899
811
904
842
659
881
888
563
885
871
439
875
840
528
920
922
945
914
892
852
879
874
873
842
771
655
869
874
878
868
845
877
8402
864
892
845
857
872
817
877
2250
996
882
929
965
935
962
850
932
866
785
889
934
816
879
860
705
865
848
942
830
873
*
816
876
926
883
892
924
971
955
942
895
873
840
844
853
880
803
843
746
855
872
847
871
819
799
848
870
827
700
860
888
715
894
875
724
897
858
863
811
865
896
839
877
913
857
859
843
900
797
852
869
852
892
851
834
889
976
795
882
803
851
748
686
810
829
597
703
850
813
854
771
763
867
871
600
751
810
786
802
857
897
734
900
858
868
895
873
690
830
809
840
872
850
769
805
863
873
808
742
698
839
864
796
769
783
600
869
819
756
720
762
771
789
757
775
897
816
828
824
795
783
635
739
800
918
786
861
870
899
824
864
827
821
858
827
760
835
830
837
840
*
749
762
891
866
752
808
993
690
902
845
830
934
889
903
1027
923
980
928
860
868
899
843
915
898
918
940
*
892
785
885
836
875
723
910
944
837
869
*
794
924
978
831
868
932
894
946
926
807
889
863
653
885
795
674
889
835
908
848
866
940
892
816
871
984
812
886
909
1002
785
825
680
830
843
771
852
886
833
913
811
793
895
799
881
737
956
878
867
723
791
788
821
897
835
764
862
858
854
875
868
873
891
921
838
797
906
871
888
909
851
844
860
862
910
854
823
828
863
968
724
858
876
574
885
897
638
832
834
564
603
835
939
879
823
927
943
910
970
807
914
846
864
887
864
*
910
704
874
968
867
892
907
874
476
917
911
898
918
899
705
905
875
724
645
859
863
922
877
757
981
799
799
884
935
803
926
914
749
898
938
606
895
899
773
875
923
899
829
952
928
919
918
897
843
974
903
942
839
981
834
945
919
847
921
888
955
941
850
966
924
930
718
921
1020
771
935
*
908
865
894
992
920
900
915
956
875
797
919
865
915
924
926
*
981
971
882
924
897
932
918
805
880
941
902
840
944
874
*
863
918
832
785
901
965
1001
1011
*
987
904
865
892
978
919
926
870
857
843
897
844
905
839
894
831
901
828
942
815
814
946
807
886
884
696
938
905
750
907
867
799
964
789
610
882
977
817
869
904
838
932
988
984
965
1005
970
1015
928
964
1023
1002
950
912
982
990
1006
989
859
964
843
937
730
917
967
706
910
1003
636
985
838
576
880
877
501
935
948
884
874
903
895
904
961
805
962
908
936
909
863
938
653
960
902
867
926
900
842
877
980
946
940
997
855
985
875
784
853
847
568
894
950
464
838
847
476
883
856
753
860
872
882
884
847
900
898
893
905
907
870
871
881
847
868
867
882
849
863
821
871
760
863
867
870
836
850
824
846
861
701
852
898
788
935
863
954
884
861
784
849
761
858
885
801
801
864
873
847
868
843
852
873
827
*
836
927
885
839
871
833
896
865
852
866
833
854
810
864
897
482
463
487
481
447
450
486
442
489
460
479
459
421
423
373
476
477
492
472
428
379
468
439
427
446
463
384
442
421
383
435
380
480
432
413
450
419
420
421
411
470
346
418
421
353
393
415
652
925
821
868
*
856
864
843
871
904
*
836
870
*
866
889
847
831
873
873
567
868
872
*
850
875
917
731
856
861
634
916
917
555
888
763
418
937
880
786
893
887
*
889
896
866
680
872
836
893
963
879
873
865
870
*
862
569
846
869
848
898
866
857
786
1719
901
650
878
855
547
916
868
397
890
827
882
459
842
950
883
830
884
876
894
877
882
864
848
876
569
880
904
934
933
927
915
891
801
924
863
850
892
884
667
735
880
568
940
899
450
851
936
463
905
942
999
926
890
905
920
868
874
839
894
879
869
872
868
882
876
950
858
871
873
836
869
904
883
879
877
777
785
941
691
880
922
420
882
981
713
914
913
*
937
861
871
869
903
847
880
827
919
870
874
840
900
840
874
835
897
855
853
878
887
890
883
897
848
*
900
793
843
940
735
865
847
924
939
874
899
885
867
892
877
923
882
866
866
1344
*
897
894
892
864
890
872
876
881
890
878
879
858
879
496
908
866
750
700
877
872
605
878
861
675
913
879
863
871
865
865
907
876
864
845
870
876
868
879
870
873
832
860
872
878
863
852
874
878
836
885
874
881
881
*
834
*
882
425
867
854
732
868
873
883
848
861
860
880
869
871
862
873
854
879
828
874
850
867
876
896
*
880
832
879
874
876
863
858
880
885
859
878
873
876
874
873
849
862
857
867
842
727
852
885
736
868
*
916
955
874
864
870
869
852
875
869
867
854
880
877
873
864
880
882
827
841
866
859
871
838
878
867
872
844
882
871
821
872
872
879
875
873
872
854
874
871
884
872
859
848
835
881
870
787
866
888
878
*
884
889
860
865
849
863
811
885
814
864
755
844
810
865
642
785
871
884
885
859
875
831
848
864
805
796
864
887
876
749
872
867
834
849
626
806
831
844
886
817
867
864
866
862
657
883
883
*
885
860
863
833
889
877
838
867
531
866
844
859
874
832
866
856
862
844
840
876
789
869
847
845
795
874
882
874
837
886
749
891
851
684
848
868
624
*
864
836
849
845
876
845
811
872
842
865
838
880
872
874
865
875
884
*
894
880
893
824
879
884
858
867
888
879
875
831
870
878
885
829
882
880
860
873
848
867
849
550
839
862
579
822
870
837
886
759
826
886
890
878
850
872
860
340
380
358
337
417
381
342
423
399
343
358
368
370
422
339
365
410
357
381
410
374
382
384
356
356
352
416
365
389
370
410
351
388
403
399
349
353
346
359
355
423
390
400
356
861
891
835
888
879
808
888
873
862
896
358
342
357
360
722
897
885
537
815
875
484
871
888
832
827
894
377
358
344
342
337
340
339
341
336
338
341
396
360
379
368
370
405
394
400
363
381
358
368
351
370
380
389
364
386
384
387
407
386
402
372
367
357
336
341
*
337
342
350
335
337
339
340
351
342
336
337
338
336
336
344
337
341
335
338
341
337
340
336
335
342
338
337
340
336
346
335
351
339
338
337
352
337
356
344
345
337
348
344
336
336
337
336
336
348
478
858
865
894
667
749
844
744
899
874
634
*
868
643
824
*
601
908
877
835
863
900
812
811
832
894
901
897
893
892
898
874
858
822
827
874
887
844
744
843
825
779
831
766
779
878
826
735
869
843
547
835
837
409
*
822
888
*
799
835
344
344
338
354
358
344
338
347
336
336
357
346
341
354
351
349
341
356
361
354
349
355
347
341
342
353
345
348
378
375
360
374
336
358
361
349
371
355
345
367
364
384
425
413
387
383
396
407
416
389
404
420
408
422
444
438
450
419
478
420
447
437
379
350
354
353
386
389
386
368
406
385
404
378
368
370
380
394
381
397
394
371
354
420
364
347
371
381
353
401
340
352
387
423
389
409
363
380
430
587
962
970
934
963
409
405
421
409
419
399
390
390
458
392
374
380
373
438
393
413
397
390
374
373
389
373
359
341
348
344
342
344
341
364
389
355
398
371
340
355
341
342
341
338
348
346
447
349
373
363
345
362
351
355
348
385
383
364
362
341
342
362
345
349
340
365
345
350
368
382
344
338
366
349
353
362
349
346
338
371
346
356
367
404
357
347
348
349
357
349
346
347
402
339
357
446
354
366
370
374
351
348
364
370
351
374
355
343
340
363
355
349
369
357
382
396
347
349
446
369
377
361
367
357
393
373
374
364
428
340
354
357
386
376
358
388
362
357
373
370
344
383
384
391
469
381
398
504
468
445
413
366
368
360
384
371
358
358
376
364
367
355
358
382
378
466
366
400
451
364
367
374
364
368
401
358
486
460
353
348
377
377
360
384
362
372
366
353
376
369
345
357
347
352
407
360
344
351
356
367
352
358
393
358
356
348
394
351
376
401
441
355
379
405
347
363
348
410
350
357
385
343
356
375
368
383
387
420
367
376
356
368
343
369
350
349
360
350
359
356
349
350
344
348
351
360
350
342
424
394
345
381
341
351
366
361
368
401
370
406
374
471
423
419
392
347
354
383
446
463
376
410
478
383
430
362
461
426
383
356
366
361
353
339
353
347
344
387
349
343
345
341
340
342
347
380
350
344
356
367
358
371
344
478
354
414
461
354
359
392
350
367
393
432
358
349
351
342
462
341
344
372
342
345
346
459
359
355
343
346
375
362
353
379
362
351
352
376
367
397
405
443
370
381
390
378
386
396
373
375
365
367
392
391
361
370
379
423
380
354
375
387
416
384
364
365
368
347
378
383
391
382
442
354
369
355
339
394
411
362
477
359
381
352
370
385
353
363
349
366
398
346
368
375
405
383
447
348
370
357
350
364
383
359
352
366
375
373
361
347
354
377
379
350
365
353
348
356
381
465
372
365
351
341
354
337
357
345
357
338
364
350
368
361
372
341
387
449
382
396
365
360
382
347
376
386
366
404
388
365
441
412
370
363
376
366
373
357
372
370
364
466
381
426
363
364
356
366
409
429
339
357
460
395
401
445
413
377
396
338
384
347
383
493
368
370
363
345
378
349
421
372
378
359
377
449
349
372
349
341
352
348
389
379
377
416
347
392
380
348
388
383
375
372
391
408
445
368
361
427
375
346
357
367
388
355
357
369
355
385
375
466
458
358
370
394
383
354
380
368
356
362
354
367
429
366
370
378
356
374
347
349
355
344
378
339
355
357
339
359
343
360
385
461
433
444
443
471
419
428
435
422
449
449
359
368
350
374
468
371
342
386
362
365
376
372
371
362
390
348
430
349
356
364
374
377
430
384
341
376
351
381
367
473
370
376
372
367
405
343
367
380
406
372
370
398
353
410
372
379
388
380
385
419
376
413
402
379
408
404
420
379
391
372
369
403
381
379
388
431
370
393
374
348
386
463
377
490
373
396
527
425
435
371
389
394
414
417
420
393
423
382
420
410
374
385
372
422
467
507
439
523
400
468
417
418
380
397
397
383
386
411
361
376
352
399
374
368
371
376
379
367
395
394
349
404
435
426
453
377
414
378
482
369
375
406
383
357
359
356
365
348
349
349
351
354
392
343
340
368
353
355
367
377
353
363
418
412
354
355
346
346
362
353
373
354
356
361
397
359
366
425
352
363
345
353
357
360
368
375
395
357
362
348
372
402
375
356
364
347
349
372
349
401
365
353
351
367
357
354
360
370
360
368
341
345
352
350
350
350
339
343
343
348
352
398
369
357
348
356
354
350
411
351
347
346
350
347
345
394
381
388
353
357
360
352
349
352
347
353
358
341
343
339
347
356
409
341
395
415
343
358
343
348
357
359
412
355
369
366
350
381
366
358
370
401
358
382
379
367
370
373
362
372
367
375
360
358
380
367
420
357
365
350
370
388
381
358
368
376
382
377
372
370
405
379
349
359
420
349
353
352
374
359
370
369
361
379
368
362
354
358
399
361
365
355
399
362
365
377
358
351
348
347
420
347
342
338
381
343
343
386
374
349
375
343
355
358
354
355
368
342
355
348
349
344
363
343
358
339
345
341
466
341
340
343
338
336
345
342
357
350
343
345
353
358
344
345
345
342
344
356
355
347
384
350
392
350
365
383
378
380
367
377
357
372
399
360
381
368
366
381
382
349
353
344
342
342
362
350
352
346
351
355
366
356
349
355
354
359
367
374
398
379
379
347
378
371
369
391
390
376
379
376
370
389
402
375
363
418
372
384
379
372
374
366
358
356
361
352
354
353
344
348
353
356
350
354
363
365
369
350
358
366
376
362
352
355
363
354
349
383
388
387
370
364
376
364
361
382
396
365
380
350
362
361
371
370
361
371
387
402
373
366
370
359
362
351
357
378
381
372
372
347
365
341
345
350
371
355
350
358
362
359
384
359
349
368
355
432
369
360
359
367
366
358
396
396
358
380
354
415
348
346
345
348
354
385
351
367
352
363
366
388
356
351
386
377
366
351
392
367
383
392
370
367
380
350
418
365
373
392
362
360
360
396
397
380
393
368
344
402
383
418
379
443
384
356
377
376
394
386
383
378
394
395
372
369
356
388
373
383
364
376
410
369
355
377
360
346
423
373
363
358
359
376
384
385
375
385
349
353
393
354
433
387
401
405
371
366
388
354
359
358
355
390
385
400
351
373
352
345
375
370
370
351
363
381
350
430
372
401
410
355
391
345
477
394
502
393
405
392
366
381
384
437
391
436
397
369
397
380
373
388
367
381
378
375
380
379
404
382
362
372
427
395
376
371
379
389
401
364
409
375
371
385
352
375
419
372
371
360
381
366
354
373
402
365
358
347
367
359
362
371
381
393
395
378
398
377
388
369
361
390
389
393
370
391
378
359
357
364
381
383
368
376
368
377
387
365
377
380
356
368
361
355
368
377
368
407
391
355
383
379
381
369
370
363
380
375
391
408
391
393
372
433
406
400
420
413
370
382
373
370
394
376
398
400
405
394
421
383
397
411
443
417
416
386
375
367
375
360
368
372
360
362
354
362
354
357
355
359
349
351
349
355
341
347
380
339
342
345
340
339
360
353
346
342
338
340
339
342
349
339
341
338
339
340
346
344
340
345
343
344
340
347
350
341
356
340
353
342
341
353
357
345
353
370
347
355
343
340
361
341
342
352
339
346
343
338
345
347
351
350
351
340
360
358
366
358
340
346
357
363
340
346
353
362
339
346
345
351
346
352
338
344
348
350
347
346
349
347
352
358
347
341
340
337
338
346
357
341
338
344
345
349
340
343
341
345
355
355
347
357
343
363
363
367
367
357
355
352
379
358
363
381
366
356
358
378
376
372
358
370
365
385
378
373
354
361
364
351
351
349
340
358
390
343
346
352
349
359
347
346
350
344
353
341
344
344
351
341
350
352
345
343
341
339
349
347
343
358
354
358
349
344
349
348
348
350
349
352
354
352
353
366
361
338
360
363
367
383
368
378
374
364
355
355
356
353
341
365
345
356
363
340
359
353
364
374
348
355
351
355
351
354
358
357
360
353
355
354
340
354
343
351
340
337
339
346
343
356
368
361
349
352
361
346
356
371
366
365
369
376
357
349
359
354
350
351
351
358
353
352
351
754
341
347
346
341
353
340
349
363
353
352
357
347
358
339
344
343
346
344
347
356
360
347
364
357
355
350
340
348
347
362
340
341
339
357
346
355
356
339
346
343
338
343
351
345
340
342
349
372
346
349
342
343
346
358
346
340
340
344
340
340
347
344
341
342
348
338
347
341
346
345
345
349
338
344
346
341
341
342
348
343
342
341
357
339
354
346
346
342
346
352
339
338
340
341
343
340
338
341
339
343
344
345
340
341
340
344
347
351
341
341
345
344
351
338
351
341
338
340
347
343
342
340
338
339
338
339
338
338
339
337
338
338
339
339
339
344
352
348
342
340
338
340
349
338
347
350
354
346
364
345
348
346
344
344
355
373
357
350
340
352
358
350
342
343
354
346
340
351
345
339
343
338
338
338
338
341
348
343
341
342
345
342
344
343
344
338
339
346
359
343
348
355
357
368
*
352
338
344
357
362
353
375
340
356
354
349
340
352
343
340
338
354
339
342
338
338
350
355
348
347
357
351
348
350
354
340
366
342
341
339
346
350
348
344
356
363
373
376
382
350
400
343
347
345
345
455
351
344
343
345
345
339
352
340
349
345
347
347
346
348
351
349
353
351
345
346
345
347
339
343
340
344
350
356
365
351
346
347
346
356
357
360
351
339
359
363
361
370
375
366
355
343
339
348
354
352
359
359
363
359
348
349
356
370
360
350
360
358
378
368
356
360
357
360
356
366
347
346
375
381
368
348
394
338
344
381
395
349
368
338
351
339
342
338
340
340
341
344
349
345
354
346
375
345
338
338
339
340
339
338
347
338
342
346
342
349
352
348
352
351
351
352
352
363
370
354
362
364
354
356
362
356
357
362
357
372
361
373
365
368
360
360
346
350
361
370
351
356
349
363
362
367
372
369
368
354
345
353
352
356
360
355
345
358
355
349
353
365
348
358
358
347
351
348
353
351
357
348
356
359
364
359
358
358
363
352
365
380
346
371
356
380
348
356
364
358
357
355
355
362
368
360
355
366
360
352
386
359
355
360
369
368
368
362
610
358
384
365
356
377
360
357
366
352
345
342
372
358
362
351
344
355
356
354
387
364
388
359
370
381
387
363
384
374
369
371
365
345
353
346
361
362
370
387
388
362
361
359
362
383
364
398
378
372
379
373
374
383
413
397
373
366
394
389
369
355
368
366
368
376
375
372
354
364
375
371
365
351
371
372
378
379
352
355
360
355
352
359
381
359
351
349
346
355
347
351
351
343
367
363
347
366
361
362
361
362
359
361
434
404
371
360
357
353
345
349
356
358
351
370
348
366
371
371
358
406
358
391
374
367
361
362
358
348
368
350
375
372
394
408
396
373
371
359
376
368
410
393
414
427
378
368
344
346
358
384
371
351
358
364
375
375
364
384
408
366
363
362
341
365
375
358
356
356
337
360
344
344
348
354
364
341
338
355
340
353
356
361
344
356
356
354
346
337
337
337
354
337
337
358
358
352
337
340
339
345
349
343
339
349
360
351
343
360
362
346
370
351
340
351
347
385
350
339
338
337
335
339
346
337
345
340
348
345
355
339
341
345
345
336
337
337
350
350
355
336
336
352
355
362
341
373
341
353
343
387
377
348
366
345
360
357
342
354
364
354
351
354
375
367
368
355
337
340
342
344
347
355
351
350
340
341
342
360
355
352
370
353
340
358
370
336
348
348
366
342
348
350
340
354
342
348
351
352
357
339
341
348
347
346
344
344
339
338
354
349
361
372
358
347
352
370
356
353
362
356
352
344
371
348
353
364
363
365
351
349
354
343
350
339
360
347
346
349
364
350
353
357
368
377
380
361
383
376
381
365
404
363
360
348
375
355
352
367
362
348
339
343
345
339
336
337
337
337
345
358
356
342
337
365
380
354
353
366
357
336
356
363
359
345
347
337
389
345
346
348
345
337
348
342
345
342
352
346
357
356
338
350
359
357
349
344
344
341
336
336
337
339
339
336
337
338
337
338
337
346
338
338
351
352
342
341
337
336
347
339
337
337
341
356
388
356
355
341
352
349
349
340
349
352
347
359
339
363
354
341
345
356
338
357
361
387
374
358
355
349
363
6753
341
348
348
360
354
2516
345
344
337
337
343
336
341
4227
341
336
341
338
337
337
336
340
337
352
339
340
341
337
342
339
345
342
341
340
336
336
341
337
337
341
342
343
347
337
337
362
346
362
336
338
342
358
341
336
346
339
349
341
340
343
340
346
348
347
337
337
342
347
339
348
337
342
342
349
339
339
338
340
341
347
338
348
337
342
338
343
341
337
345
346
348
345
351
337
337
338
344
339
368
341
355
336
358
346
342
353
342
348
356
344
369
352
339
354
351
363
360
348
352
350
364
348
352
343
353
348
362
350
336
357
342
339
343
344
341
342
342
343
337
336
336
341
351
362
353
359
359
358
341
339
336
349
345
337
347
338
363
350
345
357
366
351
342
348
387
353
377
359
358
363
346
352
345
349
346
346
355
349
336
355
345
346
348
346
348
348
342
351
350
378
362
349
352
354
344
346
346
344
353
346
611
339
350
338
341
345
349
346
341
348
353
345
346
337
340
340
343
338
346
337
336
336
336
336
336
338
337
336
336
338
338
336
338
336
337
337
339
343
337
341
340
340
355
336
336
337
338
342
337
337
336
340
341
337
344
357
336
351
336
337
336
337
340
336
337
338
352
337
341
336
337
338
340
336
336
338
340
339
338
336
339
336
337
336
337
338
342
342
347
336
341
337
340
338
344
336
337
337
337
336
339
336
337
336
338
338
337
336
337
338
339
339
336
336
363
344
336
341
339
340
336
344
335
336
339
337
335
336
336
339
339
344
340
825
352
347
354
344
345
337
357
343
336
341
342
341
355
340
336
345
336
336
336
336
336
337
348
336
336
336
336
336
343
344
338
341
346
340
336
341
338
337
347
344
336
341
337
352
336
338
343
336
338
336
337
336
336
337
336
336
2453
336
340
336
338
339
337
337
342
337
337
338
337
336
338
337
337
356
336
338
337
340
338
338
341
340
340
340
338
338
338
338
338
338
338
337
340
337
340
338
338
338
340
340
343
346
349
361
341
345
341
338
339
344
339
338
338
338
339
342
344
339
349
338
340
338
341
345
338
338
342
337
340
347
340
339
338
337
338
348
338
338
338
338
339
342
339
344
338
338
350
339
338
337
351
340
338
338
338
339
338
353
354
338
339
341
340
339
341
348
339
345
353
358
346
339
356
345
338
347
340
339
340
338
342
338
345
346
338
339
348
341
347
346
341
348
341
344
339
339
338
338
342
342
338
340
339
338
339
342
343
338
338
338
344
340
340
340
339
342
339
347
341
339
339
338
342
338
339
340
339
341
340
339
338
338
340
341
338
338
338
338
357
344
338
338
338
340
339
338
339
339
340
339
338
337
338
339
338
339
338
338
338
338
338
337
337
339
338
338
338
338
338
338
338
338
337
337
338
338
342
339
338
339
338
338
338
346
339
338
345
338
339
341
342
347
340
339
338
338
341
339
340
344
345
341
338
339
338
341
338
341
339
339
338
338
338
338
338
337
341
340
338
338
337
338
338
339
339
340
339
338
338
338
338
339
338
338
338
338
338
339
337
337
338
339
343
339
338
338
338
338
338
338
340
339
338
356
337
338
338
340
343
340
2861
339
339
338
338
340
338
338
338
337
338
339
338
337
338
339
337
338
338
338
339
337
337
337
340
359
340
348
337
338
337
338
338
337
337
338
358
338
337
337
337
338
338
338
365
339
338
338
339
338
338
337
338
338
343
338
338
338
337
338
338
338
337
337
337
338
338
338
337
338
338
337
338
338
337
338
338
337
338
337
337
346
348
338
338
338
337
338
338
344
338
339
337
338
338
338
337
337
338
357
338
338
337
337
338
338
337
338
338
337
341
338
338
337
337
339
337
337
338
338
337
337
338
342
337
341
338
343
338
338
338
338
337
338
338
338
338
337
337
338
338
337
337
337
338
338
338
338
338
338
338
337
338
341
338
338
338
338
338
355
338
338
338
338
338
338
340
337
338
338
340
337
337
337
338
338
339
337
340
338
338
338
342
340
338
339
339
338
340
341
338
339
338
339
339
340
337
338
339
338
338
338
337
337
337
338
338
338
337
338
337
337
338
338
339
338
341
338
337
338
338
338
338
338
338
337
338
337
338
338
342
337
337
337
337
337
338
338
350
342
338
340
344
338
339
351
338
348
343
337
337
339
339
338
339
338
339
337
337
337
337
338
338
338
338
338
338
338
337
337
338
338
337
338
338
338
338
340
344
337
337
338
338
337
337
338
338
340
337
337
338
338
338
338
339
338
338
338
339
338
337
337
337
338
339
340
338
338
338
358
338
338
338
337
338
337
337
338
337
338
338
338
337
338
338
338
338
338
337
339
337
339
346
338
339
338
338
338
338
338
337
337
337
337
338
337
337
338
338
338
338
339
338
337
338
337
337
338
338
338
338
338
338
338
339
338
338
337
337
337
338
338
337
338
339
338
338
338
338
338
338
339
337
338
337
338
338
338
338
338
347
338
338
338
338
338
338
338
338
337
338
338
338
339
339
340
339
338
338
339
340
338
339
338
340
338
341
340
337
337
337
337
338
339
338
337
342
338
338
338
345
339
338
338
338
338
338
338
338
337
337
337
337
337
337
337
346
338
338
339
338
338
338
338
338
338
338
338
338
338
338
338
339
338
338
341
337
337
337
337
339
339
337
339
338
338
339
340
338
340
339
338
338
338
338
339
340
338
338
338
338
342
342
338
338
338
340
339
338
338
338
337
337
337
337
337
337
337
337
338
337
338
337
338
338
337
337
338
338
338
338
338
338
338
338
338
341
338
338
339
338
338
338
338
345
338
338
339
338
344
337
337
337
337
341
337
342
337
337
337
337
338
337
338
338
337
338
337
337
337
338
338
338
337
337
338
338
340
338
338
338
338
339
338
337
337
337
337
337
338
338
337
338
338
337
337
338
338
338
338
338
338
338
338
337
337
337
337
337
337
337
337
338
338
341
338
339
337
338
338
341
338
341
339
342
337
344
342
337
337
337
337
337
338
337
339
339
338
338
339
339
338
338
339
338
343
341
337
338
337
338
338
338
340
338
338
338
338
338
338
338
338
338
338
338
338
338
337
337
337
337
337
337
337
338
343
337
338
337
337
338
338
338
337
338
338
338
338
340
342
338
341
338
337
337
337
337
337
338
340
338
337
338
338
337
337
337
338
342
338
338
337
341
338
338
340
338
337
337
337
337
337
337
337
337
338
337
338
338
337
338
337
338
337
338
338
337
338
338
338
338
338
338
338
338
338
337
337
337
338
337
337
337
337
337
337
337
337
337
338
338
337
337
337
338
338
338
338
338
338
338
338
338
339
344
338
338
338
337
337
337
337
337
337
337
337
338
338
337
338
337
337
338
338
337
338
337
337
338
338
338
338
338
338
338
338
338
338
337
337
337
337
337
342
344
337
337
337
337
338
338
338
338
338
338
338
337
338
338
337
338
338
338
338
338
338
338
338
341
338
339
337
337
337
337
337
337
337
338
337
338
338
341
340
337
337
338
338
337
338
337
338
338
338
338
338
339
338
338
338
338
338
338
338
338
337
337
337
337
337
337
338
338
337
337
338
337
338
337
338
337
338
338
338
338
344
338
338
339
338
342
338
338
338
338
338
341
338
338
339
338
337
337
337
337
337
337
338
337
339
337
337
344
340
338
338
338
338
337
337
338
338
338
338
338
338
339
338
338
340
338
338
339
337
338
338
338
340
338
338
338
338
338
341
338
339
338
338
338
338
338
338
338
338
338
338
337
337
337
337
337
337
338
339
337
337
337
337
337
338
338
338
338
338
341
338
338
338
338
338
338
344
337
337
337
337
338
338
338
338
338
338
337
338
338
338
338
339
338
339
339
339
339
338
339
338
337
337
339
337
337
338
337
338
337
338
338
338
337
337
338
338
338
339
338
339
338
338
338
343
339
338
338
338
337
338
339
338
337
337
337
338
338
338
338
338
340
337
356
338
340
338
340
339
338
337
339
337
338
338
338
338
338
339
338
338
337
338
337
338
338
339
338
354
338
338
338
339
337
337
338
339
338
337
337
338
345
337
337
337
338
338
339
338
338
338
338
340
339
338
340
338
338
337
337
337
341
338
338
338
345
338
339
338
338
338
339
338
338
338
341
347
344
338
337
337
338
338
337
337
349
359
337
338
337
337
338
338
338
338
338
339
338
338
337
337
339
347
337
337
344
338
338
337
337
338
338
338
338
338
338
338
339
338
339
337
337
337
337
338
337
338
337
338
337
338
338
341
338
338
338
343
338
338
338
339
337
337
337
337
338
337
337
337
3039
338
337
337
338
337
339
338
338
338
338
338
338
337
337
337
337
337
337
337
337
337
337
337
338
337
337
338
338
339
338
338
338
337
337
337
337
339
339
337
338
337
337
337
339
338
337
338
340
340
338
349
338
339
338
337
337
338
337
337
337
338
338
338
338
339
338
339
338
338
338
338
338
338
337
344
337
346
337
337
340
338
345
337
337
338
344
338
338
338
338
338
339
339
345
341
338
339
350
338
337
345
338
337
338
338
341
338
339
338
338
338
339
338
338
339
337
337
337
337
337
353
337
337
339
337
337
337
338
338
338
338
346
338
338
337
340
337
342
337
338
337
338
338
338
338
338
337
337
337
338
337
337
338
337
338
338
338
338
338
337
337
337
338
337
337
337
338
338
337
338
343
338
342
337
337
337
337
337
339
337
338
337
338
338
338
338
338
340
353
353
351
368
338
339
338
356
355
347
338
338
338
338
339
337
337
338
337
337
350
343
338
338
338
338
338
338
337
346
337
337
337
337
344
338
338
343
340
338
338
337
337
337
337
337
337
339
338
2787
337
338
338
338
339
338
337
337
337
337
337
337
338
337
338
338
338
338
354
338
338
337
337
337
337
337
338
337
337
338
338
338
338
338
338
338
338
337
337
337
337
337
337
337
338
337
340
338
339
337
338
338
338
338
339
337
337
337
337
337
337
337
337
337
337
338
338
338
338
338
338
338
337
337
338
337
337
337
337
338
338
338
338
338
338
338
337
337
337
337
338
337
338
338
340
338
340
338
338
338
337
337
339
337
337
337
337
337
337
337
338
338
338
338
338
341
340
337
337
337
337
337
337
337
338
339
338
338
338
337
337
337
339
337
337
338
338
337
337
338
337
338
338
338
338
338
337
338
337
343
344
340
338
338
338
337
337
337
338
337
338
338
341
339
338
338
337
337
338
338
338
337
338
338
340
338
338
337
344
337
338
337
337
338
338
338
338
338
339
337
337
338
338
337
342
338
338
338
337
338
339
338
340
338
338
338
338
338
338
337
337
337
337
337
337
337
337
338
338
338
338
338
338
337
356
338
337
338
337
338
338
338
338
346
338
338
337
337
337
338
337
337
338
338
338
338
339
337
337
337
337
337
337
338
338
365
338
338
338
339
337
337
337
338
337
338
337
337
338
340
338
338
338
338
338
337
337
337
337
338
337
337
338
338
338
344
338
338
338
338
337
337
339
337
337
340
338
338
338
338
339
338
338
338
338
337
337
337
338
337
337
337
340
340
337
338
338
338
338
338
337
337
337
337
337
338
338
344
338
338
338
340
338
338
338
338
338
338
337
338
337
337
338
337
349
338
338
342
337
338
338
338
338
338
337
337
339
337
337
337
337
338
341
337
338
337
337
338
339
338
338
338
337
337
337
337
337
343
346
339
342
338
339
337
338
338
338
338
338
337
337
338
338
338
337
337
337
339
338
338
338
338
338
338
338
338
337
337
337
338
337
338
337
338
340
338
338
338
338
338
338
338
351
337
337
337
337
337
337
730
337
339
338
338
337
338
338
339
338
340
340
338
337
345
341
337
338
338
339
337
338
337
338
338
337
338
338
338
338
338
338
338
337
337
337
337
337
337
338
337
337
337
338
337
338
337
337
338
338
345
338
338
338
338
345
337
337
337
337
343
337
337
339
338
338
339
347
339
337
337
338
338
338
339
338
338
338
338
338
343
337
337
337
337
338
337
338
337
337
337
338
338
338
338
338
338
338
338
340
338
339
338
338
338
338
337
337
345
338
337
337
337
337
338
338
342
339
339
342
338
346
338
338
338
338
339
341
352
348
340
350
337
339
340
349
340
346
358
339
345
352
347
350
342
345
338
338
338
339
338
339
338
338
342
337
337
337
337
337
338
337
337
338
341
337
338
337
338
338
338
339
339
338
338
338
338
338
338
340
338
337
337
337
337
337
359
340
346
338
338
342
342
338
338
338
339
338
339
338
337
337
337
337
338
337
339
337
338
338
337
338
338
338
338
338
338
343
339
338
338
338
338
338
337
337
338
337
337
337
337
337
337
337
337
338
337
338
340
338
338
339
339
338
340
338
339
337
337
337
344
337
337
338
337
337
337
338
337
338
337
337
341
338
338
338
338
338
340
338
338
338
337
345
337
337
337
337
338
337
338
338
339
338
343
338
338
338
338
348
338
341
339
337
340
346
338
339
338
339
337
338
479
339
469
339
338
338
338
339
339
339
340
355
337
339
337
343
377
338
361
382
339
338
339
349
340
342
338
341
369
371
382
389
418
379
407
395
339
343
348
338
344
344
339
341
342
343
342
338
339
339
346
341
337
359
337
338
338
345
359
338
339
338
338
341
338
339
338
343
338
338
340
344
354
339
337
338
337
339
340
353
340
346
338
339
338
338
338
345
339
339
339
339
345
338
339
338
337
337
337
337
339
338
338
338
338
338
340
340
338
338
339
338
338
343
338
340
338
338
338
339
337
337
337
344
348
339
374
342
340
338
350
338
344
338
348
348
339
352
345
339
338
351
384
338
345
349
348
348
352
338
338
338
350
338
338
338
338
344
343
338
339
347
340
339
339
379
348
350
339
345
338
342
353
354
339
359
348
341
341
339
344
344
340
348
346
342
349
368
337
347
341
337
346
339
343
339
344
341
348
338
349
347
347
342
344
339
346
357
341
339
338
339
340
338
337
337
337
337
338
345
338
371
342
338
341
340
338
342
338
338
338
339
339
339
338
338
338
340
340
342
339
338
351
347
339
341
339
341
338
341
339
339
348
349
338
339
338
341
351
338
343
353
345
346
342
339
349
338
337
338
342
348
345
337
342
336
338
337
348
337
338
352
337
337
338
338
337
338
340
338
337
337
340
337
338
341
338
345
337
355
338
343
337
350
347
338
345
357
359
363
339
336
348
356
344
346
350
359
338
353
358
343
351
345
384
339
363
348
340
344
339
350
337
411
392
339
341
392
338
349
435
452
436
463
409
340
381
337
353
338
376
384
386
337
409
421
399
339
340
409
339
387
356
405
404
368
421
372
353
339
367
349
343
344
345
409
340
367
342
349
345
340
339
346
338
343
352
341
339
345
341
343
349
346
347
342
351
349
340
339
347
339
340
365
346
342
350
350
361
348
346
340
364
337
337
360
342
338
362
340
350
342
354
351
342
354
349
344
363
356
381
395
343
384
365
455
405
374
380
342
340
380
352
370
342
340
351
347
353
362
347
345
348
338
353
338
346
337
356
353
344
353
364
338
338
386
389
395
377
369
409
403
368
386
357
429
376
357
383
362
409
355
403
385
376
362
402
387
338
337
338
340
338
338
336
337
344
339
349
337
352
398
459
339
343
352
345
342
351
340
341
374
356
354
342
345
353
345
351
340
337
353
346
339
352
387
382
337
337
362
365
338
375
350
343
346
366
338
343
349
380
344
348
343
356
343
352
369
355
365
344
358
355
351
357
350
391
370
345
404
338
337
347
347
336
357
342
381
339
374
428
370
354
426
414
409
430
354
354
415
415
432
422
398
418
407
399
399
393
406
454
439
410
432
419
417
420
401
426
386
399
395
392
373
388
425
376
407
434
404
396
395
375
394
420
422
418
412
412
389
403
449
452
437
437
421
441
416
482
447
413
426
445
433
460
433
438
437
449
440
430
400
478
402
435
459
410
411
417
420
423
431
434
423
412
423
433
423
421
439
419
447
490
485
463
472
428
471
426
423
450
489
447
471
438
450
404
428
437
422
457
471
472
428
470
447
464
455
458
395
424
445
454
457
418
431
460
440
451
423
435
487
466
464
442
414
452
454
455
475
440
423
468
452
435
449
453
438
411
448
416
442
454
425
439
478
404
432
435
475
490
458
441
433
451
437
463
471
463
450
454
471
478
489
467
449
445
443
434
463
470
454
488
451
463
472
477
442
451
447
484
462
465
465
438
449
496
453
461
460
448
445
444
447
471
440
471
490
445
470
461
463
484
459
480
468
462
481
424
472
440
456
479
436
415
454
442
476
445
448
439
470
466
476
481
425
444
450
491
474
441
428
444
433
452
463
416
468
453
479
470
468
434
485
488
462
445
441
452
448
491
445
464
465
448
481
444
472
479
441
457
461
439
470
429
471
467
475
471
484
482
511
423
462
480
460
464
472
475
448
466
438
454
464
459
443
459
423
478
450
474
465
464
459
491
481
457
462
471
468
470
458
479
467
446
428
444
469
482
451
494
445
458
443
457
452
487
479
472
470
452
415
405
453
494
416
473
439
473
475
483
455
478
471
482
463
454
445
466
472
449
444
462
465
446
445
419
424
468
431
456
429
434
438
422
428
482
440
492
433
443
466
418
454
442
467
406
433
461
432
470
433
433
440
403
414
463
444
439
438
464
462
429
402
419
465
417
414
418
446
447
414
403
433
430
441
429
421
451
471
442
457
445
434
452
415
441
454
453
433
411
454
438
497
465
484
393
470
459
460
470
474
449
451
425
448
421
473
456
432
448
472
455
456
451
399
480
467
474
436
459
465
465
468
482
443
474
486
468
446
432
454
473
471
468
463
469
456
457
457
448
482
466
482
454
443
433
455
423
406
431
441
435
463
450
480
430
430
473
446
459
465
420
415
483
472
482
438
440
472
479
488
479
481
443
456
440
462
456
456
488
485
472
451
492
466
465
452
427
490
428
447
467
433
467
462
479
469
435
462
447
484
472
438
461
479
477
439
477
455
486
460
447
440
415
413
472
488
494
465
436
417
492
449
463
440
461
478
448
439
420
434
461
452
478
465
473
491
484
484
439
431
461
471
483
447
440
424
466
421
461
435
441
428
480
443
461
472
468
469
465
481
465
449
460
493
474
488
495
485
438
482
458
475
466
493
461
435
454
483
453
451
457
463
467
391
480
478
442
466
449
433
465
448
485
476
458
446
469
431
397
464
423
483
426
439
467
464
431
475
492
469
480
478
456
470
467
468
474
492
470
466
488
492
477
478
413
448
472
467
453
446
481
448
452
477
449
463
475
463
470
463
446
472
467
477
477
474
481
401
461
453
480
480
431
379
475
401
488
440
382
456
448
484
441
463
413
407
394
452
450
482
455
477
478
467
447
458
488
481
410
412
389
435
470
446
488
449
407
482
493
432
447
482
484
491
483
446
370
421
410
475
399
379
408
400
436
470
411
424
433
404
375
488
447
445
397
389
483
412
380
385
425
415
419
394
397
377
415
383
411
398
391
475
372
391
436
460
426
385
389
472
398
413
395
436
443
439
489
395
428
366
468
456
496
457
442
404
391
376
394
448
419
374
384
401
475
367
423
455
476
488
463
399
405
443
467
416
467
452
465
394
376
444
480
463
468
456
393
423
393
429
409
413
396
419
483
468
448
486
392
379
400
387
440
413
433
421
414
379
475
385
440
385
463
494
493
481
462
467
416
401
378
473
475
400
462
423
486
433
469
470
466
465
475
401
401
464
443
431
494
482
436
421
463
387
418
459
388
414
378
429
412
421
431
450
401
488
494
458
477
432
463
471
471
467
420
424
487
391
485
434
416
407
368
399
418
392
459
477
452
452
460
431
468
375
453
437
446
369
493
407
453
395
487
373
376
380
384
369
406
380
431
383
369
378
445
364
377
410
481
385
456
360
432
374
411
351
449
386
373
395
378
485
357
399
373
412
483
479
441
387
391
427
390
450
390
395
462
378
377
372
420
460
433
459
472
407
403
482
444
465
443
476
401
418
462
462
410
457
480
416
468
475
446
480
482
470
465
464
487
488
451
427
377
487
400
484
473
468
486
468
467
438
477
478
446
483
464
400
401
439
402
435
457
480
386
459
461
457
402
416
483
468
460
447
452
468
457
481
418
461
468
488
432
436
489
493
461
460
454
434
485
376
378
456
446
459
416
427
453
474
474
479
439
467
462
489
474
457
463
467
462
486
475
459
486
491
470
457
486
468
461
461
487
448
473
458
475
447
445
478
460
472
485
469
469
456
475
486
476
475
481
477
491
458
468
499
441
458
439
492
453
486
470
467
487
405
393
440
379
420
480
1355
412
389
449
458
438
480
498
469
466
457
479
461
445
478
477
395
443
485
486
490
426
416
420
401
473
432
461
394
489
379
415
466
442
379
449
426
385
371
457
488
490
434
484
451
472
396
459
462
394
417
395
445
466
455
386
462
489
459
492
497
463
484
441
485
493
457
403
489
385
456
488
379
463
484
485
415
406
481
408
405
417
488
468
387
396
492
477
408
464
404
472
407
465
474
461
482
412
466
389
438
446
433
417
481
401
478
470
484
462
426
479
461
409
412
433
445
412
400
490
408
407
375
402
460
401
470
454
386
474
424
460
431
415
379
438
470
390
476
382
472
416
408
466
473
472
449
486
492
419
487
428
431
446
475
475
491
467
465
481
459
474
437
467
458
446
394
495
483
432
410
471
458
475
491
497
481
484
487
490
482
474
486
469
478
472
486
480
416
477
483
474
485
390
387
403
443
436
477
449
412
405
413
431
414
403
374
399
470
419
467
466
478
470
486
484
493
417
451
447
398
467
396
394
489
467
443
453
452
420
464
479
485
473
456
489
481
454
444
442
449
376
396
410
418
419
436
387
382
496
395
468
482
460
455
437
428
443
381
427
425
457
453
483
478
378
387
425
491
421
435
414
436
471
483
435
466
441
429
481
416
486
454
455
461
424
426
488
449
393
487
495
381
486
478
390
422
436
447
458
449
420
458
476
489
452
481
469
447
442
477
440
366
405
488
467
474
492
452
487
438
385
385
489
438
478
489
481
467
435
502
493
394
455
416
459
418
389
379
473
472
478
474
400
438
458
493
482
484
470
487
451
448
487
490
459
470
469
491
484
442
426
449
487
466
472
468
478
498
468
489
495
457
469
479
473
472
466
465
410
389
472
455
487
482
415
501
455
462
448
401
407
454
401
408
464
389
422
395
382
449
466
481
409
376
420
410
471
392
453
491
472
407
455
449
390
467
438
469
466
414
386
431
480
423
496
497
490
497
430
445
490
465
439
483
389
391
486
447
451
449
441
447
449
405
429
476
464
435
395
410
434
416
421
442
400
388
477
395
406
468
482
476
442
484
430
407
461
439
485
390
467
490
399
377
491
459
477
457
477
454
420
390
408
389
482
477
403
391
398
391
418
479
400
406
429
398
381
389
454
478
421
481
453
396
442
389
468
416
426
365
446
478
397
474
411
446
402
437
454
423
434
455
405
425
442
467
446
462
487
468
472
427
489
378
397
426
434
405
392
407
376
457
425
396
409
477
397
398
423
388
381
372
406
408
422
387
411
471
467
391
484
404
379
465
410
452
486
419
410
457
485
493
495
416
435
455
471
403
379
485
464
392
485
475
374
381
401
426
376
389
390
403
376
397
494
470
477
486
426
490
468
472
436
402
421
395
398
456
479
467
405
496
375
360
488
414
418
445
445
374
411
451
399
444
481
457
490
458
493
488
491
479
483
393
458
483
486
486
479
499
483
479
477
469
487
479
438
435
480
490
449
433
400
439
464
390
483
419
420
476
457
474
481
477
492
442
470
467
495
461
471
478
473
468
383
493
464
425
481
404
488
476
486
494
493
492
476
478
483
479
467
468
486
495
484
505
477
467
468
408
396
379
478
469
459
449
491
442
490
452
466
484
466
451
436
485
486
416
476
466
436
433
482
437
471
489
467
392
382
493
400
488
484
485
479
404
429
427
487
482
469
386
379
495
489
437
493
476
485
470
472
476
490
493
421
432
445
469
481
483
495
493
494
480
491
485
494
475
482
487
486
490
481
483
496
489
479
491
476
475
487
476
471
493
483
480
482
482
489
490
485
491
490
485
494
484
482
480
472
485
490
481
491
493
487
490
474
474
490
472
473
473
453
482
466
490
476
491
384
493
477
484
456
471
474
476
458
480
464
479
477
474
479
478
447
484
480
470
452
473
484
486
478
466
476
474
467
461
410
414
474
412
405
483
480
436
488
401
493
404
457
479
476
480
407
405
450
414
483
485
494
424
467
513
497
497
473
492
394
496
486
491
440
466
489
443
475
486
451
407
476
459
428
455
461
453
434
406
423
391
492
398
388
413
458
390
448
379
394
413
449
497
409
420
372
446
393
412
398
388
400
465
450
410
480
488
480
437
477
387
471
414
393
392
403
410
453
482
410
392
433
388
404
390
491
382
447
442
432
428
397
480
486
473
467
400
401
396
465
473
373
430
394
454
493
409
378
392
393
461
399
400
474
383
494
439
409
423
399
417
410
381
479
450
469
402
382
392
474
494
453
403
420
418
437
471
387
394
492
485
411
425
428
427
493
467
483
493
483
486
376
405
383
375
478
381
392
423
490
483
482
479
419
488
396
397
408
388
377
395
467
489
384
465
399
462
488
387
422
388
381
407
414
485
471
418
396
393
410
440
454
466
382
455
475
464
395
396
477
395
415
408
477
402
443
373
391
469
394
403
433
493
399
494
424
417
398
445
398
493
457
471
405
407
401
458
402
398
381
399
366
453
413
422
375
440
436
405
447
396
402
446
449
500
386
466
371
413
399
401
419
385
395
382
393
437
400
461
427
481
371
428
391
409
441
363
388
394
389
388
482
442
384
447
370
394
484
462
414
458
405
450
404
401
421
404
388
385
467
385
383
411
435
393
390
398
417
409
416
402
397
393
455
403
399
402
445
434
373
491
406
402
404
417
493
432
393
405
365
442
389
387
387
407
405
398
457
385
396
392
406
388
379
453
447
463
443
397
391
468
405
411
470
452
406
393
485
468
438
484
469
492
487
483
452
447
452
460
378
441
426
476
427
394
420
390
395
459
405
399
424
414
400
389
422
401
458
403
392
460
494
464
460
469
390
381
482
434
383
451
421
380
380
443
417
418
412
456
1840
399
380
399
393
384
484
434
393
401
413
395
415
417
439
477
445
397
444
391
399
388
425
403
430
419
378
435
407
467
489
485
454
472
511
490
458
458
412
441
453
456
470
488
407
395
448
368
392
408
381
400
381
405
405
494
450
439
509
410
434
422
462
405
455
482
458
415
482
393
463
474
446
436
454
487
403
387
416
440
407
449
478
383
435
398
381
393
408
387
381
372
384
381
399
380
442
397
476
444
431
431
413
391
380
425
411
390
383
363
440
399
411
397
421
393
410
381
421
386
424
380
375
386
382
497
380
424
392
466
493
421
374
379
367
377
403
401
405
396
402
480
418
385
399
385
393
395
486
391
394
399
432
481
386
397
378
404
394
382
424
389
417
414
397
396
399
394
492
397
415
396
404
445
434
491
397
391
482
393
375
443
397
400
399
379
417
388
391
390
371
385
383
396
381
425
395
419
425
372
389
413
392
480
400
393
389
394
394
391
369
384
405
385
411
370
750
409
379
419
401
379
394
395
413
390
366
378
383
452
383
378
401
427
398
394
406
473
485
413
466
402
384
410
386
387
403
388
381
482
388
413
456
383
385
372
398
405
380
390
415
388
375
427
405
404
395
403
356
406
443
393
380
408
366
384
360
414
386
378
384
388
378
379
394
374
383
417
389
377
415
364
399
393
392
439
417
391
382
379
382
385
385
383
453
394
376
358
361
386
386
419
416
377
394
385
408
412
418
362
415
432
412
394
407
425
434
386
410
432
402
436
437
414
418
418
438
410
402
391
438
416
417
389
390
382
400
380
392
403
383
440
396
444
403
346
460
368
393
368
392
398
430
397
380
373
409
391
425
386
378
394
417
397
398
490
438
388
378
406
392
386
389
404
401
394
372
385
406
400
388
403
387
435
417
396
374
413
373
392
382
378
374
463
419
379
381
406
404
406
376
391
376
389
417
381
401
377
406
388
398
407
374
361
370
383
376
403
383
399
397
372
394
406
376
443
467
471
395
384
421
430
416
442
436
404
400
447
402
380
396
385
384
437
397
479
398
405
395
367
372
390
457
397
394
413
394
394
403
439
418
425
425
391
388
430
379
413
398
406
409
385
436
390
439
416
442
427
413
418
398
482
507
409
406
390
417
469
386
418
429
400
392
383
400
391
380
398
380
423
376
379
395
500
373
403
375
376
398
369
369
383
402
381
370
383
379
368
368
442
410
446
442
418
383
378
385
436
396
374
387
377
369
373
386
363
426
390
385
372
399
368
382
393
389
384
381
397
404
415
390
404
378
442
426
389
416
380
401
464
379
383
385
380
406
413
366
416
413
417
376
374
396
390
369
382
380
384
386
417
402
435
394
464
498
411
392
382
387
402
375
421
404
365
418
465
386
425
452
407
403
422
399
399
457
408
396
430
421
406
427
424
426
436
430
395
440
412
385
391
421
402
442
409
350
465
409
417
385
411
411
426
386
363
399
411
439
414
404
398
431
426
512
435
398
469
404
415
472
436
478
412
418
374
413
381
427
423
389
459
431
410
391
404
492
433
408
478
419
399
448
436
433
418
446
399
422
392
403
393
418
416
419
445
399
439
463
417
454
414
424
386
407
374
409
502
479
488
487
424
393
401
419
454
405
427
392
487
410
485
431
472
420
426
460
408
434
427
435
449
405
392
395
392
436
377
397
431
387
464
455
429
363
401
469
405
397
444
396
383
380
383
369
401
371
398
499
429
371
405
376
452
428
344
406
394
387
376
364
392
362
379
380
394
482
412
417
408
392
440
377
456
387
417
375
412
378
393
486
423
403
458
446
441
402
442
383
388
395
363
481
379
454
401
359
379
363
419
365
394
373
357
388
353
378
375
357
381
400
390
386
386
388
392
412
415
383
414
397
392
402
399
388
409
426
412
414
463
418
431
409
395
420
402
378
409
404
401
409
415
429
431
414
481
445
407
437
404
511
425
433
430
415
393
416
466
459
403
397
409
408
502
430
410
418
485
431
405
406
413
387
384
390
417
434
423
402
363
387
384
439
410
412
418
421
397
417
411
420
408
436
447
428
442
404
380
430
387
374
395
379
375
383
380
429
374
397
402
440
411
391
408
415
402
472
375
397
378
390
376
403
376
391
392
384
366
369
377
389
370
393
389
381
398
361
365
391
411
398
369
379
391
370
417
380
363
480
368
376
382
386
375
358
365
367
372
391
380
382
385
378
389
384
372
382
385
379
399
389
383
386
395
371
385
386
382
381
389
431
399
410
373
391
371
379
365
369
362
368
369
375
372
351
426
368
397
393
367
388
386
354
376
356
374
362
382
365
376
376
393
404
421
419
403
417
410
387
388
385
375
393
380
391
361
383
359
364
388
367
356
385
399
366
360
395
384
388
382
388
386
372
365
469
391
366
362
376
429
442
382
393
365
361
378
374
368
413
350
388
378
355
376
354
375
341
428
365
378
386
381
393
372
378
402
402
386
359
380
358
428
377
359
367
358
415
372
369
419
391
380
373
366
386
373
377
354
371
370
362
363
370
374
358
395
398
352
356
376
372
362
385
418
389
383
404
368
388
374
373
367
378
386
387
374
408
381
384
365
389
364
366
370
388
442
359
396
342
390
380
391
411
390
400
381
387
392
388
386
360
375
361
364
376
371
372
447
354
361
376
358
360
377
357
357
361
346
350
364
375
370
362
360
379
358
386
378
368
370
338
366
356
391
355
358
362
410
362
368
350
377
369
369
366
359
380
378
362
505
373
365
385
393
391
392
373
377
368
366
365
385
349
364
358
365
372
355
382
429
423
368
378
380
368
382
378
419
406
356
388
372
378
369
383
366
381
375
358
380
391
371
372
349
392
479
428
393
401
373
367
384
369
378
348
369
392
359
365
413
426
371
429
359
391
364
370
357
370
401
401
379
357
360
375
375
419
366
401
370
392
365
381
360
378
391
370
368
400
385
473
372
363
365
363
366
358
394
374
360
366
369
403
443
360
383
390
431
370
365
361
358
383
390
397
390
354
383
367
351
357
366
338
373
359
371
409
340
385
364
397
399
373
366
385
371
367
360
359
371
349
348
358
378
354
343
367
357
364
374
354
345
346
337
360
349
341
373
422
438
394
400
467
433
392
368
439
439
427
433
458
398
414
397
408
432
406
404
399
381
393
373
394
382
369
349
396
359
366
377
362
362
365
367
360
345
347
358
352
341
352
392
355
366
353
337
355
345
355
348
441
367
359
345
362
359
368
348
384
387
362
341
342
345
348
367
387
379
361
358
388
381
349
384
342
382
383
336
376
357
357
347
356
421
368
366
348
353
348
381
355
369
361
373
436
351
352
360
363
363
377
359
355
362
364
373
360
362
357
372
368
379
350
375
382
367
377
357
346
353
349
371
377
380
374
371
374
369
356
353
352
355
347
370
347
367
362
349
344
341
340
455
360
362
353
364
410
353
364
377
337
345
351
360
425
359
393
356
404
375
400
364
419
357
374
358
386
948
364
359
361
363
362
373
369
360
372
355
374
373
370
356
362
357
356
357
372
387
361
363
355
346
358
346
352
352
351
349
361
369
365
349
365
355
368
363
379
370
366
374
372
359
374
351
371
366
381
392
374
362
362
354
337
340
346
338
340
346
354
354
358
360
352
354
364
353
352
352
341
349
343
345
351
364
361
339
337
350
354
345
349
341
343
345
367
353
337
338
336
350
348
337
337
339
336
336
342
338
336
336
340
340
344
338
341
342
338
344
338
339
336
336
337
337
338
352
340
338
339
338
338
338
349
337
337
341
341
346
372
339
344
344
349
352
351
350
340
337
337
339
340
338
341
353
337
339
338
339
336
337
338
338
339
337
337
341
336
339
339
337
338
337
336
339
346
337
338
344
346
352
343
347
352
351
349
348
350
346
365
339
350
380
377
381
352
375
337
339
357
338
337
339
336
348
350
356
352
353
347
348
361
355
356
349
351
350
350
350
351
353
351
359
352
362
349
352
356
353
341
349
351
347
348
350
350
347
355
350
348
354
368
363
355
352
359
360
358
363
357
379
375
388
388
381
399
383
372
353
353
350
347
351
353
354
352
386
357
374
381
376
369
367
372
355
351
359
381
386
363
404
374
380
369
355
363
359
1206
364
360
353
350
354
349
351
370
362
354
349
354
359
357
360
360
350
352
359
359
351
338
353
352
349
351
349
343
350
343
350
345
350
350
349
355
358
357
370
365
367
365
370
366
366
351
365
363
364
373
383
372
386
371
381
394
372
378
380
360
376
421
421
378
378
374
392
370
375
393
367
365
360
365
359
354
368
375
360
375
370
361
371
365
372
362
368
369
359
360
365
377
372
369
368
375
368
370
364
380
364
380
368
371
375
377
368
368
369
366
353
354
362
356
366
365
360
365
363
361
362
355
362
357
355
365
355
358
359
358
356
373
370
357
362
362
358
355
374
362
361
355
362
377
373
376
361
364
358
360
365
370
364
361
369
356
371
364
365
365
373
367
370
368
377
359
367
363
370
358
367
361
364
367
374
368
381
368
381
371
369
371
371
376
387
379
368
374
376
372
379
372
378
376
379
374
365
387
375
380
390
401
387
392
369
367
371
362
365
361
354
363
363
372
366
355
367
368
354
366
370
366
359
358
364
361
357
354
358
357
355
363
360
362
358
360
357
361
360
359
353
362
353
361
373
362
363
442
379
387
361
372
584
518
423
440
389
411
390
416
372
414
372
412
419
401
399
371
493
436
423
402
519
488
477
453
465
487
526
367
351
362
363
368
368
364
368
455
353
364
360
374
365
361
393
368
378
375
419
419
488
464
477
441
409
420
406
424
480
372
543
441
432
417
464
476
523
521
387
382
425
471
521
493
512
515
533
469
430
362
365
359
378
378
373
370
366
364
362
367
390
371
452
358
370
365
367
377
408
446
423
401
420
458
426
457
420
506
430
532
479
404
420
393
528
489
457
417
396
385
518
508
448
439
508
455
431
569
504
432
420
479
418
500
407
437
412
525
486
432
402
539
513
441
430
419
432
384
455
530
459
460
423
388
470
442
404
488
423
401
399
426
442
426
482
442
391
417
370
498
949
358
362
350
359
352
355
352
358
365
352
357
354
363
363
367
379
426
469
461
471
426
398
521
456
390
390
383
405
428
411
397
373
513
494
406
388
404
535
527
501
446
417
408
513
457
418
410
395
448
410
401
378
450
411
417
499
380
425
465
425
418
417
404
383
367
379
400
409
392
370
387
384
397
354
536
374
358
381
396
394
536
392
406
429
423
375
380
374
388
396
388
380
397
387
424
390
385
394
485
532
508
517
369
401
411
430
429
407
392
371
424
514
479
447
418
382
533
465
429
532
445
555
474
577
446
553
414
536
443
427
396
518
427
417
915
944
418
379
538
458
514
431
430
434
398
445
445
429
419
402
363
363
408
471
398
395
509
511
473
476
467
429
433
435
443
426
404
392
469
429
479
464
443
423
427
401
386
381
402
531
482
440
405
436
519
499
510
529
361
387
373
389
405
414
401
380
507
503
535
530
530
372
357
458
533
530
366
457
533
519
491
480
433
415
413
432
443
403
392
527
459
394
507
476
415
382
478
413
553
486
441
418
562
518
477
428
432
406
431
503
392
505
474
452
465
463
457
432
431
462
439
404
537
506
435
411
392
452
535
414
533
464
435
950
947
947
481
464
447
438
441
413
383
420
423
452
455
420
549
459
485
474
461
472
431
411
477
433
428
421
531
513
510
525
528
528
498
532
496
481
465
394
536
466
470
404
527
483
474
416
425
452
417
397
389
405
503
436
420
445
465
423
459
462
447
435
385
496
444
443
429
366
500
461
438
430
427
430
435
397
374
397
381
512
514
509
497
483
477
431
420
407
524
538
507
507
512
509
477
459
413
538
496
460
563
450
582
584
478
450
525
515
531
368
365
365
367
362
357
366
362
365
360
360
356
353
358
357
353
361
360
353
358
354
354
355
436
357
348
379
358
355
358
509
361
374
379
363
361
371
358
363
354
365
368
366
366
360
368
355
353
354
356
515
479
435
403
364
357
358
363
362
352
360
359
359
350
357
355
351
354
354
351
357
359
366
357
340
353
355
355
357
356
352
357
352
346
349
352
352
354
364
359
359
378
369
369
362
369
438
370
364
353
358
338
341
365
351
352
357
357
361
365
361
369
364
363
365
359
367
372
359
368
355
358
352
368
367
364
364
360
352
365
368
360
377
374
374
358
366
372
364
368
369
359
367
356
362
358
363
359
364
347
366
408
361
358
365
371
370
368
373
364
360
359
349
364
370
367
370
372
354
389
361
355
364
367
378
368
372
368
379
365
391
389
379
376
399
369
390
399
386
397
394
391
395
398
374
398
381
398
385
399
398
387
385
378
399
391
378
395
407
393
431
410
398
399
398
388
410
405
401
382
385
376
373
355
362
371
382
384
386
371
369
364
366
378
382
377
371
386
388
365
393
388
366
380
386
375
381
358
364
375
358
368
379
361
359
382
374
378
368
375
388
371
361
386
374
371
370
389
384
398
417
384
359
381
382
379
382
363
371
389
368
375
365
377
380
385
383
383
382
403
376
382
381
381
380
372
381
371
392
380
369
381
369
379
379
370
361
350
353
374
375
361
390
368
366
359
354
364
363
357
366
361
366
364
375
365
366
373
371
356
359
365
361
357
347
368
366
367
357
364
365
345
351
354
366
364
369
364
368
362
370
364
360
368
362
367
361
376
369
371
363
370
376
366
356
358
376
362
363
361
359
371
370
370
374
371
372
366
355
376
358
384
371
361
371
359
364
370
376
369
359
361
367
359
367
384
366
375
365
367
390
388
358
375
360
367
370
368
371
370
363
361
368
365
368
362
363
368
360
371
2203
372
373
375
359
373
381
362
363
369
365
363
354
364
364
374
382
362
355
373
360
354
364
349
353
346
367
370
359
362
353
354
343
345
351
346
356
349
345
355
347
348
364
370
362
380
367
362
370
357
349
342
342
349
350
344
351
338
344
341
345
344
343
350
343
348
346
352
341
350
345
346
346
352
337
344
338
338
338
339
337
339
338
342
338
342
342
338
339
338
338
343
360
361
364
360
364
360
356
368
357
364
353
363
345
339
344
354
346
392
354
343
345
345
371
356
345
369
340
339
338
343
347
353
340
346
361
350
361
350
338
344
347
366
342
338
351
343
360
346
348
341
340
337
337
359
344
356
350
341
342
340
337
338
364
338
337
349
346
371
369
351
353
362
360
348
362
349
365
353
352
344
340
341
342
339
339
349
343
338
343
342
343
339
341
337
338
337
338
354
342
340
348
338
347
343
340
339
356
345
360
352
363
356
357
354
350
354
364
354
338
342
346
341
338
337
337
341
344
344
349
343
349
338
338
348
351
341
341
342
341
340
340
342
342
343
341
340
338
340
346
355
338
346
351
341
345
342
340
341
340
340
344
349
341
337
350
344
358
338
340
343
339
344
345
341
343
347
354
338
349
338
354
353
338
337
344
340
341
353
339
341
339
342
344
349
338
339
344
337
343
338
338
338
338
350
341
340
344
366
354
340
344
348
341
337
340
340
338
341
356
346
338
339
342
346
342
337
339
338
338
338
340
338
345
338
338
338
337
338
338
337
337
337
338
337
337
337
337
338
338
337
338
338
338
337
343
337
339
337
356
337
337
337
338
345
337
338
339
341
340
338
340
353
341
354
363
370
354
356
356
346
356
349
347
347
352
341
338
339
338
341
338
344
344
338
339
338
343
343
338
340
338
338
343
341
339
342
339
340
344
346
341
354
346
346
346
340
342
339
338
338
342
338
341
338
339
338
363
341
340
346
342
338
344
343
340
340
342
346
338
347
341
339
342
342
342
341
340
338
339
339
339
344
340
347
347
339
343
340
362
338
341
343
339
339
340
349
351
349
346
350
348
343
347
339
342
346
341
337
339
342
338
337
341
338
338
340
345
345
344
347
337
342
343
338
337
337
340
337
337
337
339
337
337
337
338
342
337
339
338
340
337
337
337
338
337
339
337
337
337
338
340
337
337
338
337
337
337
337
337
337
337
337
337
339
337
339
337
337
337
337
337
337
337
337
337
339
337
337
338
337
337
337
338
348
351
338
337
337
337
338
337
337
347
337
337
337
337
337
337
338
341
339
337
337
338
338
338
338
337
338
337
337
337
337
337
337
338
338
337
337
338
337
338
337
337
341
339
338
338
337
337
338
340
342
337
338
337
338
339
341
337
338
340
338
339
338
337
340
340
341
345
339
337
344
346
348
347
351
347
340
337
340
337
337
337
339
337
339
344
340
338
339
342
341
343
345
343
339
344
348
342
337
344
338
356
344
339
338
337
337
337
341
337
345
338
341
337
339
338
338
337
340
340
338
340
337
339
338
337
337
337
340
340
340
337
337
339
338
338
340
337
339
345
338
339
337
339
337
337
337
338
338
338
336
338
337
337
337
337
337
338
337
338
337
337
337
337
337
338
337
338
337
337
337
339
338
340
337
338
340
337
337
337
337
337
338
338
337
337
341
337
337
340
337
361
337
337
337
337
337
337
338
337
338
355
337
338
337
337
337
339
337
337
338
337
337
338
338
337
339
340
337
337
337
337
350
339
338
338
337
337
339
337
338
337
337
338
344
337
341
338
337
337
337
337
337
339
338
342
340
337
338
339
337
337
338
337
337
337
337
337
337
341
340
336
337
336
337
337
337
337
338
337
340
338
337
338
338
338
337
337
337
337
339
337
336
337
337
340
338
338
337
354
338
338
341
338
338
338
338
338
340
337
338
342
339
338
338
337
348
338
340
337
336
337
337
338
337
340
337
337
342
338
337
338
338
338
337
338
339
337
337
338
337
337
337
337
337
337
337
338
337
337
337
337
337
337
338
337
337
337
336
337
336
338
337
336
339
338
341
337
337
337
337
338
337
337
337
337
337
338
338
338
350
337
337
337
336
337
337
337
338
337
337
337
337
337
337
337
337
339
337
337
338
337
338
336
336
336
342
336
336
337
336
337
337
337
337
337
337
337
337
337
337
337
337
337
338
336
336
336
336
336
337
337
337
337
337
337
337
337
337
337
337
337
337
337
338
337
336
340
336
337
336
337
338
336
337
337
337
337
337
337
340
337
338
338
339
337
338
337
337
337
338
339
337
336
337
337
337
337
337
337
337
337
337
337
337
338
338
337
337
336
337
337
336
337
336
341
337
337
337
337
337
337
337
337
337
337
337
337
337
336
337
336
336
336
336
337
337
337
338
337
338
337
337
337
338
337
337
338
337
340
343
336
337
336
373
337
336
337
338
337
338
338
337
337
338
338
337
337
337
337
337
337
337
337
337
338
337
337
337
337
337
336
337
337
337
337
337
337
337
337
338
337
338
337
336
337
338
336
339
340
341
337
337
339
337
340
339
337
337
337
344
340
342
350
346
341
338
336
343
336
340
343
345
337
341
340
342
345
341
345
343
347
337
339
337
339
337
336
336
337
337
336
336
337
336
337
339
337
339
337
340
339
337
337
337
336
336
336
337
337
337
337
337
337
337
341
337
337
340
337
336
337
336
337
337
337
341
337
338
337
337
344
337
337
336
336
337
337
338
337
338
336
337
337
337
337
337
337
337
337
336
337
336
336
336
337
336
337
337
337
337
337
337
336
336
336
336
337
336
337
337
337
340
338
338
338
338
344
337
338
337
342
339
338
337
337
338
337
338
356
355
337
336
338
338
338
337
338
338
337
338
337
338
338
348
338
338
337
338
337
337
337
338
339
338
338
338
338
338
338
339
337
338
338
338
338
338
338
337
338
338
338
338
338
338
338
338
337
338
338
338
337
338
338
338
340
338
338
339
338
338
338
338
338
337
337
338
339
338
338
338
338
338
338
339
338
337
337
341
338
338
338
338
338
338
338
338
338
339
337
337
338
338
337
338
338
338
339
338
338
338
338
338
338
337
337
338
338
338
338
338
338
338
343
350
342
346
350
337
337
342
341
338
338
337
338
337
338
342
338
339
338
338
338
338
337
338
338
340
349
338
341
338
339
340
338
340
337
338
338
346
340
338
338
339
344
346
360
406
340
347
342
339
337
337
339
338
338
338
338
338
338
338
338
338
340
338
339
338
338
338
341
338
338
338
338
338
338
338
338
338
337
337
337
337
338
338
337
337
338
338
338
338
340
338
338
337
337
337
337
338
338
337
338
338
338
338
338
338
337
340
338
341
337
338
338
337
338
338
338
337
337
337
337
337
337
338
337
338
338
338
338
337
337
337
338
337
338
338
337
338
338
338
337
338
337
337
339
345
353
339
338
338
338
338
337
337
337
337
337
337
338
338
338
338
338
338
338
337
337
337
337
337
338
338
338
338
338
339
337
337
338
337
337
338
338
338
338
338
338
337
337
337
338
339
338
337
338
338
338
338
338
337
337
337
337
338
338
337
338
338
338
338
338
338
337
337
337
337
337
338
338
338
338
338
338
337
337
337
338
337
337
338
338
340
338
338
338
337
337
337
337
337
337
337
338
338
337
338
338
337
337
337
337
337
338
338
338
338
338
338
338
337
337
337
337
338
339
338
338
338
338
338
338
337
337
338
337
337
337
338
338
338
338
338
337
338
338
339
338
337
339
342
342
344
341
338
343
337
338
338
337
338
338
340
338
338
338
338
337
338
338
337
338
338
338
338
341
338
337
337
338
339
338
338
338
338
338
338
337
337
338
338
338
338
337
338
338
338
338
337
338
340
337
338
338
338
338
338
337
337
337
337
338
338
338
338
338
338
338
337
338
337
337
337
338
338
338
338
339
337
338
337
337
337
337
338
338
338
338
337
337
337
337
338
338
338
338
337
338
337
337
337
337
338
341
338
338
338
339
337
337
338
338
337
338
337
338
338
338
338
686
337
338
337
338
338
338
1075
339
339
342
339
340
338
339
338
343
339
342
339
339
337
338
337
338
339
339
340
339
339
339
338
339
338
338
342
337
338
338
338
338
339
339
338
338
337
337
337
338
338
338
338
338
338
337
337
337
337
337
337
338
338
338
338
337
337
339
337
338
338
337
338
338
338
337
337
337
337
338
337
337
338
328
328
330
328
329
330
329
328
331
330
339
331
339
331
328
328
327
346
330
328
329
328
329
329
327
328
327
327
327
328
328
328
327
328
328
328
329
328
328
327
327
328
328
329
331
330
331
328
333
331
329
331
329
330
330
331
330
329
328
328
329
332
328
330
329
328
328
328
329
328
332
329
335
328
328
330
329
329
330
332
328
331
328
328
328
328
328
328
329
328
328
329
328
328
328
328
328
328
327
327
328
328
327
328
328
327
329
328
328
331
328
330
330
333
329
328
328
335
329
329
332
331
328
329
329
327
331
334
327
332
333
334
332
332
330
329
328
328
332
332
331
329
330
329
329
331
328
330
330
329
331
354
331
331
329
329
329
349
357
328
331
340
329
329
345
365
339
330
327
327
328
327
327
329
327
329
328
328
329
330
329
333
342
328
331
330
333
338
328
330
329
348
332
327
328
351
328
328
331
328
330
328
328
328
329
328
329
336
328
335
328
331
328
332
332
335
344
328
333
330
336
349
331
331
332
334
328
336
359
331
331
329
332
333
330
352
354
353
342
339
335
354
359
362
331
339
336
352
331
331
333
335
332
335
329
331
327
336
331
328
361
329
330
337
331
329
331
336
342
330
354
336
346
337
347
360
337
418
329
330
327
329
327
328
333
338
330
334
328
333
339
400
351
363
346
337
366
334
333
331
328
333
346
340
328
329
330
331
332
328
329
331
331
330
332
343
338
340
361
333
346
328
355
345
330
327
331
331
328
328
333
328
355
345
358
341
346
328
329
346
352
347
344
371
343
328
343
340
352
355
346
330
333
331
356
329
330
354
329
352
332
328
332
334
333
332
330
334
333
328
329
335
336
331
328
331
329
331
343
328
331
333
330
330
336
336
332
337
378
364
342
338
352
391
383
340
424
348
436
393
343
389
343
360
375
377
359
348
353
328
349
339
335
332
327
328
328
328
328
328
328
328
332
328
340
328
334
330
333
345
347
343
336
335
335
328
329
328
329
333
332
330
340
333
332
330
330
328
332
340
328
331
340
347
370
329
330
401
329
330
330
333
333
345
329
332
336
341
332
332
328
342
338
331
328
331
329
339
334
341
341
338
338
345
337
344
348
338
341
343
350
342
334
330
340
344
343
341
329
350
330
336
330
333
346
335
339
336
350
331
332
331
337
331
330
356
341
331
357
348
336
335
329
339
334
340
345
351
342
335
335
337
336
332
337
338
337
336
382
359
335
345
346
363
410
397
378
349
347
358
349
380
385
330
339
345
335
357
331
365
368
371
429
350
353
371
332
363
381
409
359
398
360
375
360
331
388
389
369
346
335
371
354
350
343
355
342
339
345
367
341
388
385
340
357
350
364
328
334
338
363
342
344
330
349
345
348
330
336
345
333
331
363
342
334
352
333
337
330
331
350
382
331
342
339
330
348
355
347
335
340
332
353
347
338
336
327
333
335
381
341
407
334
344
375
332
334
374
338
329
328
336
339
381
333
379
330
339
330
332
404
337
329
362
397
364
338
333
342
342
346
335
337
360
401
351
347
336
356
363
341
336
385
337
343
370
331
352
335
383
363
348
434
350
364
351
435
376
365
374
367
397
374
437
417
368
367
361
452
366
374
399
363
441
463
361
381
420
395
438
467
468
404
403
468
435
438
404
377
394
379
376
434
387
395
397
416
410
470
418
351
349
386
360
396
349
331
352
349
332
389
362
357
359
399
354
349
337
347
377
392
443
350
353
378
383
366
363
339
347
348
343
388
429
425
423
425
413
414
392
429
397
347
350
342
366
390
429
399
352
383
392
359
372
348
376
352
343
361
336
356
351
360
350
352
345
383
386
344
391
380
348
393
347
340
373
356
365
376
355
350
400
366
358
405
343
360
359
357
392
370
374
383
346
377
352
333
369
346
441
447
442
362
364
372
396
402
362
359
370
328
374
356
354
350
374
485
442
347
366
356
352
352
418
367
350
400
341
347
337
356
361
352
352
372
406
373
438
362
375
383
428
361
341
363
372
403
415
423
352
342
343
352
349
357
392
376
376
370
358
391
357
372
442
363
425
390
350
345
413
366
355
348
346
350
356
360
368
368
407
377
386
363
354
418
360
338
350
366
368
380
359
422
362
380
377
402
361
372
431
379
422
384
363
377
369
369
359
443
421
472
466
427
463
367
388
377
355
404
404
387
367
456
409
370
378
463
367
398
417
459
464
383
467
461
373
372
424
349
367
393
434
363
438
375
386
380
442
428
367
375
370
369
397
404
402
378
397
427
411
409
367
441
469
420
433
372
381
398
396
471
446
407
431
354
376
349
336
339
337
409
375
352
345
344
415
340
373
389
377
359
402
383
348
386
410
427
340
339
373
376
405
394
351
349
397
510
456
388
372
338
361
349
361
356
383
341
355
394
403
392
364
382
353
399
354
413
346
362
377
402
378
404
422
428
429
413
385
358
339
371
366
336
334
365
330
349
334
330
364
350
383
418
342
334
334
357
374
363
348
408
360
352
337
344
356
333
346
356
335
333
342
348
350
342
363
349
350
347
337
368
353
335
338
329
371
332
349
393
339
378
336
360
383
347
332
385
399
378
376
393
390
378
345
395
336
347
387
383
357
333
362
360
380
377
390
381
352
372
370
357
386
376
347
413
379
392
332
376
371
393
378
347
421
470
460
432
439
432
445
428
477
420
435
468
448
470
446
445
425
438
421
467
440
385
440
372
406
368
356
416
364
446
443
413
437
456
377
483
443
431
375
464
349
397
442
442
458
424
374
357
360
394
436
447
411
443
376
466
453
443
368
434
441
391
375
449
378
436
424
439
430
406
458
379
410
380
369
383
411
400
400
480
471
395
377
397
411
358
470
357
336
359
352
468
478
465
439
330
381
337
389
431
409
379
453
353
434
342
330
385
355
469
478
464
430
400
443
382
435
485
436
408
440
404
371
454
410
462
371
372
479
484
445
473
461
462
498
471
435
472
461
568
374
339
450
419
463
437
447
472
465
465
467
455
480
488
487
450
467
451
450
458
438
391
484
453
458
457
426
465
456
470
377
429
392
390
371
407
431
400
412
370
409
389
381
414
495
416
370
372
390
389
423
379
391
378
385
380
386
407
455
384
481
433
382
402
365
381
413
361
405
439
451
392
448
407
425
451
383
408
354
408
428
398
404
427
487
477
480
500
460
470
390
389
481
470
479
469
468
460
443
426
455
477
476
456
464
433
374
398
524
415
438
437
434
425
433
421
386
409
397
453
419
423
391
355
409
385
390
392
377
425
401
435
407
438
435
390
416
417
421
409
447
403
415
414
455
434
455
489
510
417
421
423
407
455
507
414
490
369
442
434
407
396
389
403
408
414
423
434
422
402
422
395
426
438
397
398
409
409
387
429
414
411
403
495
409
430
466
391
402
414
395
498
444
439
429
452
404
450
450
487
437
490
476
420
434
417
383
464
407
408
446
496
425
421
400
447
403
380
413
473
487
432
455
444
489
507
469
489
437
505
378
435
401
447
441
463
468
483
456
450
461
458
464
483
441
404
395
414
502
442
446
401
392
378
433
365
412
371
420
474
432
465
452
396
400
370
396
383
411
384
386
354
390
455
404
351
386
397
362
372
369
414
466
462
393
420
472
389
402
365
354
462
368
372
421
525
413
387
421
491
452
395
453
459
455
428
466
355
393
449
466
469
446
383
403
413
358
397
413
444
455
381
417
470
479
425
481
437
428
408
394
471
480
451
439
464
467
434
374
454
439
423
480
442
443
466
434
462
463
426
430
428
476
452
418
422
411
436
374
378
407
478
414
437
455
388
417
400
407
417
478
477
473
463
474
406
459
439
477
443
470
449
470
486
447
407
480
434
421
469
486
484
471
449
431
468
442
506
474
497
447
487
456
471
455
438
455
430
453
485
467
443
423
503
490
450
451
431
470
487
489
498
481
435
488
484
469
511
480
478
482
432
474
467
462
484
468
471
495
464
478
436
448
471
486
453
461
460
462
476
466
475
467
467
458
459
471
468
482
459
456
476
446
450
461
485
495
477
438
420
468
487
464
466
473
482
476
511
488
487
456
471
499
479
502
502
521
468
496
487
488
518
532
520
483
469
494
505
491
469
495
476
456
417
482
466
484
456
469
483
446
446
458
468
466
447
503
499
435
461
464
468
446
471
458
499
428
496
485
458
460
457
440
475
471
512
455
471
458
483
479
435
444
476
454
437
482
450
450
494
462
455
394
437
466
484
450
437
461
462
465
457
440
471
435
461
467
479
460
476
463
459
399
382
473
454
455
471
483
475
387
425
470
489
468
412
476
394
431
418
407
441
457
462
467
479
438
447
438
482
385
476
457
482
472
464
461
410
470
379
465
475
459
482
470
447
426
448
467
441
476
439
447
433
468
452
396
477
473
444
454
367
439
393
477
471
478
435
463
478
466
383
474
389
442
426
484
420
453
381
354
440
473
475
434
429
478
377
420
381
459
467
417
371
477
444
468
395
483
452
456
401
459
460
404
387
395
413
436
406
352
373
486
384
343
392
386
365
439
375
390
401
364
375
355
446
382
370
421
363
397
420
392
393
439
466
469
406
376
411
474
487
483
456
455
449
445
413
443
462
475
426
424
459
411
443
458
432
418
433
371
419
401
392
472
370
368
479
475
337
357
467
485
461
470
443
456
435
473
463
397
466
465
451
380
401
422
458
394
448
380
438
425
386
487
444
384
443
473
485
487
388
402
364
420
390
406
434
399
458
431
463
484
398
404
402
450
468
434
414
474
492
440
466
402
387
397
405
357
430
433
386
359
382
384
462
429
472
462
459
477
420
456
429
457
466
465
472
424
480
443
469
459
424
469
468
473
451
463
453
463
490
378
399
418
456
462
479
480
465
484
479
449
468
483
479
465
472
475
435
459
479
464
464
449
407
469
469
444
459
477
457
452
477
473
406
369
460
431
473
482
470
463
413
473
466
474
481
490
374
423
392
474
442
472
406
403
331
383
469
485
422
454
476
477
466
461
447
406
420
430
401
367
362
492
439
492
480
466
456
475
492
480
460
486
451
486
464
405
449
472
392
453
416
450
481
391
413
401
470
384
436
392
395
391
486
478
453
456
492
410
491
399
374
442
482
381
423
407
418
412
487
461
463
493
478
467
462
474
443
405
406
465
483
430
428
387
399
481
463
447
418
459
387
473
470
486
451
387
373
471
393
449
387
446
467
444
483
394
373
403
494
351
434
382
470
482
489
377
479
493
460
472
499
445
466
472
473
395
452
400
458
475
485
489
449
489
495
454
483
466
482
480
489
472
466
478
464
464
473
489
482
469
455
458
442
473
458
475
410
490
403
471
475
424
491
472
444
483
479
483
489
486
488
483
432
463
480
459
449
481
468
489
490
484
454
488
485
476
483
463
488
475
477
491
476
455
457
468
489
488
485
429
476
394
484
415
418
483
436
391
381
490
485
473
485
478
475
479
480
471
488
373
488
493
471
467
336
438
486
494
407
464
429
392
373
451
457
479
424
403
445
408
405
484
471
404
378
418
409
479
431
381
398
485
458
417
416
466
476
381
483
493
475
472
488
482
472
469
444
419
454
446
372
397
479
465
388
476
377
394
416
502
406
405
447
387
388
494
470
404
492
484
467
471
492
447
404
464
450
481
385
397
435
408
461
388
425
417
424
379
359
478
406
355
377
463
399
456
453
382
377
416
423
416
396
407
459
380
449
422
444
483
410
401
390
423
406
407
392
405
377
396
475
486
477
474
384
417
481
483
399
404
384
354
478
400
413
390
425
385
471
355
419
449
466
483
485
473
453
487
493
443
400
439
470
403
440
421
414
393
395
458
475
494
471
440
466
456
475
457
489
474
406
480
371
403
390
431
418
375
440
412
371
385
475
380
466
455
426
399
399
379
357
448
414
348
383
440
426
400
382
390
392
390
392
471
444
434
448
472
483
468
398
446
484
491
396
422
457
459
434
411
449
498
471
382
457
473
431
482
483
406
485
402
392
403
370
390
462
394
394
388
366
364
474
447
439
488
387
407
395
394
391
388
434
382
415
380
359
384
376
383
387
384
417
377
367
378
376
445
365
382
441
409
364
367
373
371
381
401
380
422
450
486
486
477
480
483
481
488
489
460
431
465
406
440
440
428
465
382
369
363
405
347
382
383
404
363
363
385
363
423
370
377
440
415
427
466
455
377
377
408
371
422
430
403
405
373
363
375
386
396
421
406
439
384
406
437
363
369
474
383
447
389
417
411
445
389
373
370
406
374
378
384
456
513
438
377
390
371
419
367
400
378
474
433
449
388
495
441
409
479
490
476
469
485
486
453
424
428
473
462
378
376
397
420
471
427
451
398
394
380
422
467
388
448
423
449
476
442
440
412
405
403
399
417
429
467
432
415
485
472
476
466
465
443
486
404
399
478
413
443
409
400
463
401
414
390
515
435
414
413
455
464
447
438
408
428
384
411
447
475
499
466
468
469
487
423
386
438
448
384
437
460
424
472
400
468
388
378
398
402
451
460
440
407
423
387
358
392
442
453
427
416
378
418
462
389
426
447
481
426
421
394
393
394
392
474
378
375
463
460
365
483
422
388
358
396
394
411
364
400
431
382
484
395
398
440
409
412
393
447
395
390
375
432
393
473
393
418
389
449
350
460
385
406
381
462
435
404
431
384
398
382
438
414
419
390
398
379
469
402
418
441
388
461
380
447
470
520
377
415
432
376
376
425
490
446
383
389
412
468
375
410
491
431
441
486
464
489
471
490
458
460
463
465
470
478
392
450
409
463
399
418
403
489
390
490
372
494
409
464
409
481
383
400
415
495
458
415
392
429
380
487
437
481
440
414
396
415
428
458
408
392
403
402
379
492
374
417
442
434
446
473
409
407
383
413
407
397
397
397
411
391
376
374
423
391
409
427
417
410
432
397
439
410
400
430
379
360
429
408
409
502
377
394
470
440
482
401
413
385
367
375
357
364
390
375
382
355
406
414
374
390
366
387
392
404
367
495
364
368
405
481
388
429
403
384
431
406
447
375
398
375
421
439
492
404
495
385
464
393
472
403
385
414
381
374
393
370
372
415
450
396
457
367
399
389
395
370
448
360
432
446
382
432
390
359
424
353
438
454
378
365
385
456
364
387
373
375
348
383
376
414
369
369
387
415
445
399
400
407
451
433
371
435
401
431
378
385
378
381
385
376
368
476
439
407
405
379
400
375
374
458
464
376
366
392
452
787
346
438
424
390
412
425
375
384
376
435
422
410
369
418
352
370
355
354
398
358
394
360
368
353
350
352
403
363
349
393
412
370
369
371
424
361
455
368
374
373
406
397
368
391
412
412
410
358
350
356
367
356
369
352
387
375
346
341
353
365
386
403
412
367
340
353
378
395
345
385
395
370
381
356
360
370
403
343
406
395
398
395
392
397
355
361
351
353
341
377
382
396
379
394
341
401
393
377
380
349
357
374
349
402
426
351
389
389
403
436
463
469
449
439
467
381
360
364
347
343
358
344
355
417
343
353
348
341
363
370
359
374
353
361
345
425
395
399
362
351
351
346
352
360
340
388
346
357
353
372
357
402
379
387
376
469
371
367
370
362
367
348
360
355
345
349
365
370
366
343
416
343
343
341
343
342
354
342
345
361
343
351
347
347
343
357
352
372
347
357
363
360
386
356
357
353
352
352
351
351
363
353
350
352
347
350
363
357
352
347
341
404
419
385
345
352
356
343
353
354
341
348
347
396
346
362
355
362
376
395
391
388
458
409
434
407
419
400
383
401
411
395
422
376
385
393
485
368
375
428
340
354
381
346
347
376
346
393
396
340
369
340
341
341
342
340
341
345
340
341
341
341
341
340
340
340
343
342
341
340
340
340
341
341
340
342
341
341
342
359
340
341
344
344
341
343
340
340
340
340
340
340
340
341
339
340
340
340
340
1369
341
340
340
345
340
341
352
343
340
342
341
343
340
340
340
343
2161
344
347
345
342
341
341
343
346
351
344
342
345
341
341
340
357
340
342
341
348
343
351
342
348
349
342
343
349
386
372
341
347
343
343
340
341
340
345
343
341
344
340
368
341
341
345
342
345
341
342
372
340
349
351
346
342
342
341
341
343
341
344
343
345
341
341
342
344
343
342
345
349
347
351
341
345
342
341
344
359
356
347
341
342
343
341
342
341
341
341
340
340
346
357
341
341
341
343
344
341
342
347
348
343
348
349
342
401
373
433
348
341
342
348
352
343
357
350
350
347
343
351
351
344
345
343
344
343
341
344
343
353
347
342
350
350
348
343
343
347
341
348
342
348
340
360
348
353
343
346
354
355
359
345
346
345
347
343
347
351
341
348
348
343
350
348
358
346
343
340
1420
343
345
340
345
348
342
343
342
340
340
342
342
341
342
342
344
348
342
353
340
351
344
345
363
344
348
351
356
342
344
348
343
350
351
352
352
344
345
347
341
349
342
341
342
346
344
342
341
342
342
343
351
341
340
340
342
341
340
340
341
342
351
340
344
354
340
348
344
343
341
347
342
347
341
341
344
351
355
351
359
341
350
343
342
341
343
341
342
342
343
350
352
355
374
344
342
348
359
359
341
347
340
356
348
342
340
342
341
346
367
341
340
352
348
351
341
344
353
354
359
362
362
342
355
341
351
349
371
362
341
350
351
364
374
347
343
350
351
566
360
342
347
344
344
349
352
353
357
361
376
357
361
351
358
353
358
354
345
346
355
363
363
368
366
374
356
354
361
360
355
354
362
350
350
357
368
351
352
360
353
355
360
351
349
349
342
357
359
347
346
341
340
342
347
348
346
355
347
356
343
345
359
344
366
345
350
352
351
345
348
344
362
346
343
350
345
341
341
342
345
345
365
360
349
366
342
354
365
341
340
349
342
343
344
347
341
371
363
348
356
370
344
366
344
350
354
352
356
353
444
345
354
355
354
364
385
372
368
379
389
384
383
387
434
386
379
374
375
411
368
353
350
345
359
342
360
399
365
364
376
363
382
368
371
393
375
374
346
355
356
419
479
384
394
359
364
361
375
382
347
386
373
362
348
367
386
363
349
396
346
345
353
345
343
348
348
343
347
344
350
352
341
340
343
345
347
349
354
342
361
376
353
357
369
357
356
367
350
346
359
352
351
357
351
370
354
366
363
351
346
356
372
346
350
356
353
362
359
352
361
358
354
368
352
369
346
359
366
384
356
356
372
370
368
361
377
348
360
396
342
368
384
350
349
366
355
357
353
354
356
353
342
356
356
341
348
349
341
344
370
352
388
345
358
366
341
367
384
343
365
348
341
340
347
342
363
407
348
350
341
378
386
353
358
372
376
378
353
363
361
370
366
393
371
377
382
381
367
368
385
389
356
371
342
355
392
371
362
342
346
353
349
345
359
363
344
363
403
359
372
344
367
355
349
353
342
348
358
347
347
351
347
357
343
358
357
360
363
378
355
370
363
343
362
354
342
351
364
355
347
343
357
377
350
340
339
342
347
356
342
363
341
352
355
344
347
398
360
345
348
363
362
352
347
361
376
349
414
391
377
363
359
353
371
388
373
372
353
433
351
352
341
346
342
341
346
340
343
340
356
344
343
341
340
365
344
346
351
348
383
354
340
350
345
385
348
364
351
357
366
360
349
363
371
375
365
383
358
355
360
354
368
350
352
345
347
345
351
356
345
360
350
357
381
382
362
351
354
364
368
359
371
356
364
354
366
360
359
365
443
372
357
346
347
362
346
363
351
346
351
341
347
353
345
341
370
345
349
343
340
352
341
356
363
367
362
365
371
381
366
343
358
346
352
351
352
364
346
355
371
355
370
366
363
344
350
347
365
354
358
346
349
352
345
352
341
356
363
358
353
347
342
344
344
346
362
364
353
344
350
359
344
345
360
370
370
350
346
341
370
359
350
350
348
353
357
366
351
371
347
383
344
352
373
396
340
407
384
353
366
379
382
379
384
374
387
385
353
351
358
358
371
346
349
344
355
355
348
361
348
350
357
352
365
351
345
363
351
345
350
365
347
343
401
346
343
343
356
341
352
348
360
351
343
348
360
351
347
354
352
341
342
343
340
346
353
346
346
347
341
340
354
340
347
341
362
351
350
347
348
355
359
355
350
342
349
341
341
341
348
364
393
366
357
387
419
340
359
363
341
366
346
369
352
378
364
363
358
357
361
362
349
368
344
355
368
355
343
356
351
357
363
341
358
356
372
347
384
342
372
351
341
347
348
349
345
341
341
353
341
359
355
344
361
350
359
352
351
352
355
346
351
360
359
355
351
381
357
359
352
363
341
348
341
356
364
359
356
341
379
349
379
353
353
364
354
344
363
359
344
347
341
342
340
340
354
342
340
347
346
348
348
363
363
359
368
354
361
365
363
370
386
379
413
389
371
355
362
354
359
368
350
401
352
369
405
366
367
368
368
354
348
348
350
348
347
349
347
372
350
363
348
359
363
362
349
349
347
348
357
365
383
352
350
361
355
390
356
349
347
365
370
355
361
375
343
344
344
366
374
361
363
392
375
384
347
354
377
350
363
347
343
357
357
356
347
369
352
371
355
355
370
348
353
346
348
347
351
352
340
342
348
348
355
358
356
358
358
395
374
369
347
353
386
361
358
368
374
384
354
358
359
374
349
357
364
369
396
342
405
341
360
351
351
379
350
345
342
398
377
388
353
385
356
351
345
362
357
388
349
344
340
355
344
344
342
365
352
380
355
370
368
355
354
357
343
367
355
355
340
360
356
347
342
353
373
371
362
343
343
348
349
355
351
358
365
360
342
356
345
340
355
366
363
370
355
367
379
380
371
374
373
362
355
348
344
348
340
341
344
344
355
345
343
340
341
343
341
344
348
349
356
343
346
348
340
346
340
343
341
351
347
344
343
343
344
342
342
341
357
347
361
343
351
349
344
339
344
356
358
353
365
362
369
363
362
381
366
381
380
375
391
391
388
363
379
357
367
370
371
365
360
367
358
351
360
344
347
359
357
360
373
372
351
360
345
349
343
351
358
350
357
339
338
339
339
344
338
345
338
337
363
349
339
342
342
338
338
339
344
348
347
387
338
339
339
338
339
339
347
337
338
338
343
343
340
340
338
345
343
340
338
338
338
341
340
348
352
340
340
340
355
350
383
371
342
355
346
356
344
341
338
340
338
339
339
342
340
339
338
337
338
338
338
338
338
338
340
339
344
343
342
343
344
356
341
350
338
345
348
343
352
345
342
343
338
344
343
351
348
343
347
348
341
356
350
346
358
356
357
344
354
349
356
355
346
359
354
352
350
345
338
347
339
342
354
350
354
349
355
348
344
340
355
353
345
345
344
367
357
354
371
359
347
343
338
341
339
339
338
340
354
338
337
338
339
338
338
338
338
338
337
337
339
337
339
339
340
338
336
344
336
350
337
338
336
340
340
339
341
340
337
338
363
338
337
337
339
339
339
336
336
338
340
339
338
338
338
342
349
352
337
336
342
337
336
341
336
337
336
338
339
337
336
337
338
344
340
340
336
340
340
339
348
337
338
341
340
338
336
336
336
336
336
338
336
344
345
345
339
340
336
345
336
337
337
336
336
337
336
335
336
348
336
337
337
336
336
336
336
336
337
12910
2840
336
337
339
346
337
338
336
344
337
336
337
337
336
336
336
338
336
336
337
337
336
339
345
347
338
339
339
341
344
351
339
367
342
340
336
341
340
340
343
340
341
337
337
336
336
336
337
338
343
336
336
336
338
337
336
339
336
337
341
337
337
339
347
339
335
336
342
337
339
337
338
342
336
336
340
341
336
336
336
339
349
343
343
337
336
336
336
336
339
339
351
341
338
342
336
345
348
338
352
338
338
344
337
356
353
343
336
338
345
345
342
337
336
336
340
340
340
345
357
339
354
342
337
336
336
341
337
341
365
336
346
339
343
337
341
336
336
336
353
338
356
337
344
345
367
345
342
341
338
341
344
345
344
371
342
340
337
339
338
341
337
355
336
336
336
355
339
350
336
343
341
346
345
346
345
340
344
343
347
343
364
338
351
348
351
342
354
336
337
348
337
337
338
340
339
342
337
338
338
340
336
345
339
337
341
336
336
336
340
339
338
341
341
342
338
350
338
342
340
341
353
347
354
336
343
338
339
336
341
337
336
339
339
342
342
343
350
365
344
347
365
346
356
340
346
362
352
343
338
352
346
345
346
346
348
340
352
344
342
348
337
339
339
344
352
339
342
340
344
352
345
341
344
350
340
343
338
338
336
337
342
341
341
337
357
352
349
339
340
357
350
336
338
341
338
338
341
336
338
347
338
337
341
343
336
344
348
336
345
338
340
336
338
344
340
348
336
624
338
343
338
338
401
347
345
339
352
337
340
347
343
343
338
339
344
337
342
345
344
337
339
344
341
337
336
338
341
341
347
344
337
362
350
365
339
347
345
337
337
337
336
336
340
336
336
338
336
336
336
337
337
336
337
336
335
336
338
336
336
337
336
336
336
336
336
341
336
337
337
338
342
345
339
345
343
335
338
337
336
336
336
341
336
336
336
337
337
337
336
336
337
335
336
341
340
336
336
336
347
359
347
337
337
336
358
371
338
336
345
336
342
339
336
344
337
348
344
337
338
337
336
344
337
336
336
337
338
339
338
338
337
336
336
336
337
346
336
339
336
337
338
338
336
343
336
343
339
339
342
337
343
337
337
342
336
348
348
339
336
346
343
339
349
340
340
341
343
349
344
342
344
348
339
349
344
349
347
346
344
341
346
342
337
338
347
337
341
336
336
339
339
336
336
337
337
339
337
343
346
349
337
340
344
339
338
345
340
338
344
346
341
343
341
340
348
346
338
347
338
345
350
349
358
353
343
340
865
345
344
336
338
342
344
336
347
338
345
345
346
348
337
344
354
351
354
344
342
353
351
350
359
346
349
346
357
338
342
348
342
359
355
355
347
340
343
337
345
340
350
339
336
336
339
340
344
337
341
341
339
346
340
336
343
350
356
367
361
360
357
353
348
346
356
358
360
343
346
362
362
358
338
359
370
352
347
341
345
349
345
343
341
344
348
360
351
353
345
344
348
343
352
337
345
340
338
337
336
343
336
338
336
336
336
336
336
336
340
347
341
342
341
343
348
338
339
347
339
337
336
336
339
337
347
349
336
337
339
338
340
337
338
342
345
339
338
336
338
342
340
340
340
337
338
340
337
337
337
343
337
339
336
340
337
336
338
337
337
337
336
336
343
344
345
339
344
339
344
339
337
335
337
336
337
336
337
337
341
587
545
435
336
337
338
336
341
336
337
355
336
337
337
338
336
336
336
336
336
336
337
336
336
337
336
337
341
344
354
372
352
339
343
336
340
340
336
336
336
336
336
346
336
337
336
336
339
336
342
340
337
337
338
345
359
336
342
357
341
342
336
347
345
352
336
336
351
340
340
337
340
338
335
367
336
336
337
336
337
342
351
337
336
336
347
341
336
337
337
337
338
338
336
336
339
337
337
338
336
340
336
336
338
338
336
338
337
337
346
339
337
336
338
346
338
344
358
345
359
369
365
369
371
362
364
372
364
380
341
344
346
346
359
340
340
336
338
339
336
342
337
338
342
337
338
337
340
344
338
339
342
338
357
336
339
339
337
337
338
336
340
349
342
339
339
337
343
339
342
338
337
338
353
343
338
336
341
343
345
349
338
346
351
346
337
347
338
344
337
347
342
337
340
346
340
337
342
361
345
356
351
358
381
355
365
354
349
344
353
349
372
351
353
361
346
342
338
351
346
336
337
337
343
336
336
337
335
336
336
345
337
339
337
337
336
336
336
338
341
340
348
339
336
344
343
343
347
343
340
345
345
338
338
343
337
344
338
341
343
339
347
338
353
348
344
349
340
360
350
336
342
336
337
340
339
337
350
343
338
345
347
348
350
349
344
352
344
340
343
353
346
338
345
337
343
350
339
343
338
342
346
342
345
343
343
353
342
341
347
344
344
359
342
376
353
338
336
341
351
357
357
357
361
356
359
361
363
381
348
344
357
343
355
350
358
336
339
336
337
354
341
353
345
358
349
349
336
338
336
336
336
345
339
339
340
339
345
351
336
337
341
337
337
336
341
338
337
343
336
346
338
338
337
347
337
336
339
336
337
346
340
347
339
337
366
339
342
337
336
337
351
339
337
340
339
339
339
339
336
336
342
342
340
342
336
336
337
337
339
338
345
351
351
347
336
337
336
337
337
337
338
339
338
336
341
339
347
344
341
353
352
345
346
339
347
356
336
338
337
341
345
339
349
345
348
358
342
348
345
362
348
356
340
345
361
338
352
352
339
337
352
337
344
352
349
349
361
362
355
353
352
362
366
365
370
347
368
358
364
358
346
368
351
354
350
347
345
342
344
343
360
346
351
364
367
357
352
354
352
353
350
346
347
350
349
348
338
357
348
356
352
352
344
337
1710
353
360
353
348
340
347
348
348
347
338
341
343
563
340
367
361
358
363
367
363
359
360
369
357
369
380
368
368
370
359
357
353
367
354
357
363
360
377
373
371
361
351
366
380
367
356
358
352
342
347
345
348
338
351
351
353
345
357
352
353
358
363
367
381
374
361
384
386
369
354
367
354
365
363
368
364
356
371
360
361
358
358
358
349
349
350
356
361
365
368
365
364
361
353
359
357
369
359
353
348
360
371
358
353
342
341
338
337
340
341
338
339
336
347
342
341
344
340
345
339
345
338
345
338
540
347
339
350
348
354
347
342
345
349
340
351
344
337
339
347
337
345
342
348
343
352
337
351
361
350
348
343
343
340
347
351
357
347
352
359
350
343
346
358
357
354
352
358
358
359
362
366
372
366
365
355
354
351
349
361
339
354
347
357
352
342
353
350
354
351
357
343
345
351
338
348
357
372
378
358
361
382
348
361
355
358
352
356
371
356
356
346
346
360
370
383
357
364
372
365
346
364
382
375
368
356
372
361
362
388
376
360
370
356
348
360
355
342
341
343
344
359
356
356
357
358
357
364
368
363
364
363
352
360
347
345
364
342
357
336
349
353
392
342
348
345
343
348
348
349
349
341
346
343
353
337
341
341
340
343
341
354
336
343
342
341
344
338
339
341
339
384
340
354
362
337
358
339
349
350
344
362
363
351
363
343
360
376
366
368
358
370
374
351
371
348
349
347
350
346
351
360
352
341
338
347
341
342
361
345
345
351
341
356
347
367
367
365
374
365
361
339
361
351
340
343
342
357
364
347
351
353
346
346
356
347
355
354
349
374
355
3462
365
360
352
358
371
363
357
363
353
355
344
359
357
348
354
346
362
348
343
352
341
349
356
357
357
351
368
353
360
350
346
351
350
351
353
353
1549
338
338
345
338
338
345
339
341
342
344
349
338
341
338
369
367
352
352
365
372
354
365
353
347
355
349
339
342
341
340
337
338
338
337
338
338
338
339
338
339
338
338
339
339
338
340
337
337
338
337
339
337
338
346
339
345
338
341
357
338
352
350
341
349
351
340
343
338
350
341
340
340
344
340
340
352
341
338
340
339
338
346
347
345
342
340
338
337
339
353
340
344
355
349
353
338
350
354
347
339
348
348
340
340
341
349
338
341
337
347
337
350
365
353
353
364
377
373
341
369
360
354
356
350
357
352
355
339
353
340
340
339
338
352
353
351
342
343
338
338
339
347
339
338
346
340
338
356
341
339
340
341
341
348
357
345
352
350
357
352
348
346
355
354
344
351
345
352
359
376
362
351
365
353
347
356
355
356
357
364
370
360
363
357
380
374
368
359
360
363
358
368
386
371
359
354
372
361
357
358
357
350
359
354
348
360
362
344
354
344
345
350
339
352
346
345
339
355
339
357
347
350
348
341
340
348
357
354
351
361
353
351
350
347
359
340
341
368
353
368
388
361
375
375
371
369
378
367
368
384
349
371
379
376
360
377
362
377
373
367
360
368
364
350
362
358
354
356
350
356
358
357
350
353
352
353
362
353
345
343
350
344
345
367
349
352
341
353
343
353
346
350
349
360
355
357
356
349
346
341
344
347
343
340
338
338
339
339
338
338
339
339
338
337
338
338
339
339
338
338
338
339
339
338
339
339
338
338
338
339
339
337
338
338
338
337
337
337
338
343
338
338
338
339
338
338
338
340
339
338
344
354
337
341
343
351
338
343
349
346
340
338
340
338
338
339
340
339
339
340
340
337
339
338
339
338
337
342
338
338
338
338
338
338
339
339
339
338
340
754
338
338
338
338
338
339
338
338
338
339
338
338
338
339
340
339
338
340
338
338
338
337
338
338
339
338
338
339
338
339
338
338
339
338
338
338
338
338
337
337
338
338
337
338
339
338
338
338
338
338
339
339
338
339
343
341
344
340
342
341
340
338
338
337
340
341
340
339
339
352
341
341
669
339
342
340
341
341
337
340
338
349
340
344
342
339
339
339
338
341
347
344
344
340
341
340
340
341
339
340
339
340
339
340
353
341
343
343
339
340
338
338
338
338
338
338
338
338
338
338
342
339
337
337
338
341
340
339
341
338
338
338
344
339
339
339
345
339
339
340
339
338
339
338
343
343
344
338
341
338
338
338
338
338
338
338
338
338
339
367
339
340
337
337
337
338
338
339
338
338
338
342
340
345
338
338
338
339
340
338
338
340
341
343
342
346
343
348
345
363
339
341
339
339
338
338
338
339
340
340
338
339
339
341
338
341
338
338
338
338
338
338
338
338
340
339
338
340
343
339
338
337
339
338
338
337
341
340
352
342
347
339
340
339
338
338
339
338
339
340
337
337
340
337
339
338
337
338
338
338
338
338
338
338
339
338
338
339
338
338
338
337
337
342
337
337
339
338
338
347
338
338
338
338
339
342
338
341
338
339
340
342
347
342
338
339
338
338
338
340
338
344
340
338
341
340
340
343
342
343
339
337
342
338
338
345
338
348
339
338
415
338
338
338
338
338
338
338
338
338
338
339
337
338
337
340
338
337
338
339
339
339
337
338
342
343
338
338
338
339
338
337
337
338
339
339
337
338
338
341
341
340
340
341
340
340
339
340
340
341
340
340
340
340
339
339
340
340
340
339
340
340
339
340
340
340
340
341
340
340
340
340
341
340
343
340
341
339
339
339
340
342
339
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
339
342
341
339
343
341
340
347
347
340
340
341
340
340
340
342
340
340
341
340
340
339
339
339
339
339
339
339
340
339
339
339
340
339
340
340
340
340
341
340
340
341
340
339
339
342
339
339
343
339
340
340
347
340
341
342
342
340
343
340
340
343
340
342
339
339
339
339
339
339
339
340
339
340
340
340
340
339
340
340
340
341
342
340
391
340
340
340
340
339
339
339
339
341
341
339
339
339
338
348
342
338
340
340
338
339
343
338
339
338
337
338
338
339
339
338
338
338
338
339
338
338
338
338
344
344
339
340
339
340
341
339
341
339
338
338
341
339
342
346
357
337
341
338
338
340
338
341
338
350
355
347
340
342
360
349
352
343
343
349
347
348
346
345
340
339
338
341
341
339
338
345
343
346
339
347
342
346
340
348
355
348
346
351
346
352
348
345
343
342
343
342
353
347
355
342
343
347
347
340
346
353
349
342
352
344
341
340
342
347
341
346
346
345
344
344
348
344
347
343
342
350
345
342
353
347
340
339
339
341
340
342
343
343
343
342
350
344
345
341
341
342
339
339
340
341
341
341
341
340
341
342
346
350
355
341
348
354
354
347
356
357
341
352
339
340
340
342
340
340
339
341
378
340
342
340
340
341
340
340
343
342
340
339
339
344
347
343
341
351
341
341
340
348
347
343
340
340
340
344
340
338
340
337
345
337
338
337
338
339
337
340
341
337
340
338
343
339
338
338
339
338
342
356
350
342
337
339
352
342
339
348
345
343
338
341
337
337
338
338
339
339
337
339
337
339
337
338
337
338
337
337
337
337
339
338
341
340
342
339
338
341
338
341
340
346
337
337
338
342
341
344
339
338
344
342
342
339
338
338
342
338
338
355
339
337
339
340
338
338
337
442
340
347
353
346
353
342
340
342
338
352
347
344
339
337
338
339
338
343
338
344
411
337
337
337
337
338
341
342
338
338
338
338
337
337
337
341
337
337
340
339
337
337
341
337
338
340
339
338
337
338
337
338
340
337
337
337
337
337
337
337
337
340
337
340
337
337
338
338
338
338
341
338
337
365
356
372
367
375
360
363
360
345
346
339
339
340
350
340
344
343
339
345
340
340
342
348
342
345
346
346
340
344
343
343
339
342
341
347
339
344
344
340
341
344
345
340
343
347
339
341
339
341
370
339
339
340
339
340
341
341
342
353
341
340
340
340
339
346
340
339
342
339
341
340
340
341
342
344
340
344
342
344
340
343
344
343
340
342
339
343
341
340
340
344
343
339
340
344
339
342
341
340
340
340
340
340
340
340
340
339
340
340
340
340
341
340
341
342
342
348
340
341
340
342
342
341
340
339
339
342
339
348
340
344
353
355
347
367
350
348
348
347
350
351
341
357
339
339
339
339
339
342
339
345
340
346
341
342
350
347
346
340
346
343
344
341
340
341
339
340
339
339
340
339
339
339
339
342
341
340
340
340
339
340
341
340
340
341
339
339
339
339
340
339
339
340
340
340
340
340
340
340
340
341
340
340
342
340
339
339
339
341
339
342
340
340
342
340
340
340
340
339
340
340
342
342
347
339
367
339
348
342
341
346
341
341
347
349
340
352
365
344
340
340
360
351
340
349
358
339
351
355
342
339
340
340
339
340
347
340
343
344
340
340
341
340
339
349
339
355
342
339
342
339
345
349
346
343
350
340
341
341
340
340
342
340
339
343
343
340
340
339
340
340
344
344
339
340
340
344
342
342
340
340
340
341
340
342
340
345
339
339
339
340
340
339
340
340
5254
340
342
341
345
347
348
362
345
343
356
340
349
340
354
351
348
355
340
344
344
344
340
352
356
340
344
346
345
345
341
339
340
344
341
339
340
339
340
339
341
340
341
340
342
339
341
342
340
341
339
353
340
342
340
341
339
340
340
340
341
340
340
360
341
345
344
340
341
341
343
339
339
339
350
340
339
340
339
339
339
340
339
340
340
340
341
340
340
340
340
344
339
340
339
346
343
343
340
340
347
339
340
340
340
340
339
345
339
340
340
345
339
339
342
339
345
339
339
340
340
346
340
343
340
339
340
340
340
340
343
341
340
339
339
339
340
341
340
355
339
342
340
340
339
340
341
339
340
340
340
356
340
341
339
339
339
339
340
340
340
339
341
339
340
341
340
340
341
356
344
340
342
348
346
366
339
340
346
342
339
346
348
342
348
347
348
340
340
339
340
343
340
344
344
341
339
339
340
340
339
341
341
341
341
340
340
344
340
341
340
340
340
340
339
339
339
339
342
339
344
339
340
343
339
340
339
340
343
355
343
340
348
344
345
342
340
339
342
341
347
344
344
341
340
340
345
347
344
346
351
344
345
349
344
341
355
347
340
339
350
340
341
348
341
346
340
339
345
340
342
340
342
348
343
340
342
339
348
341
342
349
341
344
348
347
344
340
340
341
346
342
341
341
340
343
340
341
341
339
342
340
349
362
344
351
341
352
348
349
356
375
345
360
347
350
340
357
348
342
346
346
350
363
362
341
339
350
345
346
343
341
350
341
341
345
346
346
341
345
343
340
344
347
344
341
340
341
340
340
343
347
340
340
339
342
340
340
339
339
342
341
339
339
339
339
341
347
340
340
351
344
340
347
343
344
349
340
339
339
344
342
340
350
344
340
339
340
339
340
341
341
345
340
343
360
343
341
340
340
340
340
339
339
340
339
340
346
339
340
344
340
342
340
347
344
340
343
350
345
345
348
341
339
342
339
340
340
340
340
340
341
340
689
346
340
336
336
341
336
338
338
338
338
338
337
347
338
338
341
338
339
338
338
338
337
342
338
338
338
338
337
337
337
340
370
337
338
337
339
339
337
338
340
338
338
339
338
338
339
338
340
339
338
342
359
341
341
342
339
347
341
338
341
372
353
383
345
386
351
346
362
347
347
346
347
341
343
348
343
340
350
338
348
339
338
341
358
341
338
339
361
338
338
338
337
341
342
338
338
342
338
338
338
338
339
344
348
338
349
339
340
339
339
339
339
338
338
339
338
338
338
338
339
340
338
342
342
339
347
338
339
339
340
339
338
337
337
338
338
338
340
338
338
341
339
342
341
338
340
339
345
341
338
358
344
346
343
344
343
351
343
347
3417
342
338
345
351
339
340
339
338
339
339
338
340
342
337
344
337
341
338
343
345
341
340
338
345
349
346
338
338
343
338
340
344
342
346
342
345
341
342
344
345
345
344
339
341
338
340
343
341
348
353
344
350
338
337
334
337
338
338
338
338
343
340
338
340
341
342
338
342
341
339
338
338
341
341
337
339
337
339
341
355
339
341
346
369
348
367
344
360
339
342
351
353
341
338
338
338
338
342
339
338
338
339
339
338
339
338
339
343
342
339
339
339
338
338
338
339
337
340
338
338
338
338
338
338
343
338
340
339
338
344
338
338
339
340
337
337
338
338
338
338
339
338
338
338
338
338
341
339
339
344
343
341
339
344
337
339
346
343
344
346
349
353
351
357
360
360
342
362
363
360
351
364
344
354
356
351
346
347
351
353
337
350
351
344
351
352
350
349
342
351
347
346
343
353
344
346
338
350
338
338
341
338
341
341
341
342
341
344
343
338
340
341
338
353
346
344
340
348
338
340
343
350
352
345
341
346
349
342
340
342
338
348
345
338
339
339
338
338
342
339
339
342
339
341
338
350
345
400
342
345
347
341
341
340
342
340
338
343
340
337
340
344
342
343
338
343
347
340
337
340
337
337
337
343
338
339
343
346
338
347
340
337
337
337
339
337
339
337
340
342
338
337
338
338
340
384
340
340
341
339
336
336
337
336
337
337
338
337
338
338
337
337
339
338
338
338
337
338
338
339
337
337
339
339
338
338
337
338
341
342
341
339
339
338
338
337
337
337
343
338
353
339
338
337
338
337
339
340
337
338
340
339
337
337
338
338
338
338
339
339
337
339
352
337
342
350
345
340
344
346
345
360
338
343
337
337
338
338
338
337
337
340
338
338
340
340
338
337
341
337
339
339
338
337
338
344
338
337
350
341
346
342
350
336
337
337
337
342
340
343
344
342
340
343
348
360
346
352
346
347
348
345
346
352
358
365
381
357
352
350
361
354
352
344
364
354
358
360
353
349
353
348
353
343
346
345
349
353
352
347
340
349
346
342
351
347
350
349
344
347
360
357
393
357
338
360
348
376
351
347
342
338
358
355
346
345
346
341
338
339
371
349
338
358
344
337
340
337
339
337
347
342
338
338
337
346
343
347
346
339
346
341
337
344
349
351
353
337
341
357
345
339
351
353
353
344
349
348
339
338
340
338
338
337
349
337
337
338
340
337
338
337
337
337
337
337
338
338
337
337
337
337
338
337
338
337
337
338
337
337
337
338
344
337
338
340
340
337
338
337
342
338
345
357
343
347
359
354
354
347
355
358
371
389
341
355
344
342
358
341
352
355
350
346
361
345
356
363
346
338
348
344
343
345
340
353
366
358
344
351
347
343
365
343
337
341
338
345
356
343
347
352
359
353
350
358
341
356
343
338
352
341
338
338
338
338
347
338
339
360
351
338
359
348
345
346
345
338
347
348
340
344
346
349
350
351
345
344
338
337
345
343
348
347
337
339
338
338
340
338
338
339
338
338
338
338
336
337
339
337
337
338
337
337
337
341
337
337
337
338
341
338
337
338
338
363
337
350
339
339
346
364
347
346
339
343
338
342
337
337
338
352
338
346
339
344
337
337
338
337
337
337
337
338
337
337
340
337
337
337
348
338
338
347
337
339
345
337
352
351
337
341
338
344
345
345
352
338
341
340
341
338
339
342
338
345
339
338
337
338
340
339
338
340
339
340
338
338
340
338
340
360
351
343
342
340
346
343
341
338
339
343
337
338
337
341
339
337
338
339
344
339
339
341
343
340
337
338
337
339
338
337
348
349
356
337
343
337
339
342
338
340
337
339
338
337
338
337
353
344
341
337
339
347
351
350
342
348
340
338
343
339
342
342
341
340
337
338
341
341
344
344
337
346
345
340
345
355
339
342
353
355
362
350
340
352
345
338
339
339
346
344
337
339
346
338
343
340
338
347
345
346
344
338
344
337
348
344
358
347
346
355
348
344
355
375
375
359
356
351
343
347
360
342
341
350
340
342
342
346
343
348
343
344
349
345
349
344
338
340
345
337
338
339
339
337
337
341
337
338
346
337
338
340
338
348
337
338
340
340
338
337
341
337
347
341
340
338
345
349
338
341
343
345
346
341
340
352
349
342
349
345
341
341
345
342
339
341
344
355
342
354
356
337
341
338
348
340
342
337
337
339
338
337
337
337
338
337
341
343
345
350
339
341
339
343
346
341
350
348
343
346
339
340
337
337
337
340
337
339
340
353
341
350
340
343
348
343
347
351
347
345
338
343
337
338
337
339
340
340
357
344
339
349
338
338
337
341
337
342
337
344
338
342
351
367
347
346
354
342
345
340
337
347
337
340
340
349
340
337
338
340
347
338
348
350
341
352
346
338
346
349
345
348
346
350
348
340
348
338
341
338
346
340
338
341
338
337
338
340
339
339
338
338
338
338
340
339
338
339
338
340
338
338
337
338
338
339
338
339
338
340
338
338
338
338
339
348
345
339
339
341
338
338
339
339
339
361
338
341
339
339
339
340
338
341
338
338
345
337
337
338
338
338
339
338
338
338
338
342
339
338
342
339
340
338
342
338
338
340
338
339
340
343
344
339
343
340
339
348
351
344
348
349
342
343
348
340
346
534
350
341
340
340
347
339
346
354
344
359
339
341
337
343
342
339
340
340
342
355
351
350
340
345
347
354
350
338
347
338
345
342
349
340
346
340
339
339
339
341
340
340
352
341
339
344
343
338
341
344
345
347
347
341
350
338
339
342
340
340
346
346
344
344
351
344
349
342
349
341
417
367
343
344
347
347
343
346
341
338
353
340
341
350
344
341
348
343
348
343
341
340
338
351
339
344
341
341
350
347
354
352
346
347
349
4248
355
347
344
343
350
357
339
339
345
341
344
345
351
347
341
346
347
352
349
342
363
356
357
349
352
354
350
371
357
355
352
348
354
368
366
352
375
365
345
349
370
345
351
354
339
348
354
360
365
348
363
345
348
372
351
365
355
362
355
351
357
348
368
378
349
352
350
356
350
353
349
4745
360
353
351
351
348
394
364
364
372
370
350
354
371
376
353
364
375
368
368
399
348
379
352
364
362
375
353
361
347
351
338
349
349
352
355
353
365
370
361
350
343
405
361
357
376
356
388
356
359
366
362
356
343
351
364
351
354
350
347
353
356
351
352
352
358
353
364
350
360
346
366
370
369
362
358
363
347
359
373
350
347
343
365
385
344
338
340
344
355
341
343
345
339
345
339
346
339
344
339
341
343
346
339
358
355
362
346
348
355
351
359
354
361
346
347
348
347
383
358
353
360
358
369
344
352
379
356
385
362
355
382
353
366
361
379
391
375
366
345
383
360
368
374
361
381
361
342
388
361
367
368
365
345
349
339
342
341
340
347
348
355
340
348
338
349
338
344
341
357
339
342
341
346
343
346
354
360
347
360
347
348
371
359
373
351
353
351
361
355
355
352
339
353
344
362
357
355
340
349
343
344
345
349
348
351
361
342
341
342
345
338
339
340
353
342
353
349
343
343
341
345
358
355
354
339
357
352
356
351
354
375
340
336
338
343
336
339
353
350
342
354
365
350
351
354
347
344
336
339
347
340
348
388
339
338
336
338
337
339
339
336
345
336
360
336
343
336
336
337
345
337
337
337
339
342
338
337
336
340
336
339
336
342
350
336
362
349
342
343
350
363
360
361
347
343
335
352
363
343
343
351
359
366
349
351
367
353
367
366
344
357
344
337
341
337
353
336
348
346
359
349
381
336
337
340
337
336
336
348
336
335
338
340
337
364
337
336
338
342
336
336
342
343
336
337
335
336
340
337
337
336
348
337
339
337
336
363
356
353
356
363
360
364
397
365
352
346
362
375
373
345
350
355
343
337
340
345
347
350
337
363
336
336
355
342
344
338
345
339
337
336
337
343
336
335
338
341
344
340
358
336
341
356
356
354
357
351
357
341
383
345
338
339
336
339
342
347
338
338
336
342
341
340
345
356
338
336
336
340
342
342
337


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/step1-node_occurencies_on_cluster.dat <==
1	23	74	21	53	22
2	7	37	62	57	32
3	28	72	28	58	9
4	23	71	31	53	15
5	6	48	22	95	24
6	23	77	26	54	15
7	6	50	23	99	15
8	32	66	25	52	20
9	0	8	0	18	6
10	33	0	93	0	71
11	5	12	123	2	51
12	27	79	26	52	11
13	6	61	17	92	19
14	19	80	25	53	16
15	4	36	84	37	30
16	33	45	25	57	35
17	6	36	49	72	30
18	0	13	145	1	34
19	13	36	34	0	110
20	5	40	44	67	37
21	112	5	5	7	68
22	25	55	26	49	38
23	5	45	20	73	52
24	18	4	56	71	46
25	44	5	10	38	96
26	19	75	30	53	18
27	24	76	23	58	12
28	101	7	17	31	39
29	119	1	11	6	52
30	70	4	2	2	117
31	29	73	29	53	9
32	71	13	10	0	101
33	35	0	88	0	70
34	27	78	25	54	9
35	32	67	24	53	19
36	30	10	35	75	43
37	74	13	5	43	58
38	4	57	9	73	50
39	28	80	26	51	10
40	10	50	29	88	20
41	4	59	11	96	23
42	98	14	5	44	36
43	25	68	35	53	14
44	113	4	6	5	69
45	8	44	22	94	27
46	2	39	53	70	29
47	9	22	126	1	33
48	23	71	33	51	15
49	21	73	30	52	19
50	111	16	2	12	50
51	3	36	38	45	71
52	20	18	9	29	22
53	96	11	7	45	36
54	3	33	83	3	71
55	17	23	95	14	46
56	4	56	15	93	25
57	186	0	7	0	0
58	97	11	8	44	35
59	28	72	28	56	9
60	5	49	27	83	31
61	27	77	23	56	10
62	25	66	28	52	24
63	4	47	20	88	36
64	22	41	60	18	52
65	4	48	22	95	26
66	3	37	49	53	49
67	23	77	30	49	16
68	24	80	26	52	13
69	8	44	19	89	37
70	64	15	7	48	63
71	25	37	58	31	44
72	4	45	20	78	46
73	95	0	93	0	5
74	4	47	22	87	35
75	5	42	30	52	66
76	46	4	2	6	135
77	26	72	25	59	15
78	25	65	29	48	26
79	16	74	31	55	21
80	24	73	27	57	14
81	20	74	28	56	15
82	33	39	26	55	42
83	19	53	64	30	29
84	21	74	30	52	18
85	6	59	13	95	20
86	90	19	3	56	27
87	13	41	20	85	34
88	21	72	21	50	31
89	19	62	30	55	29
90	23	70	36	47	17
91	7	57	17	92	22
92	64	5	1	6	119
93	25	58	26	60	24
94	4	59	12	91	27
95	21	74	33	51	16
96	26	58	28	52	33
97	25	59	29	53	27
98	5	49	64	51	26
99	6	44	89	18	38
100	3	29	6	28	31


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/step2-cluster_of_nodes.dat <==
#node	c1	c2	c3	c4	c5
1	.	x	.	.	.
2	.	.	x	.	.
3	.	x	.	.	.
4	.	x	.	.	.
5	.	.	.	x	.
6	.	x	.	.	.
7	.	.	.	x	.
8	.	x	.	.	.
9	.	.	.	x	.
10	.	.	x	.	.
11	.	.	x	.	.
12	.	x	.	.	.
13	.	.	.	x	.
14	.	x	.	.	.
15	.	.	x	.	.
16	.	.	.	x	.
17	.	.	.	x	.
18	.	.	x	.	.
19	.	.	.	.	x
20	.	.	.	x	.
21	x	.	.	.	.
22	.	x	.	.	.
23	.	.	.	x	.
24	.	.	.	x	.
25	.	.	.	.	x
26	.	x	.	.	.
27	.	x	.	.	.
28	x	.	.	.	.
29	x	.	.	.	.
30	.	.	.	.	x
31	.	x	.	.	.
32	.	.	.	.	x
33	.	.	x	.	.
34	.	x	.	.	.
35	.	x	.	.	.
36	.	.	.	x	.
37	x	.	.	.	.
38	.	.	.	x	.
39	.	x	.	.	.
40	.	.	.	x	.
41	.	.	.	x	.
42	x	.	.	.	.
43	.	x	.	.	.
44	x	.	.	.	.
45	.	.	.	x	.
46	.	.	.	x	.
47	.	.	x	.	.
48	.	x	.	.	.
49	.	x	.	.	.
50	x	.	.	.	.
51	.	.	.	.	x
52	.	.	.	x	.
53	x	.	.	.	.
54	.	.	x	.	.
55	.	.	x	.	.
56	.	.	.	x	.
57	x	.	.	.	.
58	x	.	.	.	.
59	.	x	.	.	.
60	.	.	.	x	.
61	.	x	.	.	.
62	.	x	.	.	.
63	.	.	.	x	.
64	.	.	x	.	.
65	.	.	.	x	.
66	.	.	.	x	.
67	.	x	.	.	.
68	.	x	.	.	.
69	.	.	.	x	.
70	x	.	.	.	.
71	.	.	x	.	.
72	.	.	.	x	.
73	x	.	.	.	.
74	.	.	.	x	.
75	.	.	.	.	x
76	.	.	.	.	x
77	.	x	.	.	.
78	.	x	.	.	.
79	.	x	.	.	.
80	.	x	.	.	.
81	.	x	.	.	.
82	.	.	.	x	.
83	.	.	x	.	.
84	.	x	.	.	.
85	.	.	.	x	.
86	x	.	.	.	.
87	.	.	.	x	.
88	.	x	.	.	.
89	.	x	.	.	.
90	.	x	.	.	.
91	.	.	.	x	.
92	.	.	.	.	x
93	.	.	.	x	.
94	.	.	.	x	.
95	.	x	.	.	.
96	.	x	.	.	.
97	.	x	.	.	.
98	.	.	x	.	.
99	.	.	x	.	.
100	.	.	.	.	x
#TOTAL	13	34	14	30	9


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/step3-cluster_of_nodes-transposed.dat <==
#1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	40	41	42	43	44	45	46	47	48	49	50	51	52	53	54	55	56	57	58	59	60	61	62	63	64	65	66	67	68	69	70	71	72	73	74	75	76	77	78	79	80	81	82	83	84	85	86	87	88	89	90	91	92	93	94	95	96	97	98	99	100	
.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	x	x	.	.	.	.	.	.	.	x	.	.	.	.	x	.	x	.	.	.	.	.	x	.	.	x	.	.	.	x	x	.	.	.	.	.	.	.	.	.	.	.	x	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	
x	.	x	x	.	x	.	x	.	.	.	x	.	x	.	.	.	.	.	.	.	x	.	.	.	x	x	.	.	.	x	.	.	x	x	.	.	.	x	.	.	.	x	.	.	.	.	x	x	.	.	.	.	.	.	.	.	.	x	.	x	x	.	.	.	.	x	x	.	.	.	.	.	.	.	.	x	x	x	x	x	.	.	x	.	.	.	x	x	x	.	.	.	.	x	x	x	.	.	.	
.	x	.	.	.	.	.	.	.	x	x	.	.	.	x	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	x	x	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	x	.	
.	.	.	.	x	.	x	.	x	.	.	.	x	.	.	x	x	.	.	x	.	.	x	x	.	.	.	.	.	.	.	.	.	.	.	x	.	x	.	x	x	.	.	.	x	x	.	.	.	.	.	x	.	.	.	x	.	.	.	x	.	.	x	.	x	x	.	.	x	.	.	x	.	x	.	.	.	.	.	.	.	x	.	.	x	.	x	.	.	.	x	.	x	x	.	.	.	.	.	.	
.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	x	.	.	.	.	x	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	x	


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/step4-nodes_of_cluster.dat <==
c1: 21 28 29 37 42 44 50 53 57 58 70 73 86 
c2: 1 3 4 6 8 12 14 22 26 27 31 34 35 39 43 48 49 59 61 62 67 68 77 78 79 80 81 84 88 89 90 95 96 97 
c3: 2 10 11 15 18 33 47 54 55 64 71 83 98 99 
c4: 5 7 9 13 16 17 20 23 24 36 38 40 41 45 46 52 56 60 63 65 66 69 72 74 82 85 87 91 93 94 
c5: 19 25 30 32 51 75 76 92 100 


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/clustering/step5-sites_of_cluster.dat <==
c1: ac.jp ac.kr docomolabs-usa.com edu.sg edu.tw epfl.ch naist.jp 
c2: ac.at ac.il ac.uk bme.hu cesnet.cz edu.pl ethz.ch forth.gr haw-hamburg.de hiit.fi inria.fr iscte.pt kth.se mpg.de ntua.gr polimi.it simula.no telecom-lille1.eu tp.pl ualg.pt uio.no unibe.ch unict.it uni-goettingen.de uni-hannover.de uni-karlsruhe.de uni-kl.de uni-lj.si unito.it upc.es utl.pt 
c3: ac.at cmu.edu columbia.edu duke.edu georgetown.edu jhu.edu purdue.edu uit.no unibo.it uniroma1.it uoi.gr upatras.gr upenn.edu upm.es 
c4: ac.cy colostate.edu depaul.edu edu.tr emory.edu hp.com iastate.edu iit-tech.net indiana.edu mcgillplanetlab.org msu.ru nd.edu postel.org rice.edu ubc.ca ucsc.edu uh.edu umn.edu unavarra.es uoit.ca usask.ca utdallas.edu utexas.edu utk.edu utoronto.ca uvic.ca washington.edu williams.edu wisc.edu 
c5: berkeley.edu edu.br edu.hk planet-lab.org rnp.br ucsb.edu uga.edu usp.br 


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-cv-ALL.dat <==
3.23
0.14
2.01
12.87
0.31
0.56
4.67
0.46
0.56
0.12
0.45
0.12
0.18
0.13
2.55
0.55
0.32
1.91
5.85
1.25
0.31
0.51
1.36
3.00
0.52
0.04
0.31
1.66
0.18
0.71
0.55
1.36
5.03
0.35
0.58
0.12
0.11
1.65
2.53
0.38
5.44
0.44
0.92
0.53
0.17
0.06
0.12
0.26
0.21
0.55
0.15
0.19
0.86
0.05
0.12
4.26
2.27
0.46
0.10
2.35
1.69
1.51
0.13
0.33
0.08
0.36
0.63
0.63
0.12
0.49
0.63
0.96
0.25
0.23
0.05
0.32
0.74
0.44
0.16
23.24
5.94
6.73
8.41
5.10
9.30
4.90
5.32
2.36
5.63
3.70
14.96
19.01
3.07
2.65
3.46
15.10
2.83
8.81
16.61
13.46
2.80
4.52
23.79
10.68
6.53
3.12
13.42
2.61
4.84
8.34
5.64
16.46
16.00
15.66
2.40
4.66
2.75
5.75
14.63
5.62
2.51
2.75
11.83
22.81
10.77
5.29
13.72
6.19
24.41
27.85
4.64
18.26
3.38
9.13
4.74
6.98
5.46
4.58
3.52
11.56
10.41
6.00
15.37
7.98
17.41
5.42
3.19
5.12
13.39
14.85
5.30
3.48
9.76
5.43
9.73
7.11
6.24
21.32
0.26
0.20
0.73
2.15
9.62
1.99
4.82
0.07
0.28
0.09
0.20
0.51
0.25
0.21
1.78
3.08
0.33
4.94
1.37
0.86
0.59
0.26
0.35
0.06
0.11
0.18
0.24
0.27
0.18
8.17
3.22
5.21
0.83
5.54
0.08
5.17
0.02
3.03
4.53
1.04
0.52
0.10
0.21
0.19
0.26
0.02
15.01
0.09
0.93
2.17
0.09
0.15
0.06
0.33
0.10
1.20
0.03
1.89
0.19
0.14
0.09
0.06
1.40
0.89
0.53
0.23
0.04
0.84
0.66
1.63
0.02
0.26
0.12
0.10
0.33
6.65
1.52
4.19
0.23
21.78
0.47
1.05
0.84
0.73
13.64
0.22
1.28
0.22
0.25
0.20
2.06
0.41
2.39
0.55
6.72
1.91
0.23
0.27
0.34
0.65
0.47
0.18
3.42
0.56
0.96
0.69
0.76
6.12
1.95
1.49
0.89
0.24
0.17
0.86
0.15
2.56
7.73
1.05
0.72
0.20
0.25
0.30
0.27
0.51
1.33
2.78
0.25
0.28
0.54
0.31
0.29
5.66
0.43
0.71
0.92
4.97
0.25
0.23
0.26
0.88
0.23
0.51
1.16
2.72
0.16
2.87
0.26
0.32
1.80
0.40
0.23
0.74
0.24
24.51
1.87
6.68
0.28
0.97
3.13
0.92
0.66
2.60
14.56
1.86
0.73
0.19
0.25
4.14
2.81
2.40
2.20
1.39
6.15
2.11
4.13
3.55
4.05
0.45
0.23
4.24
0.74
0.53
1.05
1.95
0.78
19.97
2.36
1.42
3.53
1.30
10.88
2.79
2.91
3.93
3.87
0.67
2.29
0.25
4.02
3.51
0.70
6.85
3.81
0.27
0.31
5.03
4.06
0.19
5.61
7.89
0.95
0.78
4.53
2.31
4.15
3.51
2.00
3.50
3.04
3.82
0.40
0.17
1.47
3.44
3.63
1.19
0.40
3.34
0.50
18.66
0.62
5.96
0.88
0.47
7.45
0.44
5.49
1.42
3.55
0.19
0.58
0.23
0.86
0.98
1.01
0.30
1.54
1.09
4.01
2.77
0.98
0.75
0.36
0.35
1.05
0.72
0.42
0.36
1.85
0.44
0.34
0.72
0.83
2.58
1.47
0.97
0.18
4.29
0.19
2.32
10.31
0.37
0.50
0.21
0.75
0.81
0.71
0.34
2.34
0.69
0.96
0.89
0.35
0.88
0.21
7.01
0.31
0.97
0.35
1.65
0.24
0.67
0.66
0.41
0.95
3.96
1.12
0.40
0.21
0.82
0.67
1.01
0.35
0.37
0.64
0.34
0.67
5.25
1.58
3.82
0.50
1.99
23.93
0.41
20.17
4.12
7.24
0.42
1.30
0.61
0.68
0.67
1.72
0.79
0.43
0.30
6.61
1.43
0.08
0.49
1.09
1.19
0.04
0.02
0.49
0.34
0.05
0.67
9.54
2.90
7.98
0.10
0.84
0.05
0.11
1.85
0.81
55.36
7.35
1.36
0.71
0.92
0.57
0.12
0.13
0.05
0.85
0.38
0.04
0.16
0.32
0.06
0.09
4.84
1.29
0.52
0.11
0.19
2.69
0.58
0.04
0.16
1.09
0.44
0.89
2.00
0.04
0.07
0.64
1.09
0.15
0.13
0.05
1.91
0.50
0.81
7.16
9.11
9.76
1.90
32.72
6.95
20.58
11.55
5.87
5.07
14.32
7.87
10.65
8.59
5.95
4.88
6.68
9.47
7.21
6.79
9.60
7.29
5.83
0.98
8.53
8.52
18.05
6.76
9.95
4.95
18.51
9.39
18.00
9.81
8.92
9.76
4.67
4.11
5.84
9.49
9.41
7.57
4.26
5.91
9.43
8.56
7.53
16.30
8.18
8.98
10.17
9.61
9.78
8.47
7.04
7.99
12.44
6.45
16.89
3.79
6.45
8.64
8.41
23.58
8.91
6.72
9.66
1.22
6.97
3.17
7.27
8.78
0.36
6.88
7.30
6.34
7.23
15.55
3.17
4.92
1.97
2.27
0.97
1.63
5.37
13.38
0.87
1.28
2.97
1.75
2.19
1.99
1.55
1.19
1.55
1.98
1.60
1.83
1.97
1.76
1.69
1.05
1.92
1.88
3.59
1.56
2.04
1.30
4.24
23.38
12.40
2.03
2.09
2.01
1.16
0.69
1.55
0.20
5.85
0.59
1.11
1.55
1.92
1.92
1.76
4.07
2.27
1.54
2.05
1.99
2.38
1.93
1.54
1.69
2.21
1.46
4.30
0.78
2.56
1.95
1.76
6.08
2.00
1.58
2.14
3.40
1.60
0.08
1.81
2.17
4.03
1.56
1.68
0.27
1.70
0.74
0.85
5.47
0.23
0.95
0.86
0.58
9.67
7.65
1.11
0.31
0.73
0.09
0.48
0.19
0.63
0.42
1.16
0.67
2.77
1.87
0.33
0.67
1.09
1.24
0.20
0.17
0.34
0.29
0.12
0.48
0.57
20.31
7.58
1.05
0.43
1.02
0.14
15.55
0.20
2.81
2.03
7.09
0.78
0.53
0.16
0.16
0.17
2.75
6.17
0.84
2.30
0.71
0.29
0.21
0.53
0.24
0.30
0.61
11.02
0.88
1.95
0.70
0.90
0.21
0.22
0.33
0.34
1.30
0.12
1.99
0.71
1.05
0.39
0.44
0.08
2.97
0.21
0.54
0.42
1.54
0.08
0.33
5.48
0.19
0.41
3.91
1.12
0.31
0.15
0.04
0.10
0.11
1.17
0.73
1.21
0.22
14.53
0.73
0.08
0.12
0.30
0.22
0.10
0.06
0.08
0.82
0.34
12.98
0.23
0.27
0.80
0.25
0.33
0.08
0.63
0.66
0.62
1.02
3.28
0.13
0.52
0.52
0.08
0.07
0.09
0.11
0.81
0.42
0.07
0.08
0.15
0.07
0.45
2.45
0.09
0.28
0.11
2.21
0.70
0.07
0.06
0.06
0.07
0.23
0.29
0.16
0.11
0.13
0.15
0.12
0.15
0.19
0.07
0.14
0.21
3.12
1.05
0.24
5.51
0.40
0.93
0.76
0.39
4.13
14.03
2.97
7.76
0.15
0.24
0.36
0.30
0.35
0.41
2.23
0.70
0.53
1.98
0.38
0.26
0.31
0.44
0.28
0.29
0.76
0.44
0.96
0.34
0.54
11.80
4.02
1.35
0.39
1.10
0.28
6.41
0.21
5.79
1.84
1.78
0.63
0.22
0.31
0.30
0.28
0.54
6.40
1.46
0.30
0.32
0.38
0.29
0.20
0.61
0.34
0.63
0.47
3.24
0.36
0.29
0.27
0.58
0.31
0.46
0.38
0.65
0.19
1.24
0.43
0.31
0.82
0.50
0.27
0.48
0.30
13.29
3.42
3.69
0.03
0.27
0.13
0.21
1.96
7.77
1.76
0.11
0.08
0.24
0.03
0.16
0.25
0.33
2.82
0.33
0.28
1.37
0.13
0.34
0.61
0.34
0.09
0.01
0.13
0.22
0.07
0.27
0.02
7.54
2.74
0.72
0.13
0.60
0.07
4.23
0.23
1.90
1.60
0.96
0.53
0.21
0.05
0.03
0.07
0.02
4.58
0.07
0.03
0.06
0.08
0.03
0.03
0.94
0.05
0.36
0.03
0.35
26.88
0.03
0.02
0.07
0.04
0.22
0.04
0.22
0.01
0.69
0.48
0.61
0.07
0.28
0.03
0.04
0.29
0.14
1.06
14.40
0.17
0.45
0.20
0.79
2.17
10.75
2.20
5.23
0.10
0.37
0.26
1.59
0.31
0.39
0.69
2.42
0.41
3.71
1.12
1.83
0.79
0.54
0.18
0.13
0.13
0.16
0.21
0.35
0.04
8.58
3.38
7.48
1.00
4.81
0.08
5.60
0.03
3.31
7.76
1.28
0.56
0.08
0.34
0.20
0.37
0.05
11.69
0.55
0.31
0.60
0.08
0.21
0.06
0.26
0.26
1.35
0.05
0.28
1.13
0.19
0.29
0.05
0.26
0.75
1.41
0.15
0.11
1.21
2.07
6.36
0.18
0.04
0.19
0.34
0.44
0.47
1.36
17.12
1.32
0.62
9.09
0.94
0.78
6.91
1.73
0.18
0.11
0.33
0.05
0.27
1.11
0.28
0.24
1.87
4.65
3.31
0.31
2.15
0.44
0.38
1.39
0.07
0.15
0.34
2.44
0.46
0.36
0.80
0.75
3.76
7.93
0.17
0.08
0.33
0.39
1.78
20.32
0.13
0.57
0.37
0.27
0.50
0.50
0.15
1.28
0.71
0.35
0.58
0.18
1.13
0.06
9.85
0.13
1.34
0.09
0.46
2.18
0.16
0.17
0.11
0.37
1.05
4.98
0.20
0.07
0.11
2.72
5.30
0.06
0.22
0.16
0.10
2.03
6.73
2.05
3.10
0.17
0.47
6.32
0.29
0.27
4.76
1.55
4.04
0.40
0.34
0.16
0.26
0.28
2.23
1.25
0.36
18.52
1.18
0.28
0.36
10.67
0.55
0.13
0.14
0.21
1.21
0.48
0.49
0.33
5.38
0.81
0.64
0.21
0.52
0.24
6.39
0.39
2.37
0.85
0.89
0.54
0.36
0.18
0.30
0.35
0.15
3.93
0.58
0.26
0.17
0.39
0.22
1.41
2.66
0.38
0.46
1.00
2.72
0.29
0.28
0.20
0.32
0.22
0.31
0.24
0.37
0.15
1.37
0.45
0.28
0.28
0.27
0.28
0.15
0.37
4.09
0.91
1.96
0.24
0.47
5.54
0.30
0.63
3.79
1.00
0.37
0.79
0.40
0.29
0.15
0.29
7.61
0.31
0.32
15.35
0.82
0.22
0.36
1.69
0.61
0.28
0.21
0.31
0.50
0.42
1.61
0.36
0.79
0.25
0.40
0.14
0.38
0.50
0.48
1.29
3.76
0.24
0.54
0.32
0.26
0.22
0.23
0.25
0.71
0.38
0.22
0.17
0.30
0.22
2.06
2.83
0.44
0.32
0.38
0.65
0.96
0.26
0.26
0.40
0.14
0.27
0.51
0.38
0.39
0.40
0.41
0.66
0.37
0.26
0.21
0.36
0.37
3.51
1.07
3.45
0.48
0.58
0.65
0.43
1.51
6.65
1.55
3.31
0.34
0.66
0.81
0.24
0.21
0.36
0.30
0.34
1.36
1.29
0.19
0.54
0.65
0.47
0.41
0.49
0.31
0.34
0.41
0.40
0.51
5.76
2.14
0.67
0.53
1.00
0.34
3.81
0.35
2.04
1.90
0.74
0.73
0.36
0.21
0.18
0.50
0.52
4.26
0.59
0.51
0.45
0.57
0.59
0.21
0.46
0.92
0.45
1.14
0.52
13.92
0.39
0.40
0.27
0.45
0.51
0.50
0.34
0.24
0.71
0.51
0.81
0.23
2.61
0.44
0.39
0.58
0.63
1.11
14.27
3.05
0.86
1.38
1.53
2.16
9.54
2.03
0.67
0.28
0.70
0.33
2.38
2.67
0.41
0.42
0.39
0.72
3.00
2.95
2.12
0.81
0.67
2.03
1.82
0.81
0.36
2.08
0.40
0.71
8.48
3.19
3.19
3.33
12.82
0.23
1.88
0.53
2.02
16.17
1.39
0.58
0.50
2.08
2.47
1.39
0.60
11.74
0.74
3.92
3.18
0.56
2.64
0.35
1.24
0.49
1.40
0.57
0.46
1.73
1.72
1.54
0.71
11.18
1.48
6.38
0.66
0.30
0.58
2.29
7.55
0.57
0.34
1.56
0.66
1.73
0.74
1.45
2.91
0.28
0.56
2.37
0.41
0.58
4.12
1.60
3.01
1.05
0.47
0.25
0.36
0.62
2.35
1.44
1.77
0.71
1.15
0.30
1.45
1.62
1.27
0.34
0.35
0.69
2.05
0.40
1.72
0.44
6.19
2.62
0.60
0.46
0.66
2.61
4.77
1.39
2.11
0.53
0.99
0.66
1.24
0.55
0.45
0.38
0.37
3.63
0.71
0.37
1.68
0.66
0.36
1.61
2.48
0.97
0.41
0.57
1.97
0.37
0.56
0.44
0.48
0.34
0.50
0.45
1.25
1.46
0.96
0.71
0.66
1.00
0.40
0.41
0.50
0.46
3.83
0.88
8.60
4.34
1.91
1.87
2.42
2.07
6.74
1.98
1.62
0.89
1.68
1.18
3.27
3.98
1.03
0.99
1.14
3.30
1.00
3.43
7.19
1.24
1.46
3.91
2.83
1.90
1.03
3.03
0.91
1.64
5.90
2.59
3.49
3.39
3.74
0.89
3.91
1.04
2.05
3.51
1.78
0.91
1.03
2.89
4.12
2.73
1.61
12.43
1.75
4.05
4.22
1.54
3.64
1.07
2.44
1.47
2.04
1.62
1.41
1.74
2.88
2.72
1.82
3.38
2.34
3.64
1.77
1.06
1.55
6.62
3.82
1.73
1.10
2.57
1.65
2.62
2.03
1.99
14.85
0.19
0.58
8.99
0.97
2.11
9.49
1.71
0.21
0.10
0.28
0.03
0.26
0.92
1.21
0.32
0.22
1.06
0.33
2.95
1.71
0.69
0.43
0.30
0.10
0.14
0.23
0.19
0.43
0.36
0.36
3.30
0.18
3.21
0.26
0.13
0.61
0.40
1.52
16.69
0.15
0.52
0.38
0.27
0.25
0.48
0.05
1.72
0.10
0.35
0.47
0.16
0.19
0.06
3.18
0.11
1.13
0.05
0.10
1.49
0.14
0.18
0.06
0.42
1.09
6.23
0.34
0.03
0.06
1.90
4.62
0.07
0.03
0.16
0.08
1.64
1.92
2.02
10.59
0.60
0.51
8.13
0.67
0.74
6.11
1.49
0.26
0.12
0.39
0.21
0.14
0.51
1.05
0.22
0.50
1.34
4.30
5.13
0.20
0.31
0.40
1.18
0.37
0.34
0.35
1.69
0.46
0.54
0.96
0.61
0.16
1.87
0.26
0.10
0.26
0.50
1.38
11.96
0.30
0.50
0.48
0.19
0.49
0.38
0.15
3.68
0.58
0.43
0.47
0.17
0.23
0.08
8.01
0.13
0.93
0.06
0.13
1.76
0.55
0.39
0.19
0.24
0.85
2.23
0.09
0.12
0.15
32.76
0.38
0.07
0.31
0.26
0.17
0.90
5.28
1.06
0.33
2.07
0.27
0.50
6.42
0.32
0.54
4.65
1.34
0.51
0.22
0.28
0.23
0.35
0.43
21.69
2.00
0.40
0.36
15.09
0.96
0.20
0.39
0.53
0.18
0.33
0.20
2.70
0.44
0.59
0.35
0.93
0.57
0.32
0.41
0.38
0.44
0.55
2.80
1.39
4.19
0.26
0.58
2.44
0.40
0.22
0.23
0.28
1.50
0.56
0.26
0.22
0.45
0.29
6.76
3.17
0.27
0.41
0.23
0.39
1.46
0.29
0.33
0.26
0.25
0.37
0.54
0.27
1.23
0.26
0.50
0.82
0.38
0.24
0.26
0.54
0.40
0.88
1.36
3.07
0.24
1.40
13.97
0.34
0.37
0.14
0.22
0.61
0.19
0.67
0.16
0.14
0.18
2.81
0.45
1.77
0.43
7.33
1.21
0.16
0.25
0.52
0.40
0.08
0.34
0.81
0.73
0.71
1.43
0.33
1.25
0.21
0.59
0.13
0.17
7.09
1.26
0.34
5.70
0.35
0.87
1.24
0.13
0.16
0.23
0.23
0.56
1.07
0.18
0.13
1.01
0.09
0.29
4.15
0.53
0.46
0.50
14.74
0.18
0.23
0.18
0.44
0.13
0.40
0.64
0.21
0.12
0.58
0.28
0.12
0.16
0.28
0.13
0.26
0.56
9.44
1.12
22.11
2.10
0.33
0.21
0.66
2.04
6.72
1.94
4.66
0.07
0.29
0.03
0.17
0.51
0.23
0.27
1.82
2.04
0.41
4.39
1.34
1.10
0.23
0.24
0.12
0.18
0.39
2.04
0.29
0.04
7.85
1.96
5.49
0.72
4.77
0.07
5.12
0.04
2.84
4.48
1.13
0.52
0.06
0.22
0.40
0.23
0.03
13.73
0.84
1.44
1.75
0.07
0.19
0.06
1.26
0.23
1.19
0.07
1.99
0.22
0.12
0.23
0.05
0.30
0.87
0.48
0.03
0.02
1.01
1.02
0.92
0.03
0.29
0.13
0.07
0.35
6.65
1.27
7.97
0.55
0.53
9.71
0.73
0.04
6.95
1.64
4.49
0.07
0.56
0.01
0.15
0.28
1.22
0.21
1.69
1.20
4.31
2.47
0.18
0.48
0.36
0.23
1.11
0.11
0.38
12.73
0.45
0.67
2.29
0.69
1.84
2.16
0.07
0.06
0.78
0.59
1.66
12.99
0.12
0.52
0.58
14.67
0.04
0.39
0.01
1.17
0.75
0.16
0.34
0.11
0.06
0.05
19.82
0.11
1.01
0.02
2.04
0.07
2.27
0.05
0.02
0.29
0.83
3.58
0.11
0.01
0.06
0.14
0.67
0.02
0.24
0.09
0.05
1.21
6.71
1.96
6.51
0.11
3.53
0.61
0.38
8.43
17.89
3.60
9.72
0.08
0.77
0.22
0.14
0.24
0.25
0.43
0.39
0.81
0.71
2.21
0.23
0.69
0.45
0.74
0.15
0.11
0.20
0.11
0.36
0.30
22.94
6.74
1.54
0.19
1.46
0.29
8.72
0.09
11.50
3.05
2.61
0.67
0.15
0.12
0.16
0.14
0.26
7.21
0.58
0.11
0.16
0.23
0.11
0.16
0.20
0.36
0.69
0.25
0.26
2.85
0.11
0.12
0.29
0.14
0.41
0.23
2.09
0.08
1.80
0.84
1.47
1.72
0.19
0.10
0.70
0.17
0.59
4.68
0.42
3.13
0.35
0.52
0.45
0.31
1.73
6.69
1.59
4.09
0.79
0.40
0.32
0.33
0.32
1.46
0.48
1.18
0.45
2.38
1.18
0.32
0.34
2.41
0.75
0.34
0.34
0.47
0.58
0.95
0.50
6.87
0.74
0.61
0.33
0.59
2.35
7.23
4.69
2.44
0.81
1.14
0.64
4.40
0.30
0.35
0.33
0.66
3.88
0.56
0.36
0.34
0.57
0.33
1.64
0.98
0.82
0.43
0.70
2.99
0.29
0.32
0.27
0.52
0.35
0.35
0.51
0.54
6.75
1.24
0.35
0.35
0.49
0.35
0.32
0.67
0.29
4.17
1.15
0.63
12.86
0.94
0.28
0.19
0.66
2.09
9.90
2.03
4.86
0.08
0.31
0.02
0.19
0.17
0.31
0.14
1.74
2.07
0.28
3.40
0.74
0.41
0.26
0.18
0.59
0.23
0.11
0.19
0.31
0.03
7.91
2.47
4.94
1.35
4.93
0.07
5.21
0.02
3.02
3.89
1.19
0.58
0.11
1.34
0.09
0.23
0.03
11.22
0.09
0.74
0.43
0.13
0.11
0.07
9.10
0.21
1.14
0.03
2.20
0.06
0.70
0.09
0.04
0.23
1.29
3.71
0.24
0.31
0.81
0.57
0.31
0.09
0.35
0.13
0.08
1.19
7.30
1.54
2.61
0.26
0.41
5.71
0.25
0.34
3.96
1.30
3.25
32.76
0.31
0.25
0.33
0.24
1.20
0.84
1.17
0.37
14.25
1.06
0.24
0.28
0.43
0.40
0.27
0.24
0.34
0.94
0.43
0.37
0.63
0.58
0.55
0.29
0.58
0.90
4.99
0.59
1.87
0.90
0.75
0.54
0.57
0.29
0.25
0.23
0.37
3.44
0.51
0.28
0.26
0.30
0.22
0.61
2.50
0.45
0.39
0.32
2.26
0.22
0.26
0.25
0.37
0.28
0.32
0.25
0.32
0.75
0.61
0.30
0.28
0.32
0.33
0.28
0.36
0.25
3.29
0.73
0.43
3.47
0.20
1.49
22.72
0.34
1.10
16.99
3.66
14.52
0.15
0.55
0.01
0.04
0.06
1.62
0.33
2.12
0.40
5.99
1.43
0.24
0.27
0.28
0.42
0.17
0.01
0.36
0.53
0.77
0.64
0.84
1.81
0.06
0.68
0.04
0.09
1.00
0.02
28.59
6.61
0.90
0.69
0.11
0.07
0.02
0.12
0.04
0.95
2.68
0.20
0.11
0.35
0.29
0.07
4.78
0.18
0.64
0.04
4.58
0.18
0.04
0.04
0.06
0.05
0.43
0.73
0.27
0.03
1.68
0.24
0.12
0.02
0.35
0.04
0.20
0.15
15.01
5.89
3.72
0.16
6.07
1.65
0.71
9.96
11.76
0.71
0.93
0.20
0.59
0.92
0.20
0.80
1.58
0.60
0.56
0.94
0.60
1.50
0.42
0.89
1.37
1.22
0.20
0.12
1.01
0.40
0.18
0.75
1.48
11.15
0.54
1.02
0.21
1.00
1.45
0.86
0.69
7.25
1.85
0.80
0.44
0.91
1.17
0.46
0.45
0.99
15.30
0.21
0.19
1.08
0.75
0.15
0.23
0.50
0.56
0.41
1.41
1.88
0.32
3.25
1.01
0.24
0.47
0.98
16.07
0.70
0.31
0.98
1.57
2.83
0.20
0.09
0.99
0.55
2.60
0.38
4.08
0.69
2.44
29.26
0.76
2.39
1.75
1.67
0.95
0.76
1.36
0.73
0.82
0.67
1.86
0.57
0.77
6.05
1.57
0.73
0.80
1.10
1.19
1.64
0.55
1.71
0.63
0.95
0.78
1.77
4.39
0.80
0.99
0.70
0.30
4.48
0.54
1.80
7.18
3.66
0.77
0.44
0.59
0.61
0.64
1.37
2.32
3.20
1.00
1.06
0.78
0.61
0.52
5.05
0.91
0.84
1.54
0.60
1.56
0.61
0.60
2.97
1.04
0.65
1.29
1.58
0.52
0.58
0.97
1.66
2.46
0.46
0.53
1.41
0.73
3.85
2.60
15.79
0.10
0.35
0.23
0.88
1.99
9.89
2.05
0.22
0.10
0.31
0.03
0.27
2.96
0.32
0.40
0.32
3.29
0.36
3.79
1.62
1.89
0.77
0.39
0.22
0.03
0.12
0.28
0.16
0.42
0.63
8.60
3.26
4.45
5.32
0.12
5.12
0.60
2.00
13.38
1.00
0.56
0.52
0.29
0.20
0.53
0.04
12.12
0.09
0.33
0.36
0.08
0.15
0.07
2.46
0.15
1.42
0.54
0.12
1.36
1.12
0.34
0.08
0.35
0.88
0.83
0.24
0.13
0.06
2.27
6.81
0.08
0.03
0.38
0.39
2.19
0.24
1.23
12.57
1.52
0.45
9.91
0.90
0.43
7.46
1.76
4.84
0.11
0.51
0.18
1.05
1.96
1.28
0.23
1.91
3.28
4.57
3.85
0.79
0.67
0.35
0.38
2.62
0.42
0.21
0.37
3.47
0.46
0.14
0.93
1.08
24.23
7.24
0.17
5.30
0.08
3.09
1.84
0.96
0.53
0.11
1.44
0.84
0.97
0.13
12.20
0.75
1.89
1.38
0.26
1.31
0.14
10.20
0.29
1.66
0.20
2.23
0.16
0.44
0.55
0.17
1.39
0.91
1.80
0.16
0.07
0.99
0.98
1.01
0.17
0.27
0.54
0.15
0.72
7.17
2.30
14.94
0.12
0.66
0.21
1.01
2.25
9.82
2.03
0.38
0.10
0.30
0.01
0.18
1.21
0.32
0.35
0.81
12.85
0.37
2.95
1.17
1.76
0.75
0.41
0.17
0.06
0.11
0.20
0.11
0.26
0.53
8.56
3.33
0.16
0.68
0.07
1.96
0.52
1.96
14.74
1.50
0.55
0.50
0.28
0.37
0.33
0.03
11.99
0.36
0.26
0.31
0.08
0.11
0.06
0.22
0.12
1.16
0.04
0.10
1.27
0.38
0.22
0.04
2.37
1.01
7.48
0.20
0.49
0.05
1.99
7.01
0.11
0.02
0.15
0.35
1.63
0.15
1.20
1.93
0.08
0.32
0.21
0.06
4.29
1.07
0.12
0.52
0.35
0.04
0.05
0.05
0.94
0.32
0.43
0.30
20.40
0.75
0.05
0.20
0.69
0.37
0.11
0.06
0.26
3.16
0.08
2.80
0.35
0.39
0.33
0.14
0.08
0.05
0.24
4.30
0.29
3.12
0.11
0.60
4.27
0.07
0.05
0.05
0.10
0.56
0.40
0.08
0.06
0.15
0.05
0.17
2.63
0.28
0.30
0.15
0.13
1.48
0.08
0.04
0.13
0.05
0.26
0.12
0.07
0.10
0.10
0.11
0.50
0.09
0.11
0.04
0.11
0.20
3.93
0.93
4.70
0.39
0.84
3.97
0.95
4.30
5.08
0.90
1.12
0.27
2.04
0.34
0.35
0.26
0.50
0.56
0.73
0.50
0.84
1.34
0.43
0.55
1.38
7.11
0.31
0.69
0.52
0.51
1.90
1.93
0.83
14.38
5.97
0.72
0.44
2.10
0.20
0.94
0.72
1.10
2.67
1.54
1.57
0.56
0.33
0.35
0.84
5.56
1.95
1.53
0.37
1.11
0.32
0.66
0.81
1.65
0.52
1.20
4.96
1.59
0.37
0.35
0.81
0.33
0.52
0.49
0.61
0.69
0.85
0.63
1.40
0.83
0.33
0.18
0.62
0.78
0.94
1.79
1.83
0.11
0.39
6.69
0.19
0.48
4.81
1.33
3.92
0.49
0.21
0.02
0.03
0.08
3.62
0.38
1.34
0.25
15.01
0.86
0.04
0.11
1.89
0.17
0.04
0.02
0.11
4.94
0.39
1.05
0.16
0.67
0.54
0.24
0.33
0.03
0.07
1.34
2.32
3.67
0.16
0.62
25.82
0.04
0.02
0.08
0.03
0.73
0.49
0.03
0.06
0.20
0.02
0.18
2.75
0.11
0.37
0.07
2.78
0.49
0.02
0.02
0.02
0.04
0.24
0.47
0.20
0.37
0.11
0.07
0.09
0.03
0.24
0.03
0.07
0.30
4.17
1.36
5.97
3.04
1.89
1.83
2.32
35.57
11.36
1.98
2.06
1.71
5.88
2.72
3.39
2.95
2.44
2.14
2.03
2.76
2.11
2.56
2.90
2.56
2.41
1.27
2.86
2.62
11.55
2.39
3.06
1.92
30.16
23.78
9.95
2.96
3.13
2.99
1.65
11.69
2.29
3.61
11.78
1.48
2.28
2.81
2.88
2.55
9.16
6.31
1.40
3.12
3.09
5.11
2.97
2.30
2.65
6.22
2.09
10.98
0.92
3.08
2.92
2.51
16.20
3.09
2.37
3.29
2.08
2.28
1.88
2.61
3.24
9.28
2.18
2.43
1.23
2.60
1.83
1.90
8.32
1.73
0.46
8.46
2.66
0.46
6.63
1.88
4.46
0.98
0.66
1.60
7.81
6.34
1.38
0.70
2.54
1.28
4.43
3.80
0.67
0.55
0.73
1.42
1.45
0.55
2.46
0.81
2.60
0.96
0.34
1.13
2.41
10.25
3.56
2.49
0.91
4.58
0.89
3.60
0.24
0.59
0.71
0.61
1.83
2.34
1.34
4.96
0.77
6.23
7.52
0.34
6.78
0.98
8.23
2.68
2.55
1.33
2.43
0.23
1.14
0.87
1.61
1.16
1.12
1.01
1.79
0.36
1.90
0.61
0.78
1.37
1.70
1.29
2.37
0.92
5.86
1.83
5.64
0.20
2.28
0.77
0.36
14.92
9.43
1.11
1.05
0.12
0.46
0.10
0.14
0.22
0.37
0.45
0.41
0.21
0.92
1.38
0.25
0.55
1.05
1.52
0.09
0.07
0.37
0.48
0.15
0.39
1.25
27.37
9.60
0.18
0.56
0.96
0.13
1.27
0.69
1.68
6.69
0.71
0.62
0.12
0.06
0.14
0.89
0.94
0.43
0.15
0.15
0.47
0.12
0.09
0.19
0.69
0.54
0.82
0.33
0.85
0.05
0.12
0.26
0.15
0.43
0.82
2.53
0.11
0.37
0.75
1.35
0.61
0.15
0.06
1.27
0.47
0.47
0.54
2.41
0.51
0.72
0.66
0.49
1.20
4.23
1.08
0.78
0.51
0.62
0.52
0.55
0.55
0.56
0.54
0.80
0.56
0.67
0.79
0.52
0.54
0.68
0.87
0.51
0.51
0.67
0.60
0.57
0.55
0.68
3.90
1.40
0.54
0.53
0.66
0.56
1.59
0.64
1.14
0.60
0.83
0.62
0.51
0.52
0.49
0.74
3.10
0.68
0.52
0.52
0.79
0.53
0.51
0.49
0.87
0.51
0.68
0.88
0.65
0.52
0.49
0.72
0.52
0.48
0.59
0.73
0.62
0.79
0.58
0.65
0.66
0.52
0.51
0.73
0.52
0.67
0.84
1.82
0.15
0.39
6.48
0.21
0.48
4.80
1.34
4.23
0.49
0.21
0.06
0.06
0.06
3.31
0.26
1.31
0.26
15.01
0.87
0.06
0.11
1.62
0.32
0.06
0.06
0.14
4.64
0.33
1.02
0.13
0.65
0.50
0.26
0.35
0.07
0.28
1.57
65.33
1.96
3.75
0.17
0.61
0.06
0.07
0.09
0.16
0.88
0.53
0.07
0.08
0.25
0.05
0.21
2.83
0.17
0.37
0.12
2.77
0.49
0.06
0.05
0.09
0.05
0.25
0.37
0.08
0.76
0.13
0.10
0.12
0.07
0.23
0.05
0.15
0.31
3.92
1.34
11.51
0.19
0.56
0.27
0.76
1.94
9.46
1.95
0.14
0.09
0.30
0.03
0.17
0.96
0.26
0.41
0.37
0.55
0.55
2.52
0.93
1.24
0.77
0.39
0.25
12.93
0.13
0.23
0.86
0.31
0.61
7.68
2.97
0.17
1.45
0.20
0.08
0.58
0.51
1.43
13.32
0.96
0.53
0.51
0.15
0.23
0.05
3.11
0.12
0.20
0.24
0.15
0.13
0.06
3.21
0.12
0.96
0.04
0.09
1.24
1.40
0.19
0.06
0.20
0.83
3.47
0.20
0.04
0.06
1.37
3.05
0.13
0.05
0.14
0.36
1.13
3.48
1.08
20.23
2.18
0.55
9.18
0.86
0.08
7.03
1.65
0.15
0.07
0.64
0.01
0.15
0.37
1.24
0.22
0.32
1.91
4.55
3.38
0.27
0.40
0.34
0.41
4.35
0.13
0.11
0.41
2.32
0.47
0.75
1.18
0.72
0.32
3.20
0.14
0.07
0.34
0.65
1.58
15.98
0.09
0.54
0.63
0.33
0.35
0.02
3.40
0.64
0.41
1.48
0.16
0.30
0.05
9.31
0.13
1.12
0.06
1.89
0.13
0.80
0.08
0.02
0.55
0.88
4.39
0.02
0.01
0.05
0.45
0.43
0.01
0.20
0.11
0.05
1.53
6.39
1.94
7.77
0.58
0.29
8.23
0.60
0.33
6.11
1.51
4.21
0.09
0.56
0.10
0.28
0.38
1.15
0.24
1.92
1.44
4.39
3.11
0.44
0.52
0.29
0.27
1.14
0.36
0.13
0.37
2.19
0.43
0.08
0.46
1.13
4.59
0.82
2.91
0.09
4.59
0.08
2.59
2.37
0.86
0.50
0.10
0.34
0.30
0.17
9.84
0.59
0.37
0.45
0.17
0.29
0.07
8.26
0.13
1.09
0.12
1.85
0.17
0.22
4.79
0.16
0.60
0.66
0.38
0.15
0.06
0.91
0.46
0.85
0.15
0.33
0.52
0.15
3.01
5.41
2.03
5.30
0.27
0.61
0.45
0.27
6.12
16.16
4.07
32.68
0.11
0.54
0.24
0.04
0.15
0.63
0.25
2.18
0.60
0.57
1.83
0.15
0.15
0.31
0.31
0.04
0.01
0.27
0.32
0.83
0.42
0.05
19.74
1.61
1.10
0.30
1.09
0.10
14.29
0.05
8.89
1.82
6.87
0.76
0.18
0.08
0.02
0.12
5.97
1.03
0.12
0.13
0.17
0.04
0.11
1.61
0.33
0.63
0.50
7.52
0.13
0.04
0.06
0.06
0.06
0.35
0.69
1.19
0.07
1.79
0.23
0.18
0.13
0.36
0.04
3.79
0.15
13.10
3.89
13.30
0.57
1.37
1.16
0.59
1.65
8.07
1.96
1.00
0.57
1.62
1.09
0.39
1.29
0.39
0.71
0.70
0.46
0.84
5.09
0.85
14.95
1.24
0.36
0.33
0.14
1.54
0.70
1.73
0.69
0.41
6.97
3.31
2.87
4.72
2.85
0.45
0.83
0.83
1.94
11.46
1.24
0.71
0.96
0.24
1.11
0.49
0.99
0.95
0.58
3.41
0.12
0.44
0.12
0.40
1.65
1.50
1.26
0.77
1.40
0.15
0.23
0.15
0.42
1.81
2.05
0.38
0.48
1.18
17.74
2.67
0.74
0.96
1.48
1.26
1.38
0.40
1.39
6.24
0.15
0.86
0.93
0.32
8.00
11.28
3.37
15.36
0.16
0.58
0.24
0.55
0.10
0.49
0.31
2.48
0.74
0.65
1.98
0.34
0.17
0.38
0.41
0.23
0.18
0.55
0.58
1.18
0.40
1.01
20.56
1.89
1.33
0.26
1.23
0.13
10.96
0.13
2.68
1.09
3.88
0.69
0.17
0.14
0.31
0.20
1.02
6.60
0.18
0.15
0.28
0.25
0.16
0.56
0.28
0.62
0.38
4.67
0.27
0.10
0.38
0.20
0.28
0.43
0.33
1.11
0.19
1.44
0.43
0.26
0.27
0.40
0.08
0.94
0.24
19.83
0.94
22.30
0.48
0.28
0.16
0.81
2.21
10.14
2.06
4.79
0.05
0.30
0.10
0.28
1.00
0.33
0.29
1.93
3.96
0.73
4.50
1.58
1.30
0.79
0.20
0.40
0.10
0.12
0.16
0.22
0.29
0.20
8.49
3.51
7.67
1.80
6.40
0.08
5.10
0.03
3.17
7.11
1.28
0.52
0.08
0.43
0.34
0.27
0.04
13.95
0.29
2.16
0.07
0.31
0.06
2.21
0.12
1.28
0.07
2.01
0.06
0.13
0.24
0.06
0.56
0.91
0.84
0.35
0.02
0.93
3.06
7.58
0.04
0.29
0.16
0.15
0.41
0.19
1.52
24.45
0.67
0.29
0.21
0.77
1.94
9.58
1.99
4.51
0.09
0.32
0.16
0.57
2.07
0.25
0.31
1.73
3.11
1.68
4.64
2.44
2.73
0.75
0.21
0.70
0.19
0.20
0.16
0.26
0.30
0.09
8.37
3.20
6.30
1.21
5.47
0.09
5.15
0.11
3.04
8.78
1.00
0.53
0.09
0.42
1.57
0.34
0.10
14.51
0.26
1.04
0.21
0.38
0.07
0.25
0.17
1.21
0.11
0.31
1.77
0.22
0.44
0.17
0.44
0.78
0.67
0.38
0.08
1.04
3.76
5.11
0.17
0.15
0.22
0.22
0.42
0.17
1.43
3.19
0.14
0.66
11.40
0.29
0.98
8.20
2.09
7.81
0.14
0.89
0.14
0.06
0.10
2.56
0.29
1.94
0.56
6.71
1.79
0.09
0.18
0.54
1.00
0.46
0.06
0.23
0.64
0.80
0.57
0.08
1.24
1.18
1.09
0.59
0.93
0.12
12.83
0.05
5.07
0.34
0.24
0.80
0.14
0.08
0.05
0.15
0.08
5.87
0.94
0.11
0.13
0.07
0.13
4.36
0.76
0.56
0.26
7.22
0.14
0.06
0.09
0.13
0.19
0.32
0.18
0.15
0.07
36.28
0.39
0.60
0.13
0.40
0.09
0.11
0.14
11.12
2.75
0.70
14.70
1.14
0.34
9.38
0.78
0.07
7.00
1.70
4.75
0.08
0.67
0.10
0.21
2.42
1.15
0.22
1.80
1.46
4.61
4.12
0.30
0.39
0.38
0.15
2.96
0.05
0.11
0.38
2.93
0.46
0.29
0.75
0.89
9.43
5.98
0.15
0.07
4.96
0.02
2.97
19.10
0.15
0.54
0.07
0.30
0.12
0.45
0.02
2.18
0.62
0.83
0.95
0.15
0.05
9.69
0.09
1.49
0.09
1.86
0.04
0.08
0.11
0.02
0.73
0.78
1.07
0.12
0.03
0.96
0.29
0.63
0.18
0.28
0.15
0.07
0.41
6.78
2.10
3.38
0.06
0.30
0.15
0.18
1.54
6.97
1.55
4.15
0.45
0.20
0.06
0.05
0.10
6.84
2.75
1.23
0.35
2.53
1.23
0.19
0.08
14.94
0.32
0.04
0.06
0.16
0.62
0.06
0.66
0.06
6.99
2.05
0.66
0.13
0.67
0.13
6.37
0.13
2.31
0.98
0.91
0.52
0.33
0.07
0.04
0.06
0.06
4.14
0.17
0.05
0.08
0.11
0.05
0.46
0.22
0.39
0.07
2.85
0.08
0.06
0.04
0.08
0.06
0.22
0.15
0.13
0.16
1.10
0.18
0.43
0.07
0.09
0.04
0.10
0.10
0.21
0.96
0.17
9.11
0.58
0.31
0.41
0.50
0.15
5.90
1.69
3.92
0.08
0.76
0.76
0.13
0.20
0.42
0.17
1.65
1.24
0.42
2.71
0.69
0.75
0.34
0.22
0.95
0.38
0.19
0.74
7.85
0.30
0.09
7.04
0.96
2.64
0.55
2.59
0.43
4.53
0.40
2.62
0.74
0.99
0.49
0.10
3.18
1.69
0.25
1.61
9.13
0.81
2.10
0.30
1.15
0.17
0.07
0.78
1.02
0.86
1.77
0.97
0.57
0.21
0.14
0.24
1.34
0.24
0.75
0.05
1.26
0.68
2.50
0.14
0.28
2.78
0.22
0.71
5.86
1.02
4.77
0.09
0.53
7.91
0.29
4.46
12.66
2.23
0.58
0.12
0.33
0.05
0.07
0.19
0.74
0.59
0.96
0.49
1.03
1.69
0.27
0.54
1.11
2.28
0.21
0.11
0.20
0.15
0.17
0.51
0.53
14.43
4.42
1.08
0.28
0.75
0.32
23.34
0.84
4.52
3.35
2.68
0.89
0.75
0.13
0.13
0.13
0.12
5.60
0.08
0.10
0.13
0.66
0.05
0.17
0.78
0.48
0.16
3.14
1.40
0.11
0.12
0.16
0.11
0.30
0.13
0.27
0.13
0.23
0.71
0.84
0.37
0.06
0.09
0.41
0.42
0.30
1.80
7.15
1.06
0.64
0.87
0.85
1.42
6.77
1.50
0.55
0.28
0.57
0.38
1.13
1.28
0.47
0.37
0.40
1.39
0.43
2.36
1.16
1.12
0.67
0.52
1.03
0.95
0.59
0.36
1.00
0.37
0.50
5.82
2.20
2.35
1.37
1.91
0.30
3.82
0.31
2.15
2.52
1.02
0.51
0.31
0.93
1.08
0.99
0.49
7.60
0.54
1.14
1.10
0.47
1.20
0.33
0.83
0.47
0.50
0.44
1.67
0.90
1.00
0.56
1.09
0.83
1.19
0.60
0.31
0.87
1.23
1.84
0.53
0.37
0.94
0.53
0.96
0.62
0.93
3.69
0.08
0.97
22.67
0.29
1.41
15.29
4.08
38.51
0.11
0.90
0.07
0.05
0.09
1.73
0.38
2.06
0.57
6.37
1.82
0.07
0.18
0.35
0.60
0.41
0.02
0.26
0.73
0.76
0.75
0.06
0.59
1.82
0.99
0.29
1.10
0.18
15.86
0.10
10.77
2.33
6.58
0.68
0.15
0.08
0.07
0.13
0.38
6.15
2.79
0.10
0.13
0.20
0.03
0.06
4.61
0.27
0.64
8.18
0.12
0.03
0.03
0.07
0.10
0.37
0.34
0.09
0.04
1.74
0.39
0.13
0.04
0.37
0.04
10.42
0.11
13.75
3.12
4.61
0.09
0.57
0.34
0.25
4.31
4.64
0.39
13.16
0.18
0.41
0.35
0.27
0.47
1.43
0.53
1.82
0.45
0.41
1.62
0.20
0.46
1.40
2.22
0.09
0.08
0.24
0.53
0.10
0.49
0.28
13.88
4.90
0.93
0.19
0.79
0.15
24.54
0.27
1.46
1.74
2.60
0.88
0.19
0.09
0.08
0.11
0.36
5.36
0.62
0.22
0.31
0.34
0.07
0.21
0.45
2.00
0.54
0.22
1.64
0.15
0.08
0.16
0.13
0.27
0.14
0.58
0.19
3.76
0.55
0.81
0.15
0.11
0.07
0.35
1.06
0.28
0.25
2.15
0.10
0.41
6.66
0.24
0.63
4.94
1.36
0.19
0.08
0.32
0.78
0.73
0.08
0.97
0.85
3.99
0.33
4.09
0.93
0.14
0.15
0.22
0.33
0.14
0.07
0.09
0.30
0.51
0.39
0.37
0.85
0.56
0.06
0.45
0.09
0.09
0.32
0.63
1.19
5.23
0.15
0.53
0.61
0.53
0.03
0.15
0.13
0.69
0.62
0.06
0.07
0.16
0.04
0.08
3.06
0.10
0.37
0.12
1.01
0.12
0.05
0.13
0.54
0.27
0.55
0.13
0.13
0.11
0.13
0.12
0.12
3.25
0.15
0.16
0.35
4.50
1.41
9.02
0.66
0.56
9.04
0.71
0.57
7.10
1.71
4.49
0.07
0.35
0.03
0.19
0.48
1.19
0.26
1.68
1.22
4.47
2.64
0.18
0.51
0.30
0.20
0.79
0.13
0.11
0.34
10.59
0.45
0.44
0.37
0.67
1.04
2.00
0.16
0.06
0.39
0.03
2.88
13.75
0.25
0.54
0.07
0.63
0.12
0.25
0.04
0.39
0.74
0.23
0.40
0.14
0.08
0.05
15.24
0.11
1.06
0.03
2.24
0.12
0.08
0.07
0.30
0.86
2.72
0.09
0.03
0.62
0.27
0.46
0.02
0.28
0.10
0.06
0.32
6.69
1.95
0.26
7.96
0.06
0.41
8.26
0.69
1.81
8.46
1.52
0.90
0.07
0.27
0.02
0.20
0.63
1.09
0.36
0.44
0.79
3.44
2.40
0.19
1.12
0.67
0.37
0.09
0.06
0.11
0.22
0.10
0.42
0.50
3.38
2.70
0.20
2.26
0.13
0.08
0.39
0.46
1.32
15.83
0.14
0.51
0.43
0.17
0.10
5.68
0.03
0.29
0.39
0.14
0.22
0.17
0.09
0.05
2.34
0.10
1.03
0.04
0.10
1.24
0.18
0.03
0.19
0.80
3.00
0.28
0.02
0.05
1.65
2.76
0.06
0.05
0.69
0.04
7.71
0.68
1.99
4.33
0.04
2.36
1.55
0.42
10.78
22.51
4.58
0.22
0.10
0.58
0.07
0.05
0.32
0.37
0.59
0.36
0.27
0.58
1.53
0.47
0.60
1.09
1.00
0.04
0.04
0.32
0.35
0.06
0.41
3.60
24.33
9.71
0.13
0.72
0.05
0.17
1.43
0.94
9.45
7.27
1.12
0.76
0.89
0.07
0.07
0.18
0.07
0.17
1.19
0.05
0.12
0.36
0.03
0.08
0.16
0.12
0.58
0.28
0.53
2.85
0.19
0.09
0.10
0.49
1.05
1.85
0.02
1.44
0.80
1.37
0.21
0.13
0.05
0.24
0.69
0.68
12.35
14.30
0.40
0.35
9.41
0.79
1.09
7.28
2.02
4.80
0.07
0.52
0.04
0.25
0.34
1.13
0.15
1.81
11.23
4.64
3.76
0.36
0.33
0.31
0.22
1.38
0.15
0.15
0.35
3.11
0.43
0.04
0.26
1.15
6.27
0.81
33.49
0.08
5.19
0.04
3.12
6.97
1.05
0.53
0.09
0.39
0.21
0.30
0.05
11.92
0.81
0.54
0.59
0.10
0.29
0.07
9.88
0.12
1.23
0.05
2.19
0.54
0.16
0.14
0.07
0.95
2.44
0.05
0.03
0.91
1.07
1.03
0.07
0.34
0.15
0.10
0.25
6.72
1.31
5.55
1.01
0.51
7.12
3.63
0.48
5.28
1.41
3.66
0.23
0.60
0.28
1.01
1.04
1.02
0.27
1.57
1.13
4.05
2.72
1.08
0.85
0.40
0.40
1.10
0.82
0.55
0.38
1.51
0.46
0.43
0.73
0.89
2.22
1.56
1.00
0.22
4.15
0.24
2.34
9.90
0.44
0.50
0.25
0.80
0.86
0.82
0.38
2.43
0.64
1.09
1.02
0.41
0.97
0.25
6.63
0.37
0.98
0.42
1.52
0.27
0.87
0.78
0.48
1.06
1.16
0.46
0.25
0.80
0.77
1.07
0.44
0.36
0.71
0.40
0.74
5.04
1.62
14.20
0.76
0.36
10.24
1.11
0.09
7.64
1.84
5.08
0.08
0.43
0.04
0.80
0.58
1.21
0.31
1.92
2.51
4.81
4.14
0.61
0.42
0.36
0.19
0.84
0.20
0.24
0.54
3.45
0.44
0.06
0.48
0.77
8.82
5.86
0.60
0.11
4.11
0.06
3.26
19.03
0.16
0.56
0.08
0.33
0.47
0.45
0.69
0.65
0.84
1.01
0.99
0.24
0.26
0.15
11.91
0.11
1.35
0.31
2.18
0.10
0.25
0.34
0.09
0.95
1.18
0.23
0.05
1.06
0.37
6.68
0.12
0.33
0.28
0.08
0.30
7.18
2.22
3.94
0.31
4.64
24.37
0.41
0.19
0.21
2.59
0.61
0.17
0.69
0.10
0.05
0.08
2.05
0.34
0.35
0.44
7.04
1.49
0.07
0.58
0.68
1.37
0.28
0.02
0.69
0.66
0.83
0.70
2.08
15.60
4.08
0.03
0.78
0.06
0.12
0.67
0.92
0.74
7.27
0.84
0.75
0.90
0.07
0.02
0.16
0.94
0.26
3.59
0.17
0.11
0.53
0.12
0.08
5.24
0.14
0.58
0.16
1.31
1.79
0.16
0.04
0.17
0.12
0.47
0.87
0.02
0.13
0.81
1.10
0.04
0.42
0.07
0.54
0.48
22.24
2.71
3.25
0.02
0.35
0.15
0.21
1.75
6.92
1.61
0.34
0.32
0.19
0.02
0.02
0.05
0.59
0.55
0.58
0.29
2.77
0.87
0.18
0.30
4.94
0.57
0.02
0.01
0.07
0.60
0.31
0.94
0.31
7.15
2.43
0.04
0.07
0.48
0.17
0.76
8.92
1.60
0.36
0.95
0.65
8.16
0.04
0.01
0.06
0.03
4.03
0.26
0.02
0.06
0.10
0.01
0.22
0.05
0.13
0.32
0.04
0.21
0.75
0.04
0.02
0.02
0.03
0.25
0.51
0.16
0.04
0.39
0.56
0.05
0.13
0.03
0.13
0.26
0.15
0.84
0.10
5.12
0.04
0.61
0.14
0.30
3.65
3.94
0.46
0.27
0.16
0.37
0.05
0.06
0.15
0.70
0.52
0.78
0.59
0.44
1.78
0.29
0.54
1.40
2.92
0.21
0.06
0.49
0.22
0.04
0.39
0.06
13.55
3.90
1.03
0.31
0.94
0.11
13.41
0.56
0.22
2.48
2.09
0.80
0.45
0.08
0.07
0.10
0.50
5.87
0.05
0.05
0.09
2.91
0.03
0.10
1.07
0.36
0.49
0.07
1.72
1.03
0.06
0.07
1.44
0.08
0.31
0.09
0.83
0.05
0.73
1.08
0.12
0.16
0.05
0.16
0.43
0.34
0.05
10.76
0.60
0.50
8.00
0.70
0.23
5.80
1.49
0.32
0.15
0.58
0.18
0.23
0.63
1.11
0.18
0.32
1.16
4.41
4.97
0.43
32.91
0.32
0.48
1.40
0.08
0.13
0.36
1.91
0.43
0.69
0.75
1.14
0.37
1.78
0.26
0.11
0.97
0.56
1.36
12.30
0.28
0.52
0.56
0.23
0.32
0.35
0.22
39.51
0.57
0.93
0.52
0.40
0.17
0.14
7.86
0.16
0.92
0.21
0.15
1.73
0.50
0.20
0.12
0.99
0.77
2.49
0.10
0.07
0.13
0.64
0.14
0.27
0.27
0.16
1.05
5.39
1.11
0.36
12.09
0.86
0.56
9.84
0.98
0.20
7.16
1.76
0.26
0.11
0.34
0.05
0.61
0.30
1.23
0.18
0.36
2.77
4.69
2.95
0.41
1.91
0.38
0.45
0.74
0.12
0.40
0.39
3.16
0.45
0.38
1.11
1.58
0.59
3.26
0.95
0.10
1.13
0.41
1.64
17.52
0.20
0.55
0.40
0.47
0.30
0.50
0.08
2.91
0.76
0.43
0.44
0.62
0.18
0.09
10.26
0.14
1.19
0.09
0.10
0.98
0.27
0.23
0.19
0.75
1.09
27.38
0.10
0.35
0.24
2.35
0.16
0.31
0.16
0.20
1.64
6.63
2.13
3.74
0.03
5.33
26.39
0.37
2.10
0.20
3.45
0.40
0.17
1.60
0.06
0.05
0.35
1.90
0.59
0.34
0.32
6.26
1.45
0.08
0.57
1.07
1.17
0.39
0.02
1.04
0.55
0.05
0.66
2.31
2.85
9.16
0.02
0.77
0.03
0.16
1.08
0.90
5.69
6.95
0.58
0.68
0.89
0.09
0.04
0.17
0.05
1.07
2.16
0.06
0.11
0.39
0.17
0.06
5.14
0.36
0.66
0.07
0.18
2.47
0.24
0.05
0.07
0.12
0.45
0.91
0.99
0.02
0.27
0.84
1.54
0.11
0.05
0.14
0.62
1.16
10.88
0.29
3.51
0.09
0.27
0.22
0.18
1.43
6.80
1.56
3.15
0.05
0.27
2.92
0.03
0.10
0.26
0.37
7.75
0.35
0.46
1.26
0.21
0.15
0.54
0.15
0.02
0.03
0.08
0.20
0.09
0.30
0.14
5.98
2.02
0.71
0.20
0.74
0.08
3.78
0.09
2.15
1.68
0.91
0.54
0.09
0.05
0.29
0.09
0.11
4.34
0.14
0.30
0.09
0.11
0.06
0.11
0.08
0.13
0.40
0.12
1.52
0.46
0.05
0.05
0.13
0.07
0.22
0.07
0.14
0.14
0.63
0.18
0.14
0.11
0.04
0.19
0.44
0.26
0.97
7.13
0.49
0.47
7.35
0.64
0.06
5.90
1.43
0.14
0.08
0.27
0.03
0.19
0.21
1.06
0.21
1.47
0.94
4.32
2.26
0.17
0.39
0.28
0.32
0.49
0.08
0.09
0.35
1.42
0.46
0.30
0.16
0.62
0.38
2.46
0.14
0.07
0.95
0.16
1.35
23.81
0.08
0.52
0.09
0.16
0.11
0.61
0.04
1.99
0.62
0.27
0.30
0.18
0.14
0.05
7.24
0.09
0.98
0.05
1.86
0.15
0.12
0.69
0.05
0.22
0.73
2.14
0.08
0.03
0.06
0.42
0.26
0.05
0.35
0.05
1.06
5.59
1.65
5.45
0.11
1.77
0.41
0.35
7.32
7.83
1.53
1.88
0.13
0.47
0.04
0.05
0.14
0.33
0.34
0.46
0.20
0.61
1.35
0.38
0.54
0.96
1.23
0.05
0.05
0.34
0.53
0.06
0.39
0.74
20.75
8.21
0.07
0.70
0.04
0.11
2.02
0.63
0.14
6.12
0.88
0.77
0.50
0.08
0.07
0.13
0.71
1.66
0.47
0.09
0.12
0.27
0.06
0.08
0.21
0.19
0.52
7.41
0.96
1.83
0.07
0.05
0.39
0.07
0.42
0.94
1.73
0.10
0.15
0.72
0.96
0.31
0.12
0.05
0.58
0.38
0.17
7.32
0.42
0.47
0.67
0.51
6.00
1.48
3.92
0.09
0.33
0.09
0.22
0.32
1.07
0.28
2.00
1.00
4.21
2.30
0.23
0.35
0.29
0.17
0.35
0.14
0.16
0.31
1.37
0.41
0.35
0.22
0.67
1.74
2.50
0.17
0.11
0.63
0.05
2.55
12.43
0.20
0.50
0.10
0.22
0.29
2.31
0.14
0.78
0.65
0.22
0.36
0.17
0.26
0.09
7.33
0.14
1.20
0.10
1.62
0.76
0.27
1.32
0.11
0.27
0.73
2.75
0.23
0.24
0.16
0.28
0.41
0.15
0.39
0.67
0.17
5.48
1.83
6.94
0.16
1.75
0.51
0.39
7.83
19.09
2.22
12.38
0.70
0.93
0.10
0.17
0.18
0.32
0.32
2.46
0.73
0.54
2.20
0.36
0.36
1.32
0.62
0.12
0.16
0.49
1.15
0.82
0.46
0.28
20.91
17.20
1.53
0.31
1.73
0.15
9.54
0.14
1.92
0.49
4.11
0.68
0.15
3.42
0.23
0.21
1.12
7.41
0.42
0.14
0.19
0.30
0.35
0.19
1.41
0.16
0.71
0.13
4.03
0.30
0.34
0.54
0.49
0.18
0.47
0.31
0.32
0.12
2.37
0.33
1.98
0.55
0.52
0.13
0.39
0.35
0.86
4.34
2.01
1.05
30.69
1.53
7.21
0.89
0.28
12.96
1.05
4.53
1.78
2.33
2.04
2.29
1.07
2.78
2.09
6.48
2.44
2.01
1.02
1.37
0.66
1.96
1.90
7.68
1.43
2.18
1.20
5.90
2.93
21.10
2.52
2.17
2.46
1.24
10.31
1.36
2.22
2.28
4.54
1.04
1.34
1.93
1.84
1.94
5.02
7.06
3.61
2.23
2.03
2.61
1.99
1.37
5.50
3.03
1.43
5.86
4.74
1.40
1.96
1.97
12.26
2.14
1.56
2.21
0.26
1.38
1.78
1.01
2.13
10.67
1.44
1.65
0.36
1.82
36.45
0.16
0.24
0.42
0.50
0.64
0.70
0.10
0.13
0.12
0.28
0.25


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-loss-ALL.dat <==
0.09
0.08
1.23
1.28
1.26
0.02
1.22
0.01
0.02
1.57
0.76
0.05
0.04
1.29
1.24
1.31
0.02
0.04
1.27
0.07
0.09
1.31
1.27
1.22
0.72
1.26
0.11
0.00
0.06
1.59
1.41
0.01
1.24
0.04
1.27
0.05
1.30
0.01
1.22
0.09
1.60
0.02
2.02
1.22
0.04
1.70
1.46
0.00
0.37
0.00
0.04
0.13
1.22
1.29
0.03
1.25
0.00
0.35
1.22
0.00
1.31
1.40
0.15
0.00
1.25
1.25
1.26
1.22
0.01
0.00
1.31
1.27
1.22
0.03
1.37
0.01
1.38
2.76
1.23
0.01
0.05
0.03
0.06
0.14
0.09
0.02
0.02
0.14
0.83
0.04
0.01
0.05
0.18
0.10
0.02
0.01
0.03
0.01
0.15
0.07
0.13
0.06
0.02
0.07
0.17
0.01
0.02
0.03
0.09
0.11
0.15
0.01
0.10
0.00
0.05
0.01
0.09
0.08
0.41
0.03
3.48
0.09
0.01
0.45
0.25
0.01
0.31
0.02
0.01
0.00
0.04
0.06
0.06
0.01
0.16
0.33
0.13
0.01
0.10
0.12
1.14
0.36
0.03
0.07
0.08
0.10
0.01
0.01
0.05
0.06
0.03
0.01
0.10
0.03
0.17
2.93
0.12
0.02
0.01
0.04
0.00
0.09
0.01
0.02
0.02
0.02
0.80
0.28
0.01
0.01
0.20
0.18
0.01
0.01
0.02
0.02
0.05
0.00
0.09
0.01
0.02
0.00
0.09
0.01
0.02
0.02
0.02
0.08
0.10
0.01
0.01
0.06
0.02
0.02
0.01
0.16
0.12
0.21
4.08
0.00
0.41
0.39
0.14
0.01
0.40
0.01
0.00
0.21
0.01
0.00
4.31
0.00
0.25
0.22
0.01
0.02
0.04
0.02
1.11
0.01
0.00
0.00
0.00
0.01
0.01
0.01
0.01
0.01
0.00
0.01
0.00
0.07
0.12
3.12
0.00
0.01
0.04
0.12
0.08
0.15
0.02
0.02
0.09
0.03
0.85
0.10
0.04
0.02
0.29
0.13
0.07
0.03
0.09
0.03
0.06
0.01
0.19
0.01
0.06
0.02
0.04
0.04
0.07
0.11
0.19
0.02
0.03
0.05
0.07
0.02
0.02
0.02
0.02
0.31
0.42
0.04
3.31
0.03
0.01
0.39
0.27
0.08
0.31
0.04
0.05
0.23
0.03
0.05
4.43
0.03
0.12
0.30
0.05
0.03
0.05
0.02
0.16
0.01
0.05
0.08
0.06
0.01
0.01
0.07
0.01
0.01
0.03
0.09
0.03
0.01
0.13
3.01
0.07
0.04
0.05
0.02
0.00
0.02
0.01
0.04
0.04
0.01
0.85
0.14
0.04
0.02
0.02
0.35
0.12
0.06
0.29
0.05
0.06
0.01
0.01
0.02
0.06
0.01
0.04
0.05
0.06
0.01
0.16
0.10
0.01
0.06
0.04
0.13
0.04
0.01
0.28
0.11
0.19
4.16
0.01
0.44
0.39
0.15
0.07
0.46
0.04
0.03
0.26
0.01
0.01
4.23
0.04
0.01
0.24
0.01
0.04
0.10
0.04
0.15
0.05
0.01
0.01
0.01
0.01
0.05
0.03
0.01
0.01
0.02
0.11
0.01
0.07
3.06
0.01
0.01
0.02
0.02
0.07
0.00
0.01
0.02
0.03
0.28
1.01
0.29
0.02
0.01
0.31
1.46
0.00
0.00
0.09
0.02
0.13
0.00
0.07
0.01
0.03
0.00
1.45
0.07
0.03
0.37
0.02
0.01
0.01
0.01
0.04
0.01
0.03
0.02
0.01
0.16
0.37
0.03
4.70
0.01
0.01
0.39
0.18
0.06
0.31
0.02
0.01
0.22
0.05
0.01
4.31
0.02
0.17
0.27
0.08
0.03
0.05
0.02
0.13
0.01
0.03
0.02
0.01
0.03
0.00
0.04
0.00
0.01
0.01
0.01
0.00
0.01
0.12
3.09
0.08
0.07
0.06
0.19
0.20
0.10
0.20
0.04
0.03
0.46
0.72
0.07
0.06
0.10
0.27
0.68
0.03
0.06
0.22
0.06
0.11
0.08
0.27
0.22
0.07
0.09
0.02
0.00
0.07
0.45
0.05
0.03
0.20
0.06
0.11
0.06
0.07
0.02
0.03
0.05
0.43
0.02
3.38
0.03
0.07
0.49
0.29
0.00
0.34
0.02
0.06
0.10
0.20
0.09
0.20
0.09
0.00
0.37
0.18
0.03
0.14
0.16
0.20
0.01
0.09
0.09
0.09
0.21
0.01
0.03
0.08
0.09
0.15
0.03
0.16
0.16
0.20
2.66
0.05
0.02
0.00
0.02
0.04
0.02
0.02
0.01
0.02
0.08
0.82
0.05
0.00
0.01
0.06
0.12
0.06
0.01
0.24
0.01
0.05
0.01
0.06
0.02
0.03
0.02
0.02
0.01
0.02
0.08
0.18
0.02
0.04
0.01
0.04
0.01
0.03
0.01
0.01
0.07
0.36
0.02
3.28
0.01
0.02
0.41
0.21
0.01
0.27
0.01
0.01
0.02
0.01
0.01
0.04
0.00
0.02
0.29
0.01
0.00
0.14
0.10
0.13
0.01
0.01
0.02
0.01
0.01
0.01
0.00
0.01
0.03
0.01
0.07
0.08
0.01
0.15
2.56
0.02
0.04
0.01
0.05
0.01
0.04
0.21
0.04
0.02
0.09
0.79
0.03
0.01
0.04
0.01
1.12
0.02
0.01
0.22
0.01
0.08
0.02
0.07
0.03
0.02
0.02
0.04
0.01
0.03
0.01
0.19
0.06
0.05
0.00
0.06
0.01
0.03
0.01
0.03
0.09
0.41
0.01
3.07
0.02
0.01
0.41
0.22
0.01
0.28
0.01
0.00
0.07
0.02
0.04
0.06
0.00
0.04
0.34
0.02
0.01
0.12
0.09
1.13
0.05
0.01
0.04
0.03
0.03
0.00
0.01
0.02
0.04
0.03
0.03
0.09
0.01
0.14
2.69
0.05
0.02
0.00
0.01
0.01
0.00
0.23
0.03
0.04
0.11
0.71
0.42
0.00
0.04
0.01
0.11
0.07
0.03
0.22
0.03
0.07
0.03
0.09
0.04
0.02
0.00
0.02
0.01
0.02
0.02
0.02
0.04
0.07
0.02
0.03
0.08
0.05
0.05
0.00
0.31
0.13
0.21
4.17
0.00
0.42
0.41
0.17
0.00
0.48
0.00
0.00
0.05
0.01
0.00
0.05
0.00
0.03
0.21
0.01
0.00
0.15
0.02
1.14
0.04
0.01
0.00
0.00
0.04
0.02
0.04
0.03
0.04
0.06
0.08
0.10
0.04
0.11
2.79
0.01
0.04
0.03
0.04
0.03
0.32
0.36
0.01
0.01
0.03
1.01
0.05
0.02
0.05
0.04
0.19
0.11
0.07
0.20
0.12
0.08
0.07
0.01
0.21
0.05
0.03
0.15
0.17
0.03
0.03
0.18
0.21
0.01
0.01
0.04
0.06
0.01
0.17
0.16
0.87
0.38
0.05
3.45
0.17
0.04
0.46
0.25
0.11
0.56
0.01
1.70
0.21
0.02
0.07
4.29
0.03
0.01
0.20
0.02
0.17
0.09
0.11
0.21
0.06
0.07
0.33
0.06
0.01
0.16
0.20
0.09
0.05
0.02
0.33
0.03
0.02
0.19
3.01
0.03
0.03
0.70
0.74
0.75
0.75
0.95
0.69
0.74
0.73
0.63
0.78
0.71
0.70
0.75
0.81
1.21
1.08
0.66
1.32
0.64
0.75
0.78
0.89
0.78
0.77
0.76
0.74
0.70
0.76
0.78
0.75
0.68
0.73
0.62
0.77
0.66
3.77
0.71
2.10
0.96
0.93
0.85
4.70
2.01
1.15
1.16
0.95
0.62
1.05
0.63
0.62
0.93
0.83
0.79
5.00
0.81
0.68
0.84
0.75
0.85
1.21
0.77
1.74
0.72
0.80
0.87
0.78
0.77
0.66
0.84
0.76
0.75
0.72
2.87
0.78
0.65
0.85
0.66
0.82
0.27
0.26
0.05
0.05
0.27
0.29
0.11
0.12
0.34
0.18
0.77
0.26
0.27
0.08
0.30
0.01
0.26
0.30
0.27
0.32
0.28
0.14
0.12
0.27
0.29
0.05
0.08
0.29
0.03
0.23
0.11
0.12
0.26
0.29
0.33
0.09
0.12
0.09
0.28
0.33
0.21
4.13
0.09
0.66
0.66
0.44
0.04
0.72
0.08
0.25
0.42
0.07
0.26
0.13
0.25
0.04
0.56
0.07
0.05
2.78
0.27
1.36
0.10
0.26
0.26
0.26
0.05
0.09
0.07
0.27
0.28
0.07
0.01
0.35
0.10
0.37
2.90
0.07
0.01
0.00
0.01
0.02
0.00
0.09
0.00
0.02
0.02
0.01
0.75
0.28
0.00
0.18
0.05
0.00
0.00
0.02
0.01
0.05
0.00
0.09
0.00
0.02
0.00
0.02
0.00
0.02
0.01
0.01
0.08
0.09
0.00
0.02
0.06
0.02
0.02
0.00
0.19
0.13
0.22
4.11
0.00
0.41
0.39
0.15
0.00
0.44
0.00
0.00
0.00
0.00
0.00
0.06
0.00
0.14
0.21
0.01
0.00
0.06
0.02
1.10
0.00
0.00
0.00
0.00
0.05
0.00
0.00
0.00
0.01
0.00
0.01
0.07
0.06
0.12
2.83
0.01
0.01
0.02
0.02
0.07
0.03
0.02
0.01
0.02
0.03
0.14
0.85
0.04
0.00
0.29
0.06
0.00
0.01
0.10
0.01
0.05
0.02
0.06
0.01
0.05
0.02
0.03
0.07
0.04
0.15
0.07
0.02
0.02
0.01
0.05
0.01
0.03
0.02
0.07
0.07
0.36
0.04
3.49
0.06
0.01
0.40
0.20
0.07
0.26
0.02
0.01
0.01
0.01
0.02
0.06
0.02
0.20
0.34
0.07
0.01
0.06
0.09
0.15
0.01
0.02
0.02
0.02
0.06
0.01
0.02
0.02
0.02
0.01
0.01
0.09
0.01
0.14
2.94
0.07
0.35
0.34
0.19
0.15
0.23
0.13
0.03
0.13
0.12
0.01
1.08
0.16
0.32
0.20
0.10
0.28
0.29
0.10
0.32
0.24
0.18
0.00
0.00
0.36
0.19
0.34
0.08
0.32
0.01
0.12
0.21
0.14
0.32
0.21
0.38
0.37
0.09
0.00
0.39
0.30
0.42
4.48
0.00
0.70
0.57
0.34
0.29
0.75
0.10
0.30
0.47
0.01
0.18
4.29
0.32
0.81
0.58
0.13
0.10
0.17
0.20
0.31
0.09
0.19
0.25
0.20
0.21
0.06
0.09
0.19
0.20
0.19
0.30
0.18
0.28
0.30
3.39
0.12
0.06
0.22
0.28
0.46
1.57
0.66
0.09
1.09
0.10
0.82
1.53
0.27
0.05
0.10
0.13
0.74
0.38
0.59
0.55
0.19
0.42
0.04
1.26
1.01
0.41
0.06
1.45
0.10
0.80
0.08
0.07
0.60
0.48
0.07
0.51
0.06
0.26
1.65
1.34
0.40
4.41
0.74
0.27
0.44
1.18
0.13
1.27
0.45
0.09
0.21
0.09
0.21
0.11
0.43
0.89
0.81
0.22
0.85
0.46
0.36
0.57
1.15
0.95
2.24
0.18
0.11
0.55
0.95
0.07
0.45
0.41
2.65
0.52
0.54
0.39
1.59
1.09
0.15
0.00
0.01
0.04
0.00
0.20
0.19
0.20
0.21
0.05
1.07
0.15
0.18
0.10
0.20
0.87
0.13
0.03
0.09
0.14
0.08
0.37
0.02
0.02
0.01
0.55
0.02
0.02
0.04
0.05
0.19
0.18
0.13
0.04
0.19
0.54
0.15
0.01
0.27
0.14
0.29
4.60
0.01
0.51
0.52
0.17
0.03
0.56
0.04
0.00
0.15
0.02
0.01
0.22
0.00
0.47
0.32
0.03
0.03
0.33
0.02
1.19
0.16
0.00
0.01
0.00
0.14
0.11
0.14
0.11
0.13
0.12
0.01
0.10
0.14
0.13
2.75
0.02
0.02
0.00
0.04
0.05
0.01
0.09
0.01
0.03
0.02
0.15
0.67
0.03
0.00
0.01
0.16
0.39
0.00
0.02
0.00
0.05
0.01
0.11
0.01
0.01
0.01
0.02
0.01
0.02
0.06
0.07
0.08
0.09
0.00
0.03
0.00
0.03
0.02
0.06
0.07
0.38
0.24
3.43
0.06
0.41
0.39
0.12
0.00
0.41
0.00
0.00
0.00
0.00
0.01
0.07
0.00
0.14
0.34
0.01
0.02
0.07
0.08
1.11
0.01
0.00
0.01
0.01
0.05
0.00
0.01
0.01
0.03
0.01
0.01
0.08
0.07
0.14
2.77
0.00
0.14
0.15
0.02
0.19
0.07
0.17
0.13
0.32
0.33
0.02
1.61
0.38
0.17
0.08
0.02
0.56
0.10
0.14
0.14
0.17
0.07
0.03
0.02
0.19
0.08
0.73
0.14
0.13
0.02
0.04
0.13
0.04
0.14
0.10
0.19
0.65
0.10
0.02
0.24
0.17
0.30
4.25
0.01
0.13
0.47
0.23
0.10
0.52
0.29
0.14
0.33
0.02
0.08
4.44
0.12
0.42
0.38
0.04
0.09
0.09
0.08
0.73
0.31
0.08
0.08
0.09
0.02
0.21
0.12
0.08
0.09
0.02
0.08
0.08
0.14
0.17
3.17
0.03
0.05
0.01
0.02
0.04
0.00
0.12
0.02
0.04
0.03
0.22
0.77
0.03
0.00
0.03
0.19
0.58
0.01
0.05
0.02
0.11
0.03
0.12
0.04
0.02
0.03
0.02
0.00
0.02
0.06
0.10
0.08
0.12
0.01
0.04
0.09
0.02
0.04
0.07
0.08
0.11
0.25
4.28
0.08
0.43
0.43
0.15
0.00
0.46
0.01
0.00
0.01
0.00
0.01
0.06
0.00
0.18
0.28
0.01
0.02
0.07
0.13
1.13
0.03
0.00
0.00
0.00
0.09
0.02
0.01
0.05
0.06
0.03
0.01
0.11
0.09
0.16
2.92
0.01
0.08
0.04
0.06
0.14
0.16
0.16
0.07
0.06
0.08
0.16
0.81
0.08
0.05
0.06
0.35
0.25
0.06
0.05
0.08
0.06
0.06
0.14
0.06
0.10
0.07
0.10
0.07
0.06
0.18
0.11
0.05
0.17
0.05
0.10
0.04
0.09
0.06
0.12
0.10
0.42
0.07
3.61
0.11
0.05
0.45
0.23
0.05
0.34
0.06
0.07
0.08
0.07
0.07
0.10
0.04
0.22
0.38
0.13
0.06
0.12
0.14
1.15
0.05
0.07
0.14
0.06
0.10
0.04
0.06
0.09
0.07
0.06
0.07
0.15
0.06
0.21
2.91
0.14
0.01
0.04
0.03
0.08
0.04
0.00
0.01
0.01
0.03
0.16
0.78
0.03
0.00
0.01
0.28
0.21
0.01
0.01
0.10
0.00
0.05
0.07
0.02
0.04
0.03
0.04
0.06
0.05
0.15
0.08
0.01
0.01
0.01
0.03
0.00
0.03
0.02
0.05
0.05
0.38
0.03
3.54
0.05
0.01
0.41
0.21
0.05
0.25
0.02
0.01
0.01
0.02
0.03
4.30
0.02
0.18
0.24
0.07
0.01
0.08
0.10
0.11
0.00
0.03
0.01
0.02
0.01
0.00
0.00
0.00
0.00
0.00
0.01
0.09
0.01
0.15
2.98
0.07
0.04
0.08
0.11
0.28
0.12
0.14
0.14
0.03
0.04
0.06
0.20
1.04
0.05
0.08
0.13
0.08
0.12
0.14
0.10
0.15
0.10
0.11
0.18
0.10
0.15
0.16
1.51
0.09
0.16
0.15
0.32
0.17
0.13
0.10
0.20
0.08
0.74
0.05
0.10
0.24
0.46
0.15
4.49
0.09
0.06
0.53
0.32
0.28
0.41
0.10
0.07
0.25
0.09
0.15
0.04
0.14
0.16
0.34
0.33
0.01
0.36
0.15
0.22
0.02
0.17
0.11
0.17
0.24
0.01
0.01
0.13
0.18
0.12
0.18
0.23
0.13
0.27
2.93
0.29
0.01
0.03
0.04
0.04
0.02
0.03
0.01
0.01
0.02
0.30
0.93
0.06
0.00
0.01
0.06
0.68
0.12
0.00
0.06
0.00
0.05
0.01
0.01
0.05
0.02
0.34
0.01
0.04
0.29
0.17
0.01
0.01
0.01
0.04
0.01
0.23
0.01
0.03
0.11
0.40
0.02
2.78
0.02
0.02
0.39
0.22
0.02
0.31
0.03
0.04
0.25
0.02
0.02
4.22
0.03
0.04
0.36
0.05
0.02
0.10
0.10
0.12
0.00
0.02
0.02
0.02
0.00
0.01
0.00
0.01
0.01
0.01
0.09
0.00
0.01
0.14
3.11
0.03
0.02
0.04
0.03
0.06
0.03
0.15
0.04
0.05
0.06
0.05
0.93
0.33
0.04
0.04
0.22
0.93
0.04
0.03
0.04
0.05
0.13
0.03
0.09
0.04
0.03
0.19
0.09
0.05
0.04
0.03
0.12
0.03
0.03
0.04
0.09
0.05
0.04
0.03
0.19
0.12
0.23
4.08
0.03
0.43
0.42
0.17
0.09
0.48
0.05
0.03
0.19
0.04
0.03
4.33
0.03
0.17
0.26
0.04
0.04
0.07
0.06
1.13
0.03
0.02
0.03
0.03
0.03
0.03
0.04
0.03
0.03
0.03
0.04
0.03
0.11
0.15
3.05
0.03
0.01
0.00
0.03
0.04
0.00
0.00
0.00
0.01
0.03
0.02
0.84
0.03
0.00
0.00
0.31
0.27
0.01
0.00
0.09
0.01
0.05
0.00
0.07
0.00
0.04
0.09
0.06
0.02
0.08
0.06
0.01
0.00
0.00
0.03
0.01
0.43
0.01
0.06
0.07
0.37
0.03
3.59
0.06
0.00
0.39
0.17
0.05
0.25
0.00
0.00
0.23
0.00
0.00
4.38
0.00
0.15
0.25
0.06
0.01
0.05
0.08
0.12
0.00
0.00
0.00
0.00
0.00
0.01
0.00
0.00
0.00
0.00
0.01
0.00
0.01
0.11
2.98
0.07
0.19
0.02
0.01
0.02
1.34
0.07
0.04
0.06
0.05
0.06
0.78
0.08
0.03
0.04
0.21
0.09
0.40
0.04
0.53
0.04
0.12
0.08
1.52
0.19
0.11
0.03
0.09
0.04
0.06
0.02
0.05
0.10
0.02
0.05
0.08
0.21
0.04
0.06
0.14
0.64
0.32
4.20
0.05
0.53
0.45
0.07
0.02
0.46
0.01
0.03
0.10
0.03
0.02
0.18
0.03
0.11
0.27
0.01
0.05
0.50
0.04
1.04
0.07
0.01
0.09
0.01
0.04
0.24
0.15
0.06
0.03
0.02
2.31
0.70
0.11
0.04
0.02
0.07
0.02
0.07
0.07
0.01
0.05
0.06
0.04
0.01
0.03
0.03
0.01
0.82
0.11
0.07
0.07
0.00
1.08
0.04
0.07
0.01
0.07
0.11
0.05
0.01
0.00
0.07
0.06
0.20
0.09
0.01
0.01
0.04
0.01
0.07
0.08
0.12
0.68
0.02
0.00
0.11
0.17
0.18
4.14
0.00
0.46
0.45
0.23
0.02
0.50
0.01
0.07
0.29
0.01
0.07
4.22
0.06
0.01
0.29
0.01
0.03
0.05
0.07
1.16
0.01
0.07
0.06
0.06
0.01
0.02
0.01
0.06
0.06
0.01
0.04
0.06
0.02
0.18
3.09
0.01
0.03
0.05
0.04
0.01
0.03
0.00
0.12
0.05
0.05
0.06
0.01
0.81
0.31
0.06
0.01
0.17
0.06
0.03
0.05
0.02
0.05
0.09
0.00
0.07
0.01
0.02
0.01
0.13
0.01
0.02
0.01
0.11
0.06
0.04
0.02
0.09
0.43
0.04
0.00
0.17
0.13
0.25
4.30
0.00
0.44
0.39
0.13
0.01
0.47
0.05
0.04
0.27
0.01
0.01
4.33
0.00
0.17
0.29
0.01
0.03
0.05
0.03
1.12
0.03
0.00
0.00
0.00
0.01
0.03
0.02
0.00
0.01
0.03
0.03
0.00
0.10
0.11
2.99
0.01
0.08
0.06
0.01
0.07
0.29
0.34
0.00
0.06
0.07
0.00
1.03
0.13
0.04
0.07
0.06
0.25
0.14
0.08
0.22
0.16
0.09
0.07
0.02
0.21
0.11
0.01
0.24
0.21
0.07
0.17
0.22
0.01
0.07
0.04
0.18
0.01
0.20
0.17
0.98
0.11
0.24
4.09
0.16
0.46
0.44
0.25
0.15
0.77
0.07
1.67
0.28
0.01
0.07
4.30
0.05
0.08
0.27
0.01
0.21
0.08
0.05
0.19
0.04
0.08
0.30
0.06
0.01
0.19
0.23
0.06
0.07
0.02
0.39
0.02
0.08
0.17
3.03
0.01
0.05
0.07
0.08
0.21
0.21
0.09
0.00
0.02
0.03
0.19
0.08
0.79
0.26
0.08
0.07
0.25
0.06
0.07
0.07
0.07
0.06
0.10
0.06
0.19
0.03
0.10
0.07
0.04
0.03
0.09
0.26
0.02
0.01
0.06
0.11
0.06
0.03
0.04
0.02
0.10
0.43
0.02
3.49
0.02
0.06
0.45
0.28
0.02
0.37
0.17
0.07
0.28
0.17
0.08
4.42
0.07
0.01
0.29
0.02
0.21
0.08
0.07
0.19
0.01
0.08
0.09
0.08
0.01
0.02
0.18
0.05
0.06
0.03
0.06
0.07
0.01
0.20
3.05
0.02
0.07
0.06
0.04
0.06
0.09
0.22
0.04
0.02
0.03
0.31
0.72
0.04
0.07
0.12
0.22
0.13
0.03
0.06
0.03
0.07
0.15
0.09
0.24
0.04
0.06
0.10
0.03
0.02
0.08
0.31
0.20
0.06
0.06
0.11
0.07
0.05
0.02
0.05
0.24
0.46
0.02
3.49
0.04
0.08
0.48
0.27
0.01
0.36
0.02
0.07
0.10
0.04
0.10
0.18
0.06
0.03
0.37
0.04
0.02
0.11
0.17
1.17
0.01
0.08
0.09
0.08
0.05
0.02
0.02
0.09
0.09
0.04
0.03
0.16
0.02
0.24
2.78
0.06
0.07
0.06
0.20
0.31
0.17
0.02
0.00
0.01
0.03
0.17
0.99
0.02
0.06
0.23
0.32
0.02
0.06
0.13
0.06
0.12
0.12
0.32
0.24
0.20
0.20
0.05
0.09
0.14
0.19
0.21
0.02
0.06
0.22
0.07
0.10
0.02
0.17
0.09
0.52
0.02
3.25
0.12
0.06
0.59
0.35
0.24
0.33
0.16
0.05
0.09
0.15
0.26
0.20
0.15
0.01
0.35
0.14
0.01
0.25
0.27
0.18
0.01
0.15
0.20
0.14
0.20
0.01
0.01
0.21
0.20
0.00
0.03
0.29
0.01
0.35
2.48
0.27
0.00
0.00
0.01
0.05
0.00
0.09
0.01
0.03
0.02
0.10
0.76
0.03
0.00
0.02
0.18
0.55
0.00
0.00
0.01
0.01
0.05
0.01
0.11
0.01
0.02
0.01
0.02
0.00
0.02
0.02
0.07
0.08
0.09
0.02
0.06
0.52
0.01
0.06
0.06
0.11
0.19
4.03
0.06
0.39
0.39
0.14
0.00
0.41
0.01
0.00
0.00
0.00
0.01
0.06
0.00
0.08
0.36
0.01
0.01
0.06
0.08
1.12
0.01
0.00
0.00
0.00
0.05
0.00
0.01
0.01
0.01
0.00
0.01
0.09
0.07
0.12
2.82
0.00
0.03
0.05
0.04
0.08
0.03
0.02
0.03
0.04
0.06
0.04
0.78
0.31
0.04
0.03
0.31
0.30
0.03
0.03
0.10
0.03
0.08
0.02
0.08
0.03
0.07
0.03
0.06
0.09
0.06
0.12
0.05
0.04
0.03
0.04
0.09
0.43
0.05
0.03
0.22
0.11
0.15
4.17
0.03
0.45
0.42
0.23
0.09
0.46
0.04
0.03
0.23
0.02
0.03
4.32
0.03
0.12
0.25
0.09
0.03
0.08
0.04
0.17
0.03
0.03
0.02
0.03
0.04
0.03
0.04
0.03
0.03
0.04
0.03
0.03
0.04
0.17
3.02
0.09
0.06
0.00
0.07
0.05
0.06
0.16
0.07
0.08
0.02
0.18
0.77
0.03
0.00
0.06
0.18
0.12
0.00
0.07
0.01
0.00
0.10
0.06
0.16
0.06
0.02
0.06
0.02
0.01
0.02
0.06
0.13
0.14
0.14
0.00
0.03
0.09
0.01
0.11
0.07
0.25
0.27
3.56
0.11
0.46
0.44
0.12
0.00
0.48
0.01
0.00
0.00
0.01
0.07
0.07
0.00
0.14
0.34
0.01
0.02
0.12
0.14
1.16
0.06
0.00
0.07
0.06
0.10
0.00
0.00
0.06
0.07
0.06
0.00
0.12
0.12
0.19
2.82
0.00
0.01
0.01
0.03
0.03
0.02
0.01
0.01
0.04
0.16
1.98
0.03
0.00
0.02
0.07
0.35
0.30
0.02
0.38
0.01
0.06
0.03
0.32
0.02
0.06
0.33
0.09
0.36
0.38
0.15
0.03
0.02
0.01
0.36
0.35
0.01
0.01
0.38
0.07
0.19
0.08
2.30
0.34
0.35
0.31
0.18
0.28
0.25
0.31
0.01
0.17
0.02
0.03
3.51
0.34
0.03
0.52
0.01
0.01
0.04
0.45
0.15
0.01
0.01
0.02
0.01
0.02
0.31
0.01
0.01
0.01
0.01
0.34
0.16
0.30
0.15
2.50
0.35
0.07
0.01
0.09
0.02
0.01
0.25
0.07
0.08
0.03
0.30
0.79
0.08
0.02
0.08
0.01
0.12
0.02
0.09
0.03
0.01
0.10
0.07
0.10
0.08
0.03
0.04
0.02
0.01
0.03
0.01
0.26
0.11
0.10
0.01
0.04
0.11
0.06
0.09
0.28
0.12
0.27
4.30
0.11
0.44
0.45
0.16
0.02
0.48
0.01
0.01
0.08
0.01
0.01
0.03
0.01
0.01
0.37
0.02
0.01
0.15
0.13
1.19
0.10
0.02
0.02
0.03
0.10
0.10
0.01
0.07
0.06
0.06
0.03
0.16
0.08
0.20
2.91
0.02
0.06
0.07
0.03
0.06
0.07
0.00
0.00
0.01
0.02
0.01
2.14
0.03
0.06
0.07
0.01
0.13
0.03
0.06
0.03
0.06
0.11
0.05
0.01
0.00
0.10
0.06
0.12
0.02
0.08
0.25
0.01
0.02
0.00
0.06
0.09
0.06
0.70
0.01
0.09
0.41
0.04
3.52
0.00
0.07
0.44
0.25
0.00
0.33
0.01
0.06
0.26
0.00
0.06
4.18
0.06
0.69
0.26
0.01
0.02
0.05
0.13
0.18
0.00
0.06
0.07
0.05
0.00
0.01
0.00
0.05
0.06
0.01
0.03
0.06
0.01
0.18
3.04
0.02
0.19
0.12
0.08
0.08
0.12
0.15
0.28
0.26
0.10
1.02
0.77
0.35
0.13
0.20
0.25
1.70
0.09
0.15
0.11
0.19
0.21
0.15
0.36
0.31
0.12
0.16
0.08
0.07
0.12
0.10
0.05
0.30
0.30
0.15
0.16
0.27
0.15
0.48
0.05
0.20
0.46
4.23
0.07
0.55
0.54
0.28
0.07
0.56
0.07
0.11
0.14
0.09
0.13
0.28
0.12
0.33
0.44
0.22
0.08
0.20
0.13
1.21
0.27
0.12
0.11
0.11
0.32
0.10
0.25
0.15
0.17
0.28
0.07
0.24
0.24
0.23
2.86
0.05
0.02
0.25
0.02
0.28
0.02
0.02
0.04
0.03
0.25
0.05
1.10
0.45
0.25
0.03
0.49
0.92
0.25
0.02
0.31
0.23
0.06
0.03
0.09
0.03
0.25
0.02
0.77
0.27
0.27
0.33
0.03
0.03
0.03
0.25
0.26
0.14
0.06
0.26
0.02
0.37
0.04
4.36
0.04
0.02
0.41
0.27
0.28
0.32
0.22
0.22
0.45
0.21
0.04
4.37
0.22
0.25
0.45
0.29
0.25
0.07
0.04
0.03
0.03
0.22
0.02
0.04
0.03
0.20
0.22
0.02
0.03
0.02
0.22
0.03
0.03
0.02
3.32
0.29
0.22
0.20
0.23
0.17
0.24
0.41
0.19
0.19
0.18
0.29
0.89
0.18
0.21
0.24
0.33
0.59
0.17
0.22
0.17
0.20
0.27
0.24
0.38
0.22
0.19
0.26
0.30
0.16
0.23
0.18
0.40
0.24
0.23
0.18
0.24
0.20
0.23
0.16
0.21
0.24
0.60
3.56
0.19
0.21
0.62
0.35
0.15
0.50
0.15
0.19
0.22
0.19
0.26
0.36
0.21
0.15
0.57
0.16
0.16
0.29
0.34
1.33
0.18
0.20
0.25
0.23
0.20
0.17
0.18
0.25
0.25
0.22
0.17
0.32
0.22
0.37
2.86
0.14
3.31
4.06
3.40
4.17
4.77
3.29
3.36
3.33
4.19
3.45
4.83
4.11
4.11
3.15
4.29
4.13
4.49
3.31
4.38
4.25
3.51
3.20
4.26
3.21
4.01
3.23
4.18
4.16
4.28
4.09
3.30
3.26
3.18
4.12
4.18
3.30
3.13
4.26
3.23
4.17
4.25
3.34
3.13
3.57
3.78
4.28
4.07
3.77
4.13
4.24
4.34
3.99
4.23
4.14
4.21
4.04
4.26
4.07
4.12
3.59
3.07
4.22
3.22
4.15
3.94
3.39
3.48
3.16
4.10
3.21
3.31
3.11
6.24
3.30
3.05
3.54
4.74
4.22
0.06
0.07
0.04
0.08
0.08
0.00
0.00
0.01
0.04
0.01
2.10
0.03
0.08
0.06
0.03
0.59
0.04
0.06
0.05
0.06
0.10
0.05
0.00
0.00
0.10
0.06
0.17
0.04
0.11
0.26
0.04
0.02
0.01
0.06
0.10
0.06
0.64
0.01
0.07
0.08
0.41
0.03
3.47
0.06
0.44
0.26
0.03
0.31
0.02
0.07
0.24
0.04
0.07
4.23
0.07
0.74
0.31
0.05
0.04
0.06
0.13
0.19
0.00
0.09
0.07
0.08
0.00
0.00
0.01
0.05
0.05
0.00
0.03
0.06
0.01
0.19
3.04
0.02
0.42
0.01
0.43
0.04
0.42
0.51
0.43
0.43
0.02
0.53
0.83
0.04
0.01
0.44
0.18
0.65
0.01
0.01
0.01
0.01
0.48
0.44
0.48
0.43
0.02
0.44
0.10
0.01
0.02
0.03
0.48
0.49
0.50
0.01
0.04
0.01
0.53
0.02
0.47
0.06
0.75
0.64
3.42
0.46
0.81
0.14
0.02
0.32
0.01
0.01
0.01
0.22
0.42
0.06
0.01
0.16
0.32
0.01
0.01
0.49
0.20
1.53
0.42
0.01
0.43
0.42
0.47
0.01
0.02
0.42
0.43
0.40
0.01
0.51
0.47
0.52
2.81
0.01
0.01
0.40
0.39
0.45
0.40
0.01
0.01
0.01
0.03
0.56
1.20
0.04
0.01
0.01
0.66
0.05
0.01
0.00
0.48
0.01
0.05
0.01
0.06
0.40
0.42
0.39
0.06
0.45
0.42
0.54
0.45
0.02
0.01
0.01
0.42
0.00
0.04
0.02
0.44
0.06
0.74
0.04
3.50
0.45
0.01
0.57
0.45
0.27
0.40
0.40
0.30
0.40
0.39
4.79
0.40
0.19
0.34
0.45
0.41
0.05
0.46
0.14
0.01
0.40
0.39
0.39
0.01
0.01
0.01
0.00
0.01
0.00
0.41
0.49
0.01
0.52
3.41
0.45
0.14
0.24
0.17
0.31
0.15
0.17
0.14
0.16
0.30
0.20
1.04
0.54
0.24
0.12
0.53
0.99
0.25
0.22
0.30
0.25
0.17
0.13
0.21
0.14
0.25
0.14
0.17
0.30
0.26
0.42
0.13
0.17
0.17
0.21
0.16
0.26
0.15
0.23
0.16
0.40
0.13
0.45
4.34
0.16
0.62
0.51
0.30
0.70
0.27
0.21
0.40
0.16
0.13
4.53
0.22
0.43
0.49
0.27
0.27
0.19
0.16
0.03
0.15
0.24
0.13
0.15
0.13
0.23
0.25
0.14
0.14
0.18
0.22
0.04
0.21
0.02
3.33
0.48
0.06
0.07
0.01
0.04
0.06
0.03
0.00
0.02
0.02
0.04
0.74
0.06
0.06
0.06
0.20
0.09
0.03
0.06
0.01
0.06
0.11
0.05
0.19
0.00
0.07
0.05
0.04
0.00
0.08
0.05
0.01
0.02
0.01
0.06
0.08
0.11
0.43
0.01
0.00
0.12
0.16
0.16
4.06
0.00
0.46
0.44
0.20
0.48
0.00
0.06
0.25
0.01
0.06
4.40
0.06
0.09
0.26
0.00
0.01
0.06
0.07
1.17
0.00
0.06
0.06
0.05
0.00
0.01
0.01
0.05
0.06
0.00
0.03
0.05
0.01
0.17
2.99
0.00
0.50
0.27
0.43
0.32
0.47
0.57
0.43
0.49
0.34
0.82
1.02
0.35
0.31
0.44
0.50
1.46
0.33
0.28
0.30
0.31
0.49
0.42
0.55
0.46
0.33
0.45
0.33
0.31
0.34
0.38
0.53
0.52
0.51
0.29
0.33
0.30
0.32
0.30
0.47
0.35
0.81
0.67
3.75
0.50
0.85
0.84
0.49
0.30
0.32
0.28
0.29
0.28
0.45
0.34
0.31
0.49
0.56
0.31
0.30
0.50
0.47
1.56
0.45
0.29
0.47
0.46
0.47
0.29
0.31
0.43
0.49
0.45
0.30
0.50
0.48
0.60
3.12
0.30
0.02
0.01
0.00
0.01
0.00
0.20
0.01
0.02
0.03
0.00
0.73
0.09
0.00
0.01
0.00
0.37
0.04
0.01
0.20
0.01
0.05
0.00
0.02
0.01
0.03
0.00
0.01
0.00
0.07
0.00
0.17
0.04
0.01
0.01
0.02
0.07
0.43
0.01
0.00
0.28
0.10
0.16
4.13
0.00
0.40
0.39
0.15
0.00
0.44
0.00
0.22
0.00
0.01
4.24
0.00
0.01
0.24
0.01
0.01
0.06
0.02
1.12
0.01
0.00
0.00
0.00
0.01
0.01
0.00
0.00
0.00
0.00
0.04
0.00
0.01
0.12
3.02
0.05
0.04
0.00
0.01
0.01
0.00
0.10
0.02
0.03
0.04
1.70
0.74
0.28
0.00
0.02
0.17
0.09
0.01
0.01
0.02
0.01
0.08
0.00
0.09
0.01
0.01
0.00
0.04
0.00
0.02
1.65
0.01
0.09
0.09
0.02
0.02
0.07
0.02
0.02
0.00
0.25
0.09
0.20
4.24
0.00
0.40
0.39
0.13
0.00
0.41
0.00
0.22
0.04
0.00
0.06
0.00
0.15
0.27
0.01
0.01
0.04
0.02
1.11
0.05
0.00
0.00
0.00
0.06
0.00
0.03
0.01
0.03
0.01
0.01
0.00
0.07
0.10
2.84
0.00
0.03
0.00
0.03
0.05
0.01
0.15
0.05
0.11
0.09
0.22
0.76
0.45
0.02
0.02
0.34
0.24
0.18
0.03
0.20
0.04
0.14
0.02
0.29
0.08
0.01
0.01
0.20
0.17
0.02
0.22
0.04
0.13
0.14
0.03
0.02
0.08
0.23
0.10
0.19
0.20
0.13
0.25
4.39
0.18
0.42
0.40
0.13
0.05
0.43
0.04
0.00
0.07
0.00
0.22
0.01
0.23
0.29
0.05
0.09
0.24
0.02
1.14
0.05
0.00
0.01
0.00
0.09
0.19
0.07
0.03
0.04
0.06
0.16
0.00
0.13
0.12
2.80
0.02
0.01
0.02
0.01
0.05
0.04
0.16
0.00
0.02
0.03
0.01
0.99
0.10
0.01
0.01
0.04
0.04
0.05
0.02
0.06
0.02
0.06
0.00
0.01
0.01
0.05
0.00
0.11
0.02
0.04
0.12
0.16
0.02
0.01
0.03
0.04
0.07
0.02
0.02
0.00
0.27
0.09
0.02
4.01
0.00
0.21
0.39
0.19
0.03
0.42
0.02
0.06
0.22
0.01
4.21
0.00
0.03
0.23
0.02
0.02
0.05
0.02
0.14
0.01
0.02
0.05
0.01
0.01
0.02
0.03
0.00
0.01
0.00
0.05
0.00
0.01
0.11
3.00
0.04
0.04
0.01
0.01
0.01
0.07
0.00
0.01
0.01
0.01
0.03
0.08
0.79
0.27
0.00
0.00
0.28
0.16
0.01
0.01
0.09
0.02
0.05
0.01
0.09
0.01
0.04
0.00
0.03
0.06
0.02
0.14
0.01
0.02
0.01
0.01
0.03
0.01
0.03
0.01
0.00
0.19
0.36
0.03
4.22
0.00
0.01
0.39
0.17
0.06
0.30
0.00
0.00
0.21
0.01
4.32
0.01
0.06
0.22
0.06
0.01
0.05
0.01
0.13
0.01
0.01
0.00
0.01
0.01
0.01
0.01
0.00
0.00
0.01
0.01
0.01
0.01
0.11
3.07
0.07
4.32
4.30
4.30
4.20
4.29
4.42
4.24
4.28
4.29
4.11
5.06
4.34
4.31
4.29
4.15
4.26
4.40
4.34
4.21
4.31
4.38
4.29
4.18
4.16
3.32
4.29
4.45
4.17
4.31
4.11
4.31
4.42
4.43
4.31
4.30
4.39
4.95
4.21
4.15
4.54
4.30
4.58
8.55
4.15
4.74
4.70
4.45
4.24
4.75
4.24
4.32
4.50
4.17
4.29
4.27
4.91
4.53
4.29
4.22
4.35
4.41
5.22
4.25
4.23
4.29
4.30
4.38
4.21
4.22
4.30
4.32
4.37
4.27
4.27
4.43
4.34
6.81
4.30
4.13
0.05
0.03
0.01
0.02
0.00
0.00
0.01
0.07
0.04
0.02
0.90
0.28
0.04
0.01
0.19
0.39
0.02
0.04
0.02
0.04
0.09
0.00
0.07
0.00
0.08
0.00
0.12
0.09
0.08
0.01
0.01
0.10
0.00
0.02
0.04
0.09
0.41
0.04
0.00
0.19
0.10
0.24
4.23
0.00
0.45
0.39
0.15
0.07
0.48
0.02
0.04
0.25
0.01
0.01
4.30
0.16
0.30
0.01
0.04
0.04
0.02
1.13
0.02
0.00
0.00
0.00
0.00
0.02
0.02
0.00
0.00
0.00
0.01
0.00
0.10
0.12
3.03
0.01
0.15
0.13
0.09
0.00
0.12
0.03
0.03
0.06
0.02
0.11
0.69
0.01
0.13
0.19
0.28
0.89
0.37
0.15
0.29
0.25
0.23
0.19
0.16
0.04
0.17
0.16
0.10
0.00
0.14
0.05
0.01
0.05
0.03
0.08
0.11
0.21
0.18
0.01
1.25
0.06
0.11
0.17
4.08
1.27
0.55
0.58
0.30
0.09
0.67
0.01
0.11
0.18
0.00
0.06
0.28
0.10
0.42
0.01
0.01
0.48
0.22
1.29
0.03
0.12
0.13
0.14
0.12
0.01
0.03
0.22
0.17
0.51
2.24
0.11
0.00
0.31
0.57
0.05
0.37
0.09
0.30
0.41
0.16
0.42
0.31
0.38
0.41
0.30
1.10
0.58
0.08
0.36
0.40
0.78
0.30
0.39
0.21
0.32
0.41
0.28
0.37
0.36
0.10
0.22
0.34
0.24
0.12
0.19
0.36
0.41
0.40
0.39
0.12
0.45
0.76
0.40
0.22
0.51
0.20
0.61
4.29
0.17
0.74
0.72
0.25
0.41
0.72
0.32
0.09
0.13
0.37
0.07
0.33
0.13
0.44
0.40
0.45
0.35
0.14
1.45
0.37
0.09
0.19
0.09
0.37
0.24
0.39
0.31
0.38
0.35
0.29
0.44
0.43
0.22
3.17
0.28
0.07
0.06
0.01
0.08
0.07
0.02
0.01
0.02
0.03
0.01
0.81
0.08
0.06
0.06
0.24
0.15
0.04
0.07
0.06
0.08
0.11
0.05
0.19
0.01
0.10
0.06
0.03
0.01
0.08
0.12
0.01
0.03
0.02
0.06
0.09
0.12
0.02
0.02
0.01
0.27
0.16
0.18
4.04
0.00
0.46
0.45
0.19
0.01
0.50
0.02
0.08
0.28
0.01
0.06
4.43
0.07
0.01
0.29
0.03
0.07
0.07
0.17
0.00
0.07
0.06
0.06
0.01
0.01
0.01
0.05
0.06
0.01
0.05
0.06
0.01
0.19
3.12
0.01
0.05
0.01
0.01
0.02
0.01
0.22
0.03
0.06
0.04
0.01
0.94
0.13
0.03
0.05
0.02
0.88
0.08
0.05
0.02
0.05
0.09
0.04
0.06
0.01
0.02
0.01
0.23
0.01
0.03
0.01
0.20
0.07
0.06
0.02
0.03
0.09
0.03
0.03
0.01
0.48
0.13
0.21
4.15
0.02
0.42
0.40
0.17
0.01
0.46
0.01
0.01
0.23
0.01
0.01
0.04
0.01
0.06
0.25
0.02
0.09
0.03
1.13
0.04
0.01
0.01
0.02
0.07
0.04
0.04
0.04
0.04
0.04
0.03
0.02
0.05
0.13
2.87
0.01
0.06
0.07
0.09
0.17
0.05
0.08
0.05
0.09
0.06
0.26
1.33
2.44
0.04
0.04
0.32
0.41
0.04
0.05
0.12
0.04
0.11
0.04
0.23
0.13
0.08
0.05
0.44
0.07
0.09
0.27
0.13
0.07
0.06
0.05
0.09
0.05
0.06
0.09
0.08
0.16
0.41
0.08
3.81
0.08
0.06
0.45
0.24
0.08
0.33
0.10
0.05
0.21
0.09
0.07
4.48
0.05
0.41
0.32
0.10
0.08
0.14
0.17
0.08
0.06
0.06
0.06
0.07
0.05
0.07
0.03
0.04
0.07
0.07
0.15
0.06
0.19
3.16
0.09
0.01
0.09
0.08
0.12
0.09
0.01
0.00
0.01
0.10
0.02
0.91
0.34
0.08
0.01
0.35
0.22
0.08
0.01
0.16
0.01
0.07
0.01
0.02
0.01
0.11
0.01
0.15
0.13
0.10
0.21
0.14
0.02
0.01
0.01
0.11
0.01
0.39
0.01
0.00
0.23
0.40
0.02
3.02
0.00
0.01
0.38
0.25
0.12
0.28
0.08
0.08
0.31
0.08
0.09
4.46
0.08
0.15
0.30
0.13
0.10
0.05
0.13
0.01
0.09
0.09
0.08
0.01
0.01
0.04
0.00
0.00
0.00
0.08
0.00
0.01
0.13
3.07
0.15
0.06
0.11
0.12
1.18
1.20
1.13
1.22
1.12
0.14
0.12
1.30
0.90
0.14
0.10
1.13
1.38
1.56
0.11
0.11
0.68
0.13
0.14
1.10
1.21
1.11
0.11
1.13
0.06
0.12
0.16
1.28
1.18
0.12
1.20
0.13
1.19
0.14
1.05
0.11
1.17
0.16
1.36
0.13
3.54
1.17
0.10
1.52
1.07
0.13
0.42
0.14
0.16
0.11
1.13
1.13
0.19
0.14
0.31
0.39
1.15
0.14
1.18
1.14
0.14
1.14
1.11
1.13
1.15
0.10
0.14
1.14
1.16
1.17
0.12
1.10
0.13
1.04
2.94
1.27
0.33
0.00
0.02
0.02
0.01
0.19
0.01
0.01
0.01
0.12
0.75
0.04
0.00
0.02
0.01
1.17
0.02
0.00
0.24
0.01
0.05
0.00
0.05
0.00
0.02
0.00
0.02
0.01
0.02
0.00
0.21
0.03
0.03
0.00
0.03
0.00
0.01
0.01
0.00
0.07
0.39
0.01
3.18
0.00
0.01
0.40
0.18
0.00
0.29
0.00
0.00
0.02
0.00
0.01
0.05
0.00
0.02
0.34
0.01
0.01
0.09
0.08
1.13
0.00
0.01
0.00
0.00
0.01
0.00
0.00
0.02
0.00
0.02
0.07
0.01
0.11
2.68
0.02
0.01
0.02
0.01
0.08
0.00
0.01
0.01
0.03
0.03
0.07
0.81
0.28
0.02
0.01
0.29
0.84
0.01
0.04
0.10
0.02
0.05
0.00
0.05
0.01
0.04
0.00
0.02
0.06
0.04
0.18
0.01
0.02
0.00
0.03
0.03
0.09
0.02
0.03
0.01
0.17
0.09
0.23
4.16
0.00
0.41
0.39
0.15
0.06
0.44
0.02
0.02
0.23
0.00
0.00
4.26
0.02
0.16
0.23
0.01
0.03
0.04
0.04
0.12
0.00
0.00
0.00
0.00
0.01
0.01
0.00
0.00
0.01
0.02
0.00
0.08
0.13
3.03
0.00
0.01
0.03
0.02
0.09
0.00
0.00
0.01
0.02
0.04
0.29
0.98
0.28
0.03
0.01
0.35
2.11
0.02
0.01
0.11
0.02
0.10
0.00
0.05
0.01
0.05
0.01
0.16
0.08
0.04
0.43
0.02
0.02
0.01
0.03
0.04
0.01
0.03
0.03
0.00
0.18
0.40
0.04
4.03
0.01
0.01
0.39
0.21
0.08
0.29
0.01
0.03
0.21
0.07
0.02
4.29
0.02
0.17
0.25
0.08
0.02
0.04
0.02
0.13
0.01
0.04
0.01
0.02
0.01
0.07
0.00
0.01
0.02
0.02
0.00
0.01
0.13
3.10
0.11
0.01
0.02
0.01
0.08
0.02
0.00
0.00
0.02
0.03
0.04
0.79
0.28
0.01
0.01
0.27
0.12
0.01
0.01
0.10
0.02
0.04
0.00
0.07
0.01
0.05
0.00
0.02
0.06
0.03
0.17
0.01
0.01
0.00
0.03
0.05
0.00
0.02
0.02
0.00
0.16
0.39
0.03
3.46
0.00
0.01
0.38
0.20
0.06
0.32
0.01
0.02
0.23
0.02
0.02
4.32
0.01
0.14
0.24
0.06
0.02
0.05
0.04
0.13
0.01
0.02
0.02
0.00
0.00
0.01
0.00
0.00
0.00
0.01
0.00
0.01
0.11
3.11
0.07
0.05
0.06
0.01
0.05
0.04
0.18
0.01
0.01
0.02
0.12
0.85
0.03
0.05
0.06
0.30
0.09
0.02
0.05
0.03
0.05
0.10
0.04
0.19
0.01
0.08
0.05
0.02
0.01
0.07
0.12
0.02
0.02
0.01
0.04
0.08
0.05
0.02
0.01
0.01
0.23
0.40
0.01
3.17
0.01
0.05
0.44
0.24
0.01
0.33
0.01
0.05
0.07
0.01
0.05
0.21
0.04
0.05
0.35
0.02
0.01
0.11
0.13
0.16
0.01
0.04
0.05
0.05
0.00
0.01
0.04
0.06
0.00
0.03
0.15
0.01
0.17
3.11
0.02
0.01
0.00
0.02
0.04
0.01
0.04
0.01
0.03
0.02
0.28
0.82
0.03
0.00
0.01
0.01
0.53
0.02
0.01
0.03
0.01
0.06
0.00
0.03
0.01
0.02
0.01
0.22
0.00
0.02
0.01
0.02
0.04
0.04
0.00
0.05
0.06
0.71
0.02
0.02
0.07
0.09
0.18
3.63
0.03
0.40
0.39
0.17
0.00
0.41
0.01
0.01
0.18
0.01
0.01
0.05
0.00
0.01
0.24
0.02
0.01
0.08
0.08
1.07
0.00
0.01
0.01
0.01
0.01
0.01
0.01
0.02
0.01
0.02
0.11
0.01
0.13
2.82
0.01
0.01
0.01
0.01
0.01
0.02
0.04
0.21
0.01
0.04
0.02
0.32
0.89
0.05
0.01
0.02
0.01
0.96
0.01
0.02
0.04
0.02
0.05
0.01
0.04
0.02
0.03
0.00
0.15
0.01
0.02
0.01
0.17
0.04
0.05
0.01
0.04
0.07
0.02
0.02
0.02
0.20
0.10
0.21
4.10
0.02
0.41
0.40
0.17
0.01
0.44
0.00
0.04
0.05
0.00
0.01
0.04
0.01
0.04
0.36
0.01
0.01
0.08
0.05
1.14
0.02
0.01
0.04
0.00
0.02
0.01
0.00
0.02
0.03
0.02
0.12
0.02
0.14
2.76
0.01
0.02
0.05
0.02
0.08
0.02
0.00
0.01
0.01
0.03
0.17
0.80
0.04
0.00
0.01
0.28
0.06
0.01
0.01
0.09
0.00
0.07
0.04
0.07
0.02
0.06
0.03
0.02
0.07
0.06
0.14
0.07
0.01
0.01
0.01
0.05
0.00
0.04
0.02
0.06
0.06
0.39
0.03
3.47
0.05
0.02
0.40
0.19
0.05
0.23
0.02
0.00
0.01
0.01
0.04
4.32
0.03
0.22
0.27
0.07
0.01
0.07
0.10
0.13
0.00
0.04
0.03
0.04
0.00
0.00
0.00
0.01
0.00
0.02
0.08
0.01
0.12
3.04
0.07
0.04
0.01
0.05
0.04
0.09
0.03
0.01
0.01
0.02
0.03
0.18
0.81
0.03
0.00
0.00
0.28
0.36
0.00
0.01
0.11
0.01
0.05
0.03
0.06
0.03
0.05
0.05
0.01
0.09
0.06
0.20
0.09
0.02
0.01
0.00
0.06
0.00
0.04
0.02
0.07
0.07
0.39
0.03
3.36
0.07
0.01
0.43
0.20
0.07
0.27
0.03
0.01
0.00
0.02
0.03
2.20
0.02
0.16
0.35
0.08
0.01
0.08
0.12
0.14
0.01
0.02
0.03
0.05
0.01
0.01
0.01
0.02
0.00
0.03
0.14
0.01
0.14
3.08
0.08
0.00
0.00
0.03
0.04
0.04
0.12
0.00
0.01
0.04
0.13
0.79
0.05
0.00
0.01
0.26
0.43
0.01
0.01
0.05
0.00
0.05
0.00
0.20
0.00
0.03
0.00
0.02
0.01
0.02
0.13
0.19
0.02
0.03
0.00
0.04
0.00
0.02
0.01
0.01
0.23
0.36
0.02
3.36
0.01
0.01
0.39
0.22
0.00
0.27
0.00
0.00
0.04
0.00
0.01
0.21
0.00
0.37
0.33
0.00
0.01
0.09
0.08
0.15
0.00
0.00
0.04
0.00
0.01
0.00
0.00
0.00
0.01
0.02
0.12
0.01
0.16
2.57
0.02
0.01
0.01
0.01
0.03
0.03
0.01
0.09
0.08
0.07
0.10
0.24
2.77
0.02
0.01
0.01
0.21
2.65
0.01
0.01
0.03
0.01
0.07
0.00
0.27
0.02
0.02
0.01
2.33
0.02
0.02
0.25
0.04
0.05
0.07
0.01
0.04
0.07
0.45
0.05
0.02
0.13
0.10
0.19
6.26
0.02
0.40
0.41
0.14
0.02
0.42
0.03
0.01
0.23
0.02
0.01
4.43
0.01
2.25
0.22
0.04
0.05
0.04
0.03
1.11
0.04
0.01
0.01
0.01
0.02
0.03
0.03
0.00
0.01
0.03
0.01
0.05
0.12
2.87
0.03
0.02
0.01
0.03
0.06
0.01
0.00
0.01
0.01
0.02
0.29
0.82
0.04
0.00
0.01
0.26
0.26
0.01
0.00
0.10
0.00
0.06
0.00
0.05
0.01
0.04
0.01
0.59
0.06
0.03
0.02
0.07
0.02
0.01
0.00
0.04
0.01
0.02
0.02
0.06
0.07
0.36
0.04
3.50
0.06
0.01
0.40
0.07
0.06
0.30
0.01
0.01
0.20
0.01
0.01
4.29
0.01
0.01
0.28
0.06
0.03
0.05
0.08
0.01
0.01
0.01
0.00
0.01
0.01
0.00
0.01
0.00
0.01
0.01
0.01
0.01
0.02
3.04
0.07
0.09
0.06
0.03
0.05
0.07
0.20
0.01
0.02
0.02
0.14
0.76
0.03
0.07
0.07
0.17
0.58
0.02
0.07
0.01
0.06
0.12
0.07
0.23
0.02
0.08
0.07
0.09
0.02
0.08
0.02
0.04
0.04
0.05
0.06
0.09
0.06
0.48
0.02
0.02
0.07
0.42
0.01
3.09
0.03
0.07
0.46
0.24
0.01
0.31
0.00
0.06
0.10
0.01
0.07
0.21
0.06
0.00
0.39
0.00
0.01
0.10
0.15
1.18
0.02
0.06
0.07
0.07
0.02
0.01
0.01
0.07
0.08
0.01
0.03
0.18
0.19
2.77
0.01
0.10
0.16
0.19
0.14
0.10
0.11
0.10
0.15
0.17
0.95
0.26
0.18
0.13
0.41
0.28
0.14
0.12
0.21
0.13
0.15
0.10
0.17
0.09
0.19
0.12
0.08
0.19
0.19
0.31
0.22
0.12
0.11
0.09
0.21
0.09
0.12
0.11
0.12
0.30
0.38
0.12
3.55
0.09
0.13
0.47
0.14
0.21
0.41
0.16
0.15
0.36
0.13
0.16
4.36
0.14
0.30
0.39
0.21
0.14
0.14
0.25
0.02
0.12
0.17
0.16
0.17
0.09
0.12
0.10
0.09
0.10
0.16
0.13
0.01
0.12
3.10
0.34
3.10
3.13
2.93
2.99
3.05
3.13
3.01
3.11
3.08
2.86
0.74
3.11
2.99
2.93
3.23
1.41
3.00
2.98
3.00
3.12
3.00
2.94
3.38
3.02
2.99
2.97
0.05
3.05
2.98
2.85
3.00
3.10
3.09
2.94
2.99
3.04
3.12
3.06
2.99
3.13
3.18
3.27
4.76
2.98
3.27
3.39
3.23
2.92
3.41
3.02
2.88
3.16
2.96
3.03
7.33
2.95
0.60
3.26
3.07
3.11
3.07
3.02
4.12
3.02
2.96
3.04
3.05
3.05
3.07
3.01
3.00
3.05
3.00
3.07
2.98
2.98
3.07
2.99
0.08
0.08
0.02
0.11
0.07
0.01
0.01
0.02
0.05
0.03
0.89
0.10
0.07
0.07
0.24
0.91
0.04
0.08
0.05
0.08
0.13
0.06
0.20
0.02
0.11
0.07
0.16
0.02
0.09
0.14
0.01
0.02
0.02
0.08
0.10
0.14
0.41
0.05
0.01
0.11
0.17
0.19
4.28
0.01
0.48
0.45
0.22
0.02
0.50
0.07
0.08
0.30
0.01
0.06
4.40
0.08
0.10
0.31
0.02
0.02
0.06
0.08
0.20
0.01
0.08
0.06
0.06
0.01
0.03
0.03
0.06
0.07
0.01
0.05
0.06
0.02
0.17
3.08
0.06
0.01
0.05
0.02
0.06
0.02
4.20
0.08
0.04
0.01
0.04


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-max-ALL.dat <==
91840.00
6385.00
35154.00
167867.00
6266.00
6386.00
42226.00
6387.00
9000.00
2376.00
6387.00
6386.00
6387.00
3856.00
53493.00
15579.00
9036.00
99436.00
160811.00
17385.00
14798.00
13544.00
22353.00
8084.00
39594.00
1287.00
6386.00
99575.00
6387.00
11385.00
8529.00
22116.00
45723.00
16505.00
16141.00
6385.00
3183.00
8284.00
99484.00
6385.00
98084.00
6385.00
6387.00
18271.00
6387.00
2200.00
3013.00
6386.00
6387.00
8158.00
6386.00
6386.00
7145.00
1790.00
1507.00
78514.00
2638.00
6387.00
1443.00
1454.00
59057.00
88062.00
6386.00
6385.00
2922.00
8059.00
25584.00
5978.00
6386.00
6384.00
14434.00
39156.00
5841.00
13390.00
1529.00
6386.00
39586.00
6386.00
2365.00
115885.00
112691.00
116792.00
112289.00
109822.00
121266.00
114316.00
110716.00
114389.00
120720.00
119550.00
109014.00
116527.00
118112.00
116808.00
120175.00
112348.00
112572.00
109284.00
109463.00
115518.00
117212.00
114791.00
113606.00
113909.00
117457.00
115484.00
112716.00
119696.00
113093.00
161025.00
117412.00
113170.00
112234.00
110721.00
115798.00
114128.00
113707.00
112728.00
112837.00
116682.00
121368.00
113785.00
108868.00
115114.00
111832.00
112690.00
112339.00
112659.00
114731.00
113265.00
112033.00
111796.00
117806.00
112510.00
113953.00
116189.00
111430.00
117348.00
115394.00
113305.00
110224.00
111028.00
114654.00
112088.00
112399.00
116403.00
113269.00
112019.00
115922.00
116123.00
117614.00
114402.00
114914.00
112373.00
113506.00
111033.00
111631.00
97100.00
3031.00
4154.00
4098.00
33174.00
114653.00
15816.00
103288.00
3413.00
819.00
7030.00
1061.00
1593.00
11295.00
2039.00
54647.00
17659.00
16598.00
42262.00
8899.00
6332.00
23584.00
8169.00
447.00
580.00
2240.00
10374.00
2249.00
10497.00
8404.00
158072.00
46857.00
18658.00
2248.00
38123.00
2733.00
95903.00
1341.00
68980.00
68676.00
34890.00
8039.00
3351.00
889.00
534.00
2146.00
476.00
84681.00
2650.00
1526.00
666.00
3202.00
571.00
3633.00
4393.00
1702.00
18280.00
743.00
61931.00
14500.00
1131.00
999.00
1596.00
12384.00
9038.00
1590.00
8833.00
3533.00
31860.00
5134.00
12977.00
757.00
16556.00
743.00
3584.00
3796.00
109246.00
29780.00
87668.00
3131.00
166630.00
7487.00
5917.00
4519.00
3048.00
94454.00
4836.00
16059.00
5560.00
5574.00
2907.00
55122.00
4975.00
56574.00
13172.00
156324.00
34373.00
3229.00
6384.00
8120.00
3417.00
12525.00
2512.00
3537.00
19302.00
19361.00
11868.00
5402.00
27984.00
10339.00
22849.00
19574.00
2725.00
4243.00
10359.00
3467.00
17811.00
98771.00
2572.00
5548.00
6376.00
5530.00
6839.00
5492.00
2051.00
59481.00
16666.00
2765.00
3162.00
4172.00
5332.00
6883.00
76817.00
3153.00
17146.00
4920.00
67396.00
7536.00
5555.00
5561.00
2826.00
2284.00
6972.00
27106.00
8745.00
3740.00
35704.00
4414.00
6266.00
2498.00
14735.00
5611.00
5016.00
6882.00
111235.00
16229.00
98049.00
4256.00
4275.00
97771.00
3364.00
926.00
10197.00
99443.00
97770.00
3435.00
4735.00
4563.00
97770.00
97771.00
97771.00
52851.00
48185.00
152092.00
43447.00
97769.00
97771.00
170332.00
6155.00
4932.00
97771.00
4691.00
13543.00
24345.00
97770.00
5574.00
154018.00
9457.00
25260.00
97769.00
37374.00
103781.00
97771.00
18086.00
97771.00
35287.00
6126.00
97770.00
3550.00
97772.00
97770.00
4568.00
83120.00
15792.00
5785.00
5210.00
97770.00
97771.00
6279.00
71879.00
170368.00
37330.00
4095.00
61902.00
97770.00
97770.00
97772.00
4835.00
97769.00
97771.00
97769.00
2214.00
4432.00
35302.00
97771.00
97769.00
5115.00
13736.00
97769.00
2955.00
110122.00
2441.00
87668.00
7310.00
7487.00
167980.00
12662.00
118081.00
15921.00
95188.00
7333.00
17876.00
7066.00
7395.00
7697.00
48794.00
7743.00
59581.00
12867.00
155756.00
41358.00
6086.00
7761.00
11036.00
7594.00
14247.00
6652.00
7454.00
16015.00
26900.00
11073.00
7161.00
34687.00
25037.00
25670.00
11675.00
6542.00
7789.00
99238.00
5406.00
67730.00
94425.00
7393.00
6264.00
6577.00
7052.00
5228.00
6590.00
7697.00
58511.00
15457.00
7703.00
7716.00
6700.00
6530.00
7723.00
75826.00
6676.00
18914.00
6528.00
63297.00
7667.00
6988.00
6357.00
7375.00
6335.00
7983.00
7741.00
7728.00
7154.00
35775.00
7383.00
7542.00
6492.00
20748.00
6630.00
6633.00
7272.00
115124.00
34596.00
91839.00
22544.00
6388.00
169600.00
8263.00
120917.00
16021.00
79677.00
28507.00
25037.00
27839.00
27973.00
27775.00
51057.00
27977.00
15516.00
11362.00
161155.00
15640.00
1554.00
9542.00
23171.00
7758.00
1061.00
1050.00
2186.00
15517.00
1490.00
9426.00
21334.00
22317.00
46343.00
2835.00
17274.00
1925.00
3507.00
27347.00
34890.00
55203.00
101936.00
2993.00
4159.00
35136.00
19000.00
3808.00
3075.00
261.00
44819.00
3513.00
737.00
5603.00
5751.00
2698.00
2925.00
79257.00
23870.00
1533.00
808.00
1559.00
86880.00
26267.00
1432.00
828.00
25122.00
8119.00
27248.00
8063.00
2087.00
1053.00
13384.00
33784.00
1791.00
2588.00
1412.00
20812.00
17796.00
7459.00
30170.00
131381.00
133018.00
6426.00
163803.00
133493.00
131157.00
39359.00
39359.00
135715.00
131146.00
136523.00
135885.00
129532.00
130665.00
129734.00
130434.00
134619.00
152953.00
129271.00
133050.00
128522.00
130137.00
7372.00
131349.00
135311.00
131773.00
134356.00
128389.00
130868.00
134300.00
39360.00
48234.00
131243.00
132075.00
130525.00
128725.00
39359.00
134907.00
39361.00
132884.00
39359.00
120717.00
135109.00
130200.00
136527.00
131872.00
130317.00
128865.00
39359.00
133742.00
134149.00
132277.00
133085.00
134330.00
130059.00
134896.00
129936.00
131473.00
39360.00
136730.00
134503.00
130524.00
136251.00
131271.00
133288.00
133694.00
7414.00
132071.00
39360.00
128927.00
129129.00
1723.00
134003.00
136325.00
39359.00
134705.00
39358.00
8970.00
104256.00
15821.00
6419.00
3827.00
15939.00
27250.00
44602.00
5936.00
17189.00
16000.00
16047.00
15890.00
16013.00
15800.00
16154.00
24443.00
16107.00
61909.00
16572.00
15908.00
15905.00
25095.00
7428.00
17018.00
17471.00
16838.00
15830.00
16317.00
16080.00
16349.00
159497.00
48064.00
16261.00
17916.00
16276.00
16227.00
7393.00
21335.00
559.00
101030.00
3954.00
15801.00
21583.00
15984.00
16060.00
15790.00
15836.00
58473.00
5824.00
16611.00
16045.00
15803.00
15902.00
15971.00
16140.00
17537.00
16014.00
15838.00
14899.00
88183.00
16660.00
15911.00
15828.00
16012.00
15960.00
22563.00
15060.00
16825.00
1739.00
16165.00
38093.00
16011.00
16326.00
16130.00
686.00
16889.00
2421.00
4446.00
100768.00
5948.00
4318.00
5500.00
28208.00
79677.00
42931.00
7743.00
18763.00
13264.00
3138.00
16987.00
4740.00
19477.00
10361.00
79792.00
17263.00
161820.00
39467.00
9524.00
14664.00
24513.00
7827.00
4583.00
6827.00
3634.00
9693.00
4102.00
13858.00
5638.00
158461.00
44976.00
21171.00
11330.00
35973.00
4404.00
103245.00
5882.00
18511.00
83159.00
39628.00
17331.00
25691.00
4465.00
5398.00
3670.00
7016.00
83519.00
6713.00
103700.00
32276.00
4121.00
4636.00
28221.00
7112.00
3550.00
18663.00
18542.00
10498.00
84773.00
32334.00
37964.00
1749.00
5215.00
6179.00
11410.00
8615.00
4845.00
37903.00
14161.00
36713.00
5125.00
28244.00
3380.00
2874.00
4633.00
3642.00
4082.00
100660.00
3882.00
8408.00
165540.00
7333.00
28508.00
118081.00
16534.00
18763.00
2244.00
3221.00
3339.00
4824.00
51410.00
1962.00
55878.00
19262.00
159643.00
17855.00
5047.00
6003.00
12309.00
7635.00
8956.00
2137.00
3540.00
18956.00
24684.00
11803.00
13796.00
13340.00
49853.00
24781.00
16405.00
3322.00
2856.00
31047.00
17872.00
52480.00
98619.00
4852.00
6865.00
4574.00
2923.00
3553.00
5103.00
2803.00
60327.00
17675.00
4100.00
3225.00
5762.00
4065.00
3806.00
76407.00
3540.00
2548.00
2114.00
68933.00
88454.00
2900.00
1603.00
1476.00
1940.00
8579.00
21837.00
3454.00
988.00
2507.00
8912.00
4720.00
3714.00
17938.00
2647.00
4885.00
13892.00
109514.00
34665.00
12681.00
100898.00
12192.00
3470.00
3334.00
4559.00
32345.00
119892.00
16065.00
95538.00
3264.00
756.00
639.00
2098.00
12080.00
16473.00
57490.00
17383.00
21198.00
42813.00
7638.00
3073.00
7606.00
5729.00
721.00
615.00
2449.00
15032.00
25079.00
6396.00
486.00
154710.00
53499.00
23458.00
5605.00
35327.00
2594.00
94588.00
1799.00
67916.00
66682.00
36302.00
8175.00
2727.00
2361.00
619.00
2723.00
754.00
80157.00
17537.00
778.00
2371.00
1980.00
613.00
1327.00
28193.00
2036.00
17567.00
1668.00
66452.00
13099.00
1395.00
745.00
1194.00
1709.00
7687.00
10069.00
1948.00
899.00
32068.00
14940.00
5940.00
703.00
18035.00
745.00
1562.00
4233.00
107771.00
29778.00
101024.00
2277.00
6137.00
3147.00
6568.00
27135.00
116409.00
16047.00
3371.00
4932.00
910.00
1708.00
5859.00
13967.00
15097.00
12739.00
14283.00
7307.00
42791.00
6770.00
10657.00
17780.00
7805.00
7048.00
729.00
870.00
13203.00
4923.00
6137.00
485.00
155689.00
48499.00
22217.00
4192.00
34925.00
1652.00
97326.00
16429.00
68224.00
97211.00
33261.00
5919.00
16679.00
1838.00
2663.00
2787.00
520.00
84395.00
1445.00
992.00
771.00
2121.00
2664.00
1249.00
65276.00
1530.00
2231.00
746.00
24210.00
58398.00
1691.00
900.00
357.00
1958.00
6160.00
1387.00
7063.00
629.00
34746.00
16274.00
36409.00
1529.00
943.00
595.00
1065.00
19324.00
2770.00
29809.00
98924.00
705.00
7641.00
2818.00
6599.00
30773.00
117497.00
15892.00
99849.00
3340.00
1515.00
17362.00
6540.00
16186.00
23085.00
48519.00
13919.00
19196.00
40948.00
8784.00
14700.00
19922.00
8123.00
473.00
477.00
750.00
9692.00
530.00
6514.00
660.00
158927.00
48460.00
22715.00
2533.00
34483.00
3251.00
102660.00
2169.00
69708.00
83562.00
39267.00
14455.00
2769.00
2469.00
1461.00
1574.00
1047.00
83269.00
18600.00
759.00
4392.00
2113.00
518.00
1510.00
1630.00
10487.00
21410.00
809.00
13387.00
43837.00
1139.00
2201.00
395.00
877.00
6206.00
6526.00
3253.00
9212.00
39460.00
15667.00
42741.00
6017.00
2165.00
575.00
13931.00
3609.00
10448.00
29547.00
100584.00
7092.00
5701.00
163638.00
7696.00
27774.00
113236.00
15190.00
4741.00
4824.00
6475.00
2679.00
948.00
48976.00
5173.00
5928.00
13174.00
158899.00
17194.00
903.00
12847.00
26650.00
7198.00
7797.00
908.00
2436.00
18909.00
19775.00
10274.00
13611.00
33393.00
7859.00
14498.00
16178.00
712.00
4100.00
6479.00
27152.00
55203.00
102835.00
3248.00
12979.00
27399.00
1290.00
1854.00
2122.00
6278.00
17202.00
14504.00
774.00
1088.00
7543.00
1385.00
2710.00
72760.00
2111.00
3455.00
3374.00
26323.00
87017.00
1578.00
1159.00
3795.00
1440.00
8534.00
22503.00
5224.00
4711.00
4777.00
14907.00
38309.00
1911.00
16805.00
532.00
3337.00
21433.00
110105.00
32552.00
99644.00
7955.00
13384.00
161807.00
14804.00
11929.00
113279.00
15801.00
99730.00
24859.00
12082.00
10590.00
16184.00
19516.00
14518.00
60424.00
17782.00
160374.00
38925.00
19583.00
23374.00
14748.00
8099.00
6477.00
5333.00
4889.00
19546.00
23196.00
23316.00
8269.00
159900.00
22198.00
24348.00
10622.00
34660.00
7102.00
96416.00
6271.00
70117.00
74835.00
35143.00
13409.00
4347.00
10375.00
14637.00
24952.00
5804.00
80403.00
16190.00
19586.00
7507.00
13268.00
16003.00
1172.00
76158.00
10563.00
19122.00
57096.00
63994.00
16058.00
15267.00
8203.00
10076.00
15881.00
15471.00
12321.00
12708.00
2256.00
40578.00
25013.00
9149.00
10109.00
18121.00
17452.00
5266.00
23468.00
108176.00
26240.00
100584.00
11468.00
5872.00
164780.00
7746.00
27976.00
113278.00
13822.00
6976.00
4331.00
16472.00
2401.00
2401.00
4089.00
56477.00
12748.00
19290.00
154674.00
17395.00
1434.00
12910.00
15183.00
7792.00
16674.00
1786.00
2673.00
17948.00
25366.00
10184.00
9238.00
34918.00
14707.00
16233.00
1946.00
3892.00
10531.00
10843.00
55203.00
97800.00
3423.00
7448.00
11099.00
2401.00
1847.00
11961.00
1487.00
67742.00
13524.00
2401.00
8076.00
5913.00
2102.00
5101.00
75171.00
5247.00
6543.00
11559.00
26487.00
58493.00
2551.00
5062.00
1777.00
2087.00
7787.00
29769.00
7775.00
2049.00
1799.00
16875.00
42350.00
16801.00
2238.00
2102.00
16567.00
19208.00
115933.00
31588.00
100337.00
21339.00
21338.00
21338.00
21338.00
30100.00
118618.00
24443.00
102607.00
21339.00
21338.00
2414.00
9943.00
5927.00
21338.00
11553.00
15381.00
153160.00
35323.00
5278.00
30129.00
25931.00
21338.00
21339.00
21339.00
11233.00
21339.00
21339.00
21339.00
21338.00
152970.00
52081.00
19224.00
21339.00
61053.00
30330.00
101348.00
21339.00
67929.00
83964.00
33787.00
61457.00
21339.00
10441.00
5553.00
21339.00
21339.00
84525.00
21338.00
21339.00
21339.00
21339.00
23745.00
12794.00
21339.00
47585.00
20861.00
48404.00
21338.00
83421.00
21338.00
24933.00
5178.00
21338.00
21339.00
21339.00
9342.00
15120.00
31934.00
17978.00
42683.00
4415.00
25057.00
21339.00
15073.00
24626.00
21338.00
29810.00
101004.00
17659.00
16457.00
48185.00
18598.00
28954.00
116248.00
16656.00
17264.00
18489.00
17412.00
14283.00
13919.00
14280.00
17782.00
18895.00
15382.00
52521.00
18041.00
15551.00
13305.00
22501.00
18714.00
15007.00
17813.00
17950.00
19236.00
16735.00
17933.00
16884.00
162620.00
47772.00
18152.00
17935.00
18759.00
13831.00
96804.00
29439.00
68223.00
96587.00
40297.00
14933.00
29685.00
17374.00
18975.00
15467.00
18084.00
85272.00
18788.00
18553.00
17566.00
18432.00
18165.00
18383.00
15895.00
18957.00
17714.00
15464.00
15126.00
84423.00
17009.00
15374.00
16252.00
14744.00
18409.00
23796.00
14188.00
16122.00
18353.00
14135.00
39961.00
15397.00
18210.00
18819.00
17084.00
17211.00
13927.00
29543.00
102257.00
8405.00
9124.00
161971.00
14730.00
12220.00
113278.00
61909.00
93890.00
6878.00
21203.00
7306.00
19196.00
44612.00
17614.00
6877.00
153160.00
52461.00
41582.00
9290.00
153159.00
13942.00
67321.00
15070.00
9183.00
39919.00
19616.00
21993.00
10807.00
10698.00
162431.00
161976.00
23087.00
15166.00
42326.00
10714.00
99898.00
11260.00
71807.00
26122.00
40999.00
22266.00
6970.00
44668.00
21210.00
12776.00
8715.00
81187.00
21004.00
21202.00
153361.00
18915.00
10678.00
9749.00
76852.00
61976.00
18123.00
12584.00
70083.00
10541.00
32761.00
32847.00
14646.00
10883.00
39858.00
18657.00
61801.00
19910.00
40693.00
61923.00
52426.00
60036.00
15420.00
16286.00
17469.00
22165.00
112709.00
26242.00
99166.00
16569.00
18355.00
28922.00
15335.00
34817.00
117129.00
17478.00
16539.00
17900.00
17760.00
17559.00
15595.00
15763.00
17463.00
17395.00
23665.00
17969.00
20450.00
16422.00
16096.00
26824.00
17051.00
17374.00
20219.00
16895.00
18622.00
17359.00
16681.00
18019.00
160647.00
51451.00
24953.00
15621.00
35405.00
15963.00
103646.00
21821.00
68224.00
88761.00
37117.00
17669.00
24136.00
17269.00
16567.00
17206.00
23986.00
82582.00
17762.00
16273.00
16565.00
15643.00
16723.00
15940.00
20246.00
17211.00
15871.00
15788.00
18704.00
83897.00
18109.00
16250.00
16998.00
17245.00
15642.00
16486.00
15712.00
17113.00
17849.00
15986.00
42607.00
15762.00
15759.00
16758.00
17674.00
18321.00
28996.00
29813.00
87575.00
630.00
5281.00
162250.00
6086.00
31371.00
114552.00
15879.00
7487.00
4196.00
863.00
1703.00
1346.00
4193.00
55967.00
17430.00
3537.00
7598.00
10542.00
15048.00
13574.00
19502.00
6630.00
741.00
772.00
1875.00
15517.00
894.00
9987.00
14444.00
14271.00
48137.00
501.00
15815.00
1446.00
10657.00
27705.00
27985.00
55203.00
102286.00
3572.00
4804.00
28232.00
1721.00
1837.00
3524.00
892.00
30809.00
2355.00
733.00
650.00
5633.00
894.00
1743.00
71742.00
3456.00
6482.00
822.00
2542.00
82818.00
819.00
2752.00
886.00
1248.00
8201.00
30992.00
8050.00
1270.00
1359.00
13399.00
34256.00
1779.00
1030.00
1054.00
2161.00
20410.00
65208.00
31788.00
100584.00
3586.00
7501.00
167755.00
7217.00
35375.00
118081.00
14200.00
9455.00
6003.00
14754.00
14237.00
1317.00
4852.00
50440.00
6589.00
30125.00
13173.00
161838.00
15560.00
1555.00
10235.00
8087.00
11118.00
5601.00
14082.00
20132.00
24846.00
15230.00
21902.00
32390.00
9528.00
1507.00
14307.00
2380.00
4598.00
12410.00
35443.00
52481.00
97877.00
13975.00
4357.00
35687.00
1507.00
3893.00
5691.00
5532.00
3247.00
13633.00
4211.00
2696.00
5478.00
2271.00
3974.00
70782.00
4777.00
6757.00
2729.00
3716.00
85214.00
9822.00
7441.00
6756.00
1267.00
8839.00
23176.00
2814.00
6757.00
7828.00
5640.00
3895.00
2146.00
20070.00
5871.00
6756.00
15858.00
107197.00
24428.00
10880.00
100609.00
10407.00
8121.00
160474.00
11035.00
23173.00
113240.00
14524.00
17280.00
12308.00
7580.00
14213.00
15323.00
26650.00
52884.00
15462.00
22353.00
11729.00
161090.00
17280.00
4656.00
11335.00
4863.00
7744.00
12584.00
8574.00
16825.00
17900.00
14949.00
13443.00
33990.00
13585.00
17280.00
11741.00
14225.00
5557.00
11895.00
23556.00
55203.00
100727.00
7163.00
17603.00
23806.00
26712.00
5604.00
9992.00
9582.00
88477.00
12491.00
8307.00
7862.00
10106.00
9658.00
6540.00
70907.00
5788.00
17281.00
5575.00
9541.00
84666.00
12951.00
13515.00
7884.00
9588.00
9403.00
27474.00
4995.00
8643.00
3873.00
15672.00
42108.00
17280.00
17280.00
12995.00
26546.00
18706.00
46799.00
30725.00
100585.00
11924.00
7372.00
170049.00
7593.00
5597.00
1619.00
1901.00
6815.00
7634.00
19609.00
6871.00
3666.00
6054.00
48273.00
8268.00
53164.00
19261.00
159875.00
16248.00
6881.00
10162.00
12794.00
16064.00
1870.00
7803.00
20803.00
24305.00
8372.00
26752.00
3150.00
17194.00
9414.00
14609.00
2676.00
5614.00
59427.00
40256.00
4875.00
97145.00
2280.00
6141.00
40494.00
4381.00
7064.00
6698.00
3465.00
35167.00
15125.00
7872.00
2047.00
5682.00
3056.00
8158.00
74401.00
3953.00
5998.00
7725.00
66788.00
8124.00
10834.00
7787.00
6788.00
4002.00
8419.00
23680.00
1703.00
1782.00
2555.00
16083.00
2852.00
1543.00
13903.00
3482.00
1903.00
21231.00
105900.00
19768.00
103421.00
9032.00
5085.00
3331.00
4709.00
27621.00
113237.00
17019.00
101973.00
2760.00
2162.00
1583.00
473.00
2184.00
12286.00
16674.00
60279.00
15007.00
15064.00
37793.00
6991.00
8291.00
7781.00
6730.00
1614.00
4128.00
22361.00
19343.00
6600.00
1646.00
154302.00
53705.00
24094.00
2551.00
38932.00
657.00
103710.00
3169.00
66354.00
74649.00
38383.00
4705.00
2926.00
1498.00
1114.00
1994.00
418.00
80104.00
16166.00
4416.00
1287.00
1342.00
349.00
2587.00
28396.00
8750.00
20449.00
1868.00
65148.00
15622.00
1601.00
3657.00
1155.00
1237.00
7409.00
1843.00
674.00
1579.00
38232.00
10651.00
9476.00
647.00
15147.00
498.00
1934.00
2962.00
115929.00
26242.00
100584.00
8993.00
6252.00
166520.00
6652.00
1466.00
118081.00
17360.00
98386.00
3753.00
19587.00
729.00
851.00
3568.00
57164.00
1967.00
56783.00
13173.00
158944.00
20219.00
1478.00
5601.00
12584.00
8073.00
15970.00
1962.00
22357.00
23390.00
11065.00
26738.00
100649.00
11667.00
24380.00
17041.00
431.00
1644.00
37393.00
40280.00
52480.00
102369.00
3198.00
4815.00
40526.00
929.00
501.00
5499.00
332.00
29035.00
13046.00
986.00
2978.00
4682.00
512.00
1221.00
73924.00
3132.00
15699.00
699.00
68717.00
5590.00
10691.00
386.00
621.00
2965.00
7618.00
27640.00
4945.00
761.00
2556.00
1467.00
3789.00
1000.00
13529.00
516.00
1149.00
19518.00
110161.00
32618.00
98705.00
2240.00
2252.00
4124.00
6567.00
29385.00
121546.00
16794.00
94100.00
3544.00
2364.00
10934.00
1966.00
2873.00
4890.00
16642.00
11233.00
17925.00
39922.00
40014.00
6083.00
13321.00
23670.00
7803.00
4127.00
1962.00
9693.00
1273.00
6180.00
1752.00
156778.00
44247.00
21290.00
2294.00
38224.00
2518.00
101748.00
2324.00
71136.00
83764.00
35358.00
8037.00
3311.00
1085.00
4112.00
2181.00
498.00
81688.00
8153.00
2125.00
2258.00
2370.00
1330.00
2252.00
6265.00
4601.00
18628.00
2203.00
2273.00
84988.00
1341.00
2655.00
1099.00
1749.00
6274.00
4406.00
9604.00
2767.00
32735.00
14958.00
42682.00
5588.00
10485.00
2118.00
7482.00
3800.00
1347.00
29541.00
3088.00
96899.00
21859.00
19320.00
13541.00
16004.00
27113.00
116070.00
17091.00
99530.00
18956.00
15090.00
20446.00
19239.00
18908.00
24821.00
17946.00
53459.00
19235.00
19618.00
35456.00
16209.00
20131.00
16846.00
20804.00
22358.00
22357.00
19393.00
26967.00
20436.00
19148.00
160267.00
15688.00
20879.00
18656.00
34530.00
18184.00
99366.00
19396.00
68973.00
68233.00
35874.00
19149.00
18351.00
18038.00
22534.00
21858.00
22107.00
84116.00
16146.00
20444.00
19848.00
19210.00
19488.00
20611.00
64739.00
19844.00
18938.00
19680.00
65762.00
21870.00
21080.00
16032.00
16687.00
20213.00
19201.00
31345.00
15497.00
18521.00
40939.00
17057.00
19344.00
19242.00
21317.00
22062.00
17458.00
19745.00
111967.00
36189.00
20927.00
101347.00
11743.00
2935.00
5401.00
4083.00
31053.00
116642.00
16317.00
98145.00
2644.00
974.00
1119.00
530.00
1795.00
15155.00
1735.00
60722.00
16730.00
9845.00
36608.00
6544.00
5330.00
9382.00
4076.00
7073.00
291.00
1272.00
10376.00
7735.00
768.00
153926.00
49048.00
24242.00
12731.00
41369.00
1637.00
102490.00
1088.00
66834.00
68588.00
39728.00
27244.00
5272.00
1490.00
697.00
1647.00
591.00
87848.00
2851.00
4410.00
2528.00
3403.00
608.00
3199.00
64337.00
7194.00
20118.00
1069.00
69190.00
4088.00
1080.00
758.00
745.00
1457.00
27013.00
30943.00
9034.00
27043.00
31533.00
11290.00
2148.00
3058.00
21150.00
1272.00
2078.00
25282.00
109839.00
29779.00
99767.00
10496.00
8742.00
169369.00
7728.00
10049.00
113279.00
16080.00
98460.00
5067.00
6396.00
6137.00
6514.00
8072.00
55384.00
5179.00
59542.00
17929.00
153197.00
42527.00
7982.00
15231.00
14949.00
8372.00
6597.00
7961.00
6181.00
20436.00
23852.00
10049.00
28253.00
14166.00
27816.00
8136.00
42325.00
4594.00
95839.00
7279.00
69583.00
75037.00
37149.00
8060.00
4012.00
10940.00
7876.00
6332.00
7936.00
82550.00
15457.00
8796.00
7756.00
7546.00
7709.00
5712.00
77147.00
9849.00
20543.00
5132.00
70488.00
6404.00
7465.00
9899.00
6202.00
11667.00
10049.00
8328.00
5523.00
4414.00
34396.00
16562.00
8834.00
7279.00
16835.00
13977.00
8148.00
8898.00
114111.00
26240.00
11427.00
100584.00
8404.00
5230.00
170323.00
7160.00
2516.00
104959.00
15755.00
102582.00
8543.00
619.00
485.00
660.00
1972.00
48677.00
2643.00
52124.00
13173.00
157524.00
19884.00
8392.00
9477.00
7568.00
5895.00
7876.00
247.00
1977.00
19123.00
23262.00
10596.00
7044.00
10243.00
2547.00
16354.00
1758.00
706.00
14533.00
854.00
70197.00
93583.00
8258.00
8089.00
2892.00
1253.00
721.00
2490.00
147.00
53157.00
16627.00
8416.00
962.00
8234.00
13975.00
3017.00
79576.00
2139.00
23501.00
251.00
65796.00
8701.00
1459.00
1219.00
229.00
974.00
9071.00
24369.00
3239.00
1197.00
37869.00
10668.00
2883.00
84.00
13231.00
587.00
1104.00
3873.00
106549.00
29677.00
87665.00
3470.00
31288.00
15186.00
34687.00
27897.00
39958.00
1717.00
4846.00
3315.00
3470.00
34794.00
3470.00
33393.00
54198.00
33593.00
28926.00
37474.00
13125.00
18246.00
14270.00
32389.00
33996.00
7401.00
4551.00
3384.00
3471.00
15512.00
3388.00
25077.00
10659.00
47365.00
20801.00
27925.00
5082.00
35527.00
24874.00
36490.00
1718.00
97273.00
5090.00
32402.00
20089.00
40199.00
40163.00
21802.00
1717.00
36640.00
162967.00
3471.00
3337.00
20830.00
32208.00
3470.00
7564.00
5082.00
6896.00
2607.00
28321.00
51833.00
13134.00
162982.00
3471.00
4914.00
7494.00
27656.00
33192.00
27871.00
2560.00
32790.00
39921.00
36422.00
3471.00
3136.00
7744.00
17156.00
21693.00
1632.00
100585.00
12413.00
10340.00
164266.00
25037.00
17961.00
2361.00
7551.00
6918.00
49853.00
2353.00
12376.00
15769.00
4296.00
54443.00
10035.00
13537.00
152258.00
15726.00
12534.00
13185.00
23449.00
12206.00
53704.00
2210.00
3770.00
15048.00
19089.00
14167.00
10236.00
34197.00
11042.00
13354.00
8184.00
5597.00
104473.00
12152.00
14483.00
94756.00
28050.00
9510.00
5324.00
5585.00
4981.00
13635.00
3769.00
88676.00
17442.00
22588.00
31233.00
4966.00
4930.00
13502.00
76945.00
3080.00
31367.00
5416.00
6445.00
82611.00
9758.00
9670.00
11264.00
31190.00
7612.00
29989.00
8030.00
11270.00
14011.00
19155.00
42066.00
5380.00
6144.00
7299.00
9981.00
17108.00
7889.00
1886.00
103003.00
467.00
5589.00
5152.00
5869.00
28356.00
121093.00
16261.00
8503.00
4559.00
689.00
2160.00
909.00
8463.00
12175.00
25017.00
13021.00
18153.00
17448.00
34728.00
8924.00
13066.00
20886.00
7685.00
1669.00
93.00
1525.00
20004.00
750.00
24771.00
22053.00
163060.00
48979.00
1117.00
33297.00
8706.00
101820.00
35594.00
68224.00
96605.00
32164.00
16400.00
35838.00
1238.00
1194.00
3948.00
1610.00
83785.00
3380.00
926.00
600.00
2084.00
168.00
3151.00
49237.00
5877.00
1970.00
25056.00
3611.00
53723.00
15609.00
2713.00
2379.00
1347.00
6018.00
1651.00
7803.00
11145.00
2713.00
14825.00
39787.00
2454.00
2105.00
3758.00
15860.00
18799.00
3534.00
29541.00
87576.00
10889.00
7370.00
166766.00
7608.00
17274.00
113236.00
15949.00
96246.00
5344.00
14939.00
9274.00
2533.00
3454.00
56649.00
3906.00
51793.00
17937.00
154480.00
38304.00
1975.00
6220.00
11742.00
11316.00
21377.00
1005.00
2289.00
18655.00
22062.00
9045.00
2815.00
27925.00
22444.00
19552.00
41981.00
11889.00
101702.00
1840.00
66789.00
3307.00
41408.00
6376.00
3851.00
13141.00
4259.00
5498.00
1782.00
85580.00
14015.00
9088.00
4582.00
9097.00
999.00
6902.00
71199.00
13376.00
23653.00
5613.00
70282.00
6978.00
974.00
1430.00
1805.00
8372.00
7072.00
4542.00
1822.00
1334.00
35540.00
10460.00
2327.00
1820.00
15721.00
3605.00
2157.00
4988.00
113445.00
33539.00
100671.00
519.00
6797.00
3335.00
6542.00
28894.00
120378.00
16276.00
16929.00
4339.00
1254.00
712.00
422.00
7588.00
18684.00
24140.00
61053.00
18758.00
11534.00
14511.00
6738.00
13229.00
24680.00
6615.00
912.00
430.00
1942.00
15518.00
457.00
7058.00
21167.00
159890.00
45021.00
896.00
1133.00
1351.00
97010.00
34709.00
68224.00
102413.00
42700.00
9786.00
34954.00
1579.00
3545.00
3948.00
885.00
84066.00
10562.00
613.00
553.00
1817.00
545.00
2036.00
1446.00
2119.00
1912.00
1360.00
2942.00
53347.00
5148.00
2762.00
1247.00
1329.00
7175.00
30915.00
5982.00
42696.00
1998.00
14205.00
35391.00
4495.00
1256.00
858.00
14975.00
19323.00
1928.00
29541.00
100660.00
5784.00
4865.00
7789.00
751.00
103166.00
14006.00
4404.00
3773.00
12948.00
635.00
1222.00
1391.00
26470.00
3891.00
30330.00
19262.00
146066.00
15955.00
1175.00
8557.00
5556.00
6008.00
9393.00
528.00
1100.00
18162.00
4009.00
9320.00
20062.00
16146.00
8088.00
8706.00
2922.00
651.00
5046.00
33433.00
14476.00
89104.00
3841.00
12397.00
33677.00
1053.00
2007.00
1461.00
533.00
50262.00
11504.00
5061.00
1089.00
3070.00
1146.00
711.00
73543.00
1776.00
2430.00
734.00
1843.00
86129.00
4146.00
863.00
397.00
1392.00
8012.00
7057.00
873.00
319.00
1225.00
6347.00
42986.00
450.00
7478.00
720.00
1476.00
14882.00
112181.00
26260.00
104139.00
12012.00
5712.00
81773.00
61344.00
27806.00
45189.00
12514.00
6989.00
5669.00
81809.00
12721.00
7931.00
5059.00
7183.00
14651.00
42289.00
15366.00
37141.00
39952.00
14685.00
13463.00
22821.00
59436.00
6989.00
37381.00
6990.00
11145.00
97070.00
97088.00
9328.00
160109.00
104472.00
38380.00
9380.00
97010.00
4174.00
21778.00
6988.00
59583.00
33406.00
97412.00
38386.00
24157.00
12756.00
10092.00
6988.00
85891.00
36449.00
81879.00
8329.00
13034.00
7331.00
21634.00
48744.00
4390.00
8406.00
6991.00
13523.00
84204.00
14739.00
14485.00
11230.00
8429.00
24353.00
23102.00
7104.00
19988.00
6990.00
14886.00
61424.00
21689.00
12484.00
4991.00
2643.00
37148.00
17663.00
37036.00
100585.00
10039.00
6903.00
169337.00
5407.00
27769.00
118080.00
16464.00
94450.00
2370.00
2040.00
1805.00
1185.00
6090.00
55984.00
2080.00
55518.00
19261.00
152962.00
23836.00
1792.00
10224.00
12180.00
2887.00
3452.00
1653.00
2324.00
19396.00
24872.00
10922.00
8258.00
36490.00
12152.00
22467.00
14340.00
1809.00
408.00
38185.00
71274.00
96693.00
7372.00
5567.00
2349.00
1270.00
1619.00
4702.00
644.00
71479.00
12032.00
1441.00
2617.00
5601.00
1672.00
1888.00
73997.00
2728.00
19491.00
1852.00
65662.00
53680.00
1291.00
1673.00
653.00
1910.00
9188.00
31267.00
10322.00
916.00
4518.00
4286.00
2650.00
1550.00
22546.00
1093.00
1595.00
18702.00
114720.00
34083.00
101451.00
76288.00
13139.00
13139.00
70219.00
70271.00
39607.00
11505.00
13139.00
76099.00
70523.00
72422.00
72244.00
75640.00
72585.00
78513.00
70390.00
73086.00
74252.00
74292.00
70875.00
77307.00
78919.00
7571.00
73612.00
73025.00
73742.00
71458.00
74095.00
72019.00
72864.00
162014.00
47236.00
71819.00
74060.00
73286.00
77508.00
103507.00
73753.00
97612.00
40950.00
73688.00
75496.00
72684.00
74233.00
73857.00
72416.00
79325.00
13138.00
73904.00
77171.00
76379.00
71648.00
70198.00
76399.00
72020.00
77485.00
74928.00
13139.00
88128.00
75017.00
70674.00
71477.00
72047.00
80165.00
75325.00
9489.00
73488.00
34357.00
77709.00
75238.00
76649.00
77495.00
76704.00
13093.00
77914.00
13138.00
13138.00
87576.00
20548.00
6190.00
166782.00
73005.00
18402.00
113236.00
63745.00
97288.00
79021.00
17991.00
97210.00
83562.00
64055.00
74835.00
64492.00
83965.00
12877.00
159025.00
88762.00
3746.00
4356.00
50336.00
82587.00
14371.00
4288.00
83764.00
68233.00
24988.00
75036.00
13771.00
37536.00
82502.00
96605.00
16506.00
35999.00
97752.00
95102.00
85163.00
97612.00
3932.00
27934.00
68082.00
5777.00
24238.00
32249.00
68032.00
84937.00
17736.00
84769.00
84166.00
4437.00
74795.00
85171.00
77170.00
96806.00
82959.00
63623.00
84367.00
5799.00
18026.00
3026.00
70464.00
3983.00
25318.00
7648.00
82613.00
27733.00
97008.00
6863.00
4338.00
64193.00
92780.00
3356.00
93961.00
5134.00
111290.00
33245.00
97965.00
7764.00
5424.00
7234.00
7393.00
30906.00
44378.00
9644.00
5591.00
2756.00
950.00
3498.00
5591.00
5922.00
10175.00
15423.00
12301.00
7441.00
44468.00
15112.00
9495.00
12903.00
22822.00
7507.00
2820.00
1938.00
4864.00
15518.00
5591.00
8349.00
12469.00
161277.00
49144.00
5591.00
19200.00
42701.00
4291.00
11204.00
25993.00
5591.00
97456.00
8661.00
26241.00
3498.00
1198.00
3498.00
5591.00
49956.00
5091.00
5591.00
3498.00
7487.00
3746.00
1726.00
6476.00
10531.00
9444.00
3498.00
4630.00
34228.00
1374.00
3523.00
2669.00
3616.00
7687.00
25751.00
8361.00
3498.00
5591.00
14402.00
41381.00
7706.00
5591.00
1193.00
6283.00
18489.00
2384.00
4860.00
101639.00
2764.00
7010.00
4817.00
6351.00
27639.00
112368.00
15800.00
17321.00
6890.00
8495.00
7634.00
4891.00
12873.00
19083.00
12687.00
61465.00
15078.00
21922.00
15072.00
11396.00
12306.00
24304.00
7091.00
4087.00
5125.00
5262.00
13212.00
27245.00
8060.00
14277.00
162436.00
44916.00
3262.00
5182.00
37084.00
12376.00
97409.00
19193.00
68212.00
27934.00
34957.00
19443.00
3404.00
4779.00
5169.00
4285.00
81052.00
10976.00
5610.00
6588.00
5159.00
4541.00
3291.00
4707.00
4967.00
5227.00
3475.00
5868.00
34403.00
7750.00
7349.00
4578.00
5518.00
8513.00
20460.00
9360.00
4869.00
2951.00
17443.00
35223.00
4003.00
5186.00
4529.00
8982.00
14232.00
4243.00
29815.00
100585.00
11859.00
6730.00
165305.00
6577.00
27970.00
118081.00
16725.00
100628.00
1933.00
1784.00
3282.00
2241.00
2957.00
48605.00
2836.00
57268.00
19279.00
159450.00
24111.00
1960.00
5904.00
12381.00
7871.00
2926.00
2879.00
2970.00
18350.00
20424.00
9593.00
6304.00
32241.00
11458.00
22668.00
18305.00
2811.00
2356.00
38385.00
16279.00
68223.00
97043.00
5397.00
4281.00
1907.00
3355.00
3268.00
5478.00
71681.00
13127.00
2637.00
2303.00
7841.00
2366.00
1063.00
77580.00
2929.00
21493.00
2560.00
64548.00
53878.00
2951.00
2025.00
2781.00
2188.00
7834.00
23456.00
2738.00
1553.00
3915.00
4855.00
5599.00
1842.00
20535.00
2592.00
5514.00
21297.00
106881.00
33693.00
98837.00
1618.00
7404.00
5225.00
7051.00
34616.00
118423.00
15986.00
4464.00
3714.00
1490.00
1182.00
1136.00
8904.00
15769.00
25453.00
18200.00
7441.00
44669.00
14383.00
8184.00
14920.00
16908.00
6791.00
3131.00
1383.00
1635.00
15517.00
1425.00
10940.00
22476.00
155908.00
52939.00
1089.00
13143.00
1146.00
2604.00
24140.00
36019.00
55203.00
100780.00
34407.00
3404.00
36259.00
1111.00
2405.00
1196.00
75512.00
2150.00
980.00
823.00
7480.00
1092.00
1529.00
22040.00
1516.00
2425.00
877.00
1615.00
49674.00
6427.00
3077.00
1580.00
1662.00
7582.00
29117.00
6529.00
2025.00
1490.00
10089.00
34427.00
5423.00
2354.00
1559.00
16294.00
17622.00
115831.00
25781.00
100585.00
6987.00
6844.00
164050.00
5228.00
3576.00
118080.00
14033.00
5397.00
3597.00
21663.00
953.00
765.00
1262.00
56477.00
2303.00
18678.00
13174.00
158794.00
15390.00
837.00
2935.00
13197.00
7289.00
18024.00
2117.00
1199.00
22534.00
19015.00
11926.00
28811.00
40169.00
11424.00
2841.00
16302.00
847.00
2006.00
12756.00
42352.00
52480.00
98712.00
1475.00
4752.00
42594.00
2297.00
3052.00
425.00
41971.00
10774.00
1035.00
1537.00
6532.00
1857.00
2240.00
69970.00
4374.00
5047.00
2267.00
63478.00
10464.00
12789.00
613.00
912.00
5030.00
7532.00
21839.00
618.00
857.00
1498.00
2248.00
2232.00
606.00
12839.00
459.00
1500.00
18843.00
110244.00
31070.00
87576.00
7999.00
5493.00
169458.00
7869.00
16159.00
113236.00
15939.00
98135.00
5102.00
21418.00
5688.00
2080.00
1682.00
54919.00
11960.00
52695.00
15467.00
157963.00
40164.00
3524.00
6929.00
9992.00
6699.00
17792.00
5498.00
1708.00
21858.00
25230.00
14294.00
2346.00
21797.00
31178.00
22655.00
5499.00
36564.00
3906.00
100583.00
4701.00
71359.00
32613.00
33352.00
5687.00
3268.00
3608.00
2608.00
4387.00
80824.00
13271.00
3722.00
3926.00
6017.00
2159.00
2281.00
78896.00
3136.00
16947.00
2922.00
65858.00
6778.00
2636.00
1847.00
4606.00
5651.00
7420.00
2470.00
3324.00
3320.00
38600.00
6402.00
11808.00
4953.00
15513.00
2471.00
4415.00
2971.00
106620.00
32816.00
101447.00
12254.00
2051.00
4148.00
4209.00
28701.00
120115.00
15837.00
95262.00
2802.00
754.00
10918.00
662.00
6278.00
24620.00
1492.00
60920.00
18084.00
15592.00
43877.00
5035.00
5531.00
9583.00
3465.00
1379.00
332.00
498.00
10318.00
22870.00
7936.00
419.00
158260.00
12298.00
25475.00
12932.00
38906.00
443.00
98877.00
1672.00
69788.00
68791.00
41294.00
8714.00
5478.00
1851.00
413.00
4387.00
85358.00
12720.00
3930.00
3936.00
2649.00
1082.00
5627.00
64537.00
4045.00
24188.00
600.00
68554.00
4288.00
1281.00
2176.00
133.00
1213.00
7627.00
31145.00
9237.00
2749.00
35815.00
11491.00
7293.00
2620.00
16851.00
524.00
7452.00
5090.00
113438.00
29780.00
102091.00
2880.00
59265.00
41407.00
5028.00
30795.00
117140.00
45576.00
48533.00
60328.00
71879.00
59537.00
6162.00
17201.00
27296.00
67742.00
42897.00
7440.00
52326.00
14023.00
9958.00
14703.00
68144.00
7267.00
1663.00
1837.00
51511.00
68214.00
37821.00
55564.00
17025.00
157233.00
88677.00
45004.00
71588.00
39235.00
50261.00
37472.00
71481.00
68223.00
98088.00
49957.00
50650.00
71682.00
2872.00
10717.00
11817.00
57618.00
48533.00
5257.00
38844.00
3809.00
4683.00
6480.00
8307.00
84972.00
42380.00
71634.00
51576.00
83133.00
1595.00
3474.00
5717.00
6322.00
58311.00
22468.00
8766.00
37644.00
71685.00
16254.00
39428.00
37990.00
55164.00
42107.00
56716.00
21002.00
9990.00
49990.00
102517.00
4497.00
3489.00
4886.00
6373.00
26258.00
45559.00
9907.00
101398.00
8382.00
3489.00
11446.00
18600.00
3489.00
18628.00
12933.00
60324.00
18780.00
21003.00
37685.00
11835.00
6374.00
7555.00
5528.00
8091.00
6373.00
8153.00
16122.00
26284.00
6961.00
10208.00
152934.00
10256.00
23629.00
6373.00
37307.00
3489.00
103088.00
6373.00
19938.00
46994.00
38016.00
10966.00
6373.00
2150.00
10129.00
6373.00
12721.00
84503.00
4439.00
3491.00
6373.00
10351.00
7739.00
26935.00
4574.00
17130.00
3488.00
62537.00
12898.00
3489.00
17117.00
246.00
7510.00
7686.00
9817.00
6104.00
10339.00
33556.00
14744.00
6373.00
3489.00
17360.00
3489.00
7988.00
6373.00
112574.00
6373.00
104557.00
781.00
2473.00
2072.00
4317.00
27674.00
115299.00
16611.00
93793.00
3558.00
967.00
7086.00
758.00
2846.00
19586.00
12829.00
60903.00
18548.00
59966.00
36760.00
9044.00
13382.00
21414.00
7870.00
888.00
910.00
2353.00
9692.00
774.00
8796.00
8415.00
154672.00
49602.00
22839.00
9090.00
33685.00
5062.00
96196.00
1422.00
71371.00
84769.00
39617.00
6831.00
2113.00
2852.00
785.00
1549.00
825.00
80282.00
10116.00
2272.00
1790.00
987.00
1491.00
41289.00
2891.00
17405.00
999.00
63346.00
3282.00
723.00
2850.00
2146.00
1379.00
7876.00
1940.00
8293.00
814.00
34580.00
10998.00
36178.00
790.00
22624.00
947.00
3783.00
3179.00
2836.00
29545.00
103084.00
454.00
2876.00
2705.00
4764.00
29447.00
115761.00
16044.00
94430.00
4722.00
2359.00
10464.00
540.00
5736.00
8960.00
16363.00
52199.00
17567.00
153361.00
35177.00
12145.00
9693.00
26445.00
8321.00
622.00
658.00
2122.00
9693.00
868.00
7757.00
780.00
161040.00
47274.00
22352.00
4582.00
37396.00
1094.00
98386.00
9500.00
67252.00
84166.00
33185.00
7569.00
2154.00
1161.00
954.00
2959.00
1341.00
85509.00
8062.00
782.00
8691.00
593.00
2106.00
1486.00
3604.00
15897.00
807.00
16222.00
67986.00
817.00
3818.00
714.00
1184.00
6649.00
1323.00
9135.00
2316.00
38476.00
15598.00
37182.00
3120.00
10889.00
551.00
7025.00
3792.00
1826.00
29543.00
87668.00
5806.00
5104.00
170076.00
7514.00
25297.00
113236.00
15772.00
95122.00
2474.00
24625.00
8892.00
1337.00
3424.00
56587.00
3040.00
57197.00
18431.00
159981.00
42625.00
2758.00
6421.00
10106.00
6789.00
21090.00
1402.00
2370.00
19210.00
25328.00
10795.00
1460.00
20829.00
22239.00
24460.00
17633.00
35712.00
2500.00
98474.00
2020.00
69033.00
4454.00
3722.00
5942.00
2907.00
1541.00
1629.00
5409.00
1449.00
85405.00
13086.00
4868.00
2817.00
2465.00
3531.00
76656.00
3426.00
19110.00
5207.00
65507.00
6515.00
1559.00
3358.00
3226.00
8079.00
7007.00
7192.00
1271.00
2018.00
37144.00
17473.00
29466.00
1973.00
20963.00
3248.00
1564.00
4029.00
114625.00
35526.00
10161.00
87576.00
7190.00
5332.00
168894.00
7624.00
2698.00
113236.00
15748.00
101465.00
4065.00
23239.00
7507.00
517.00
2628.00
48159.00
2101.00
52197.00
12877.00
157583.00
39676.00
1935.00
3844.00
15602.00
3953.00
19602.00
470.00
1330.00
19488.00
23927.00
9045.00
13967.00
32208.00
16501.00
21252.00
17762.00
822.00
1152.00
97036.00
1672.00
69126.00
98108.00
3747.00
4607.00
3618.00
3714.00
542.00
2263.00
647.00
31630.00
9530.00
4698.00
1966.00
5921.00
2209.00
69764.00
2248.00
24123.00
3842.00
61576.00
784.00
609.00
389.00
345.00
6606.00
5936.00
4696.00
4943.00
3627.00
36424.00
2443.00
3794.00
6625.00
15812.00
492.00
2108.00
3616.00
114081.00
31790.00
99320.00
3633.00
6883.00
4191.00
4723.00
32360.00
116013.00
15972.00
100789.00
3807.00
1045.00
5502.00
1511.00
3609.00
13238.00
16112.00
53526.00
18382.00
11886.00
36362.00
11091.00
3974.00
18143.00
8160.00
1178.00
3282.00
2253.00
9692.00
3199.00
6479.00
2206.00
157078.00
48483.00
26962.00
6905.00
40615.00
1332.00
98128.00
1887.00
67730.00
85171.00
36418.00
7505.00
3886.00
3935.00
1345.00
1808.00
2417.00
80150.00
7739.00
1028.00
2108.00
1893.00
1398.00
41691.00
5407.00
18972.00
3240.00
66929.00
1352.00
2445.00
1543.00
2335.00
2290.00
8648.00
11189.00
4848.00
1074.00
34742.00
8931.00
40105.00
2676.00
5703.00
1509.00
4267.00
5183.00
8306.00
29814.00
4763.00
102292.00
12032.00
7057.00
16538.00
5445.00
4577.00
113235.00
16150.00
97618.00
4136.00
28193.00
65278.00
841.00
1648.00
29241.00
6399.00
59816.00
15895.00
18756.00
34463.00
11876.00
13954.00
13743.00
5802.00
18059.00
1114.00
6265.00
64739.00
64337.00
7636.00
2047.00
161375.00
24805.00
24258.00
7346.00
39106.00
44707.00
99574.00
39555.00
66499.00
5868.00
40079.00
4706.00
5611.00
22040.00
37124.00
2750.00
64538.00
83005.00
26935.00
41290.00
1918.00
71733.00
1360.00
1746.00
49440.00
24652.00
48627.00
65784.00
71832.00
4522.00
4078.00
4068.00
2400.00
44521.00
1273.00
37145.00
1864.00
65077.00
12422.00
49284.00
5488.00
20193.00
79431.00
7159.00
21966.00
110940.00
26240.00
103954.00
1272.00
5570.00
170368.00
6028.00
28508.00
116475.00
17538.00
8704.00
3540.00
623.00
2508.00
1501.00
4361.00
23175.00
13712.00
47585.00
18957.00
61977.00
37170.00
13138.00
12104.00
21135.00
7605.00
8750.00
3133.00
993.00
2779.00
7192.00
9849.00
9701.00
156652.00
53317.00
24506.00
13379.00
33216.00
4985.00
104008.00
22885.00
68225.00
96806.00
33082.00
10671.00
23141.00
3116.00
4373.00
3957.00
1835.00
80247.00
1001.00
1239.00
1145.00
2124.00
1907.00
3352.00
49441.00
3920.00
1271.00
2968.00
49177.00
2324.00
3355.00
1745.00
2288.00
6293.00
1856.00
2430.00
2319.00
758.00
15882.00
38245.00
1972.00
2176.00
4172.00
3231.00
15581.00
3734.00
29541.00
97572.00
1145.00
7894.00
37332.00
6511.00
26779.00
119787.00
15988.00
11568.00
3818.00
9360.00
12042.00
2070.00
3979.00
19286.00
17752.00
7662.00
17600.00
12019.00
35229.00
12825.00
11863.00
23157.00
7146.00
1922.00
1911.00
3142.00
13207.00
1213.00
6998.00
3360.00
155873.00
47084.00
25065.00
11187.00
38940.00
5593.00
99716.00
2363.00
67541.00
82951.00
41172.00
9145.00
3060.00
2154.00
4989.00
1928.00
2112.00
87598.00
2298.00
1338.00
1934.00
1738.00
1861.00
1944.00
6910.00
5175.00
2096.00
9110.00
86338.00
1308.00
1643.00
1956.00
3982.00
5761.00
1825.00
9389.00
3893.00
38755.00
13926.00
37042.00
5976.00
9564.00
2196.00
9243.00
2341.00
3951.00
29631.00
87668.00
2690.00
5388.00
166182.00
7549.00
15457.00
113236.00
16179.00
97924.00
2114.00
19414.00
3681.00
809.00
3373.00
47240.00
11559.00
55015.00
15464.00
157173.00
36758.00
954.00
8511.00
8389.00
7733.00
15866.00
487.00
2204.00
19680.00
22170.00
8863.00
398.00
4494.00
9003.00
19260.00
11121.00
37890.00
3498.00
103902.00
3338.00
67551.00
103356.00
33103.00
5009.00
2560.00
1877.00
3393.00
5799.00
434.00
82545.00
16649.00
3370.00
2613.00
3623.00
745.00
1030.00
70067.00
2191.00
24412.00
66924.00
2072.00
901.00
746.00
197.00
2871.00
7881.00
13006.00
362.00
618.00
33340.00
16258.00
4314.00
557.00
17453.00
772.00
1941.00
3036.00
110412.00
25780.00
98627.00
2386.00
6016.00
6198.00
4815.00
29146.00
47203.00
6316.00
97298.00
5894.00
3681.00
24209.00
13387.00
26320.00
57078.00
11497.00
55458.00
15126.00
9064.00
37041.00
10152.00
11725.00
18629.00
8522.00
3116.00
2054.00
2258.00
15445.00
3530.00
7957.00
6015.00
162661.00
47277.00
23980.00
4785.00
34811.00
3916.00
97185.00
9698.00
17709.00
84366.00
35362.00
5871.00
3992.00
1578.00
1934.00
3177.00
3658.00
78928.00
11260.00
9651.00
16208.00
1983.00
1892.00
6016.00
28585.00
983.00
18281.00
1009.00
87605.00
6015.00
2606.00
1315.00
3892.00
7204.00
5626.00
7614.00
5670.00
38741.00
15586.00
34049.00
1975.00
2998.00
2361.00
2369.00
70476.00
3320.00
3535.00
100585.00
7831.00
7536.00
164448.00
7667.00
35174.00
118080.00
14199.00
9315.00
5991.00
11065.00
646.00
53669.00
3775.00
52557.00
88355.00
29928.00
19262.00
161787.00
15810.00
10252.00
8744.00
9074.00
8343.00
7538.00
5589.00
860.00
21869.00
24851.00
8541.00
18212.00
38295.00
11629.00
3043.00
19138.00
6872.00
3504.00
12958.00
53680.00
52479.00
101339.00
3440.00
5809.00
53881.00
41556.00
843.00
5111.00
4290.00
42172.00
18032.00
3282.00
838.00
6517.00
796.00
1896.00
79363.00
4576.00
5238.00
1124.00
60994.00
8902.00
1957.00
1107.00
41667.00
7894.00
29365.00
753.00
1076.00
1846.00
5944.00
6983.00
1954.00
18370.00
10265.00
6940.00
14938.00
111016.00
33597.00
100584.00
8377.00
5907.00
163780.00
6987.00
26267.00
118081.00
16017.00
95990.00
2901.00
8849.00
1692.00
1139.00
5686.00
54227.00
2854.00
54116.00
13174.00
159203.00
16917.00
968.00
9821.00
12952.00
6097.00
7798.00
289.00
1341.00
21080.00
21497.00
11249.00
16044.00
13135.00
9758.00
15610.00
16580.00
1959.00
1075.00
14740.00
1646.00
67713.00
93306.00
10675.00
7701.00
2951.00
939.00
1762.00
2635.00
1281.00
8156.00
17086.00
1798.00
2926.00
3812.00
654.00
1321.00
76801.00
2324.00
18876.00
832.00
70243.00
8902.00
622.00
2387.00
1536.00
9028.00
26384.00
3440.00
1808.00
33914.00
2507.00
3179.00
810.00
17033.00
788.00
1304.00
4075.00
109393.00
30028.00
10893.00
87576.00
350.00
5448.00
166971.00
6363.00
29659.00
118781.00
16182.00
37964.00
2978.00
1029.00
580.00
1658.00
5877.00
52077.00
22439.00
24933.00
11361.00
161058.00
15015.00
2494.00
12579.00
21276.00
7692.00
448.00
704.00
2017.00
15518.00
819.00
7583.00
19463.00
162982.00
49321.00
1952.00
11102.00
1477.00
4333.00
14493.00
33006.00
55203.00
93661.00
3371.00
7276.00
33249.00
1961.00
984.00
2210.00
434.00
3806.00
17110.00
568.00
614.00
8412.00
295.00
1543.00
71534.00
3255.00
1410.00
902.00
4394.00
40446.00
3441.00
497.00
1704.00
8947.00
29778.00
9424.00
1117.00
2170.00
17477.00
36281.00
1880.00
3032.00
1229.00
849.00
15033.00
21868.00
32647.00
87668.00
964.00
8399.00
4111.00
7373.00
27417.00
117787.00
15990.00
1382.00
2622.00
710.00
312.00
469.00
9972.00
10077.00
26398.00
5178.00
7597.00
14699.00
14890.00
13069.00
13913.00
25162.00
8099.00
855.00
1568.00
1669.00
15517.00
1028.00
6200.00
23417.00
162045.00
46874.00
3670.00
12533.00
1246.00
3540.00
18473.00
36959.00
55203.00
100121.00
11239.00
4637.00
37202.00
959.00
2865.00
4607.00
351.00
5719.00
4056.00
765.00
956.00
8044.00
1071.00
2334.00
4072.00
1485.00
3123.00
1798.00
9580.00
85413.00
7506.00
4122.00
2249.00
7725.00
25460.00
6939.00
431.00
41217.00
15666.00
40690.00
1791.00
2981.00
710.00
1306.00
20040.00
2961.00
33888.00
104567.00
2329.00
5758.00
161285.00
7231.00
25122.00
113235.00
16012.00
100252.00
1906.00
16707.00
1957.00
942.00
1438.00
47845.00
2413.00
56300.00
14744.00
153479.00
35608.00
1523.00
4150.00
9577.00
6861.00
13086.00
2019.00
1746.00
20213.00
23929.00
9150.00
1465.00
4914.00
31204.00
24656.00
2392.00
36297.00
1604.00
100616.00
2043.00
69519.00
103155.00
35002.00
7224.00
4762.00
3606.00
1168.00
1726.00
1213.00
83661.00
12527.00
1379.00
1185.00
3421.00
2489.00
2290.00
71789.00
1846.00
19638.00
1300.00
69012.00
41664.00
1277.00
878.00
2304.00
7891.00
11791.00
991.00
1529.00
33670.00
16059.00
3781.00
2030.00
22092.00
1003.00
2560.00
2835.00
107819.00
26241.00
87667.00
8089.00
6970.00
167060.00
7981.00
12460.00
113236.00
16139.00
100311.00
8579.00
18092.00
7793.00
7832.00
8532.00
49092.00
7787.00
57960.00
12876.00
155462.00
42552.00
8201.00
8838.00
10833.00
8415.00
14460.00
7618.00
7752.00
19200.00
23231.00
10724.00
9071.00
32387.00
24833.00
20430.00
12185.00
7175.00
8013.00
98973.00
9187.00
67620.00
101439.00
7688.00
8344.00
7835.00
7581.00
7532.00
8772.00
6536.00
58312.00
13892.00
7284.00
7376.00
8981.00
7652.00
7644.00
72616.00
7830.00
17875.00
8482.00
62009.00
7891.00
9028.00
8947.00
7724.00
8153.00
7189.00
7991.00
7613.00
34473.00
7523.00
7947.00
9105.00
18359.00
8861.00
8768.00
8637.00
112657.00
35746.00
87576.00
3158.00
5396.00
166759.00
7741.00
1849.00
104959.00
15739.00
96491.00
3335.00
10020.00
1386.00
4205.00
1848.00
51359.00
2706.00
58920.00
12877.00
157779.00
43634.00
1849.00
2968.00
14025.00
3048.00
5068.00
1849.00
4406.00
31345.00
20143.00
8053.00
1848.00
18046.00
5578.00
22100.00
18625.00
1848.00
8036.00
95378.00
3521.00
67985.00
96639.00
4045.00
9618.00
3126.00
1849.00
1849.00
2469.00
31144.00
5481.00
14638.00
1938.00
2296.00
7583.00
1156.00
11188.00
71651.00
1639.00
17391.00
13006.00
67044.00
5053.00
1848.00
3196.00
1848.00
2413.00
7190.00
7682.00
1849.00
37258.00
3504.00
2909.00
3819.00
20834.00
1848.00
1849.00
1849.00
108182.00
33644.00
100584.00
8833.00
7925.00
164311.00
7727.00
740.00
685.00
15060.00
4538.00
2904.00
5144.00
3120.00
788.00
2000.00
51061.00
4972.00
6761.00
13174.00
157494.00
16994.00
744.00
9162.00
26450.00
8360.00
11661.00
513.00
2237.00
15496.00
21555.00
8395.00
22374.00
33192.00
22515.00
844.00
17882.00
1925.00
2563.00
4764.00
35914.00
3393.00
97181.00
3046.00
8989.00
36158.00
1043.00
502.00
3325.00
9236.00
8765.00
13304.00
6194.00
940.00
5843.00
4943.00
1207.00
72858.00
1141.00
9389.00
876.00
26119.00
82472.00
6460.00
850.00
746.00
2363.00
7991.00
23551.00
770.00
1284.00
15143.00
34252.00
296.00
20111.00
3156.00
3137.00
13576.00
110392.00
15360.00
103259.00
1301.00
5567.00
3355.00
7153.00
31593.00
113756.00
16826.00
17130.00
3979.00
879.00
889.00
625.00
3047.00
13208.00
15373.00
61255.00
16122.00
32619.00
14812.00
14623.00
12847.00
26535.00
7919.00
1846.00
761.00
894.00
1087.00
27049.00
6352.00
10986.00
159271.00
50319.00
2723.00
1731.00
32931.00
1375.00
19988.00
24362.00
68223.00
27733.00
33553.00
4870.00
24609.00
1946.00
995.00
3947.00
316.00
83391.00
10765.00
813.00
1825.00
3365.00
584.00
1060.00
1865.00
2320.00
2194.00
590.00
5670.00
49910.00
2205.00
1375.00
630.00
1529.00
7614.00
30527.00
4882.00
955.00
13710.00
40267.00
3337.00
1274.00
1249.00
4851.00
16163.00
4047.00
29809.00
3072.00
100801.00
1476.00
3018.00
2730.00
6353.00
29714.00
45878.00
10592.00
4062.00
4228.00
1216.00
924.00
1507.00
3793.00
23377.00
13041.00
47787.00
18353.00
7107.00
41396.00
11732.00
13238.00
23319.00
8109.00
8951.00
2556.00
11307.00
9693.00
918.00
6895.00
1075.00
157133.00
48255.00
24389.00
13581.00
36043.00
1226.00
103780.00
19310.00
5304.00
97008.00
32731.00
3066.00
19559.00
1548.00
2323.00
3130.00
13491.00
79692.00
890.00
1488.00
798.00
1381.00
988.00
2015.00
65077.00
1704.00
8359.00
923.00
24010.00
49507.00
2263.00
2697.00
41217.00
2514.00
6185.00
2250.00
9453.00
1364.00
15850.00
38335.00
1474.00
9222.00
1186.00
2606.00
14864.00
3176.00
724.00
100584.00
4922.00
7502.00
166695.00
7382.00
6094.00
103165.00
13736.00
11682.00
8908.00
19854.00
8856.00
2256.00
7536.00
52230.00
9314.00
17978.00
13173.00
161835.00
15572.00
5209.00
9740.00
10017.00
16083.00
16216.00
1254.00
2649.00
17058.00
23992.00
10759.00
26995.00
32789.00
46686.00
5245.00
18499.00
2267.00
7182.00
61224.00
40541.00
52481.00
97144.00
10740.00
9066.00
40780.00
2267.00
2182.00
3620.00
11491.00
55079.00
11898.00
9897.00
2577.00
17473.00
1309.00
8582.00
79015.00
5185.00
5851.00
9780.00
4810.00
85831.00
10972.00
2725.00
4867.00
16057.00
7524.00
26443.00
3137.00
4182.00
4426.00
8456.00
5377.00
19004.00
6364.00
6363.00
14799.00
106881.00
26158.00
10614.00
100584.00
7242.00
5436.00
169632.00
7542.00
7485.00
103165.00
13589.00
7394.00
4190.00
7717.00
2002.00
2890.00
1240.00
54991.00
5786.00
18179.00
13173.00
158813.00
15615.00
2128.00
15113.00
17481.00
7412.00
6487.00
1336.00
13161.00
19343.00
23455.00
9761.00
14857.00
32981.00
46891.00
4231.00
10139.00
4151.00
4426.00
61425.00
28405.00
52471.00
102691.00
5029.00
5195.00
28654.00
5869.00
2179.00
2976.00
2193.00
52463.00
13294.00
1076.00
1539.00
29466.00
1328.00
4362.00
70090.00
5387.00
6051.00
2479.00
2253.00
49291.00
3179.00
1626.00
6502.00
1861.00
7947.00
22286.00
2398.00
29431.00
7359.00
16652.00
5988.00
16100.00
1055.00
6477.00
17703.00
107877.00
34974.00
78720.00
1267.00
7091.00
167311.00
7056.00
27309.00
459.00
15264.00
5124.00
3714.00
19673.00
279.00
712.00
13344.00
54609.00
29805.00
8708.00
11361.00
153033.00
15729.00
1616.00
11204.00
24129.00
7105.00
16147.00
1000.00
2291.00
19241.00
1246.00
12652.00
26810.00
36423.00
47695.00
584.00
19604.00
1173.00
6938.00
21690.00
40351.00
55203.00
97881.00
7706.00
3918.00
40594.00
2269.00
1935.00
4954.00
1062.00
40657.00
15311.00
1243.00
652.00
4149.00
6625.00
1190.00
76996.00
1973.00
25411.00
630.00
2022.00
88198.00
10894.00
1667.00
255.00
3139.00
9105.00
25687.00
5680.00
707.00
4682.00
15302.00
42458.00
2979.00
1744.00
1976.00
17093.00
2744.00
35426.00
4446.00
104521.00
7186.00
7206.00
6404.00
4612.00
27138.00
115705.00
16325.00
94409.00
3757.00
3698.00
13371.00
785.00
3955.00
13643.00
19229.00
58668.00
18209.00
22425.00
36943.00
14770.00
10049.00
24412.00
4857.00
757.00
2383.00
2505.00
10364.00
6941.00
11563.00
5417.00
154626.00
44098.00
26011.00
14276.00
42516.00
1322.00
95119.00
5505.00
67621.00
92780.00
41563.00
10593.00
2535.00
2026.00
22631.00
3292.00
585.00
84732.00
3328.00
22625.00
4029.00
1695.00
3300.00
8231.00
3946.00
6635.00
16458.00
3019.00
65937.00
1974.00
3855.00
3032.00
2981.00
4571.00
7993.00
3434.00
3152.00
5383.00
34247.00
9334.00
9094.00
2932.00
2192.00
10093.00
22602.00
7204.00
29810.00
100585.00
9095.00
5684.00
162753.00
6630.00
2079.00
118081.00
14160.00
6504.00
3705.00
966.00
788.00
678.00
1082.00
52626.00
2163.00
55988.00
13174.00
159776.00
15575.00
1054.00
6555.00
12994.00
8462.00
7739.00
367.00
1544.00
22062.00
21061.00
9982.00
13063.00
5481.00
11103.00
3758.00
15858.00
858.00
771.00
59631.00
15832.00
52480.00
102928.00
1274.00
4603.00
3520.00
952.00
415.00
3611.00
524.00
42107.00
16848.00
2822.00
2184.00
8450.00
356.00
1785.00
69485.00
4171.00
1723.00
1560.00
70188.00
10264.00
1629.00
700.00
799.00
1630.00
8861.00
25600.00
3156.00
1248.00
1944.00
7051.00
2999.00
1744.00
17496.00
1092.00
14922.00
115892.00
35782.00
101079.00
5096.00
7239.00
2363.00
6633.00
26523.00
42998.00
10429.00
2196.00
2660.00
699.00
826.00
732.00
3490.00
9976.00
9174.00
15074.00
7440.00
17469.00
15505.00
13474.00
9665.00
17342.00
5613.00
1660.00
1443.00
955.00
15518.00
1743.00
8149.00
7928.00
152905.00
50866.00
2008.00
19840.00
772.00
1623.00
14229.00
19715.00
801.00
98048.00
3251.00
8984.00
19954.00
1340.00
2784.00
4411.00
1243.00
63236.00
4890.00
2627.00
1887.00
4641.00
2108.00
1476.00
7156.00
1170.00
9244.00
1673.00
11530.00
84102.00
2329.00
2039.00
2022.00
1551.00
8768.00
30216.00
9478.00
3219.00
2904.00
16095.00
33355.00
4860.00
1832.00
1092.00
20483.00
2839.00
700.00
100586.00
7144.00
6878.00
7272.00
26470.00
118081.00
16076.00
96146.00
3639.00
8662.00
5184.00
832.00
1906.00
51647.00
2800.00
56199.00
13173.00
153022.00
17351.00
1451.00
5184.00
13153.00
4425.00
5039.00
1099.00
3810.00
19744.00
19176.00
12355.00
15800.00
4997.00
11941.00
22159.00
16372.00
1056.00
6263.00
37161.00
2000.00
68011.00
95929.00
7176.00
5308.00
3153.00
2412.00
3059.00
2336.00
5090.00
21002.00
16019.00
1610.00
1936.00
4675.00
2655.00
5183.00
72510.00
3240.00
24801.00
3036.00
60553.00
53479.00
4074.00
2124.00
2933.00
1896.00
8636.00
30675.00
10123.00
22009.00
7538.00
3870.00
3508.00
5184.00
20803.00
4070.00
5768.00
111052.00
32983.00
101020.00
3641.00
6762.00
2323.00
4363.00
31820.00
41103.00
14507.00
103615.00
49515.00
2237.00
2027.00
2570.00
2448.00
11089.00
3641.00
56848.00
13927.00
16399.00
35287.00
10051.00
7679.00
46799.00
7967.00
2122.00
2591.00
1279.00
65305.00
25376.00
17235.00
2200.00
144960.00
48423.00
23439.00
3943.00
41907.00
3643.00
97852.00
3642.00
13317.00
4038.00
35689.00
6141.00
3641.00
115831.00
4892.00
2760.00
17022.00
88175.00
2105.00
2835.00
3003.00
4429.00
9844.00
8306.00
57759.00
2321.00
17545.00
1130.00
61757.00
14299.00
10459.00
21869.00
2174.00
2772.00
8549.00
7340.00
1390.00
4047.00
34310.00
8944.00
65230.00
1963.00
21834.00
2601.00
3553.00
9976.00
1177.00
87668.00
31596.00
5294.00
170129.00
34595.00
30170.00
1471.00
520.00
95041.00
34665.00
32494.00
34693.00
35890.00
32552.00
56444.00
31589.00
60745.00
32658.00
152672.00
40130.00
31787.00
24428.00
30728.00
7927.00
32810.00
32618.00
35985.00
32267.00
31797.00
34277.00
29649.00
21602.00
30972.00
34064.00
33538.00
39824.00
32934.00
100906.00
34083.00
14602.00
63825.00
35462.00
33703.00
33694.00
32382.00
31071.00
32817.00
31921.00
82409.00
16176.00
30672.00
30074.00
35526.00
31788.00
31150.00
73466.00
34227.00
35486.00
34533.00
67902.00
33598.00
30029.00
32648.00
33888.00
34411.00
35754.00
33644.00
749.00
33118.00
38173.00
26158.00
34972.00
35425.00
31548.00
35781.00
2981.00
32980.00
109408.00
7026.00
9849.00
4536.00
19588.00
11739.00
12687.00
1966.00
6084.00
6207.00
9131.00
3440.00


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-mean-ALL.dat <==
206.35
185.78
68.99
122.93
228.04
59.75
96.19
69.95
85.11
230.77
122.84
223.98
178.99
190.12
150.96
186.90
267.66
193.84
319.49
271.75
193.36
218.06
154.47
23.12
190.21
197.50
87.82
209.59
190.27
243.03
65.92
60.38
91.01
188.06
188.78
188.63
297.23
33.61
138.83
59.95
239.87
69.68
246.07
138.18
201.65
188.05
218.05
85.82
220.09
77.23
184.34
183.11
48.77
193.03
139.62
250.53
5.40
276.21
80.28
5.87
257.99
205.97
217.92
67.26
188.70
234.56
179.97
55.08
197.62
46.76
218.94
190.33
88.39
258.78
225.45
80.80
226.38
77.69
72.83
47.05
159.12
160.39
113.36
191.02
213.36
227.39
199.57
407.85
197.83
296.47
71.70
48.54
352.73
350.58
319.18
71.60
388.76
128.03
51.21
71.82
341.15
213.98
44.54
88.78
167.11
353.30
81.67
421.13
190.88
216.01
188.03
63.93
60.78
68.61
413.98
233.11
350.90
192.36
115.69
193.58
458.23
351.58
90.86
41.69
89.90
204.50
79.27
170.59
44.46
38.03
208.11
51.97
329.33
117.00
225.72
156.84
179.06
238.67
301.85
83.41
89.39
156.14
65.63
119.87
54.79
172.66
339.04
211.29
71.22
64.82
177.95
309.62
96.89
198.76
97.68
159.76
162.53
52.43
123.96
136.30
79.86
159.14
179.51
196.20
177.34
382.24
159.63
258.34
34.09
19.36
314.40
352.36
297.13
34.81
348.13
98.04
31.74
32.39
281.76
189.38
14.78
56.03
140.54
314.48
43.30
388.77
158.41
182.13
156.98
32.16
29.04
31.72
379.51
228.79
316.90
159.58
55.99
156.66
437.39
317.76
53.14
12.89
60.01
166.48
112.77
143.14
10.10
7.96
175.01
22.47
289.31
79.24
197.72
121.37
160.89
205.29
267.90
49.63
59.96
132.81
30.67
86.52
21.04
140.17
300.59
174.79
32.27
30.48
145.29
280.40
67.32
161.57
66.08
134.24
127.23
145.55
123.82
72.05
173.96
40.17
37.59
32.84
60.13
245.34
60.19
179.70
109.51
123.09
196.14
258.30
230.99
124.02
277.37
212.34
124.96
153.29
181.69
59.53
130.49
130.52
9.27
209.45
124.54
257.26
46.60
19.71
36.61
121.99
120.49
120.74
216.96
87.41
196.33
40.79
173.20
29.08
319.28
196.79
134.45
128.08
147.52
45.86
158.29
41.86
115.77
123.06
58.35
126.63
183.24
181.91
72.57
211.58
40.73
86.37
201.16
138.11
147.64
30.82
120.83
180.69
112.64
13.73
197.60
57.56
153.45
120.09
14.23
213.42
157.54
40.34
153.96
36.93
33.56
165.62
136.47
41.90
185.38
35.51
17.07
16.85
57.68
253.44
67.31
172.29
111.99
139.49
208.04
242.86
230.04
137.84
296.68
230.98
141.12
170.40
208.10
84.13
129.25
136.32
45.09
204.45
126.49
249.20
38.90
74.32
23.85
134.44
134.03
134.23
110.01
206.75
36.01
162.48
49.66
332.26
206.24
137.03
144.28
165.98
44.23
244.17
24.97
118.56
122.68
114.88
142.57
202.88
184.28
73.86
224.07
38.97
85.24
204.68
144.55
165.77
14.38
135.40
192.07
126.55
33.32
193.74
110.52
169.70
135.75
29.11
214.27
173.67
39.09
48.85
20.77
101.33
80.59
174.25
214.38
198.95
192.96
236.88
222.17
403.05
188.70
305.12
80.41
80.09
371.28
404.88
343.19
80.50
457.77
176.09
73.22
110.11
321.49
235.68
87.01
95.43
156.08
362.05
89.46
415.88
204.78
192.20
187.50
78.92
77.51
77.28
425.93
275.27
363.46
206.39
131.11
201.64
478.19
364.01
99.70
84.42
106.87
213.28
114.58
191.31
72.26
79.72
219.83
83.51
335.98
147.06
238.84
167.56
207.42
252.33
314.53
102.90
106.09
179.23
77.63
29.38
67.64
175.25
347.17
219.84
109.91
76.98
195.00
327.05
113.84
208.02
112.40
181.85
176.55
173.49
152.44
42.76
67.28
198.89
86.27
78.53
37.79
252.51
74.37
156.24
140.72
152.58
221.47
227.73
226.54
152.44
286.88
236.66
153.21
183.46
215.95
62.71
158.26
161.87
34.02
193.52
151.09
265.46
9.70
27.41
60.63
148.06
149.38
148.91
291.74
67.58
199.39
5.04
208.55
15.22
314.28
200.39
159.39
156.53
178.08
47.53
186.33
32.85
143.97
151.32
88.38
154.82
209.38
213.01
64.09
236.25
37.33
72.58
218.54
162.80
177.95
22.53
150.19
205.28
140.72
22.44
182.53
86.73
184.00
150.47
44.63
217.99
185.79
38.19
185.80
37.29
37.63
195.21
174.38
39.70
46.24
207.68
76.20
30.06
55.51
286.60
105.24
218.54
153.82
158.99
247.72
283.13
258.11
173.21
327.90
259.76
176.31
192.00
241.74
81.56
167.68
166.92
87.36
254.96
168.13
290.19
76.56
35.53
28.50
169.07
157.38
169.60
312.28
88.44
241.14
35.90
212.95
45.20
367.91
242.51
176.30
164.92
187.02
98.92
207.40
37.00
165.08
172.56
142.25
163.11
248.64
219.31
128.41
258.89
82.69
93.36
237.18
169.12
199.68
68.54
158.78
215.12
149.65
25.95
245.85
110.18
192.16
157.66
25.49
249.82
194.47
52.05
194.57
19.13
10.00
238.11
195.63
35.39
16.52
242.63
91.68
32.90
33.23
303.15
131.95
222.99
176.90
196.56
256.51
335.70
259.68
195.57
293.04
280.12
198.05
227.95
260.81
76.38
201.87
206.60
108.85
254.08
192.27
306.67
91.81
64.95
38.05
191.71
191.54
192.46
338.04
65.79
258.24
25.44
247.89
38.68
398.24
255.91
201.96
202.80
221.10
94.94
231.86
14.04
187.52
194.39
163.50
201.34
255.62
228.43
176.58
279.79
90.09
71.00
248.82
203.58
220.09
63.53
192.46
251.91
188.19
20.36
244.23
99.95
226.80
195.17
96.33
250.37
230.65
29.71
233.65
24.21
20.26
204.42
161.84
44.57
42.82
208.03
44.79
58.88
33.47
237.24
92.20
185.63
143.41
161.34
195.10
214.42
244.87
162.70
245.17
256.90
162.84
193.62
198.46
64.90
167.96
167.43
68.40
189.31
156.49
237.82
43.24
74.10
65.44
159.30
157.31
159.19
275.59
76.79
188.98
37.64
184.35
26.88
301.37
190.02
164.42
165.83
187.66
9.37
270.87
40.69
154.90
161.34
91.02
164.54
193.36
190.91
55.02
249.45
5.77
47.25
232.75
168.48
188.11
30.71
158.71
213.79
149.22
31.78
179.18
90.50
194.03
159.77
61.47
241.71
195.09
5.84
194.55
55.08
46.03
396.39
382.31
246.95
279.31
403.06
252.29
270.86
295.43
237.03
315.74
413.35
271.52
368.89
326.99
103.03
450.89
370.62
129.71
451.48
366.82
403.89
308.22
239.97
381.28
376.21
275.34
174.60
363.53
13.58
251.92
237.86
270.07
357.33
364.99
374.33
55.30
188.99
172.87
255.03
414.97
259.69
439.68
172.70
371.38
377.46
400.47
259.15
406.87
241.03
387.83
377.34
299.11
371.93
188.92
423.17
202.29
448.96
226.44
199.77
431.03
373.48
399.98
240.17
375.37
409.19
365.69
232.38
78.38
297.11
401.02
370.18
268.79
427.77
396.15
236.92
403.01
284.49
257.28
227.12
203.03
160.55
59.47
66.54
186.84
81.57
101.68
133.13
108.59
315.26
188.71
124.44
150.38
267.25
295.81
241.79
149.20
306.44
249.24
161.59
182.72
282.70
129.72
164.95
153.43
61.79
249.68
148.72
319.13
80.84
122.50
70.70
148.31
146.48
149.04
285.70
174.23
240.70
82.06
158.70
99.84
380.65
242.14
155.33
148.44
171.21
83.44
263.32
81.13
150.91
158.09
120.75
150.98
269.29
179.92
136.31
239.31
94.27
130.30
208.17
156.97
171.75
77.57
146.59
193.65
149.21
68.77
237.32
122.91
184.59
163.01
53.14
187.04
169.35
94.54
177.95
66.21
56.47
301.22
258.33
180.15
172.17
304.66
162.51
223.58
223.44
185.72
413.69
188.22
246.53
250.89
329.22
380.11
23.44
259.03
364.39
353.21
259.68
289.77
333.30
236.26
264.05
271.51
204.89
326.87
258.85
410.56
162.12
198.19
176.33
248.99
246.07
256.10
410.07
271.73
326.79
159.47
252.25
159.95
427.45
327.49
268.84
262.17
254.79
153.84
367.69
170.79
250.24
256.85
232.49
253.68
327.42
296.14
188.67
333.87
168.49
244.56
15.98
265.10
254.73
160.34
255.13
310.91
245.53
143.89
316.85
232.32
290.68
256.53
183.57
16.04
262.24
169.09
262.15
143.61
147.43
77.23
34.13
110.10
111.99
80.39
146.79
161.52
177.34
158.13
271.59
123.80
246.83
26.74
304.89
294.66
264.81
34.90
339.73
129.65
35.49
66.33
273.65
173.97
40.28
44.53
104.67
307.44
35.25
276.85
146.62
173.57
144.28
24.93
21.79
31.95
363.35
209.94
305.22
148.30
37.61
147.70
405.60
305.85
48.72
41.54
41.63
154.83
139.78
125.56
25.95
32.65
160.85
29.37
285.23
67.71
159.93
113.77
149.99
181.67
253.04
45.18
41.70
114.84
31.00
86.78
21.53
130.81
286.52
161.14
66.78
32.67
131.36
261.59
49.17
150.89
47.63
96.19
115.15
36.33
19.45
125.60
165.06
79.91
152.42
144.53
188.53
161.32
368.81
150.99
250.45
26.19
323.81
364.12
265.35
33.82
403.28
101.09
34.50
49.70
274.71
190.20
22.44
52.09
113.43
315.07
42.10
382.20
158.20
145.38
140.56
13.17
14.33
30.17
379.20
194.25
317.28
154.49
65.89
154.75
403.23
318.01
49.22
20.42
43.23
166.20
51.60
144.03
20.84
14.42
174.79
4.80
288.91
102.71
177.77
102.45
160.51
199.94
256.70
52.68
42.99
132.43
30.26
86.56
21.73
139.81
300.26
173.21
50.33
31.60
144.94
257.36
50.63
161.19
50.93
133.82
129.37
357.03
313.55
184.80
229.15
359.85
210.16
220.01
256.07
209.41
317.19
267.51
328.35
304.04
313.48
42.29
402.15
314.51
100.40
408.62
314.91
343.91
7.38
122.02
319.50
325.55
219.64
101.77
316.14
322.37
216.80
200.36
211.40
311.86
308.67
311.22
267.55
182.66
99.29
210.63
336.64
192.01
448.53
99.84
322.73
318.54
340.19
205.70
421.35
207.13
305.52
312.74
148.04
316.37
8.52
375.89
155.26
401.05
201.24
148.25
374.95
326.62
339.70
192.56
310.47
366.64
301.16
175.88
89.49
148.47
344.52
310.59
199.11
386.35
347.50
200.65
346.69
213.11
196.36
339.81
352.65
260.30
266.86
404.98
226.43
268.97
329.15
213.73
103.69
297.22
379.19
293.41
364.27
54.47
406.35
341.14
118.74
425.17
346.07
374.84
49.10
172.19
357.92
358.74
258.76
277.41
324.58
118.56
243.15
222.64
317.31
357.43
318.83
213.66
166.50
192.20
226.11
379.34
196.61
451.96
237.97
347.32
363.64
379.34
219.94
381.83
249.32
345.79
318.06
163.77
334.34
38.23
369.70
171.84
407.93
221.10
184.40
372.41
345.17
384.48
270.55
313.17
405.58
355.08
236.74
206.06
177.77
353.81
327.95
260.07
374.97
362.71
228.03
399.78
270.04
251.73
321.44
282.84
215.04
215.75
328.34
232.37
261.62
258.59
258.47
436.41
226.23
21.78
262.72
264.56
389.42
405.81
281.67
426.51
376.40
282.19
313.25
397.96
273.06
285.57
297.45
191.52
426.97
289.75
442.82
231.86
254.43
229.03
262.69
260.80
280.10
406.76
306.12
391.59
232.42
245.44
229.23
456.70
391.57
300.57
282.48
247.68
240.23
388.35
205.64
274.12
278.62
266.23
268.98
387.59
321.15
212.31
352.28
237.73
279.15
34.83
304.79
246.93
194.49
279.08
335.29
269.27
212.66
415.59
265.28
312.70
280.08
234.87
53.45
255.06
236.19
254.72
202.05
200.61
77.81
34.75
126.57
137.70
81.18
160.06
180.26
196.59
162.71
371.45
148.58
258.97
34.78
34.69
315.12
342.36
283.09
350.45
115.71
36.01
66.64
281.78
191.64
40.72
53.43
121.99
315.34
42.61
376.44
159.61
185.80
156.52
30.51
29.73
8.01
380.25
196.81
318.79
156.10
85.56
157.95
413.84
319.23
50.54
39.04
60.31
167.52
143.36
144.08
26.58
33.23
175.87
37.46
290.32
76.46
196.51
122.74
161.74
200.72
272.95
54.05
60.52
133.57
7.23
87.57
22.83
141.05
301.36
174.55
66.69
25.29
146.08
280.22
68.32
162.56
68.12
120.37
127.57
392.28
347.11
220.20
242.79
403.64
231.50
256.51
291.70
254.38
70.40
305.46
363.29
337.91
349.42
44.06
62.27
439.63
349.15
445.26
348.42
381.70
67.35
201.45
353.79
372.30
251.96
66.98
358.01
73.45
251.39
253.82
248.82
349.94
349.89
345.66
28.70
254.91
66.50
240.34
372.19
226.11
427.02
66.94
368.66
353.97
375.86
240.09
456.05
239.99
339.56
349.51
224.62
352.05
42.15
423.01
231.95
440.98
236.13
229.41
409.42
366.53
374.36
227.25
345.58
409.94
337.31
210.90
55.35
222.94
381.16
346.62
235.10
420.69
383.87
235.32
382.39
248.71
230.97
136.94
93.65
214.80
227.31
171.06
247.43
265.33
283.38
252.81
457.29
243.86
349.28
125.05
102.87
404.69
433.32
373.42
127.27
441.96
118.26
58.97
374.30
282.30
103.88
144.86
212.89
405.74
133.92
465.72
248.88
274.20
241.66
120.38
118.43
117.12
468.73
317.14
401.85
246.06
146.23
247.92
517.24
409.86
141.55
98.40
149.62
257.55
137.35
234.04
100.69
96.70
266.08
111.93
380.05
170.49
278.09
209.72
251.74
291.02
360.75
142.08
148.62
222.23
121.45
177.72
111.67
231.78
385.04
264.42
65.38
121.12
234.51
369.54
157.97
247.53
158.07
211.11
217.35
39.39
31.49
127.18
165.94
73.16
160.25
181.01
190.67
162.63
367.05
160.58
259.38
35.04
34.81
325.66
346.95
283.23
34.97
349.54
113.02
63.07
285.39
192.02
28.14
53.48
123.82
315.74
42.68
385.92
159.60
146.54
158.02
30.63
31.71
31.56
380.73
195.84
318.84
155.43
90.38
156.19
422.26
319.55
50.59
35.82
60.94
167.56
65.24
144.17
22.44
20.48
176.16
37.50
290.47
77.62
198.65
122.83
161.90
200.96
273.14
54.07
60.61
133.78
31.56
79.76
23.37
141.48
301.53
174.54
63.38
32.74
146.36
274.80
68.13
162.60
68.58
121.37
130.62
57.03
32.31
155.19
197.98
109.78
182.28
175.89
217.28
191.38
403.98
183.45
288.10
63.53
47.45
353.73
372.44
312.42
63.94
434.13
63.70
60.90
304.97
220.10
43.05
78.54
152.83
344.92
72.20
416.64
188.59
176.20
169.88
58.33
59.79
59.92
409.63
223.58
347.74
184.55
113.36
184.90
443.86
348.50
82.54
40.99
88.62
196.07
5.33
173.83
39.54
35.13
204.64
50.46
318.71
130.90
216.43
149.77
190.25
229.45
301.46
86.33
88.45
162.34
59.96
116.74
51.71
169.46
330.34
203.08
0.85
59.53
174.74
309.07
95.89
191.11
96.12
162.77
157.02
189.25
323.93
277.89
183.29
229.20
320.70
208.06
220.50
243.89
191.80
307.28
282.86
326.28
266.64
274.13
17.56
49.80
392.10
274.73
124.79
360.48
278.69
305.53
142.80
311.42
268.59
525.80
47.38
259.45
334.21
214.12
182.97
210.88
269.98
270.67
271.44
66.74
149.79
41.06
206.80
325.00
188.01
435.05
45.74
264.63
278.52
303.68
207.05
311.59
258.99
269.84
301.39
146.18
277.10
6.18
319.51
190.24
361.65
197.66
140.23
378.93
265.05
304.21
193.80
274.29
331.36
262.18
182.13
35.31
144.09
310.15
272.89
196.35
384.74
311.41
202.46
308.00
197.16
200.30
200.55
188.99
61.70
114.61
235.41
60.71
79.52
74.39
63.22
239.84
130.25
234.44
171.87
188.56
133.24
169.20
287.65
189.25
258.95
273.68
189.96
218.71
141.79
186.39
196.02
83.35
144.56
188.09
253.24
81.88
60.96
77.27
184.83
185.78
185.69
174.51
30.31
154.65
61.16
238.61
47.26
255.89
155.48
200.26
193.13
215.18
65.50
222.63
82.66
183.32
179.46
29.16
191.45
120.93
247.22
33.72
272.19
59.73
28.31
259.11
196.82
214.85
71.84
185.52
242.32
177.30
55.69
137.57
27.41
218.54
185.04
68.75
271.17
222.52
60.28
223.01
91.77
74.25
50.35
14.93
130.52
129.32
86.01
165.34
151.79
202.21
182.87
381.19
165.51
263.92
40.22
22.26
320.26
357.83
301.02
40.72
355.38
108.46
28.46
43.14
312.07
186.29
55.18
135.34
321.81
48.65
385.43
164.46
189.97
149.05
35.77
32.47
37.80
385.66
235.44
323.08
165.68
59.32
163.01
437.74
323.60
59.29
15.77
63.20
172.63
119.29
143.07
14.89
9.46
181.13
25.34
295.54
78.77
196.45
124.28
152.99
211.86
271.71
62.79
63.21
130.16
36.80
92.71
27.25
146.14
306.63
181.24
42.94
36.25
151.45
277.96
70.74
165.63
69.45
140.26
133.05
76.60
56.21
132.67
165.13
95.46
161.92
151.57
200.96
182.57
376.29
154.41
271.50
44.54
52.21
337.33
358.61
311.50
52.94
426.41
137.85
53.59
78.80
268.96
196.50
55.56
128.79
330.07
10.52
385.41
168.80
159.46
153.60
45.22
49.48
45.82
349.34
201.12
328.12
161.66
107.08
171.01
424.88
328.87
0.78
56.85
75.16
172.77
86.12
151.21
44.40
55.36
188.89
55.25
296.99
51.30
195.35
136.61
171.44
215.19
286.72
16.59
81.87
139.19
52.96
105.83
37.81
148.76
310.80
183.85
81.90
45.67
152.09
295.28
89.58
168.60
90.12
135.39
139.21
172.98
140.61
9.27
44.95
155.41
41.37
97.29
109.49
83.29
275.33
60.76
205.14
104.82
113.88
219.97
260.08
193.03
122.03
253.08
218.00
124.11
155.00
532.59
84.32
135.16
128.74
220.18
121.75
280.67
42.87
64.40
66.53
118.16
120.88
120.30
238.61
134.21
194.88
41.94
147.61
63.91
336.70
186.52
129.19
129.46
148.65
43.31
230.51
56.31
140.37
129.30
85.37
116.21
217.80
152.14
75.22
212.78
54.59
86.35
181.73
129.70
148.65
44.22
120.64
160.23
107.80
22.37
208.93
83.40
155.19
137.16
14.43
210.38
157.57
50.94
154.97
28.29
33.21
49.12
358.26
315.05
209.20
203.86
361.11
200.85
260.25
254.89
204.91
173.94
248.82
327.04
307.79
314.60
102.20
276.93
440.97
315.81
68.14
410.21
316.18
344.61
46.94
144.17
321.12
329.37
220.79
321.60
178.46
199.93
222.13
209.43
312.65
310.08
312.66
45.61
162.19
22.62
201.28
337.16
174.88
385.89
23.05
333.25
319.30
341.13
161.42
420.76
202.15
306.96
314.30
175.43
317.75
71.92
355.03
126.88
400.97
155.84
139.72
412.98
329.90
340.72
191.76
311.72
367.51
302.78
184.13
13.93
175.47
344.87
311.63
215.40
419.43
348.75
156.42
347.23
217.39
195.78
187.85
86.82
43.39
123.59
125.32
87.77
157.86
174.30
192.35
171.97
362.54
146.83
258.72
35.18
41.25
315.62
323.58
304.88
42.56
358.30
137.91
42.96
71.36
259.38
187.15
48.00
9.15
121.74
319.75
364.28
158.74
183.31
148.88
40.18
37.05
39.60
336.59
222.15
317.37
158.42
65.29
159.91
426.52
316.73
9.83
45.99
67.59
165.44
150.55
138.68
33.71
42.49
176.04
45.91
284.31
34.04
182.69
128.65
162.13
202.31
275.80
9.71
69.02
129.87
39.90
94.78
29.37
141.50
301.87
174.08
72.78
37.85
144.81
282.52
76.94
161.33
75.63
124.48
126.18
423.99
387.90
248.16
273.67
406.08
255.63
265.44
305.62
251.43
1.30
318.59
409.22
275.86
372.62
331.37
106.54
455.18
375.32
131.17
469.31
377.84
407.26
325.05
243.26
383.87
376.36
279.98
177.72
363.75
255.69
241.06
272.23
363.66
367.70
379.59
56.08
223.09
174.07
262.56
388.99
264.62
451.18
173.49
375.79
381.03
404.83
256.22
482.38
244.25
381.21
381.36
301.39
375.34
193.13
433.19
202.90
455.01
229.34
203.24
434.21
377.28
399.87
241.81
378.90
413.61
369.19
235.13
80.49
302.52
406.54
372.20
271.98
433.41
396.33
239.39
411.68
289.95
257.79
230.46
180.19
158.51
48.81
69.61
204.81
9.10
60.42
90.60
59.17
251.75
81.70
162.13
146.62
157.94
227.16
243.13
247.46
158.70
308.51
244.80
159.56
188.32
214.67
81.45
164.62
168.08
42.95
200.43
159.79
265.22
33.53
54.15
154.23
155.14
155.22
297.80
79.55
204.35
17.05
209.96
40.04
329.95
204.98
172.17
162.61
184.35
53.75
192.26
38.39
150.31
157.62
108.64
161.15
215.57
220.01
70.35
245.51
48.09
90.99
218.40
168.65
184.13
26.52
155.29
211.49
146.72
43.40
188.71
108.33
188.04
154.71
51.20
224.86
191.65
48.86
191.05
58.10
43.65
166.33
145.43
21.84
37.22
191.98
33.92
38.88
27.18
37.22
237.67
85.72
161.52
136.18
145.39
187.35
222.92
219.46
146.34
215.92
230.68
146.66
177.50
190.41
62.82
151.66
157.46
27.18
184.34
146.88
249.88
33.59
43.96
141.64
142.55
142.32
201.72
70.07
189.89
27.31
198.72
17.99
335.64
190.08
155.39
150.30
171.45
38.43
180.09
36.73
137.35
144.54
73.98
148.21
180.26
181.11
66.16
230.09
32.59
75.15
209.80
158.12
172.92
24.72
142.19
198.46
133.62
7.42
173.97
72.07
177.72
144.10
44.22
211.04
178.68
33.33
179.05
30.93
25.31
162.19
139.98
38.20
51.64
186.51
44.86
11.89
22.49
48.64
269.42
69.08
161.26
128.65
139.71
221.41
215.75
140.39
298.50
224.31
141.22
171.88
217.58
77.66
147.13
152.84
51.70
208.77
141.31
282.11
53.86
28.25
136.55
137.01
136.73
283.52
82.97
213.25
32.39
191.00
38.09
328.94
213.72
150.37
143.91
166.19
61.80
176.66
30.48
132.34
139.76
115.96
142.40
209.07
205.06
96.11
225.49
56.33
86.38
202.90
144.72
166.31
32.82
137.22
192.87
128.23
22.27
197.62
101.88
172.00
138.51
35.98
213.01
173.34
44.62
173.60
11.91
4.35
70.06
30.04
120.01
132.15
75.79
154.22
175.91
192.25
157.47
357.27
145.07
246.68
22.48
13.50
310.38
318.13
261.85
30.65
349.06
124.20
31.13
60.71
277.49
186.53
33.28
44.91
115.55
310.56
37.61
363.58
154.92
178.80
151.97
4.23
27.46
329.67
223.83
314.34
151.33
38.07
152.65
414.51
314.58
49.11
31.47
39.33
162.40
136.01
138.99
21.50
25.53
170.89
16.09
285.24
68.61
170.34
95.59
157.06
195.88
251.37
52.78
39.32
128.72
26.47
82.28
16.97
136.12
296.58
169.42
61.24
28.39
141.28
259.17
46.88
157.84
47.19
115.50
122.45
47.53
29.52
119.64
164.08
75.52
147.67
141.75
186.77
172.90
363.39
147.47
246.34
22.10
12.58
320.72
355.42
276.30
30.04
403.92
123.33
30.17
58.18
270.31
185.05
33.24
47.92
121.20
310.71
38.47
376.92
153.60
141.69
136.75
7.12
27.66
328.99
224.55
312.28
154.93
33.90
151.53
420.20
313.00
45.30
30.91
39.02
161.84
136.50
139.74
21.39
26.28
170.54
15.80
284.92
99.60
180.27
99.13
156.35
201.40
247.25
48.48
38.69
128.11
26.47
81.91
16.81
135.36
295.91
170.28
58.25
25.48
140.69
259.12
46.50
156.85
44.97
130.67
125.15
74.35
30.60
123.16
133.16
77.34
156.42
176.24
192.84
158.45
374.59
147.30
255.06
30.85
30.60
311.24
319.94
280.11
8.11
345.87
113.24
31.96
62.37
277.82
187.52
36.62
45.81
119.05
311.31
38.35
379.38
155.64
180.24
154.01
26.57
25.83
376.34
193.38
314.89
151.93
66.73
154.44
411.28
315.61
49.84
34.96
56.44
163.26
139.07
140.14
22.44
29.11
171.65
33.18
286.02
68.95
195.30
117.72
157.79
196.88
268.22
53.46
56.60
129.57
3.81
83.64
19.55
137.09
297.76
170.35
62.49
21.93
142.13
270.60
63.96
158.49
64.55
116.24
123.39
415.91
386.91
218.20
434.91
299.12
317.01
342.44
282.69
50.03
286.68
416.96
370.51
386.45
281.61
195.03
405.29
388.04
82.62
471.24
387.86
417.66
67.73
173.10
393.32
347.89
237.59
46.83
335.13
62.86
306.16
197.46
286.73
328.65
327.02
383.26
197.68
44.89
300.43
435.68
268.63
386.97
45.89
345.40
391.05
412.65
203.93
422.13
217.11
312.50
386.13
217.12
389.40
63.43
401.88
205.28
418.90
198.48
207.89
456.91
341.59
411.91
209.30
383.77
441.24
374.45
252.77
34.36
215.38
416.61
384.11
227.09
399.52
420.11
198.94
420.32
298.53
217.73
237.32
194.45
88.67
76.53
241.14
72.68
91.32
65.64
41.86
188.20
141.35
238.84
175.70
193.65
149.23
166.63
275.33
194.38
221.44
279.67
195.26
225.43
156.61
32.02
200.66
200.10
99.38
127.63
190.83
194.09
78.96
107.52
97.85
190.15
189.78
193.31
198.74
133.26
66.75
216.62
58.64
272.66
134.78
197.40
198.31
220.36
46.22
303.13
73.57
187.14
193.75
56.64
196.89
148.52
224.23
15.91
278.03
39.54
12.91
261.58
200.51
219.83
62.88
191.13
247.27
181.71
63.65
116.92
55.09
226.28
192.51
96.39
265.48
227.24
39.63
227.98
87.93
79.23
338.46
317.07
198.39
232.06
363.46
198.55
225.85
247.89
203.26
172.40
241.28
326.28
305.19
316.64
110.66
191.86
405.73
317.38
123.71
401.28
317.97
346.53
41.64
153.59
323.07
326.69
194.95
23.26
318.45
185.34
204.51
189.32
213.69
313.02
313.86
313.69
43.40
134.17
205.58
365.92
177.84
366.64
0.75
330.85
321.20
343.02
165.73
351.51
202.40
308.75
316.17
179.38
319.57
70.24
378.78
126.93
403.70
160.13
143.85
377.08
327.21
342.72
190.67
313.84
369.84
305.36
183.19
11.20
177.69
346.41
313.57
212.88
388.68
350.21
160.78
350.57
221.83
202.30
202.22
158.98
40.58
35.64
205.04
15.95
39.10
26.01
37.39
257.74
80.65
162.77
147.52
158.20
210.73
230.63
232.83
159.24
241.65
254.08
159.78
190.08
217.85
63.36
165.15
164.10
40.97
200.05
158.02
263.29
16.49
65.87
47.29
156.50
154.35
155.96
297.97
100.92
205.04
182.53
17.28
335.63
205.77
169.24
162.80
184.75
54.75
263.94
32.90
150.91
158.23
95.23
161.96
208.46
189.25
70.35
243.44
44.37
72.28
223.35
173.37
184.47
28.90
156.07
211.26
146.78
22.68
188.52
88.62
190.50
157.43
51.29
225.04
191.93
38.60
191.83
38.00
33.34
68.69
55.08
142.29
189.52
98.37
170.39
164.30
210.20
198.57
385.90
158.02
251.97
37.30
34.89
346.85
347.09
259.65
51.10
426.88
150.30
51.84
79.98
294.99
208.40
58.38
73.35
146.58
337.34
65.53
398.19
176.42
164.25
160.95
37.85
35.42
49.92
400.43
247.88
337.59
182.75
173.05
426.92
337.86
70.38
52.99
55.53
188.56
86.45
165.68
47.61
53.35
196.10
38.05
311.76
128.94
190.85
127.03
182.87
228.32
225.94
66.90
51.18
151.21
51.41
104.13
38.00
158.78
321.99
197.18
79.87
47.07
164.03
237.19
23.85
181.63
76.87
155.54
150.65
198.57
155.14
31.35
47.98
201.47
21.80
48.61
38.87
25.12
259.74
97.12
158.43
145.69
154.99
190.95
197.48
229.08
155.21
226.66
239.67
156.25
186.94
194.83
48.91
161.20
170.75
62.11
173.01
158.09
263.98
39.99
57.47
53.72
151.08
151.13
152.43
260.91
58.09
178.49
15.01
206.14
323.89
179.08
167.85
159.34
180.96
27.26
189.25
45.77
146.94
154.24
75.05
157.76
189.67
194.12
55.82
239.56
21.64
62.80
216.35
164.20
180.86
36.36
151.96
208.28
143.38
16.94
161.95
73.01
187.42
153.63
55.88
226.25
188.52
21.77
188.49
40.02
34.86
478.03
434.73
338.96
328.26
493.52
339.90
392.58
415.50
298.03
455.27
377.36
426.11
403.35
419.34
447.06
468.65
456.50
429.83
424.88
508.89
438.50
461.29
457.50
276.24
436.28
439.49
333.11
383.25
424.14
450.20
348.13
385.96
359.58
412.07
417.74
428.69
405.24
267.73
384.63
329.54
425.14
343.24
382.37
435.81
430.52
449.68
301.84
536.59
334.31
432.96
429.54
273.92
417.16
426.34
458.68
250.51
509.23
327.75
257.39
444.70
436.64
454.09
312.56
421.04
496.22
421.80
320.14
374.88
272.67
466.66
430.15
352.48
427.76
445.98
305.61
463.26
324.98
324.06
338.94
317.74
198.90
230.98
363.91
198.87
226.64
248.01
204.88
172.08
242.58
326.81
305.63
316.95
111.14
237.43
405.98
317.81
124.20
397.57
318.42
347.00
45.34
154.14
323.46
327.15
186.41
23.62
317.13
183.74
204.89
189.70
213.94
313.63
314.24
314.15
43.87
135.09
0.95
204.13
368.56
178.28
365.35
324.25
321.67
343.39
166.21
352.45
202.88
309.26
316.69
179.70
319.99
70.04
380.21
130.26
403.86
160.53
144.41
377.65
327.82
343.20
191.01
313.88
370.52
305.74
183.32
11.36
178.02
347.00
314.01
213.21
389.22
350.78
161.14
351.30
222.09
202.97
96.25
53.04
136.54
136.87
99.60
165.30
182.76
202.62
164.33
371.43
154.43
268.67
48.40
49.62
323.23
348.14
302.20
49.63
369.65
133.08
50.84
84.72
271.99
202.13
59.17
0.69
129.27
333.06
9.61
376.86
172.90
190.85
166.11
48.87
44.97
49.66
346.76
197.96
332.07
164.86
103.50
169.38
420.50
325.59
53.78
78.87
176.76
83.75
146.60
41.29
51.54
185.90
59.18
294.13
24.12
189.49
141.02
175.40
206.12
287.46
16.95
78.86
143.13
49.81
102.60
41.84
152.82
314.90
180.82
88.69
50.99
156.11
298.73
86.50
172.98
86.73
118.69
133.46
29.44
13.15
130.15
172.33
84.68
156.46
150.31
196.09
165.91
377.56
149.48
262.14
41.45
20.44
329.21
363.79
284.14
38.61
408.68
96.22
35.91
41.04
279.47
195.13
16.26
56.88
129.67
320.22
47.12
390.98
163.37
150.59
144.80
31.47
32.46
34.92
383.84
198.72
322.80
159.27
87.17
159.52
413.92
323.53
54.05
61.55
170.80
45.60
148.70
14.44
8.46
179.49
23.58
293.67
107.29
190.00
123.44
165.24
209.60
269.75
57.62
61.39
137.09
35.04
91.11
26.72
144.33
304.83
177.91
41.00
34.43
149.62
281.75
69.06
165.87
69.40
137.95
133.85
77.91
60.16
147.64
192.93
105.89
178.17
172.12
217.49
203.24
400.39
172.27
254.74
41.48
42.95
351.12
379.36
262.04
60.40
431.32
153.93
60.76
88.73
304.66
215.46
63.64
74.93
148.57
341.77
69.14
413.18
184.10
171.40
167.64
41.74
38.45
57.44
405.56
253.65
342.95
185.26
55.47
182.32
451.34
343.61
79.03
61.39
171.40
163.71
154.59
51.42
56.30
200.95
46.01
315.23
126.59
212.73
129.97
186.81
231.97
233.72
82.41
3.19
158.70
56.58
112.24
46.87
165.95
326.47
200.85
88.58
56.07
154.76
239.98
61.71
187.55
8.87
159.89
139.56
209.54
166.75
46.06
44.17
212.27
54.60
107.41
95.33
24.61
259.19
82.70
153.98
154.82
166.25
207.34
220.13
255.19
167.56
242.08
261.30
167.71
196.14
207.86
65.73
172.69
172.78
43.35
161.03
166.78
257.81
53.75
77.14
62.52
164.74
161.83
164.45
203.43
79.92
165.79
55.31
189.56
29.54
307.25
166.46
176.97
170.80
171.26
273.49
42.39
158.47
165.86
92.73
169.23
205.13
198.16
65.14
253.63
6.86
58.64
226.17
180.34
171.07
31.97
163.38
218.82
154.13
33.41
150.12
92.66
196.11
162.96
62.46
232.60
200.02
7.69
177.82
72.64
49.56
83.65
36.13
160.36
170.49
113.22
191.95
211.96
230.85
195.79
405.60
188.17
293.78
67.48
51.58
348.35
382.08
316.63
67.14
384.90
65.94
65.06
7.70
317.25
223.83
46.53
85.65
157.25
348.90
75.43
409.57
192.02
217.55
192.60
63.03
62.77
64.82
413.74
229.03
352.36
189.50
115.00
190.54
446.75
353.60
82.80
44.80
92.18
200.58
177.07
43.44
39.26
208.33
54.23
323.06
109.30
222.45
155.18
195.00
234.00
305.36
86.27
92.04
165.98
63.90
120.61
55.50
173.78
334.82
207.77
8.35
65.16
179.09
314.31
100.54
196.13
100.16
153.26
160.44
176.66
143.30
40.56
23.94
188.94
39.36
40.40
14.58
56.47
239.97
78.85
170.96
125.60
142.75
206.58
248.55
221.28
144.13
240.58
238.16
144.46
172.73
258.05
82.00
141.42
149.65
56.30
202.79
140.48
244.35
36.97
70.16
30.36
141.44
138.34
141.14
217.89
107.25
201.12
33.40
165.18
47.74
338.05
201.76
146.84
147.67
153.46
42.41
251.33
137.89
136.99
110.78
145.94
236.42
173.14
93.73
230.16
36.93
83.40
192.18
150.13
153.47
11.93
140.25
195.82
130.63
27.24
191.80
108.39
173.22
139.83
44.20
198.46
176.62
37.28
160.10
47.53
27.76
49.78
10.00
115.99
118.42
71.90
150.99
171.36
187.72
168.21
387.69
150.29
250.23
25.88
21.08
306.32
346.58
289.28
26.61
341.58
104.74
22.75
39.73
277.23
183.51
14.70
44.29
140.38
306.37
33.51
382.05
150.20
175.24
148.71
23.72
20.80
23.35
313.54
219.51
308.70
151.48
48.23
148.74
434.66
309.47
41.56
14.30
51.37
158.30
118.56
137.86
8.05
173.98
23.93
281.13
68.28
197.87
112.53
150.06
196.90
259.57
44.82
51.46
126.28
22.45
78.43
12.74
132.17
292.33
174.20
42.47
24.06
137.10
271.73
59.30
159.66
57.57
111.20
118.65
45.55
6.92
123.07
122.40
78.56
158.75
180.29
196.10
176.88
377.41
157.28
258.24
33.81
16.08
313.60
320.19
293.94
34.63
350.64
102.29
22.39
38.78
310.42
179.77
8.50
54.71
130.67
313.65
41.85
383.16
157.42
184.19
156.24
29.24
24.95
31.59
380.16
229.56
316.22
160.07
53.70
157.00
432.56
316.91
53.02
8.66
55.76
165.76
111.74
137.04
7.22
174.25
17.59
288.51
78.00
189.92
118.03
145.97
199.32
271.74
48.16
57.00
123.41
29.03
84.91
19.50
140.82
301.00
175.39
39.69
31.76
145.76
270.58
63.53
162.20
61.97
118.45
125.91
196.71
175.03
58.40
144.22
218.87
88.31
126.92
158.01
106.36
298.88
121.84
232.52
160.76
174.54
160.21
163.75
280.99
175.77
280.33
270.29
175.96
204.65
146.73
29.00
181.53
188.69
85.39
176.00
177.31
310.66
108.12
74.26
117.06
173.21
171.59
172.56
219.40
90.97
178.91
95.72
196.11
74.92
278.58
179.62
185.79
179.15
200.96
92.56
283.69
111.90
174.00
174.24
177.62
147.45
240.60
25.38
262.11
86.79
56.44
251.92
182.26
200.79
98.77
171.83
225.21
162.26
55.62
164.17
4.88
204.82
171.60
67.00
258.68
208.65
87.33
207.72
84.85
106.01
59.50
39.92
22.68
126.96
170.16
82.96
154.80
148.42
194.34
179.86
371.96
152.19
253.79
29.39
4.77
327.49
334.14
283.39
36.91
407.74
116.44
37.58
50.63
277.97
191.81
25.88
55.21
116.23
318.33
47.26
385.06
161.13
148.41
143.96
18.45
17.43
33.16
382.18
230.05
319.56
162.51
70.25
157.97
420.32
320.21
59.37
23.49
46.38
169.21
55.05
147.12
24.14
18.57
177.82
292.05
107.33
174.45
107.76
163.68
208.01
254.35
55.80
46.09
135.45
33.51
89.23
23.89
142.76
303.25
177.65
50.50
32.86
148.12
260.86
53.78
164.25
52.12
137.49
132.71
333.65
289.31
183.38
202.77
335.32
216.22
253.93
255.95
208.92
188.70
268.89
327.41
285.07
289.12
9.25
39.54
400.92
290.26
43.98
384.40
290.64
318.75
13.83
121.20
295.38
296.98
217.83
71.03
284.24
194.37
215.44
217.19
222.96
287.67
284.45
287.14
63.28
182.25
70.03
209.04
311.88
191.29
427.60
70.19
294.15
293.51
315.15
204.89
396.19
236.25
281.02
288.55
147.37
291.99
320.94
148.72
375.95
199.23
147.97
373.30
290.37
315.02
191.81
286.08
341.75
276.57
174.89
60.61
147.30
319.05
286.55
197.94
385.04
322.72
200.15
321.67
198.48
195.18
150.87
121.97
79.23
154.09
156.07
118.20
185.05
175.08
228.36
205.40
394.74
180.73
295.43
67.38
75.16
350.19
341.60
336.20
76.28
396.03
174.35
76.90
102.19
292.30
219.76
78.66
23.18
152.03
354.32
34.52
405.09
191.23
219.17
177.98
70.27
70.81
69.86
373.06
256.33
350.66
189.62
100.46
195.75
460.05
350.67
24.14
80.41
97.94
198.02
185.69
174.35
67.98
78.40
212.82
78.24
320.37
219.02
158.90
195.10
238.21
311.49
39.50
104.88
162.32
76.11
128.53
59.21
172.14
333.98
208.77
105.50
69.15
175.25
318.44
114.05
192.02
111.51
158.83
159.71
231.01
197.53
72.75
73.63
237.80
70.13
136.60
177.14
55.03
202.41
135.46
188.54
159.59
177.96
156.10
172.84
213.80
196.48
233.84
282.55
198.98
218.81
198.20
36.10
196.18
195.26
74.77
126.16
182.42
203.81
70.44
103.61
112.47
172.57
179.92
196.06
209.43
53.03
128.04
66.94
193.18
57.15
256.09
131.64
189.58
189.95
212.59
64.89
295.22
93.36
197.68
188.38
25.32
174.26
148.26
219.02
261.47
41.96
4.78
200.76
190.86
212.63
60.57
194.56
244.65
195.79
55.49
114.64
29.77
219.74
211.09
91.66
191.54
201.55
51.12
220.48
85.33
85.05
157.10
126.11
209.76
221.30
167.74
234.39
256.24
272.30
245.48
442.25
236.06
328.75
118.47
101.54
400.65
403.08
350.82
118.47
442.16
205.71
118.78
144.84
362.58
266.54
129.00
135.51
209.99
399.14
132.80
455.43
241.68
258.70
232.60
97.86
102.89
115.00
413.06
303.39
402.44
235.50
132.42
232.71
503.33
402.96
134.37
118.39
134.31
249.63
222.14
227.10
117.54
121.55
258.39
112.43
374.04
160.90
253.75
243.82
283.40
334.30
146.66
125.43
208.55
122.20
173.51
113.02
216.78
378.62
250.26
145.29
115.94
220.73
348.19
132.62
237.82
139.72
205.35
211.66
166.98
161.00
40.99
69.99
206.70
37.50
66.80
88.20
21.41
226.44
95.38
168.50
149.95
160.55
211.56
221.00
250.93
161.79
294.36
255.36
162.02
190.54
198.85
60.04
153.36
171.43
54.62
156.29
163.37
239.79
48.08
32.80
57.08
158.76
156.13
159.02
208.08
74.15
160.19
45.04
184.39
23.28
331.23
160.81
175.63
165.23
186.88
6.85
269.09
38.35
150.14
146.13
86.84
163.59
199.37
223.43
42.12
247.67
51.40
222.20
171.99
186.72
26.54
157.79
213.15
148.41
27.59
144.45
86.57
190.93
157.30
57.56
228.74
194.41
1.23
193.41
66.29
43.09
243.65
199.90
80.74
80.09
245.82
79.63
96.30
70.89
62.17
193.91
123.72
244.47
181.43
200.08
144.41
184.81
294.53
200.52
224.80
295.07
201.04
231.44
147.70
23.08
206.08
209.09
86.23
134.00
196.26
198.26
85.09
113.79
102.51
198.04
195.21
197.77
206.63
48.05
138.77
72.72
223.25
64.48
261.22
139.18
206.19
204.16
225.76
52.50
308.60
78.10
191.80
199.37
50.81
202.46
142.43
232.94
5.13
287.07
45.51
268.76
202.72
225.60
69.11
196.78
252.14
187.18
69.30
122.99
50.00
231.52
197.93
90.83
270.72
233.36
45.11
233.52
92.63
83.69
286.66
267.68
203.01
232.14
314.34
212.89
215.29
238.12
229.54
430.12
208.61
10.44
250.54
251.31
384.48
370.62
32.45
268.57
465.95
350.49
269.02
296.89
373.89
260.74
271.55
286.58
177.12
413.22
276.98
442.87
218.68
205.87
201.82
247.44
248.35
264.53
446.69
259.37
378.14
215.06
255.73
214.80
427.04
378.59
284.44
269.48
233.65
226.07
301.91
193.53
259.52
264.58
252.14
254.26
373.43
337.90
198.46
335.20
222.10
267.58
287.25
233.51
181.58
265.33
320.86
256.57
199.38
401.21
250.56
296.96
264.23
221.96
25.00
241.09
222.93
241.24
203.38
189.18
71.00
49.85
140.79
169.54
103.05
162.81
153.18
197.09
182.69
373.40
157.46
265.07
45.12
52.74
337.51
344.79
319.21
53.50
421.05
130.40
54.07
86.31
265.51
197.01
63.38
16.34
129.62
330.46
10.76
386.19
169.16
158.43
145.44
52.59
49.81
53.34
342.38
200.90
327.22
173.85
100.55
164.53
420.13
327.85
16.88
57.36
82.63
180.30
86.45
151.68
44.91
48.87
182.51
55.78
290.39
69.04
190.89
143.74
171.94
209.16
287.35
75.30
139.76
46.52
106.14
45.15
156.24
311.38
185.01
82.58
53.06
159.60
297.09
83.02
176.13
81.61
135.59
140.49
170.31
77.68
59.94
149.14
195.01
106.18
184.92
206.47
214.39
188.10
400.16
171.12
254.66
41.57
43.25
350.41
385.51
248.25
59.90
403.38
138.95
60.64
90.38
310.49
216.58
63.15
81.85
148.57
340.49
69.06
408.67
184.76
174.21
182.55
39.23
40.25
56.51
405.06
220.52
343.86
180.52
82.38
181.04
438.93
344.49
78.96
61.41
3.44
171.00
92.25
153.39
51.43
55.63
201.04
46.10
315.08
105.91
212.59
130.99
186.72
225.71
236.66
75.37
158.55
56.60
112.90
48.40
166.20
326.33
199.39
91.80
57.84
154.76
239.35
77.10
187.31
10.91
145.70
138.90
144.90
132.83
33.41
14.26
179.37
29.11
77.21
71.09
30.79
240.44
76.72
160.33
114.83
132.82
193.02
271.97
195.87
133.01
228.60
216.68
134.27
164.18
201.18
73.31
130.21
139.20
44.27
191.35
129.93
242.76
27.16
63.16
47.93
128.77
129.46
129.59
217.99
63.81
192.03
24.68
181.65
36.71
295.32
192.70
143.24
137.11
158.97
31.97
166.24
11.90
126.36
122.22
99.05
135.47
191.84
162.59
60.62
217.53
26.61
69.36
186.45
139.86
158.63
129.55
185.81
121.55
17.58
181.32
97.88
164.78
131.35
33.91
187.46
166.10
27.17
166.81
21.58
22.33
62.14
30.62
121.15
163.17
76.76
150.11
142.27
192.79
173.98
375.39
147.56
255.08
30.94
30.11
321.17
313.26
294.48
7.27
403.42
125.83
31.43
59.95
275.31
185.86
37.07
52.76
120.64
312.14
41.01
387.42
155.15
142.21
138.10
28.78
25.76
4.95
376.31
224.88
313.82
156.79
53.00
153.50
423.65
314.16
50.03
34.84
56.35
163.33
137.45
141.56
22.52
29.69
171.71
33.21
286.15
104.44
194.74
117.46
157.64
202.90
265.33
46.31
56.52
129.41
83.15
17.72
136.62
297.38
171.49
60.35
19.21
142.08
271.10
64.39
158.52
62.50
130.47
123.36
107.53
87.27
180.67
220.54
30.48
205.25
198.93
242.61
230.07
409.18
195.24
311.64
86.98
86.40
378.34
405.77
350.17
86.87
466.31
182.64
79.61
116.73
332.11
242.35
93.54
105.47
161.38
368.36
95.40
422.57
211.31
198.94
194.39
85.17
84.01
83.40
432.72
281.71
369.83
212.89
136.74
208.17
489.52
370.59
102.42
90.76
113.30
219.65
121.58
197.41
78.80
86.42
226.34
90.04
342.69
157.84
245.69
174.07
213.85
258.03
320.95
105.99
112.64
185.63
84.08
73.92
181.97
353.49
226.33
116.10
83.16
201.64
333.35
120.44
214.63
118.73
188.39
183.37
41.69
21.05
111.57
154.56
67.55
139.35
132.86
180.20
163.92
364.58
150.00
245.42
21.31
20.48
311.63
353.35
285.03
21.11
393.29
115.87
21.97
50.53
261.91
176.45
27.25
36.14
107.77
303.19
29.71
378.04
145.46
132.66
127.76
19.14
18.48
18.06
366.88
198.50
304.21
147.12
72.52
142.44
404.86
304.76
40.19
25.30
47.05
154.06
54.40
131.83
12.82
20.25
162.46
23.64
276.66
88.86
195.85
107.76
148.26
192.85
255.27
43.80
46.87
119.99
17.72
74.06
127.33
287.79
162.02
50.35
2.96
132.51
267.44
54.54
148.72
52.78
120.54
116.56
161.07
140.43
16.08
62.99
175.33
22.06
25.78
20.05
31.68
232.57
69.65
143.70
130.65
139.68
187.23
236.53
213.71
140.42
266.17
224.30
141.12
171.57
183.26
57.82
146.38
148.69
21.75
185.14
142.49
245.46
43.91
7.35
23.69
135.90
136.78
136.92
245.77
64.22
184.36
22.37
191.45
16.70
302.43
185.15
152.74
144.34
166.15
33.35
173.59
28.44
131.96
139.16
56.01
142.78
174.79
201.27
55.46
224.96
27.63
69.59
202.66
156.39
165.85
17.32
136.88
182.15
128.58
173.74
54.06
172.43
138.23
36.27
205.89
173.73
28.09
173.70
40.31
20.61
343.87
300.57
199.47
193.78
347.17
189.29
250.71
244.81
179.41
78.67
237.00
316.83
286.39
300.29
90.09
207.20
417.72
301.28
57.66
383.64
301.89
332.27
42.92
139.62
306.66
310.76
208.45
13.23
301.91
81.32
189.08
209.96
213.27
296.44
295.61
298.02
34.40
117.57
11.95
185.46
322.17
163.50
357.20
12.60
314.95
304.80
326.43
150.06
408.42
191.80
292.36
299.76
164.23
303.19
60.73
334.06
114.65
384.87
144.44
123.15
404.09
311.40
326.33
181.28
297.41
353.67
289.28
173.94
162.73
332.55
298.61
204.07
407.21
334.06
145.17
334.10
191.47
183.80
177.28
216.28
173.48
56.55
109.33
217.32
93.82
113.04
100.32
89.08
297.35
120.98
231.00
159.36
173.42
147.63
178.75
265.79
174.55
222.80
268.76
174.80
205.12
151.70
29.48
179.82
183.79
82.24
173.41
172.97
302.36
106.74
108.75
116.80
171.58
168.79
171.35
217.90
90.26
178.40
87.19
197.78
74.48
278.14
178.94
180.90
177.85
199.43
91.33
281.31
107.09
172.88
172.58
3.31
176.15
145.94
207.90
29.90
256.93
85.32
48.64
252.72
184.32
199.39
97.78
170.19
223.79
160.81
54.32
162.69
206.29
171.68
65.70
256.53
207.07
85.92
207.41
67.66
99.10
57.29
32.20
154.97
195.53
109.91
181.82
174.89
217.87
191.41
401.04
185.24
288.06
63.51
47.37
354.65
351.15
311.36
63.71
433.62
65.72
60.95
3.18
308.60
220.66
42.94
81.75
152.39
345.15
73.90
414.14
188.73
175.48
170.55
58.30
59.46
59.76
409.53
224.53
347.76
184.27
113.60
184.97
447.76
348.43
85.95
40.80
88.51
196.01
6.65
173.82
39.54
35.00
204.92
50.33
318.90
134.00
216.48
150.52
190.38
229.43
301.39
82.58
88.23
162.16
60.21
116.14
51.67
169.38
330.13
203.07
59.51
174.73
308.78
95.77
191.00
96.09
163.34
156.97
189.06
50.31
30.20
121.92
163.85
76.81
148.47
141.03
186.46
157.92
370.19
163.50
254.50
30.34
29.53
321.31
326.18
279.23
22.94
401.24
111.75
31.03
61.63
271.67
187.09
36.21
45.22
135.31
311.84
38.69
380.68
154.86
142.40
137.97
25.86
26.80
19.97
375.95
191.25
314.28
151.04
83.95
151.61
412.73
314.88
49.25
34.29
55.99
162.76
64.09
141.06
21.81
28.39
171.85
32.72
285.55
95.24
208.94
117.14
157.17
196.14
266.40
52.81
55.89
129.06
19.26
83.25
4.12
136.27
297.30
170.09
62.32
141.64
276.37
63.52
157.99
63.67
129.48
125.73
166.71
145.35
17.32
57.98
195.12
44.99
25.49
94.04
61.60
269.11
54.48
183.53
131.21
145.41
210.56
261.31
236.44
145.69
289.91
230.30
146.46
176.95
203.82
71.06
151.79
152.10
14.16
216.12
144.83
282.36
52.08
44.52
50.84
141.20
142.15
142.09
230.60
97.16
214.24
47.03
195.48
56.04
335.61
215.13
156.20
149.64
155.01
62.44
179.79
45.46
137.18
144.46
67.43
148.15
197.95
204.55
91.44
229.63
57.60
90.98
228.81
159.86
154.78
33.86
142.29
201.77
134.00
36.61
204.08
65.84
177.90
144.59
233.70
179.01
58.22
162.67
14.65
26.32
64.19
314.56
279.95
213.33
213.78
325.83
224.59
255.05
250.81
255.93
427.01
185.64
16.28
261.56
257.35
386.83
376.04
69.11
280.28
422.56
373.67
275.22
308.63
391.58
271.01
277.24
294.70
210.31
418.45
281.82
433.68
224.28
248.77
228.11
261.59
258.50
271.98
404.08
297.93
388.18
225.50
236.91
228.48
430.69
388.78
298.85
281.65
239.47
232.02
388.71
197.87
271.87
270.57
258.01
260.32
385.36
317.98
191.72
350.42
228.07
276.86
24.53
296.55
239.37
187.47
270.56
332.07
266.90
205.34
407.31
257.86
308.69
275.99
233.73
247.04
228.89
246.73
200.66
192.75
85.62
67.50
159.63
195.27
113.91
185.85
179.19
226.64
195.28
396.29
170.00
262.25
49.13
50.70
357.51
362.36
263.42
67.71
439.34
146.45
68.18
96.17
312.16
223.85
70.92
89.55
157.57
349.41
77.80
405.54
192.01
178.89
174.29
46.86
48.22
63.94
413.00
228.93
350.51
188.66
60.07
188.73
429.59
351.26
86.64
69.04
62.02
200.01
101.21
178.14
59.44
64.04
208.90
53.78
322.81
141.29
201.62
138.95
194.43
239.38
241.17
83.08
77.07
166.10
64.55
120.70
55.87
173.73
334.09
207.13
96.04
63.66
179.01
247.76
195.03
88.82
168.36
163.25
204.06
161.54
42.75
39.04
208.12
44.99
55.22
30.18
5.78
236.96
93.58
169.07
150.52
161.35
201.53
228.47
237.74
161.76
237.01
246.04
162.92
193.08
209.52
62.51
165.61
168.57
50.45
156.09
161.27
240.50
48.96
68.98
60.60
157.46
158.39
158.13
198.46
40.55
161.45
38.25
209.56
21.76
287.69
161.91
172.67
165.82
187.51
7.39
196.99
36.94
159.53
160.82
87.59
164.22
200.14
192.14
50.99
245.88
1.04
45.26
225.78
176.15
187.36
27.18
158.46
214.88
150.12
28.38
145.08
85.91
193.74
159.83
58.25
228.69
194.96
195.33
51.43
41.99
83.76
65.99
155.68
112.19
184.86
178.28
223.85
209.35
401.90
178.31
261.31
47.40
48.98
356.90
397.90
268.78
66.18
436.28
147.06
66.82
94.79
307.46
221.56
69.24
88.08
154.83
347.40
75.97
419.90
191.15
177.86
173.07
45.57
46.58
62.38
412.19
227.30
349.26
192.09
109.78
187.65
446.39
350.26
85.10
67.53
8.80
177.70
98.68
161.17
57.38
62.38
207.90
51.93
321.55
139.25
219.26
136.10
193.30
237.83
240.50
81.51
8.63
164.98
62.61
118.74
54.26
172.40
333.38
205.85
94.61
62.06
161.23
246.79
87.40
194.00
166.41
145.08
163.54
119.36
22.32
33.37
165.39
44.48
22.51
24.41
70.42
271.06
50.57
143.36
95.73
119.00
199.72
255.00
217.44
120.11
234.14
214.46
120.48
149.52
204.36
77.43
125.49
120.13
28.14
203.07
109.53
275.99
43.30
66.56
26.66
117.42
114.73
117.34
269.49
121.46
207.08
38.18
140.73
41.45
328.00
207.56
118.37
123.71
145.53
56.76
229.63
31.27
111.02
118.47
68.97
122.26
198.32
144.13
85.04
206.94
50.71
97.76
188.67
120.72
145.30
21.40
116.00
171.94
106.72
25.33
191.21
68.77
149.04
116.50
14.40
200.86
153.10
51.32
151.78
9.42
150.11
129.66
33.56
51.39
175.51
37.46
9.86
20.17
60.63
257.28
59.92
150.31
117.79
129.18
209.12
251.80
217.76
130.49
289.85
224.87
130.60
157.00
200.95
74.18
135.55
138.83
36.16
198.34
129.21
269.73
43.52
25.63
5.83
127.96
124.29
127.68
218.61
112.84
202.27
33.78
151.35
36.61
330.96
203.11
136.19
133.38
139.01
51.75
237.48
29.16
121.88
128.81
105.52
132.08
197.92
189.25
88.01
216.27
45.84
89.30
189.12
140.40
138.64
21.95
126.08
182.28
116.57
20.27
186.71
100.72
156.83
125.81
25.86
195.72
163.17
42.15
145.11
24.77
226.95
188.99
49.03
187.61
235.95
59.55
150.77
170.05
177.19
188.89
64.12


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-min-ALL.dat <==
178.00
162.00
54.00
78.00
204.00
46.00
75.00
51.00
73.00
183.00
72.00
197.00
157.00
167.00
127.00
143.00
243.00
176.00
238.00
201.00
178.00
203.00
134.00
8.00
164.00
182.00
64.00
195.00
170.00
192.00
52.00
41.00
52.00
171.00
167.00
169.00
221.00
17.00
126.00
48.00
195.00
0.00
7.00
94.00
178.00
169.00
194.00
67.00
203.00
57.00
171.00
162.00
34.00
181.00
125.00
205.00
0.00
173.00
62.00
0.00
231.00
188.00
197.00
46.00
171.00
204.00
147.00
43.00
173.00
0.00
197.00
173.00
74.00
238.00
208.00
62.00
199.00
63.00
54.00
13.00
126.00
122.00
72.00
151.00
127.00
138.00
123.00
360.00
109.00
245.00
36.00
21.00
314.00
297.00
275.00
39.00
323.00
47.00
26.00
41.00
288.00
185.00
14.00
62.00
127.00
317.00
47.00
369.00
157.00
146.00
124.00
32.00
31.00
30.00
323.00
193.00
306.00
144.00
51.00
155.00
186.00
306.00
58.00
15.00
62.00
165.00
44.00
138.00
14.00
4.00
180.00
24.00
262.00
84.00
183.00
0.00
148.00
201.00
263.00
54.00
62.00
129.00
35.00
72.00
26.00
139.00
306.00
179.00
41.00
35.00
151.00
268.00
69.00
160.00
66.00
116.00
123.00
13.00
119.00
121.00
59.00
141.00
118.00
129.00
149.00
365.00
110.00
247.00
32.00
15.00
303.00
303.00
269.00
24.00
324.00
36.00
29.00
28.00
252.00
184.00
4.00
54.00
122.00
308.00
35.00
362.00
148.00
139.00
115.00
20.00
17.00
21.00
314.00
184.00
298.00
142.00
38.00
144.00
181.00
297.00
42.00
7.00
58.00
156.00
21.00
136.00
1.00
1.00
173.00
16.00
253.00
72.00
183.00
25.00
151.00
191.00
256.00
47.00
53.00
127.00
28.00
63.00
19.00
133.00
289.00
172.00
21.00
19.00
128.00
262.00
65.00
151.00
61.00
107.00
114.00
127.00
100.00
37.00
148.00
35.00
32.00
21.00
40.00
229.00
17.00
158.00
103.00
114.00
175.00
184.00
190.00
117.00
206.00
155.00
119.00
144.00
171.00
49.00
124.00
107.00
1.00
203.00
117.00
228.00
43.00
13.00
27.00
116.00
114.00
100.00
207.00
79.00
179.00
19.00
135.00
11.00
69.00
176.00
125.00
124.00
132.00
28.00
150.00
33.00
111.00
116.00
54.00
117.00
174.00
148.00
67.00
112.00
37.00
76.00
178.00
128.00
132.00
26.00
115.00
150.00
94.00
10.00
192.00
53.00
145.00
96.00
10.00
195.00
141.00
37.00
137.00
17.00
27.00
115.00
112.00
2.00
144.00
20.00
5.00
4.00
28.00
231.00
16.00
132.00
91.00
97.00
190.00
3.00
173.00
112.00
215.00
157.00
117.00
150.00
183.00
0.00
110.00
113.00
27.00
188.00
110.00
220.00
26.00
18.00
11.00
111.00
0.00
108.00
62.00
191.00
23.00
112.00
36.00
78.00
189.00
113.00
119.00
134.00
30.00
153.00
13.00
93.00
101.00
88.00
110.00
180.00
141.00
57.00
109.00
27.00
55.00
159.00
122.00
132.00
0.00
110.00
144.00
105.00
20.00
175.00
87.00
11.00
117.00
2.00
145.00
143.00
24.00
15.00
10.00
72.00
63.00
147.00
144.00
170.00
140.00
151.00
177.00
377.00
123.00
265.00
55.00
62.00
335.00
324.00
287.00
63.00
363.00
99.00
53.00
92.00
256.00
206.00
68.00
51.00
138.00
339.00
43.00
378.00
177.00
168.00
147.00
59.00
57.00
57.00
349.00
207.00
334.00
170.00
64.00
174.00
211.00
334.00
54.00
68.00
89.00
179.00
95.00
160.00
55.00
62.00
198.00
66.00
289.00
73.00
206.00
56.00
182.00
214.00
277.00
58.00
88.00
150.00
59.00
0.00
50.00
149.00
321.00
194.00
92.00
59.00
167.00
283.00
96.00
183.00
94.00
130.00
145.00
151.00
141.00
36.00
28.00
170.00
29.00
19.00
35.00
240.00
35.00
138.00
127.00
141.00
205.00
182.00
215.00
142.00
215.00
178.00
143.00
171.00
204.00
59.00
147.00
153.00
27.00
190.00
141.00
240.00
8.00
10.00
29.00
138.00
136.00
130.00
226.00
62.00
191.00
2.00
157.00
8.00
76.00
191.00
149.00
146.00
166.00
46.00
175.00
27.00
133.00
140.00
87.00
144.00
205.00
175.00
59.00
135.00
36.00
69.00
203.00
152.00
165.00
10.00
138.00
171.00
129.00
21.00
180.00
85.00
171.00
138.00
44.00
208.00
175.00
37.00
171.00
35.00
32.00
127.00
118.00
28.00
13.00
139.00
24.00
19.00
45.00
242.00
21.00
142.00
84.00
118.00
194.00
213.00
189.00
114.00
206.00
154.00
119.00
148.00
191.00
76.00
123.00
110.00
26.00
199.00
115.00
235.00
38.00
15.00
6.00
102.00
95.00
107.00
209.00
76.00
199.00
23.00
109.00
31.00
79.00
195.00
123.00
118.00
131.00
40.00
151.00
26.00
95.00
103.00
89.00
107.00
176.00
149.00
71.00
111.00
41.00
66.00
180.00
128.00
130.00
13.00
114.00
141.00
104.00
19.00
178.00
84.00
147.00
114.00
20.00
183.00
151.00
37.00
136.00
6.00
8.00
123.00
122.00
11.00
0.00
151.00
10.00
6.00
11.00
238.00
28.00
139.00
112.00
128.00
171.00
220.00
166.00
129.00
201.00
165.00
128.00
158.00
169.00
8.00
96.00
139.00
25.00
172.00
100.00
226.00
25.00
6.00
15.00
125.00
123.00
118.00
211.00
32.00
184.00
0.00
144.00
15.00
102.00
166.00
125.00
133.00
141.00
25.00
158.00
0.00
120.00
117.00
81.00
112.00
189.00
161.00
106.00
122.00
11.00
48.00
170.00
122.00
141.00
1.00
121.00
163.00
116.00
11.00
5.00
77.00
156.00
124.00
12.00
163.00
162.00
8.00
147.00
3.00
0.00
151.00
147.00
25.00
24.00
173.00
24.00
32.00
21.00
215.00
43.00
150.00
134.00
146.00
179.00
169.00
191.00
135.00
1.00
185.00
150.00
171.00
176.00
50.00
154.00
147.00
50.00
0.00
143.00
215.00
22.00
21.00
6.00
141.00
135.00
142.00
190.00
29.00
161.00
22.00
162.00
10.00
46.00
161.00
150.00
145.00
167.00
0.00
170.00
29.00
141.00
140.00
0.00
147.00
179.00
175.00
43.00
140.00
0.00
30.00
200.00
154.00
166.00
9.00
145.00
0.00
128.00
20.00
151.00
70.00
178.00
145.00
42.00
224.00
182.00
0.00
172.00
0.00
1.00
368.00
365.00
231.00
247.00
377.00
240.00
242.00
239.00
215.00
259.00
367.00
260.00
348.00
119.00
68.00
409.00
355.00
65.00
393.00
354.00
389.00
230.00
190.00
364.00
365.00
259.00
86.00
349.00
0.00
245.00
226.00
246.00
339.00
347.00
357.00
48.00
175.00
86.00
29.00
369.00
230.00
184.00
84.00
362.00
365.00
384.00
224.00
388.00
233.00
367.00
358.00
247.00
359.00
104.00
384.00
189.00
340.00
194.00
182.00
398.00
360.00
381.00
228.00
359.00
377.00
350.00
221.00
76.00
248.00
378.00
345.00
245.00
406.00
383.00
213.00
384.00
257.00
246.00
194.00
109.00
110.00
17.00
22.00
123.00
35.00
21.00
28.00
51.00
259.00
140.00
78.00
93.00
222.00
195.00
148.00
107.00
224.00
138.00
118.00
131.00
209.00
78.00
106.00
111.00
17.00
193.00
103.00
257.00
41.00
33.00
15.00
103.00
103.00
107.00
201.00
94.00
188.00
34.00
101.00
33.00
87.00
189.00
111.00
105.00
116.00
44.00
133.00
34.00
105.00
100.00
67.00
100.00
211.00
130.00
80.00
102.00
51.00
81.00
138.00
106.00
116.00
36.00
105.00
123.00
105.00
25.00
182.00
69.00
131.00
121.00
10.00
132.00
121.00
47.00
121.00
8.00
14.00
250.00
248.00
158.00
134.00
264.00
138.00
142.00
139.00
150.00
367.00
140.00
234.00
222.00
313.00
303.00
17.00
234.00
337.00
284.00
239.00
263.00
310.00
193.00
248.00
242.00
160.00
298.00
242.00
367.00
144.00
147.00
134.00
223.00
222.00
232.00
335.00
180.00
303.00
139.00
211.00
150.00
177.00
303.00
248.00
238.00
224.00
153.00
267.00
147.00
233.00
235.00
217.00
226.00
314.00
266.00
177.00
220.00
147.00
188.00
6.00
245.00
223.00
137.00
230.00
267.00
235.00
141.00
287.00
218.00
263.00
231.00
153.00
11.00
228.00
147.00
229.00
133.00
138.00
39.00
32.00
103.00
95.00
55.00
127.00
104.00
114.00
140.00
260.00
78.00
234.00
24.00
290.00
263.00
251.00
33.00
312.00
68.00
33.00
62.00
244.00
170.00
37.00
43.00
92.00
294.00
32.00
260.00
134.00
123.00
101.00
21.00
19.00
21.00
297.00
170.00
282.00
128.00
29.00
133.00
152.00
283.00
47.00
37.00
29.00
142.00
65.00
114.00
24.00
31.00
159.00
28.00
245.00
66.00
149.00
18.00
137.00
177.00
239.00
43.00
28.00
113.00
28.00
55.00
20.00
107.00
285.00
158.00
62.00
28.00
113.00
244.00
47.00
137.00
34.00
93.00
100.00
15.00
12.00
113.00
112.00
63.00
141.00
114.00
128.00
143.00
348.00
93.00
223.00
15.00
294.00
289.00
243.00
29.00
326.00
51.00
23.00
40.00
247.00
176.00
17.00
49.00
99.00
304.00
27.00
348.00
147.00
136.00
114.00
3.00
7.00
20.00
313.00
180.00
298.00
142.00
30.00
140.00
165.00
298.00
43.00
17.00
32.00
156.00
39.00
136.00
10.00
6.00
164.00
0.00
253.00
73.00
160.00
3.00
151.00
190.00
241.00
42.00
25.00
122.00
26.00
62.00
11.00
130.00
286.00
167.00
40.00
28.00
126.00
242.00
40.00
150.00
38.00
107.00
114.00
310.00
305.00
175.00
190.00
331.00
198.00
186.00
190.00
179.00
119.00
222.00
313.00
290.00
301.00
7.00
369.00
304.00
39.00
342.00
305.00
331.00
4.00
112.00
309.00
315.00
197.00
98.00
303.00
118.00
211.00
172.00
189.00
300.00
295.00
293.00
59.00
142.00
86.00
190.00
317.00
163.00
149.00
90.00
300.00
305.00
324.00
182.00
339.00
194.00
296.00
302.00
144.00
309.00
0.00
340.00
144.00
299.00
177.00
132.00
351.00
316.00
327.00
189.00
296.00
335.00
293.00
154.00
87.00
144.00
336.00
297.00
186.00
368.00
336.00
177.00
333.00
193.00
186.00
297.00
303.00
191.00
211.00
324.00
182.00
212.00
219.00
178.00
68.00
195.00
303.00
263.00
289.00
7.00
328.00
298.00
37.00
325.00
310.00
327.00
5.00
133.00
307.00
303.00
195.00
153.00
287.00
70.00
191.00
182.00
286.00
303.00
283.00
140.00
139.00
44.00
179.00
283.00
167.00
146.00
40.00
295.00
309.00
330.00
176.00
328.00
218.00
306.00
287.00
137.00
285.00
2.00
313.00
136.00
286.00
182.00
136.00
311.00
294.00
315.00
191.00
284.00
334.00
286.00
180.00
38.00
144.00
315.00
291.00
204.00
307.00
317.00
188.00
319.00
186.00
193.00
275.00
267.00
189.00
171.00
284.00
206.00
191.00
186.00
227.00
409.00
148.00
10.00
247.00
249.00
364.00
324.00
268.00
391.00
306.00
259.00
300.00
362.00
250.00
267.00
284.00
165.00
365.00
272.00
409.00
211.00
200.00
173.00
244.00
243.00
263.00
379.00
246.00
370.00
192.00
220.00
207.00
193.00
374.00
281.00
267.00
230.00
216.00
295.00
186.00
256.00
264.00
241.00
14.00
367.00
303.00
194.00
238.00
219.00
257.00
18.00
287.00
232.00
173.00
265.00
288.00
248.00
186.00
362.00
236.00
283.00
259.00
216.00
4.00
239.00
222.00
237.00
181.00
178.00
39.00
32.00
100.00
112.00
63.00
142.00
118.00
129.00
109.00
355.00
107.00
235.00
32.00
32.00
304.00
298.00
269.00
329.00
68.00
33.00
62.00
253.00
184.00
20.00
52.00
115.00
308.00
40.00
358.00
148.00
138.00
115.00
28.00
27.00
6.00
314.00
185.00
298.00
142.00
47.00
141.00
175.00
298.00
48.00
37.00
58.00
156.00
64.00
137.00
24.00
31.00
171.00
35.00
254.00
73.00
174.00
25.00
146.00
192.00
257.00
48.00
58.00
128.00
5.00
63.00
20.00
130.00
299.00
172.00
60.00
21.00
127.00
262.00
65.00
152.00
44.00
97.00
114.00
330.00
318.00
185.00
211.00
362.00
193.00
208.00
200.00
206.00
2.00
224.00
336.00
306.00
318.00
26.00
2.00
379.00
322.00
361.00
315.00
348.00
1.00
175.00
321.00
322.00
225.00
52.00
317.00
41.00
49.00
185.00
198.00
313.00
317.00
316.00
11.00
164.00
52.00
204.00
325.00
198.00
142.00
42.00
329.00
325.00
344.00
200.00
358.00
207.00
302.00
314.00
0.00
323.00
29.00
366.00
182.00
321.00
2.00
171.00
159.00
0.00
335.00
202.00
2.00
369.00
96.00
181.00
39.00
202.00
344.00
314.00
207.00
379.00
350.00
201.00
346.00
205.00
199.00
47.00
10.00
155.00
157.00
94.00
177.00
150.00
165.00
190.00
389.00
138.00
274.00
61.00
42.00
342.00
325.00
307.00
58.00
365.00
65.00
1.00
289.00
213.00
0.00
89.00
151.00
339.00
67.00
391.00
184.00
169.00
151.00
52.00
58.00
52.00
350.00
216.00
334.00
178.00
77.00
180.00
207.00
336.00
77.00
35.00
83.00
182.00
4.00
173.00
33.00
36.00
199.00
45.00
289.00
104.00
206.00
59.00
187.00
228.00
288.00
80.00
83.00
160.00
54.00
104.00
45.00
163.00
325.00
199.00
0.00
33.00
171.00
301.00
99.00
188.00
91.00
143.00
150.00
26.00
29.00
120.00
122.00
54.00
142.00
108.00
130.00
155.00
354.00
118.00
238.00
22.00
24.00
307.00
310.00
269.00
33.00
325.00
65.00
59.00
253.00
185.00
24.00
52.00
116.00
309.00
40.00
362.00
149.00
138.00
116.00
29.00
27.00
22.00
315.00
171.00
299.00
143.00
48.00
147.00
180.00
305.00
49.00
28.00
46.00
157.00
62.00
130.00
19.00
18.00
173.00
24.00
254.00
73.00
185.00
25.00
152.00
193.00
258.00
52.00
55.00
87.00
27.00
54.00
20.00
130.00
293.00
171.00
58.00
29.00
128.00
263.00
65.00
152.00
64.00
108.00
115.00
41.00
29.00
149.00
151.00
92.00
171.00
148.00
158.00
184.00
389.00
130.00
263.00
62.00
45.00
332.00
327.00
300.00
62.00
356.00
7.00
59.00
282.00
214.00
39.00
77.00
145.00
337.00
69.00
383.00
178.00
167.00
144.00
55.00
54.00
50.00
343.00
214.00
327.00
172.00
75.00
176.00
201.00
328.00
61.00
36.00
83.00
186.00
3.00
164.00
37.00
28.00
203.00
48.00
283.00
100.00
201.00
53.00
181.00
221.00
288.00
84.00
85.00
142.00
57.00
92.00
49.00
157.00
313.00
198.00
0.00
57.00
169.00
294.00
92.00
175.00
91.00
137.00
143.00
187.00
288.00
251.00
158.00
194.00
256.00
201.00
189.00
187.00
167.00
230.00
209.00
309.00
229.00
252.00
1.00
5.00
363.00
253.00
38.00
289.00
254.00
282.00
99.00
275.00
247.00
323.00
34.00
223.00
240.00
207.00
162.00
179.00
249.00
247.00
236.00
42.00
124.00
36.00
188.00
268.00
160.00
136.00
38.00
226.00
257.00
278.00
180.00
276.00
192.00
234.00
280.00
141.00
255.00
0.00
270.00
159.00
246.00
174.00
121.00
344.00
222.00
278.00
163.00
248.00
255.00
240.00
169.00
25.00
137.00
282.00
248.00
177.00
364.00
286.00
175.00
270.00
172.00
186.00
185.00
184.00
36.00
79.00
206.00
55.00
59.00
68.00
60.00
191.00
78.00
193.00
169.00
184.00
107.00
133.00
254.00
178.00
175.00
220.00
185.00
214.00
115.00
182.00
195.00
76.00
141.00
182.00
199.00
80.00
56.00
73.00
180.00
178.00
173.00
168.00
24.00
134.00
1.00
184.00
39.00
22.00
131.00
196.00
189.00
194.00
62.00
217.00
76.00
163.00
176.00
27.00
187.00
118.00
217.00
15.00
175.00
58.00
20.00
242.00
183.00
196.00
70.00
180.00
206.00
171.00
54.00
120.00
9.00
213.00
161.00
48.00
253.00
217.00
55.00
202.00
75.00
72.00
14.00
11.00
124.00
119.00
68.00
134.00
123.00
133.00
159.00
364.00
106.00
248.00
37.00
19.00
310.00
307.00
262.00
37.00
332.00
45.00
9.00
39.00
288.00
182.00
52.00
127.00
313.00
45.00
362.00
153.00
143.00
120.00
30.00
10.00
25.00
319.00
189.00
311.00
147.00
34.00
139.00
183.00
311.00
56.00
13.00
60.00
161.00
42.00
136.00
11.00
7.00
178.00
22.00
258.00
75.00
180.00
27.00
145.00
197.00
260.00
59.00
59.00
126.00
32.00
68.00
24.00
135.00
303.00
176.00
39.00
17.00
134.00
264.00
67.00
157.00
65.00
112.00
119.00
62.00
55.00
125.00
114.00
51.00
153.00
129.00
143.00
155.00
368.00
111.00
242.00
43.00
51.00
315.00
302.00
284.00
52.00
331.00
91.00
52.00
77.00
247.00
195.00
52.00
123.00
319.00
8.00
365.00
159.00
148.00
129.00
44.00
46.00
36.00
315.00
195.00
294.00
18.00
70.00
161.00
186.00
294.00
0.00
56.00
66.00
163.00
84.00
143.00
43.00
53.00
188.00
54.00
248.00
22.00
182.00
41.00
162.00
206.00
276.00
15.00
73.00
138.00
51.00
54.00
35.00
137.00
310.00
183.00
81.00
43.00
134.00
278.00
88.00
159.00
79.00
118.00
125.00
128.00
122.00
1.00
39.00
138.00
28.00
31.00
42.00
50.00
259.00
17.00
160.00
92.00
108.00
205.00
195.00
165.00
115.00
225.00
151.00
117.00
145.00
327.00
77.00
127.00
123.00
188.00
115.00
260.00
38.00
21.00
27.00
108.00
112.00
109.00
192.00
88.00
180.00
25.00
121.00
24.00
74.00
167.00
123.00
120.00
137.00
38.00
148.00
44.00
123.00
121.00
77.00
110.00
199.00
146.00
68.00
111.00
48.00
77.00
154.00
123.00
136.00
38.00
114.00
137.00
102.00
16.00
177.00
75.00
145.00
128.00
9.00
185.00
144.00
42.00
141.00
19.00
25.00
43.00
317.00
308.00
203.00
104.00
339.00
190.00
198.00
183.00
157.00
87.00
193.00
297.00
294.00
308.00
95.00
152.00
373.00
308.00
60.00
344.00
309.00
337.00
33.00
141.00
313.00
318.00
188.00
308.00
87.00
186.00
180.00
190.00
304.00
302.00
297.00
42.00
117.00
20.00
190.00
323.00
169.00
119.00
21.00
316.00
307.00
332.00
154.00
336.00
191.00
300.00
307.00
169.00
301.00
69.00
341.00
124.00
293.00
148.00
125.00
361.00
318.00
331.00
181.00
304.00
124.00
295.00
177.00
11.00
168.00
338.00
304.00
212.00
367.00
341.00
149.00
337.00
198.00
172.00
168.00
48.00
40.00
117.00
118.00
43.00
141.00
116.00
125.00
147.00
349.00
103.00
242.00
32.00
40.00
303.00
287.00
276.00
39.00
318.00
76.00
41.00
70.00
232.00
184.00
45.00
4.00
115.00
308.00
350.00
148.00
137.00
114.00
31.00
35.00
29.00
298.00
184.00
283.00
142.00
54.00
145.00
172.00
282.00
9.00
45.00
59.00
156.00
72.00
132.00
32.00
37.00
172.00
43.00
233.00
30.00
166.00
33.00
151.00
186.00
265.00
8.00
62.00
127.00
36.00
43.00
27.00
123.00
295.00
171.00
70.00
27.00
127.00
270.00
73.00
151.00
68.00
107.00
114.00
369.00
362.00
231.00
239.00
378.00
240.00
239.00
238.00
215.00
0.00
259.00
367.00
260.00
348.00
118.00
70.00
409.00
358.00
64.00
392.00
362.00
383.00
240.00
199.00
362.00
365.00
260.00
87.00
350.00
246.00
225.00
242.00
340.00
347.00
357.00
47.00
182.00
86.00
240.00
353.00
234.00
185.00
86.00
361.00
366.00
375.00
224.00
386.00
233.00
362.00
359.00
244.00
350.00
85.00
387.00
179.00
340.00
194.00
182.00
397.00
364.00
379.00
228.00
359.00
370.00
352.00
221.00
75.00
250.00
380.00
351.00
243.00
397.00
380.00
213.00
389.00
262.00
245.00
194.00
157.00
148.00
43.00
34.00
176.00
8.00
39.00
25.00
37.00
242.00
41.00
144.00
134.00
148.00
211.00
191.00
221.00
148.00
226.00
184.00
149.00
178.00
210.00
80.00
153.00
159.00
38.00
197.00
148.00
246.00
32.00
38.00
144.00
142.00
137.00
233.00
75.00
201.00
8.00
163.00
20.00
92.00
201.00
163.00
135.00
172.00
53.00
161.00
31.00
140.00
147.00
107.00
151.00
208.00
182.00
65.00
141.00
47.00
82.00
209.00
158.00
171.00
23.00
144.00
176.00
135.00
42.00
186.00
106.00
178.00
144.00
50.00
215.00
181.00
47.00
177.00
41.00
38.00
133.00
137.00
13.00
20.00
168.00
10.00
20.00
2.00
24.00
212.00
27.00
147.00
123.00
128.00
148.00
182.00
198.00
135.00
179.00
170.00
138.00
154.00
164.00
48.00
0.00
147.00
10.00
164.00
133.00
216.00
18.00
13.00
127.00
129.00
126.00
181.00
57.00
178.00
11.00
149.00
9.00
0.00
172.00
141.00
138.00
160.00
27.00
168.00
23.00
125.00
128.00
53.00
134.00
168.00
168.00
53.00
118.00
24.00
49.00
187.00
146.00
159.00
13.00
130.00
168.00
122.00
0.00
155.00
57.00
166.00
119.00
0.00
190.00
154.00
21.00
166.00
19.00
13.00
124.00
115.00
22.00
10.00
147.00
25.00
0.00
9.00
45.00
239.00
15.00
134.00
101.00
114.00
183.00
172.00
113.00
205.00
151.00
115.00
144.00
186.00
64.00
120.00
128.00
27.00
181.00
106.00
42.00
30.00
11.00
110.00
106.00
103.00
205.00
72.00
187.00
21.00
129.00
25.00
73.00
178.00
126.00
115.00
139.00
37.00
148.00
19.00
106.00
113.00
92.00
103.00
183.00
148.00
70.00
108.00
36.00
74.00
173.00
122.00
98.00
16.00
111.00
147.00
102.00
11.00
169.00
91.00
144.00
111.00
11.00
175.00
148.00
32.00
144.00
0.00
0.00
16.00
28.00
114.00
111.00
59.00
138.00
114.00
125.00
151.00
339.00
102.00
224.00
21.00
12.00
298.00
286.00
249.00
29.00
325.00
63.00
29.00
56.00
249.00
180.00
30.00
44.00
105.00
304.00
31.00
338.00
144.00
133.00
111.00
2.00
17.00
307.00
181.00
294.00
138.00
8.00
143.00
163.00
294.00
48.00
31.00
38.00
152.00
59.00
130.00
19.00
24.00
169.00
15.00
250.00
66.00
161.00
0.00
147.00
188.00
237.00
50.00
37.00
124.00
24.00
60.00
13.00
128.00
295.00
168.00
56.00
24.00
140.00
242.00
40.00
148.00
43.00
95.00
109.00
31.00
26.00
114.00
112.00
57.00
136.00
113.00
123.00
149.00
347.00
103.00
222.00
20.00
10.00
299.00
303.00
247.00
27.00
324.00
61.00
26.00
54.00
247.00
178.00
28.00
46.00
112.00
302.00
35.00
348.00
142.00
132.00
109.00
2.00
15.00
305.00
179.00
292.00
137.00
25.00
141.00
168.00
295.00
43.00
29.00
36.00
150.00
57.00
128.00
2.00
22.00
167.00
13.00
248.00
68.00
165.00
2.00
146.00
186.00
235.00
45.00
35.00
122.00
22.00
58.00
14.00
127.00
293.00
166.00
54.00
22.00
124.00
240.00
43.00
146.00
41.00
102.00
109.00
30.00
21.00
108.00
112.00
57.00
130.00
107.00
118.00
143.00
357.00
107.00
232.00
21.00
20.00
293.00
283.00
263.00
6.00
316.00
57.00
22.00
50.00
244.00
173.00
25.00
36.00
109.00
297.00
29.00
357.00
137.00
126.00
104.00
17.00
15.00
311.00
173.00
295.00
131.00
36.00
137.00
164.00
295.00
40.00
26.00
46.00
145.00
54.00
126.00
12.00
19.00
162.00
23.00
242.00
59.00
174.00
14.00
140.00
180.00
251.00
43.00
46.00
116.00
2.00
56.00
15.00
121.00
288.00
161.00
50.00
18.00
133.00
260.00
53.00
140.00
52.00
96.00
103.00
323.00
314.00
208.00
349.00
226.00
208.00
211.00
190.00
48.00
217.00
335.00
297.00
313.00
59.00
161.00
389.00
314.00
25.00
350.00
314.00
343.00
60.00
168.00
319.00
313.00
192.00
43.00
298.00
48.00
233.00
190.00
205.00
307.00
314.00
311.00
144.00
42.00
217.00
329.00
195.00
133.00
42.00
310.00
319.00
340.00
187.00
346.00
208.00
304.00
312.00
210.00
316.00
62.00
335.00
186.00
303.00
175.00
158.00
391.00
305.00
339.00
198.00
310.00
350.00
301.00
180.00
33.00
209.00
343.00
309.00
221.00
384.00
347.00
182.00
345.00
203.00
205.00
187.00
175.00
67.00
61.00
207.00
42.00
69.00
51.00
19.00
158.00
95.00
177.00
150.00
175.00
0.00
127.00
3.00
180.00
164.00
215.00
178.00
211.00
130.00
16.00
180.00
174.00
0.00
112.00
173.00
165.00
54.00
47.00
63.00
172.00
173.00
173.00
140.00
118.00
45.00
178.00
41.00
2.00
116.00
181.00
183.00
197.00
31.00
207.00
56.00
166.00
172.00
43.00
0.00
130.00
205.00
0.00
173.00
21.00
0.00
233.00
185.00
197.00
44.00
167.00
207.00
159.00
48.00
90.00
39.00
1.00
174.00
78.00
241.00
201.00
25.00
202.00
73.00
50.00
307.00
298.00
186.00
193.00
334.00
191.00
201.00
184.00
161.00
86.00
187.00
303.00
282.00
297.00
98.00
44.00
377.00
298.00
62.00
333.00
299.00
327.00
38.00
134.00
311.00
294.00
180.00
21.00
283.00
86.00
201.00
184.00
195.00
294.00
293.00
295.00
42.00
121.00
195.00
313.00
173.00
109.00
0.00
321.00
303.00
324.00
162.00
332.00
192.00
292.00
297.00
173.00
301.00
68.00
317.00
122.00
289.00
152.00
133.00
365.00
294.00
323.00
182.00
294.00
338.00
286.00
173.00
10.00
170.00
327.00
294.00
207.00
373.00
332.00
153.00
329.00
202.00
194.00
151.00
142.00
37.00
28.00
170.00
2.00
29.00
19.00
35.00
240.00
34.00
139.00
128.00
142.00
192.00
179.00
192.00
142.00
216.00
178.00
143.00
171.00
190.00
60.00
147.00
149.00
25.00
191.00
142.00
11.00
8.00
11.00
29.00
138.00
137.00
131.00
217.00
62.00
195.00
157.00
7.00
77.00
184.00
153.00
147.00
166.00
47.00
175.00
27.00
15.00
141.00
87.00
145.00
192.00
172.00
59.00
135.00
34.00
67.00
180.00
156.00
165.00
17.00
15.00
170.00
129.00
2.00
180.00
86.00
161.00
138.00
44.00
179.00
175.00
36.00
171.00
21.00
32.00
50.00
45.00
126.00
112.00
78.00
156.00
133.00
144.00
167.00
369.00
101.00
210.00
21.00
30.00
318.00
283.00
223.00
44.00
342.00
82.00
38.00
65.00
268.00
161.00
40.00
68.00
120.00
323.00
55.00
353.00
163.00
147.00
129.00
27.00
24.00
36.00
329.00
196.00
313.00
156.00
159.00
168.00
314.00
65.00
40.00
14.00
171.00
68.00
152.00
33.00
42.00
188.00
24.00
268.00
90.00
171.00
24.00
166.00
207.00
206.00
62.00
13.00
142.00
34.00
78.00
23.00
139.00
314.00
173.00
72.00
33.00
142.00
217.00
19.00
167.00
19.00
120.00
129.00
145.00
134.00
19.00
39.00
175.00
13.00
16.00
30.00
23.00
231.00
34.00
150.00
132.00
140.00
163.00
169.00
210.00
142.00
203.00
182.00
146.00
163.00
160.00
45.00
152.00
161.00
24.00
169.00
146.00
234.00
19.00
13.00
28.00
130.00
1.00
137.00
195.00
53.00
173.00
13.00
161.00
49.00
172.00
157.00
151.00
163.00
16.00
169.00
38.00
138.00
145.00
73.00
133.00
164.00
184.00
52.00
139.00
2.00
60.00
186.00
154.00
163.00
28.00
140.00
175.00
129.00
9.00
159.00
61.00
176.00
142.00
39.00
207.00
178.00
14.00
168.00
31.00
27.00
63.00
181.00
69.00
78.00
93.00
76.00
81.00
102.00
46.00
48.00
87.00
176.00
152.00
165.00
149.00
147.00
193.00
175.00
164.00
4.00
14.00
32.00
136.00
22.00
60.00
186.00
78.00
119.00
119.00
185.00
92.00
59.00
75.00
163.00
30.00
165.00
25.00
14.00
109.00
76.00
168.00
49.00
110.00
179.00
175.00
187.00
53.00
203.00
71.00
179.00
176.00
29.00
59.00
71.00
209.00
5.00
40.00
77.00
5.00
182.00
179.00
187.00
58.00
171.00
109.00
162.00
60.00
100.00
27.00
179.00
171.00
90.00
175.00
186.00
54.00
192.00
77.00
73.00
307.00
299.00
176.00
193.00
337.00
195.00
201.00
184.00
161.00
74.00
189.00
303.00
283.00
297.00
98.00
40.00
377.00
298.00
62.00
342.00
304.00
328.00
38.00
131.00
311.00
294.00
167.00
20.00
283.00
86.00
201.00
176.00
195.00
294.00
295.00
291.00
42.00
121.00
0.00
195.00
314.00
157.00
114.00
291.00
302.00
323.00
149.00
331.00
192.00
289.00
297.00
166.00
300.00
68.00
317.00
122.00
291.00
152.00
129.00
365.00
294.00
323.00
182.00
294.00
338.00
285.00
163.00
0.00
170.00
328.00
294.00
205.00
373.00
332.00
153.00
329.00
202.00
194.00
58.00
51.00
125.00
113.00
54.00
149.00
126.00
140.00
157.00
362.00
111.00
249.00
47.00
48.00
312.00
295.00
288.00
48.00
329.00
88.00
49.00
81.00
244.00
199.00
56.00
0.00
123.00
323.00
9.00
361.00
163.00
147.00
126.00
48.00
43.00
40.00
310.00
192.00
321.00
153.00
67.00
159.00
183.00
291.00
53.00
70.00
167.00
80.00
140.00
40.00
50.00
184.00
58.00
245.00
23.00
176.00
45.00
166.00
203.00
273.00
15.00
70.00
142.00
48.00
51.00
39.00
133.00
314.00
179.00
85.00
47.00
139.00
282.00
84.00
163.00
75.00
115.00
122.00
15.00
7.00
123.00
122.00
68.00
146.00
123.00
133.00
156.00
366.00
105.00
237.00
37.00
19.00
309.00
309.00
271.00
37.00
331.00
43.00
34.00
37.00
257.00
189.00
13.00
56.00
120.00
313.00
45.00
365.00
153.00
142.00
120.00
31.00
29.00
25.00
318.00
189.00
302.00
147.00
49.00
151.00
175.00
303.00
53.00
60.00
161.00
40.00
140.00
13.00
7.00
178.00
22.00
258.00
79.00
175.00
27.00
156.00
197.00
260.00
55.00
59.00
132.00
33.00
68.00
24.00
133.00
303.00
177.00
36.00
33.00
149.00
264.00
67.00
156.00
65.00
112.00
119.00
58.00
58.00
132.00
134.00
89.00
166.00
131.00
141.00
167.00
385.00
45.00
224.00
21.00
41.00
306.00
181.00
234.00
58.00
351.00
92.00
59.00
86.00
7.00
197.00
60.00
66.00
137.00
329.00
59.00
348.00
172.00
160.00
139.00
38.00
36.00
46.00
326.00
197.00
324.00
162.00
13.00
163.00
188.00
325.00
70.00
60.00
165.00
87.00
144.00
49.00
54.00
180.00
44.00
279.00
89.00
190.00
28.00
175.00
204.00
222.00
62.00
1.00
140.00
54.00
89.00
45.00
156.00
33.00
184.00
86.00
32.00
145.00
228.00
31.00
54.00
6.00
120.00
128.00
165.00
156.00
40.00
38.00
179.00
46.00
50.00
33.00
7.00
224.00
44.00
153.00
142.00
156.00
182.00
176.00
229.00
156.00
200.00
192.00
157.00
186.00
180.00
62.00
161.00
163.00
38.00
154.00
156.00
224.00
53.00
37.00
47.00
152.00
150.00
145.00
187.00
42.00
162.00
47.00
171.00
25.00
53.00
158.00
167.00
161.00
165.00
189.00
34.00
148.00
155.00
89.00
159.00
182.00
186.00
48.00
145.00
6.00
49.00
217.00
170.00
164.00
31.00
152.00
179.00
144.00
27.00
144.00
88.00
186.00
152.00
61.00
223.00
189.00
6.00
170.00
53.00
46.00
44.00
33.00
151.00
154.00
96.00
174.00
151.00
161.00
187.00
388.00
133.00
268.00
65.00
48.00
338.00
328.00
304.00
65.00
362.00
4.00
62.00
3.00
286.00
217.00
42.00
84.00
148.00
341.00
72.00
385.00
181.00
170.00
148.00
59.00
57.00
54.00
346.00
217.00
333.00
175.00
78.00
175.00
203.00
332.00
80.00
39.00
88.00
189.00
167.00
41.00
35.00
206.00
51.00
286.00
106.00
205.00
56.00
176.00
223.00
293.00
83.00
88.00
160.00
60.00
96.00
52.00
160.00
331.00
204.00
3.00
60.00
157.00
297.00
96.00
184.00
94.00
140.00
147.00
138.00
136.00
33.00
18.00
160.00
27.00
26.00
8.00
34.00
233.00
34.00
147.00
114.00
136.00
195.00
218.00
190.00
137.00
223.00
173.00
138.00
164.00
192.00
76.00
136.00
143.00
44.00
191.00
133.00
233.00
31.00
28.00
22.00
130.00
129.00
126.00
204.00
64.00
192.00
27.00
152.00
38.00
71.00
192.00
140.00
140.00
144.00
34.00
166.00
125.00
130.00
103.00
139.00
195.00
166.00
73.00
130.00
31.00
71.00
178.00
143.00
143.00
6.00
133.00
160.00
124.00
21.00
182.00
101.00
163.00
132.00
38.00
187.00
169.00
31.00
150.00
25.00
22.00
13.00
0.00
92.00
112.00
48.00
133.00
110.00
120.00
146.00
367.00
105.00
232.00
20.00
6.00
283.00
306.00
238.00
19.00
306.00
43.00
0.00
38.00
244.00
180.00
0.00
24.00
123.00
300.00
12.00
354.00
140.00
129.00
97.00
19.00
18.00
12.00
289.00
176.00
290.00
132.00
19.00
138.00
178.00
289.00
36.00
0.00
47.00
148.00
27.00
125.00
3.00
166.00
15.00
245.00
60.00
183.00
17.00
124.00
183.00
236.00
40.00
49.00
119.00
13.00
45.00
4.00
111.00
291.00
169.00
37.00
19.00
119.00
254.00
37.00
148.00
45.00
96.00
106.00
9.00
5.00
118.00
113.00
61.00
140.00
117.00
127.00
153.00
358.00
100.00
234.00
31.00
13.00
305.00
287.00
265.00
31.00
326.00
39.00
19.00
33.00
280.00
176.00
7.00
53.00
121.00
307.00
39.00
358.00
147.00
136.00
113.00
24.00
19.00
19.00
312.00
183.00
297.00
141.00
43.00
145.00
177.00
297.00
50.00
7.00
53.00
155.00
35.00
130.00
6.00
172.00
16.00
252.00
76.00
173.00
21.00
139.00
190.00
253.00
46.00
53.00
119.00
27.00
62.00
18.00
130.00
297.00
170.00
33.00
26.00
125.00
258.00
61.00
150.00
59.00
106.00
113.00
180.00
163.00
54.00
89.00
201.00
87.00
105.00
100.00
70.00
247.00
67.00
217.00
159.00
173.00
145.00
137.00
255.00
174.00
213.00
209.00
174.00
203.00
142.00
28.00
178.00
188.00
77.00
169.00
173.00
243.00
107.00
72.00
82.00
170.00
168.00
162.00
195.00
52.00
172.00
87.00
188.00
73.00
29.00
166.00
184.00
178.00
186.00
90.00
206.00
103.00
170.00
172.00
176.00
145.00
210.00
24.00
166.00
74.00
48.00
235.00
180.00
185.00
90.00
169.00
201.00
161.00
54.00
158.00
2.00
203.00
169.00
66.00
248.00
206.00
85.00
191.00
67.00
99.00
46.00
16.00
19.00
116.00
114.00
65.00
135.00
121.00
131.00
151.00
360.00
101.00
225.00
25.00
1.00
309.00
284.00
255.00
31.00
332.00
54.00
36.00
45.00
255.00
187.00
1.00
46.00
110.00
311.00
43.00
359.00
151.00
139.00
117.00
15.00
13.00
4.00
316.00
187.00
300.00
145.00
34.00
142.00
168.00
301.00
58.00
19.00
44.00
159.00
10.00
139.00
0.00
15.00
174.00
256.00
66.00
162.00
12.00
154.00
194.00
243.00
53.00
39.00
130.00
30.00
66.00
7.00
135.00
292.00
175.00
45.00
31.00
127.00
248.00
44.00
154.00
45.00
110.00
111.00
262.00
253.00
174.00
199.00
289.00
205.00
194.00
190.00
179.00
104.00
211.00
314.00
245.00
253.00
7.00
2.00
371.00
254.00
39.00
289.00
254.00
283.00
3.00
118.00
258.00
248.00
203.00
69.00
233.00
85.00
208.00
175.00
189.00
250.00
248.00
242.00
62.00
143.00
66.00
192.00
268.00
164.00
138.00
69.00
245.00
258.00
279.00
182.00
286.00
195.00
245.00
252.00
145.00
256.00
271.00
134.00
246.00
177.00
138.00
361.00
241.00
279.00
189.00
249.00
289.00
241.00
172.00
59.00
144.00
283.00
249.00
186.00
367.00
286.00
177.00
284.00
193.00
188.00
148.00
84.00
77.00
148.00
143.00
73.00
175.00
151.00
166.00
176.00
384.00
130.00
266.00
66.00
74.00
340.00
313.00
307.00
74.00
372.00
113.00
75.00
100.00
270.00
217.00
75.00
22.00
146.00
341.00
31.00
387.00
182.00
173.00
152.00
67.00
68.00
59.00
335.00
218.00
317.00
172.00
93.00
184.00
208.00
317.00
23.00
79.00
89.00
186.00
106.00
166.00
66.00
76.00
210.00
77.00
271.00
205.00
64.00
185.00
229.00
299.00
37.00
96.00
161.00
73.00
77.00
58.00
158.00
332.00
205.00
103.00
66.00
156.00
300.00
110.00
182.00
101.00
141.00
148.00
179.00
171.00
47.00
48.00
206.00
39.00
59.00
106.00
49.00
181.00
79.00
177.00
137.00
104.00
138.00
117.00
173.00
174.00
182.00
209.00
172.00
201.00
159.00
15.00
169.00
171.00
68.00
105.00
159.00
175.00
56.00
58.00
71.00
161.00
158.00
171.00
144.00
10.00
122.00
59.00
160.00
42.00
5.00
103.00
176.00
174.00
189.00
46.00
205.00
73.00
179.00
173.00
3.00
153.00
134.00
194.00
155.00
22.00
0.00
183.00
165.00
189.00
51.00
172.00
206.00
169.00
52.00
102.00
16.00
188.00
187.00
59.00
175.00
190.00
30.00
189.00
74.00
64.00
29.00
25.00
113.00
110.00
56.00
135.00
111.00
122.00
147.00
340.00
102.00
220.00
18.00
9.00
299.00
286.00
237.00
25.00
322.00
59.00
26.00
53.00
247.00
176.00
27.00
41.00
111.00
292.00
33.00
340.00
141.00
128.00
108.00
3.00
2.00
14.00
304.00
174.00
289.00
135.00
24.00
138.00
167.00
292.00
45.00
27.00
35.00
146.00
56.00
130.00
17.00
21.00
166.00
12.00
246.00
64.00
160.00
141.00
185.00
226.00
47.00
34.00
120.00
21.00
56.00
12.00
127.00
276.00
165.00
53.00
21.00
137.00
232.00
42.00
145.00
40.00
100.00
107.00
148.00
151.00
37.00
37.00
182.00
36.00
45.00
28.00
4.00
195.00
51.00
147.00
137.00
151.00
177.00
182.00
223.00
152.00
211.00
187.00
152.00
181.00
174.00
57.00
145.00
162.00
49.00
148.00
151.00
194.00
47.00
31.00
41.00
147.00
146.00
140.00
175.00
35.00
152.00
37.00
166.00
20.00
78.00
152.00
166.00
156.00
175.00
6.00
177.00
31.00
143.00
139.00
85.00
154.00
177.00
185.00
40.00
142.00
42.00
197.00
162.00
175.00
26.00
147.00
183.00
139.00
26.00
137.00
83.00
181.00
147.00
57.00
217.00
184.00
0.00
180.00
44.00
39.00
196.00
187.00
70.00
68.00
214.00
58.00
76.00
55.00
35.00
180.00
73.00
188.00
167.00
187.00
135.00
135.00
255.00
187.00
171.00
215.00
187.00
215.00
113.00
10.00
187.00
194.00
50.00
120.00
185.00
182.00
71.00
61.00
72.00
184.00
180.00
173.00
157.00
0.00
126.00
63.00
202.00
50.00
6.00
125.00
192.00
191.00
205.00
37.00
223.00
66.00
178.00
182.00
38.00
187.00
126.00
223.00
0.00
185.00
33.00
244.00
188.00
204.00
54.00
184.00
214.00
175.00
56.00
109.00
36.00
212.00
183.00
81.00
248.00
215.00
29.00
210.00
79.00
72.00
263.00
257.00
178.00
160.00
275.00
202.00
180.00
174.00
215.00
398.00
137.00
6.00
239.00
200.00
352.00
311.00
22.00
257.00
384.00
297.00
258.00
289.00
356.00
242.00
260.00
276.00
153.00
361.00
265.00
397.00
209.00
195.00
176.00
237.00
235.00
251.00
391.00
245.00
365.00
180.00
212.00
198.00
181.00
365.00
273.00
259.00
223.00
217.00
292.00
177.00
249.00
253.00
233.00
243.00
360.00
299.00
182.00
226.00
211.00
252.00
276.00
222.00
172.00
253.00
277.00
245.00
174.00
351.00
241.00
289.00
253.00
213.00
16.00
230.00
212.00
228.00
179.00
175.00
54.00
46.00
128.00
125.00
57.00
152.00
123.00
135.00
145.00
361.00
106.00
246.00
19.00
32.00
315.00
286.00
286.00
32.00
324.00
80.00
51.00
32.00
240.00
187.00
54.00
10.00
122.00
318.00
0.00
363.00
158.00
148.00
117.00
46.00
30.00
43.00
305.00
191.00
294.00
145.00
40.00
145.00
178.00
294.00
10.00
53.00
37.00
164.00
83.00
129.00
39.00
46.00
179.00
51.00
241.00
37.00
164.00
40.00
162.00
197.00
276.00
61.00
115.00
40.00
54.00
22.00
135.00
297.00
181.00
75.00
44.00
152.00
276.00
75.00
166.00
72.00
117.00
124.00
158.00
62.00
57.00
132.00
133.00
75.00
156.00
130.00
141.00
166.00
382.00
115.00
223.00
28.00
40.00
327.00
315.00
212.00
58.00
340.00
92.00
39.00
85.00
278.00
196.00
59.00
69.00
137.00
331.00
62.00
379.00
172.00
151.00
138.00
37.00
35.00
46.00
325.00
196.00
323.00
140.00
11.00
163.00
187.00
323.00
56.00
59.00
0.00
164.00
86.00
136.00
39.00
46.00
186.00
43.00
279.00
96.00
189.00
34.00
175.00
204.00
222.00
66.00
139.00
40.00
89.00
44.00
155.00
311.00
184.00
85.00
36.00
145.00
227.00
31.00
175.00
6.00
119.00
127.00
129.00
127.00
27.00
12.00
150.00
17.00
21.00
2.00
29.00
228.00
36.00
137.00
113.00
127.00
189.00
191.00
184.00
128.00
213.00
163.00
128.00
157.00
185.00
70.00
126.00
138.00
24.00
182.00
127.00
228.00
23.00
23.00
17.00
124.00
122.00
116.00
198.00
59.00
182.00
17.00
133.00
28.00
58.00
182.00
142.00
132.00
140.00
31.00
160.00
6.00
119.00
119.00
89.00
130.00
189.00
161.00
59.00
120.00
23.00
66.00
172.00
138.00
139.00
123.00
150.00
115.00
16.00
172.00
89.00
151.00
123.00
33.00
177.00
160.00
26.00
145.00
19.00
16.00
21.00
11.00
18.00
110.00
53.00
138.00
91.00
120.00
136.00
359.00
87.00
231.00
17.00
24.00
275.00
284.00
261.00
1.00
319.00
54.00
24.00
43.00
233.00
164.00
29.00
34.00
94.00
288.00
17.00
358.00
144.00
131.00
111.00
11.00
14.00
0.00
309.00
172.00
297.00
125.00
43.00
141.00
169.00
292.00
26.00
17.00
35.00
145.00
52.00
124.00
2.00
7.00
150.00
23.00
249.00
55.00
164.00
20.00
138.00
182.00
241.00
29.00
34.00
108.00
51.00
0.00
123.00
279.00
145.00
51.00
6.00
123.00
250.00
54.00
137.00
45.00
101.00
97.00
72.00
63.00
139.00
143.00
0.00
171.00
139.00
156.00
177.00
377.00
123.00
265.00
55.00
63.00
335.00
334.00
289.00
63.00
369.00
104.00
54.00
93.00
255.00
207.00
68.00
54.00
137.00
339.00
43.00
377.00
176.00
168.00
147.00
60.00
58.00
57.00
350.00
207.00
338.00
171.00
78.00
175.00
208.00
338.00
51.00
68.00
89.00
180.00
95.00
160.00
55.00
62.00
201.00
66.00
289.00
77.00
206.00
57.00
182.00
214.00
277.00
54.00
88.00
150.00
59.00
51.00
149.00
322.00
200.00
93.00
59.00
169.00
284.00
97.00
183.00
94.00
130.00
145.00
26.00
18.00
104.00
105.00
50.00
129.00
105.00
116.00
129.00
338.00
105.00
235.00
19.00
0.00
294.00
285.00
256.00
13.00
316.00
55.00
20.00
30.00
157.00
156.00
21.00
33.00
98.00
295.00
27.00
352.00
131.00
115.00
102.00
11.00
14.00
13.00
301.00
166.00
209.00
125.00
35.00
129.00
162.00
284.00
36.00
0.00
36.00
143.00
42.00
124.00
11.00
9.00
160.00
21.00
241.00
58.00
170.00
12.00
139.00
179.00
230.00
41.00
43.00
115.00
14.00
50.00
117.00
279.00
140.00
47.00
0.00
114.00
249.00
52.00
139.00
48.00
85.00
102.00
139.00
133.00
11.00
30.00
149.00
21.00
19.00
16.00
30.00
221.00
25.00
142.00
107.00
133.00
172.00
180.00
186.00
130.00
195.00
163.00
130.00
157.00
169.00
54.00
135.00
137.00
16.00
177.00
123.00
221.00
42.00
5.00
20.00
128.00
127.00
121.00
181.00
59.00
173.00
21.00
139.00
9.00
59.00
163.00
133.00
133.00
156.00
28.00
160.00
21.00
125.00
129.00
54.00
136.00
172.00
158.00
53.00
126.00
26.00
66.00
175.00
135.00
155.00
16.00
126.00
150.00
117.00
171.00
53.00
157.00
126.00
30.00
169.00
156.00
27.00
161.00
22.00
19.00
302.00
280.00
179.00
183.00
321.00
176.00
191.00
175.00
152.00
74.00
181.00
287.00
283.00
298.00
72.00
37.00
362.00
299.00
52.00
335.00
290.00
318.00
24.00
120.00
303.00
291.00
177.00
7.00
298.00
43.00
176.00
145.00
180.00
287.00
293.00
283.00
28.00
109.00
6.00
180.00
312.00
151.00
100.00
8.00
313.00
301.00
311.00
129.00
331.00
182.00
291.00
291.00
156.00
287.00
50.00
327.00
112.00
277.00
134.00
115.00
345.00
290.00
311.00
172.00
292.00
321.00
283.00
167.00
85.00
325.00
295.00
183.00
356.00
332.00
133.00
316.00
187.00
163.00
163.00
177.00
171.00
46.00
87.00
199.00
79.00
92.00
94.00
70.00
247.00
69.00
217.00
148.00
164.00
125.00
135.00
246.00
165.00
204.00
203.00
163.00
201.00
136.00
25.00
174.00
177.00
66.00
163.00
169.00
250.00
102.00
60.00
90.00
159.00
161.00
161.00
194.00
41.00
171.00
69.00
179.00
61.00
13.00
167.00
170.00
167.00
182.00
78.00
194.00
97.00
160.00
167.00
0.00
174.00
134.00
202.00
24.00
165.00
81.00
36.00
240.00
179.00
184.00
87.00
158.00
199.00
156.00
42.00
157.00
192.00
161.00
55.00
35.00
198.00
69.00
190.00
56.00
95.00
41.00
29.00
137.00
150.00
92.00
171.00
148.00
158.00
184.00
383.00
132.00
263.00
51.00
45.00
334.00
316.00
300.00
61.00
357.00
7.00
59.00
0.00
282.00
214.00
39.00
79.00
145.00
338.00
68.00
380.00
177.00
166.00
144.00
54.00
54.00
50.00
343.00
214.00
327.00
172.00
75.00
176.00
201.00
327.00
85.00
22.00
84.00
186.00
0.00
163.00
19.00
32.00
203.00
48.00
283.00
103.00
201.00
53.00
174.00
221.00
289.00
71.00
85.00
157.00
55.00
93.00
49.00
157.00
328.00
201.00
57.00
173.00
294.00
91.00
177.00
91.00
137.00
144.00
187.00
31.00
23.00
110.00
112.00
52.00
128.00
110.00
125.00
145.00
344.00
121.00
230.00
21.00
18.00
296.00
285.00
259.00
9.00
323.00
54.00
19.00
47.00
245.00
167.00
32.00
34.00
120.00
291.00
32.00
350.00
143.00
130.00
110.00
12.00
15.00
10.00
309.00
172.00
293.00
138.00
32.00
135.00
162.00
293.00
41.00
23.00
43.00
151.00
50.00
129.00
9.00
1.00
162.00
21.00
249.00
59.00
187.00
17.00
146.00
173.00
252.00
41.00
44.00
112.00
11.00
51.00
0.00
126.00
288.00
161.00
52.00
133.00
258.00
51.00
140.00
51.00
103.00
107.00
151.00
128.00
10.00
27.00
166.00
44.00
24.00
35.00
60.00
256.00
10.00
153.00
113.00
127.00
186.00
204.00
225.00
128.00
219.00
167.00
128.00
170.00
182.00
68.00
132.00
134.00
9.00
212.00
127.00
243.00
50.00
42.00
20.00
140.00
124.00
133.00
221.00
92.00
207.00
44.00
142.00
39.00
90.00
209.00
138.00
149.00
145.00
61.00
157.00
38.00
119.00
125.00
66.00
130.00
186.00
157.00
75.00
137.00
57.00
88.00
213.00
158.00
145.00
33.00
123.00
170.00
114.00
30.00
194.00
64.00
173.00
136.00
214.00
177.00
57.00
151.00
13.00
20.00
63.00
269.00
262.00
195.00
145.00
283.00
208.00
189.00
179.00
225.00
405.00
132.00
11.00
244.00
245.00
368.00
307.00
28.00
262.00
390.00
300.00
263.00
294.00
364.00
253.00
264.00
278.00
185.00
367.00
263.00
396.00
215.00
200.00
181.00
242.00
240.00
260.00
384.00
250.00
373.00
179.00
217.00
210.00
175.00
373.00
282.00
264.00
227.00
223.00
298.00
187.00
254.00
258.00
248.00
249.00
367.00
300.00
175.00
231.00
217.00
258.00
16.00
285.00
227.00
177.00
258.00
284.00
249.00
169.00
357.00
247.00
294.00
258.00
214.00
235.00
217.00
233.00
184.00
181.00
69.00
65.00
152.00
143.00
96.00
175.00
151.00
162.00
187.00
383.00
121.00
228.00
47.00
0.00
339.00
317.00
242.00
65.00
362.00
100.00
65.00
93.00
286.00
217.00
67.00
88.00
144.00
341.00
73.00
379.00
181.00
172.00
148.00
45.00
43.00
54.00
347.00
217.00
332.00
175.00
20.00
178.00
186.00
332.00
84.00
67.00
31.00
189.00
96.00
169.00
57.00
61.00
206.00
51.00
286.00
110.00
190.00
42.00
184.00
225.00
230.00
80.00
29.00
146.00
61.00
97.00
52.00
156.00
332.00
190.00
77.00
61.00
163.00
235.00
184.00
37.00
141.00
147.00
160.00
151.00
37.00
36.00
178.00
35.00
45.00
28.00
0.00
213.00
48.00
147.00
137.00
151.00
177.00
187.00
205.00
152.00
212.00
188.00
152.00
181.00
175.00
58.00
157.00
159.00
42.00
149.00
151.00
213.00
47.00
31.00
41.00
148.00
146.00
140.00
182.00
35.00
152.00
37.00
167.00
20.00
54.00
152.00
163.00
156.00
176.00
6.00
184.00
31.00
148.00
150.00
85.00
154.00
177.00
182.00
44.00
145.00
0.00
43.00
212.00
165.00
175.00
26.00
148.00
183.00
139.00
27.00
138.00
69.00
181.00
148.00
57.00
217.00
185.00
181.00
47.00
23.00
0.00
8.00
2.00
0.00
21.00
1.00
0.00
16.00
124.00
21.00
105.00
0.00
0.00
225.00
123.00
95.00
0.00
315.00
0.00
0.00
1.00
0.00
62.00
1.00
0.00
0.00
195.00
3.00
148.00
58.00
55.00
0.00
0.00
3.00
0.00
205.00
74.00
138.00
73.00
0.00
50.00
75.00
114.00
0.00
0.00
0.00
55.00
0.00
25.00
4.00
1.00
103.00
3.00
172.00
32.00
3.00
0.00
59.00
75.00
0.00
5.00
0.00
1.00
0.00
31.00
0.00
82.00
152.00
66.00
0.00
0.00
0.00
53.00
0.00
49.00
10.00
52.00
0.00
105.00
5.00
15.00
129.00
25.00
0.00
12.00
36.00
251.00
6.00
120.00
83.00
101.00
186.00
187.00
179.00
103.00
203.00
138.00
100.00
137.00
177.00
64.00
110.00
97.00
11.00
186.00
96.00
244.00
31.00
18.00
0.00
98.00
102.00
96.00
195.00
68.00
194.00
21.00
120.00
28.00
63.00
190.00
97.00
111.00
120.00
44.00
140.00
7.00
92.00
105.00
53.00
102.00
184.00
118.00
72.00
99.00
38.00
82.00
157.00
107.00
119.00
10.00
96.00
131.00
94.00
10.00
170.00
51.00
135.00
102.00
1.00
180.00
132.00
37.00
125.00
0.00
123.00
114.00
28.00
10.00
145.00
32.00
8.00
18.00
44.00
246.00
14.00
138.00
100.00
114.00
188.00
188.00
187.00
114.00
214.00
150.00
115.00
144.00
188.00
72.00
119.00
125.00
26.00
190.00
114.00
246.00
38.00
24.00
2.00
110.00
109.00
103.00
203.00
74.00
194.00
32.00
129.00
27.00
73.00
194.00
122.00
119.00
128.00
46.00
147.00
22.00
106.00
113.00
99.00
117.00
188.00
148.00
73.00
107.00
40.00
82.00
175.00
125.00
127.00
16.00
110.00
145.00
102.00
19.00
179.00
98.00
144.00
110.00
20.00
181.00
147.00
41.00
133.00
8.00
194.00
178.00
32.00
168.00
193.00
46.00
138.00
160.00
163.00
182.00
60.00


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-p95-ALL.dat <==
203.00
192.00
74.00
100.00
258.00
65.00
95.00
77.00
92.00
248.00
216.00
231.00
187.00
196.00
146.00
291.00
297.00
198.00
361.00
317.00
200.00
223.00
153.00
28.00
199.00
205.00
114.00
214.00
197.00
295.00
71.00
66.00
82.00
194.00
193.00
195.00
315.00
50.00
143.00
66.00
215.00
75.00
573.00
143.00
208.00
195.00
224.00
92.00
226.00
83.00
191.00
189.00
54.00
200.00
146.00
229.00
11.00
532.00
87.00
11.00
275.00
212.00
226.00
73.00
197.00
264.00
185.00
60.00
204.00
53.00
223.00
195.00
94.00
264.00
231.00
87.00
232.00
84.00
79.00
26.00
143.00
150.00
121.00
170.00
145.00
256.00
180.00
399.00
267.00
275.00
51.00
34.00
331.00
434.00
322.00
51.00
439.00
147.00
39.00
55.00
364.00
197.00
25.00
73.00
165.00
331.00
61.00
408.00
176.00
163.00
177.00
45.00
44.00
48.00
410.00
219.00
335.00
170.00
66.00
173.00
762.00
335.00
70.00
27.00
74.00
184.00
58.00
151.00
24.00
18.00
192.00
37.00
309.00
96.00
217.00
425.00
163.00
220.00
291.00
68.00
76.00
142.00
50.00
128.00
39.00
158.00
318.00
191.00
55.00
48.00
163.00
291.00
82.00
186.00
82.00
138.00
143.00
26.00
130.00
141.00
110.00
153.00
132.00
242.00
168.00
389.00
255.00
260.00
36.00
22.00
316.00
455.00
317.00
37.00
412.00
133.00
35.00
39.00
286.00
190.00
22.00
57.00
166.00
316.00
46.00
391.00
160.00
149.00
161.00
31.00
31.00
32.00
399.00
208.00
319.00
156.00
53.00
160.00
760.00
320.00
54.00
14.00
62.00
168.00
43.00
147.00
14.00
8.00
176.00
26.00
295.00
80.00
209.00
386.00
162.00
207.00
281.00
53.00
66.00
134.00
37.00
117.00
22.00
142.00
304.00
176.00
39.00
35.00
146.00
284.00
68.00
164.00
70.00
125.00
127.00
142.00
130.00
48.00
203.00
46.00
43.00
39.00
51.00
313.00
154.00
186.00
118.00
129.00
191.00
458.00
247.00
130.00
297.00
255.00
131.00
159.00
189.00
64.00
140.00
136.00
35.00
214.00
129.00
337.00
53.00
24.00
41.00
126.00
125.00
126.00
228.00
104.00
202.00
45.00
149.00
34.00
646.00
202.00
140.00
134.00
153.00
52.00
163.00
45.00
123.00
128.00
64.00
133.00
190.00
160.00
84.00
476.00
47.00
86.00
226.00
145.00
156.00
37.00
130.00
211.00
117.00
18.00
204.00
61.00
159.00
127.00
20.00
226.00
163.00
45.00
161.00
29.00
38.00
151.00
141.00
47.00
212.00
39.00
22.00
22.00
49.00
254.00
160.00
178.00
121.00
142.00
208.00
347.00
246.00
142.00
307.00
267.00
143.00
171.00
207.00
88.00
147.00
139.00
70.00
209.00
133.00
246.00
43.00
42.00
29.00
137.00
137.00
138.00
89.00
208.00
40.00
160.00
52.00
652.00
209.00
144.00
145.00
167.00
48.00
174.00
28.00
130.00
136.00
115.00
145.00
208.00
162.00
77.00
486.00
43.00
86.00
224.00
149.00
171.00
18.00
141.00
219.00
129.00
37.00
200.00
114.00
171.00
139.00
33.00
220.00
174.00
43.00
40.00
25.00
121.00
111.00
204.00
214.00
228.00
202.00
293.00
238.00
443.00
284.00
335.00
110.00
109.00
393.00
600.00
362.00
110.00
451.00
216.00
103.00
139.00
351.00
265.00
117.00
125.00
193.00
390.00
117.00
457.00
234.00
221.00
221.00
106.00
106.00
106.00
470.00
277.00
393.00
230.00
132.00
231.00
810.00
393.00
129.00
114.00
137.00
243.00
143.00
219.00
102.00
110.00
249.00
113.00
366.00
149.00
288.00
436.00
237.00
278.00
347.00
132.00
136.00
209.00
108.00
69.00
97.00
205.00
377.00
249.00
139.00
106.00
224.00
357.00
144.00
238.00
143.00
196.00
202.00
170.00
153.00
46.00
39.00
228.00
37.00
132.00
42.00
310.00
167.00
157.00
141.00
154.00
212.00
337.00
257.00
155.00
325.00
282.00
156.00
183.00
211.00
62.00
165.00
163.00
59.00
194.00
152.00
350.00
10.00
31.00
68.00
149.00
149.00
150.00
305.00
77.00
198.00
5.00
171.00
20.00
641.00
199.00
160.00
157.00
179.00
48.00
188.00
36.00
148.00
152.00
89.00
158.00
211.00
185.00
85.00
498.00
38.00
80.00
235.00
166.00
183.00
23.00
156.00
235.00
140.00
24.00
186.00
89.00
183.00
153.00
45.00
220.00
186.00
39.00
188.00
42.00
35.00
145.00
132.00
44.00
23.00
203.00
36.00
31.00
58.00
255.00
161.00
176.00
116.00
132.00
205.00
355.00
239.00
132.00
313.00
260.00
134.00
162.00
209.00
83.00
144.00
137.00
69.00
211.00
127.00
248.00
46.00
36.00
18.00
128.00
128.00
128.00
297.00
97.00
210.00
35.00
152.00
44.00
653.00
211.00
134.00
136.00
158.00
58.00
165.00
36.00
125.00
130.00
113.00
136.00
205.00
160.00
89.00
485.00
53.00
94.00
219.00
139.00
161.00
28.00
132.00
209.00
120.00
29.00
202.00
110.00
162.00
129.00
29.00
209.00
165.00
51.00
168.00
21.00
13.00
254.00
242.00
39.00
22.00
294.00
133.00
31.00
40.00
348.00
221.00
272.00
224.00
245.00
304.00
431.00
315.00
242.00
355.00
333.00
246.00
274.00
304.00
79.00
248.00
252.00
158.00
299.00
238.00
351.00
138.00
33.00
28.00
238.00
236.00
238.00
393.00
78.00
305.00
30.00
272.00
43.00
718.00
302.00
249.00
250.00
268.00
140.00
275.00
18.00
233.00
242.00
208.00
248.00
302.00
275.00
223.00
534.00
137.00
77.00
301.00
248.00
269.00
112.00
239.00
305.00
234.00
24.00
290.00
105.00
272.00
242.00
145.00
306.00
279.00
34.00
282.00
31.00
24.00
180.00
167.00
50.00
49.00
237.00
42.00
58.00
40.00
243.00
186.00
193.00
150.00
168.00
199.00
319.00
274.00
168.00
279.00
292.00
169.00
197.00
198.00
69.00
177.00
173.00
94.00
196.00
162.00
240.00
49.00
43.00
55.00
163.00
162.00
164.00
296.00
57.00
195.00
43.00
184.00
31.00
626.00
196.00
170.00
171.00
193.00
14.00
200.00
46.00
160.00
166.00
97.00
171.00
199.00
196.00
61.00
514.00
10.00
53.00
251.00
174.00
195.00
36.00
167.00
243.00
155.00
37.00
187.00
95.00
197.00
164.00
67.00
248.00
201.00
10.00
201.00
62.00
52.00
399.00
389.00
320.00
255.00
444.00
309.70
255.00
346.00
243.00
410.00
417.00
290.00
380.00
320.00
209.00
469.00
378.00
74.00
513.00
400.00
421.00
310.00
257.00
401.00
384.00
301.00
250.00
370.00
2.00
256.00
297.00
353.00
372.00
374.00
379.00
55.00
205.00
250.00
309.00
456.00
267.00
767.00
250.00
381.00
388.00
412.00
267.00
416.00
243.00
418.00
397.00
361.00
384.00
268.00
404.00
205.00
710.00
232.00
201.00
449.00
383.00
414.00
268.00
388.00
450.00
372.00
293.00
82.00
356.00
416.00
379.00
327.00
431.00
406.00
246.00
428.00
279.00
258.00
238.00
270.00
256.00
151.00
157.00
281.00
166.00
158.00
222.00
186.00
409.00
284.00
219.00
241.00
360.00
494.00
329.00
242.00
399.00
332.85
255.00
275.00
387.00
220.00
258.00
245.00
156.00
343.00
242.00
412.00
172.00
181.00
170.00
240.00
241.00
242.00
443.00
238.00
341.00
168.00
255.00
191.00
724.00
344.00
250.00
242.00
265.00
177.00
286.00
172.00
245.00
256.00
211.00
241.00
366.00
271.00
229.00
514.00
184.00
220.00
310.00
248.00
268.00
170.00
237.00
290.00
239.00
159.00
332.00
216.00
278.00
255.00
143.00
284.00
262.00
186.00
275.00
146.00
145.00
275.00
260.00
186.00
178.00
335.00
157.00
176.00
272.00
193.00
417.00
283.00
248.00
254.00
329.00
580.00
59.00
261.00
401.00
388.00
262.00
289.00
329.00
238.00
271.00
272.00
246.00
328.00
262.00
408.00
163.00
164.00
182.00
249.00
249.00
256.00
431.00
252.00
327.00
159.00
249.00
163.00
750.00
328.00
270.00
263.00
257.00
155.00
294.00
174.00
254.00
258.00
235.00
258.00
329.00
295.00
194.00
587.00
169.00
253.00
24.00
268.00
260.00
163.00
261.00
341.00
247.00
146.00
320.00
235.00
288.00
259.00
185.00
19.00
263.00
171.00
265.00
149.00
147.00
52.00
36.00
117.00
121.00
111.00
141.00
116.00
225.00
150.00
291.00
218.00
248.00
29.00
309.00
400.00
298.00
37.00
408.00
165.00
39.00
67.00
279.00
174.00
48.00
44.00
131.00
310.00
38.00
296.00
148.00
142.00
156.00
23.00
24.00
31.00
380.00
199.00
310.00
145.00
36.00
152.00
727.00
312.00
49.00
42.00
43.00
156.00
71.00
129.00
31.00
34.00
162.00
33.00
293.00
69.00
164.00
379.00
152.00
191.00
265.00
51.00
48.00
117.00
38.00
118.00
24.00
133.00
290.00
163.00
67.00
36.00
131.00
265.00
49.00
153.00
51.00
102.00
116.00
34.00
22.00
130.00
142.00
109.00
154.00
132.00
242.00
168.00
380.00
244.00
254.00
29.00
317.00
574.00
299.00
37.00
443.00
146.00
38.00
51.00
281.00
191.00
30.00
54.00
139.00
316.00
44.00
393.00
160.00
149.00
156.00
15.00
16.00
32.00
399.00
205.00
320.00
156.00
38.00
160.00
727.00
321.00
51.00
22.00
46.00
168.00
56.00
147.00
25.00
16.00
177.00
9.00
295.00
77.00
196.00
396.00
163.00
207.00
265.00
57.00
49.00
135.00
37.00
116.00
23.00
143.00
304.00
177.00
51.00
35.00
147.00
262.00
52.00
164.00
54.00
125.00
128.00
331.00
315.00
190.00
208.00
391.00
211.00
205.00
304.00
199.00
320.00
361.00
329.00
309.00
316.00
149.00
416.00
316.00
47.00
443.00
318.00
345.00
9.00
122.00
329.00
326.00
260.00
102.00
317.00
320.00
218.00
185.00
242.00
311.00
311.00
311.00
283.00
180.00
100.00
212.00
335.00
195.00
780.00
101.00
324.00
319.00
341.00
207.00
348.00
236.00
310.00
313.00
149.00
320.00
11.00
350.00
189.00
665.00
202.00
150.00
396.00
330.00
346.00
194.00
317.00
398.00
303.00
177.00
93.00
149.00
344.00
314.00
199.00
392.00
347.00
204.00
351.00
205.00
196.00
433.00
455.00
460.00
347.00
600.00
336.00
354.00
430.00
319.00
210.00
497.00
578.00
399.00
574.00
151.00
604.00
446.00
172.00
523.00
452.00
477.00
154.00
275.00
465.00
463.00
451.00
384.00
431.00
219.00
437.00
331.00
426.00
459.00
427.00
412.00
268.00
291.00
330.00
547.00
302.00
807.00
343.00
450.00
558.00
572.00
328.00
487.00
356.00
453.00
426.00
271.00
436.00
146.00
449.00
277.00
665.00
323.00
290.00
560.00
447.00
586.00
466.00
418.00
581.00
559.00
429.00
303.00
282.00
458.00
436.00
451.00
573.00
466.00
251.00
605.00
447.00
435.00
322.00
316.00
245.00
245.00
360.00
256.00
238.00
314.00
274.00
468.00
323.00
59.00
298.00
299.00
416.00
604.00
316.00
557.00
412.00
317.00
344.00
418.00
301.00
319.00
331.00
223.00
474.00
324.00
469.00
263.00
249.00
297.00
296.00
294.00
313.00
496.00
308.00
426.00
257.00
271.00
259.00
780.00
426.00
335.00
318.00
281.00
271.00
348.00
236.00
307.00
312.00
296.00
302.00
416.00
354.00
244.00
620.00
265.00
312.00
65.00
339.00
281.00
225.00
312.00
369.00
303.00
244.00
465.00
295.00
344.00
312.00
267.00
56.00
289.00
266.00
287.00
233.00
229.00
52.00
37.00
131.00
142.00
110.00
155.00
133.00
242.00
168.00
378.00
242.00
261.00
37.00
37.00
316.00
446.00
316.00
415.00
157.00
38.00
66.00
281.00
192.00
47.00
55.00
147.00
317.00
45.00
380.00
161.00
150.00
162.00
33.00
31.50
8.00
399.00
206.00
320.00
156.00
54.00
160.00
737.00
320.00
52.00
41.00
62.00
170.00
70.00
147.00
30.00
35.00
178.00
40.00
295.00
78.00
209.00
415.00
164.00
207.00
282.00
57.00
66.00
136.00
13.00
116.00
23.00
143.00
304.00
177.00
66.00
28.00
148.00
285.00
70.00
165.00
71.00
125.00
128.00
442.00
410.00
269.00
277.00
442.00
296.00
277.00
354.00
279.00
74.00
398.00
398.00
403.00
413.05
46.00
167.00
574.00
413.00
521.00
415.00
448.00
71.00
202.00
416.75
375.00
275.00
68.00
363.00
73.00
317.00
287.00
380.00
361.00
374.40
409.00
32.00
263.00
68.00
298.00
486.00
291.00
756.00
69.00
372.00
419.00
445.00
301.00
459.00
275.00
403.00
424.00
267.00
420.00
46.00
400.00
235.00
710.00
300.00
241.00
537.00
369.00
428.00
261.00
413.00
449.00
404.00
276.00
60.00
262.00
448.00
416.00
266.00
545.00
457.00
297.00
461.00
296.00
295.00
146.00
133.00
254.00
266.00
215.00
279.00
252.00
332.00
292.00
513.00
330.00
387.00
164.00
141.00
443.00
526.00
412.00
164.00
522.00
157.00
95.00
411.00
319.00
143.00
184.00
255.00
444.00
173.00
520.00
287.00
274.00
286.00
159.00
158.00
154.00
520.00
326.00
440.00
283.00
190.00
285.00
828.00
448.00
181.00
138.00
188.00
296.00
103.00
273.00
139.00
136.00
305.00
151.00
419.00
209.00
330.00
479.00
291.00
331.00
398.00
181.00
187.00
261.00
160.00
223.00
150.00
270.00
423.00
303.00
101.00
158.00
272.00
409.00
198.00
286.00
199.00
250.00
255.00
39.00
35.00
132.00
143.00
103.00
156.00
134.00
245.00
169.00
400.00
254.00
262.00
39.00
38.00
318.00
453.00
317.00
38.00
417.00
156.00
65.00
288.00
193.00
39.00
56.00
154.00
318.00
46.00
409.00
162.00
151.00
165.00
34.00
33.00
34.00
400.00
207.00
322.00
157.00
55.00
161.00
746.00
323.00
53.00
39.00
63.00
170.00
68.00
148.00
27.00
23.00
179.00
42.00
297.00
79.00
211.00
417.00
165.00
209.00
284.00
58.00
67.00
137.00
39.00
110.00
25.00
144.00
305.00
178.00
64.00
36.00
149.00
281.00
70.00
166.00
72.00
126.00
129.00
54.00
39.00
159.00
172.00
139.00
183.00
161.00
269.00
197.00
421.00
277.00
289.00
67.00
51.00
346.00
476.00
344.00
66.00
476.00
113.00
65.00
311.00
220.00
51.00
79.00
179.00
346.00
74.00
426.00
189.00
179.00
184.00
61.00
61.00
61.00
428.00
235.00
350.00
186.00
83.00
190.00
770.00
351.00
84.00
44.00
91.00
198.00
8.00
176.00
44.00
38.00
206.00
55.00
324.00
104.00
234.00
434.00
192.00
236.00
311.00
90.00
94.00
164.00
67.00
146.00
53.00
172.00
334.00
206.00
1.00
64.00
176.00
315.00
99.00
194.00
100.00
155.00
157.00
192.00
360.00
286.00
189.00
207.00
351.00
211.00
208.00
296.00
198.00
310.00
387.00
328.00
277.00
281.00
9.00
156.00
417.00
280.00
72.00
407.00
287.00
311.00
148.00
360.00
274.00
718.00
49.00
268.00
325.00
217.00
188.00
228.00
276.00
277.00
277.00
71.00
166.00
43.00
214.00
303.00
193.00
792.00
49.00
271.00
285.00
311.00
211.00
314.00
319.00
278.00
351.00
148.00
286.00
9.00
298.00
227.00
625.00
200.00
150.00
394.00
273.00
316.00
198.00
286.00
362.00
268.00
193.00
40.00
148.00
315.00
279.00
198.00
394.00
319.00
206.00
318.00
203.00
200.00
196.00
190.00
64.00
88.00
264.00
62.00
83.00
79.00
69.00
257.00
224.00
238.00
174.00
191.00
123.00
272.00
302.00
192.00
204.00
320.00
192.00
220.00
148.00
193.00
197.00
109.00
144.00
190.00
305.00
82.00
64.00
80.00
186.00
186.00
187.00
196.00
40.00
154.00
63.00
208.00
49.00
580.00
155.00
201.00
194.00
216.00
67.00
224.00
83.00
187.00
180.00
30.00
195.00
123.00
220.00
39.00
524.00
61.00
27.00
280.00
200.00
221.00
73.00
192.00
271.00
177.00
57.00
140.00
29.00
219.00
189.00
70.00
275.00
223.00
62.00
226.00
83.00
75.00
25.00
22.00
140.00
147.00
118.00
165.00
144.00
248.00
177.00
401.00
261.00
271.00
48.00
30.00
329.00
465.00
319.00
47.00
419.00
144.00
39.00
51.00
360.00
193.00
61.00
161.00
328.00
55.00
402.00
172.00
160.00
164.00
41.00
40.00
43.00
410.00
224.00
330.00
167.00
64.00
169.00
760.00
331.00
66.00
22.00
70.00
179.00
55.00
153.00
24.00
10.00
188.00
33.00
305.00
85.00
220.00
387.00
161.00
219.00
289.00
71.00
74.00
139.00
47.00
124.00
35.00
153.00
314.00
187.00
51.00
44.00
158.00
288.00
78.00
174.00
79.00
135.00
138.00
73.00
57.00
137.00
140.00
125.00
163.00
137.00
253.00
173.00
383.00
247.00
272.00
44.00
54.00
327.00
463.00
332.00
55.00
383.00
181.00
56.00
79.00
274.00
197.00
62.00
155.00
329.00
10.00
386.00
169.00
161.00
168.00
46.00
50.00
47.00
398.00
210.00
327.00
161.00
74.00
176.00
751.00
328.00
1.00
57.00
76.00
174.00
88.00
153.00
47.00
55.00
189.00
57.00
302.00
23.00
207.00
413.00
172.00
216.00
300.00
19.00
87.00
139.00
59.00
135.00
37.00
151.00
313.00
186.00
83.00
50.00
153.00
297.00
90.00
170.00
92.00
125.00
136.00
166.00
166.00
35.00
70.00
191.00
59.00
70.00
158.00
94.00
301.00
156.00
247.00
132.00
140.00
260.00
451.00
223.00
147.00
275.00
256.00
154.00
179.00
722.00
108.00
161.00
155.00
245.00
147.00
302.00
68.00
54.00
86.00
142.00
147.00
145.00
390.00
133.00
224.00
61.00
169.00
88.00
662.00
215.00
155.00
155.00
174.00
68.00
183.00
82.00
166.00
154.00
111.00
141.00
258.00
177.00
102.00
477.00
80.00
113.00
207.00
155.00
175.00
69.00
146.00
197.00
133.00
48.00
235.00
108.00
178.00
161.00
40.00
236.00
184.00
78.00
182.00
54.00
57.00
74.00
332.00
316.00
214.00
209.00
391.00
194.00
211.00
300.00
196.00
250.00
342.00
328.00
310.00
316.00
102.00
383.00
476.00
317.00
68.00
444.00
318.00
346.00
49.00
144.00
328.00
329.00
245.00
322.00
252.00
200.00
187.00
223.00
312.00
311.00
312.00
47.00
149.00
22.00
197.00
334.00
177.00
711.00
23.00
334.00
320.00
342.00
161.00
350.00
204.00
309.00
314.00
175.00
320.00
72.00
353.00
129.00
664.00
156.00
141.00
472.00
333.00
346.00
192.00
318.00
397.00
303.00
185.00
16.00
175.00
345.00
315.00
215.00
471.00
348.00
158.00
350.00
207.00
195.00
190.00
61.00
46.00
129.00
133.00
118.00
152.00
127.00
238.00
163.00
370.00
242.00
262.00
38.00
44.00
317.00
431.00
324.00
45.00
363.00
173.00
46.00
74.00
267.10
190.00
55.00
10.00
147.00
322.00
366.00
162.00
151.00
159.00
39.00
39.00
39.00
384.00
202.00
321.00
155.00
63.00
164.00
749.00
319.00
10.00
47.00
69.00
167.00
77.00
142.00
38.00
44.00
178.00
50.00
291.00
33.00
195.00
394.00
165.00
204.00
290.00
13.00
76.00
132.00
47.00
125.00
31.00
144.00
305.00
176.00
75.00
42.00
146.00
286.00
79.00
164.00
79.00
115.00
126.00
408.00
390.00
319.00
246.00
445.55
323.00
247.00
350.00
241.00
2.00
412.00
409.00
292.00
382.00
321.00
213.00
469.00
380.00
74.00
520.00
406.00
416.00
324.00
268.00
401.00
380.00
302.00
252.00
365.00
263.00
305.00
353.00
375.00
377.00
380.00
55.00
215.00
250.00
322.40
467.00
268.00
772.00
249.00
383.00
388.00
417.00
261.00
421.00
243.00
382.00
398.00
368.00
388.00
270.00
407.00
231.00
722.00
233.00
202.00
452.00
383.00
412.00
243.00
387.00
454.00
375.00
301.00
82.00
370.00
414.00
378.00
338.00
431.00
402.00
244.00
449.00
282.00
260.00
247.00
176.00
160.00
53.00
43.00
234.00
9.00
46.00
141.00
49.00
256.00
175.00
163.00
148.00
160.00
218.00
438.00
263.00
162.00
346.00
291.00
162.00
189.00
217.00
82.00
172.00
169.00
68.00
200.00
162.00
283.00
37.00
65.00
155.00
156.00
156.00
312.00
90.00
205.00
12.00
177.00
45.00
659.00
205.00
173.00
163.00
186.00
54.00
194.00
40.00
154.00
158.00
109.00
164.00
218.00
192.00
92.00
508.00
49.00
94.00
240.00
172.00
190.00
27.00
162.00
241.00
147.00
45.00
192.00
109.00
189.00
159.00
52.00
226.00
192.00
50.00
195.00
49.00
41.00
163.00
149.00
25.00
42.00
221.00
31.00
36.00
32.00
43.00
297.00
180.00
164.00
141.00
150.00
185.00
332.00
249.00
149.00
283.00
277.00
151.00
179.00
189.00
64.00
160.00
161.00
54.00
187.00
151.00
334.00
37.00
33.00
145.00
145.00
146.00
222.00
81.00
192.00
30.00
167.00
21.00
660.00
193.00
158.00
153.00
175.00
42.00
182.00
37.00
142.00
147.00
77.00
153.00
185.00
184.00
72.00
490.25
36.00
80.00
227.00
163.00
178.00
28.00
149.00
228.00
136.00
9.00
178.00
76.00
179.00
147.00
47.00
216.00
182.00
36.00
184.00
36.00
28.00
170.00
154.00
41.00
29.00
221.00
59.00
17.00
28.00
54.00
353.00
173.00
175.00
148.00
154.00
243.00
294.00
155.00
415.00
285.00
157.00
186.00
233.00
80.00
163.00
166.55
81.00
223.00
156.00
355.00
67.00
32.00
149.00
155.00
150.00
330.00
92.00
227.00
36.00
212.00
41.00
673.00
229.00
166.00
158.00
182.00
76.00
188.00
33.00
147.00
158.00
130.00
158.00
228.00
194.00
111.00
514.00
71.00
91.00
282.00
154.00
182.00
46.00
153.00
228.00
142.00
26.00
213.00
106.00
185.00
151.90
50.00
298.00
192.00
49.00
203.00
17.00
9.00
45.00
31.00
126.00
138.00
106.00
149.00
128.00
238.00
163.00
372.00
240.00
249.00
23.00
16.00
311.00
427.00
296.00
33.00
363.00
160.00
34.00
61.00
277.00
186.00
41.00
46.00
141.00
312.00
39.00
377.00
155.00
145.00
157.00
6.00
28.00
342.00
204.00
314.00
151.00
33.00
156.00
736.00
315.00
50.00
32.00
41.00
164.00
67.00
142.00
25.00
26.00
172.00
19.00
291.00
69.00
186.00
392.00
158.00
203.00
262.00
56.00
45.00
130.00
33.00
112.00
18.00
138.00
299.00
172.00
61.00
31.00
142.00
263.00
47.00
159.00
50.00
121.00
123.00
44.00
32.00
125.00
137.00
106.00
149.00
128.00
240.00
163.00
374.00
244.75
249.00
24.00
15.00
312.00
458.00
294.00
32.00
408.00
159.00
33.00
61.00
277.00
186.00
41.00
49.00
147.00
311.00
39.00
405.00
156.00
145.00
155.00
7.00
28.00
350.00
209.00
315.00
151.00
33.00
155.00
741.00
317.00
46.00
33.00
41.00
164.00
66.00
142.00
25.00
27.00
172.00
19.00
291.00
73.00
193.00
365.00
158.00
203.00
262.00
52.00
45.00
130.00
33.00
112.00
19.00
138.00
299.00
172.00
60.00
30.00
142.00
264.00
48.00
159.00
49.00
120.00
123.00
48.00
32.00
127.00
138.00
106.00
150.00
128.00
238.00
164.00
380.00
242.00
256.00
31.00
32.00
311.00
428.00
313.00
8.00
412.00
158.00
34.00
61.00
278.00
187.00
43.00
47.00
144.00
312.00
39.00
381.00
156.00
146.00
159.00
28.00
28.00
396.00
201.00
315.00
152.00
49.00
157.00
739.00
315.00
50.00
36.00
58.00
165.00
66.00
143.00
26.00
30.00
172.00
36.00
291.00
69.00
207.00
411.00
159.00
204.00
278.00
57.00
62.00
130.00
10.00
113.00
20.00
139.00
300.00
172.00
61.00
24.00
143.00
273.00
65.00
160.00
66.00
122.00
124.00
412.00
395.00
229.00
476.00
306.00
296.00
395.00
293.00
53.00
434.00
423.00
383.00
396.00
284.00
315.00
437.00
397.00
32.00
524.00
398.00
426.00
71.00
195.00
416.00
351.00
355.00
47.00
340.00
54.00
313.00
219.00
329.00
336.00
334.00
391.00
242.00
45.00
309.00
444.00
279.00
701.00
46.00
350.00
399.00
422.00
214.00
428.00
239.00
322.00
396.00
239.00
400.00
66.00
377.00
333.00
680.00
280.00
229.00
477.00
349.00
423.00
283.00
398.00
481.00
384.00
259.00
37.00
238.00
426.00
394.00
250.00
409.00
429.00
209.00
450.00
289.00
223.00
220.00
205.00
106.00
87.00
275.00
77.00
97.00
78.00
54.00
204.00
235.00
250.00
199.00
204.00
176.00
270.00
307.00
205.00
261.00
325.00
207.00
235.00
171.00
41.00
221.00
209.00
132.00
144.00
199.00
212.00
90.00
82.00
96.00
202.00
204.00
200.00
240.00
147.00
78.00
244.00
70.00
596.00
149.00
208.00
209.00
231.00
72.00
240.00
83.00
199.00
207.00
67.00
210.00
174.00
235.00
29.00
532.00
52.00
23.00
296.00
213.00
236.00
73.00
205.00
281.00
193.00
74.00
132.00
65.00
235.00
202.00
106.00
300.00
240.00
52.00
253.00
101.00
90.00
335.00
319.00
203.00
209.00
393.00
199.00
210.00
298.00
195.00
250.00
344.00
327.00
309.00
320.00
100.00
290.00
427.00
320.00
69.00
448.00
322.00
350.00
43.00
154.00
330.00
327.00
224.00
22.00
321.00
251.00
205.00
192.00
227.00
314.00
316.00
315.00
45.00
149.00
201.00
338.00
183.00
698.00
1.00
331.00
322.00
345.00
166.00
353.00
204.00
314.00
317.00
179.00
324.00
72.00
351.00
131.00
668.00
161.00
146.00
399.00
332.00
349.00
191.00
321.00
399.00
306.00
185.00
13.00
180.00
348.00
319.00
213.00
391.00
351.00
162.00
354.00
212.00
200.00
171.00
156.00
44.00
40.00
228.00
5.00
35.00
30.00
43.00
312.00
169.00
159.00
144.00
156.00
212.00
330.00
257.00
156.00
302.00
284.00
157.00
186.00
215.00
63.00
167.00
161.00
60.00
197.00
155.00
326.20
12.00
31.00
37.00
152.00
151.00
152.00
307.00
81.00
201.00
173.00
17.00
655.00
202.00
166.00
160.00
181.00
50.00
189.00
34.00
149.00
154.00
91.00
159.00
212.00
184.00
85.00
499.00
40.00
77.00
237.00
171.00
185.00
25.00
157.00
235.00
143.00
24.00
187.00
90.00
185.00
154.00
47.00
223.00
188.00
40.00
190.00
43.00
34.00
65.00
53.00
146.00
160.00
128.00
170.00
149.00
264.00
184.00
416.00
258.00
249.00
35.00
37.00
336.00
545.00
271.00
52.00
509.00
191.00
54.00
82.00
300.00
207.00
65.00
73.00
169.00
333.00
63.00
476.00
176.00
166.00
190.00
33.00
33.00
49.00
418.00
247.00
337.00
173.00
176.00
753.00
338.00
71.00
53.00
121.00
185.00
86.00
164.00
47.00
49.00
194.00
41.00
313.00
98.00
190.00
403.00
180.00
226.00
241.00
70.00
106.00
151.00
55.00
135.00
40.00
158.00
321.00
194.00
81.00
51.00
163.00
239.00
25.00
180.00
225.00
142.00
145.00
173.00
160.00
34.00
52.00
231.00
20.00
44.00
43.00
31.00
267.00
191.00
163.00
152.00
160.00
195.00
304.00
259.00
160.00
293.00
287.00
161.00
190.00
193.00
49.00
169.00
176.00
88.00
177.00
164.00
269.00
45.00
21.00
42.00
156.00
155.00
157.00
277.00
69.00
183.00
17.00
177.00
653.00
183.00
172.00
164.00
185.00
32.00
193.00
47.00
153.00
158.00
80.00
164.00
195.00
198.00
62.00
499.00
27.00
68.00
237.00
170.00
188.00
41.00
160.00
238.00
148.00
18.00
168.00
76.00
189.00
157.00
60.00
232.00
193.00
24.00
194.00
45.00
36.00
776.00
756.00
660.00
647.00
822.00
658.00
666.00
730.00
621.00
780.00
719.00
750.00
724.00
739.00
777.45
820.00
779.00
749.00
752.00
825.00
759.00
780.00
811.00
596.00
758.00
759.00
656.00
708.00
746.00
770.00
674.00
676.00
693.00
734.00
738.00
750.00
721.00
589.00
712.00
649.00
749.00
668.00
702.00
757.00
755.00
769.00
624.00
788.00
657.00
757.00
753.00
591.00
739.00
755.00
782.00
571.00
931.00
650.00
587.00
764.00
761.00
773.00
633.75
744.00
824.00
744.00
644.00
705.00
590.00
794.00
752.00
679.00
753.00
770.00
623.00
786.00
642.00
645.00
335.00
320.00
203.00
209.00
393.00
199.00
211.00
299.00
196.00
249.00
345.00
328.00
312.00
321.00
101.00
342.00
427.00
320.00
70.00
445.00
323.00
351.00
49.00
155.00
331.00
328.00
216.00
23.00
319.00
250.00
205.00
193.00
230.00
315.00
317.00
315.00
46.00
150.00
1.00
202.00
338.00
183.00
691.00
325.00
323.00
346.00
167.00
353.00
205.00
314.00
318.00
180.00
325.00
72.00
352.00
141.00
669.00
162.00
147.00
400.00
333.00
349.00
192.00
321.00
400.00
308.00
185.00
14.00
180.00
348.00
319.00
214.00
392.00
351.00
163.00
355.00
213.00
201.00
70.00
54.00
141.00
144.00
129.00
160.00
134.00
249.00
170.00
381.00
249.00
270.00
49.00
51.00
324.00
450.00
335.00
52.00
373.00
177.00
53.00
84.00
272.00
201.00
66.00
1.00
155.00
334.00
10.00
384.00
173.00
158.00
173.00
50.00
46.00
50.00
396.00
208.00
331.00
165.00
72.00
172.00
747.00
325.00
54.00
80.00
178.00
85.00
150.00
44.00
52.00
186.00
62.00
299.00
24.00
202.00
431.00
176.00
213.00
297.00
20.00
84.00
143.00
57.00
132.00
41.00
155.00
317.00
183.00
87.00
54.00
156.00
301.00
87.00
174.00
89.00
122.00
134.00
27.00
14.00
134.00
146.00
114.00
157.00
136.00
249.00
171.00
388.00
245.00
263.00
42.00
22.00
319.00
558.00
318.00
41.00
446.00
142.00
39.00
44.00
285.00
194.00
22.00
57.00
157.00
320.00
47.00
399.00
163.00
153.00
160.00
32.00
33.00
36.00
404.00
209.00
322.00
159.00
55.00
164.00
742.00
323.00
54.00
63.00
172.00
49.00
151.00
18.00
9.00
180.00
26.00
299.00
80.00
206.00
416.00
166.00
211.00
283.00
61.00
67.00
138.00
42.00
121.00
26.00
146.00
307.00
180.00
44.00
39.00
150.00
284.00
69.00
167.00
72.00
129.00
131.00
74.00
62.00
153.00
167.00
136.00
179.00
157.50
271.00
193.00
412.00
268.00
257.00
43.00
45.00
341.00
572.00
282.00
62.00
468.00
189.00
63.00
91.00
311.00
216.00
70.00
76.00
174.00
342.00
70.00
431.00
186.00
175.00
181.00
41.00
40.00
57.00
424.00
234.00
345.00
181.00
120.00
186.00
771.00
346.00
80.00
63.00
173.00
96.00
163.00
55.00
57.00
202.00
49.00
321.00
99.00
232.00
393.00
188.00
233.00
248.00
86.00
8.00
160.00
63.00
142.00
49.00
168.00
329.00
202.00
91.00
60.00
157.00
243.00
112.00
189.00
11.00
151.00
137.00
184.00
168.00
52.00
48.00
242.00
48.00
58.00
141.00
15.00
267.00
177.00
155.00
156.00
168.00
207.00
329.00
271.00
170.00
305.50
297.00
170.00
198.00
211.00
67.00
180.00
174.00
68.00
161.00
167.00
262.00
54.00
42.00
75.00
164.00
164.00
165.00
214.00
72.00
166.00
50.00
185.00
32.00
634.00
167.00
178.00
172.00
173.00
202.00
45.00
162.00
166.00
93.00
172.00
207.00
197.00
68.00
519.00
8.00
62.00
249.00
184.00
179.00
33.00
170.00
249.00
155.00
35.00
153.00
93.00
197.00
167.00
63.00
234.00
201.00
9.00
184.00
62.00
49.00
58.00
42.00
163.00
174.00
143.00
188.00
165.00
275.00
200.00
415.00
281.00
294.00
71.00
56.00
348.00
488.00
348.00
70.00
451.00
117.00
68.00
8.00
315.00
224.00
54.00
88.00
182.00
350.00
77.00
419.00
194.00
182.00
195.00
66.00
66.00
66.00
431.00
238.00
353.00
189.00
87.00
193.00
770.00
353.00
85.00
49.00
96.00
202.00
180.00
46.00
43.00
210.00
59.00
328.00
111.00
238.00
439.00
197.00
240.00
314.00
90.00
98.00
168.00
70.00
150.00
56.00
176.00
337.00
209.00
7.00
68.00
181.00
319.00
104.00
197.00
103.00
158.00
161.00
152.00
147.00
44.00
28.00
219.00
36.00
36.00
18.00
46.00
243.00
173.00
174.00
129.00
147.00
236.00
356.00
236.00
147.00
277.00
274.00
148.00
176.00
320.00
83.00
153.00
153.00
82.00
205.00
142.00
243.00
40.00
37.00
33.00
143.00
142.00
144.00
288.00
86.00
204.00
34.00
164.00
47.00
662.00
205.00
150.00
151.00
163.00
45.00
180.00
146.00
140.00
114.00
150.00
258.00
176.00
98.00
494.00
40.00
82.00
210.00
155.00
165.00
15.00
147.00
226.00
134.00
28.00
196.00
109.00
176.00
145.00
47.00
203.00
180.00
38.00
169.00
37.00
29.00
25.00
13.00
123.00
130.00
103.00
148.00
125.00
233.00
160.00
418.00
244.00
254.00
31.00
25.00
310.00
454.00
308.00
30.00
406.00
139.00
27.00
44.00
279.00
187.00
23.00
47.00
166.00
310.00
37.00
382.00
154.00
142.00
155.00
25.00
24.00
26.00
330.00
202.00
314.00
149.00
47.00
153.00
760.00
314.00
45.00
17.00
55.00
162.00
47.00
146.00
10.00
178.00
29.00
288.00
71.00
213.00
375.40
154.00
200.00
274.00
50.00
59.00
131.00
30.00
109.00
16.00
136.00
297.00
178.00
43.00
28.00
140.00
279.00
62.00
169.00
63.00
118.00
121.00
19.00
8.00
129.00
136.00
108.00
152.00
131.00
247.00
167.00
397.00
256.00
259.00
34.00
17.00
314.00
431.00
312.00
35.00
427.00
141.00
25.00
38.00
365.00
180.00
10.00
55.00
157.00
315.00
44.00
407.00
158.00
148.00
183.00
27.00
27.00
30.00
399.00
225.00
317.00
154.00
49.00
159.00
756.00
319.00
52.00
9.00
57.00
166.00
43.00
140.00
10.00
174.00
20.00
293.00
78.00
259.00
384.00
146.00
206.00
282.00
51.00
62.00
123.00
36.00
115.00
20.00
141.00
302.00
174.00
38.00
33.00
144.00
273.00
63.00
175.00
65.00
123.00
125.00
192.00
176.00
64.00
115.00
248.00
89.00
112.00
209.00
97.00
361.00
215.00
235.00
162.00
177.00
149.00
271.00
297.00
178.00
294.00
305.00
179.00
206.00
148.00
30.00
188.00
189.00
111.00
175.00
179.00
396.00
109.00
77.00
132.00
172.00
172.00
172.00
241.00
71.00
179.00
91.00
194.00
80.00
597.00
180.00
186.00
180.00
202.00
93.00
210.00
114.00
178.00
174.00
180.00
149.00
212.00
28.00
525.00
87.00
58.00
273.00
186.00
206.00
99.00
178.00
255.00
163.00
58.00
167.00
5.00
205.00
176.00
68.00
264.00
209.00
89.00
212.00
74.00
103.00
62.00
37.00
26.00
133.00
145.00
113.00
157.00
136.00
247.00
171.00
384.00
244.00
258.00
33.00
8.00
321.00
436.00
302.00
40.00
445.00
152.00
42.00
55.00
286.00
195.00
34.00
57.00
141.00
320.00
50.00
403.00
164.00
153.00
160.00
19.00
20.00
36.00
401.00
213.00
324.00
160.00
42.00
164.00
744.00
325.00
62.00
26.00
49.00
172.00
59.00
150.00
30.00
21.00
181.00
300.00
81.00
186.00
371.00
167.00
211.00
269.00
61.00
53.00
139.00
41.00
120.00
27.00
146.00
308.00
180.00
54.00
39.00
150.00
269.00
56.00
168.00
57.00
129.00
131.00
310.00
295.00
190.00
208.00
365.00
211.00
205.00
302.00
199.00
268.00
365.00
329.00
293.00
295.00
11.00
148.00
416.00
295.00
46.00
420.00
297.00
324.00
10.00
123.00
305.00
302.00
258.00
72.00
291.00
270.00
218.00
185.00
235.00
291.00
290.00
292.00
66.00
175.00
72.00
212.00
313.00
195.00
755.00
72.00
299.00
299.00
321.00
207.00
328.00
257.00
288.00
293.00
149.00
300.00
326.00
187.00
641.00
201.00
151.00
394.00
297.00
325.00
194.00
295.00
372.00
282.00
177.00
64.00
149.00
324.00
293.00
199.00
393.00
328.00
203.00
329.00
204.00
196.00
154.00
96.00
80.00
160.00
162.00
148.00
185.00
160.00
274.00
196.00
403.00
273.00
295.00
68.00
77.00
350.00
449.00
354.00
78.00
400.00
209.00
79.00
103.00
298.00
220.00
85.00
23.00
177.00
353.00
33.00
407.00
192.00
184.00
192.00
69.00
73.00
69.00
422.00
237.00
350.00
184.00
98.00
199.00
784.00
352.00
24.00
80.00
99.00
197.00
111.00
176.00
71.00
78.00
212.00
81.00
326.00
231.00
420.00
195.00
239.00
324.00
43.00
110.00
162.00
83.00
158.00
60.00
174.00
336.00
209.00
106.00
73.00
175.00
321.00
113.00
193.00
115.00
148.00
160.00
233.00
208.00
84.00
77.00
285.00
85.00
89.00
223.00
61.00
205.00
228.00
194.00
164.00
196.00
189.00
279.00
244.00
209.00
236.00
331.00
211.00
235.00
230.00
39.00
219.00
207.00
101.00
129.00
193.00
232.00
92.00
72.00
118.00
186.00
193.00
207.00
367.00
32.00
131.00
85.00
190.00
62.00
580.00
141.00
202.00
206.00
230.00
68.00
246.00
98.00
212.00
204.00
28.00
185.00
187.00
231.00
519.00
45.00
12.00
216.00
204.00
234.00
63.00
209.00
296.00
208.00
67.00
119.00
35.00
235.00
222.00
171.00
202.00
206.00
55.00
273.00
92.00
87.00
401.00
404.00
470.00
476.00
437.00
477.00
460.00
516.00
497.00
693.00
503.00
575.00
397.00
369.00
659.00
651.00
610.00
387.00
709.00
455.00
387.00
408.00
621.00
512.00
405.00
406.00
467.00
657.00
410.00
723.00
493.00
473.00
503.00
360.00
385.00
382.00
667.00
521.00
663.00
478.00
420.00
477.00
917.00
663.00
398.00
382.00
411.00
501.00
417.00
481.00
398.00
401.00
509.00
393.00
633.00
432.00
499.00
494.00
534.00
577.00
421.00
392.00
456.00
400.00
443.00
392.00
463.00
624.00
494.00
407.00
385.00
466.00
603.00
397.00
484.65
416.00
465.00
468.00
163.00
162.00
47.00
43.00
236.00
38.00
52.00
137.00
12.00
232.00
188.00
169.00
152.00
163.00
203.00
323.00
265.00
164.00
331.00
292.00
165.00
192.00
201.00
61.00
161.00
172.00
80.00
156.00
165.00
243.00
49.00
37.00
68.00
158.00
158.00
159.00
280.00
55.00
160.00
40.00
180.00
27.00
655.00
162.00
176.00
166.00
188.00
8.00
197.00
40.00
154.00
146.00
87.00
167.00
201.00
195.00
45.00
509.00
55.00
245.00
176.00
193.00
27.00
165.00
243.00
149.00
30.00
148.00
88.00
191.00
162.00
58.00
231.00
195.00
3.00
198.00
57.00
44.00
220.00
207.00
86.00
86.00
278.00
79.00
94.00
77.00
54.00
201.00
218.00
253.00
191.00
207.00
150.00
291.00
313.00
207.00
243.00
331.00
209.00
236.00
150.00
27.00
218.00
216.00
113.00
141.00
204.00
202.00
94.00
80.00
92.00
203.00
202.00
204.00
224.00
28.00
146.00
77.00
226.00
68.00
593.00
147.00
213.00
211.00
233.00
61.00
240.00
82.00
200.00
205.00
58.00
210.00
151.00
239.00
13.00
549.00
55.00
292.00
210.00
236.00
76.00
207.00
284.00
194.00
73.00
131.00
53.00
236.00
204.00
97.00
282.00
240.00
51.00
243.00
99.00
88.00
291.00
281.00
228.00
225.00
347.00
235.00
219.00
301.00
251.00
448.00
310.00
22.00
265.00
265.00
397.00
560.00
65.00
282.00
568.00
395.00
283.00
311.00
394.00
281.00
289.00
300.00
208.00
472.00
289.00
456.00
240.00
227.00
282.00
261.00
262.00
278.00
510.00
296.00
399.00
236.00
245.00
238.00
752.00
400.00
297.00
283.00
247.00
249.00
314.00
210.00
274.00
279.00
273.00
269.00
394.00
324.00
216.00
590.00
245.00
292.00
301.00
249.00
199.00
280.00
354.00
269.00
221.00
461.00
272.00
311.00
278.00
243.00
38.00
255.00
245.00
259.00
213.00
208.00
68.00
53.00
145.00
149.00
132.00
166.00
139.00
248.00
175.00
383.00
251.00
268.00
50.00
57.00
331.00
447.00
339.00
57.00
374.00
173.00
58.00
90.00
273.00
200.00
71.45
19.00
155.00
333.00
14.00
387.00
172.00
163.00
155.00
56.00
52.00
57.00
363.00
214.00
332.00
171.00
71.00
170.00
748.00
333.00
20.00
61.00
86.00
184.00
90.00
155.00
50.00
51.00
186.00
61.00
297.00
43.00
204.00
407.00
176.00
210.00
302.00
82.00
144.00
54.00
136.00
48.00
160.00
316.00
188.00
86.00
58.00
163.00
303.00
86.00
180.00
87.00
127.00
139.00
175.00
76.00
66.00
157.00
171.00
136.00
183.00
162.00
267.00
195.00
414.00
268.00
260.00
48.00
49.00
347.00
588.00
281.00
66.00
441.00
184.00
67.00
94.00
316.00
221.00
74.00
87.00
175.00
346.00
76.00
417.00
190.00
178.00
189.00
45.00
45.00
62.00
425.00
237.00
349.00
185.00
123.00
188.00
763.00
349.00
84.00
67.00
9.00
179.00
98.00
165.00
59.00
60.00
206.00
54.00
325.00
110.00
235.00
424.00
193.00
236.00
250.00
82.00
165.00
66.00
143.00
53.00
171.00
333.00
206.00
94.00
63.00
164.00
250.00
226.00
194.00
18.00
153.00
145.00
142.00
134.00
37.00
18.00
209.00
23.00
28.00
129.00
36.00
269.00
171.00
163.00
116.00
135.00
194.00
468.00
225.00
136.00
264.00
265.00
137.00
165.00
198.00
73.00
139.00
139.00
70.00
192.00
132.00
243.00
27.00
28.00
55.00
130.00
130.00
130.00
295.00
73.00
191.00
25.00
153.00
41.00
621.00
192.00
143.00
138.00
160.00
33.00
168.00
15.00
130.00
123.00
99.00
139.00
194.00
162.00
63.00
483.00
27.00
76.00
200.00
144.00
166.00
137.00
215.00
121.00
19.00
185.00
99.00
163.00
134.00
34.00
191.00
166.00
29.00
171.00
27.00
20.00
50.00
37.00
129.00
142.00
108.00
156.00
132.00
239.00
167.00
389.00
242.00
261.00
38.00
37.00
318.00
418.00
312.00
13.00
440.20
161.00
39.00
67.00
286.00
192.00
47.00
59.00
146.00
318.00
47.00
399.00
162.00
149.00
153.00
33.00
33.00
10.00
397.00
208.00
321.00
157.00
55.00
160.00
747.00
321.00
57.00
41.00
63.00
170.00
71.00
147.00
30.00
36.00
178.00
41.00
296.00
83.00
209.00
379.00
165.00
207.00
280.00
54.00
66.00
137.00
114.00
24.00
143.00
305.00
177.00
67.00
26.00
148.00
281.00
71.00
166.00
71.00
124.00
128.00
128.00
117.00
210.00
221.00
69.00
235.00
209.00
299.00
245.00
450.00
292.00
341.00
117.00
116.00
399.00
581.00
371.00
116.00
463.00
223.00
109.00
146.00
362.00
271.00
124.00
135.00
198.00
397.00
124.00
465.00
241.00
228.00
228.00
113.00
113.00
113.00
477.00
283.00
399.00
236.00
139.00
238.00
821.00
400.00
132.00
120.00
143.00
250.00
149.30
226.00
108.00
117.00
256.00
120.00
373.00
159.00
298.00
443.00
244.00
285.00
354.00
136.00
143.00
215.00
115.00
103.00
212.00
383.00
255.00
146.00
112.00
231.00
363.00
150.00
244.00
150.00
203.00
208.00
38.00
22.00
117.00
129.00
97.00
140.00
120.00
233.00
155.00
372.00
243.00
247.00
24.00
23.00
304.00
559.00
303.00
23.00
434.00
151.00
25.00
53.00
268.00
177.00
35.00
37.00
133.00
303.00
31.00
390.00
146.00
137.00
144.00
18.00
20.00
20.00
386.00
195.00
306.00
143.00
41.00
147.00
734.00
307.00
41.00
26.00
49.00
155.00
56.00
134.00
17.00
20.00
163.00
27.00
282.00
60.00
209.00
369.00
149.00
195.00
269.00
48.00
53.00
121.00
25.00
103.00
130.00
291.00
163.00
51.00
7.00
133.00
271.00
55.00
151.00
57.00
113.00
115.00
157.00
143.00
18.00
38.00
205.00
24.00
29.00
24.00
37.00
294.00
162.00
146.00
133.00
143.00
178.00
429.00
244.00
143.00
300.00
272.00
144.00
172.00
193.00
57.00
153.00
151.00
47.00
185.00
144.00
328.00
45.00
9.00
26.00
138.00
138.00
139.00
267.00
74.00
185.00
24.00
159.00
18.00
631.00
186.00
155.00
147.00
168.00
35.00
176.00
28.00
136.00
140.00
58.00
146.00
177.00
174.00
67.00
488.00
30.00
73.00
221.00
160.00
171.00
19.00
143.00
212.00
130.00
177.00
55.00
172.00
141.00
37.00
208.00
175.00
29.00
176.00
31.00
21.00
318.00
304.00
204.00
200.00
377.00
186.00
202.00
291.00
187.00
83.00
331.00
320.00
290.00
304.00
93.00
303.00
465.00
304.00
61.00
430.00
305.00
334.00
41.00
140.00
315.00
313.00
233.00
16.00
305.00
82.00
192.00
178.00
219.00
299.00
299.00
300.00
37.00
133.00
13.00
187.00
321.00
168.00
693.00
14.00
317.00
307.00
329.00
153.00
337.00
196.00
297.00
301.00
167.00
308.00
64.00
336.00
119.00
640.00
148.00
131.00
461.00
316.00
333.00
185.00
305.00
383.00
291.00
177.00
166.00
333.00
302.00
207.00
461.00
336.00
149.00
339.00
197.00
186.00
181.00
191.00
176.00
61.00
114.00
246.00
89.00
110.00
105.00
95.00
356.00
215.20
235.00
163.00
177.00
149.00
283.00
295.00
177.00
263.00
303.00
178.00
206.00
148.00
29.00
187.00
186.00
108.00
175.00
176.00
372.00
109.00
76.00
106.00
172.00
171.00
173.00
240.00
68.00
180.00
90.00
193.00
76.00
599.00
180.00
183.00
180.00
202.00
93.00
210.00
109.00
178.00
174.00
5.00
180.00
149.00
209.00
36.00
512.00
88.00
53.00
272.00
188.00
206.00
99.00
177.00
253.00
163.00
55.00
166.00
205.00
175.00
68.00
262.00
209.00
88.00
211.00
73.00
101.00
54.00
39.00
159.00
171.00
139.00
183.00
161.00
270.00
197.00
415.00
279.00
288.00
67.00
51.00
345.00
457.00
344.00
66.00
474.00
117.00
64.00
3.00
315.00
219.00
51.00
83.00
178.00
345.00
75.00
422.00
189.00
178.00
184.00
61.00
61.00
61.00
428.00
235.00
348.00
185.00
82.00
189.00
779.00
349.00
87.00
44.00
91.00
197.00
7.00
176.00
43.00
38.00
205.00
54.00
324.00
106.00
233.00
437.00
191.00
236.00
311.00
86.00
94.00
163.00
67.00
146.00
51.00
171.00
333.00
205.00
64.00
175.00
314.00
98.00
193.00
99.00
154.00
156.00
191.00
48.00
35.00
127.00
139.00
107.00
153.00
129.00
240.00
164.00
379.00
257.00
259.00
36.00
35.00
314.00
436.00
312.00
27.00
444.00
155.00
36.00
64.00
279.00
190.00
44.00
50.00
161.00
315.00
42.00
392.00
159.00
147.00
153.00
31.00
30.00
24.00
395.00
202.00
318.00
154.00
52.00
157.00
740.00
319.00
54.00
39.00
60.00
167.00
67.00
145.00
27.00
33.00
176.00
38.00
293.00
73.00
221.00
412.00
162.00
204.00
278.00
58.00
63.00
134.00
27.00
112.00
7.00
141.00
302.00
175.00
64.00
146.00
284.00
68.00
163.00
68.00
122.00
127.00
162.00
146.00
21.00
33.00
224.00
45.00
29.00
146.00
67.00
327.00
147.00
185.00
131.00
147.00
200.00
451.00
267.00
148.00
301.00
277.00
149.00
176.00
199.00
70.00
158.00
153.00
40.00
215.00
146.00
368.00
52.00
47.00
58.00
142.00
142.00
143.00
251.00
106.00
213.00
47.00
164.00
60.00
667.00
214.00
156.00
150.00
157.00
63.00
181.00
47.00
140.00
144.00
68.00
150.00
199.00
175.00
171.00
489.00
58.00
98.00
244.00
163.00
164.00
34.00
149.00
231.00
133.00
37.00
207.00
68.00
175.00
146.00
238.00
179.00
60.00
169.00
20.00
23.00
67.00
291.00
284.00
226.00
220.00
357.00
220.00
209.00
306.00
248.00
431.00
284.00
19.00
265.00
262.00
393.00
575.00
57.00
285.00
548.00
409.00
281.00
314.00
398.00
275.00
288.00
298.00
236.00
471.00
286.00
431.00
226.00
216.00
299.00
263.00
264.00
273.00
489.00
302.00
391.00
223.00
239.00
232.00
757.00
393.00
301.00
284.00
243.00
234.00
319.00
203.00
279.00
273.00
264.00
268.00
393.00
321.00
202.00
614.00
231.00
282.00
38.00
303.00
250.00
191.00
281.00
363.00
271.00
208.00
461.00
262.00
314.00
284.00
238.00
249.00
233.00
256.00
207.00
194.00
82.00
68.00
163.00
175.00
144.00
186.00
165.00
280.00
201.00
406.00
265.00
263.00
49.00
52.00
348.00
466.00
289.00
70.00
483.00
193.00
70.00
99.00
319.00
223.00
78.00
90.00
184.00
348.00
79.00
433.00
192.00
182.00
194.55
47.00
48.00
64.00
432.00
242.00
351.00
188.00
26.00
193.00
757.00
352.00
87.00
69.00
112.00
201.00
104.00
180.00
62.00
63.00
209.00
56.00
328.00
113.00
206.00
429.00
195.00
241.00
255.00
86.00
226.00
166.00
71.00
151.00
55.00
175.00
336.00
209.00
98.00
68.00
179.00
249.00
196.00
239.00
158.00
160.00
186.00
164.00
45.00
43.00
238.00
39.00
51.00
34.00
10.00
246.00
186.00
171.00
153.00
164.00
204.00
251.00
266.00
165.00
303.00
292.00
166.00
194.00
206.00
62.00
174.00
170.00
78.00
158.00
164.00
244.00
50.00
37.00
49.00
159.00
159.00
160.00
209.00
52.00
162.00
40.00
182.00
24.00
609.00
163.00
174.00
167.00
189.00
9.00
197.00
38.00
169.00
174.00
89.00
168.00
203.00
193.00
55.00
505.00
2.00
51.00
246.00
180.00
194.00
29.00
166.00
244.00
151.00
29.00
149.00
88.00
193.00
163.00
60.00
233.00
196.00
199.00
57.00
43.00
81.00
69.00
162.00
143.00
188.00
167.00
277.00
201.00
428.00
276.00
265.00
51.00
53.00
352.00
603.00
287.00
70.00
483.00
195.00
71.00
99.00
318.00
225.00
79.00
91.00
182.00
350.00
79.00
475.00
195.00
183.00
203.00
49.00
49.00
65.00
436.00
254.00
354.00
190.00
229.00
193.00
772.00
355.00
88.00
71.00
11.00
184.00
103.00
169.00
63.00
65.00
212.00
58.00
329.00
115.00
269.00
400.00
197.00
243.00
259.00
87.00
15.00
170.00
71.00
150.00
57.00
176.00
338.00
210.00
99.00
67.00
168.00
256.00
238.00
199.00
158.00
150.00
138.00
125.00
29.00
40.00
196.00
42.00
21.00
31.00
62.00
278.00
145.00
149.00
102.00
125.00
204.00
446.00
234.00
125.00
296.00
250.00
126.00
155.00
203.00
82.00
135.00
125.00
54.00
207.00
115.00
282.00
49.00
36.00
18.00
121.00
120.00
121.00
290.00
104.00
212.00
43.00
142.00
45.00
647.00
212.00
122.00
129.00
151.00
61.00
158.00
36.00
118.00
123.00
74.00
128.00
205.00
148.00
92.00
470.00
56.00
99.00
212.00
127.00
153.00
27.00
124.00
203.00
112.00
30.00
197.00
73.00
154.00
122.00
19.00
207.00
158.00
57.00
158.00
14.00
143.00
128.00
37.00
25.00
202.00
35.00
13.00
24.00
52.00
258.00
150.00
147.00
116.00
128.00
197.00
436.00
230.00
128.00
329.00
256.00
129.00
157.00
200.00
75.00
139.00
136.00
58.00
196.00
127.00
279.00
41.00
28.00
9.00
123.00
123.00
124.00
222.00
94.00
200.00
35.00
145.00
37.00
652.00
201.00
134.00
131.00
137.00
49.00
161.00
29.00
121.00
126.00
103.00
131.00
197.00
160.00
87.00
474.00
44.00
88.00
208.00
139.00
145.00
20.00
129.00
208.00
115.00
21.00
186.00
101.00
156.00
127.00
23.00
194.00
160.00
43.00
150.00
15.00
239.00
192.00
74.00
190.00
271.00
62.00
154.00
175.00
181.00
191.00
67.00


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-p99-ALL.dat <==
211.00
197.00
89.00
107.00
278.00
70.00
103.00
84.00
98.00
341.00
260.00
237.00
201.00
201.00
184.00
674.00
475.00
204.00
559.70
369.00
206.00
229.00
165.00
34.00
213.00
209.00
132.00
220.00
201.00
471.00
77.00
72.00
92.00
200.00
202.00
199.00
362.05
86.00
148.00
72.00
452.00
81.00
796.00
149.00
213.00
199.00
230.00
96.00
231.00
88.00
199.00
196.00
59.00
206.00
182.00
233.00
19.00
691.03
92.00
17.00
426.00
219.00
236.00
79.00
205.00
287.00
192.00
65.00
210.00
57.00
229.00
201.00
99.00
434.00
238.00
93.00
277.00
90.00
83.00
31.00
171.00
163.00
144.00
176.00
160.00
353.00
188.00
514.00
318.00
281.00
61.00
40.00
367.00
461.00
333.00
58.00
555.00
228.00
47.00
62.00
619.00
206.00
31.00
79.00
188.00
340.00
67.00
560.00
182.00
172.00
930.00
51.00
56.00
54.00
461.00
256.00
342.00
179.00
360.17
180.00
1115.56
344.00
77.00
33.00
81.00
190.00
65.00
169.00
32.00
23.00
199.00
45.00
317.00
103.00
288.00
610.27
235.80
251.00
323.00
75.00
87.00
148.00
58.00
155.00
46.00
164.00
326.00
197.00
62.00
55.00
168.00
298.00
90.00
195.00
135.00
145.00
150.00
35.00
140.00
153.00
130.00
159.00
144.00
309.00
174.00
484.00
297.00
264.00
44.00
27.00
363.00
826.00
324.00
42.00
540.00
201.00
41.00
41.00
556.00
197.00
38.00
61.00
182.00
322.00
51.00
522.00
165.00
156.00
859.00
39.00
39.00
36.00
444.00
247.00
324.00
162.00
263.00
165.00
945.00
326.00
60.00
20.00
67.00
172.00
46.00
152.00
22.00
15.00
183.00
32.00
302.00
86.00
284.00
555.00
169.00
232.00
308.00
60.00
76.00
142.00
45.00
139.58
30.00
147.00
310.00
181.00
41.00
39.00
151.00
292.00
75.00
170.00
92.00
131.00
133.00
158.00
140.00
63.00
227.00
55.00
55.00
50.00
65.00
441.00
199.00
264.00
137.00
139.00
257.00
716.00
430.00
142.00
559.78
329.03
143.00
170.00
218.00
76.00
157.00
147.00
55.00
227.00
140.00
547.00
63.00
35.00
57.00
137.00
146.00
137.00
321.00
137.00
215.00
58.00
404.00
50.00
861.00
215.00
151.00
144.00
164.00
64.00
174.00
56.00
136.00
154.00
75.00
146.00
216.00
175.00
100.00
647.38
58.00
98.00
370.00
156.00
171.00
46.00
142.00
241.00
129.00
27.00
216.00
73.00
172.00
136.00
29.00
385.00
188.00
56.00
209.00
43.00
52.00
167.00
153.00
61.00
234.00
46.00
31.00
29.00
56.00
261.00
207.00
185.00
144.00
153.00
244.00
374.00
436.00
153.00
566.20
344.00
154.00
183.00
221.00
95.00
162.00
155.00
88.00
215.00
148.00
258.00
49.00
49.00
35.00
149.00
149.00
151.00
128.00
215.00
46.00
395.00
59.00
833.00
216.00
159.00
158.00
179.00
54.00
187.00
34.00
145.00
152.00
122.00
156.00
222.00
178.00
85.00
654.00
50.00
91.00
383.00
163.00
182.00
24.00
151.00
243.00
141.00
43.00
206.00
119.00
183.00
149.00
63.00
399.00
187.00
50.00
46.92
31.00
144.00
130.70
229.00
237.00
248.00
226.00
367.00
259.00
528.00
331.00
355.00
131.00
129.00
424.00
870.00
416.67
129.00
823.70
306.00
123.00
159.00
590.00
286.00
138.00
145.00
219.00
412.00
138.00
751.05
254.00
242.00
733.95
128.00
131.00
126.00
504.00
314.00
413.00
252.00
373.60
252.00
1072.00
414.00
150.00
133.00
158.00
263.00
164.00
240.00
121.00
137.00
270.00
133.00
385.00
173.00
330.00
607.00
256.00
304.00
372.00
152.00
157.00
229.00
129.00
100.00
118.00
225.00
397.00
269.00
160.00
127.00
244.00
378.00
168.00
258.00
170.00
218.00
224.00
176.00
159.00
61.00
47.00
248.00
48.00
190.68
47.00
446.00
211.00
159.00
161.00
160.00
226.00
723.00
438.00
160.00
503.00
336.00
163.00
190.00
227.00
71.00
182.00
164.00
77.00
215.00
158.00
482.50
13.00
37.00
761.00
157.00
160.00
152.00
356.00
116.00
220.00
9.00
410.00
24.00
844.00
220.00
164.00
160.00
184.00
51.00
190.00
38.00
157.00
156.00
96.00
165.00
219.00
193.00
86.00
657.65
44.00
101.00
387.00
172.00
195.00
27.00
164.00
257.00
149.00
28.00
204.00
95.00
189.00
158.00
47.00
397.00
191.00
46.00
232.00
48.00
40.00
161.00
144.00
59.00
32.00
229.00
47.00
41.00
66.00
267.00
207.00
188.00
135.00
144.00
257.00
751.00
416.00
144.00
873.40
354.00
146.00
174.00
237.39
95.00
159.00
149.00
91.00
222.00
139.00
715.38
57.00
45.00
29.00
140.00
146.00
141.00
342.00
133.00
221.00
45.00
467.00
54.00
984.96
223.00
147.00
148.00
170.00
69.00
177.00
45.00
137.00
148.00
124.00
148.00
224.00
174.00
100.00
671.00
64.00
102.00
365.00
151.00
174.00
40.00
143.00
238.00
132.00
39.00
213.00
118.00
174.00
141.00
49.00
375.00
183.00
62.00
232.50
28.00
22.00
663.97
307.00
56.00
28.00
381.00
209.00
41.00
47.00
414.23
304.00
343.00
290.00
309.00
398.00
848.00
523.50
307.00
536.00
872.00
313.00
349.00
652.14
89.00
316.00
318.00
225.00
367.00
307.00
767.89
204.00
42.00
41.00
304.00
338.00
305.00
462.00
114.00
370.00
39.00
736.87
51.00
1179.00
383.00
322.55
312.00
346.00
205.76
355.00
24.00
302.00
350.00
276.73
310.00
380.00
354.00
291.00
768.00
200.00
84.00
424.66
318.00
341.00
179.00
306.00
397.00
299.00
32.00
356.00
112.00
355.00
309.00
211.00
430.00
358.00
43.00
374.11
38.00
32.00
190.00
173.00
63.00
56.00
258.00
48.00
66.00
47.00
250.00
230.00
200.00
169.00
173.00
214.00
701.00
450.00
174.00
390.80
367.00
176.00
204.00
210.00
76.00
192.00
178.00
111.00
203.00
168.00
251.00
54.00
50.00
66.00
170.00
171.00
169.00
340.00
95.00
203.00
49.00
390.00
38.00
890.00
204.00
176.00
177.00
200.00
19.00
209.00
51.00
168.00
174.00
102.00
178.00
207.00
203.00
69.00
682.00
16.00
59.00
399.00
181.00
206.00
42.00
175.00
266.00
162.00
42.00
194.00
100.00
204.00
171.00
71.00
415.00
208.00
17.00
250.00
68.00
57.00
510.00
484.00
442.00
262.00
527.00
446.00
267.00
401.00
250.00
453.00
421.00
372.00
472.00
327.00
586.00
564.00
471.00
399.27
598.00
471.00
511.00
320.13
354.00
484.00
477.00
318.72
350.00
465.00
218.22
352.00
431.00
769.00
471.00
477.00
475.00
246.00
240.00
349.00
447.00
636.00
364.00
1054.39
349.00
472.00
479.00
502.00
360.00
511.00
246.00
433.00
501.00
492.00
473.00
368.00
503.00
216.00
872.00
327.00
244.00
504.00
474.00
504.00
294.00
479.00
532.00
466.00
426.00
89.00
491.00
507.00
475.00
463.00
509.00
503.00
340.00
517.00
377.00
355.00
335.00
324.00
298.96
198.00
204.00
329.00
212.00
205.00
308.00
232.00
456.00
328.00
261.00
286.00
409.00
677.00
401.00
286.00
451.00
424.00
299.00
320.00
469.00
265.00
306.00
289.00
200.00
390.00
286.00
468.00
215.00
228.12
544.55
284.00
286.00
286.00
545.00
288.00
389.94
213.00
377.00
235.00
1008.00
394.00
294.00
284.00
310.00
220.00
335.00
216.00
289.00
307.00
255.00
287.00
421.00
317.00
274.00
684.00
228.00
264.00
371.00
293.00
312.00
213.00
282.00
342.00
285.00
203.00
377.00
258.00
323.00
300.00
188.00
326.00
308.00
229.00
320.99
191.00
189.00
284.00
264.00
264.00
185.00
355.00
159.00
188.00
345.00
200.00
422.00
326.00
255.00
258.00
347.00
862.00
61.00
265.00
510.78
458.00
269.00
295.00
345.00
247.00
288.00
274.00
269.00
337.00
266.00
421.00
166.00
171.00
878.00
254.00
257.00
258.00
475.00
292.00
337.00
166.00
477.29
168.00
950.10
337.00
273.00
267.00
261.00
157.00
296.00
257.00
262.00
262.00
319.00
263.00
346.00
299.00
206.00
747.00
174.00
276.00
51.00
275.00
272.00
247.00
270.00
363.00
254.00
170.00
328.00
317.00
294.00
264.00
270.00
20.00
267.00
177.00
312.00
155.00
151.00
73.00
44.00
138.00
144.00
134.00
161.00
136.00
292.00
171.00
372.00
262.00
255.22
37.00
326.00
425.00
304.00
47.00
530.00
245.00
50.00
76.00
545.00
197.00
67.00
61.00
150.00
323.00
54.00
410.00
167.00
154.00
848.04
36.00
38.00
40.00
427.00
230.00
326.00
162.00
243.17
164.00
902.00
326.00
65.00
52.00
55.00
176.00
84.00
152.00
41.00
43.00
183.00
44.00
302.00
84.00
233.00
538.00
170.00
220.00
295.30
62.00
62.00
141.00
48.00
142.00
35.00
149.00
309.00
182.00
77.00
44.00
154.00
275.00
67.00
170.00
82.00
127.00
134.00
40.00
27.00
144.00
153.00
129.00
160.00
143.00
301.00
173.00
472.00
287.00
258.00
37.00
356.00
832.00
303.00
43.00
651.00
201.00
45.00
57.00
551.00
198.00
46.00
60.00
156.00
323.00
50.00
623.66
166.00
155.00
633.00
22.00
25.00
39.00
443.00
243.00
325.00
162.00
275.00
165.00
925.00
327.00
57.00
29.00
52.00
174.00
60.00
152.00
33.00
22.00
183.00
14.00
301.00
84.00
263.00
568.00
169.00
231.00
293.00
63.00
60.00
142.00
45.00
139.00
30.00
148.00
310.00
182.00
57.00
39.00
152.00
269.00
59.00
171.00
97.00
131.00
134.00
369.00
363.00
253.00
244.00
415.00
225.00
252.00
387.00
215.00
325.00
405.00
347.00
325.00
355.00
530.00
602.00
357.00
353.00
531.00
349.00
383.00
19.00
223.00
364.00
355.00
289.00
109.00
347.00
329.00
241.00
231.00
745.39
347.00
347.00
342.00
289.00
202.00
106.00
246.00
578.00
217.00
991.50
108.00
352.00
357.00
387.00
217.00
387.00
247.00
354.00
355.00
207.00
355.00
17.00
381.00
198.00
841.00
216.00
207.00
549.00
355.00
376.00
226.00
360.00
426.00
341.00
237.00
99.00
209.00
383.00
349.00
265.00
565.00
378.00
212.00
396.00
245.00
245.00
460.00
828.00
726.00
375.00
870.00
720.00
744.00
829.25
698.00
590.00
729.00
861.00
425.00
832.00
550.00
895.00
820.00
393.09
948.00
832.00
863.00
184.00
659.00
830.00
843.00
485.00
766.00
460.00
646.00
462.00
370.00
454.00
841.00
455.00
440.00
295.00
668.00
721.00
649.00
328.00
1214.00
386.00
842.00
583.00
599.00
370.00
871.00
382.00
833.00
453.00
297.00
814.04
530.00
474.00
656.00
827.92
703.00
660.00
598.00
839.00
839.00
752.00
445.00
627.00
825.00
457.00
679.00
645.13
484.00
471.00
477.00
854.00
839.00
694.00
867.00
480.00
469.00
334.00
320.00
420.00
434.00
388.00
438.00
416.00
483.00
450.00
558.00
380.00
61.00
302.00
302.00
600.00
890.00
319.00
626.00
536.76
321.00
349.00
604.00
479.00
322.00
334.00
250.00
596.00
327.00
568.00
444.00
433.00
954.33
298.00
299.00
316.00
617.00
481.00
603.00
438.00
486.00
443.00
1101.00
603.00
338.00
320.00
284.00
452.00
353.00
416.00
312.00
319.00
472.00
306.00
600.00
358.00
255.00
797.04
447.00
488.00
76.00
343.00
284.00
406.00
318.00
396.00
306.00
428.00
583.00
471.00
347.00
317.00
443.00
61.00
294.00
447.00
317.00
399.00
410.00
61.00
42.00
149.00
153.00
130.00
160.00
145.00
309.00
174.00
471.00
285.00
264.00
47.00
43.00
357.00
822.00
320.00
539.00
208.00
47.00
74.00
553.00
200.00
64.00
59.00
164.00
324.00
50.00
509.00
167.00
158.00
839.66
40.00
41.00
11.00
444.00
243.00
325.27
164.00
299.00
167.00
945.00
328.00
58.00
45.00
69.00
174.00
78.00
152.00
39.00
40.00
184.00
48.00
302.00
84.35
282.00
585.00
171.00
231.00
310.00
65.00
77.00
142.00
21.00
139.00
32.00
148.00
311.00
182.00
74.00
33.00
151.00
292.00
78.00
173.00
116.00
131.00
135.00
556.00
539.00
363.00
374.00
540.00
422.00
397.00
494.00
392.00
82.00
444.00
502.00
529.00
541.00
53.00
192.00
638.92
539.00
721.00
542.00
572.00
81.00
223.00
544.00
486.00
295.00
77.00
465.00
85.00
443.00
410.00
847.00
498.00
528.96
536.00
39.00
366.00
76.00
424.00
676.82
420.00
1106.00
78.00
484.00
545.00
568.00
432.00
576.00
380.00
531.00
541.00
358.00
545.00
52.00
522.13
266.00
892.00
427.00
335.00
601.00
464.27
565.00
367.00
539.00
548.00
529.00
402.00
66.00
349.00
572.00
539.00
365.00
600.92
576.00
427.00
574.00
428.00
422.00
485.00
194.00
345.00
334.00
293.00
341.00
412.20
1210.24
359.00
606.00
410.00
450.00
231.00
199.00
522.58
962.00
573.96
227.00
723.47
219.00
159.00
728.53
396.77
206.00
244.00
322.00
510.08
236.00
921.64
345.00
381.42
1061.64
223.00
232.00
209.16
586.00
645.88
500.00
348.00
569.91
348.53
1298.00
526.00
245.00
194.00
256.00
360.00
368.85
334.00
203.00
233.04
374.00
216.00
492.00
282.00
401.00
706.00
357.37
406.00
462.00
247.50
245.00
320.00
224.00
307.00
213.39
330.00
482.00
367.00
169.00
223.00
331.00
473.00
265.00
348.00
287.00
316.57
323.66
47.00
41.00
149.00
154.00
124.00
163.00
146.00
308.00
176.00
471.00
297.00
269.00
48.00
45.00
352.00
832.00
322.00
46.00
542.00
215.00
73.00
559.00
203.00
52.00
62.00
172.00
327.00
52.00
612.00
170.00
158.00
871.00
42.00
45.00
41.00
445.00
244.00
329.00
167.00
300.04
168.00
926.14
332.00
60.00
45.00
72.00
178.00
74.00
155.00
37.00
33.00
187.00
50.00
304.00
87.00
285.00
584.00
173.00
233.00
312.00
67.00
78.00
144.00
47.00
132.62
34.00
151.00
313.00
185.00
73.00
43.00
155.00
287.00
80.00
175.00
116.78
133.00
138.00
62.00
41.00
174.00
183.00
159.00
189.00
173.00
335.31
203.00
512.00
320.00
295.00
75.00
57.00
384.00
853.85
349.00
72.00
706.50
166.00
72.00
581.00
229.00
67.00
85.00
196.00
353.00
79.00
708.68
196.00
185.00
641.66
69.00
72.00
67.00
473.00
272.00
355.00
193.00
338.38
195.00
969.00
358.00
90.00
49.00
98.00
203.00
12.00
182.00
52.00
43.00
213.00
62.00
331.00
111.00
302.00
604.00
199.00
260.00
339.00
97.00
105.00
172.00
75.00
169.00
61.00
177.00
341.00
212.00
9.00
69.00
182.00
322.00
106.00
202.00
144.00
162.00
164.00
197.00
585.63
552.00
224.00
221.00
590.00
221.00
223.00
368.00
207.00
320.00
469.00
344.00
543.00
551.00
21.00
185.00
603.00
551.00
407.00
642.00
553.00
581.00
170.00
578.00
545.00
789.00
59.00
536.00
706.00
228.00
205.00
741.14
547.00
547.00
548.80
78.00
201.00
52.00
224.00
577.06
203.00
1005.00
59.00
470.69
556.00
578.00
221.00
584.00
515.00
544.00
572.00
195.00
554.00
20.00
570.00
393.00
798.00
212.00
173.00
546.00
540.00
579.00
209.00
548.00
597.00
538.00
203.00
48.00
193.00
585.00
548.00
229.00
563.00
585.00
217.00
583.00
223.00
216.00
205.00
197.00
81.00
96.00
285.00
69.00
94.00
87.00
75.00
353.00
266.00
245.00
197.00
197.00
223.00
610.00
481.00
199.00
540.26
374.00
202.00
228.00
170.00
210.00
202.00
125.00
153.00
196.00
514.00
89.00
71.00
87.00
196.00
198.00
192.00
199.00
78.00
161.00
74.00
452.00
61.00
760.00
165.00
209.00
201.00
225.00
72.00
229.00
89.00
198.00
196.00
39.00
204.00
199.00
230.00
47.00
687.00
69.00
33.00
428.00
208.00
233.00
80.00
200.00
295.00
188.00
63.00
148.00
36.00
228.00
195.00
75.00
445.00
233.00
71.00
273.00
90.00
83.00
35.00
38.00
158.00
162.00
138.00
182.00
158.00
318.00
193.00
485.00
307.00
287.00
66.00
45.00
364.00
830.00
330.00
64.00
545.00
218.00
52.00
66.00
578.00
210.00
78.00
180.00
345.00
72.00
525.75
188.00
177.00
640.00
57.00
58.00
60.00
449.00
255.00
347.00
184.00
261.00
186.00
987.00
348.37
83.00
39.00
87.00
197.00
74.00
170.00
38.00
21.00
205.00
49.00
319.00
102.00
284.00
551.00
182.00
241.00
314.00
86.00
88.00
153.00
61.00
147.00
50.00
170.00
330.00
203.00
67.00
60.00
174.00
301.00
97.00
190.00
101.00
151.00
156.00
79.00
61.00
155.00
156.00
145.00
164.00
149.00
313.00
179.00
477.00
290.00
274.00
61.00
60.00
356.00
838.00
338.00
59.00
642.95
235.57
63.00
85.00
546.00
202.00
78.00
171.00
334.00
15.00
601.14
171.00
166.00
619.94
51.00
59.00
47.00
449.00
249.00
336.00
166.00
319.00
180.00
938.01
336.00
3.00
59.00
80.00
175.00
89.00
168.00
55.00
59.00
193.00
65.00
309.00
29.00
282.00
583.00
176.00
243.00
328.00
26.00
99.00
156.00
67.00
158.00
45.00
153.00
319.00
190.00
87.00
54.00
153.00
307.00
91.00
175.94
137.00
131.00
140.00
196.00
182.00
55.00
88.00
218.00
77.00
91.00
227.00
112.00
318.00
200.00
269.00
150.00
156.00
288.00
486.79
254.00
164.00
297.00
331.00
172.00
198.00
800.00
126.00
179.00
171.00
264.00
164.00
326.00
85.00
73.00
743.23
159.00
168.00
162.00
494.00
161.00
244.00
80.00
361.00
107.00
892.00
237.00
172.00
175.00
191.00
85.00
204.00
98.00
182.00
176.00
128.00
157.00
285.00
195.00
119.00
641.00
97.00
134.00
232.00
172.00
191.00
85.00
164.00
225.00
150.00
64.00
254.00
125.00
196.00
179.00
57.00
253.00
204.00
100.00
211.00
73.00
74.00
91.00
342.00
322.00
227.00
215.00
412.00
215.00
223.00
370.00
204.00
350.00
386.00
337.00
323.00
323.00
109.00
762.00
597.00
324.00
78.00
523.00
327.00
353.00
59.00
154.00
344.00
334.00
265.00
328.00
351.00
221.00
196.00
708.56
321.00
323.00
317.00
52.00
186.00
29.00
215.00
551.00
186.00
961.00
32.00
341.00
326.00
350.00
189.00
359.00
212.00
320.00
326.00
184.00
329.00
80.00
361.00
139.00
834.00
184.00
183.81
546.00
341.00
358.00
202.00
326.00
419.00
313.00
192.00
24.00
182.00
354.00
321.00
221.00
556.00
359.00
184.00
391.00
215.00
203.00
195.00
70.00
51.00
140.00
148.00
138.00
158.00
139.00
309.00
169.00
465.00
284.00
266.00
54.00
50.00
347.00
460.00
332.00
50.00
473.00
242.00
52.00
79.00
536.00
196.00
72.00
13.00
165.00
328.00
501.00
166.00
157.00
730.00
46.00
47.00
44.00
438.00
241.00
325.00
161.00
263.39
169.00
992.26
325.00
16.00
52.00
75.00
172.00
82.00
157.00
45.00
51.00
184.00
57.00
299.00
39.00
268.00
557.00
171.00
228.00
316.00
19.00
87.00
150.00
55.00
147.00
38.00
148.00
311.00
181.00
81.00
47.00
150.00
294.00
85.00
170.00
108.00
121.00
132.00
561.00
511.00
442.00
257.00
542.00
447.00
260.00
624.12
251.00
4.00
460.00
417.00
400.00
492.00
338.00
595.00
735.34
498.00
562.30
926.34
501.00
533.00
338.00
373.00
509.00
489.00
325.00
351.00
489.00
372.00
433.00
909.34
489.00
500.00
501.00
246.00
271.00
349.00
450.00
698.00
389.00
1078.85
349.00
502.00
498.00
533.00
372.00
571.00
248.00
395.00
536.00
493.00
496.00
368.00
547.00
246.00
912.00
339.00
259.00
503.00
476.00
522.00
252.00
493.00
553.00
491.00
427.00
90.00
493.00
532.00
493.00
463.00
509.00
528.00
355.00
545.00
403.00
366.00
352.17
182.00
165.00
68.00
50.00
254.00
12.00
56.58
197.00
56.00
352.00
218.00
166.00
167.00
166.00
241.00
462.00
445.00
167.00
555.00
345.00
170.00
196.00
229.00
90.00
188.00
171.00
85.00
221.00
166.00
521.88
43.00
508.00
164.00
167.00
158.00
362.00
128.00
226.00
20.00
421.00
50.00
900.00
226.00
178.00
167.00
191.00
57.00
196.00
43.00
163.00
166.00
117.00
172.00
225.00
200.00
93.00
676.00
55.00
120.00
393.00
179.00
201.00
32.00
170.00
263.00
156.00
48.00
210.00
115.00
196.00
164.00
54.00
403.00
199.00
58.00
243.00
55.00
47.00
171.00
155.00
41.00
48.00
242.00
37.00
45.00
40.00
49.00
431.00
224.00
170.00
154.00
155.00
231.00
371.00
433.00
157.00
408.00
334.00
158.00
186.00
215.00
72.00
176.00
166.00
71.00
195.00
156.00
469.18
43.00
42.00
153.00
155.00
151.00
321.00
118.00
198.00
38.00
404.00
27.00
872.18
200.00
165.00
159.00
182.00
47.00
188.00
43.00
150.00
155.00
84.00
161.00
206.00
191.00
82.00
657.00
43.00
85.00
382.00
170.00
189.00
34.00
157.00
250.00
144.00
14.00
185.00
81.00
186.00
153.00
53.00
392.00
190.00
44.00
228.00
42.00
35.00
753.70
601.26
64.00
35.00
712.90
507.58
24.00
35.00
61.00
778.00
513.81
648.00
622.54
620.52
907.00
836.68
622.70
1088.49
970.92
624.04
713.48
897.81
86.00
606.00
603.00
517.84
712.76
614.11
1095.76
500.00
38.00
621.00
676.00
603.00
649.54
130.00
677.00
42.00
869.00
47.00
1115.00
731.98
635.00
589.15
668.00
509.00
658.54
38.00
603.48
610.02
597.60
603.00
718.42
785.00
575.86
822.00
509.18
97.00
675.00
499.00
655.00
493.00
610.15
727.10
616.00
31.00
685.00
111.00
691.40
643.58
495.49
693.00
628.00
55.00
692.81
22.00
12.00
54.00
39.00
137.00
149.00
126.00
157.00
140.00
306.52
170.00
471.17
281.00
254.00
36.00
22.00
347.00
456.00
299.00
40.00
505.00
237.00
43.00
69.00
549.00
197.00
57.00
51.00
158.00
321.00
45.00
499.00
164.00
154.00
853.98
18.00
33.00
429.00
243.00
322.00
161.00
237.88
163.00
929.00
325.00
59.00
40.00
48.00
171.00
74.00
149.00
35.00
33.00
181.00
27.00
298.00
77.00
264.00
567.00
167.00
226.00
289.00
64.00
57.00
139.00
41.00
133.00
27.00
144.00
307.00
178.00
70.00
37.00
147.00
272.00
58.00
170.00
94.00
128.00
131.00
56.00
41.00
146.00
152.00
129.00
159.00
143.00
314.00
174.00
474.93
287.00
257.00
40.00
24.00
352.00
836.00
377.11
42.00
754.00
257.00
45.00
71.00
547.00
198.00
59.00
58.00
170.00
324.00
48.00
747.00
166.00
155.00
661.30
19.00
38.00
430.00
245.00
325.00
165.00
284.31
165.00
947.00
328.00
58.00
42.00
52.89
174.00
82.00
150.00
37.00
58.00
183.00
31.00
301.00
87.00
266.00
535.00
169.00
240.00
294.00
62.00
59.00
140.00
43.00
137.00
31.00
147.00
309.00
180.00
71.00
38.00
151.00
272.00
67.00
171.00
84.00
133.00
135.00
57.00
36.00
144.00
151.00
126.00
152.00
141.00
307.00
169.00
475.00
284.00
257.00
40.00
38.00
342.00
456.00
317.00
13.00
537.00
212.00
42.00
68.00
551.00
194.00
60.00
47.00
162.00
318.00
44.00
513.00
158.00
152.00
865.00
33.00
36.00
441.00
239.00
320.00
157.00
275.06
162.00
987.00
322.00
53.00
37.00
62.00
166.00
68.00
149.00
34.00
32.00
177.00
43.00
299.00
73.00
282.00
577.00
164.00
227.00
306.00
63.00
74.00
139.00
18.00
135.00
27.00
141.00
307.00
178.00
66.00
29.00
144.00
283.00
66.00
166.00
111.00
127.00
128.00
460.00
444.00
320.00
507.00
356.00
340.00
457.00
340.00
58.00
538.00
475.00
427.00
443.00
290.00
429.00
501.00
444.00
215.00
584.84
445.00
473.00
80.00
199.00
449.00
449.00
477.00
53.00
435.00
287.58
362.00
300.00
414.00
429.00
427.00
441.00
299.00
48.00
356.00
603.39
328.00
1008.95
53.00
446.00
448.00
469.00
304.00
480.00
317.00
412.00
443.00
318.00
446.00
71.00
471.00
460.00
835.00
293.00
308.00
523.00
442.00
469.00
304.00
440.00
517.00
431.00
310.00
44.00
316.00
473.00
440.00
327.00
493.79
477.00
299.00
486.47
335.00
313.00
259.00
243.00
139.00
124.00
301.00
115.00
132.00
114.00
91.00
240.00
277.00
288.00
225.00
242.00
200.00
295.00
480.00
242.00
342.00
388.00
244.00
273.00
208.00
79.00
250.00
248.00
151.00
179.00
238.00
248.00
127.00
119.00
135.00
239.00
239.00
240.00
319.00
184.00
116.00
447.00
106.00
885.00
186.00
245.00
247.00
269.00
94.00
280.00
122.00
235.00
246.00
105.00
246.00
197.00
272.00
64.00
695.00
88.00
61.00
429.00
249.00
268.00
111.00
240.00
309.00
230.00
112.00
168.00
103.00
273.00
240.00
144.00
439.00
279.00
88.00
285.00
137.00
127.00
342.00
324.00
219.00
216.00
414.00
220.00
220.00
361.00
203.00
349.00
387.00
337.00
326.00
325.00
108.00
669.00
604.00
325.00
382.54
508.03
328.57
355.00
52.00
162.00
347.00
336.00
245.00
31.00
325.00
458.98
226.00
198.00
688.47
322.00
326.00
320.00
48.00
184.00
220.00
566.96
191.00
980.00
7.00
340.00
328.00
351.00
195.00
357.00
212.00
321.00
326.00
186.00
331.00
78.00
359.00
146.00
834.00
189.00
189.00
551.00
338.00
361.00
202.00
329.00
421.00
315.00
188.00
21.00
185.00
355.00
323.00
224.00
568.00
358.00
190.00
400.00
219.00
206.00
184.00
162.00
59.00
46.00
251.00
12.00
45.00
39.00
49.00
448.00
214.00
167.00
162.00
163.00
246.00
727.00
438.00
165.00
425.00
370.04
168.00
194.00
245.61
76.00
184.00
166.00
79.00
215.00
161.00
451.00
19.00
40.00
48.00
162.00
164.00
157.00
357.00
121.00
220.00
411.00
29.00
914.00
221.00
176.00
168.00
190.00
56.00
201.00
39.00
160.00
165.00
102.00
169.00
220.00
193.00
88.00
667.00
49.00
82.00
387.00
180.00
199.00
33.00
166.00
259.00
153.00
31.00
205.00
100.00
195.00
162.00
53.00
397.00
201.00
49.00
245.00
50.00
41.00
139.02
256.00
244.00
421.00
174.00
238.99
225.00
451.09
417.00
549.00
376.00
472.00
236.32
74.26
635.00
609.00
625.33
96.00
1018.00
614.07
103.00
136.52
570.00
299.36
255.16
107.99
357.00
553.64
261.00
953.00
245.00
226.00
757.00
233.24
291.00
162.00
541.01
548.29
478.00
407.15
253.00
1043.00
497.00
115.00
103.00
271.59
386.00
143.00
375.09
258.73
285.00
411.00
76.00
547.00
362.00
392.00
602.00
392.00
460.00
314.00
105.00
205.00
204.31
261.00
186.00
87.61
212.00
531.00
403.84
129.00
96.00
212.03
447.00
103.00
255.00
245.00
391.00
371.00
183.00
165.00
60.00
59.00
251.00
25.00
54.00
52.00
38.00
365.00
234.00
167.00
163.00
165.00
217.00
329.00
443.00
166.00
420.00
342.00
168.00
196.00
210.00
61.00
185.00
180.00
107.00
185.00
168.00
395.00
50.00
29.00
51.00
162.00
164.00
161.00
328.00
106.00
191.00
26.00
428.00
883.00
191.00
177.00
169.00
191.00
40.00
198.00
53.00
161.00
165.00
88.00
171.00
203.00
204.00
72.00
660.88
35.00
76.00
391.00
176.00
199.00
46.00
168.00
261.00
154.00
23.00
175.00
86.00
195.00
163.00
65.00
408.00
199.00
35.00
238.00
51.00
43.00
1177.26
920.56
914.67
785.00
1088.00
885.00
1000.05
1189.12
802.00
1068.00
961.13
945.00
877.00
937.00
976.00
1232.00
1118.00
952.00
1096.50
1274.00
930.00
992.49
1073.17
793.00
955.83
956.82
825.30
911.00
939.00
1089.02
927.77
965.71
1211.65
901.49
897.00
984.00
874.00
763.96
997.00
836.25
1035.00
932.00
897.18
950.00
956.00
939.00
806.00
1130.00
823.00
999.00
934.00
721.93
940.00
880.00
1023.00
717.00
1229.00
818.00
846.00
952.35
989.32
964.56
826.00
916.00
1076.00
990.00
887.00
1020.00
712.00
1113.00
1018.00
989.00
954.00
1004.00
766.00
999.16
776.00
818.00
344.00
326.00
219.00
217.00
414.00
220.00
222.00
365.00
204.00
349.00
391.95
337.00
326.00
326.00
111.00
386.00
605.00
328.00
428.42
505.00
331.00
357.00
59.00
165.00
347.00
336.00
237.00
33.00
325.00
411.00
226.00
200.00
713.76
324.00
328.00
321.23
51.00
184.00
8.00
221.00
594.77
191.00
895.13
334.00
330.00
354.00
195.00
359.00
212.00
323.00
331.00
188.00
333.00
80.00
362.00
157.18
837.00
189.00
189.00
551.00
340.00
361.00
202.00
330.00
423.92
317.00
191.00
21.00
187.00
357.00
325.00
224.00
568.00
362.00
190.00
404.00
220.00
209.00
79.00
60.00
154.00
159.00
150.00
164.00
147.00
324.00
176.00
472.00
291.00
272.00
65.00
58.00
352.00
841.00
339.00
58.00
492.00
229.00
61.00
91.00
544.00
210.00
83.00
3.00
173.00
341.00
16.00
512.00
178.00
165.00
855.90
58.00
56.00
52.00
446.00
245.00
340.00
174.00
319.00
177.00
942.00
334.00
58.00
86.00
181.00
87.00
164.00
53.00
56.00
193.00
70.00
307.00
31.00
276.00
598.00
183.00
236.00
326.00
27.00
96.00
161.00
64.00
154.00
50.00
158.00
324.00
189.00
94.00
59.00
159.00
311.00
93.00
182.00
134.00
128.00
139.75
33.00
19.00
149.00
158.00
134.00
161.00
148.00
307.00
177.00
479.00
286.00
267.00
51.00
29.00
357.00
584.00
321.00
45.00
593.00
195.00
46.00
49.00
556.00
202.00
39.00
59.00
177.00
326.00
53.00
656.47
167.00
159.00
608.00
40.00
43.00
38.00
448.00
247.00
328.00
167.00
305.72
169.00
946.38
331.00
59.00
68.00
174.00
51.00
157.00
26.00
14.00
186.00
34.00
306.00
88.00
275.00
593.00
172.00
236.00
310.00
67.00
78.00
147.00
49.00
142.00
35.00
149.00
314.00
185.00
48.00
43.00
152.00
294.00
74.00
174.00
117.00
136.00
136.00
82.00
67.00
165.00
179.00
156.00
184.00
169.00
330.00
200.00
502.00
310.00
261.00
55.00
52.00
388.00
598.00
291.00
69.00
658.50
267.00
71.00
98.00
580.00
225.00
87.00
79.00
191.00
350.00
75.00
640.98
191.00
182.00
658.02
49.00
50.00
61.00
469.00
273.00
351.00
190.00
270.00
192.00
972.59
354.00
86.00
67.00
192.00
102.00
169.00
64.00
67.00
209.00
58.00
327.00
107.00
299.00
558.00
196.00
261.00
276.00
94.00
20.00
168.00
71.00
164.00
58.00
172.00
337.00
208.00
98.00
65.00
171.00
251.00
206.00
198.00
20.00
158.00
151.00
194.00
173.00
64.00
55.00
263.00
51.00
70.00
208.00
21.00
360.00
220.00
157.00
176.00
174.00
217.00
371.00
453.00
174.00
433.00
368.00
178.00
203.00
223.00
73.00
197.00
175.00
85.00
190.00
172.00
385.00
57.00
49.00
528.00
171.00
173.00
166.00
304.00
99.00
195.00
56.00
391.00
40.00
907.00
195.00
181.00
174.00
192.00
205.00
48.00
171.00
173.00
98.00
179.00
214.00
202.00
78.00
685.75
11.00
87.00
401.00
191.00
192.00
36.00
178.00
271.00
163.00
37.00
179.00
98.00
202.00
172.00
64.00
411.00
204.00
15.00
228.00
68.00
54.00
67.00
45.00
179.00
186.00
164.00
190.00
177.00
352.17
206.00
509.00
325.00
295.00
78.00
60.00
387.00
870.00
352.00
74.00
575.00
172.00
74.00
13.00
587.00
230.00
71.00
89.00
200.00
355.00
81.00
550.00
196.00
189.00
888.34
70.00
74.00
68.00
479.00
277.00
357.00
194.00
336.24
198.00
962.00
359.00
87.00
51.00
99.00
204.00
185.00
55.00
45.00
214.00
64.00
334.00
114.00
307.00
611.00
200.00
265.00
342.00
96.00
108.00
175.00
78.00
173.00
64.00
178.00
343.00
214.00
12.00
72.00
182.00
325.00
106.00
204.00
145.00
165.00
165.00
170.00
152.00
56.00
33.00
238.82
39.00
46.00
27.00
52.00
246.00
216.00
257.00
152.00
152.00
247.00
383.00
418.00
152.00
388.00
346.00
155.00
182.00
519.70
90.00
169.00
167.00
98.00
212.00
157.00
248.00
43.00
45.00
39.00
149.00
150.00
149.00
319.00
126.00
212.00
40.00
374.00
54.00
892.64
212.00
164.00
156.05
169.00
48.00
185.00
155.00
174.00
118.00
156.00
299.00
190.00
107.00
661.00
44.00
88.00
365.00
168.00
173.00
18.00
155.00
248.00
141.00
31.00
203.00
115.00
182.00
150.00
60.00
375.00
186.00
45.00
199.00
43.00
33.00
35.00
21.00
137.00
145.00
122.00
157.00
137.00
305.00
169.00
433.00
287.00
262.00
41.00
33.00
354.00
833.00
323.60
39.00
532.00
212.00
37.00
52.00
550.00
198.00
39.00
55.00
182.00
319.00
45.00
399.00
163.00
152.00
857.00
35.00
35.00
34.00
413.00
239.00
322.00
160.00
261.00
161.00
1005.00
324.00
54.00
24.00
64.00
171.00
58.00
155.00
22.00
187.00
39.00
296.00
80.00
284.00
539.00
168.00
225.00
301.00
59.00
70.00
140.00
39.00
130.00
25.00
144.00
306.00
186.00
53.00
36.00
148.00
286.00
74.00
176.00
86.00
125.00
130.00
149.00
14.00
148.00
152.00
132.00
263.00
289.00
397.00
303.75
500.00
305.00
360.00
84.00
30.91
356.00
459.00
495.00
60.00
542.00
310.04
56.00
89.00
586.00
196.00
19.00
60.00
254.00
328.00
51.00
548.00
169.00
305.00
836.31
44.00
38.00
43.00
500.00
385.02
330.00
264.00
271.00
270.00
975.56
333.00
98.19
17.00
66.00
178.00
184.56
165.00
20.00
187.00
29.00
305.00
89.00
290.06
547.00
233.00
244.00
386.00
60.00
89.00
199.00
44.00
141.00
31.00
243.00
403.80
282.46
92.72
71.00
245.00
284.00
77.00
264.00
94.00
131.00
137.00
200.00
182.00
75.00
123.00
269.00
95.00
123.00
268.00
104.00
492.00
258.00
319.00
183.00
183.00
208.00
297.00
474.00
184.00
520.34
383.00
187.00
213.00
195.00
39.00
205.00
193.00
128.00
184.00
184.00
519.96
116.00
84.00
601.00
181.00
183.00
176.00
341.00
110.00
185.00
102.00
414.00
88.00
781.00
189.00
193.00
185.00
210.00
97.00
218.00
118.00
187.00
184.00
189.00
197.00
221.00
38.00
687.00
95.00
83.00
421.00
194.00
218.00
106.00
186.00
278.00
173.00
64.00
175.00
11.00
213.00
181.00
71.00
432.00
217.00
97.00
264.00
81.00
110.00
68.00
45.00
33.00
148.00
157.00
134.00
165.00
147.00
306.00
180.00
473.00
288.00
264.00
44.56
13.00
356.00
814.00
316.00
48.00
625.82
227.00
50.00
62.00
554.00
204.00
50.00
64.00
158.00
330.00
58.00
628.95
172.00
161.00
641.73
28.00
32.00
42.00
446.00
249.00
331.00
170.00
300.00
171.00
999.00
333.00
70.00
33.00
58.00
180.00
65.00
157.00
39.00
33.00
189.00
307.00
92.00
193.00
533.00
176.00
238.00
294.00
69.00
65.00
146.00
49.00
142.00
37.00
153.00
316.00
187.00
62.00
44.00
157.00
273.00
67.00
177.00
77.78
137.00
141.00
319.00
302.00
216.00
222.00
385.00
219.00
224.00
382.00
208.00
368.00
416.00
346.00
302.00
301.00
17.00
530.00
601.00
302.00
53.00
498.00
304.00
331.00
22.00
199.00
319.00
309.00
284.00
80.00
299.00
369.00
224.00
207.00
928.00
298.00
300.00
298.00
71.00
201.00
78.00
220.00
547.72
203.00
886.00
80.00
306.00
306.00
327.00
213.00
336.00
299.00
296.00
303.00
197.00
306.00
333.00
213.00
808.00
209.00
184.00
549.00
304.00
336.00
210.00
303.00
393.00
289.48
203.00
71.00
195.00
331.00
298.00
231.00
565.00
335.00
213.00
365.00
224.00
216.00
206.00
106.00
86.00
173.00
178.00
169.00
191.00
172.00
349.00
203.00
496.00
317.00
299.00
84.00
84.00
380.00
473.00
386.00
84.00
520.00
288.00
87.00
110.00
569.00
229.00
102.00
27.00
195.00
361.00
39.00
546.95
198.00
192.00
673.00
78.00
82.00
73.00
472.00
275.00
359.00
193.00
319.00
204.00
1034.00
361.00
31.00
86.00
106.00
201.00
118.00
190.00
80.00
89.00
220.00
90.00
333.00
305.00
590.00
203.00
268.00
352.00
50.00
122.00
180.00
91.00
179.00
69.13
178.00
344.00
215.00
114.00
78.00
179.00
330.00
121.00
201.00
146.00
155.00
167.00
289.00
284.00
101.00
85.00
327.00
86.00
101.00
294.00
69.00
215.51
273.00
205.00
233.00
263.00
198.00
659.00
258.00
282.00
276.00
410.00
285.00
302.00
409.00
49.00
284.00
282.00
118.00
139.00
268.00
246.00
93.00
82.00
811.86
264.00
265.00
282.00
494.00
69.00
199.00
88.00
399.94
72.00
816.00
197.00
276.00
275.00
299.00
77.81
309.00
106.00
284.00
277.00
38.00
193.00
209.00
305.00
681.00
55.00
29.00
242.00
277.00
298.00
75.00
281.00
338.00
282.00
72.00
128.00
42.00
302.00
295.00
173.00
208.00
217.00
65.00
306.00
99.00
97.00
602.00
566.00
643.00
640.00
607.00
646.00
657.00
757.44
665.00
857.00
666.00
741.00
553.00
537.00
831.00
819.00
792.00
557.00
894.00
699.00
557.00
586.00
821.00
686.00
561.00
568.00
630.00
825.00
568.67
915.00
656.00
661.00
938.00
533.00
547.00
552.00
833.00
718.00
824.00
652.00
612.00
651.00
1194.00
834.00
569.85
555.00
572.00
666.00
622.00
643.00
556.00
555.00
667.00
556.00
793.00
600.00
660.00
654.00
695.00
742.00
580.05
560.00
622.00
559.00
614.00
553.98
635.00
787.00
659.00
584.00
558.00
630.42
767.00
570.00
651.00
584.00
629.00
630.00
238.00
169.00
58.00
51.00
256.00
44.00
63.00
199.00
19.00
327.00
231.00
174.00
170.00
170.00
218.00
700.00
448.00
171.00
578.56
368.00
173.00
199.00
214.00
70.00
183.00
176.00
97.00
184.00
171.00
470.71
55.00
43.00
530.00
167.00
168.00
164.00
311.00
92.00
189.00
49.00
399.68
35.00
890.00
189.00
184.00
171.00
196.00
12.00
205.00
44.00
168.00
234.00
95.00
175.00
211.00
205.00
55.00
673.46
78.00
395.00
183.00
204.00
34.00
173.00
265.00
159.00
34.00
173.00
94.00
200.00
167.00
62.00
406.00
205.00
11.00
244.00
63.00
51.00
262.00
229.00
98.00
91.00
300.00
103.00
102.00
84.00
60.00
242.00
261.00
277.00
220.00
233.00
207.00
661.00
491.00
231.00
338.00
408.77
235.00
263.00
191.00
33.00
239.00
239.00
134.00
180.00
225.00
263.00
116.00
86.00
101.00
226.00
237.00
228.00
309.00
66.00
185.00
82.00
445.00
76.00
902.00
188.00
239.00
233.00
259.00
85.00
279.00
87.00
222.00
249.00
80.00
234.00
184.00
267.00
35.00
716.00
75.00
437.00
231.00
257.00
98.00
229.00
309.00
220.00
78.00
170.00
57.00
264.00
230.00
120.00
447.00
277.00
59.00
294.00
104.00
93.00
322.00
307.00
371.00
383.00
371.00
387.00
365.00
416.00
399.00
504.00
372.00
48.00
295.00
292.00
550.00
598.00
80.00
309.00
724.49
452.00
311.00
339.00
547.00
428.00
314.00
327.00
232.00
546.00
317.00
678.00
393.00
382.00
670.80
288.00
295.00
305.00
625.00
429.00
551.00
387.00
475.00
391.00
949.00
552.00
325.00
310.00
276.00
401.00
341.00
365.00
300.00
319.00
421.00
294.00
549.00
357.00
241.00
751.00
395.00
437.00
328.00
277.00
354.00
306.00
382.00
297.00
377.00
533.00
420.00
337.89
306.00
392.00
64.00
292.00
396.00
304.00
348.00
359.00
75.00
60.00
165.00
163.00
153.00
173.00
150.00
309.00
182.00
474.00
294.00
275.00
62.00
63.00
357.00
836.00
348.00
65.00
635.56
227.00
66.00
97.00
541.00
208.00
87.00
25.00
172.00
341.00
20.00
618.00
179.00
170.00
514.40
64.00
63.00
63.00
442.00
249.00
339.00
180.00
306.51
177.00
968.00
340.00
27.00
67.00
94.00
191.00
97.00
168.00
58.00
62.00
194.00
69.00
304.00
52.00
277.00
575.00
183.00
234.00
328.00
92.00
158.00
62.00
158.03
57.00
167.00
323.00
195.00
94.00
64.00
169.00
309.00
94.00
188.00
112.00
134.00
148.00
180.00
88.00
76.00
176.00
183.00
157.00
196.00
175.00
332.00
206.00
503.00
310.00
272.00
61.00
60.00
377.00
840.00
285.00
77.00
570.00
239.00
78.00
106.00
584.00
233.00
88.00
99.00
192.00
358.00
87.00
675.00
201.00
189.00
886.71
57.00
60.00
74.00
469.00
269.00
360.00
197.00
293.29
199.00
961.49
362.00
96.00
78.00
21.00
192.00
108.00
173.00
69.00
73.00
218.00
65.00
336.00
122.00
299.00
590.00
204.00
258.00
277.00
92.00
176.00
76.00
166.00
64.89
183.00
344.00
217.00
106.00
73.00
174.00
258.03
249.00
205.00
60.00
163.00
154.00
149.00
142.00
52.00
24.00
229.00
28.00
40.00
185.00
42.00
294.00
213.00
247.00
141.00
142.00
226.00
754.00
406.00
142.00
372.00
320.00
145.00
172.00
211.00
82.00
154.00
156.00
88.00
202.00
150.00
253.00
32.00
36.00
751.00
139.00
141.00
139.00
314.00
111.00
202.00
32.00
396.00
46.00
818.00
202.00
161.00
147.00
168.00
36.00
175.00
18.00
140.00
130.00
106.00
146.00
210.00
180.00
75.00
645.00
34.00
98.00
354.00
158.00
176.00
144.00
237.00
131.00
23.00
192.00
105.00
172.00
140.00
51.00
365.00
176.00
37.00
215.00
32.00
26.00
59.55
45.00
143.00
151.00
128.00
163.00
142.00
309.00
175.00
480.00
284.00
270.00
48.00
44.00
361.00
445.00
337.84
21.00
680.04
234.96
46.00
75.00
549.00
201.00
61.00
67.00
164.00
326.00
55.00
654.28
170.00
157.00
629.00
42.00
41.00
18.00
440.00
244.00
329.00
166.00
263.00
168.00
955.08
330.00
65.00
49.00
71.00
178.00
80.00
155.00
39.00
46.00
186.00
49.00
303.00
92.00
281.00
546.00
172.00
231.00
307.00
62.00
76.00
144.00
136.00
32.00
151.00
313.00
185.00
75.00
33.00
156.00
286.00
81.00
174.00
92.00
133.00
137.00
155.00
138.00
240.00
248.00
98.00
256.00
235.00
375.00
269.00
532.00
342.00
362.00
140.00
138.00
432.00
628.00
431.00
138.00
860.01
327.70
132.00
168.00
598.00
295.00
146.00
156.00
226.00
421.00
146.00
762.92
262.00
250.00
759.96
134.00
139.00
134.00
515.00
320.00
421.00
259.00
389.69
260.00
1070.68
424.00
153.00
141.00
164.00
271.00
172.00
248.00
130.00
147.00
279.00
142.00
394.00
185.00
339.00
620.80
266.00
313.00
382.00
158.00
165.00
236.00
137.00
126.00
233.00
406.00
277.00
168.00
134.00
252.00
386.00
178.00
267.00
181.00
226.00
231.00
46.00
30.00
130.00
141.00
118.00
149.00
131.00
294.00
163.00
466.00
286.00
254.00
35.00
30.00
341.00
821.00
314.00
32.00
669.65
223.00
34.00
61.00
539.00
188.00
50.00
43.00
150.00
313.00
38.00
652.00
155.00
144.00
616.14
28.00
32.00
25.00
431.00
233.00
315.00
153.00
302.00
154.00
981.18
317.00
50.00
34.00
58.00
162.00
63.00
140.00
26.00
33.00
173.00
37.00
290.00
72.00
282.00
537.00
159.00
222.00
297.00
56.00
64.00
130.00
33.00
126.00
136.00
299.00
171.00
61.00
15.00
140.00
279.00
66.00
161.00
78.76
121.00
124.00
164.00
147.00
33.00
44.00
225.00
28.00
39.00
32.00
42.00
426.00
207.00
170.00
149.00
148.00
238.00
457.00
428.00
148.00
501.37
330.00
151.00
177.00
204.00
65.00
170.00
153.00
63.00
193.00
148.00
509.68
48.00
14.00
32.00
144.00
147.00
141.00
310.00
112.00
188.00
31.00
404.00
23.00
867.00
192.00
158.00
149.00
173.00
38.00
178.00
32.00
144.00
144.00
65.00
153.00
203.00
180.00
72.00
650.80
34.00
78.00
377.00
166.00
183.00
22.00
151.00
234.00
137.00
184.00
62.00
177.00
146.00
39.00
387.00
179.00
36.00
223.00
37.00
27.00
328.00
310.00
222.00
206.00
397.00
204.00
213.00
359.00
194.00
90.00
375.00
328.00
309.00
310.00
99.00
684.29
583.00
311.00
68.00
487.00
313.00
342.00
53.00
149.00
330.00
319.00
252.00
24.00
312.00
91.00
210.00
186.00
897.60
307.00
309.00
307.00
44.00
168.00
21.00
204.00
535.00
175.00
1001.00
23.00
325.00
314.00
337.00
179.00
346.00
203.00
306.00
311.00
175.00
316.00
71.00
344.00
128.00
795.00
173.00
169.00
533.00
323.00
344.00
192.00
313.00
406.00
299.00
184.00
173.00
342.00
308.00
213.00
542.00
346.00
174.00
382.00
204.00
193.00
187.00
200.00
181.00
73.00
119.00
267.00
95.00
119.00
112.00
100.00
491.00
257.00
317.00
182.00
182.00
209.00
652.71
471.00
182.00
355.00
377.00
185.00
212.00
194.00
37.00
203.00
190.00
125.00
182.00
181.00
495.00
115.00
82.00
116.00
179.00
179.00
178.00
340.00
107.00
185.00
100.00
405.00
86.00
799.00
187.00
189.00
185.00
208.00
98.00
215.00
114.00
186.00
180.00
10.00
187.00
195.00
215.00
43.00
677.00
93.00
57.00
420.00
195.00
217.00
105.00
185.00
275.00
171.00
62.00
173.00
212.00
179.00
72.00
430.00
215.00
95.00
257.00
78.00
107.00
61.00
41.00
176.00
183.00
160.00
188.00
172.56
332.00
203.00
507.00
321.00
293.00
75.00
56.00
384.00
483.00
347.00
73.00
672.38
171.00
72.00
10.00
583.00
230.00
67.00
87.00
195.00
353.00
81.00
612.00
195.00
185.00
646.32
68.00
72.00
65.00
473.00
272.00
355.00
193.00
329.00
195.00
1068.08
358.00
93.00
47.00
98.00
202.00
10.00
182.00
52.00
41.00
213.00
62.00
331.00
116.00
302.00
606.00
200.00
261.00
338.00
93.00
105.00
172.00
75.00
168.00
61.00
177.00
341.00
212.00
69.00
180.00
322.00
105.00
202.00
143.00
162.00
164.00
197.00
55.00
39.00
141.00
150.00
127.00
158.00
140.00
299.00
170.00
475.00
300.00
263.00
43.00
39.00
350.00
471.00
318.00
33.00
670.91
214.00
43.00
70.00
548.00
197.00
60.00
54.00
178.00
321.00
47.00
624.42
164.00
152.00
633.00
36.00
39.00
28.00
440.00
240.00
323.00
160.00
292.48
163.00
974.00
325.00
58.00
43.00
66.00
172.00
72.00
150.00
35.00
37.00
181.00
44.00
298.00
79.00
295.00
583.00
167.00
227.00
305.00
65.00
73.00
139.00
35.00
135.00
14.00
146.00
308.00
179.00
70.00
150.00
289.00
74.00
169.00
109.00
129.00
132.00
169.00
151.00
37.00
64.00
244.00
47.00
50.00
196.00
71.00
463.00
190.00
270.00
154.00
153.00
265.00
477.00
443.00
151.00
522.00
331.00
156.00
182.00
230.00
76.00
174.00
153.00
55.00
221.00
150.00
496.46
54.00
53.00
741.45
147.00
151.00
144.00
352.00
145.00
224.00
52.00
410.76
65.00
963.11
224.00
159.00
152.00
171.00
64.00
182.00
62.00
148.00
147.00
72.00
157.00
231.00
180.00
173.00
655.00
62.00
120.00
392.00
169.00
174.00
51.00
157.00
253.00
141.00
39.00
213.00
73.00
181.00
150.00
409.00
181.00
65.00
210.00
24.00
38.00
71.00
301.00
293.00
385.00
399.00
377.00
397.00
375.00
431.00
415.00
509.00
323.00
20.00
275.00
269.00
565.00
853.00
68.00
292.00
605.00
481.00
287.00
322.00
563.00
445.00
301.00
307.00
254.00
556.00
294.00
510.00
403.00
392.00
923.00
272.00
271.00
283.00
582.00
440.00
568.00
397.00
452.00
408.00
1014.00
568.00
311.00
294.00
251.00
411.00
326.00
375.00
286.00
282.00
432.00
273.00
565.00
330.00
208.00
782.00
406.00
447.00
64.00
309.00
259.00
365.00
286.00
386.00
279.00
387.00
542.00
430.00
322.00
289.00
409.00
259.00
406.00
296.00
364.00
370.00
92.00
75.00
210.00
189.00
169.00
191.00
181.00
344.00
209.00
503.00
308.00
267.00
66.00
59.00
392.00
838.00
320.00
78.00
712.00
255.00
80.00
106.00
586.00
236.00
98.00
91.00
205.00
360.00
85.00
663.19
198.00
190.00
655.00
58.00
71.00
66.00
477.00
279.00
358.00
200.00
267.14
200.00
987.00
364.00
94.00
74.00
207.00
204.00
107.00
186.00
75.00
102.00
217.00
67.00
335.00
126.00
217.00
602.00
204.00
281.00
291.00
95.00
249.00
176.00
81.00
180.00
67.00
179.00
346.00
216.00
106.00
74.00
181.00
259.00
207.00
261.00
168.60
170.00
197.00
170.00
62.00
50.00
258.00
46.00
62.00
43.00
17.00
341.00
229.00
177.00
170.00
171.00
213.00
701.54
447.00
173.00
428.00
346.00
175.00
202.00
226.00
73.00
190.00
175.00
99.00
184.00
170.00
365.00
58.00
45.00
60.00
170.00
172.00
166.00
299.00
89.00
190.00
48.00
430.00
35.00
762.00
190.00
182.00
174.00
198.00
13.02
203.00
44.00
177.00
185.00
97.00
177.00
213.00
202.00
64.00
664.00
10.00
59.00
396.00
188.00
205.00
37.00
174.00
267.00
161.00
36.00
174.00
95.00
203.00
169.00
65.00
406.00
207.00
242.00
63.00
51.00
122.00
90.00
219.00
169.03
228.00
215.00
353.00
255.00
516.00
318.00
308.00
80.00
76.00
409.00
863.00
366.98
98.00
715.85
265.00
105.00
133.00
583.00
272.00
101.00
126.00
210.00
389.00
105.35
688.00
241.00
223.00
646.59
71.00
85.72
91.00
487.00
285.00
396.00
243.00
331.00
233.93
982.00
403.00
122.00
101.00
21.00
227.00
137.00
198.00
84.74
117.00
265.00
76.00
364.00
156.00
305.00
567.00
242.33
296.00
299.00
110.00
29.00
206.37
91.00
181.00
78.00
214.00
380.00
245.00
134.00
93.00
204.00
295.00
261.00
241.00
196.00
184.00
148.00
131.00
41.00
46.00
216.00
48.00
29.00
38.00
68.00
374.61
188.00
154.00
127.00
130.00
245.00
477.00
401.00
131.00
427.00
324.00
133.00
161.00
228.00
90.00
150.00
131.00
73.00
214.00
120.00
404.00
54.00
43.00
26.00
127.00
130.00
127.00
334.00
140.00
218.00
50.00
362.00
52.00
820.00
220.00
128.00
135.00
158.00
67.00
167.00
42.00
125.00
131.00
80.00
136.00
224.00
155.00
99.00
639.00
63.00
104.00
348.00
134.00
163.00
32.00
132.00
225.00
120.00
36.00
203.00
78.00
161.00
128.00
24.00
364.00
167.00
63.00
192.00
21.00
151.00
133.00
51.00
32.00
224.00
40.00
21.00
31.00
58.00
355.00
193.00
152.00
134.00
133.00
246.00
469.00
413.00
136.00
636.64
350.00
138.00
164.00
217.00
83.00
156.00
140.00
75.00
204.00
132.00
571.33
46.00
35.00
13.00
132.00
134.00
128.00
315.00
131.00
206.00
42.00
376.32
44.00
928.41
209.00
140.00
136.00
151.00
54.00
171.00
34.00
131.00
139.00
110.00
141.00
216.00
169.00
98.00
644.00
52.00
94.00
359.00
147.00
154.00
25.00
138.00
232.00
124.00
26.00
193.00
107.00
164.00
132.00
38.00
370.00
170.00
52.00
187.00
22.00
334.00
197.00
91.00
195.00
386.00
68.00
206.00
180.00
187.00
197.00
71.00


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab-rtt-stdev-ALL.dat <==
766.84
665.96
25.56
138.51
33.69
1582.05
71.26
33.61
448.93
32.02
63.55
47.58
28.78
21.93
2.81
54.83
27.61
31.96
24.94
384.33
103.31
84.54
86.29
370.45
1867.95
338.53
60.45
110.46
34.59
209.47
69.44
98.37
8.36
26.88
34.98
347.89
34.57
173.36
36.26
82.29
457.68
65.17
109.41
22.76
31.43
55.30
351.57
22.53
1304.55
30.35
226.66
73.35
34.27
68.32
181.76
11.14
26.80
22.08
46.62
42.82
1601.98
27.85
35.67
42.16
10.51
16.26
1067.49
12.25
127.69
7.81
13.79
436.37
311.77
27.27
162.79
22.36
15.33
50.68
84.80
196.44
113.97
34.53
23.37
22.85
15.57
64.19
138.55
182.58
22.14
58.40
10.89
25.50
134.35
40.83
167.94
33.93
11.90
1267.48
1093.29
945.93
87.96
1078.67
953.32
974.42
1984.63
1113.28
60.75
1061.17
963.60
26.39
24.98
1113.58
1096.76
1072.33
922.78
1081.54
929.51
1230.33
1105.80
1080.92
1101.93
1127.42
850.31
966.70
971.49
956.64
967.36
1059.59
948.52
1091.00
1106.88
1102.37
1095.77
1098.91
924.70
1801.79
1060.38
1051.96
972.37
1074.58
994.93
1085.73
964.33
1105.31
1692.21
1088.02
1149.46
966.11
1074.81
978.20
1025.24
951.00
967.85
1082.57
1087.67
1055.40
2056.35
1085.28
1059.09
966.47
948.75
1111.66
1067.94
1069.88
1094.98
978.40
1092.70
1063.19
964.44
930.24
17.34
937.40
1008.59
1096.45
956.71
1146.44
953.63
935.29
1079.93
1081.38
18.38
27.01
953.41
962.26
942.28
1077.24
945.40
1079.21
948.58
1036.40
950.03
1136.65
1014.48
633.61
1117.85
31.90
108.40
27.15
58.32
342.63
1726.69
389.91
61.78
855.44
28.34
101.98
64.13
45.28
24.35
6.86
9.89
78.54
73.30
1600.63
529.27
107.19
115.24
484.27
43.56
27.99
169.78
167.46
48.31
5.11
3.26
14.85
37.18
58.15
10.26
104.12
28.68
1487.20
504.93
167.49
24.25
175.72
29.11
1183.70
67.01
7.74
482.94
253.39
162.72
226.38
30.63
11.32
40.40
6.65
2.39
15.78
3.22
1692.67
12.38
1582.78
9.42
17.24
16.46
3.39
18.43
25.86
20.61
145.67
4.46
388.75
50.94
7.13
5.69
1.84
8.02
42.90
9.13
77.36
554.37
11.07
32.66
12.86
147.56
69.54
9.20
21.22
49.81
2.72
71.84
8.35
16.86
30.74
16.84
21.71
892.91
194.02
773.43
610.45
28.67
40.82
1569.59
81.12
42.23
31.41
24.01
26.73
820.19
53.45
53.62
73.87
77.02
38.69
27.03
24.16
403.91
107.12
1684.53
552.20
67.87
1864.56
405.79
29.08
41.85
34.95
62.20
38.43
60.92
23.51
31.74
34.31
117.31
119.37
178.15
35.51
120.64
71.40
182.20
106.65
29.36
36.30
75.53
71.95
28.57
104.43
1338.31
30.49
228.99
38.50
34.10
77.78
24.10
38.40
39.85
23.44
210.71
116.55
71.17
28.39
34.20
31.60
38.99
52.51
1028.69
31.02
150.98
37.51
428.91
50.49
31.32
38.66
106.12
27.00
27.74
39.72
92.17
647.27
130.35
37.31
31.02
165.34
70.46
80.98
39.68
38.45
25.64
85.84
36.67
29.71
46.33
35.12
37.62
904.92
62.88
889.86
1106.48
38.84
40.45
91.49
580.66
32.56
11.19
43.84
536.76
839.81
472.33
87.28
310.10
49.35
33.50
27.93
578.15
585.12
581.68
1638.05
506.46
192.01
1824.82
488.45
582.55
604.11
601.92
842.07
37.75
30.04
577.58
33.41
50.79
108.32
133.24
484.75
30.24
1484.00
56.19
190.25
473.57
174.29
1197.20
59.69
577.61
104.90
638.25
192.23
223.78
473.02
34.09
46.48
168.05
579.47
583.12
31.17
1673.26
95.10
40.88
32.24
38.17
578.20
578.20
38.91
1034.54
582.84
212.38
30.42
385.97
473.57
600.16
582.19
125.44
28.81
473.82
681.20
583.44
612.57
482.96
13.22
32.05
162.06
77.71
645.96
583.86
493.41
34.66
85.38
579.35
19.49
579.94
637.90
911.34
12.85
776.85
603.95
70.67
82.74
43.48
1597.42
88.00
1058.63
337.26
43.80
788.65
77.34
91.75
110.04
108.56
69.37
69.14
78.41
376.00
121.44
1609.64
526.83
87.65
1834.55
488.06
71.48
82.92
78.07
115.30
81.42
91.47
69.13
65.52
74.96
130.35
165.47
181.42
69.61
138.90
156.11
203.61
114.23
74.85
76.40
1180.09
93.64
70.30
478.87
1351.08
74.05
239.51
75.99
74.35
106.19
77.85
68.06
76.00
71.45
268.48
132.79
87.07
69.60
70.69
75.95
73.34
70.93
1031.05
74.16
162.78
73.44
415.61
76.51
69.37
69.70
90.50
73.18
73.71
81.36
116.46
604.55
76.01
69.70
72.84
179.37
91.81
70.07
73.96
78.12
68.45
119.66
72.41
70.54
79.85
78.00
75.26
955.05
279.11
772.33
662.17
76.90
85.08
23.86
1609.83
81.68
1740.39
323.47
120.12
273.69
106.46
144.65
19.78
96.57
94.71
95.20
101.90
381.83
178.82
157.44
97.09
46.33
1895.24
339.43
12.31
89.07
129.46
235.04
74.63
6.01
3.61
16.58
9.26
65.81
7.31
178.30
92.49
79.52
484.00
14.83
125.13
7.91
33.41
124.91
161.51
279.16
1533.82
20.67
223.33
184.94
90.54
60.25
163.33
19.50
23.03
2.29
158.23
12.54
1531.10
6.30
24.46
28.42
9.64
18.08
1029.95
82.74
124.03
4.23
14.06
586.85
93.95
7.72
80.00
3.71
163.34
54.18
90.22
221.52
125.34
44.88
8.08
5.77
55.25
57.81
117.92
164.27
6.65
28.27
9.05
72.97
92.77
117.47
92.94
30.10
269.53
1630.99
1778.13
1702.28
75.40
1748.08
1513.16
1442.90
1568.09
347.28
1389.85
325.78
1454.37
1721.76
1755.95
1507.30
1720.71
1637.89
1365.92
1473.03
1383.09
390.31
1724.17
1640.66
2365.56
1763.66
1692.71
1399.10
1753.60
1409.89
79.80
1430.99
1421.72
1577.20
352.68
1723.70
1672.63
1436.82
1416.97
333.70
512.99
1659.21
1403.22
1655.55
1458.03
363.44
1408.49
340.80
2004.47
342.12
1568.05
1432.44
1662.38
1397.42
1429.02
1411.08
1407.81
1612.80
1696.96
332.13
1595.62
1678.27
1658.56
1390.62
1382.15
1749.30
1753.13
1597.09
1668.68
1396.90
353.74
1530.35
1460.52
1679.93
1598.61
1616.42
1415.06
1571.88
1444.94
1789.41
1445.43
31.54
1712.69
349.80
1719.78
1352.48
1397.03
1384.44
9.18
1719.70
1419.55
330.16
1411.82
1529.42
1407.36
297.42
31.72
859.43
1171.20
386.09
80.40
378.79
15.99
395.10
492.27
440.27
369.82
28.96
389.29
368.83
402.18
391.77
391.03
387.99
390.75
398.16
399.82
105.77
403.04
387.49
470.10
512.03
389.20
401.12
432.15
440.01
80.33
388.31
388.58
391.22
4.74
395.54
391.81
398.23
389.30
1518.74
471.89
388.71
399.89
386.10
392.61
45.17
400.27
5.08
1450.22
22.86
440.05
397.64
387.97
393.12
419.57
388.73
388.39
386.21
525.48
21.55
1678.75
384.93
387.17
389.00
388.32
393.72
386.36
390.36
408.28
387.16
55.31
637.06
396.70
388.42
418.26
386.35
385.46
445.00
398.14
392.26
402.49
69.18
389.63
8.40
363.99
361.36
409.88
423.83
388.59
389.75
388.36
8.07
393.93
416.35
397.44
17.89
17.26
644.44
1117.66
36.91
42.17
84.98
36.78
119.95
433.01
450.39
37.27
86.28
74.48
108.24
13.45
67.08
17.44
68.43
30.45
123.37
89.70
41.97
284.60
109.66
678.29
480.37
53.23
129.01
37.98
216.21
80.74
34.43
29.19
23.46
44.41
54.27
19.05
115.01
24.55
1505.22
496.11
166.50
66.86
162.85
39.25
1194.30
37.32
105.67
373.69
190.46
236.31
100.44
25.97
34.44
189.66
25.79
31.14
25.78
1672.24
34.30
1590.86
355.63
115.16
26.03
34.84
102.02
46.41
16.77
153.38
63.63
41.58
454.10
118.32
168.94
30.58
6.56
34.47
67.93
70.03
51.05
50.59
41.35
20.73
180.19
80.58
41.42
137.00
168.51
23.83
106.20
14.72
17.32
69.32
67.68
41.52
29.92
19.25
772.57
611.53
30.89
81.27
48.58
1530.14
77.69
104.41
1058.87
329.58
31.59
72.58
32.05
51.19
46.88
17.90
26.99
42.37
383.78
74.85
1631.77
546.11
80.86
1884.73
331.80
30.56
47.52
17.30
92.23
51.75
38.57
23.90
21.39
40.52
143.65
124.96
176.21
59.06
65.29
215.87
89.24
120.84
28.66
35.04
124.14
54.75
107.81
261.03
1362.05
33.02
230.13
89.00
29.60
87.73
43.05
26.08
36.41
28.21
328.07
100.89
71.56
25.89
31.04
46.05
26.81
85.50
1036.82
18.32
126.71
24.51
442.48
301.79
26.86
22.37
93.32
14.48
26.55
37.69
94.98
616.25
106.08
38.32
8.84
39.61
41.49
61.62
59.16
43.01
40.46
79.33
28.21
32.01
84.96
70.36
86.44
887.14
270.65
54.76
634.95
1118.80
63.66
55.59
117.27
50.48
72.62
337.00
1426.16
395.09
43.79
842.44
48.17
93.03
88.61
45.86
45.23
45.03
92.95
120.64
1652.14
538.71
103.84
161.79
492.68
61.46
47.80
46.41
88.86
56.68
46.89
43.99
46.90
74.84
111.06
142.74
108.31
43.84
1446.08
284.04
200.14
56.93
164.40
80.75
1116.75
77.57
49.39
475.14
292.66
177.72
238.36
52.65
47.72
49.92
46.70
44.69
48.28
44.73
1686.06
118.51
46.48
45.42
50.64
45.89
43.94
53.68
109.05
46.02
150.22
44.48
421.65
74.23
44.79
46.04
43.15
44.67
45.52
49.91
89.70
593.25
57.18
44.43
45.38
152.80
78.83
44.78
79.26
50.64
43.79
94.31
44.89
45.46
56.45
47.67
53.43
879.79
193.39
633.52
1110.37
8.19
48.81
109.18
21.55
63.78
318.91
1736.22
393.21
63.22
20.61
31.33
101.53
8.44
45.31
7.44
39.38
82.13
126.94
156.13
66.21
85.75
101.94
483.35
34.32
97.35
34.42
204.22
81.25
24.39
2.86
26.14
33.21
72.34
17.76
112.66
2.44
1495.37
483.54
179.16
31.55
154.60
27.86
1149.88
74.85
303.18
403.66
153.65
224.47
68.79
13.87
33.45
158.69
8.94
18.13
2.93
1684.88
12.62
1623.59
7.08
15.13
17.73
8.75
10.37
277.27
10.06
121.45
4.42
84.77
429.54
7.00
6.08
3.55
11.53
11.36
22.24
68.12
44.65
10.50
31.81
4.55
160.16
31.30
12.00
140.92
156.99
13.06
4.57
7.61
6.75
45.93
50.73
75.60
20.77
155.91
633.15
1112.02
5.92
49.34
92.85
22.50
63.12
317.85
1736.30
390.83
51.99
826.29
28.32
122.67
4.46
45.30
63.70
42.60
95.58
113.89
124.47
181.74
84.41
140.72
480.92
39.61
121.22
265.39
217.46
94.21
7.43
5.90
13.43
55.01
49.28
7.42
98.23
6.29
1489.27
487.32
186.48
21.73
153.51
30.33
1175.07
86.82
9.89
491.58
292.00
188.89
228.92
23.72
16.52
29.56
138.11
8.30
15.27
7.35
1633.53
69.29
1567.47
8.00
19.71
12.82
6.16
17.12
17.78
42.15
153.44
7.01
51.56
286.57
8.50
12.18
4.01
6.07
8.15
46.13
65.16
39.46
30.46
19.21
31.10
194.70
84.70
9.30
138.55
207.76
23.83
11.06
9.57
50.64
27.53
15.71
20.80
45.15
156.65
771.22
622.11
25.65
78.45
32.45
1500.76
75.31
119.22
998.70
326.12
9.12
29.69
39.12
3.70
55.58
49.80
12.50
6.99
360.53
103.77
127.27
64.04
63.17
1874.30
334.09
10.72
107.04
42.66
120.48
72.17
31.10
3.79
16.75
7.63
105.96
102.74
177.22
57.28
116.22
105.15
49.52
113.70
5.01
31.36
64.63
122.75
275.18
1338.92
20.68
228.16
116.21
13.10
86.98
191.97
10.21
21.61
25.56
66.18
102.66
20.82
7.29
8.41
32.08
5.43
18.77
1011.38
22.71
137.06
14.66
92.84
559.86
8.19
7.46
92.58
14.28
11.07
21.02
90.55
43.04
108.15
28.19
22.21
18.57
23.44
62.71
137.00
167.60
8.98
57.33
8.23
15.68
88.62
59.87
103.38
900.73
264.67
647.99
1107.52
51.74
86.29
109.41
1448.12
104.54
57.65
1047.15
397.73
71.41
846.95
125.56
96.02
97.41
90.22
53.94
77.90
88.95
94.32
1573.65
502.61
114.13
1859.58
480.70
87.92
123.18
54.59
78.75
66.88
42.82
45.29
46.90
46.17
123.64
150.33
156.45
71.09
1078.59
170.76
200.85
63.42
162.86
64.32
1166.62
105.80
38.81
499.84
286.70
171.43
240.15
35.92
58.36
80.52
99.24
96.03
117.46
29.90
1654.68
119.33
266.31
80.58
53.98
58.42
69.19
11.99
1000.69
58.90
185.06
200.92
402.80
107.87
91.08
67.07
149.19
60.67
68.35
70.47
115.04
584.53
73.06
65.48
13.15
204.08
64.54
108.58
154.61
87.01
55.57
104.87
96.49
30.25
107.77
83.34
129.57
872.14
177.96
776.78
664.65
82.92
121.65
92.76
1478.30
123.27
141.62
1020.13
330.58
44.12
79.37
81.51
107.09
68.94
119.15
108.30
43.03
104.61
414.31
145.50
123.96
108.50
1822.99
349.79
74.82
135.42
74.16
82.81
105.47
98.52
75.26
79.98
74.40
140.08
137.58
191.43
86.51
176.86
78.13
143.12
43.90
81.27
83.05
91.44
291.31
1426.45
47.89
242.08
75.00
90.43
125.63
199.73
79.16
88.85
54.79
271.87
95.09
75.23
52.68
49.62
73.88
78.90
1045.11
76.43
129.17
83.64
119.79
357.03
90.32
100.65
160.09
107.50
45.37
51.19
111.32
102.02
179.98
91.11
79.53
70.89
66.41
113.81
143.48
215.70
95.17
97.31
75.44
82.49
102.82
52.84
149.23
947.37
269.29
634.91
1108.13
135.10
124.77
113.27
141.18
140.41
350.38
1739.92
401.64
102.58
854.60
147.56
202.88
141.49
149.14
17.60
61.84
56.42
141.91
123.15
528.31
96.00
581.56
483.84
54.27
170.14
121.00
256.77
127.65
117.43
144.78
60.28
79.69
145.17
120.23
179.22
117.69
1466.59
491.01
176.41
138.16
280.10
136.76
1166.11
190.25
135.61
475.04
466.18
170.48
335.40
140.76
63.02
125.92
138.85
50.01
122.75
124.56
1654.93
122.17
1632.31
139.14
124.59
151.71
158.93
82.72
146.41
196.22
157.59
271.41
145.17
484.83
119.72
99.63
265.33
53.33
124.56
104.78
171.81
69.95
135.50
71.78
101.12
188.73
112.12
126.25
158.39
226.85
52.91
139.35
111.26
92.64
125.46
78.17
148.59
128.23
223.19
712.32
1110.46
105.84
108.34
105.22
190.49
124.48
345.77
1719.84
399.83
76.84
108.39
104.85
6.44
2.48
103.44
85.09
82.74
92.78
129.63
144.12
204.50
111.12
252.88
347.21
106.23
141.28
261.41
228.46
128.74
82.87
97.01
98.55
108.26
114.01
88.44
150.14
113.39
1575.35
498.81
97.45
98.89
102.71
86.18
369.26
167.41
315.48
1383.16
219.10
239.61
158.52
105.28
92.24
218.17
96.62
83.72
100.02
1682.57
106.01
1572.16
104.18
105.61
99.27
99.08
102.23
95.08
96.44
172.35
91.67
92.82
471.72
92.85
93.39
1.99
94.51
80.81
120.15
129.69
101.50
145.78
92.97
89.02
102.09
20.92
8.65
152.88
190.92
83.50
96.10
106.40
106.97
130.79
116.40
117.97
89.44
184.35
661.87
1139.85
95.97
123.08
156.47
574.36
166.07
135.13
1055.68
465.56
143.69
766.46
73.79
176.67
315.71
144.94
90.05
122.25
215.51
103.55
89.52
1652.86
777.03
246.66
513.89
103.79
552.48
239.92
109.45
255.04
119.40
131.90
173.19
107.99
137.38
143.56
126.01
111.20
1571.95
652.15
210.74
159.89
229.33
74.95
1216.99
579.00
92.36
506.08
196.70
224.85
280.10
83.16
200.94
572.67
156.74
159.79
142.68
89.47
1655.49
170.82
718.04
125.18
587.58
147.27
125.07
68.07
1051.14
225.34
182.77
134.09
451.95
149.57
205.27
164.82
130.83
110.14
116.54
288.47
206.58
667.79
152.23
263.69
80.86
213.42
156.87
130.68
270.61
230.14
235.04
167.01
156.96
117.08
132.97
154.30
176.29
953.30
203.38
754.32
1177.81
406.76
409.58
411.64
424.03
413.67
513.11
1787.56
562.40
398.90
409.04
407.11
407.73
400.48
408.88
410.80
409.35
409.90
417.42
430.21
407.09
426.34
420.14
443.77
405.88
423.99
442.43
464.77
412.64
406.07
410.41
403.76
404.45
416.72
405.40
423.61
407.70
1617.73
627.10
419.55
401.49
438.06
416.09
1240.69
417.12
503.69
512.54
441.98
473.23
422.19
408.92
406.42
444.00
405.31
407.79
415.49
1706.83
410.30
1650.12
407.99
407.82
409.54
406.90
406.00
416.51
410.10
427.33
408.48
410.31
629.05
409.31
404.22
369.99
405.36
410.97
461.64
416.37
416.14
406.47
410.24
408.33
409.02
399.40
408.62
432.84
462.11
405.89
405.29
406.10
407.74
416.51
429.71
413.65
427.65
432.19
770.35
585.00
5.97
74.26
21.09
1491.39
70.97
337.34
1718.31
325.47
61.04
34.32
37.42
56.99
10.58
44.87
8.94
9.26
32.14
394.66
110.77
445.31
62.59
37.18
116.81
333.22
108.10
238.70
196.66
81.61
8.44
5.38
17.64
7.14
71.82
7.96
166.66
57.35
53.01
521.81
5.45
101.66
8.20
48.60
120.23
126.01
235.69
1508.66
23.31
219.75
122.31
13.74
81.87
181.51
9.11
29.34
9.11
112.41
14.55
1614.91
7.89
9.62
27.98
7.31
17.60
247.20
22.31
138.54
7.76
19.61
407.77
7.46
11.02
11.29
8.19
13.13
57.87
86.79
36.27
145.58
48.73
8.05
10.32
10.82
65.50
120.16
151.40
10.68
8.87
10.68
13.27
87.90
44.62
112.25
232.78
263.97
777.17
604.00
19.25
79.52
46.26
1609.21
73.53
135.42
1075.21
324.29
18.14
50.35
49.34
12.78
97.51
70.81
60.45
8.91
24.22
372.53
81.35
1145.54
155.25
85.77
1868.60
326.54
12.10
49.99
95.00
87.58
50.81
28.92
52.16
16.98
122.39
122.03
189.98
101.70
169.18
103.59
9.60
111.76
15.52
38.95
58.23
173.55
253.95
1355.53
54.67
223.31
165.68
15.77
84.73
178.69
20.21
33.48
28.71
19.64
99.95
49.95
16.96
16.59
33.77
11.52
25.22
1048.27
27.64
138.89
12.36
29.02
530.42
47.65
34.13
131.13
30.17
14.33
23.69
98.73
590.63
115.44
14.63
40.29
29.55
31.38
46.29
27.76
22.36
11.84
95.24
24.63
33.07
81.47
41.48
86.91
859.77
166.94
62.54
768.75
670.81
73.75
91.04
74.86
1470.61
102.51
113.25
1025.66
326.34
60.76
98.71
66.38
99.88
53.71
77.99
74.47
93.69
117.41
380.87
99.36
145.18
156.51
98.29
1883.38
345.64
54.68
118.70
100.51
75.20
57.02
88.96
105.04
39.44
128.12
113.60
198.70
74.84
169.38
119.31
85.31
112.01
104.25
29.65
82.69
114.98
286.49
1361.09
49.14
250.28
111.75
107.01
102.07
193.49
61.08
69.36
57.03
467.98
144.70
72.58
71.50
66.32
65.73
81.54
41.77
1012.15
51.47
149.68
45.25
54.42
553.82
76.74
99.53
112.57
50.44
68.50
91.13
121.88
64.68
140.96
49.16
43.42
36.83
105.98
115.32
154.88
223.72
75.52
90.49
80.30
109.71
115.30
77.59
124.40
174.41
272.53
772.39
615.39
44.79
86.34
40.50
1601.71
81.18
22.53
11.12
16.68
31.01
38.64
46.61
26.26
81.52
87.85
37.02
24.90
34.26
374.88
75.91
1660.38
510.01
81.84
1898.80
332.33
31.18
54.91
40.52
73.14
74.85
15.09
27.96
28.42
116.92
137.44
178.97
116.98
20.42
96.78
38.18
109.67
24.08
30.33
214.90
195.23
20.54
1361.09
16.46
223.24
192.93
26.94
77.92
158.45
30.02
49.07
14.90
123.89
88.85
505.19
32.77
23.41
29.47
17.84
34.92
1025.53
17.79
125.76
30.12
417.40
45.55
45.74
37.63
128.39
31.33
24.77
35.91
96.58
610.21
113.36
11.58
16.27
15.89
45.51
87.90
61.82
22.73
11.03
75.31
27.84
15.78
93.79
59.42
124.59
866.59
83.40
631.97
1113.47
31.38
42.89
113.29
27.10
56.93
336.75
1019.37
391.91
4.67
852.23
25.65
98.02
72.72
47.67
6.86
7.01
11.25
74.26
96.69
1563.57
548.61
82.87
146.50
476.24
38.00
47.60
12.91
70.88
44.65
6.83
24.28
26.66
124.17
99.21
113.15
7.13
1492.09
292.70
196.39
23.40
180.15
27.68
1206.53
60.80
13.94
471.25
265.99
184.02
225.88
19.46
13.25
15.59
293.91
6.24
14.74
5.18
1637.32
120.54
182.34
21.47
16.55
12.81
4.91
17.50
99.51
45.78
148.30
11.28
421.41
59.17
7.48
14.72
3.57
6.35
10.94
24.99
80.25
588.96
13.13
5.00
6.52
183.56
62.38
9.51
43.85
33.52
4.63
81.83
9.20
11.17
29.21
15.10
24.27
932.35
169.07
770.24
610.17
30.82
70.46
17.37
1604.01
69.35
6.79
1054.01
330.01
10.17
819.23
27.60
10.94
90.00
86.28
2.84
6.51
14.56
412.93
74.94
1660.59
527.43
63.28
1839.75
340.22
9.47
37.54
34.46
97.16
45.43
61.84
14.61
1.66
126.12
133.96
174.19
113.41
365.63
105.27
83.18
106.87
3.29
21.92
156.75
55.91
192.45
268.85
1391.28
19.86
222.46
190.44
11.51
63.51
17.80
2.08
29.65
2.54
100.45
113.00
14.63
7.25
18.61
20.05
3.15
13.42
1016.59
22.39
138.18
3.74
437.99
20.80
37.70
4.35
125.65
2.69
15.11
32.15
88.28
605.88
135.50
16.84
2.98
10.81
30.19
47.67
11.12
30.80
2.95
69.74
7.99
7.90
73.85
13.38
108.87
909.05
273.49
634.63
1125.82
15.48
32.72
110.58
27.28
58.39
348.80
1740.33
394.35
77.19
809.38
21.24
88.37
11.83
46.79
45.10
14.55
26.78
55.95
111.97
124.28
75.11
98.45
178.99
481.19
28.04
106.23
229.74
237.64
62.67
20.84
14.06
51.84
42.94
13.57
102.19
12.84
1476.97
448.43
181.92
23.21
175.89
68.41
1170.83
79.67
18.38
482.57
450.43
166.89
226.86
28.46
15.79
17.18
140.88
20.66
20.95
11.43
1662.44
32.58
1596.78
15.25
21.31
20.03
13.28
34.53
30.07
26.87
146.35
13.90
22.66
518.61
14.55
17.63
16.28
12.95
17.00
50.17
65.62
47.48
25.19
46.83
17.58
149.99
76.32
16.20
130.69
201.98
24.85
39.02
15.94
35.83
32.85
21.53
26.76
16.75
155.26
20.75
642.31
1120.30
111.25
109.44
104.19
92.47
112.04
347.24
1742.29
405.13
56.17
838.23
136.84
109.61
74.37
100.12
103.06
102.07
101.35
149.22
132.91
1570.90
518.20
140.98
162.25
483.82
101.52
116.12
95.89
112.93
108.81
109.23
110.66
104.48
123.70
185.16
168.67
99.68
1525.60
154.84
189.51
103.71
184.63
107.39
1171.98
118.08
106.19
491.64
273.04
199.90
247.02
101.36
99.36
116.73
101.43
111.08
112.39
106.32
1632.35
113.18
1590.77
111.85
107.80
99.74
104.10
118.10
346.83
103.68
174.28
109.29
417.14
121.70
106.62
92.63
46.96
99.18
108.69
116.46
127.78
628.00
154.68
99.06
93.97
217.17
75.50
24.63
119.40
109.95
105.05
147.94
110.93
104.77
123.09
116.44
100.79
906.51
225.83
118.15
634.03
1116.40
40.62
35.05
125.89
24.05
57.78
329.14
1724.90
389.86
84.29
835.40
27.44
90.72
83.71
44.97
6.10
6.64
7.22
98.02
44.90
1555.64
530.95
88.31
100.30
469.01
31.60
29.05
38.10
67.30
33.38
28.12
2.06
13.17
54.83
60.33
111.84
4.73
1449.23
367.79
198.46
49.87
195.16
22.22
1157.47
60.73
6.80
478.33
253.88
190.38
246.83
35.19
13.15
18.67
11.29
4.03
15.70
4.46
1689.59
12.69
1601.83
24.99
18.37
22.32
4.86
19.11
309.76
37.51
146.97
5.67
444.84
17.24
6.78
5.91
4.30
5.21
9.35
26.05
121.79
580.58
108.97
33.86
92.94
140.18
60.54
10.29
41.79
11.74
12.56
99.50
10.11
13.05
44.24
16.71
89.67
908.48
193.69
643.30
1106.25
100.58
101.25
117.65
1563.48
102.39
85.75
1050.88
397.17
103.89
818.15
42.58
142.84
122.92
99.54
100.55
90.69
91.18
398.67
88.99
1573.35
532.96
139.13
1869.80
499.33
91.86
113.70
89.89
139.58
98.11
102.72
89.61
96.06
83.76
166.25
155.39
94.25
151.63
158.21
198.56
107.21
220.21
50.73
1112.51
132.39
103.20
491.00
350.81
199.76
242.15
99.67
110.24
99.19
168.80
93.39
91.42
95.53
1661.30
125.45
83.80
107.24
99.66
91.62
80.73
117.14
1083.14
91.65
178.90
73.55
459.79
93.63
96.39
101.60
165.06
90.27
106.15
100.69
134.14
617.66
93.40
74.26
60.53
183.49
119.92
100.48
122.98
102.66
85.83
144.50
111.91
85.02
104.68
100.83
104.13
952.69
188.30
98.94
769.15
625.89
31.77
72.64
30.95
1581.80
69.64
10.01
1026.32
331.44
6.13
859.23
37.86
26.88
78.95
44.62
2.37
6.24
9.69
368.13
79.83
1628.30
525.12
62.89
1848.30
350.53
38.21
51.49
36.38
59.26
33.87
28.20
2.06
15.29
4.30
107.01
123.81
169.59
28.29
98.08
8.77
105.35
6.84
27.56
79.50
66.12
4.84
487.48
1388.74
35.88
228.17
22.51
12.06
73.15
5.46
3.50
21.51
1.99
183.19
102.91
26.02
29.91
16.69
37.76
47.24
15.27
1051.50
12.34
158.13
2.14
417.01
39.48
6.35
6.58
135.28
1.69
8.35
26.96
91.67
553.90
106.79
11.88
6.02
181.61
81.42
83.34
44.63
18.39
1.02
78.25
8.08
9.69
77.30
13.44
28.42
872.22
257.10
768.73
619.48
22.81
132.59
41.02
61.25
136.87
337.88
457.14
19.37
108.92
34.59
47.20
59.69
161.30
50.54
148.84
26.71
116.38
295.86
134.28
111.98
122.61
138.14
130.32
345.04
61.24
157.16
212.12
259.96
76.52
29.69
19.16
27.57
21.88
73.74
26.02
186.74
49.78
489.96
76.11
144.87
29.89
202.15
101.38
163.54
18.96
1440.44
33.28
268.54
84.40
141.88
80.64
193.48
175.89
78.94
17.27
177.57
562.05
1662.56
28.57
27.66
79.60
110.64
27.88
42.30
32.81
129.91
13.28
106.07
395.47
49.88
561.29
23.52
25.04
34.44
51.91
92.34
52.08
130.74
119.29
122.59
22.10
28.29
47.42
173.84
226.61
124.98
42.65
16.92
33.13
86.68
72.16
98.77
80.31
9.61
779.31
661.09
96.00
93.41
99.13
1510.97
141.08
107.14
20.84
37.52
96.56
46.31
203.80
101.64
70.36
93.98
117.87
105.80
93.74
411.38
225.33
122.32
107.49
1804.80
352.59
102.69
138.34
95.97
239.44
92.09
241.25
84.39
88.18
25.09
131.20
134.28
220.78
95.12
123.87
109.48
136.30
95.49
85.25
371.98
115.43
58.28
1372.19
139.35
253.88
95.07
89.46
115.57
190.43
88.02
106.49
84.43
410.54
97.59
99.71
132.05
147.57
89.98
86.61
108.82
1035.76
87.38
188.89
86.61
52.24
315.57
88.29
99.73
109.39
97.61
142.18
113.95
126.27
104.78
165.44
35.19
102.12
58.99
161.83
133.80
166.56
229.69
88.42
97.06
92.49
63.10
133.37
117.00
126.69
45.84
11.32
636.33
1106.10
2.95
41.41
104.01
29.77
67.08
306.74
1740.45
393.36
75.49
35.22
36.24
139.09
2.57
44.75
7.07
6.11
39.99
98.81
126.44
150.96
83.56
100.94
125.81
470.88
50.53
114.83
270.84
213.55
73.53
7.28
1.49
13.36
53.43
88.25
5.97
152.86
98.34
1537.93
495.50
18.83
146.03
38.56
1146.69
187.87
302.90
509.20
153.00
233.38
163.47
14.01
34.29
147.36
6.22
20.67
6.09
1648.26
12.24
1664.15
7.04
9.11
13.19
2.38
19.06
168.66
26.18
135.87
85.02
22.79
342.50
59.13
13.45
2.80
10.67
9.22
50.67
72.36
73.79
14.10
31.99
38.80
10.47
29.47
7.81
139.06
193.25
11.72
8.23
17.92
62.21
65.20
42.21
103.13
27.64
150.50
630.32
597.60
44.74
53.82
27.47
1625.31
68.12
63.11
1057.08
329.35
24.48
836.04
40.09
133.90
66.70
74.88
43.72
23.30
24.68
410.73
83.44
1607.15
528.57
98.52
1845.60
475.13
23.86
38.71
33.39
93.49
69.73
87.17
19.89
26.02
56.51
114.94
133.61
174.47
21.45
131.28
147.99
172.42
200.18
55.82
1190.05
72.73
24.13
478.32
62.41
146.22
224.47
33.10
65.38
31.65
43.90
25.90
37.71
21.62
1665.57
104.22
30.13
40.51
36.19
45.03
20.77
40.47
1015.82
52.49
164.11
30.81
448.27
38.68
21.23
21.34
116.85
21.51
36.75
29.38
74.21
593.19
30.19
22.26
22.05
168.66
135.48
74.21
57.07
25.78
23.58
70.11
25.28
23.44
32.98
25.42
32.44
936.89
288.27
631.34
1110.95
3.74
81.09
99.62
27.64
77.85
352.53
1730.84
391.00
65.98
60.82
36.28
18.48
2.75
44.86
3.78
5.64
36.89
98.67
113.34
146.98
226.91
104.20
127.14
334.04
37.31
109.61
270.07
209.14
76.12
6.15
2.73
13.65
44.35
62.74
4.13
99.87
83.06
1542.58
512.18
4.28
17.60
28.14
378.78
163.73
297.80
983.40
230.90
225.94
158.26
14.05
29.46
181.04
13.06
18.70
4.29
1667.66
50.00
1635.33
5.87
9.04
13.41
3.66
16.18
15.25
22.64
136.04
5.71
18.77
340.27
20.40
12.50
2.96
5.38
9.02
40.89
84.85
39.76
146.21
27.83
144.98
8.94
21.21
9.27
124.36
153.62
15.22
6.07
9.34
55.70
85.24
33.18
105.10
17.00
148.57
858.31
802.86
30.40
69.95
58.37
91.12
17.90
1360.97
366.13
19.21
33.77
25.82
20.68
91.86
99.26
17.58
19.46
19.76
265.24
63.19
133.57
173.43
114.76
1685.27
355.77
20.44
81.62
61.76
46.48
63.37
44.14
20.23
61.04
18.06
147.95
26.88
176.20
106.92
77.68
95.57
44.93
27.62
18.30
48.25
192.86
87.62
1361.49
29.01
231.14
195.83
24.01
60.83
257.37
19.21
21.33
20.32
234.99
86.69
33.11
25.97
24.21
32.53
18.25
10.48
1057.57
57.48
126.24
30.03
26.41
676.25
26.91
17.53
128.34
27.19
20.02
29.53
113.29
668.68
45.07
17.91
3.43
22.58
78.71
110.09
45.66
193.24
21.14
42.67
18.65
22.01
85.02
26.77
83.07
1171.95
202.47
640.12
1114.53
76.00
74.34
118.27
303.55
228.44
312.21
463.63
58.78
110.75
46.87
51.47
114.74
38.76
287.96
80.39
61.11
50.21
75.18
92.93
74.62
201.65
96.79
187.03
373.43
83.67
124.85
168.03
216.73
227.77
62.42
137.20
51.76
148.42
65.18
361.91
374.27
65.64
1546.62
583.73
136.95
82.62
406.10
40.02
124.99
47.78
237.51
156.47
421.02
211.83
110.01
55.10
155.89
64.71
77.66
38.82
1685.65
143.68
1834.40
286.01
71.48
63.08
62.49
98.62
181.63
26.33
145.91
47.50
64.07
415.60
74.31
77.40
279.47
51.05
62.43
71.53
128.14
119.60
89.36
39.03
80.38
46.97
44.98
52.53
143.06
268.73
80.18
87.04
40.81
24.39
98.25
57.50
177.38
82.88
142.15
772.13
619.26
34.42
76.74
29.86
1552.08
70.37
95.01
1086.86
330.60
8.95
796.76
84.82
41.11
48.68
49.60
6.75
7.87
26.28
400.63
73.76
1619.29
545.52
79.66
1856.85
346.60
12.91
38.95
16.34
78.71
26.50
13.23
7.57
20.54
7.56
114.82
124.36
194.01
31.71
127.61
115.55
75.94
102.40
9.87
2.94
180.20
49.80
477.23
1342.49
28.76
227.55
19.46
13.90
93.08
29.08
7.83
26.79
5.09
256.33
99.81
20.58
9.91
18.80
35.50
6.50
12.84
1043.21
13.74
148.32
11.26
400.63
183.89
6.46
8.55
80.03
3.43
11.63
38.22
90.39
577.39
142.79
35.96
4.19
18.93
51.74
55.13
24.61
27.67
7.04
94.57
9.55
10.93
78.73
13.41
105.93
926.00
274.88
817.78
1206.58
482.66
76.82
542.16
65.28
475.93
567.29
444.12
51.55
549.80
77.07
441.24
509.03
595.62
474.44
443.20
500.63
466.18
513.49
493.95
111.49
473.31
440.19
509.43
650.88
463.86
487.02
550.36
525.76
80.18
471.98
430.59
473.04
29.82
477.53
483.53
505.75
497.45
1566.67
470.66
463.79
483.55
466.55
490.53
1179.34
468.53
659.51
203.46
495.74
468.31
475.23
475.35
466.82
468.31
471.51
501.23
1665.83
46.22
1613.19
470.53
489.49
486.43
481.27
480.09
501.07
437.64
509.20
487.11
66.37
687.82
506.70
462.78
628.15
468.09
482.13
109.01
501.02
518.95
482.45
47.16
429.65
166.84
510.86
530.75
496.70
510.73
475.98
491.69
465.72
47.57
464.29
485.60
497.80
69.67
63.35
782.26
571.81
95.48
65.82
49.42
1602.59
261.53
78.41
1090.02
395.19
34.68
885.97
377.84
103.97
286.76
103.79
403.17
291.36
221.25
480.32
244.39
1681.07
660.64
65.66
1890.31
571.34
34.70
44.37
47.04
214.02
296.35
84.54
40.37
360.10
46.81
273.76
170.66
382.14
60.43
186.29
388.27
388.11
126.01
124.27
364.31
1135.70
296.75
302.08
657.85
40.86
253.21
241.34
43.00
95.75
47.74
96.81
129.99
251.95
428.68
127.43
45.11
296.58
400.97
66.74
257.79
304.66
1060.74
512.27
323.81
242.89
555.80
51.66
76.39
44.50
129.55
243.33
59.40
38.06
117.09
577.17
38.46
284.95
114.86
375.47
507.43
97.05
48.78
36.88
225.08
404.09
30.67
429.74
42.83
36.02
70.37
912.06
275.44
774.80
1120.63
30.54
71.33
113.98
36.84
71.63
325.20
458.59
43.07
79.74
26.35
30.92
14.99
16.46
44.76
16.46
20.89
34.29
69.72
88.92
128.78
92.88
32.86
208.25
330.20
38.91
103.58
228.00
205.08
74.41
14.53
11.47
23.18
60.55
83.74
24.43
103.01
50.10
1572.94
515.60
27.26
85.06
146.04
33.08
73.99
122.81
25.20
1379.22
229.08
111.65
19.69
73.81
190.96
10.11
25.05
24.19
177.32
19.65
1605.70
22.23
23.29
35.12
19.17
17.66
36.78
38.76
129.51
17.70
20.74
183.29
8.30
22.09
30.22
9.45
22.49
43.99
90.54
113.67
117.28
42.88
18.55
27.03
79.43
23.09
140.08
207.04
34.04
34.47
11.84
27.56
100.27
32.40
89.29
18.89
18.98
667.94
1149.81
220.50
244.00
248.94
217.86
241.87
408.79
1661.48
448.66
221.24
233.49
233.28
214.26
221.17
234.08
222.84
220.92
230.77
249.02
251.69
266.32
366.60
242.53
283.84
404.52
228.30
247.46
278.67
311.34
241.13
224.11
223.99
222.50
223.74
228.68
243.58
246.76
237.79
1506.65
504.64
220.69
221.33
284.38
226.71
426.31
245.77
376.85
253.80
285.30
236.59
223.83
232.93
439.94
224.63
221.49
222.70
1663.39
226.69
1641.53
225.18
223.23
216.31
221.25
215.82
223.93
218.29
259.56
221.42
226.54
289.66
228.69
224.64
223.76
225.02
220.57
250.20
240.45
321.41
250.82
233.37
232.75
215.49
215.99
223.95
271.79
280.71
231.14
223.92
227.53
222.11
241.00
226.58
241.41
219.22
271.21
771.70
615.70
47.98
77.70
41.06
1497.71
75.78
96.40
1087.57
331.87
20.95
867.57
84.25
25.13
83.30
50.98
21.10
19.10
20.08
367.38
61.82
1642.61
531.48
81.06
1864.80
345.98
19.72
38.23
24.38
73.38
48.78
19.03
19.96
26.47
15.04
109.69
104.91
186.77
27.42
123.25
107.80
82.20
109.46
20.79
12.14
211.85
64.88
61.82
399.72
1381.52
30.61
223.55
20.88
95.13
33.07
21.93
30.03
26.88
311.90
107.05
24.86
20.38
24.43
44.07
17.00
14.45
1074.82
21.49
148.87
18.87
400.00
186.41
21.27
17.29
118.08
16.58
16.08
42.00
93.80
587.26
112.45
14.86
8.64
22.72
34.61
87.60
35.88
36.71
15.39
91.31
18.22
24.03
63.86
24.86
109.65
871.02
272.47
774.24
1108.20
9.83
75.89
102.49
36.55
75.23
320.20
1728.62
394.85
57.22
23.35
33.64
32.68
9.19
45.62
8.98
8.08
47.83
84.68
141.34
173.19
113.20
27.45
204.45
334.94
47.43
104.85
310.20
210.01
78.44
14.55
8.98
16.87
53.75
76.45
8.28
116.64
105.64
1465.13
493.00
8.30
65.11
9.79
26.62
114.57
169.31
235.83
1378.51
163.32
221.85
165.48
80.25
179.40
8.26
17.85
9.21
260.45
17.16
1648.85
8.18
12.14
27.82
7.97
17.51
77.33
22.03
135.42
7.53
17.56
356.22
23.78
14.79
6.26
8.30
9.74
47.11
85.19
41.27
145.02
29.91
12.95
11.31
18.43
11.09
121.61
155.59
19.65
15.12
11.76
62.62
88.06
40.04
97.83
413.14
144.66
775.16
595.68
28.66
72.20
41.00
1581.46
72.94
12.84
1057.26
324.43
5.98
25.30
26.53
6.14
58.40
95.32
3.85
6.05
7.67
409.58
79.85
1663.58
91.15
73.88
1859.61
325.70
9.71
16.48
34.75
95.84
79.56
70.75
7.41
14.06
2.78
130.77
109.16
183.63
122.77
177.93
103.81
10.09
103.83
5.03
28.23
66.80
210.24
251.99
1392.54
14.54
221.66
204.28
17.73
78.02
192.69
21.50
2.85
155.13
95.62
62.14
5.95
12.50
28.41
7.05
15.29
998.46
23.76
137.65
9.65
397.09
36.30
46.33
4.79
101.32
3.41
19.22
31.13
80.60
587.74
117.39
3.47
3.33
9.50
17.69
66.81
18.53
14.97
2.03
57.73
7.64
9.04
64.64
57.43
106.48
881.19
259.86
633.40
605.75
34.77
42.73
13.33
1588.33
64.03
58.24
1051.44
328.19
23.75
855.13
34.73
91.30
83.08
96.94
26.18
11.64
16.38
404.54
89.31
1622.49
502.41
86.99
1893.72
477.99
26.47
46.09
46.78
89.37
58.80
72.61
27.22
18.91
27.89
125.46
151.56
177.92
14.85
78.09
189.59
191.42
31.70
166.90
35.83
1165.07
64.27
27.24
480.15
131.69
156.44
225.26
33.50
26.93
39.40
14.85
18.68
29.30
1610.25
90.56
52.94
19.15
25.11
33.23
13.14
21.96
1046.14
28.12
141.54
22.15
428.47
39.62
18.08
15.29
130.27
24.76
34.23
27.49
74.45
644.29
17.98
24.99
20.26
182.66
65.01
106.79
40.55
47.58
23.46
78.68
32.36
28.86
39.55
26.06
26.68
864.86
283.53
633.73
1109.85
44.45
28.29
88.12
20.05
56.61
334.23
1735.81
387.63
55.54
804.05
28.96
113.42
101.20
44.61
36.87
6.70
25.75
130.22
55.65
1574.28
557.43
100.29
137.83
478.91
24.82
29.09
228.63
65.10
20.22
6.74
2.59
11.67
39.50
51.02
138.25
107.79
2.50
1522.97
100.96
181.99
48.73
179.08
20.20
1141.79
78.19
8.01
491.49
344.67
203.07
232.75
29.88
14.72
15.39
8.06
2.96
20.89
1631.96
43.55
1640.59
18.48
21.13
15.54
6.25
22.63
318.88
21.55
159.75
3.44
441.12
30.19
7.28
11.06
3.21
2.06
9.03
23.70
77.63
590.93
106.42
39.78
10.36
165.75
83.43
12.38
44.70
29.40
8.22
82.59
8.27
29.10
56.46
16.26
27.37
951.37
192.97
813.83
1112.88
20.64
219.64
99.53
197.78
66.66
317.20
1710.05
452.37
56.36
195.51
230.82
34.50
327.72
304.78
320.66
26.31
66.35
136.31
272.21
247.61
221.24
30.93
322.10
335.73
55.10
115.09
299.21
391.90
80.85
15.44
11.86
242.71
367.43
245.03
130.19
281.71
78.86
1517.22
637.14
181.19
296.58
184.63
184.64
189.81
291.40
367.81
1318.12
236.90
318.48
338.62
19.53
246.34
204.45
49.55
45.24
199.02
168.08
1668.29
25.12
133.75
24.16
23.67
40.14
43.26
367.36
232.24
244.98
180.53
428.23
12.79
21.29
10.69
25.56
27.13
55.89
217.86
46.01
113.76
66.54
160.63
245.72
22.71
26.72
148.10
174.09
132.41
301.22
148.86
246.97
198.35
44.43
137.73
61.78
223.74
634.14
1101.54
21.04
35.00
114.56
22.17
60.85
315.07
455.75
49.21
27.64
867.70
37.58
83.44
72.81
45.95
40.44
69.28
14.78
101.53
76.57
442.65
548.21
105.96
157.18
471.24
49.76
29.73
231.85
98.03
33.69
32.97
26.32
31.20
29.26
118.00
165.36
97.01
37.25
1442.27
57.41
188.50
36.63
173.90
28.00
1175.27
87.09
25.26
89.68
179.62
185.25
234.69
34.57
20.85
43.27
292.61
46.34
31.43
43.37
1658.74
1149.68
25.27
21.22
30.69
37.14
38.53
96.33
26.18
142.18
13.91
389.74
52.77
14.61
58.98
29.11
2.40
39.38
23.16
84.91
573.27
43.58
30.18
36.51
155.59
70.57
38.70
74.42
35.84
12.05
78.51
14.01
35.01
73.18
15.73
38.02
942.62
26.20
636.30
1110.00
4.75
32.62
97.49
18.62
58.34
334.37
1736.82
386.05
45.62
806.33
18.68
126.12
5.50
45.12
23.90
7.24
20.98
100.64
101.65
1610.15
559.25
105.40
250.72
471.33
35.98
51.53
170.33
218.25
36.72
5.82
4.43
17.06
25.09
49.10
7.23
111.81
29.49
1488.44
522.68
181.92
37.41
149.38
25.16
1120.45
70.62
8.98
479.94
342.88
189.86
227.74
23.91
17.95
14.52
285.68
4.82
13.89
5.89
1654.14
39.72
1633.72
17.36
12.77
7.32
16.93
150.80
23.03
143.69
10.71
395.09
14.56
6.03
12.27
4.30
8.19
12.59
54.60
71.37
44.62
10.77
46.26
5.58
161.22
70.86
9.51
129.92
182.34
5.20
79.88
9.78
24.22
30.36
15.18
23.34
20.96
179.79
635.09
1113.71
4.63
35.39
114.85
25.83
60.65
308.14
1727.68
390.33
86.45
797.48
33.91
103.67
14.82
49.82
41.17
19.13
33.34
79.67
99.54
174.33
508.98
107.70
588.95
474.30
54.60
105.85
226.66
233.02
38.59
5.92
10.59
26.75
43.50
48.68
11.07
113.36
14.28
1542.44
499.79
184.07
30.15
172.68
35.63
1182.41
67.63
34.84
487.24
471.55
156.39
227.65
27.11
22.44
36.24
290.55
13.63
18.98
15.95
1621.63
35.49
1570.58
7.48
36.72
6.74
20.35
19.82
32.93
142.97
15.89
61.96
482.30
10.42
25.29
8.48
21.55
12.74
41.62
66.48
38.05
13.10
53.08
23.20
182.04
83.48
13.58
149.27
162.38
24.25
39.63
14.10
35.49
24.91
17.92
26.18
19.67
180.24
634.11
627.25
23.95
38.49
25.75
1643.64
63.02
86.60
1040.40
330.34
9.15
830.20
41.49
82.05
80.30
108.82
33.43
9.69
17.03
409.75
47.02
1633.97
544.01
99.00
1881.76
482.69
15.96
36.10
10.84
79.64
28.93
83.14
10.70
19.54
8.14
112.78
141.15
176.44
8.32
91.71
138.28
188.02
101.93
159.84
26.22
1166.79
80.97
9.73
485.36
66.40
18.34
223.34
25.39
14.80
15.02
20.89
9.27
29.92
7.76
1664.56
105.47
14.34
19.59
23.50
13.22
19.01
1050.08
19.24
147.98
22.74
407.27
35.56
10.48
18.11
119.86
12.50
31.81
23.73
70.96
602.73
28.70
8.07
11.27
176.97
82.65
84.99
80.62
102.27
8.63
102.58
18.37
10.04
41.47
18.75
29.12
943.90
291.65
41.48
768.46
586.76
25.92
43.42
33.94
1596.13
64.77
10.55
1039.29
329.51
4.43
854.32
28.37
103.62
54.34
102.17
26.30
6.19
11.55
377.00
73.41
1640.92
509.50
53.98
1880.87
479.21
11.43
19.85
37.80
105.67
28.91
76.59
2.59
13.34
2.51
121.82
138.44
177.44
47.24
111.52
127.97
173.99
104.18
5.10
27.74
1141.95
69.03
6.46
483.08
1341.94
23.26
226.59
23.81
17.77
82.82
19.08
2.88
20.92
3.80
119.73
91.01
15.53
19.96
17.60
25.87
14.27
1039.89
15.10
160.27
14.53
386.89
9.50
4.62
4.95
87.88
2.88
24.56
19.97
69.56
595.39
25.64
16.94
9.40
170.69
80.50
62.88
14.53
20.55
26.03
72.52
8.09
11.00
31.31
16.16
21.49
932.84
278.47
647.50
1127.08
17.62
55.79
50.01
31.21
61.78
332.63
1768.88
396.56
47.17
867.87
84.68
76.45
7.36
52.85
19.93
14.46
28.69
63.27
108.80
1627.79
492.91
102.60
111.35
472.21
54.12
26.80
164.78
206.59
38.67
11.96
17.20
34.17
44.69
43.82
17.39
128.08
13.10
1518.21
456.26
191.28
36.26
193.43
8.19
1161.60
75.44
8.84
482.02
305.10
174.81
220.81
23.21
20.95
13.52
12.64
11.87
19.60
12.37
1639.39
39.96
1684.27
13.28
21.70
16.01
13.47
146.79
32.99
147.84
14.35
422.45
28.48
16.54
13.93
24.18
15.00
17.99
44.85
74.49
594.12
41.97
23.01
9.67
161.89
97.12
18.71
57.16
124.29
14.15
33.83
14.40
20.45
50.33
23.83
32.46
41.67
187.11
25.09
658.04
1111.04
46.04
47.74
123.92
63.36
59.38
28.31
1032.22
386.87
12.79
806.02
33.09
114.64
85.60
137.14
223.93
8.91
15.21
148.72
56.75
1575.62
555.36
94.90
167.21
472.18
52.76
76.95
179.62
98.39
48.76
74.64
8.79
28.86
47.36
262.52
271.11
120.28
16.98
1543.97
171.67
185.78
38.66
181.26
158.57
1161.82
281.82
139.30
496.70
74.73
194.50
225.66
35.74
76.87
21.92
166.61
136.28
24.51
318.65
1696.31
141.96
134.25
142.72
23.35
245.13
13.48
22.68
170.56
162.62
167.21
421.47
301.88
22.53
22.23
127.95
22.43
18.50
24.76
172.48
565.49
14.14
128.24
15.89
263.13
65.15
73.00
71.21
172.90
23.85
90.40
317.48
42.70
37.52
109.69
79.49
930.07
163.62
637.97
1101.78
18.53
38.60
77.91
582.43
69.73
313.04
1728.76
394.37
87.85
31.78
25.08
111.54
2.27
44.40
10.24
11.68
34.15
115.38
102.61
132.17
205.48
96.49
241.17
477.64
54.46
118.03
165.65
220.97
82.31
41.81
21.98
14.76
40.69
18.70
31.84
103.13
37.23
1495.54
497.19
186.02
50.89
146.39
66.26
1237.43
106.91
302.86
646.64
153.27
228.83
98.97
25.32
23.84
344.58
23.96
26.75
7.64
1652.95
7.75
1623.28
19.87
23.70
16.71
7.99
24.83
170.84
125.09
6.62
15.03
281.90
21.26
26.31
22.68
9.72
22.35
29.49
72.86
78.49
24.65
15.09
15.33
6.85
35.59
12.24
157.04
177.47
34.08
11.43
17.93
20.95
49.31
61.95
92.11
25.83
153.45
647.13
1122.94
133.63
133.55
154.42
192.37
143.39
333.77
1734.06
407.62
136.85
134.01
122.40
161.43
122.13
135.52
124.64
133.89
130.25
190.17
147.86
192.64
140.92
164.65
192.02
485.10
137.68
161.70
264.86
243.52
138.34
133.25
128.67
124.40
127.31
143.90
132.46
169.13
122.01
1505.13
512.28
230.01
141.20
219.75
123.02
1158.12
124.68
505.27
333.69
236.32
259.14
126.71
124.94
126.48
199.20
127.65
133.29
121.46
1688.94
123.49
1555.97
134.15
133.76
121.16
134.53
123.85
133.45
119.11
120.97
126.01
557.85
131.29
125.27
133.01
116.98
133.70
132.77
144.38
139.64
134.49
129.76
118.77
218.15
139.14
132.11
178.49
212.94
117.57
128.06
125.20
125.63
150.21
127.08
133.55
127.97
197.76
635.09
616.82
12.23
39.66
17.75
1586.46
59.45
52.81
1021.33
359.71
6.47
824.53
24.46
111.78
92.60
86.07
12.36
6.75
14.27
365.12
83.27
1615.65
517.58
92.81
1874.26
465.81
10.84
35.03
19.89
69.29
35.78
62.12
2.92
14.13
56.77
114.32
124.35
180.06
2.67
19.32
103.64
157.28
44.60
174.52
38.46
1176.24
73.75
16.09
485.06
429.09
153.25
225.68
23.80
14.06
9.52
14.24
11.79
25.12
2.62
1655.27
106.96
12.54
15.03
19.16
17.17
4.19
11.62
1030.68
11.26
159.65
420.35
27.15
5.60
5.95
133.84
1.83
15.88
24.24
78.08
605.83
50.30
2.57
5.53
150.42
83.37
46.42
75.15
20.74
2.36
84.20
8.34
12.77
34.90
12.28
20.82
911.67
134.22
635.15
1122.79
18.60
45.70
118.04
27.29
60.65
343.30
447.04
27.58
87.59
818.27
34.29
106.52
8.62
50.43
86.12
48.56
94.87
206.73
97.23
106.49
535.50
89.66
93.18
479.30
39.95
105.58
162.89
206.14
51.19
18.81
16.10
20.84
48.04
71.22
19.52
97.67
23.71
1579.10
502.05
183.74
36.14
156.06
30.89
1178.85
74.90
37.21
106.24
388.69
167.60
229.67
26.71
18.31
34.82
41.85
16.21
24.09
18.84
1655.52
48.33
1645.39
41.62
62.05
17.04
13.57
29.24
105.47
10.25
155.97
9.80
441.82
31.24
16.93
9.96
11.01
24.85
35.41
68.55
136.95
26.37
40.54
23.85
188.16
100.78
29.92
127.25
160.70
13.60
29.98
17.31
15.62
44.96
19.96
247.22
26.07
21.21
771.23
616.95
27.49
82.84
45.04
1546.90
75.29
134.77
1063.07
322.93
14.49
44.28
32.53
12.79
78.29
66.56
8.12
182.65
18.98
373.89
316.06
1645.55
129.34
89.32
1904.19
326.97
36.57
44.44
44.54
82.89
86.53
39.27
20.88
16.18
27.71
124.87
140.69
172.44
80.34
175.06
112.14
13.61
112.11
24.75
39.23
82.09
238.58
255.32
1336.50
32.58
224.93
231.01
152.17
63.68
168.21
9.39
34.34
30.14
206.87
120.81
42.72
16.08
18.46
40.63
9.23
29.56
1033.45
19.63
123.90
26.69
271.23
34.70
11.75
122.27
24.13
142.36
28.51
85.73
559.30
140.45
26.84
51.05
27.74
43.92
77.74
37.35
30.82
25.78
81.35
36.28
36.05
79.56
334.37
83.83
915.22
267.66
768.77
640.58
32.94
79.49
18.98
1531.93
73.47
92.88
1088.07
337.99
8.28
820.21
26.73
50.73
76.11
54.50
7.10
8.41
25.46
400.68
88.57
1628.94
537.59
65.18
1883.55
344.87
9.91
44.45
36.13
80.35
39.10
50.33
2.11
14.64
8.79
113.19
113.96
174.70
75.22
59.18
98.03
54.64
99.85
8.44
20.48
78.23
61.92
8.48
499.90
1382.15
40.83
225.43
21.41
10.65
72.01
10.10
7.02
20.99
7.32
33.78
112.51
18.02
10.45
19.56
26.15
4.67
14.97
1051.89
21.64
151.78
5.42
469.44
35.04
6.28
119.97
9.18
13.90
32.01
91.22
642.79
122.70
13.63
8.68
114.32
83.49
84.43
22.61
24.15
3.26
83.47
8.65
10.78
98.36
13.69
25.71
907.50
274.47
44.04
776.29
618.15
3.77
61.60
16.33
1611.37
72.86
334.45
1747.12
325.23
69.75
168.77
27.59
13.04
5.05
45.49
4.64
8.13
27.20
383.39
139.40
586.64
108.48
47.06
1388.69
333.30
11.67
101.01
264.48
207.52
80.73
5.94
4.54
16.27
5.29
73.46
7.20
170.02
92.64
589.67
493.09
7.71
90.79
7.09
30.85
86.34
157.84
237.88
1304.44
25.69
223.11
147.82
13.82
68.39
178.29
6.32
19.50
5.16
26.52
59.14
1646.63
6.97
12.00
33.19
4.34
15.40
247.43
21.77
135.36
6.69
23.03
294.33
13.62
4.46
4.83
10.67
47.12
89.91
44.31
145.16
45.83
5.35
10.22
7.99
94.15
151.72
159.41
9.89
13.11
53.55
8.11
75.22
40.96
84.13
99.80
276.71
770.22
626.89
4.75
78.82
117.96
22.07
76.14
313.92
1737.75
325.76
69.82
6.82
23.22
12.43
2.04
44.48
11.50
6.11
43.14
71.61
160.68
129.18
71.11
36.23
131.92
331.43
62.56
98.84
311.41
219.91
73.28
5.35
5.32
13.99
1.60
66.94
7.42
99.54
97.76
1536.60
465.34
16.26
93.75
5.91
37.47
91.42
180.27
233.23
1320.76
41.28
223.22
170.76
9.94
75.17
150.36
9.88
28.35
2.32
28.06
14.11
1590.69
6.31
15.25
35.43
4.15
15.22
26.70
7.57
125.84
7.48
36.87
531.38
26.41
14.60
3.02
12.31
48.57
90.40
40.51
127.09
32.46
3.24
140.68
14.13
53.94
132.21
179.95
7.07
25.12
7.98
6.52
97.21
44.84
115.23
14.70
275.77
634.48
888.92
12.37
42.92
17.87
1534.98
60.64
163.28
1035.74
388.95
5.79
835.43
26.87
124.35
55.41
76.48
11.08
7.80
10.25
361.61
46.53
1582.51
533.68
81.67
1871.81
473.22
11.35
19.71
39.27
84.18
40.19
51.14
8.15
18.00
41.36
109.81
127.35
165.27
6.46
36.84
158.18
180.36
20.90
165.82
28.75
1168.15
65.42
12.43
488.75
369.32
161.85
225.62
27.75
19.30
26.62
13.19
7.27
16.78
8.55
1638.40
115.18
20.39
12.13
17.62
16.33
9.59
19.09
1031.80
22.84
144.57
7.76
443.38
142.04
7.38
7.87
91.43
9.07
23.46
78.80
608.60
43.19
6.56
9.62
156.78
83.02
63.46
64.83
19.83
9.49
91.93
9.94
15.09
30.12
16.64
15.58
877.34
161.07
777.12
597.33
88.28
92.37
59.67
1571.12
110.57
99.29
1050.00
340.92
42.93
842.47
95.90
122.56
111.81
116.78
88.48
87.52
89.78
385.80
110.56
1645.48
548.66
98.41
1889.50
496.36
85.90
98.74
90.54
134.29
96.11
102.92
86.00
88.89
89.38
139.70
143.92
195.87
90.72
144.26
173.97
189.33
131.23
83.17
94.89
1168.50
103.51
90.17
498.05
1353.79
90.65
243.44
92.51
81.80
116.81
89.38
78.48
93.04
82.94
296.03
127.05
113.30
86.24
88.56
92.49
87.46
86.44
1045.77
90.99
170.18
88.84
391.60
85.14
91.80
87.76
86.33
88.83
89.02
103.42
594.60
86.09
84.56
87.48
181.08
89.27
78.66
88.84
88.99
88.90
118.71
85.78
86.87
91.61
95.43
87.70
949.95
297.08
772.30
592.00
15.91
39.66
11.79
1582.32
75.03
13.09
1015.39
331.32
9.25
833.49
28.53
10.75
87.14
64.90
8.99
17.10
11.94
377.59
109.79
1624.60
546.70
53.07
1891.31
479.72
13.41
21.08
54.17
94.33
33.09
22.90
7.37
25.71
19.83
162.66
102.56
164.82
8.57
63.27
98.62
168.87
108.35
10.84
41.43
815.45
65.06
19.18
479.44
1380.32
22.45
226.66
25.50
13.12
66.17
28.18
11.82
21.10
106.38
35.28
111.04
191.06
12.91
19.97
38.43
6.18
42.61
1058.31
22.07
145.25
45.35
420.65
24.26
10.88
15.91
123.50
10.91
16.91
8.94
87.34
556.68
28.93
13.86
171.87
76.19
45.84
18.84
19.80
15.26
87.56
15.32
12.17
39.78
16.53
15.65
865.09
258.89
769.23
634.33
44.15
74.61
24.58
1535.05
71.38
4.13
5.50
51.91
46.24
19.37
40.48
41.25
71.09
47.95
13.87
6.93
11.25
383.29
79.99
65.56
74.64
62.43
1873.85
334.96
9.77
99.84
29.82
124.11
79.25
40.28
2.46
15.00
1.10
121.29
117.67
171.01
91.13
114.69
96.58
3.82
106.71
7.59
28.79
43.26
169.87
16.56
1392.21
14.07
227.30
165.86
11.00
77.03
198.62
2.91
25.77
31.46
45.81
102.07
15.82
21.81
15.61
29.45
16.60
13.29
1054.52
7.64
130.32
4.44
90.85
363.51
24.39
6.42
114.57
3.01
16.33
26.64
86.27
175.54
112.06
4.10
7.06
44.94
76.53
139.62
151.76
1.48
87.27
12.81
15.25
97.88
48.05
82.97
896.59
55.76
635.20
1118.15
5.88
70.23
103.30
29.40
73.89
330.45
1734.49
393.24
73.72
61.77
25.26
18.04
6.39
44.78
4.80
6.16
15.98
52.84
113.66
144.84
244.01
87.53
159.46
334.74
55.83
101.06
168.90
211.93
80.03
7.26
2.74
14.46
42.72
7.99
93.01
76.04
58.05
1500.29
518.96
11.06
19.28
142.29
5.86
89.19
106.61
296.40
116.00
155.20
231.13
102.80
13.63
31.87
197.74
3.60
18.22
4.55
1646.96
50.28
1614.57
5.72
16.75
16.31
3.19
13.12
17.75
15.01
122.24
5.69
25.48
302.26
11.60
6.31
2.38
3.42
9.96
34.97
88.95
42.17
146.68
27.16
6.90
24.38
11.09
129.96
165.85
10.96
52.28
9.05
19.51
89.10
26.30
86.20
28.26
153.66
17.18
636.59
1107.91
7.18
34.44
113.55
15.41
66.21
342.27
445.68
46.55
84.50
23.72
46.37
84.36
4.57
45.08
12.33
8.83
25.77
103.88
93.80
39.48
206.33
102.80
98.95
479.55
50.90
109.96
153.05
212.99
86.06
38.32
10.30
40.24
42.24
38.65
7.50
118.15
6.61
1473.51
455.14
176.27
53.15
161.82
24.86
1210.64
99.93
19.44
490.41
155.35
221.72
80.48
14.44
37.69
196.70
12.37
20.47
45.96
1650.96
5.56
1595.11
9.19
15.48
9.64
4.42
14.26
222.99
10.72
125.61
5.55
83.46
260.00
10.68
13.02
20.15
140.55
14.03
61.89
68.64
40.39
14.72
44.83
7.72
52.58
13.94
150.03
185.17
8.01
41.32
10.89
14.02
43.55
47.68
89.79
22.77
5.00
774.73
616.22
19.42
77.12
31.22
1563.67
76.94
41.35
1014.79
325.30
28.27
61.34
58.36
64.48
72.82
106.59
52.12
14.84
29.88
395.15
63.40
126.64
98.92
73.91
1911.74
326.93
26.41
104.67
41.70
98.95
106.42
60.00
6.26
20.37
50.32
123.61
141.35
176.48
129.61
130.74
193.97
21.71
105.74
15.26
45.63
217.86
196.36
250.30
1397.33
52.01
232.33
194.05
20.11
50.06
195.18
12.95
30.56
43.03
262.74
98.83
102.63
36.86
18.16
82.15
8.32
44.82
1052.75
35.34
138.44
40.28
34.02
521.09
41.36
17.88
112.49
19.71
59.82
36.59
89.73
453.74
128.54
17.39
23.61
26.35
27.13
78.41
38.05
24.36
84.41
26.29
30.68
87.27
77.54
100.59
880.70
173.54
68.35
771.96
608.07
25.89
68.82
22.72
1611.54
75.01
29.74
1009.21
328.07
16.78
41.78
41.97
11.90
50.28
55.61
12.13
18.65
8.89
393.82
59.88
125.50
99.33
63.54
1881.29
330.16
12.64
117.48
40.47
103.08
84.05
26.90
5.44
54.07
21.28
122.65
122.19
171.43
58.66
158.01
218.41
15.34
87.31
18.93
36.89
215.90
129.46
247.75
1471.08
30.97
226.73
125.13
22.96
74.85
149.07
10.37
27.80
13.02
186.22
106.90
49.68
9.43
12.40
106.99
5.97
25.27
977.60
28.43
139.12
14.85
19.20
260.44
14.08
12.67
97.90
24.42
14.43
25.29
90.86
47.29
112.77
14.15
104.36
40.65
23.13
55.66
146.64
23.18
86.05
10.14
31.24
73.61
33.92
104.15
858.38
267.98
774.62
622.94
4.64
92.37
20.48
1529.89
72.56
94.51
5.07
324.10
2.65
24.71
45.40
5.90
3.18
87.09
11.49
6.11
50.87
400.78
152.88
62.29
81.04
46.57
1815.19
334.28
11.55
100.80
14.50
217.52
83.03
59.65
2.96
14.76
1.26
118.70
6.61
187.75
120.44
127.09
465.67
2.78
109.19
4.57
36.72
104.72
191.87
267.72
1358.65
32.51
229.15
191.70
13.82
77.66
147.06
6.30
26.55
3.04
193.19
98.30
15.49
7.56
15.27
26.47
25.85
11.85
1051.67
33.33
150.96
3.92
16.19
564.93
38.88
8.27
117.68
2.30
17.27
31.60
90.36
38.40
121.85
36.14
3.43
18.10
11.95
81.72
148.59
222.30
26.23
9.21
8.43
86.59
70.16
100.48
16.95
286.23
18.72
633.51
1102.88
25.08
57.98
117.83
47.13
58.06
320.44
1733.80
392.18
79.49
805.69
23.44
92.21
31.57
49.52
47.53
7.54
25.00
99.06
138.67
1624.57
535.55
96.72
195.00
472.51
57.32
44.80
249.13
209.69
41.75
6.22
8.79
16.85
56.50
84.30
24.13
128.13
31.18
1487.60
460.54
185.60
52.39
201.43
32.67
1126.81
72.81
33.39
484.06
398.73
207.07
233.29
34.04
15.46
33.08
25.58
80.62
20.94
25.78
1687.54
27.00
1633.23
82.63
23.06
29.27
14.73
41.06
24.54
25.36
140.92
27.32
421.99
11.25
14.95
11.77
6.26
25.13
18.28
33.26
72.05
599.73
18.65
27.74
55.25
161.40
59.15
11.37
56.56
38.02
26.87
10.94
44.21
40.11
13.23
108.23
52.67
187.00
771.83
610.70
32.98
75.32
53.73
1435.84
72.96
11.74
1057.51
324.02
11.68
27.05
33.41
9.94
65.83
45.35
7.98
9.37
10.57
377.31
74.79
1658.50
387.94
63.65
1897.93
330.29
11.71
37.12
37.56
87.42
70.75
34.51
7.52
14.94
24.10
122.79
110.67
185.34
57.97
29.47
107.49
17.84
118.56
9.06
28.57
217.27
57.42
254.05
1429.93
15.35
224.38
30.89
13.84
65.06
200.25
7.52
37.61
8.03
201.09
109.90
23.77
16.01
19.06
36.68
7.70
16.18
1023.27
18.16
135.64
10.12
445.34
36.17
9.77
53.35
112.06
8.19
13.88
28.33
87.68
603.94
119.37
13.14
9.03
12.61
19.17
75.40
40.70
16.52
9.29
87.49
10.49
78.57
33.27
94.15
940.73
269.86
767.97
1112.11
17.73
75.60
92.10
15.86
73.86
329.21
432.49
46.17
59.34
10.86
30.77
6.77
5.10
44.35
6.28
7.24
22.20
66.93
78.26
126.47
108.85
32.28
145.41
332.33
61.96
103.70
152.62
200.55
76.77
8.82
8.41
17.36
61.10
82.70
10.37
94.95
36.42
1431.35
497.58
11.31
110.91
6.03
22.14
82.00
102.35
5.38
1281.96
19.06
220.56
80.97
14.37
59.88
197.04
11.59
23.75
5.26
326.91
17.23
1535.14
14.29
19.56
23.82
9.94
15.46
40.23
9.54
127.25
7.73
43.63
412.34
11.79
10.20
4.61
10.52
11.05
52.51
89.57
127.44
141.44
49.09
14.92
12.62
13.05
13.88
140.10
153.75
18.34
26.93
9.12
83.20
34.86
112.52
19.39
7.19
770.02
613.19
27.40
72.56
28.43
75.73
93.40
1068.84
330.66
14.26
819.69
37.87
42.90
57.43
58.79
23.27
10.24
15.64
381.15
111.58
1573.97
537.16
66.28
1836.42
337.93
15.14
32.90
33.97
89.47
36.64
24.15
12.18
24.78
18.64
106.60
104.46
171.33
66.15
38.92
116.58
79.17
116.47
10.81
45.75
142.43
64.50
18.34
489.23
1364.38
36.60
224.77
36.30
18.90
88.00
22.53
19.38
20.29
25.66
77.38
104.96
51.43
12.89
22.47
34.60
13.36
29.38
1020.47
30.46
162.74
18.78
385.90
183.62
21.75
11.42
85.46
17.82
16.93
39.80
86.72
554.94
148.96
38.89
80.03
33.04
64.96
69.16
26.84
25.55
24.11
97.08
58.91
33.06
73.86
23.66
911.68
265.63
674.84
1135.69
18.55
39.13
69.88
17.01
63.94
348.28
429.79
54.22
59.68
871.49
189.00
112.17
56.82
47.25
13.90
16.26
21.73
63.13
81.36
1643.69
535.21
87.49
126.23
470.78
43.21
54.19
21.99
269.44
47.89
15.04
19.78
13.92
45.85
234.38
89.93
125.77
12.28
1391.59
458.73
179.57
35.61
202.60
39.45
1158.72
78.04
28.20
73.22
69.65
170.41
222.52
30.67
404.44
39.66
11.03
27.96
30.78
63.42
1702.05
13.20
1588.62
15.62
22.49
20.91
43.08
38.58
203.17
13.63
147.20
6.62
394.46
56.48
40.97
77.92
230.40
10.48
21.04
28.75
80.17
620.04
33.20
8.12
22.57
163.21
71.66
14.52
49.80
230.30
7.91
105.45
20.38
19.99
42.68
82.07
52.47
8.06
686.49
651.37
260.46
35.23
266.54
1577.32
268.10
269.97
8.76
5.60
258.87
786.05
270.54
276.21
139.43
271.34
268.09
274.70
263.39
478.26
268.82
1625.96
605.52
273.02
1877.13
547.88
262.78
159.96
283.31
274.35
48.69
266.12
263.15
277.55
45.66
282.66
281.83
324.79
256.78
75.03
123.04
322.08
269.88
314.71
271.67
1162.93
281.83
274.83
75.05
345.51
166.29
344.22
272.74
262.50
269.95
262.35
245.88
270.34
259.58
1675.98
105.12
22.64
271.60
261.54
274.89
262.49
270.34
1041.73
266.41
310.09
268.79
422.88
265.08
274.53
273.05
168.19
269.04
270.25
304.22
285.20
630.37
258.07
5.24
256.78
179.26
281.96
264.17
157.69
267.70
275.97
281.23
269.52
14.98
269.18
279.67
263.92
902.90
704.18
36.95
45.32
20.39
94.70
150.23
117.37
41.78
14.55
21.27
78.47
20.94
86.29
53.54
16.27
14.77


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/plab_rtt-distribution_best-fit.txt <==
RTT_0.1%SAMPLE.DAT

Distribution Identification for  RTT (ms) 
 
Distribution ID Plot for RTT (ms) 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
59364   0  199,883  94,2880     182       61      599  0,909852  0,741909


Goodness of Fit Test

Distribution                  AD       P  LRT P
3-Parameter Lognormal    202,669       *  0,000
Gamma                    207,611  <0,005
3-Parameter Loglogistic  214,431       *  0,000
3-Parameter Weibull      272,806  <0,005  0,000


ML Estimates of Distribution Parameters

Distribution             Location    Shape      Scale  Threshold
3-Parameter Lognormal     5,34111             0,41280  -27,12915
Gamma                              4,63062   43,16537
3-Parameter Loglogistic   5,25100             0,26255   -9,23031
3-Parameter Weibull                1,51208  158,33886   56,63291

 
Distribution Identification for  RTT (ms) 

2-Parameter Exponential

* WARNING * Variance/Covariance matrix of estimated parameters does not exist.
            The threshold parameter is assumed fixed when calculating
            confidence intervals.
 
Distribution ID Plot for RTT (ms) 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
59364   0  199,883  94,2880     182       61      599  0,909852  0,741909


Goodness of Fit Test

Distribution                   AD       P  LRT P
Normal                    985,511  <0,005
2-Parameter Exponential  2376,157  <0,010  0,000
Weibull                   471,851  <0,010
Lognormal                 267,170  <0,005


ML Estimates of Distribution Parameters

Distribution              Location    Shape      Scale  Threshold
Normal*                  199,88250            94,28796
2-Parameter Exponential                      138,88860   60,99390
Weibull                             2,25873  226,38200
Lognormal*                 5,18588             0,48332

* Scale: Adjusted ML estimate

Distribution ID Plot for RTT 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
59364   0  199,883  94,2880     182       61      599  0,909852  0,741909


Goodness of Fit Test

Distribution                   AD       P  LRT P
Normal                    985,511  <0,005
Lognormal                 267,170  <0,005
3-Parameter Lognormal     202,669       *  0,000
        Exponential              8065,255  <0,003
        2-Parameter Exponential  2376,157  <0,010  0,000
Weibull                   471,851  <0,010
3-Parameter Weibull       272,806  <0,005  0,000
        Smallest Extreme Value   2785,264  <0,010
Largest Extreme Value     204,874  <0,010
Gamma                     207,611  <0,005
3-Parameter Gamma         259,502       *  0,000
        Logistic                  746,079  <0,005
Loglogistic               228,535  <0,005
3-Parameter Loglogistic   214,431       *  0,000


ML Estimates of Distribution Parameters

Distribution              Location    Shape      Scale  Threshold
Normal*                  199,88250            94,28796
Lognormal*                 5,18588             0,48332
3-Parameter Lognormal      5,34111             0,41280  -27,12915
Exponential                                  199,88250
2-Parameter Exponential                      138,88860   60,99390
Weibull                             2,25873  226,38200
3-Parameter Weibull                 1,51208  158,33886   56,63291
Smallest Extreme Value   250,49922           112,79822
Largest Extreme Value    156,92264            73,18021
Gamma                               4,63062   43,16537
3-Parameter Gamma                   2,49384   62,59919   43,77004
Logistic                 190,79791            52,48300
Loglogistic                5,19878             0,27750
3-Parameter Loglogistic    5,25100             0,26255   -9,23031

* Scale: Adjusted ML estimate

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-
RTT_92-TO-19.DAT
Distribution ID Plot for rtt 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
83945  55  251,161  394,379     217      179    16325   19,8179   468,646


Goodness of Fit Test

Distribution                    AD       P  LRT P
Normal                   24968,170  <0,005
Lognormal                 5051,372  <0,005
3-Parameter Lognormal      961,430       *  0,000
Exponential              23977,938  <0,003
2-Parameter Exponential   4860,542  <0,010  0,000
Weibull                  19517,473  <0,010
3-Parameter Weibull       2031,910  <0,005  0,000
Smallest Extreme Value   31853,581  <0,010
Largest Extreme Value     4476,344  <0,010
Gamma                    12199,171  <0,005
3-Parameter Gamma         2805,859       *  0,000
Logistic                  7099,250  <0,005
Loglogistic               1421,035  <0,005
3-Parameter Loglogistic   1135,091       *  0,000


ML Estimates of Distribution Parameters

Distribution              Location    Shape       Scale  Threshold
Normal*                  251,16078            394,37910
Lognormal*                 5,42210              0,28012
3-Parameter Lognormal      3,49893              1,08806  176,60906
Exponential                                   251,16078
2-Parameter Exponential                        72,17868  178,98210
Weibull                             1,29367   277,01997
3-Parameter Weibull                 0,72902    51,59561  178,98210
Smallest Extreme Value   627,52276           2046,32225
Largest Extreme Value    213,07979             47,61527
Gamma                               4,96842    50,55143
3-Parameter Gamma                   0,64060   112,67387  178,98210
Logistic                 228,59034             45,35588
Loglogistic                5,39295              0,10886
3-Parameter Loglogistic    3,48989              0,66642  178,00980

* Scale: Adjusted ML estimate

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=
RTT_32-TO-13.DAT
Distribution ID Plot for RTT 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
81484   0  220,343  124,195     208      185     9124   37,7350   1885,18


Goodness of Fit Test

Distribution                    AD       P  LRT P
Normal                   25595,372  <0,005
Lognormal                20236,956  <0,005
3-Parameter Lognormal    13566,639       *  0,000
Exponential              32790,090  <0,003
2-Parameter Exponential  19257,666  <0,010  0,000
Weibull                  26631,123  <0,010
3-Parameter Weibull      31648,288  <0,005  1,000
Smallest Extreme Value           *       *
Largest Extreme Value    17262,558  <0,010
3-Parameter Gamma        18229,840       *  1,000
Logistic                 20732,120  <0,005
Loglogistic              13171,135  <0,005
3-Parameter Loglogistic   7374,003       *  0,000


ML Estimates of Distribution Parameters

Distribution               Location    Shape       Scale    Threshold
Normal*                   220,34345            124,19533
Lognormal*                  5,37298              0,14898
3-Parameter Lognormal       3,29116              0,46301    184,98040
Exponential                                    220,34345
2-Parameter Exponential                         35,36195    184,98150
Weibull                              1,83806   241,98038
3-Parameter Weibull                  8,71130  6087,81191  -5757,49156
Smallest Extreme Value   8864,33292             16,40835
Largest Extreme Value     209,65278             11,85207
3-Parameter Gamma                    1,97173    17,93452    184,98150
Logistic                  212,59159             25,11024
Loglogistic                 5,34810              0,03294
3-Parameter Loglogistic     3,19963              0,15420    184,98150

* Scale: Adjusted ML estimate




==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/resource-CPU.dat_stats.txt <==
Input File(s)	[/tmp/resource-CPU.dat]
>>> data loaded in 24176 ms = 24.176 s

N:	38437060
N*:	0
%N*:	0.00%
Mean:	0.76
StDev:	0.31
CV:	0.42
Min:	-0.01
Q_25:	0.57
Median:	0.95
Q_75:	1.00
Q_90:	1.00
Q_95:	1.00
Q_99:	1.00
Max:	1.00
>>> stats calculated in 21034 ms = 21.034 s


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/resource-LOAD.dat_stats.txt <==
Input File(s)	[/tmp/resource-LOAD.dat]
>>> data loaded in 27725 ms = 27.725 s

N:	38437060
N*:	0
%N*:	0.00%
Mean:	69.12
StDev:	816.39
CV:	11.81
Min:	-1.00
Q_25:	2.67
Median:	5.17
Q_75:	7.19
Q_90:	9.61
Q_95:	11.65
Q_99:	2399.00
Max:	82458.00
>>> stats calculated in 37189 ms = 37.189 s


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/resource-MEM.dat_stats.txt <==
Input File(s)	[/tmp/resource-MEM.dat]
>>> data loaded in 34961 ms = 34.961 s

N:	38437060
N*:	0
%N*:	0.00%
Mean:	0.75
StDev:	0.66
CV:	0.88
Min:	-0.01
Q_25:	0.62
Median:	0.69
Q_75:	0.77
Q_90:	0.83
Q_95:	0.85
Q_99:	3.80
Max:	172.24
>>> stats calculated in 36766 ms = 36.766 s


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/resource-TPUT.dat_stats.txt <==
Input File(s)	[/tmp/resource-TPUT.dat]
>>> data loaded in 25537 ms = 25.537 s

N:	37873133
N*:	563927
%N*:	0.00%
Mean:	4226.51
StDev:	6678.72
CV:	1.58
Min:	-2.00
Q_25:	1221.00
Median:	2396.00
Q_75:	4297.00
Q_90:	8625.00
Q_95:	15362.00
Q_99:	34464.00
Max:	1146234.00
>>> stats calculated in 37498 ms = 37.498 s


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/rtt_cv-daily_evolution.dat <==
1	1.04416	0.0881573
2	1.4877	0.103368
3	1.1116	0.0859412
4	0.955315	0.078884
5	0.691765	0.0622518
6	0.78015	0.0676626
7	0.694542	0.0607833
8	1.10241	0.0802613
9	1.13569	0.0845893
10	0.770103	0.0673731


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/rtt_loss-daily_evolution.dat <==
1	0.585179	0.0499264
2	0.621002	0.0520606
3	0.85831	        0.104452
4	0.30966	        0.0268976
5	0.32987	        0.0313995
6	0.47588	        0.0373421
7	0.504951	0.0397518
8	0.346867	0.0381941
9	0.185185	0.0263626
10	0.278395	0.0173907


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/rtt_mean-daily_evolution.dat <==
1	177.315	3.96899
2	183.615	3.85818
3	176.991	3.73228
4	171.271	3.53459
5	170.141	3.5712
6	169.829	3.54542
7	172.488	3.66379
8	177.569	3.84276
9	175.468	3.67058
10	168.65	3.61618


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/rtt_median-daily_evolution.dat <==
1	165.478	3.61745
2	166.269	3.64047
3	164.629	3.53086
4	162.04	3.43186
5	162.66	3.46613
6	163.507	3.53166
7	164.545	3.57224
8	167.596	3.82541
9	160.772	3.40116
10	160.978	3.54784


==> VALADAO-Caracterizacao de RTT na Internet - RB-RESD_2010-12/data/rtt_q99-daily_evolution.dat <==
1	406.487	65.3972
2	383.78	27.6325
3	252.494	8.53302
4	220.315	5.67861
5	220.806	5.60265
6	221.177	5.35097
7	236.074	6.05243
8	307.807	11.9721
9	287.245	11.7614
10	244.866	6.7466


==> data/OLD_assimetry_ALL_15_.dat_stat.txt <==
Input File(s)	[/tmp/assimetry_ALL.dat]
>>> data loaded in 70756 ms = 70.756 s

N:	51594350
N*:	0
%N*:	0.00%
Mean:	0.11
StDev:	4.81
CV:	42.13
Min:	0.00
Q_25:	0.00
Median:	0.01
Q_75:	0.03
Q_90:	0.17
Q_95:	0.35
Q_99:	1.13
Max:	10575.80
>>> stats calculated in 37813 ms = 37.813 s


==> data/assimetry_ALL-delay_rtt_statistics.txt <==
cat ALL_delay_assimetry.dat | awk '{if(NR%2==0)print $1}' | awk '{if(NR%10==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
Input File(s)	[/dev/stdin]
>>> data loaded in 218693 ms = 218.693 s

N:	20886232
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.43
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.08
Median:	0.20
Q_75:	0.56
Q_90:	1.62
Q_95:	3.38
Q_99:	20.00
Max:	∞
>>> stats calculated in 16649 ms = 16.649 s

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=

cat ALL_delay_assimetry.dat | awk '{if(NR%2==1)print $1}' | awk '{if(NR%4==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
Input File(s)	[/dev/stdin]
>>> data loaded in 216621 ms = 216.621 s

N:	52215581
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.43
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.08
Median:	0.20
Q_75:	0.57
Q_90:	1.64
Q_95:	3.42
Q_99:	20.00
Max:	∞
>>> stats calculated in 37191 ms = 37.191 s

cat ALL_delay_assimetry.dat | awk '{if(NR%2==0)print $1}' | awk '{if(NR%4==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
>>> data loaded in 444489 ms = 444.489 s

N:	52215581
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.43
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.08
Median:	0.20
Q_75:	0.56
Q_90:	1.62
Q_95:	3.38
Q_99:	20.00
Max:	∞
>>> stats calculated in 40538 ms = 40.538 s

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=

head -n 10000000 ALL_rtt_assimetry.dat_rnd | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin 
Input File(s)	[/dev/stdin]
>>> data loaded in 3828 ms = 3.828 s

N:	10000000
N*:	0
%N*:	0.00%
Mean:	0.04
TrMean:	0.01
StDev:	0.22
CV:	5.70
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.02
Q_90:	0.06
Q_95:	0.21
Q_99:	0.52
Max:	9.98

head -n 50000000 ALL_rtt_assimetry.dat | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin 
Input File(s)	[/dev/stdin]
>>> data loaded in 19438 ms = 19.438 s

N:	50000000
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.01
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.02
Q_90:	0.05
Q_95:	0.11
Q_99:	0.57
Max:	10.00

head -n 50000000 ALL_rtt_assimetry.dat_rnd | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin 
Input File(s)	[/dev/stdin]
>>> data loaded in 16682 ms = 16.682 s

N:	50000000
N*:	0
%N*:	0.00%
Mean:	0.01
TrMean:	0.00
StDev:	0.10
CV:	12.91
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.00
Q_90:	0.00
Q_95:	0.02
Q_99:	0.21
Max:	9.98

cat ALL_rtt_assimetry.dat |awk '{if(NR%4==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdinInput File(s)	[/dev/stdin]
>>> data loaded in 86581 ms = 86.581 s

N:	55869195
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.01
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.01
Q_90:	0.05
Q_95:	0.14
Q_99:	0.58
Max:	10.00
>>> stats calculated in 29976 ms = 29.976 s

cat ALL_rtt_assimetry.dat |awk '{if(NR%10==0)print $1}' | /usr/bin/java -Xms2g -Xmx2g -jar statistics.jar /dev/stdin
Input File(s)	[/dev/stdin]
>>> data loaded in 71803 ms = 71.803 s

N:	22347678
N*:	0
%N*:	0.00%
Mean:	�
TrMean:	0.01
StDev:	�
CV:	�
Min:	0.00
Q_25:	0.00
Median:	0.00
Q_75:	0.01
Q_90:	0.05
Q_95:	0.14
Q_99:	0.58
Max:	10.00
>>> stats calculated in 12200 ms = 12.2 s


==> data/cluster_population_matrix.txt <==
          c0     c1    c2      c3     c4
c0       1876   290    14     3      0      
c1       290    1078   205    24     7      
c2       14     205    2084   112    5      
c3       3      24     112    1464   140    
c4       0      7      5      140    1332  


==> data/clustering/ID_mapping-CLEAN.txt <==
3 planetlab2.ifi.uio.no
4 planetlab2.informatik.uni-goettingen.de
6 planetlab2.di.unito.it
7 node1.planetlab.mathcs.emory.edu
8 stella.planetlab.ntua.gr
9 planetlab-2.cs.colostate.edu
11 plab2-c703.uibk.ac.at
12 planetlab2.tmit.bme.hu
13 pl2.csl.utoronto.ca
15 planetlab2.cs.duke.edu
16 plab-2.sinp.msu.ru
17 pl2.ucs.indiana.edu
18 planetlab-3.cmcl.cs.cmu.edu
19 itchy.cs.uga.edu
20 planetlab2.csres.utexas.edu
21 planetlab3.comp.nus.edu.sg
24 planetlab3.williams.edu
25 plab2.larc.usp.br
26 planetlab-3.imperial.ac.uk
27 planetlab2.elet.polimi.it
28 planetlab1.netmedia.gist.ac.kr
29 netapp6.cs.kookmin.ac.kr
30 planetlab2.pop-rs.rnp.br
31 merkur.planetlab.haw-hamburg.de
32 planetlab2.ie.cuhk.edu.hk
33 planetlab1.cs.uoi.gr
34 planetlab3.mini.pw.edu.pl
35 vicky.planetlab.ntua.gr
37 csplanetlab2.kaist.ac.kr
38 planetlab02.cs.washington.edu
39 plab1-itec.uni-klu.ac.at
40 pl2.bit.uoit.ca
42 pl1-higashi.ics.es.osaka-u.ac.jp
43 planetlab-1.ssvl.kth.se
44 planetlab2.comp.nus.edu.sg
45 planetlab4.cse.nd.edu
46 planetlab1.cs.wisc.edu
47 planetlab2.cnds.jhu.edu
48 planetlab4.inf.ethz.ch
49 planetlab02.cnds.unibe.ch
50 pads21.cs.nthu.edu.tw
51 planet1.cs.ucsb.edu
53 planetlab-02.naist.jp
54 planetlab1.cs.purdue.edu
55 planetlab1.ls.fi.upm.es
56 planetlab-2.ece.iastate.edu
57 planetlabnode-2.docomolabs-usa.com
58 planetlab-04.naist.jp
59 planetlab2.simula.no
61 planetlab1.fri.uni-lj.si
62 planetlab-2.tagus.ist.utl.pt
63 planetlab2.utdallas.edu
64 planetlab2.ceid.upatras.gr
65 pl2.eecs.utk.edu
67 planetlab2.cesnet.cz
68 planetlab3.ani.univie.ac.at
69 pl3.planetlab.uvic.ca
70 pl2.snu.ac.kr
71 planetlab1.cs.uit.no
72 pli1-pa-5.hpl.hp.com
73 lsirextpc02.epfl.ch
74 planetlab-2.cs.uh.edu
75 planetlab5.millennium.berkeley.edu
76 planet-lab2.ufabc.edu.br
77 planetlab2.hiit.fi
78 planetlab-2.iscte.pt
80 planet2.l3s.uni-hannover.de
82 plab-1.sinp.msu.ru
84 planetlab04.mpi-sws.mpg.de
85 planetlab2.mnlab.cti.depaul.edu
86 planetlab2.iii.u-tokyo.ac.jp
87 planetlab2.cs.ubc.ca
90 planetlab1.informatik.uni-kl.de
91 node-1.mcgillplanetlab.org
92 planetlab1.pop-mg.rnp.br
93 planetlab2.tlm.unavarra.es
94 ricepl-2.cs.rice.edu
97 planetlab2.fct.ualg.pt
98 planetlab3.cs.columbia.edu
99 planetlab2.georgetown.edu
100 node1.lbnl.nodes.planet-lab.org


==> data/clustering/ID_mapping.txt <==
1 gschembra4.diit.unict.it
2 planetlab2.cis.upenn.edu
3 planetlab2.ifi.uio.no
4 planetlab2.informatik.uni-goettingen.de
5 server1.planetlab.iit-tech.net
6 planetlab2.di.unito.it
7 node1.planetlab.mathcs.emory.edu
8 stella.planetlab.ntua.gr
9 planetlab-2.cs.colostate.edu
10 planetlab-1.dis.uniroma1.it
11 plab2-c703.uibk.ac.at
12 planetlab2.tmit.bme.hu
13 pl2.csl.utoronto.ca
14 onelab03.inria.fr
15 planetlab2.cs.duke.edu
16 plab-2.sinp.msu.ru
17 pl2.ucs.indiana.edu
18 planetlab-3.cmcl.cs.cmu.edu
19 itchy.cs.uga.edu
20 planetlab2.csres.utexas.edu
21 planetlab3.comp.nus.edu.sg
22 planet1.cs.huji.ac.il
23 planetslug4.cse.ucsc.edu
24 planetlab3.williams.edu
25 plab2.larc.usp.br
26 planetlab-3.imperial.ac.uk
27 planetlab2.elet.polimi.it
28 planetlab1.netmedia.gist.ac.kr
29 netapp6.cs.kookmin.ac.kr
30 planetlab2.pop-rs.rnp.br
31 merkur.planetlab.haw-hamburg.de
32 planetlab2.ie.cuhk.edu.hk
33 planetlab1.cs.uoi.gr
34 planetlab3.mini.pw.edu.pl
35 vicky.planetlab.ntua.gr
36 planet1.ku.edu.tr
37 csplanetlab2.kaist.ac.kr
38 planetlab02.cs.washington.edu
39 plab1-itec.uni-klu.ac.at
40 pl2.bit.uoit.ca
41 planetlab2.dtc.umn.edu
42 pl1-higashi.ics.es.osaka-u.ac.jp
43 planetlab-1.ssvl.kth.se
44 planetlab2.comp.nus.edu.sg
45 planetlab4.cse.nd.edu
46 planetlab1.cs.wisc.edu
47 planetlab2.cnds.jhu.edu
48 planetlab4.inf.ethz.ch
49 planetlab02.cnds.unibe.ch
50 pads21.cs.nthu.edu.tw
51 planet1.cs.ucsb.edu
52 planetlab-2.cs.ucy.ac.cy
53 planetlab-02.naist.jp
54 planetlab1.cs.purdue.edu
55 planetlab1.ls.fi.upm.es
56 planetlab-2.ece.iastate.edu
57 planetlabnode-2.docomolabs-usa.com
58 planetlab-04.naist.jp
59 planetlab2.simula.no
60 planetlab-2.usask.ca
61 planetlab1.fri.uni-lj.si
62 planetlab-2.tagus.ist.utl.pt
63 planetlab2.utdallas.edu
64 planetlab2.ceid.upatras.gr
65 pl2.eecs.utk.edu
66 planetlab2.postel.org
67 planetlab2.cesnet.cz
68 planetlab3.ani.univie.ac.at
69 pl3.planetlab.uvic.ca
70 pl2.snu.ac.kr
71 planetlab1.cs.uit.no
72 pli1-pa-5.hpl.hp.com
73 lsirextpc02.epfl.ch
74 planetlab-2.cs.uh.edu
75 planetlab5.millennium.berkeley.edu
76 planet-lab2.ufabc.edu.br
77 planetlab2.hiit.fi
78 planetlab-2.iscte.pt
79 node2pl.planet-lab.telecom-lille1.eu
80 planet2.l3s.uni-hannover.de
81 planetlab1.nrl.dcs.qmul.ac.uk
82 plab-1.sinp.msu.ru
83 planetlab1.cs.unibo.it
84 planetlab04.mpi-sws.mpg.de
85 planetlab2.mnlab.cti.depaul.edu
86 planetlab2.iii.u-tokyo.ac.jp
87 planetlab2.cs.ubc.ca
88 planetlab3.gdansk.rd.tp.pl
89 planetlab3.upc.es
90 planetlab1.informatik.uni-kl.de
91 node-1.mcgillplanetlab.org
92 planetlab1.pop-mg.rnp.br
93 planetlab2.tlm.unavarra.es
94 ricepl-2.cs.rice.edu
95 iraplab1.iralab.uni-karlsruhe.de
96 planetlab2.ics.forth.gr
97 planetlab2.fct.ualg.pt
98 planetlab3.cs.columbia.edu
99 planetlab2.georgetown.edu
100 node1.lbnl.nodes.planet-lab.org


==> data/clustering/c1-assimetry.dat <==
1.23
1.23
0.67
0.67
0.67
0.52
0.52
0.52
0.52
0.52
0.52
0.85
0.85
1.48
1.48
1.48
3.62
6.92
2.44
2.39
0.46
0.61
0.61
0.61
0.61
0.84
0.84
0.84
4.03
6.68
2.02
0.75
0.75
0.25
0.25
0.25
2.45
2.45
1.60
1.60
1.60
1.19
1.19
1.19
1.19
0.14
0.14
0.53
0.53
0.49


==> data/clustering/c1-assimetry__c__pia_.dat <==
0.45
0.32
0.36
0.28
0.32
0.20
0.18
0.57
0.26
0.67
0.58
0.44
0.72
0.45
0.83
0.69
0.42
0.18
0.95
1.22
0.41
0.54
0.43
0.27
2.38
0.99
0.73
0.76
0.57
0.49
1.16
0.86
1.30
1.85
0.40
0.59
1.17
0.58
3.57
0.84
1.19
0.84
0.78
0.39
3.84
0.76
0.74
3.63
0.34
1.33
0.37
0.61
0.93
0.35
1.28
1.92
0.34
0.26
1.70
0.77
1.48
0.95
1.00
0.16
3.24
1.02
0.52
1.49
0.91
0.35
3.51
1.07
0.56
0.16
2.45
0.68
0.48
0.51
0.48
0.55
2.30
0.52
0.21
2.39
0.55
0.96
1.60
1.60
0.49
0.39
0.64
0.37
0.84
0.42
0.58
0.69
0.33
1.07
0.79
0.98
0.63
0.21
1.05
0.70
0.80
0.64
0.26
2.79
2.87
1.06
1.13
0.48
0.40
1.85
0.80
0.64
2.44
0.28
0.69
1.17
0.22
0.69
0.80
0.31
3.09
0.65
0.64
1.18
0.61
0.54
3.26
3.71
0.65
4.46
0.27
3.52
0.76
0.31
6.46
0.97
0.47
2.68
1.23
1.56
0.53
0.68
0.68
3.17
1.59
0.59
4.88
1.24
1.71
0.85
1.46
1.75
1.96
2.57
1.53
0.42
0.40
0.57
0.50
0.56
0.56
0.65
0.73
0.54
0.43
0.60
0.71
0.59
0.14
3.66
0.90
0.40
1.41
0.25
3.27
1.64
1.74
0.69
0.17
1.07
0.35
0.82
0.36
0.13
0.93
1.04
1.84
2.33
4.14
1.76
1.22
4.61
2.76
0.17
1.62
0.36
0.52
2.72
0.61
1.83
0.30
0.82
0.19
0.28
2.77
4.29
0.34
6.22
0.27
1.58
0.81
0.63
0.39
0.98
1.01
0.19
1.51
0.25
2.24
0.66
0.47
0.38
1.28
0.45
6.92
0.64
0.61
0.71
0.78
4.12
0.11
1.24
0.41
1.43
2.58
0.32
0.34
0.83
1.25
1.38
1.48
0.26
5.81
1.16
0.56
1.98
1.08
0.41
4.63
0.26
0.20
0.52
4.71
0.16
0.97
1.37
1.68
0.49
0.93
1.04
0.51
3.41
0.96
1.56
1.00
0.56
0.38
3.44
0.69
1.37
0.69
3.91
1.58
0.80
0.64
0.48
0.50
0.82
0.93
0.98
1.38
0.26
1.21
1.11
0.34
1.64
0.82
1.10
0.81
0.87
0.20
1.94
1.01
0.64
1.18
0.96
0.34
2.87
2.86
0.83
1.42
1.83
0.68
2.47
1.04
2.77
3.24
0.56
1.42
1.40
1.80
1.46
0.55
2.86
1.99
2.94
2.02
1.51
3.37
4.54
0.56
0.46
0.29
0.24
0.25
0.14
0.78
3.96
3.55
0.18
0.36
2.18
0.17
0.29
1.85
0.74
2.27
3.01
0.55
1.25
1.42
0.59
2.52
1.79
0.65
3.08
1.70
0.52
3.19
2.54
1.62
2.64
3.40
1.27
2.65
1.87
1.07
1.30
2.66
4.28
6.09
2.45
2.18
1.09
0.43
0.66
0.91
0.51
0.34
0.28
1.95
0.37
0.51
0.36
0.42
2.82
5.67
0.77
1.13
0.53
4.28
0.28
3.00
0.44
0.26
0.67
0.51
0.38
0.62
1.67
0.75
2.11
1.64
0.92
0.37
1.27
1.26
0.82
2.25
0.77
0.68
2.90
0.26
2.63
0.64
0.55
4.15
1.03
1.27
0.97
0.85
0.41
0.99
0.77
1.48
1.19
4.78
1.23
4.03
1.47
2.49
1.40
0.37
1.31
0.81
2.67
1.08
1.44
5.36
5.76
5.99
2.38
0.58
0.44
0.69
1.11
1.71
0.97
0.54
0.92
0.29
1.28
0.34
3.34
3.62
3.36
0.21
0.52
0.45
1.61
0.51
0.41
0.28
3.26
1.09
1.41
0.99
1.19
1.22
1.65
1.90
0.57
1.21
0.23
2.75
0.92
0.22
3.16
0.39
1.74
1.97
1.15
0.60
0.32
0.30
1.36
1.83
0.37
0.70
0.51
0.45
2.53
0.65
2.90
0.70
1.30
2.08
1.08
3.58
0.20
3.35
0.83
0.67
0.59
0.75
1.12
1.15
1.08
2.13
0.59
1.60
0.79
0.40
2.21
0.89
2.93
0.70
1.49
1.26
1.59
1.40
1.18
2.88
4.09
2.34
3.04
2.48
0.87
0.22
4.13
1.70
0.68
1.98
0.58
3.73
1.00
0.20
2.91
0.94
0.58
1.19
0.92
0.42
3.38
0.70
1.49
0.92
0.69
6.68
6.30
0.73
1.07
0.87
2.49
1.79
2.28
0.34
1.50
1.07
0.35
0.28
1.47
0.28
0.88
0.20
0.49
0.11
1.72
1.21
1.31
0.42
0.32
0.35
0.23
2.68
3.01
5.68
3.36
0.77
1.17
1.20
0.74
2.85
0.86
0.78
0.95
4.00
1.03
0.95
1.18
0.54
0.43
0.99
2.60
0.71
3.15
0.36
1.99
0.41
1.75


==> data/clustering/c1-cv.dat <==
0.11
0.06
0.2
1.31
0.75
0.15
0.68
0.08
1.07
0.06
0.23
1.28
0.76
0.2
0.09
3.01
0.17
0.18
0.43
0.34
0.19
0.3
1.61
0.14
0.15
0.21
1.3
3.37
0.93
0.13
0.19
3.67
0.27
1.41
1.35
0.95
2.57
3.36
0.74
0.2
2.54
0.39
0.26
2.81
0.1
2.22
0.11
0.7
1.83
2.06
0.14
2.07
0.12
0.11
0.35
3.5
2.16
0.13
0.07
0.06
0.14
0.55
0.28
0.73
0.11
0.15
0.28
1.2
0.18
0.48
1.11
1.84
2.16
0.04
0.39
1.17
0.16
0.34
2.27
0.05
2.23
0.29
0.65
3.58
0.57
0.56
0.67
0.09
1.59
0.14
1.21
1.19
0.06
0.11
1.99
0.12
2.21
1.01
0.25
0.18
1.21
1.17
1.76
0.17
0.11
0.16
0.68
0.28
0.37
0.33
0.26
0.31
0.22
0.38
0.22
0.08
2.37
1.28
1.01
1.05
0.5
0.16
0.15
3.51
0.48
1.63
0.69
2.14
0.77
0.71
0.46
0.72
0.57
0.2
1.85
0.8
0.43
0.37
2.52
0.48
0.51
0.21
0.36
1.73
2.84
0.27
1.9
0.18
0.05
0.15
0.29
1.14
1.03
0.78
1.29
0.21
2.42
1.46
0.3
0.39
2.96
2.93
5.98
0.83
0.3
0.12
0.45
2.18
0.83
0.95
0.08
0.11
3.35
0.73
0.66
0.78
1.07
1.52
1.26
0.63
0.15
1.11
0.27
0.41
3.08
3.42
2.36
1.55
0.22
0.03
1
0.32
0.05
3.6
1.43
1.12
3.15
0.07
1.19
0.36
0.12
0.28
0.53
1.85
0.21
0.24
0.68
0.4
0.08
0.26
0.17
0.6
0.42
0.23
0.63
1.16
0.43
1.4
1.91
0.37
1.78
0.23
0.32
0.35
0.93
0.52
0.5
0.2
1.66
0.99
0.57
2.49
0.36
0.86
0.64
0.27
1.53
6.93
1.05
0.42
2.01
0.7
0.25
1.2
1.58
0.3
0.37
0.33
0.38
1.4
0.06
5.54
0.15
0.66
2.26
0.73
1.31
0.2
0.51
3.08
1.37
0.86
0.35
0.24
5.21
0.83
0.88
0.21
0.19
0.26
0.93
2.17
0.33
0.14
0.09
0.05
1.4
0.26
0.89
0.53
1.46
0.15
1.63
0.12
1.21
0.41
0.33
3.9
0.88
1.05
0.84
0.73
0.92
0.65
3.42
1.42
0.76
6.12
1.95
0.86
2.56
1.05
0.57
0.51
2.78
0.81
0.54
0.43
0.92
2.72
2.87
1.8
0.74
1.87
0.47
0.15
0.39
0.44
1.34
0.87
0.28
0.48
0.4
0.5
1.18
0.29
1.01
1.29
0.09
0.2
1.03
3.95
0.16
0.29
0.42
0.63
0.18
0.28
0.39
1.48
0.29
0.2
0.36
2.31
3.22
0.86
0.48
0.37
4.12
0.44
2.14
1.77
0.88
1.23
2
0.97
0.92
0.66
2.6
0.45
0.74
1.17
0.78
2.36
2.91
3.87
2.81
0.7
3.81
0.45
0.78
0.4
1.19
0.5
0.62
0.72
0.97
0.88
0.88
0.48
0.86
0.98
1.09
0.98
1.05
2.58
1.47
0.81
0.96
0.89
1.08
0.95
0.98
3.96
1.12
1.01
1.11
2.71
2.27
0.16
1.99
0.28
1.19
0.49
0.2
2.9
1.85
1.36
3.17
0.05
0.38
0.32
1.29
0.11
0.19
2
0.07
0.15
1.91
0.81
1.9
0.98
1.22
0.36
3.17
4.06
2.27
0.97
0.87
1.05
0.14
0.69
0.2
0.59
1.54
0.78
3.4
0.08
0.27
0.74
0.85
0.82
0.95
0.21
0.95
0.86
1.11
0.29
1.24
0.34
1.53
0.57
2.81
3.08
2.75
0.84
0.29
0.3
0.88
1.3
0.39
2.97
0.54
0.42
0.63
0.11
0.38
0.01
2.85
0.16
0.87
0.16
0.88
0.25
0.41
0.1
0.86
0.17
0.16
0.19
0.65
0.12
0.12
0.29
0.23
0.18
0.08
0.2
0.89
1.99
0.44
0.3
2.62
1.06
0.13
0.03
0.66
1.38
0.14
1.07
0.03
3.09
0.09
0.12
0.06
0.15
1.17
0.33
0.03
0.47
0.07
0.93
0.82
2.82
0.28
1.03
0.13
4.81
0.21
2.07
0.17
4.07
0.79
1.57
1.59
2.42
1.12
1.83
0.18
0.21
1
0.34
0.2
0.37
0.31
0.6
0.26
0.19
0.29
0.28
0.26
0.75
1.16
1.41
1.84
0.21
0.19
1.07
0.22
0.44
0.47
0.35
0.07
0.17
1.13
2.72
1.32
1.09
0.94
0.05
0.27
1.87
0.31
2.15
1.39
2.44
3.76
0.27
0.5
0.5
1.28
0.35
0.58
0.16
0.17
4.01
0.37
0.77
1.05
4.6
4.98
0.55
1.35
5.3
0.16
3.23
1.05
2.03
0.39
0.36
1.41
0.15
1.69
0.81
2.61
1.32
1.82
2.64
2.29
3.05
2.21
1.53
0.08
2.38
2.67
2.95
2.12
2.03
2.08
3.19
3.33
2.08
2.47
1.39
3.92
3.18
1.24
1.72
1.54
0.05
3.26
1.48
2.42
6.38
0.49
0.14
1.56
4.57
1.6
1.73
1.05
2.35
1.62
2.05
1.72
2.61
1.39
1.24
1.61
1.46
1.04
0.1
0.26
0.19
1.9
0.19
0.45
0.97
0.73
0.26
0.92
1.06
1.71
0.3
0.19
0.18
3.21
0.27
0.25
0.48
1.72
0.35
0.47
0.14
0.18
0.28
0.42
1.59
1.09
0.87
6.23
1.48
1.02
4.62
0.16
3.07
0.64
1.64
0.26
0.37
0.26
0.23
0.6
0.62
0.14
0.51
1.34
0.2
1.18
1.69
0.16
1.87
0.19
0.49
0.38
3.68
0.43
0.47
0.55
0.39
1.92
0.24
0.37
2.23
0.42
0.51
0.38
0.26
1.43
3.9
0.9
0.24
0.15
0.31
1.34
0.23
0.15
1.61
2.7
0.44
2.8
2.44
6.76
1.23
1.28
0.44
1.4
0.37
0.14
0.22
0.61
3.72
0.34
0.56
1.43
0.33
1.25
0.34
0.35
3.2
0.23
1.07
1.01
0.53
0.5
0.21
0.58
0.16
0.26
1.12
0.1
0.12
4.77
0.19
1.02
2.1
2.2
0.66
1.17
0.17
0.51
2.04
1.34
1.1
0.16
2.04
5.49
0.72
0.73
0.22
0.4
0.23
1.44
1.75
1.26
0.12
0.23
0.08
0.3
0.56
0.87
0.48
1.18
0.14
0.92
0.13
0.93
0.29
0.35
2.57
0.67
0.29
0.42
3.53
0.61
0.14
0.74
1.63
0.3
2.61
0.26
0.58
0.23
0.36
0.25
0.26
2.09
1.8
1.72
0.7
0.59
4.68
0.05
4.31
0.24
3.02
0.42
1.52
0.26
0.04
1.36
0.42
1.63
2.45
0.07
1.16
0.57
0.11
0.23
0.43
0.18
0.09
1.76
1.55
0.09
0.32
0.25
0.47
1.29
2.38
2.41
2.35
4.69
4.4
1.64
6.75
1.25
0.23
4.93
0.11
0.57
0.94
2.35
0.66
1.04
0.19
0.17
2.07
0.74
0.41
0.59
4.94
1.35
1.34
0.09
0.23
0.74
0.43
0.7
0.09
0.1
0.23
0.72
3.71
1.23
0.14
0.31
0.13
1.32
0.21
1.19
0.9
0.75
1.53
0.06
1.49
1.1
0.95
0.42
0.36
0.08
0.84
1
0.9
0.1
0.04
2.68
0.18
0.04
0.27
0.02
0.2
3.01
6.78
1.01
6.07
1.65
0.71
0.93
2.17
1.22
1.01
1.27
1.48
1.45
0.69
1.85
5.27
0.45
1.08
0.5
0.41
1.41
0.31
2.83
0.99
2.6
0.38
2.44
1.75
1.67
0.95
0.77
1.19
0.77
4.39
1.8
3.66
3.2
1.08
0.6
1.58
1.41
3.85
2.6
2
0.03
5.32
0.15
2.27
0.1
3.76
0.88
1.87
0.27
2.96
3.29
1.62
1.89
0.22
0.16
4.45
0.29
0.2
0.53
0.33
0.36
2.46
1.12
0.34
0.15
0.35
2.12
0.88
3.51
0.83
0.61
0.18
0.38
5.42
0.63
2.19
0.66
0.42
1.31
0.98
1.52
1.08
0.9
1.81
1.05
1.96
3.28
0.79
0.67
0.42
2.62
3.47
0.8
1.44
0.84
0.97
1.89
1.38
0.44
0.55
6.22
1.39
1.28
0.91
1.8
1.74
1.01
0.54
2.26
0.38
0.72
0.52
0.69
3.16
4.3
4.27
0.17
0.1
0.88
0.81
0.81
0.84
0.9
1.12
3.19
2.4
0.83
0.72
2.67
2.03
0.84
1.95
1.11
1.65
1.2
4.96
0.61
0.85
0.83
0.62
0.94
1.79
0.45
0.54
0.46
0.48
0.47
0.56
0.58
0.44
0.81
1.89
4.94
0.07
0.18
0.37
2.82
1.89
1.83
1.98
2.06
1.27
0.63
1.4
0.92
2.08
1.23
1.83
1.9
0.59
0.55
2.49
0.61
1.73
1.36
1.28
0.67
0.55
1.45
0.61
1.83
1.14
0.87
3.94
1.16
1.14
1.01
0.78
1.29
1.01
0.41
2.78
3.36
0.26
2.28
0.77
1.11
1.05
0.26
1.52
0.37
4.14
1.25
1.27
1.68
4.08
0.89
0.43
0.47
0.69
0.82
0.33
2.53
0.37
0.61
1.27
0.47
0.54
1.62
4.64
0.28
0.21
0.76
0.74
0.2
0.13
1.37
0.19
1.67
0.34
0.17
0.96
0.55
0.93
1.24
0.25
0.86
0.17
1.45
0.15
0.23
0.2
0.24
3.21
1.4
0.19
0.11
0.2
1.02
0.68
3.47
0.29
0.14
3.05
0.14
2.02
0.44
1.13
1.83
0.07
0.6
1.56
1.25
0.81
0.77
0.66
0.12
1.57
2.01
0.72
0.53
0.11
0.17
0.61
2.37
0.09
0.12
0.16
0.06
0.12
4.95
0.13
0.13
0.14
0.3
0.45
2.18
0.85
0.86
0.08
0.15
0.37
1.91
0.27
0.4
4.35
2.32
0.32
3.2
0.33
0.35
3.4
0.41
1.48
0.8
0.08
2.43
0.55
0.68
0.88
4.39
0.37
1.03
0.43
0.11
2.03
1.14
1.53
0.35
0.36
2.91
0.29
0.46
0.58
0.3
0.28
0.38
1.44
0.44
0.52
1.14
2.19
4.59
0.82
0.34
0.3
0.37
0.45
0.22
4.79
3.35
0.6
0.64
0.38
0.92
0.85
0.52
0.77
0.27
3.01
0.42
0.06
0.61
0.45
1.98
0.31
0.27
1.27
0.05
0.13
1.03
0.17
0.33
0.5
1.19
0.13
3.79
3.89
0.75
0.14
2.85
0.44
0.57
1.25
0.39
1.29
0.46
0.85
0.33
1.73
2.87
0.24
1.11
0.49
0.58
3.41
0.15
0.23
0.15
0.42
0.81
0.78
2.05
0.29
0.28
2.67
3.12
1.36
0.2
0.86
0.93
3.37
0.94
0.41
0.55
0.7
1.01
1.89
2.68
3.88
1.02
0.28
0.38
1.11
0.27
0.94
0.94
3.04
1.09
2.28
1.16
2.48
1.94
2.34
2.97
0.58
2.22
2.38
0.26
2.78
2.68
4.32
0.23
4.61
1.66
0.65
6.47
0.21
0.6
3.22
0.2
2.95
2.39
0.26
1.01
0.1
6.4
0.31
3.06
0.48
2.46
0.81
1.81
0.28
1
3.96
1.58
1.3
0.4
0.22
1.8
0.87
0.43
0.34
0.27
2.16
2.21
0.13
0.24
0.14
0.56
2
0.91
1.55
0.84
1.49
0.17
0.16
1.77
0.31
0.41
2.13
0.19
5.47
0.38
3.76
0.67
2.55
0.77
1.33
0.57
2.07
3.11
2.44
2.73
0.7
0.26
6.3
1.21
0.88
0.42
1.57
0.34
1.04
0.25
0.22
0.44
0.24
0.44
1.09
0.78
1.72
0.67
1.78
0.23
5.11
0.22
1.05
0.41
0.42
0.25
0.13
0.7
0.66
0.98
1.64
1
0.23
0.1
1.24
0.24
0.45
0.08
0.25
0.76
0.26
0.15
0.13
0.11
6.84
2.53
0.62
0.13
0.13
0.33
0.16
0.38
2.59
0.17
0.58
1.42
0.13
0.2
1.24
0.69
0.95
2.64
0.55
3.18
1.69
0.25
2.1
0.3
0.57
1.61
0.24
0.34
0.24
0.85
2.5
0.56
0.41
0.16
0.53
0.58
0.18
2.28
0.2
0.79
0.53
2.68
0.12
0.08
0.66
0.16
3.14
0.27
0.23
0.41
0.3
1.8
0.3
0.07
0.97
1.41
2.1
0.6
0.26
2.23
0.06
0.59
6.58
0.25
0.38
2.79
0.21
0.2
0.27
0.09
1.74
0.04
3.12
1.19
0.47
0.16
0.57
0.34
0.39
1.38
2.22
0.24
0.72
0.28
1.46
2.6
0.59
0.36
0.62
0.34
2
0.22
0.58
3.76
0.15
0.35
0.28
0.25
0.78
3.99
3.25
0.11
0.13
0.16
0.08
0.27
0.66
0.3
0.55
0.19
0.48
1.22
0.18
0.51
0.79
1.04
2
0.63
0.12
0.25
0.39
0.23
0.4
0.08
2.11
0.3
0.75
2.72
1.29
1.07
0.46
0.1
2.07
0.16
0.32
1.03
0.06
0.13
0.09
1.65
0.06
0.36
0.2
0.63
0.79
0.19
1.12
0.09
0.1
0.2
2.26
0.17
0.1
5.68
0.29
0.14
0.22
0.18
0.12
0.19
1.1
0.87
3
0.11
2.76
1.42
7.71
0.05
0.01
0.02
0.08
0.14
2.63
3.04
0.05
0.34
2.28
0.5
2.02
0.14
0.86
0.03
0.07
1.8
0.02
0.02
0.04
3.73
2.55
0.13
0.07
0.09
0.11
0.25
1.33
0.33
0.25
0.19
0.05
0.02
0.81
0.01
0.42
0.11
0.15
0.29
1.07
0.4
0.42
0.79
1.66
0.25
0.34
0.36
0.33
1.38
3.11
6.27
0.81
0.39
0.21
0.3
0.54
0.59
0.16
0.14
2.51
0.73
0.95
2.44
1.96
1.06
1.03
0.15
1.38
0.24
0.25
0.09
0.53
0.98
0.9
2.25
1.78
0.88
1.03
0.05
2.11
2.28
0.83
1.46
1.41
1.23
1.43
2.99
0.74
0.7
0.82
1.16
0.87
1.12
0.54
0.82
1.18
1.54
2.7
0.64
1.35
0.68
3.1
0.62
2.52
1
0.97
1.01
3.63
1.01
1.04
1.13
1.08
1.1
2.22
1.56
0.86
1.09
1.02
1.06
1.16
1.16
1.07
1.17
3.04
3.28
4.17
2.02
2.76
6.41
2.45
1.05
1.08
4.36
2.39
1.31
3.79
5.79
3.41
5.29
1.89
0.76
0.64
6.17
4.11
1.35
1.74
3.14
0.73
4.61
1.26
6.28
1.5
4.37
4.82
3.56
3.41
3.69
0.21
0.2
0.6
0.26
0.37
0.76
0.35
1.11
0.17
0.8
0.58
2.51
0.61
0.42
0.84
3.45
5.86
0.69
0.33
0.47
0.45
0.65
1.01
0.99
0.25
0.34
4.54
0.95
0.4
1.18
1.33
0.91
6.68
0.28
3.17
0.28
0.3
2.09
0.17
4.64
0.19
0.21
2.59
0.61
1.04
1.37
0.69
0.09
2.08
4.08
0.67
0.74
0.84
0.94
3.59
0.22
0.53
0.14
0.16
1.31
0.13
0.04
0.54
2.71
0.32
0.59
2.77
4.94
0.6
0.94
0.17
0.22
0.65
0.61
0.46
0.27
0.1
2.92
0.49
0.55
0.22
2.09
4.23
0.5
2.91
0.36
0.07
1.72
0.83
0.12
0.16
0.34
0.05
0.44
0.57
0.64
1.42
1.29
0.76
1.22
0.85
0.17
1.05
0.59
5.86
1.52
0.35
0.19
3.89
0.33
0.36
0.23
0.22
0.78
1.91
0.46
0.15
0.13
0.98
1.05
0.65
0.93
0.55
3.47
0.26
1.57
0.34
0.58
0.12
0.1
3.51
0.17
0.21
1.24
0.45
0.69
0.32
0.18
0.22
0.18
0.36
1.49
2.35
3.83
0.6
2.65
0.23
0.26
0.35
0.46
1.51
0.15
0.19
0.19
0.84
0.94
0.25
0.63
0.31
0.12
0.95
0.18
2.35
0.86
0.54
0.98
0.16
0.61
0.3
2.77
0.41
1.91
0.74
3.16
0.59
3.26
0.47
0.3
0.5
0.43
0.44
0.27
0.23
2.72
0.75
0.8
1.09
1.27
0.41
0.94
0.16
3.53
0.5
1.64
3.85
1.88
0.07
0.29
5.33
2.1
0.2
0.4
0.04
1.6
1.17
1.04
0.02
2.31
2.85
0.58
3.43
0.05
2.16
0.16
0.39
0.07
0.18
0.99
0.27
0.14
1.16
2.92
0.46
0.16
0.08
0.14
0.14
0.42
0.49
1.01
0.19
0.21
0.94
0.17
0.39
0.49
1.42
0.38
2.46
0.16
0.11
0.61
0.27
0.3
0.12
2.42
0.22
0.56
2.14
0.23
3.9
0.26
1.29
2.61
1.82
0.39
1.77
0.41
1.53
1.88
0.12
1.23
0.34
2.35
0.74
2.02
0.14
0.88
3.39
0.71
0.47
0.27
0.19
0.96
1.73
0.15
0.31
0.38
0.17
0.85
1.52
2.14
1.9
0.97
2.4
1.28
1.36
0.77
1.8
1.51
2.94
1.97
1.13
0.96
3.04
4.06
7.01
1.09
1.32
0.83
2.88
2.39
1.12
0.85
4.5
2.13
1.85
1.27
2.67
1.64
2.1
0.75
0.61
0.79
0.22
0.15
0.23
0.27
4.62
0.56
0.37
0.22
0.56
0.99
0.22
2.11
0.54
0.27
0.22
1.46
0.94
0.2
0.27
0.33
0.48
0.18
0.26
0.35
0.52
0.45
0.45
1.45
0.19
0.14
0.17
0.26
0.28
0.42
0.56
0.22
0.32
1
0.23
0.35
0.35
1.37
1.74
2.5
0.22
0.29
2.31
0.78
0.22
0.36
0.27
1.32
1.93
0.27
0.82
2.75
0.85
0.41
1.25
1.34
0.49
1.75
0.51
2.22
0.62
0.93
0.17
0.62
0.49
1.28
0.28
1.92
4.11
0.21
1.12
0.42
0.3
0.16
0.13
0.3
0.32
2.37
0.55
0.39
0.86
1.05
0.89
0.28
1.63
0.66
1.49
2.93
2.22
4.54
4.87
5.02
3.61
0.25
0.26
0.36
1.04
1.14
0.33
2.01
0.56
0.46
0.56
0.58
3
0.31
0.54
0.55
1.36
1.65
0.38
0.44
2.15
0.26
0.55
0.86
2.27
0.1
2.35
0.63
0.49
0.25
0.32
0.44
0.16


==> data/clustering/c1-link.txt <==
1-3
1-4
1-6
1-8
1-11
1-12
1-14
1-26
1-27
1-31
1-34
1-35
1-39
1-43
1-48
1-49
1-59
1-61
1-62
1-64
1-67
1-68
1-77
1-78
1-79
1-80
1-81
1-83
1-84
1-88
1-89
1-90
1-94
1-95
1-98
1-99
2-5
2-7
2-13
2-15
2-17
2-19
2-38
2-40
2-41
2-45
2-54
2-56
2-60
2-63
2-65
2-74
2-85
2-91
2-94
2-98
2-99
3-1
3-4
3-6
3-8
3-12
3-14
3-16
3-22
3-26
3-27
3-31
3-34
3-35
3-39
3-48
3-49
3-61
3-62
3-64
3-67
3-68
3-77
3-78
3-79
3-80
3-81
3-84
3-88
3-89
3-90
3-93
3-95
3-96
3-97
4-1
4-3
4-6
4-8
4-12
4-14
4-16
4-22
4-26
4-27
4-34
4-35
4-39
4-43
4-48
4-49
4-59
4-61
4-62
4-67
4-68
4-71
4-77
4-78
4-79
4-80
4-81
4-82
4-83
4-88
4-89
4-93
4-95
4-96
4-97
5-7
5-13
5-17
5-23
5-38
5-40
5-41
5-45
5-46
5-56
5-60
5-63
5-65
5-66
5-69
5-72
5-74
5-85
5-87
5-91
5-94
6-1
6-3
6-4
6-8
6-12
6-14
6-16
6-22
6-26
6-27
6-31
6-34
6-35
6-39
6-43
6-49
6-52
6-59
6-61
6-62
6-64
6-67
6-68
6-77
6-78
6-79
6-80
6-81
6-82
6-84
6-88
6-89
6-90
6-93
6-95
6-96
6-97
7-2
7-5
7-13
7-15
7-20
7-23
7-38
7-40
7-41
7-45
7-51
7-56
7-60
7-63
7-65
7-69
7-72
7-74
7-75
7-85
7-91
7-94
7-98
8-1
8-3
8-4
8-6
8-12
8-14
8-26
8-27
8-31
8-34
8-39
8-43
8-48
8-49
8-59
8-61
8-62
8-67
8-68
8-77
8-78
8-79
8-80
8-81
8-84
8-88
8-89
8-90
8-93
8-95
8-96
8-97
9-40
9-60
9-69
9-91
11-1
11-14
11-22
11-79
11-88
11-89
12-1
12-3
12-4
12-6
12-8
12-14
12-16
12-22
12-26
12-27
12-31
12-34
12-35
12-39
12-43
12-48
12-49
12-52
12-59
12-61
12-62
12-67
12-68
12-71
12-77
12-78
12-79
12-80
12-81
12-82
12-84
12-88
12-89
12-90
12-93
12-95
12-96
12-97
13-5
13-7
13-17
13-18
13-19
13-23
13-38
13-40
13-41
13-45
13-46
13-47
13-51
13-54
13-56
13-60
13-63
13-65
13-66
13-69
13-72
13-74
13-85
13-87
13-91
13-94
13-99
14-1
14-3
14-4
14-6
14-8
14-11
14-12
14-16
14-22
14-26
14-27
14-31
14-34
14-35
14-39
14-43
14-48
14-49
14-59
14-61
14-62
14-64
14-67
14-68
14-71
14-77
14-78
14-79
14-80
14-81
14-83
14-84
14-88
14-89
14-90
14-94
14-95
14-98
14-99
15-5
15-7
15-13
15-17
15-18
15-19
15-38
15-40
15-41
15-45
15-47
15-54
15-56
15-60
15-63
15-65
15-66
15-74
15-85
15-91
15-94
15-99
16-3
16-4
16-6
16-12
16-14
16-26
16-27
16-31
16-34
16-39
16-48
16-49
16-61
16-67
16-68
16-79
16-80
16-81
16-82
16-84
16-90
16-95
17-2
17-5
17-7
17-13
17-23
17-38
17-40
17-41
17-46
17-51
17-56
17-60
17-63
17-65
17-69
17-72
17-74
17-75
17-85
17-87
17-91
17-94
17-98
18-13
18-38
18-85
18-91
18-99
19-2
19-13
19-15
19-20
19-38
19-41
19-51
19-54
19-56
19-65
19-75
19-85
19-87
19-94
19-98
19-99
20-2
20-5
20-7
20-13
20-15
20-19
20-23
20-38
20-40
20-41
20-45
20-54
20-60
20-63
20-65
20-69
20-72
20-75
20-85
20-91
20-94
20-98
20-99
21-50
21-86
22-1
22-3
22-4
22-6
22-11
22-12
22-14
22-26
22-27
22-31
22-34
22-39
22-43
22-48
22-49
22-59
22-61
22-67
22-68
22-77
22-79
22-80
22-81
22-83
22-84
22-88
22-90
22-95
23-5
23-7
23-13
23-38
23-40
23-41
23-45
23-56
23-60
23-63
23-65
23-69
23-72
23-74
23-85
23-86
23-91
24-13
24-91
25-30
25-92
26-1
26-3
26-4
26-6
26-8
26-12
26-14
26-16
26-22
26-27
26-31
26-34
26-35
26-39
26-43
26-49
26-59
26-61
26-62
26-67
26-68
26-71
26-77
26-78
26-79
26-80
26-82
26-83
26-84
26-88
26-89
26-93
26-95
26-96
26-97
26-98
27-1
27-3
27-4
27-6
27-8
27-12
27-14
27-16
27-22
27-26
27-31
27-34
27-35
27-39
27-43
27-48
27-59
27-61
27-62
27-64
27-67
27-68
27-77
27-78
27-79
27-80
27-81
27-82
27-83
27-84
27-88
27-89
27-90
27-93
27-95
27-96
27-97
28-53
28-58
28-70
28-86
29-37
30-25
30-92
31-1
31-3
31-6
31-8
31-12
31-14
31-16
31-22
31-26
31-27
31-34
31-35
31-39
31-43
31-48
31-49
31-59
31-61
31-62
31-67
31-68
31-71
31-77
31-78
31-79
31-81
31-82
31-83
31-84
31-88
31-89
31-93
31-95
31-96
31-97
32-21
32-28
32-37
32-42
32-44
32-50
32-53
32-58
32-70
32-86
34-1
34-3
34-4
34-6
34-8
34-12
34-14
34-16
34-22
34-26
34-27
34-31
34-35
34-39
34-43
34-48
34-49
34-59
34-61
34-62
34-64
34-67
34-68
34-77
34-78
34-79
34-80
34-81
34-82
34-83
34-84
34-88
34-89
34-90
34-93
34-95
34-96
34-97
35-1
35-3
35-4
35-6
35-12
35-14
35-26
35-27
35-31
35-34
35-39
35-43
35-48
35-49
35-59
35-61
35-62
35-64
35-67
35-68
35-77
35-78
35-79
35-80
35-81
35-84
35-88
35-89
35-90
35-93
35-95
35-96
35-97
36-14
36-39
36-48
36-49
36-68
36-79
36-95
37-42
37-50
37-53
37-58
37-70
37-86
38-5
38-7
38-13
38-17
38-18
38-19
38-20
38-23
38-40
38-41
38-45
38-46
38-47
38-54
38-56
38-60
38-63
38-65
38-69
38-72
38-74
38-85
38-87
38-91
38-94
38-99
39-1
39-3
39-4
39-6
39-8
39-12
39-14
39-16
39-22
39-26
39-27
39-31
39-34
39-35
39-36
39-43
39-48
39-49
39-52
39-59
39-61
39-62
39-67
39-68
39-71
39-77
39-78
39-79
39-80
39-81
39-82
39-84
39-88
39-89
39-90
39-93
39-95
39-96
39-97
40-2
40-5
40-7
40-9
40-13
40-15
40-23
40-38
40-41
40-45
40-56
40-63
40-65
40-69
40-72
40-74
40-75
40-85
40-87
40-91
40-94
40-98
40-99
41-2
41-5
41-7
41-13
41-15
41-19
41-20
41-23
41-38
41-40
41-45
41-51
41-54
41-56
41-60
41-63
41-65
41-69
41-72
41-74
41-75
41-85
41-87
41-91
41-94
41-98
41-99
42-32
42-37
42-50
42-53
42-58
42-70
42-86
43-1
43-3
43-4
43-6
43-8
43-12
43-14
43-16
43-22
43-26
43-27
43-31
43-34
43-35
43-39
43-48
43-49
43-59
43-61
43-62
43-67
43-68
43-77
43-78
43-79
43-80
43-81
43-84
43-88
43-89
43-90
43-93
43-95
43-96
43-97
44-50
44-86
45-5
45-7
45-13
45-17
45-23
45-38
45-40
45-41
45-46
45-51
45-56
45-60
45-63
45-65
45-72
45-74
45-85
45-91
45-94
46-2
46-5
46-7
46-13
46-15
46-19
46-20
46-23
46-38
46-40
46-41
46-45
46-51
46-54
46-56
46-60
46-63
46-69
46-72
46-74
46-75
46-87
46-91
46-94
46-98
46-99
47-13
47-18
47-19
47-20
47-23
47-38
47-41
47-46
47-54
47-56
47-65
47-66
47-75
47-85
47-94
47-98
47-99
48-1
48-3
48-4
48-6
48-8
48-12
48-14
48-16
48-22
48-26
48-27
48-31
48-34
48-35
48-39
48-43
48-49
48-59
48-61
48-62
48-67
48-68
48-71
48-77
48-78
48-79
48-80
48-81
48-82
48-83
48-84
48-88
48-89
48-93
48-95
48-96
48-97
49-1
49-3
49-6
49-8
49-12
49-14
49-16
49-22
49-26
49-27
49-31
49-34
49-35
49-36
49-39
49-43
49-52
49-59
49-61
49-62
49-67
49-68
49-77
49-78
49-79
49-80
49-81
49-82
49-84
49-89
49-90
49-93
49-95
49-96
49-97
50-21
50-37
50-42
50-53
50-58
50-70
50-86
51-2
51-5
51-7
51-13
51-19
51-20
51-23
51-41
51-45
51-54
51-56
51-60
51-63
51-65
51-69
51-72
51-74
51-75
51-85
51-87
51-91
51-94
51-98
51-99
52-6
52-12
52-39
52-49
52-67
52-68
52-83
52-84
52-96
53-37
53-42
53-50
53-70
53-86
54-2
54-13
54-15
54-19
54-20
54-38
54-41
54-65
54-75
54-85
54-94
54-98
54-99
55-1
55-3
55-4
55-8
55-12
55-14
55-31
55-34
55-35
55-39
55-59
55-61
55-77
55-78
55-79
55-80
55-81
55-84
55-90
55-93
55-95
55-96
56-2
56-5
56-7
56-13
56-15
56-19
56-20
56-23
56-38
56-40
56-41
56-45
56-51
56-54
56-60
56-63
56-65
56-69
56-72
56-74
56-75
56-85
56-87
56-91
56-94
56-98
56-99
58-37
58-42
58-50
58-70
58-86
59-1
59-4
59-6
59-8
59-12
59-14
59-22
59-26
59-27
59-31
59-34
59-35
59-39
59-43
59-48
59-49
59-61
59-62
59-67
59-68
59-71
59-77
59-78
59-79
59-80
59-81
59-83
59-84
59-88
59-89
59-90
59-93
59-95
59-96
59-97
60-5
60-7
60-9
60-13
60-17
60-20
60-23
60-38
60-41
60-45
60-46
60-51
60-56
60-63
60-66
60-69
60-72
60-74
60-85
60-87
60-91
60-94
60-99
61-1
61-3
61-4
61-6
61-8
61-12
61-14
61-16
61-22
61-26
61-27
61-31
61-34
61-35
61-39
61-43
61-48
61-49
61-59
61-62
61-64
61-67
61-68
61-77
61-78
61-79
61-80
61-81
61-82
61-84
61-88
61-89
61-90
61-93
61-95
61-96
61-97
62-1
62-3
62-4
62-6
62-8
62-12
62-14
62-26
62-27
62-31
62-34
62-35
62-39
62-43
62-48
62-49
62-59
62-61
62-67
62-68
62-77
62-78
62-79
62-80
62-81
62-84
62-88
62-90
62-93
62-95
62-96
62-97
63-5
63-7
63-13
63-15
63-23
63-38
63-40
63-41
63-45
63-60
63-65
63-69
63-72
63-74
63-85
63-91
63-94
63-99
64-1
64-3
64-4
64-6
64-12
64-14
64-26
64-27
64-31
64-34
64-39
64-43
64-48
64-59
64-61
64-62
64-67
64-68
64-77
64-78
64-79
64-80
64-81
64-83
64-84
64-88
64-89
64-90
64-96
65-5
65-7
65-13
65-15
65-19
65-23
65-38
65-40
65-41
65-45
65-47
65-54
65-56
65-63
65-72
65-74
65-85
65-91
65-94
65-99
66-2
66-5
66-7
66-13
66-17
66-18
66-19
66-20
66-23
66-40
66-41
66-45
66-46
66-54
66-56
66-60
66-63
66-65
66-69
66-72
66-74
66-85
66-87
66-91
66-94
66-98
66-99
67-1
67-3
67-4
67-6
67-8
67-12
67-14
67-16
67-22
67-26
67-27
67-31
67-34
67-35
67-39
67-43
67-49
67-52
67-59
67-61
67-62
67-68
67-71
67-77
67-78
67-79
67-80
67-81
67-82
67-83
67-84
67-88
67-89
67-93
67-95
67-96
67-97
68-1
68-3
68-4
68-6
68-8
68-12
68-14
68-16
68-22
68-26
68-27
68-31
68-34
68-35
68-39
68-43
68-48
68-49
68-52
68-59
68-61
68-62
68-67
68-71
68-77
68-78
68-79
68-80
68-81
68-82
68-83
68-84
68-88
68-89
68-90
68-93
68-95
68-96
68-97
69-5
69-7
69-9
69-13
69-17
69-23
69-38
69-40
69-41
69-46
69-56
69-60
69-63
69-66
69-72
69-74
69-85
69-91
69-94
70-28
70-32
70-42
70-50
70-53
70-58
70-86
71-3
71-4
71-6
71-12
71-14
71-26
71-27
71-31
71-34
71-39
71-48
71-49
71-59
71-61
71-62
71-67
71-68
71-77
71-79
71-80
71-81
71-84
71-88
71-90
71-95
72-5
72-7
72-13
72-20
72-23
72-38
72-40
72-41
72-45
72-56
72-63
72-65
72-69
72-74
72-75
72-85
72-87
72-94
72-98
72-99
74-5
74-7
74-13
74-17
74-23
74-38
74-40
74-41
74-45
74-46
74-56
74-60
74-63
74-65
74-66
74-69
74-72
74-85
74-87
74-91
74-99
75-2
75-5
75-7
75-13
75-15
75-19
75-23
75-38
75-40
75-41
75-45
75-54
75-56
75-60
75-63
75-65
75-69
75-72
75-74
75-85
75-87
75-91
75-94
75-98
75-99
76-25
76-30
76-92
77-1
77-3
77-4
77-6
77-8
77-12
77-14
77-22
77-26
77-27
77-31
77-34
77-35
77-39
77-48
77-49
77-59
77-61
77-62
77-64
77-67
77-68
77-78
77-79
77-80
77-81
77-84
77-88
77-89
77-90
77-93
77-95
77-96
77-97
78-1
78-3
78-4
78-6
78-8
78-12
78-14
78-26
78-27
78-31
78-34
78-35
78-39
78-43
78-48
78-49
78-59
78-61
78-62
78-64
78-67
78-68
78-77
78-79
78-80
78-81
78-83
78-84
78-88
78-90
78-95
78-97
79-1
79-3
79-4
79-6
79-8
79-11
79-12
79-14
79-16
79-22
79-26
79-27
79-31
79-34
79-35
79-48
79-49
79-59
79-61
79-62
79-67
79-68
79-71
79-77
79-78
79-80
79-81
79-82
79-84
79-88
79-89
79-90
79-93
79-95
79-96
79-97
80-1
80-3
80-6
80-8
80-12
80-14
80-16
80-22
80-26
80-27
80-34
80-35
80-39
80-43
80-48
80-49
80-59
80-61
80-62
80-67
80-68
80-77
80-78
80-79
80-81
80-82
80-84
80-88
80-89
80-90
80-93
80-95
80-96
80-97
81-1
81-3
81-4
81-6
81-8
81-12
81-14
81-16
81-22
81-27
81-31
81-34
81-35
81-39
81-43
81-48
81-49
81-59
81-61
81-62
81-67
81-68
81-77
81-78
81-80
81-82
81-83
81-84
81-88
81-89
81-93
81-95
81-96
81-97
82-4
82-6
82-12
82-16
82-26
82-27
82-31
82-34
82-39
82-48
82-49
82-61
82-67
82-68
82-80
82-81
82-84
82-90
82-95
83-1
83-3
83-4
83-6
83-8
83-12
83-14
83-22
83-26
83-27
83-31
83-34
83-35
83-39
83-43
83-48
83-49
83-52
83-59
83-61
83-62
83-67
83-68
83-77
83-78
83-80
83-81
83-84
83-88
83-89
83-90
83-93
83-96
83-97
84-1
84-3
84-4
84-6
84-8
84-12
84-14
84-16
84-22
84-26
84-27
84-31
84-34
84-35
84-39
84-43
84-49
84-52
84-59
84-61
84-62
84-64
84-67
84-68
84-77
84-78
84-79
84-80
84-81
84-82
84-88
84-89
84-90
84-93
84-95
84-96
84-97
85-2
85-7
85-13
85-17
85-18
85-19
85-20
85-23
85-38
85-40
85-41
85-45
85-47
85-51
85-54
85-56
85-63
85-65
85-66
85-69
85-72
85-74
85-75
85-87
85-91
85-94
85-99
86-21
86-28
86-32
86-37
86-42
86-44
86-50
86-70
87-5
87-13
87-19
87-20
87-23
87-38
87-40
87-41
87-54
87-56
87-60
87-63
87-69
87-72
87-74
87-75
87-85
87-91
87-94
87-98
87-99
88-1
88-3
88-6
88-8
88-11
88-12
88-14
88-22
88-26
88-27
88-31
88-34
88-35
88-39
88-43
88-48
88-59
88-61
88-62
88-67
88-68
88-71
88-77
88-78
88-79
88-80
88-81
88-83
88-84
88-89
88-90
88-94
88-95
88-98
88-99
89-1
89-3
89-4
89-6
89-8
89-11
89-12
89-14
89-26
89-27
89-31
89-34
89-35
89-39
89-43
89-48
89-49
89-55
89-59
89-61
89-67
89-68
89-77
89-79
89-80
89-81
89-83
89-88
89-90
89-95
90-1
90-3
90-4
90-6
90-8
90-12
90-14
90-16
90-22
90-26
90-27
90-31
90-34
90-35
90-39
90-43
90-48
90-49
90-59
90-61
90-62
90-67
90-68
90-77
90-78
90-79
90-80
90-81
90-82
90-83
90-88
90-89
90-93
90-95
90-96
90-97
91-2
91-5
91-7
91-9
91-13
91-17
91-18
91-20
91-23
91-24
91-38
91-40
91-41
91-45
91-46
91-56
91-60
91-63
91-65
91-66
91-69
91-74
91-75
91-85
91-87
91-94
91-98
92-25
92-76
93-1
93-3
93-4
93-6
93-8
93-12
93-14
93-26
93-27
93-31
93-34
93-35
93-39
93-43
93-48
93-49
93-59
93-61
93-62
93-67
93-68
93-77
93-79
93-80
93-81
93-84
93-88
93-89
93-90
93-95
94-2
94-5
94-7
94-13
94-15
94-19
94-20
94-23
94-38
94-40
94-41
94-45
94-51
94-54
94-56
94-60
94-63
94-65
94-69
94-72
94-75
94-85
94-87
94-91
94-98
94-99
95-1
95-3
95-4
95-6
95-8
95-12
95-14
95-16
95-22
95-26
95-27
95-31
95-34
95-35
95-36
95-39
95-43
95-49
95-59
95-61
95-62
95-67
95-68
95-77
95-78
95-79
95-80
95-81
95-82
95-88
95-89
95-90
95-93
95-96
95-97
96-1
96-3
96-4
96-6
96-8
96-12
96-14
96-26
96-27
96-31
96-34
96-35
96-39
96-43
96-48
96-49
96-52
96-59
96-61
96-67
96-68
96-77
96-80
96-81
96-84
96-88
96-90
96-95
97-1
97-3
97-4
97-6
97-8
97-12
97-14
97-26
97-27
97-31
97-34
97-35
97-39
97-43
97-48
97-49
97-59
97-61
97-62
97-64
97-67
97-68
97-77
97-78
97-79
97-80
97-81
97-84
97-88
97-90
97-95
98-5
98-7
98-13
98-15
98-19
98-23
98-24
98-26
98-38
98-40
98-41
98-45
98-54
98-56
98-60
98-63
98-65
98-69
98-72
98-74
98-81
98-85
98-87
98-91
98-94
98-99
99-13
99-18
99-19
99-23
99-38
99-41
99-46
99-54
99-56
99-60
99-63
99-65
99-66
99-85
99-94
100-2
100-5
100-7
100-13
100-17
100-19
100-20
100-23
100-38
100-40
100-41
100-45
100-46
100-51
100-54
100-56
100-60
100-63
100-65
100-69
100-72
100-74
100-75
100-85
100-87
100-91
100-94
100-98
100-99


==> data/clustering/c1-loss.dat <==
0
0.01
0.01
0.01
0.01
0
1.1
0
0.01
0.01
0.03
0.01
0.01
0.02
0
0.03
0.02
0.34
0.14
0.19
0.01
0
0.01
0.12
0.3
0
42.19
0.01
0.2
0.07
0
0.01
0
0
0.08
21.57
0.06
0
0.01
0
0
0.01
0
0.03
0
0
0
0.22
0
0
0
0
0
0
0
1.77
0
0
0.01
0
0
0
1.16
0
0.01
0
0
0
0.05
0
0.04
0
0.03
0.39
0.17
0.25
0
0.23
0.08
0.12
41.59
0
0.01
0
0.01
24.49
0
0
0.01
0.07
0.11
29.66
0.06
0.07
0.06
0
32.69
0.06
0.01
0
0.06
0.1
0.06
0.02
0.02
0
0.03
0.46
0.44
0.12
0
0
0
0.14
1.16
0
0
28.71
0.07
0.66
0.06
0
0.12
0.07
15.98
0.19
0.43
0.46
0.65
33.95
0.46
0.59
0.49
0.48
0.43
0.51
0.44
0.61
0.55
0.04
0.55
0.68
0.61
0.4
0.62
0.48
0.48
0.01
0
0.01
0
0.01
1.11
0
33.03
0
0
0.01
0.05
0.01
0.04
0.02
0.03
0.01
0.01
0.39
0.17
0.3
0
0.21
0.01
0.13
41.61
0.01
0.01
0
0.01
30.83
24.5
0
0.01
0.01
0.23
0.11
0
0.63
0.02
0.02
0.01
0
0
0.02
0.01
0.21
0.01
0.01
0.01
0
0
0
0.02
0.01
0.01
0
0
0.01
2.68
0.01
0.03
0
0.04
0.05
1.11
0
0.01
0.01
0.07
0.06
0.06
0.01
0.05
0.02
0.4
0.19
0
0.01
0.1
0.13
41.55
0.04
0
0.04
0.05
24.62
0.01
0.08
0.05
15.34
0.12
0.05
0.03
0.02
0.04
29.68
32.7
0.01
0.01
0.05
0.01
29.66
0
0.06
0
0.01
32.61
0
33.02
0.01
0.01
0.01
0.05
0
0.02
0.02
0.01
0.01
0.02
0.41
0.39
0.14
0
0.21
0
0.02
1.11
0
0
0.01
0
0
30.83
0
0.01
0
0
0.5
0.12
0.65
0.01
0.15
0.02
0.02
33.08
0.01
0.04
0.03
0.19
0.02
0.03
0.02
0.31
0.04
0.01
0.08
0.04
0
0.03
0.12
0.05
0.01
0.07
0.03
0.01
0.07
2.39
2.26
1.22
2.47
2.47
1.22
1.15
1.93
1.25
0.99
2.49
1.2
2.3
2.47
1.06
1.05
1.04
2.51
1.23
2.28
2.35
1.36
0.94
1.25
1.23
0
3.52
1.65
2.5
42.32
2.47
1.51
1.08
2.41
2.48
2.5
2.22
2.28
21.65
0.55
0.05
0.02
0.02
0.01
0.04
0.02
0.04
2.72
0.16
0.01
0.28
0.19
0.01
0.07
0.04
0.01
0.01
0.01
0.02
0.07
0.01
0
0.01
0.01
0.02
1.25
0.02
0.01
0
0.13
0.03
0.01
0.04
0.39
0.01
0.22
41.59
0.03
0.01
0.02
0.01
0.01
0.01
0
0.78
0.01
0.19
0.03
0.22
0.02
0.01
0.03
0.02
0.02
0.19
0
0.02
0.2
0
0.18
0.03
0.21
0.03
0.15
0.16
2.66
0.02
0.02
0.01
0.01
0.02
0.01
0.05
0.01
0.02
0.03
0
0.01
0.09
0.01
0.01
0.01
0.03
0.01
0.01
2.69
0.05
0
0.58
0.04
0.01
0.01
0.04
0
0.04
0.02
2.66
0.02
0.31
0.06
0
0
0.01
0.03
0
0.04
0.06
0.04
2.79
0.01
0.01
0.16
0.82
0.78
0.82
0.01
0.82
0
3.35
0
0.78
0.79
0.84
0
0
0
0.02
1.35
1.14
0
0.01
0
0.27
0
43.42
0.78
0.22
0.02
0.82
0.78
0.61
0
0.01
0
0.03
0
0.18
0.02
0
0
0
0
0
0.01
0
0
0
0.75
0.72
0.01
0.01
29.65
0
0.06
0
0
0
32.37
0
33.02
0
0
0.05
0
0.02
0.02
0.02
0.41
0.39
0.15
0
0
0
0.02
1.1
0
0
0
0.62
0
30.96
0
0.07
0
0.27
0.12
2.83
0.01
0.02
0.01
0.02
0.02
0.02
1.1
0.03
0.01
0
0.01
0.05
0.02
0.05
0.04
0.01
0.01
0.4
0.2
0.26
0.01
0.01
0.09
0.15
41.6
0.02
0.01
0.02
0.61
0.02
0.04
24.5
0.02
0.09
0.02
15.73
0.14
0
0
4.29
0.06
0.04
0.15
0.01
29.65
0.01
0.01
0.01
0
32.65
0.01
0.01
0
0.01
0.05
0.01
0.01
0.02
0
0.03
0.41
0.39
0.12
0
0
0
0.08
1.11
0
28.65
0.01
0.66
0.01
0.07
0
0.08
0.02
15.93
0.14
0.02
0.02
0.03
0.14
0.02
0.65
0.02
0.01
4.44
0.21
29.72
0.07
0.04
0.07
0.09
0.04
1.18
0.16
0.02
0.05
0.06
0.05
0.06
0.1
0.06
0.05
0.1
0.05
0.45
0.23
0.34
0.07
0.08
0.14
1.15
0.02
0.07
28.72
0.14
0.69
0.06
0.09
24.54
0.07
0.15
0.09
15.8
0.21
0.01
0.03
0
0.03
0.04
1.12
0
0.01
0.01
0.05
0.04
0.05
0.01
0.03
0.01
0.41
0.21
0.25
0.01
0.01
0.1
0.11
41.57
0.03
0.01
0.02
0.06
24.64
0
0.09
0.04
15.56
0.15
1.48
0.32
0.38
1.9
0.27
0.54
1.77
0.09
0.74
0.1
0.09
0.04
0.01
0.59
0
0.04
0.03
0.01
0.01
0.02
33.07
0.34
0.02
0.17
0.01
0.01
0.11
0.02
0.02
0.02
0.03
0.02
0.04
0.05
0
0
0.01
0.01
0.03
0.01
0.03
0.09
0.03
0.03
0.04
32.82
0.03
32.98
0.04
0.04
0.03
0.13
0.03
0.89
0.05
0.03
0.04
0.05
0.43
0.42
0.17
0.03
0.19
0.03
0.06
1.13
0.01
0.02
0.04
0.03
0.03
30.83
0.01
0.03
0.03
0.03
0.45
0.15
0.03
0.58
0.07
0.02
0.01
0.02
0.01
0.19
2.82
0.02
0.32
0.02
0.01
0.03
0.11
0.01
0.05
0.04
0.15
0.02
0.11
0.02
0.07
0.01
0.66
0.01
0.03
0.04
0.02
0.02
0
0.02
0.02
0.01
0.01
0.02
0.01
0.02
0.01
0
0.02
0
0.01
0
0
0.01
0
0.01
2.81
0.01
0.01
0.01
0.68
0
0
4.22
0.02
29.69
0.01
0.09
0.01
0
0.04
32.5
0
33.01
0.06
0.01
0.05
0.09
0
0.02
0.04
0.02
0.44
0.39
0.13
0.04
0.27
0.03
1.12
0
0
0.01
0
30.85
0
0.01
0
0
0.25
0.11
0.01
0.19
0.64
0.01
0.21
0
33.3
0.03
0.04
0.01
0.02
0.04
0.02
0.04
0.02
0.17
0.01
0.02
0.01
0.03
0.01
0.02
0.62
0.01
0.04
0.06
0.02
0.03
0
0.04
0.03
0.01
0.2
0.02
0.24
0.02
0.04
0.01
0.04
0.03
0.04
0.02
0.02
0.04
0.02
2.78
0.06
0.2
0
0.01
0.03
0.01
0.24
0.01
0.02
0.09
0.02
0.16
0.01
0.01
0.2
0.01
2.48
0.27
29.66
0.01
0.06
0.01
0.01
0
32.46
0
32.98
0
0.02
0
0.05
0.01
0.02
0.02
0.02
0.39
0.39
0.14
0
0
0
0.08
1.12
0
0
28.65
0
0.64
0
0.11
0
0.09
0
15.72
0.12
0.04
0.03
0.03
0.03
0.05
1.13
0.03
33.05
0.04
0.03
0.03
0.08
0.02
1.82
0.07
0.06
0.04
0.45
0.42
0.23
0.03
0.23
0.04
0.17
41.63
0.03
0.01
0.02
0.03
24.57
0.03
0.03
0.02
0.31
0.17
0.16
0.32
0.36
0.38
0.34
3.51
0.31
0
0.64
0.1
0.09
0.08
0.03
0.01
2.5
0.26
0.28
0.27
0.07
0.02
0.01
0.01
0.01
0.02
0.01
0.1
0.01
0.06
0.08
2.91
0.02
0.01
0.01
0.03
0.04
0.01
0.02
0.59
0.01
0.24
0.01
0.02
0.7
4.18
0.01
0.07
0.08
0.08
0.26
0.1
0.31
2.75
0.07
0.08
0.32
0.24
2.86
0.05
0.03
0.02
0.14
0.02
0.25
1.14
0.02
0.06
0.03
0.25
0.02
0.41
0.04
0.03
42.02
0.22
0.03
0.04
0.03
0.03
0.04
0.43
0.14
0.81
0.18
0.23
0.17
0.19
0.18
0.02
0.22
0.3
2.93
0.4
0.16
0.24
0.22
0.15
0.15
0.19
0.15
0.16
0.16
0.2
0.18
0.22
0.22
2.86
0.14
0
0.04
0.64
4.23
0
30.36
0.01
0.42
0.42
0.01
33.43
0.01
0.01
0.44
0.01
0.48
0.44
0.02
0.02
0.01
0.04
0.81
0.14
0.01
0.01
0.01
0.2
1.53
0
0.01
28.68
0.61
0.42
0.02
0.01
0.43
0.51
0.45
15.66
0.52
0.62
0.01
0.03
0.02
0.15
0.04
33.05
0
0.02
0.18
0.01
0.01
0.03
0.04
0
0.02
0.17
0.02
0
0
0
0.02
0.03
0
0.39
0
0.39
0
0.4
1.23
0.4
0.01
0.01
0.01
0
0.05
0.01
0.42
0.42
0.01
0.42
0.01
0.57
0.27
0.4
0.3
0.46
0.14
42.07
0.4
0
0.39
0.39
0.03
24.95
0.01
0.49
0.39
15.97
0.52
0.1
0.14
0.26
0.13
0.14
0.24
1.25
0.24
0.12
0.22
0.17
0.13
0.25
0.26
0.21
0.16
0.62
0.51
0.21
0.4
0.16
0.03
41.78
0.24
0.1
0.15
31.13
0.14
0.04
0.16
0.35
0.02
0.6
0
0.01
0.04
33.04
0
0.04
2.8
0.01
0
0
0.01
0.09
0
0
0
0.01
0
29.88
0.45
0.3
0.45
0.27
32.86
0.31
0.44
0.28
0.49
0.33
0.34
0.29
0.85
0.84
0.49
0.28
0.29
0.47
1.56
0.21
0.29
29.05
0.9
0.46
0.27
0.26
0.49
16.16
0.54
0.01
0
0.01
0.02
33.07
0.01
0.01
2.72
0.17
0.01
0.28
0.16
0
0.01
0.01
0.01
0
0.01
0.05
0
0.05
0
0.01
0.01
0
0.98
0.01
0
0.01
0
0.07
0.01
0.08
0.02
0.01
0
0.01
0
0
0
0.01
0.01
0.01
0.01
0.15
0.87
29.66
0
0.07
0
0.01
0
32.34
0
33.02
0
0.02
0.01
0.08
0
0.01
0.02
0.02
0.03
0.4
0.39
0.13
0.22
0
0.02
1.11
0
0
28.64
0
0.61
0
30.88
0
0
0
0.05
0.1
29.69
0.01
0.08
0
0.03
0
32.74
0.01
33.08
0.02
0.02
0.03
0.14
0.02
0.01
0.02
0.03
0.02
0.04
0.42
0.4
0.13
0
0.01
0.02
1.14
0
0
28.63
0.01
0.67
0
30.9
0
0.04
0
0.01
0.44
0.12
0.54
0.01
0.04
0.01
0.16
33.06
0.01
0.11
0.02
0.02
0.02
0.01
0.03
0
0.03
0.02
0.01
0
0.01
4.15
4.21
4.17
4.95
4.15
4.15
4.21
0
0.09
0.01
0.03
32.83
0.04
0.01
0.04
0.09
0.08
0.02
0.04
0.45
0.39
0.15
0.04
0.25
0.02
41.73
0
0.01
0
30.93
0
0
0.67
0.03
0.09
0.02
0
0.04
0.1
2.75
0.01
0.17
0.09
0.01
0
0.01
0.01
0.12
0.03
0
0.57
0.05
0.6
0
0.01
0.02
33.06
0.01
0.03
2.82
0.01
0.03
0.18
0.01
0.01
0.02
0
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.61
0.04
0.01
0.02
0.06
0.01
0.01
0.23
2.67
0.2
0.48
0.21
0.01
0.01
0.01
0.01
0.06
0.02
0.07
0.04
0.04
0.05
2.87
0.01
2.44
0.04
0.07
0.01
0.01
0.01
0.09
0
0.09
0.79
0.01
0.08
0.01
0.01
0.07
0.01
0.11
0.01
0.11
0.01
0.38
0.25
0.28
0.08
0.31
0.13
41.62
0.09
0.01
0.08
33.2
26.25
0
0
0.09
0.04
0.13
31.34
1.13
0.14
1.13
1.14
0.12
1.24
0.1
1.13
0.11
0.14
1.1
0.11
0.16
0.13
1.19
0.1
1.52
1.07
0.42
0.16
0.11
1.14
0.03
1.14
28.9
0.69
1.13
0.14
1.16
1.13
1.04
0
0
0.04
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1.21
0
0
0
0
3.66
0
0
0
0
0
0
0.01
0
0
0
0.02
1.1
0
33.08
0.02
0.01
0.05
0
0.04
0.04
0.03
0.03
0.41
0.39
0.15
0.02
0.23
0.04
0.12
41.66
0.02
0
0
30.95
24.51
0
0
0
0.46
0.13
0.01
0.01
0.01
0.01
0.01
0.01
0
0.01
0
0.01
0.01
0.06
0.01
0.05
0.03
0.01
0.02
0
0.19
0.15
0.01
0.01
0.09
0.08
0.01
0
0.53
0.01
0
37.62
0.15
0.02
0.18
0.09
0.01
0.02
0.03
0
0.03
0.01
0.01
0.1
0.05
0.03
0.04
0.39
0.03
0.21
0.04
0.01
0.01
0.01
0.01
33.84
0.27
0.8
0.28
0.42
0.26
37.29
36.69
0.67
0.67
0.72
0.74
0.26
0.24
0.25
0.73
0.32
0.66
0.66
0.61
0.39
0.68
0.94
0.28
1.63
0.25
26.66
0.25
35.26
0.12
0.71
0.26
0.43
0.38
0.02
0
0
0.02
0
0.02
1.1
0.02
0.01
0.01
0.01
0.01
0.04
0
0.05
0.03
0.05
0.02
0.01
0.38
0.2
0.32
0.02
0.23
0.04
0.13
41.61
0.02
0.01
0.02
30.9
24.5
0
0
0
0.24
0.11
0.01
0.01
0.01
0.18
0.01
0.01
0.02
33.05
0.01
0.02
0
0.02
0.01
0.01
0.23
0.01
0.01
0.01
0
0.01
0.05
0.02
0.01
0.01
0
0.01
0.02
0.28
0.01
0.03
0.03
0
0.01
0.71
0.05
0.61
0.01
0.04
0.02
0
0.02
0.15
2.76
0.2
0.21
0.02
0.01
0
0.04
0.01
0.01
0.02
0.03
0.02
2.76
0.01
0.07
0.02
0.04
0.07
0.05
0.05
2.32
1.66
0.13
0.03
0.07
0.09
0.08
0.06
0.02
0.12
0.53
0.39
0.18
0.05
0.04
0
0.11
1.36
0.01
0.04
42.78
0.04
0.23
0.27
0.08
0.06
0.03
0.1
21.95
0.01
0
0
0
0
0.01
0
1.1
0
0.01
0
0.03
0
0.01
0.02
0.01
0.02
0.07
0.5
0.35
0
0.2
0.01
0
0
0
0
5.31
0
0
0.01
0.05
0
0.03
0.02
0.05
1.11
0.03
0.01
0
0
0.01
0.05
0.03
0.05
0.06
0
0.06
0.01
0.43
0.2
0.01
0
0.12
0.14
41.57
0.02
0.01
0.03
0.63
0.08
24.47
0.14
0.04
15.67
0.14
0
0.6
0
0.01
0.03
0.12
0
0.04
0
0.79
0
0.02
0
0.19
0.02
0.02
0.01
0
0
0.01
0
0
0.01
0.01
0
0.01
2.57
0.02
0.04
0.01
0.01
0.01
0.01
0
0.01
1.1
0
0.01
0
0.06
0
0.04
0.03
0
0.04
0.01
0.4
0.07
0.01
0.2
0.08
41.67
0.01
0.01
0.01
0.06
24.51
0.01
0.01
0
0.59
0.02
0.03
0.05
0.02
0.02
0.01
0.02
0.09
2.72
0.04
0.02
0.07
0.01
0.04
0.01
0
0.01
0
0.01
0.02
0.01
0.01
2.77
0.01
0.01
0.01
0.01
0.05
0.01
0.04
1.16
0.04
0.01
0.03
0.02
0.01
0.06
0.01
1.64
0.06
0.06
0.05
0.02
0.39
0.2
0.04
0.23
0.02
0.13
41.6
0.05
0.02
0.02
30.92
24.48
0.01
0.01
0.28
0.13
0.02
0.09
0.34
0.33
0.04
0.54
0.04
0.34
0.23
0.35
0.27
0.22
0.56
0.35
0.17
0.4
0.31
0.15
0.44
0.17
0.71
0.17
0.55
0.2
0.3
0.1
0.2
0.36
0.09
0.12
0.09
0.16
0.09
0.16
1.21
0.18
0.13
0.12
0.15
0.1
0.19
0.19
0.09
0.21
0.13
0.47
0.14
0.41
0.15
0.36
0.25
0.02
41.64
0.17
0.09
0.17
31
0.1
0.2
3.58
3.02
2.93
2.99
3.11
36.37
0.74
2.99
3.02
0.05
5.82
3
3.13
3.27
2.92
2.92
3.02
2.96
0.6
3.07
16.14
3.05
3.01
3
2.98
2.99
0.02
0.01
0.02
33.05
0.02
1.39
0.02
0.11
0.19
0.02
0.02
0.07
0.14
0.01
0.02
0
1.88
0
1.23
0.02
0.01
0.02
0
1.22
0.11
0
1.41
0.01
0.01
0.09
0.02
1.23
0
0
1.22
0
1.22
0
1.22
0
1.22
0.01
2.76
1.23


==> data/clustering/c1-max.dat <==
78
53
23
69
49
42
52
49
24
56
57
69
44
64
36
34
75
43
65
74
43
37
45
65
72
53
51
43
27
73
68
52
73
47
71
77
47
33
34
34
49
25
82
42
41
57
38
45
71
65
33
59
31
16
47
4
11
78
46
55
82
56
62
85
99
44
52
52
53
78
54
45
47
57
74
85
44
54
16
81
55
52
48
36
52
84
45
89
43
93
87
53
46
33
60
31
43
67
73
31
30
31
60
36
38
27
25
50
35
56
22
29
69
53
56
36
3
31
77
34
42
59
64
22
67
62
17
13
22
68
55
17
12
43
6
16
30
33
27
71
55
53
27
2
54
36
28
23
55
33
49
22
32
72
79
29
4
36
37
49
24
45
14
78
59
23
45
53
23
17
55
45
25
32
29
83
23
51
48
32
53
27
57
50
30
17
29
13
30
67
71
40
31
26
60
36
46
32
12
98
60
26
67
17
34
27
20
69
82
60
49
31
73
63
46
63
60
41
71
57
56
85
40
87
39
34
82
87
67
58
63
50
73
90
58
94
54
9
92
44
57
59
64
49
52
85
45
53
68
42
56
31
22
31
46
70
76
34
19
33
31
31
14
42
30
28
76
53
13
59
10
7
79
49
59
39
29
34
80
21
46
62
29
67
24
38
65
13
29
38
36
31
77
57
3
23
44
17
33
82
38
27
40
44
39
85
56
69
38
12
54
12
39
31
52
62
43
32
73
52
46
82
89
21
29
46
46
73
48
51
25
24
59
48
44
77
37
41
85
17
44
62
42
21
33
33
52
47
41
52
37
50
81
33
13
39
34
16
15
83
40
43
38
21
34
47
57
43
23
89
38
33
28
38
20
85
67
72
70
82
69
69
69
63
76
65
64
74
62
68
75
67
72
21
57
67
60
48
22
22
38
70
60
29
47
26
63
14
50
47
33
88
61
37
71
22
86
45
38
36
35
79
25
25
9
24
31
15
32
73
33
62
25
38
13
69
19
99
29
23
19
50
31
30
41
41
32
45
62
63
28
42
36
59
8
40
89
54
45
31
61
5
53
45
49
77
99
99
73
79
85
76
89
76
76
76
77
81
84
72
70
95
81
68
74
81
92
72
77
63
80
87
72
67
68
67
77
21
80
65
83
61
67
50
77
48
13
43
68
47
89
41
35
19
18
49
44
31
29
63
34
21
69
76
26
33
34
63
39
33
20
48
41
41
25
32
67
44
40
14
29
80
30
21
45
44
48
24
70
46
94
24
52
30
4
46
19
29
69
76
26
33
34
46
21
41
13
49
20
42
50
20
14
52
42
22
29
26
80
6
20
42
45
29
50
24
54
47
98
99
8
89
36
19
52
56
52
36
63
34
46
69
76
33
33
34
63
39
41
29
28
49
38
59
25
32
75
52
59
39
34
80
37
20
42
62
67
24
70
64
67
40
64
63
66
26
63
63
40
53
57
53
31
37
60
31
46
63
77
34
34
34
60
26
42
30
28
50
35
60
64
22
20
53
59
40
30
34
73
38
21
7
63
30
67
25
67
65
69
78
60
49
31
73
63
46
63
60
41
71
57
56
82
40
87
5
39
34
85
87
67
58
63
50
73
90
58
94
54
8
92
79
79
63
70
73
83
44
45
67
39
45
5
35
55
71
57
60
79
73
62
21
78
51
81
60
74
60
46
47
65
81
28
34
59
55
27
68
60
73
44
54
36
24
41
14
48
76
81
39
21
39
26
41
79
47
32
30
80
58
15
62
13
8
77
61
61
41
35
42
87
26
51
65
34
69
30
48
67
40
17
40
44
3
40
80
78
27
38
57
39
51
80
69
50
80
17
77
10
45
23
27
41
12
31
23
43
33
28
65
51
27
53
58
47
14
40
30
41
78
51
25
66
12
76
51
25
35
30
63
45
44
21
21
70
13
64
9
38
45
71
42
51
77
84
33
41
41
42
71
47
37
36
9
46
67
33
40
9
67
44
40
36
28
48
70
37
75
32
79
73
49
77
43
26
44
9
83
81
38
53
33
76
39
56
54
37
67
48
43
51
48
35
6
24
17
36
26
36
73
60
22
17
33
65
27
17
34
38
73
65
32
73
71
43
32
29
25
33
11
21
46
84
74
32
26
31
36
29
89
84
21
43
10
4
36
45
27
16
57
30
25
65
72
22
13
29
30
57
32
37
3
49
31
39
21
25
67
52
38
19
25
22
76
17
16
48
42
46
10
65
44
34
47
14
56
28
24
64
70
20
11
28
28
56
70
30
36
84
43
29
37
19
24
47
37
17
24
21
75
15
40
23
45
12
63
42
49
67
44
43
43
63
34
80
61
60
82
62
38
9
58
75
63
54
72
43
70
53
13
36
9
61
52
93
36
83
75
78
76
80
84
80
73
79
93
76
39
21
43
70
11
38
38
34
25
36
61
47
33
71
22
38
36
33
55
71
45
76
48
33
48
49
76
51
67
50
64
46
27
44
30
35
44
21
39
83
45
16
36
27
47
38
24
61
46
57
14
39
54
14
44
26
46
74
54
21
61
16
72
55
21
39
34
45
21
43
69
11
75
50
59
85
53
59
95
48
49
49
50
82
58
9
49
43
54
78
41
51
23
16
78
59
48
44
56
40
63
81
48
86
40
89
83
30
46
57
40
50
59
67
47
40
56
34
72
44
61
74
46
53
55
30
44
41
56
49
43
57
35
23
40
13
48
74
81
41
20
38
35
40
15
46
31
30
54
61
43
14
8
57
60
41
34
44
84
25
47
64
34
68
29
47
66
65
74
56
45
87
60
44
41
42
59
60
87
62
67
39
37
78
61
50
55
82
2
37
55
41
46
69
55
57
50
94
8
33
32
44
43
50
65
39
30
54
61
42
92
64
7
33
62
7
47
74
85
64
53
35
77
66
50
66
64
45
74
61
82
44
91
42
37
85
91
70
62
67
55
53
77
93
62
12
27
12
39
23
14
77
81
51
41
36
29
33
46
42
93
36
27
44
37
28
71
71
78
85
74
92
80
62
38
78
74
100
75
65
52
74
39
88
55
13
59
71
54
96
60
74
88
43
44
22
23
39
10
37
62
68
25
20
25
22
39
13
33
19
80
41
14
50
6
66
44
50
30
21
25
73
25
12
46
53
58
16
46
56
37
54
29
17
34
7
42
68
75
32
14
32
20
34
8
40
25
23
73
51
8
55
6
77
47
54
35
27
35
78
18
19
44
58
27
62
23
41
60
55
98
59
56
88
48
28
80
78
73
74
46
92
56
25
86
55
67
87
8
40
70
63
70
69
60
23
69
77
79
85
67
74
75
76
77
67
69
23
79
97
66
77
39
78
74
70
59
75
67
66
53
60
69
54
12
34
69
51
67
54
64
93
25
41
3
54
30
50
83
82
27
26
38
37
43
59
50
25
48
32
21
55
7
36
59
86
41
27
85
57
41
88
68
67
78
79
69
5
22
80
66
83
71
61
68
50
77
49
3
43
68
47
89
44
91
83
8
25
24
72
16
53
55
82
49
62
92
44
52
52
53
85
61
52
47
16
57
82
85
44
47
74
55
45
41
43
63
78
52
82
43
86
80
65
81
56
45
87
59
44
40
42
59
59
87
61
67
38
37
78
60
2
91
50
54
74
37
54
41
46
46
69
54
50
7
45
55
36
25
68
45
39
17
75
83
14
22
39
40
68
19
17
59
41
37
30
35
78
55
37
35
14
86
26
51
40
35
45
30
75
43
53
52
32
58
29
42
67
72
29
29
30
58
35
40
25
24
48
34
55
21
27
45
54
35
30
77
16
40
58
18
63
20
66
60
51
48
31
29
63
34
21
72
77
26
34
34
63
42
36
22
21
44
44
41
25
35
41
41
30
82
31
21
47
44
49
25
70
46
77
83
81
23
80
80
80
73
87
76
75
84
72
79
78
82
67
76
71
27
60
34
9
52
23
33
80
30
6
37
38
52
26
48
17
15
79
56
24
47
25
18
53
46
34
31
24
46
49
33
54
59
52
43
36
18
23
50
21
33
56
63
20
20
20
21
50
26
28
15
93
40
25
46
53
12
19
43
46
26
16
21
67
56
49
2
54
11
57
51
31
17
12
22
25
19
31
68
55
17
12
43
21
61
22
16
33
27
71
55
54
27
68
54
36
28
20
77
89
53
35
13
77
34
60
54
54
99
88
47
27
77
76
87
72
44
91
3
30
85
47
54
65
85
66
99
73
52
51
73
53
46
52
87
45
42
42
7
73
51
48
48
63
47
69
46
44
75
51
69
63
40
47
56
46
81
55
84
32
75
80
68
84
59
48
90
68
62
47
44
45
62
63
90
65
70
42
40
16
81
64
54
58
41
78
58
44
49
81
58
53
52
44
19
32
58
29
41
67
72
29
29
22
30
58
34
37
25
23
48
33
55
21
27
52
54
35
18
29
76
33
54
58
62
18
66
60
16
36
34
64
12
45
25
61
89
37
68
10
51
51
43
55
41
62
44
96
67
57
89
36
65
58
14
18
24
73
89
64
53
94
67
52
48
50
67
67
94
69
75
46
45
86
68
57
58
62
82
45
63
49
54
84
17
62
58
47
28
27
39
38
29
5
43
60
45
25
48
36
38
21
56
7
37
87
50
44
28
85
58
50
42
47
43
22
27
54
25
37
60
67
24
24
24
25
54
44
30
32
13
40
29
50
16
23
43
50
30
20
25
71
32
53
18
58
61
55
77
93
67
57
9
38
81
70
54
70
67
8
48
79
65
63
76
89
47
46
41
86
66
70
57
80
66
61
71
87
62
51
92
65
50
46
47
64
65
92
67
73
44
43
83
66
8
96
56
60
80
7
43
60
46
51
75
60
55
24
20
20
32
23
90
32
94
76
22
34
42
36
39
52
55
30
68
83
50
94
24
66
14
50
8
31
9
19
82
73
30
25
33
34
49
47
28
88
20
42
80
54
66
64
59
68
83
4
20
82
64
65
59
29
59
68
82
85
76
47
4
79
4
54
46
87
79
75
72


==> data/clustering/c1-mean.dat <==
79.87
54.91
24.79
72.43
51.24
43.66
54.04
50.27
26.43
57.52
58.67
72.35
46.48
66.99
37.27
38.94
76.94
44.7
67.48
74.6
45.17
38.85
47.42
67.39
72.31
54.33
51.77
46.11
30.2
74.88
70.61
56.19
78.92
51.17
77.34
83.48
59.31
46.61
35.5
34.44
62.32
25.42
82.38
53.75
41.04
69.14
38.7
45.97
84.14
77.91
32.68
71.67
30.93
15.69
47.72
4.5
10.85
79.89
45.82
55.25
81.9
56.21
62.43
95.46
98.89
44.54
52.21
52.94
53.59
78.8
55.56
45.22
49.48
56.85
75.16
86.12
44.4
55.36
16.59
81.87
56.22
52.96
49.3
37.81
53.02
85.33
45.67
89.58
46.52
94.46
90.12
55.37
45.81
33.18
62.49
30.6
45.08
77.34
73.79
30.85
30.6
31.96
62.37
36.62
38.35
26.57
25.83
49.84
34.96
56.44
22.44
29.11
68.95
53.46
56.6
36.29
3.81
31.89
83.64
37.91
42.4
59.71
63.96
24.27
68.52
64.55
20.73
18.78
25.41
72.35
59.73
25.53
15.75
46.68
10.63
20.78
33.77
37
32.55
75.6
59.66
58.78
31.31
5.28
59.65
39.99
32.03
24.71
55.21
33.16
50.5
22.68
32.85
82.96
80.62
29.39
4.77
36.91
37.58
50.63
25.88
47.26
17.43
83.39
59.37
23.49
46.38
55.05
24.14
18.57
55.8
46.09
26.27
33.51
30.16
89.23
23.89
53.11
49.81
32.86
53.78
28.1
59.5
52.12
41.91
21.97
33.41
14.26
30.79
67
73.31
44.27
31.56
27.16
63.81
36.71
47.7
31.97
11.9
99.05
60.62
26.61
69.36
17.58
33.91
27.17
21.58
70.81
81.75
59.76
50.33
32.2
74.07
63.51
47.37
63.71
60.95
42.94
73.9
58.3
59.46
85.95
40.8
88.51
39.54
35
82.58
88.23
67.93
60.21
64.7
51.67
74.4
91.26
59.51
95.77
57.12
11.18
96.09
49.03
58.45
59.55
64.12
50.78
55.5
86.83
46.67
55.26
70.34
43.97
56.03
31.72
22.47
32.27
48.07
79.86
77.89
34.09
19.36
34.81
31.74
32.39
14.78
43.3
32.16
29.04
75.79
53.14
12.89
60.01
10.1
7.96
79.24
49.63
59.96
39.1
30.67
35.03
86.52
21.04
47.65
62.65
30.48
67.32
25.47
40.93
66.08
19.92
30.82
40.17
37.59
32.84
80.06
59.53
9.27
24.21
46.6
19.71
36.61
87.41
40.79
29.08
42.37
45.86
41.86
87.35
58.35
72.57
40.73
13.73
57.56
14.23
40.34
33.56
53.87
62.32
43.39
32.68
75.75
54.6
46.19
90.74
89.17
21.16
29.93
46.09
47.55
75.78
49.44
51.5
25.99
27.39
59.26
47.96
45.04
78.03
37.96
42.04
85.81
19.82
45.07
61.31
42.98
22.12
34.63
35.58
53.07
48.22
44.46
56.84
40.18
54.76
85.5
37.93
14.38
41.9
35.51
17.07
16.85
84.13
45.09
43.58
38.9
23.85
36.01
49.66
59.74
44.23
24.97
91.58
38.97
33.32
29.11
39.09
20.77
95.43
77.28
83.51
80.59
90.68
80.41
80.09
80.5
73.22
87.01
78.92
77.51
84.42
72.26
79.72
83.86
77.63
82.81
29.38
67.64
76.98
72.12
58.14
26.56
22.53
42.76
70.42
62.71
34.02
47.14
27.41
67.58
15.22
51.57
47.53
32.85
88.38
64.09
37.33
72.58
22.44
86.73
44.63
38.19
37.29
39.7
81.56
25.95
25.49
10
26.03
35.39
16.52
33.23
76.38
34.05
65.79
25.44
38.68
14.04
71
20.36
99.95
29.71
24.21
20.26
51.22
36.22
30.71
44.57
42.82
33.47
46.16
64.9
68.4
29.09
43.24
37.64
61.55
9.37
40.69
91.02
55.02
47.25
31.78
61.47
5.84
55.08
46.03
55.3
78.38
100.54
98.74
75.21
79.32
89.19
76.59
90.34
76.8
76.58
76.47
78.03
82.39
85.83
72.45
72.19
95.87
80.87
68.54
75.27
81.95
92
73.31
78.2
65.65
82.36
87.23
74.96
69.81
72.19
67
80.27
21.86
85.04
66.15
82.93
64.36
67.97
50.6
77.24
48.67
13.15
43.55
68.13
52.67
88.65
59.47
53.14
23.44
16.04
50.63
44.53
31.95
29.37
66.78
34.13
22.79
80.39
78.13
26.74
34.9
35.49
66.33
40.28
35.25
21.79
48.72
41.54
41.63
25.95
32.65
67.71
45.18
41.7
14.21
31
86.78
33.93
21.53
45.92
44.47
49.17
25.7
72.55
47.63
96.19
26.07
52.09
30.17
4.8
50.33
19.45
29.64
79.91
76.16
26.19
33.82
34.5
49.7
22.44
42.1
13.17
49.22
20.42
43.23
51.6
20.84
14.42
52.68
42.99
23.11
30.26
27.25
86.56
9.37
21.73
42.91
46.49
31.6
50.63
27.41
56.88
50.93
99.29
99.84
8.52
89.49
49.1
21.78
53.45
58.04
53.43
37.46
66.69
34.75
47.72
81.18
76.55
34.78
34.69
36.01
66.64
40.72
42.61
30.51
29.73
50.54
39.04
60.31
26.58
33.23
76.46
54.05
60.52
38.95
36.8
87.57
41.97
22.83
42.58
62.54
68.32
28.62
72.95
68.12
70.4
44.06
67.35
66.98
73.45
28.7
66.5
66.94
42.15
55.35
58.97
53.48
31.56
37.5
63.38
31.49
47.21
73.16
77.91
35.04
34.81
34.97
63.07
28.14
42.68
30.63
31.71
50.59
35.82
60.94
65.24
22.44
20.48
54.07
60.61
40.12
31.56
36.38
79.76
41.75
23.37
7.31
64.14
32.74
68.13
28.66
69.66
68.58
70.87
78.54
59.92
50.46
32.31
74.41
63.53
47.45
63.94
60.9
43.05
72.2
58.33
59.79
82.54
40.99
88.62
5.33
39.54
35.13
86.33
88.45
68.19
59.96
64.6
51.71
74.65
91.14
59.53
95.89
56.98
10.63
96.12
85.09
82
71.53
81.86
73.53
86.13
57.41
47.38
66.74
41.06
45.74
6.18
35.31
60.79
71.84
61.7
60.71
79.52
74.39
63.22
21.9
83.35
51.2
81.88
60.96
77.27
61.16
47.26
49.5
65.5
82.66
29.16
33.72
59.73
55.69
27.41
68.75
60.28
74.25
46.22
55.18
37.8
25.34
42.94
14.93
51.41
86.01
83.73
40.22
22.26
40.72
28.46
43.14
81.96
48.65
35.77
32.47
82.91
59.29
15.77
63.2
14.89
9.46
78.77
62.79
63.21
42.14
36.8
44.58
92.71
27.25
52.8
66.09
36.25
70.74
31.56
51.53
69.45
48.44
25.51
44.22
49.12
9.27
44.95
85.02
84.32
31.77
42.87
63.91
43.31
56.31
85.37
75.22
54.59
86.35
22.37
83.4
14.43
50.94
28.29
33.21
41
17.16
31.59
26.66
43.5
34.47
28.85
65.68
53.15
31.28
53.8
62.47
47.5
14.34
40.82
30.74
41.4
78.61
51.3
25.07
67.17
12.27
76.84
50.95
25.61
35.68
30.59
68.14
46.94
45.61
22.62
23.05
71.92
13.93
67.44
9.15
39.6
45.91
72.78
43.39
53.62
87.77
87
35.18
41.25
42.56
42.96
71.36
48
40.18
37.05
9.83
45.99
67.59
33.71
42.49
9.71
69.02
44.94
39.9
36.44
29.37
49.34
72.06
37.85
76.94
33.56
81.5
75.63
56.08
80.49
47.93
26.52
48.81
9.1
83.38
81.45
42.95
53.37
33.53
79.55
40.04
56.78
53.75
38.39
70.35
48.09
43.4
51.2
48.86
37.16
11.89
24.72
21.84
37.22
27.18
37.22
74.17
62.82
27.18
17.25
33.59
70.07
27.31
17.99
36.74
38.43
73.98
66.16
32.59
75.15
72.07
44.22
33.33
30.93
25.31
38.2
11.89
22.49
48.64
91.31
77.66
32.6
28.25
32.39
38.09
30.48
92.15
86.38
22.27
44.62
11.91
4.35
37.82
44.91
27.46
16.09
61.24
30.04
27.65
75.79
74.43
22.48
13.5
30.65
31.13
60.71
33.28
37.61
4.23
49.11
31.47
39.33
21.5
25.53
68.61
52.78
39.32
18.74
26.47
23.93
82.28
21
16.97
48.4
42.21
46.88
12.03
67.46
47.19
36.92
47.92
15.8
58.25
29.52
25.53
75.52
74.07
22.1
12.58
30.04
30.17
58.18
80.41
33.24
38.47
90.7
45.3
30.91
39.02
21.39
26.28
48.48
38.69
18.79
26.47
22.98
81.91
16.81
42.71
25.48
46.5
14.56
66.74
44.97
50.03
67.73
46.83
44.89
45.89
63.43
34.36
84.36
68.21
62.88
88.67
65.64
41.86
12.15
61.91
78.96
66.75
58.64
76.74
46.22
73.57
56.64
15.91
39.54
12.91
63.65
55.09
96.39
39.63
87.93
79.23
82.71
75.12
82.4
89.71
80.39
75.18
87.09
94.21
68.87
41.64
23.26
43.4
70.24
11.2
39.57
40.58
35.64
26.01
37.39
63.36
47.69
32.9
72.28
22.68
38.6
38
33.34
58.42
73.35
49.92
79.87
55.08
36.23
51.1
51.84
79.98
58.38
70.38
52.99
66.9
51.18
32.87
51.41
33.47
38
47.07
23.85
42.47
88.31
46.3
21.95
36.36
31.35
47.98
38.87
25.12
62.15
48.91
62.11
14.61
39.99
58.09
15.01
46.83
27.26
45.77
75.05
55.82
21.64
62.8
16.94
73.01
55.88
21.77
40.02
34.86
45.34
23.62
43.87
70.04
11.36
77.18
49.66
59.18
88.69
53.04
61.22
95.95
48.4
49.62
49.63
50.84
84.72
59.17
9.61
48.87
44.97
53.78
78.87
41.29
51.54
24.12
16.95
78.86
59.18
49.81
46.37
60.46
41.84
63.82
81.83
50.99
86.5
43.61
91.39
86.73
34.96
46.4
57.93
44.58
50.34
60.51
68.11
48.48
40.55
57.27
35.78
76.12
45.74
61.35
75.96
46.68
64.48
55.99
30.16
45.09
41.59
56.59
54.05
44.69
56.88
34.92
23.58
41
13.15
48.13
84.68
80.99
41.45
20.44
38.61
35.91
41.04
16.26
47.12
31.47
32.46
54.05
61.55
45.6
14.44
8.46
57.62
61.39
41.66
35.04
45.75
91.11
26.72
48.22
65.01
34.43
69.06
31.78
50.28
69.4
67.21
74.93
57.44
46.01
88.58
60.16
44.74
41.48
42.95
60.4
60.76
88.73
63.64
69.14
41.74
38.45
79.03
61.39
51.42
56.3
82.41
3.19
38.93
56.58
42.65
46.87
70.5
56.07
61.71
51.31
97.38
8.87
37.07
31.97
46.06
44.17
51.23
65.73
43.35
31
53.75
61.44
42.39
92.73
65.14
6.86
33.41
62.46
7.69
49.56
74.79
85.65
64.82
54.23
36.13
79.38
67.48
51.58
67.14
65.06
46.53
75.43
63.03
82.8
44.8
92.18
43.44
39.26
86.27
92.04
70.92
63.9
68.7
59.24
55.5
78.2
94.47
65.16
14.23
31.76
11.93
40.56
23.94
14.58
77.67
82
56.3
41.56
36.97
30.36
33.4
47.74
42.41
93.73
36.93
27.24
44.2
37.28
27.76
76.75
76.84
81.46
89.83
78.14
95.56
85.74
66.95
39.81
84.95
77.82
100.95
80.38
70.03
57.3
76.06
42.57
90.49
57.1
14.62
60.3
71.93
57.54
96.71
63.19
79.74
90.21
45.34
44.29
23.35
23.93
42.47
10
39.63
71.9
69.85
25.88
21.08
26.61
22.75
39.73
14.7
33.51
20.8
81.08
41.56
14.3
51.37
8.05
68.28
44.82
51.46
30.79
22.45
27.24
78.43
28.75
12.74
47.68
54.41
59.3
17.2
48.62
57.57
40.62
54.71
31.59
17.59
39.69
6.92
45.11
78.56
78.05
33.81
16.08
34.63
22.39
38.78
8.5
41.85
29.24
24.95
77.11
53.02
8.66
55.76
7.22
78
48.16
57
35.04
29.03
38.16
84.91
22.18
19.5
47.02
58.69
31.76
63.53
23.75
43.94
61.97
59.37
98.77
59.5
58.4
88.31
49.04
29
85.39
78.25
74.26
74.92
46.49
92.56
56.72
25.38
86.79
55.62
67
87.33
9.25
43.98
71.03
63.28
70.03
70.19
60.61
23.18
69.86
78.24
79.23
87.34
67.38
75.16
76.28
76.9
78.66
70.27
70.81
24.14
80.41
97.94
67.98
78.4
39.5
79.3
76.11
72.08
59.21
76.51
69.15
67.33
58.85
60.57
72.75
55.03
12.91
36.1
74.77
51.44
70.44
57.15
64.89
93.36
25.32
41.96
4.78
55.49
29.77
51.12
85.33
85.05
31.32
26.54
40.99
37.5
44.06
60.04
54.62
25.42
48.08
32.8
23.28
56.08
6.85
38.35
60.35
86.84
42.12
27.59
86.57
57.56
43.09
89.48
74.29
69.11
80.74
80.09
70.89
6.26
23.08
86.23
66.94
85.09
72.72
64.48
70.38
52.5
78.1
50.81
5.13
45.51
69.3
50
90.83
45.11
92.63
83.69
10.44
32.45
25
73.15
16.34
53.34
55.78
82.58
49.85
62.97
92.59
45.12
52.74
53.5
54.07
86.31
63.38
52.59
49.81
16.88
57.36
82.63
86.45
44.91
48.87
75.3
56.74
46.52
42.74
45.15
64.61
79.13
53.06
83.02
47.54
88.11
81.61
67.8
81.85
56.51
46.1
91.8
59.94
45.12
41.57
43.25
59.9
60.64
90.38
63.15
69.06
39.23
40.25
78.96
61.41
3.44
92.25
51.43
55.63
75.37
37.63
56.6
42.74
50.69
48.4
70.43
57.84
53.13
10.91
46.36
55.22
36.23
25.54
68.31
53.12
41.59
17.25
82.37
86.87
14.69
23.39
39.17
40.62
68.18
18.74
20.06
59.05
40.79
37.52
33.72
39.54
78.27
55.95
37.79
35.69
14.77
93.65
26.44
54.86
40.91
35.14
44.9
30.52
74.6
44.26
54.2
52.76
33.21
60.35
30.62
42.81
76.76
74.92
30.94
30.11
31.43
59.95
37.07
41.01
28.78
25.76
50.03
34.84
56.35
22.52
29.69
46.31
56.52
36.41
31.93
83.15
17.72
42.45
59.88
19.21
64.39
21.75
68.45
62.5
51.3
49.23
31.79
30.37
67.86
35.59
21.92
83.09
77.77
27.82
35.99
36.26
66.84
44.96
36.76
23.71
23.98
46.26
45.76
42.97
27.1
36.83
43.02
42.5
32.18
89.7
34.95
23.1
47.82
46.01
50.37
29.4
72.46
51.13
83.4
90.04
87.27
30.48
86.98
86.4
86.87
79.61
93.54
85.17
84.01
90.76
78.8
86.42
84.08
89.31
73.92
83.16
78.39
29.84
63.5
38.61
11.68
56.65
26.62
36.8
83.02
33.71
9.45
41.71
41.99
55.31
29.32
50.02
21.52
18.52
87.28
60.39
27.68
50.74
28.53
22.73
56.83
50.46
37.66
34.67
27.87
50.02
53.29
39.64
58.38
64.31
56.81
44.76
36.14
18.06
23.64
50.35
21.05
33.28
67.55
63.83
21.31
20.48
21.11
21.97
50.53
27.25
29.71
18.48
94.66
40.19
25.3
47.05
54.4
12.82
20.25
43.8
46.87
27.22
17.72
22.12
74.06
57.31
50.32
2.96
54.54
12.54
59.09
52.78
31.43
17.32
16.08
22.06
25.78
20.05
31.68
68.53
57.82
21.75
12.17
43.91
23.69
64.22
22.37
16.7
33.35
28.44
71.77
56.01
55.46
27.63
69.59
54.06
36.27
28.09
20.61
78.67
90.09
57.66
42.92
13.23
81.32
34.4
60.73
58.26
56.55
100.32
89.08
47.26
29.48
82.24
77.06
87.19
74.48
46.47
91.33
3.31
29.9
85.32
48.64
54.32
65.7
85.92
67.66
99.1
75.02
53.01
52.29
76.14
57.6
47.08
54.22
88.28
45.03
43.45
42.67
7.72
76.54
52.19
48.79
51.23
64.04
48.2
70.09
46.98
44.96
76.77
62.6
70.48
63.69
41.78
48.08
56.51
49.8
82.08
58.43
87.15
33.83
77.39
84.28
70.21
84.93
61.81
49.15
90.72
73.45
63.49
48.13
45.06
45.95
63.13
63.65
91
67.27
74.62
45.22
41.67
23.25
82.58
64.48
55.14
59.84
45.5
77.16
59.33
45.28
50.45
83.23
58.81
54.45
53.8
45.22
19.97
32.72
62.32
30.2
42.41
76.81
72.8
30.34
29.53
22.94
31.03
61.63
36.21
38.69
25.86
26.8
49.25
34.29
55.99
21.81
28.39
52.81
55.89
35.95
19.26
31.42
83.25
37.36
55.87
59.2
63.52
20.88
68.43
63.67
16.16
41.26
33.86
64.19
17.32
44.99
25.49
61.6
88.62
54.48
71.06
14.16
50.85
52.08
44.52
56.04
42.87
62.44
45.46
96.71
67.43
57.6
90.98
36.61
65.84
58.22
14.65
16.28
24.53
75.21
89.55
63.94
53.78
96.04
67.5
53.33
49.13
50.7
67.71
68.18
96.17
70.92
77.8
46.86
48.22
86.64
69.04
62.02
59.44
64.04
83.08
46.39
64.55
50.27
55.87
85.06
19.35
63.66
60.9
48.38
32.91
27.18
42.75
39.04
30.18
5.78
44.07
62.51
50.45
25.99
48.96
40.55
38.25
21.76
58.2
7.39
36.94
87.59
50.99
45.26
28.38
85.91
58.25
51.43
41.99
49.56
44.83
22.48
28.77
55.31
26.38
38.27
73.13
68.81
26.16
25.27
25.79
27.01
55.65
54.85
32.65
35.34
16.82
41.64
30.08
51.72
17.84
25.52
45.19
51.51
32.8
22.33
27.2
79.25
34.85
55.35
19.45
59.36
63.63
57.73
79.8
94.49
68.37
59.53
11.14
41.05
83.07
72.57
56.73
72.14
69.59
10.65
51.74
81.67
67.24
68.54
69.23
91.29
49.9
48.74
44.59
88.24
68.59
72.28
59.56
82.83
68.6
65.82
73.22
88.08
62.38
51.93
94.61
65.99
50.95
47.4
48.98
66.18
66.82
94.79
69.24
75.97
45.57
46.58
85.1
67.53
8.8
98.68
57.38
62.38
81.51
8.63
44.18
62.61
48.79
54.26
76.58
62.06
59.19
29.51
21.4
22.32
33.37
24.41
91.6
50.57
95.73
77.43
28.14
35.75
43.3
38.18
41.45
53.32
56.76
31.27
68.97
85.04
50.71
97.03
25.33
68.77
14.4
51.32
9.42
33.56
9.86
20.17
85.42
74.18
30.68
25.63
33.78
36.61
53.82
51.75
29.16
90.26
20.27
42.15
81.3
59.8
67.26
68.99
59.75
69.95
85.11
4.8
23.12
87.82
65.07
65.92
60.38
33.61
59.95
69.68
84.62
85.82
77.23
48.77
5.4
80.28
5.87
55.08
46.76
88.39
80.8
77.69
72.83


==> data/clustering/c1-median.dat <==
78
53
23
69
47
42
52
48
24
56
56
69
43
63
35
34
75
43
65
72
43
37
45
64
71
51
48
43
27
73
68
51
73
47
70
76
33
23
33
33
38
24
82
27
41
45
38
45
59
53
32
47
31
15
47
3
10
78
46
55
81
55
62
84
98
44
51
52
53
78
54
44
46
57
74
85
43
54
16
81
55
51
47
36
52
84
44
89
43
93
86
53
46
33
60
30
43
66
73
30
30
31
59
35
38
26
25
49
35
56
22
29
69
53
56
36
2
30
67
34
41
59
63
21
67
61
17
12
21
67
55
17
12
43
6
16
29
33
27
70
55
53
27
1
53
36
27
23
54
33
49
22
32
71
78
28
4
36
36
49
23
44
14
74
58
23
45
52
23
17
55
44
25
31
28
72
23
51
48
31
53
27
56
50
23
17
28
13
29
67
71
39
31
26
59
35
46
31
11
98
60
26
67
17
33
27
20
69
81
59
49
31
73
62
46
62
60
40
70
57
55
85
39
86
38
33
81
86
66
58
62
49
73
89
58
94
53
8
92
44
56
58
63
47
52
85
45
53
68
42
55
30
21
31
45
69
76
33
18
33
30
31
13
41
29
27
56
52
12
59
9
6
78
49
59
38
29
33
70
20
46
62
29
66
24
38
64
12
28
37
35
30
77
57
2
22
44
17
32
82
37
26
39
43
38
84
55
68
38
12
54
12
38
31
52
62
43
32
73
52
45
81
88
20
29
45
46
73
48
51
25
23
59
47
44
76
37
41
84
17
44
62
41
21
33
33
52
47
41
52
36
49
80
32
13
38
34
15
15
82
39
42
37
21
34
47
57
43
23
89
37
32
27
38
20
84
66
71
69
81
69
68
69
61
74
65
63
73
60
67
74
65
69
5
56
65
60
38
21
22
37
70
60
28
47
26
63
14
49
47
32
87
60
37
70
21
86
44
37
36
35
78
24
24
9
24
30
15
31
73
33
61
24
37
13
69
19
99
28
22
19
50
30
29
41
41
31
45
61
62
28
42
35
58
8
39
89
53
45
30
60
5
52
45
49
77
98
98
73
78
85
76
88
76
75
76
76
81
84
72
70
95
80
67
74
81
91
71
76
63
79
86
71
67
67
67
77
21
80
65
82
61
67
49
77
48
12
43
68
47
88
22
16
18
12
48
44
30
28
62
33
21
69
76
25
33
34
62
38
33
20
47
41
41
25
31
66
44
40
14
29
69
29
20
43
44
48
24
70
46
94
24
51
30
4
46
18
29
68
75
25
32
33
46
20
40
12
48
20
42
49
20
14
52
41
22
28
25
69
5
20
42
45
28
50
23
53
47
98
98
8
88
11
18
51
56
52
36
62
33
45
69
76
33
32
34
62
38
41
29
27
49
37
59
24
31
75
52
58
39
33
69
36
20
41
62
66
24
69
64
66
40
60
62
66
26
63
63
39
53
56
53
31
36
60
30
46
61
76
34
33
34
60
26
42
30
28
49
35
59
63
21
19
53
59
39
29
34
62
37
21
7
62
29
67
25
67
65
69
78
59
49
31
73
62
46
62
60
40
70
57
55
81
39
86
4
38
33
85
86
66
58
62
49
73
89
58
94
53
8
92
78
77
62
63
66
83
44
41
63
39
40
4
31
55
71
57
60
78
73
62
21
77
50
80
60
74
60
46
47
65
81
28
29
59
55
27
68
59
73
43
54
35
23
40
13
48
74
81
38
20
38
26
40
77
46
32
30
71
57
14
61
13
8
76
61
61
41
34
42
75
25
50
64
34
69
29
47
66
25
17
39
44
2
39
80
77
26
38
56
38
51
79
68
50
79
17
76
9
45
22
26
41
12
31
22
42
33
28
65
50
26
53
58
47
13
40
30
41
78
50
24
65
12
76
50
25
34
30
63
41
44
21
21
70
12
63
9
38
44
70
41
51
77
84
33
40
41
42
70
46
37
35
9
45
67
32
39
9
66
44
37
33
28
48
70
37
74
32
78
72
49
77
43
26
44
9
82
80
38
53
32
75
39
56
53
36
67
48
43
51
48
35
6
24
17
35
26
35
72
60
22
16
32
65
26
17
34
37
72
64
32
72
71
43
32
29
24
32
10
20
46
83
74
31
26
30
35
28
88
83
21
42
9
3
35
44
26
15
57
29
25
65
72
22
12
29
30
57
32
37
3
48
31
38
20
25
67
52
38
18
25
22
65
16
16
47
41
46
10
64
44
34
46
14
55
27
23
63
70
20
11
27
28
55
63
30
35
80
43
29
37
19
23
46
36
17
23
20
64
15
40
23
44
12
62
42
49
63
44
43
43
62
33
80
60
59
81
61
37
9
58
75
63
54
72
42
69
53
12
36
9
60
51
93
36
83
75
74
56
71
80
64
61
75
82
30
39
21
43
69
10
38
37
34
24
36
60
47
32
70
22
38
36
32
54
70
45
76
48
33
48
49
76
50
67
50
63
42
26
44
30
35
44
21
39
83
45
16
35
26
47
37
23
61
46
56
13
39
54
14
44
26
45
73
54
20
61
16
72
55
21
38
34
40
21
43
69
11
75
49
58
85
52
59
95
47
48
49
49
82
57
9
48
43
53
78
40
51
23
16
77
59
48
44
56
39
63
81
48
86
40
89
83
29
46
56
39
49
58
67
47
40
56
34
72
44
60
74
45
53
55
29
44
41
55
48
43
57
35
23
39
12
47
73
80
41
20
37
35
39
14
45
31
29
53
61
43
13
7
57
60
40
33
44
74
25
47
64
33
68
29
47
66
65
74
56
45
86
59
44
40
42
59
59
86
61
67
38
37
78
61
50
54
81
2
37
54
41
46
69
54
53
50
94
7
33
32
43
43
49
65
38
30
53
60
42
92
64
6
33
62
7
47
72
85
63
52
34
76
66
49
66
63
44
74
60
81
43
90
42
37
85
90
70
62
66
53
53
76
93
61
11
27
11
38
23
13
77
81
51
41
36
28
32
45
42
93
36
27
43
37
27
71
70
78
84
74
91
80
62
38
76
74
100
75
64
52
74
39
88
55
12
59
70
54
95
59
74
87
43
43
22
23
38
9
37
60
67
25
20
24
21
38
13
32
19
64
40
13
50
6
66
44
50
30
20
25
61
24
12
46
53
58
15
46
55
37
54
29
17
33
6
41
67
74
31
14
31
19
33
8
39
25
23
61
51
7
54
6
77
47
54
34
27
35
68
18
19
44
57
27
62
22
40
60
55
98
58
55
87
48
28
79
78
72
73
45
92
55
24
86
55
67
87
8
40
70
62
69
69
60
23
69
77
78
84
66
74
75
75
76
67
69
23
79
97
66
77
38
78
74
70
58
75
67
66
53
60
68
53
12
29
68
50
67
54
64
93
24
41
2
53
25
50
83
82
27
26
38
37
43
59
50
24
48
32
20
55
6
36
59
86
41
27
85
57
41
87
68
67
77
78
69
4
21
79
65
83
70
61
68
50
77
48
3
43
68
47
89
43
90
82
8
24
19
71
16
53
55
81
49
62
91
44
52
52
53
85
61
52
46
16
57
81
85
44
47
74
55
44
40
43
63
77
51
82
43
86
79
64
81
56
44
86
59
43
40
41
58
59
86
61
66
38
36
77
60
2
89
50
54
74
37
54
40
45
45
69
54
49
7
45
55
36
25
67
45
38
17
74
82
14
22
39
39
67
18
17
59
40
37
30
34
78
55
37
34
14
75
26
50
40
34
44
30
74
42
51
51
31
58
29
41
65
72
29
28
29
58
34
37
25
23
48
33
54
20
27
44
54
34
29
66
16
40
57
17
62
20
65
60
48
47
30
28
62
33
21
69
76
25
33
34
62
42
33
22
20
44
44
41
25
35
40
40
29
70
29
20
46
44
48
24
70
46
67
72
70
6
69
69
69
62
75
65
64
74
61
68
66
70
56
66
60
26
59
34
9
50
23
33
79
29
5
36
37
50
24
45
16
14
76
56
24
46
24
18
52
45
32
29
24
45
49
32
54
57
51
43
36
17
23
49
20
33
56
63
20
20
20
21
49
25
28
15
82
39
25
46
53
12
18
43
45
26
16
20
56
55
49
2
53
11
57
51
30
17
12
21
24
19
31
68
55
17
12
43
21
60
22
16
33
27
70
55
53
27
68
53
36
27
20
77
88
53
31
12
77
34
60
53
54
99
88
47
26
76
76
86
72
44
91
3
26
85
47
53
65
85
66
98
73
52
51
73
53
46
52
86
43
42
41
7
73
50
48
47
63
47
69
46
44
75
50
69
63
40
46
55
46
81
54
84
32
74
80
68
84
59
48
89
68
62
47
44
45
62
62
89
64
70
41
40
16
81
64
53
57
40
77
57
44
49
81
57
53
51
44
19
31
58
29
41
65
71
29
28
21
29
58
34
37
25
23
48
33
54
20
27
51
54
34
17
29
66
32
54
57
62
17
65
60
15
36
33
63
12
44
24
60
88
16
68
9
50
51
43
55
41
62
43
95
67
57
89
36
65
58
13
12
19
73
89
63
53
94
66
52
48
50
66
67
94
69
74
46
44
86
68
53
58
62
82
45
62
48
53
84
17
62
57
47
27
27
38
38
29
5
43
59
45
25
48
36
38
21
56
7
37
87
50
43
27
85
58
50
41
47
43
21
27
53
24
36
60
67
24
23
24
25
53
44
29
32
12
40
29
50
16
22
43
49
30
20
24
60
32
53
17
57
61
55
76
93
67
56
8
38
80
70
53
69
67
8
47
78
64
62
30
89
47
46
40
86
65
70
57
80
65
61
70
86
61
50
92
64
49
46
47
64
65
92
66
72
44
42
83
66
7
95
55
60
79
7
42
60
46
51
74
60
55
24
20
19
31
22
90
14
93
75
22
34
42
36
38
51
55
30
67
83
49
94
24
66
13
50
8
31
9
19
82
73
30
24
32
34
48
47
27
87
20
41
80
53
66
64
58
68
83
4
20
81
64
64
58
29
58
68
81
84
76
47
4
79
4
53
45
87
79
75
71


==> data/clustering/c1-min.dat <==
78
53
22
68
45
41
51
48
23
55
56
68
42
63
35
33
74
42
64
71
42
36
44
64
44
51
48
19
5
68
68
51
71
46
70
75
30
21
20
13
37
24
81
22
39
43
38
37
58
52
31
46
30
15
46
3
10
78
36
54
81
55
61
51
91
43
51
52
52
77
52
44
46
56
66
84
43
53
15
73
54
51
47
35
52
84
43
88
39
91
79
53
36
23
50
21
42
57
66
21
20
22
50
25
29
17
15
40
26
46
12
19
59
43
46
35
2
21
56
7
41
59
53
12
57
52
16
11
6
67
49
16
11
27
0
8
28
32
21
70
54
52
26
0
53
35
0
19
46
4
45
19
31
65
71
25
1
31
36
45
1
43
13
57
58
19
44
10
0
15
53
39
24
30
11
66
7
49
46
31
44
22
51
45
22
16
27
12
29
66
70
24
31
23
59
28
45
31
6
89
59
23
66
16
33
26
19
68
79
50
48
29
69
51
45
61
59
39
68
54
54
85
22
84
19
32
71
85
65
55
62
49
72
89
57
91
49
7
91
32
47
46
60
44
49
77
43
51
47
31
54
21
16
21
27
59
68
32
15
24
29
28
4
35
20
17
50
42
7
58
1
1
72
47
53
36
28
30
63
19
45
57
19
65
19
36
61
11
26
35
32
21
71
49
1
9
43
13
27
79
19
11
37
28
33
79
54
67
37
10
53
10
37
27
51
61
42
31
1
0
35
73
48
0
28
45
45
69
46
50
1
23
58
20
43
1
36
39
84
16
43
16
40
20
32
5
49
46
40
51
32
49
79
16
0
2
20
5
4
0
27
30
26
11
23
36
46
30
13
75
27
20
2
24
10
51
57
66
63
73
55
62
63
53
68
59
57
68
55
62
66
59
55
0
50
59
54
37
6
10
36
69
59
27
46
10
62
8
49
46
27
87
59
36
69
21
85
44
37
35
28
76
19
20
8
6
11
0
11
8
22
32
0
15
0
48
11
77
8
3
0
41
16
9
25
24
21
34
50
50
18
22
22
47
0
29
0
43
30
20
42
0
0
1
48
76
88
89
64
62
65
68
63
68
67
67
69
70
70
50
62
87
72
60
65
79
81
64
68
53
17
79
64
59
67
62
76
20
75
65
79
60
67
49
71
40
12
42
65
46
88
17
10
17
11
48
43
21
28
62
32
20
55
68
24
33
33
62
37
32
19
47
37
29
24
31
66
43
28
13
28
55
5
20
42
43
47
14
68
34
93
14
49
20
0
40
12
21
63
68
15
29
23
40
17
27
3
43
17
32
39
10
6
42
25
14
26
15
62
0
11
31
35
28
40
16
43
38
86
90
0
87
5
10
4
55
52
35
60
32
45
63
68
32
32
33
62
20
40
28
27
48
37
58
24
31
73
48
58
36
33
63
9
20
41
61
65
20
68
44
2
26
1
52
41
11
52
42
29
39
56
52
22
24
58
29
42
54
69
22
24
33
59
24
40
29
27
49
28
46
62
19
18
52
55
36
27
33
54
5
20
6
62
29
65
20
65
64
66
77
50
48
29
68
62
45
62
59
39
69
55
54
61
36
83
3
37
28
84
85
65
57
61
49
72
89
57
92
49
7
91
72
63
61
61
54
75
42
34
42
36
38
0
25
54
70
36
55
59
68
60
20
76
49
80
56
73
1
39
46
62
76
27
15
58
54
9
48
55
72
42
52
25
22
39
11
46
68
73
37
19
37
9
39
63
45
30
10
59
56
13
60
11
7
75
59
59
37
32
40
68
24
49
52
17
67
24
46
65
22
16
38
43
1
39
79
77
26
38
24
38
44
77
68
48
77
16
75
9
42
19
25
40
11
31
21
42
32
27
65
50
26
52
57
45
13
39
30
36
77
49
24
65
11
76
48
24
33
29
60
33
42
20
21
69
11
57
4
29
43
70
40
50
43
80
32
40
39
41
70
45
31
35
9
45
59
32
37
8
62
43
36
32
27
29
67
27
73
25
77
68
47
75
27
23
43
8
82
80
38
52
32
75
20
55
53
31
65
47
42
50
47
23
0
13
13
20
2
24
68
48
10
10
18
57
11
9
16
27
53
53
24
49
57
0
21
19
13
22
0
9
45
74
64
22
11
21
25
19
78
74
11
32
0
0
35
44
17
15
56
28
23
59
64
21
12
29
29
56
30
31
2
48
31
38
19
24
66
50
37
17
24
20
60
0
13
39
41
40
7
64
43
33
46
13
54
26
23
57
62
20
10
27
26
54
61
28
35
76
43
29
36
2
22
45
35
16
22
19
58
14
39
22
43
12
57
41
48
60
43
42
42
62
33
63
40
44
67
51
19
0
48
54
45
41
61
31
56
43
0
21
0
48
39
78
25
73
50
69
42
59
75
58
53
17
63
27
38
21
42
68
10
37
37
28
19
35
60
46
27
67
2
36
21
32
43
68
36
72
45
33
44
38
65
40
65
40
62
13
16
34
21
23
33
19
26
77
37
0
28
19
39
30
23
58
45
24
1
19
53
13
36
16
38
73
52
2
60
9
61
39
14
31
27
38
20
42
68
0
74
40
58
85
51
58
88
47
48
48
49
81
56
9
48
43
53
70
40
50
23
15
70
58
48
38
13
39
52
67
47
84
36
87
75
18
2
20
3
0
24
29
24
1
4
25
49
26
19
37
2
26
0
11
19
10
17
13
42
56
25
22
36
7
47
68
73
37
19
37
34
37
13
45
31
29
53
60
40
13
7
55
59
40
33
43
68
24
46
63
33
67
24
46
65
64
66
46
44
86
58
40
21
41
58
59
86
60
59
38
36
70
60
49
54
62
1
36
54
29
45
68
32
31
28
92
6
32
31
40
38
49
62
38
30
53
60
34
89
48
6
27
61
6
46
71
84
54
51
33
75
65
48
65
62
42
72
59
80
39
88
41
35
83
88
68
60
64
11
52
75
92
60
10
21
6
33
18
8
71
76
44
36
31
22
27
38
34
73
31
21
38
31
22
60
65
67
80
60
81
69
58
29
69
64
87
64
53
41
63
28
54
44
3
46
60
0
79
56
72
79
36
24
12
15
37
0
36
48
60
20
6
19
0
38
0
12
18
58
36
0
47
3
60
40
49
29
13
24
45
0
4
41
52
37
11
44
45
36
53
19
16
33
5
40
61
66
31
13
31
19
33
7
39
24
19
53
50
7
53
6
76
46
53
33
27
34
62
2
18
43
57
26
61
18
39
59
54
90
46
54
87
39
28
77
77
72
73
45
90
55
24
74
54
66
85
7
39
69
62
66
69
59
22
59
77
77
82
66
74
74
75
75
67
68
23
79
89
66
76
37
77
73
69
58
74
66
61
33
51
47
49
0
15
68
31
56
42
46
73
3
22
0
52
16
30
74
64
26
26
37
36
42
57
49
3
47
31
20
54
6
31
58
85
40
26
83
57
39
77
56
54
70
68
55
0
10
50
54
71
63
50
58
37
66
38
0
33
56
36
81
29
79
72
6
22
16
70
10
43
51
75
46
61
84
19
32
32
51
32
54
46
30
10
53
37
83
39
46
61
45
40
36
22
51
25
44
75
22
77
72
64
69
46
43
85
57
28
28
40
58
39
85
59
62
37
35
56
59
0
86
39
46
66
17
40
28
3
44
0
36
42
6
44
54
35
24
66
44
37
16
73
80
13
21
38
38
66
17
16
58
40
36
29
33
77
54
36
34
13
73
25
49
39
33
43
29
73
42
34
34
23
51
11
37
53
51
17
24
24
43
29
17
11
14
26
17
35
2
7
29
34
14
21
51
0
19
44
6
54
4
64
45
48
47
21
28
62
32
20
56
68
25
32
33
62
38
32
20
19
39
43
29
22
25
39
28
28
55
19
20
45
43
47
20
68
34
57
66
63
0
55
63
63
54
68
60
58
68
55
62
59
56
51
59
54
15
0
14
0
9
0
16
52
17
0
21
26
2
0
10
0
0
56
42
0
0
0
5
0
28
0
16
0
29
0
20
11
11
0
26
33
13
21
47
18
31
50
27
19
0
13
20
30
21
27
14
70
36
0
36
42
11
9
41
43
9
14
19
50
52
48
0
52
7
55
48
30
16
11
21
19
16
30
65
54
16
11
42
20
59
21
9
28
21
60
54
53
26
66
53
30
27
19
74
72
52
24
7
43
28
50
43
46
94
70
36
25
66
66
69
61
35
78
0
24
81
36
42
55
69
56
95
69
52
50
72
51
45
49
79
8
41
41
6
72
49
47
39
52
46
68
45
43
74
49
68
18
39
45
45
8
76
54
82
31
74
79
68
84
59
47
89
65
61
47
43
44
61
62
89
63
69
41
39
16
81
63
53
57
39
39
57
43
48
76
57
52
44
34
10
21
52
23
32
52
0
21
18
9
19
47
32
32
12
15
41
23
43
9
1
41
44
29
11
20
51
4
46
50
51
6
54
51
15
34
33
63
10
44
24
60
88
10
68
9
48
50
42
39
40
61
38
95
66
57
88
30
64
57
13
11
16
56
88
54
51
77
65
51
47
0
65
65
93
67
73
45
43
84
67
31
57
61
80
43
61
29
52
82
16
61
53
32
27
26
37
36
28
0
43
58
42
24
47
35
37
20
55
6
31
85
44
43
27
69
57
47
23
46
39
12
22
49
19
36
54
59
20
19
20
21
49
42
24
28
12
36
24
46
11
18
39
39
29
15
20
54
31
52
15
53
57
51
75
91
57
49
7
36
80
68
47
68
65
7
46
77
64
56
27
87
46
0
39
83
64
68
55
79
64
57
0
0
0
3
0
8
0
0
0
0
0
1
1
3
0
3
0
0
0
0
4
1
5
0
5
0
0
0
3
0
7
14
10
5
15
12
61
6
83
64
11
16
31
21
28
39
44
7
53
72
38
82
10
51
1
37
0
28
8
18
81
72
29
24
32
27
48
46
22
87
19
41
40
33
46
54
46
51
73
0
8
64
54
52
41
17
48
0
70
67
57
34
0
62
0
43
0
74
62
63
54


==> data/clustering/c1-stdev.dat <==
8.82
3.46
4.95
94.62
38.3
6.68
36.52
4.23
28.25
3.55
13.77
92.76
35.33
13.13
3.41
117.18
13.37
8.15
28.85
25.59
8.57
11.68
76.14
9.66
10.72
11.36
67.13
155.26
27.96
9.67
13.12
206.15
21.69
72.29
104.14
79.08
152.2
156.51
26.18
6.97
158.33
9.99
21.58
151.13
4.04
153.64
4.15
32.04
154.24
160.4
4.58
148.71
3.7
1.7
16.8
15.78
23.48
10.17
3.29
3.15
11.12
30.82
17.37
69.35
10.94
6.51
14.56
63.28
9.47
37.54
61.84
83.18
106.87
2.08
29.65
100.45
7.25
18.61
37.7
4.35
125.65
15.11
32.15
135.5
30.19
47.67
30.8
7.99
73.85
13.38
108.87
65.98
2.73
3.66
124.36
3.74
99.62
77.85
18.48
5.64
36.89
37.31
109.61
6.15
4.13
4.28
17.6
14.05
13.06
18.7
5.87
9.04
15.25
20.4
12.5
2.96
9.02
40.89
84.85
39.76
21.21
9.27
9.34
85.24
33.18
105.1
14.4
40.28
19.67
51.64
27.37
18.39
9.04
9.3
19.69
16.55
14.51
13.81
82.14
35.99
30.4
12.54
11.13
9.13
169.1
10.95
60.8
4.43
2.59
5.1
14.53
25.92
33.94
64.77
103.62
6.19
11.55
53.98
11.43
19.85
76.59
138.44
104.18
69.03
17.77
2.88
20.92
119.73
19.96
17.6
4.62
4.95
87.88
24.56
19.97
69.56
25.64
80.5
62.88
20.55
8.09
31.31
16.16
21.49
129.18
75.17
78.82
22.07
6.82
2.04
73.28
13.99
1.6
97.76
91.42
41.28
150.36
2.32
14.11
35.43
7.57
7.48
36.87
32.46
7.07
6.52
14.7
28.27
6.26
15.26
8.32
19.42
31.22
14.84
29.88
73.91
26.41
60
141.35
21.71
105.74
20.11
12.95
30.56
36.86
18.16
41.36
17.88
112.49
59.82
36.59
128.54
27.13
78.41
38.05
26.29
87.27
77.54
100.59
20.39
117.37
41.78
16.27
60.75
87.96
26.39
17.34
18.38
27.01
61.78
3.26
175.72
3.39
21.22
108.4
58.32
101.98
6.86
9.89
107.19
43.56
27.99
5.11
10.26
167.49
24.25
67.01
11.32
2.39
15.78
9.42
17.24
25.86
7.13
5.69
1.84
42.9
9.13
77.36
11.07
69.54
9.2
49.81
8.35
30.74
16.84
21.71
77.78
27
42.23
31.41
24.01
73.87
38.43
31.74
34.31
35.51
120.64
71.4
75.53
104.43
30.49
24.1
23.44
116.55
71.17
31.6
31.02
37.51
37.31
165.34
25.64
29.71
62.88
25.51
9.42
17
14.27
101.61
47.65
13.13
43.57
35.74
10.5
35.18
13.21
48.07
97.8
4.48
10.42
26.72
108.32
9.4
13.7
18.73
49.09
6.87
11.82
33.31
29.32
12.96
12.2
15.37
51.02
111.42
30.77
25.58
17.93
183.11
25.12
86.11
96.68
75.26
46.48
28.81
40.45
32.56
11.19
43.84
37.75
33.41
50.79
30.24
56.19
104.9
192.23
168.05
31.17
95.1
40.88
30.42
13.22
34.66
19.49
12.85
69.13
74.85
73.34
70.67
43.48
69.14
78.41
87.65
71.48
91.47
203.61
114.23
68.06
69.6
70.69
90.5
73.71
81.36
116.46
76.01
78.12
79.85
157.44
60.25
3.71
85.08
19.78
74.63
16.58
9.26
79.52
124.91
20.67
163.33
2.29
12.54
28.42
82.74
4.23
14.06
44.88
5.77
6.65
72.97
30.1
75.4
79.8
31.54
9.18
31.72
105.77
80.4
15.99
28.96
80.33
4.74
45.17
5.08
22.86
21.55
55.31
69.18
8.4
8.07
17.89
17.26
41.97
34.44
6.56
42.17
36.78
37.27
13.45
80.74
23.46
44.41
24.55
105.67
189.66
25.78
34.3
26.03
16.77
41.58
41.35
23.83
17.32
29.92
19.25
35.04
8.84
38.44
1.31
214
12.53
78.04
12.56
79.66
19.07
31.73
7.3
67.11
13.84
13.49
13.5
47.23
11.88
9.53
20.01
17.16
14.86
7.42
14.77
69.96
130.33
36.57
25.87
196.03
74.08
9.72
2.04
52.92
30.27
11.96
70.6
2.36
198.6
6.36
6.28
4.26
7.46
15.4
14.19
2.13
24.89
5.84
55.59
43.79
66.21
4.57
51.99
5.9
153.51
6.16
138.55
5.92
92.85
63.12
122.67
42.6
84.41
39.61
121.22
7.43
7.42
21.73
16.52
8.3
15.27
8
19.71
17.78
8.5
12.18
4.01
8.15
65.16
39.46
30.46
84.7
9.3
9.57
27.53
15.71
20.8
45.15
9.12
3.79
5.01
5.43
137
25.65
32.45
75.31
3.7
6.99
63.17
10.72
107.04
31.1
102.74
49.52
13.1
10.21
21.61
66.18
7.29
8.41
8.19
7.46
92.58
11.07
21.02
90.55
43.04
108.15
23.44
62.71
167.6
8.23
88.62
59.87
103.38
38.81
35.92
11.99
13.15
82.81
17.6
139.35
76.84
97.01
99.08
152.88
105.84
105.22
124.48
6.44
82.74
92.78
106.23
141.28
82.87
88.44
97.45
98.89
105.28
96.62
83.72
104.18
105.61
95.08
92.85
93.39
1.99
120.15
129.69
101.5
145.78
20.92
8.65
106.4
130.79
116.4
117.97
73.79
103.55
109.45
137.38
126.01
74.95
92.36
83.16
68.07
80.86
61.04
5.38
8.2
7.31
120.16
5.97
21.09
70.97
56.99
9.26
32.14
37.18
108.1
8.44
7.96
5.45
101.66
13.74
9.11
29.34
112.41
7.89
9.62
7.46
11.02
11.29
13.13
57.87
86.79
36.27
145.58
10.82
65.5
151.4
10.68
87.9
44.62
112.25
18.14
28.92
15.52
11.52
19.25
46.26
8.91
24.22
85.77
12.1
50.81
122.03
9.6
111.76
15.77
20.21
33.48
19.64
16.96
16.59
47.65
34.13
131.13
14.33
23.69
115.44
31.38
46.29
22.36
24.63
81.47
41.48
86.91
20.82
12.58
22.48
109.29
17.17
13.12
92.24
128.12
29.65
114.98
111.75
41.77
43.42
77.92
31.33
86.34
22.53
11.12
16.68
38.64
81.52
27.96
28.42
116.98
20.42
96.78
20.54
16.46
158.45
14.9
88.85
29.47
17.79
30.12
11.58
15.89
11.03
15.78
83.4
4.67
6.83
180.15
4.91
43.85
31.38
113.29
56.93
98.02
7.01
11.25
82.87
38
47.6
12.91
99.21
196.39
23.4
60.8
13.25
6.24
14.74
21.47
16.55
99.51
7.48
14.72
3.57
10.94
24.99
80.25
13.13
62.38
9.51
33.52
9.2
29.21
15.1
24.27
124.28
17.18
12.95
20.75
32.72
27.28
11.83
62.67
51.84
12.84
166.89
11.43
32.58
20.03
26.87
13.9
22.66
46.83
149.99
24.85
35.83
16.75
155.26
1.88
74.04
7.45
80.52
18.31
52.45
7.43
2.39
72.53
13.2
87.83
153.15
3.2
16.65
23.32
3.46
9.61
34.08
9
2.16
118.34
19.02
6.78
16.12
6.49
16.6
39.6
162.25
112.93
107.39
106.19
101.36
118.1
93.97
84.29
2.06
195.16
4.86
41.79
40.62
125.89
57.78
90.72
6.64
7.22
88.31
31.6
29.05
28.12
198.46
49.87
13.15
4.03
15.7
24.99
18.37
6.78
5.91
4.3
9.35
26.05
108.97
60.54
10.29
11.74
10.11
44.24
16.71
89.67
50.73
60.53
73.15
1.69
72.64
10.01
78.95
33.87
15.29
4.3
28.29
79.5
35.88
5.46
1.99
102.91
12.34
2.14
11.88
1.02
9.69
111.98
80.64
25.04
132.59
61.25
19.37
34.59
161.3
76.52
27.57
21.88
49.78
101.38
18.96
33.28
193.48
17.27
79.6
32.81
13.28
106.07
22.1
124.98
33.13
80.31
9.61
93.41
20.84
37.52
46.31
70.36
92.09
25.09
123.87
58.28
139.35
97.59
99.71
52.24
35.19
63.1
45.84
11.32
75.49
1.49
146.03
2.38
139.06
2.95
104.01
67.08
139.09
6.11
39.99
100.94
50.53
114.83
7.28
5.97
18.83
14.01
6.22
20.67
7.04
9.11
168.66
59.13
13.45
2.8
9.22
50.67
72.36
73.79
14.1
29.47
7.81
17.92
65.2
42.21
103.13
24.48
19.89
20.77
57.07
44.74
27.47
68.12
133.9
23.3
24.68
98.52
23.86
38.71
33.39
87.17
133.61
72.73
65.38
25.9
37.71
40.51
36.19
21.23
21.34
116.85
36.75
29.38
74.21
30.19
74.21
25.78
25.28
32.98
25.42
32.44
25.82
46.48
147.95
192.86
195.83
10.48
3.43
74.62
55.1
51.05
74.34
58.78
46.87
38.76
148.42
65.64
47.78
156.47
155.89
38.82
143.68
63.08
26.33
47.5
64.07
39.03
46.97
80.18
24.39
82.88
142.15
37.24
40.71
37.69
42.68
37.66
42.38
50.49
41.11
55.8
78.71
114.82
2.94
12.84
4.19
111.49
76.82
65.28
51.55
77.07
80.18
29.82
46.22
66.37
47.16
47.57
69.67
63.35
34.68
40.37
124.27
48.78
95.48
49.42
65.66
34.7
44.37
84.54
43
96.81
76.39
44.5
129.55
59.4
38.06
38.46
36.88
30.67
42.83
36.02
128.78
73.81
9.45
71.33
36.84
43.07
26.35
16.46
74.41
23.18
60.55
50.1
73.99
25.2
190.96
24.19
19.65
35.12
38.76
17.7
20.74
42.88
27.03
34.04
27.56
18.89
18.98
73.38
109.69
12.14
14.45
8.64
57.22
9.79
7.97
121.61
9.83
102.49
32.68
8.08
47.83
27.45
47.43
104.85
14.55
8.28
8.3
65.11
8.26
17.85
8.18
12.14
77.33
23.78
14.79
6.26
9.74
47.11
41.27
145.02
18.43
11.09
155.59
11.76
88.06
40.04
97.83
63.89
3.42
34.51
69.43
62.9
48.93
52.48
31.86
5.05
90.16
72.03
54.75
24.1
6.8
13.02
28.54
153.12
5.12
3.6
7.03
2.52
6.82
267.38
5.98
7.41
5.03
7.05
18.53
28.66
41
72.94
6.14
6.05
7.67
73.88
9.71
16.48
70.75
109.16
10.09
103.83
17.73
21.5
155.13
5.95
12.5
46.33
4.79
101.32
19.22
31.13
80.6
117.39
17.69
66.81
14.97
7.64
64.64
57.43
106.48
23.75
27.22
166.9
13.14
40.55
34.77
13.33
11.64
16.38
86.99
26.47
46.09
72.61
151.56
191.42
31.7
26.93
18.68
19.15
25.11
18.08
15.29
130.27
34.23
27.49
17.98
65.01
47.58
32.36
39.55
26.06
26.68
15.39
2.06
28.29
20.05
101.2
20.22
11.67
39.5
2.5
8.06
43.55
15.54
21.55
3.44
39.78
8.22
29.1
192.97
56.36
11.86
184.63
23.67
20.64
99.53
26.31
66.35
30.93
55.1
15.44
130.19
181.19
19.53
49.55
45.24
25.12
133.75
12.79
21.29
10.69
27.13
55.89
46.01
113.76
22.71
26.72
174.09
44.43
43.27
2.4
35
22.17
49.21
72.81
33.69
31.2
29.26
37.25
57.41
89.68
185.25
43.37
26.18
13.91
30.18
12.05
35.01
26.2
233.16
83.92
185.51
104.53
193.92
185.19
200.25
198.95
23.19
188.45
185.14
26
223.47
187.66
247.69
17.48
196.16
150
37.1
94.52
12.39
43.22
185.48
19.44
186.17
190.7
23.19
45.62
4.43
149.38
7.32
129.92
4.75
97.49
58.34
126.12
7.24
20.98
105.4
35.98
51.53
5.82
7.23
37.41
70.62
17.95
4.82
13.89
17.36
150.8
6.03
12.27
4.3
12.59
54.6
71.37
44.62
10.77
70.86
9.51
9.78
30.36
15.18
23.34
86.45
10.59
172.68
6.74
149.27
4.63
114.85
60.65
103.67
19.13
33.34
107.7
54.6
105.85
5.92
11.07
184.07
30.15
67.63
22.44
13.63
18.98
7.48
19.82
10.42
25.29
8.48
12.74
41.62
66.48
38.05
13.1
83.48
13.58
162.38
14.1
24.91
17.92
26.18
15.02
12.5
41.48
38.49
86.6
80.3
28.93
19.54
8.14
91.71
18.34
20.89
7.76
14.34
19.24
22.74
8.07
8.63
10.04
63.27
111.35
43.82
8.19
8.84
23.21
9.67
8.79
181.26
13.48
46.04
123.92
8.91
15.21
94.9
52.76
74.64
185.78
38.66
76.87
136.28
24.51
142.72
23.35
22.53
127.95
18.5
24.76
14.14
65.15
172.9
37.52
23.84
9.72
38.6
31.78
2.27
82.31
14.76
40.69
37.23
153.27
7.64
7.75
16.71
6.62
15.03
15.09
6.85
20.95
25.83
153.45
9.52
1.83
39.66
52.81
92.6
35.78
14.13
56.77
2.67
19.32
153.25
14.24
2.62
106.96
12.54
17.17
11.26
2.57
150.42
2.36
134.22
106.49
34.82
11.01
45.7
27.29
27.58
8.62
51.19
20.84
48.04
23.71
106.24
167.6
41.85
18.84
48.33
17.04
10.25
9.8
40.54
188.16
13.6
15.62
26.07
21.21
8.12
129.34
81.35
8.28
2.11
8.44
4.67
22.61
32.94
18.98
50.73
8.41
25.46
65.18
9.91
44.45
50.33
54.64
99.85
10.65
7.02
20.99
33.78
10.45
19.56
6.28
119.97
13.9
32.01
122.7
83.49
84.43
24.15
8.65
98.36
13.69
25.71
69.75
4.54
7.09
4.34
151.72
3.77
16.33
8.13
27.2
47.06
11.67
101.01
5.94
7.2
7.71
90.79
13.82
6.32
19.5
26.52
6.97
12
13.62
4.46
10.67
47.12
44.31
145.16
7.99
159.41
75.22
84.13
2.24
0.51
0.55
2.02
9.71
139.48
126.61
0.93
27.64
198.31
7.42
47.22
5.5
35.03
2.33
1.36
36.12
1.07
0.76
1.33
125.65
100.93
10.48
3.73
3.24
3.98
3.64
124.54
8.6
13.63
7.81
1.85
0.75
24.84
0.82
18.62
5.79
8.15
9.59
64.83
12.37
17.87
60.64
124.35
7.8
10.25
11.35
19.71
51.14
127.35
180.36
20.9
19.3
7.27
16.78
12.13
17.62
7.38
7.87
91.43
23.46
78.8
43.19
83.02
63.46
19.83
9.94
30.12
16.64
15.58
4.75
26.18
31.08
27.42
152.36
63.17
19.18
85.31
4.03
58.77
82.14
29.98
97.61
63.39
45.32
33.98
71.79
34.04
31.89
35.24
31.46
31.87
48.16
23.05
26.5
105.88
53.81
62.36
30.69
62.31
34.12
91.17
44.85
128.87
83.17
87.46
88.28
110.57
87.52
89.78
98.41
85.9
102.92
189.33
131.23
78.48
86.24
88.56
89.02
103.42
86.09
88.99
91.61
90.87
208.11
161.16
23.55
156.22
170.64
89.98
86.89
36.35
41.15
99.87
54.81
209.72
169.82
170.57
113.85
34.96
66.25
38.46
170.76
208.56
38.45
39.44
178.53
37
173.58
43.57
175.06
75.02
232.93
191.26
207.58
219.15
209.88
9.25
7.37
10.84
6.18
18.84
15.91
11.79
75.03
10.75
17.1
11.94
53.07
13.41
21.08
22.9
102.56
108.35
65.06
13.12
11.82
21.1
35.28
12.91
19.97
10.88
15.91
123.5
16.91
8.94
87.34
76.19
45.84
19.8
15.32
39.78
16.53
15.65
65.56
3.01
74.61
4.13
5.5
51.91
19.37
71.09
79.25
15
1.1
91.13
96.58
43.26
16.56
14.07
31.46
102.07
15.82
29.45
7.64
4.44
90.85
7.06
1.48
15.25
55.76
25.26
52.84
159.46
211.93
7.99
76.04
5.86
13.12
37.69
34.44
46.55
23.72
4.57
86.06
40.24
42.24
19.44
155.35
196.7
45.96
9.64
10.72
5.55
83.46
44.83
8.01
14.02
22.77
5
32.69
30.12
33.56
107.8
74.47
35.85
66.04
75.37
7.68
45.81
25.23
45.27
116
18.37
9.39
199.14
21.12
17.5
16.14
10.19
35.03
146.59
28.92
10.6
8.19
40.8
50.32
36.56
46.41
44.98
203.03
22.98
53.15
26.31
48.96
8.55
8.54
217.1
8.32
19.27
91.02
28.37
33.25
14.33
8.46
14
11.56
32.39
100.51
175.67
173.01
25.18
61.72
18.63
16.73
19.21
27.27
68.86
11.54
11.09
8.7
42.3
78.34
14.95
34.49
16.78
5.44
18.93
5.97
146.64
25.89
22.72
75.01
11.9
18.65
8.89
63.54
12.64
117.48
26.9
122.19
15.34
87.31
22.96
10.37
27.8
9.43
12.4
14.08
12.67
97.9
14.43
25.29
90.86
47.29
23.13
55.66
10.14
73.61
33.92
104.15
62.29
77.66
2.3
18.72
92.37
94.51
5.07
24.71
3.18
87.09
83.03
14.76
1.26
120.44
127.09
32.51
147.06
3.04
98.3
15.49
26.47
3.92
16.19
36.14
18.1
8.43
16.95
47.53
11.25
11.68
7.52
9.06
7.7
40.7
32.98
53.73
9.37
10.57
63.65
11.71
37.12
34.51
110.67
17.84
118.56
13.84
7.52
37.61
16.01
19.06
9.77
112.06
13.88
28.33
119.37
19.17
75.4
16.52
78.57
126.47
59.88
10.52
75.6
15.86
46.17
10.86
5.1
76.77
17.36
61.1
36.42
82
5.38
19.06
197.04
5.26
17.23
23.82
9.54
43.63
49.09
12.62
18.34
19.39
7.19
42.21
68.31
48.12
54.73
53.91
63.2
48.97
99.49
53.23
47.04
38.05
75.78
53.22
63.06
52.83
99.23
143.51
117.9
45.19
39.73
43.01
51.41
61.01
50.53
43.63
147.71
47.53
50.36
100.71
93.17
90.79
40.77
44.23
39.13
45.76
17.77
13.73
15.92
16.23
51.45
22.83
30.59
15.8
31.65
71.33
15.14
22.43
27.86
22.14
14.78
100
65.06
18.43
13.27
16.23
21.39
15.8
17.65
25.4
31.22
37.49
30.84
95.23
14.26
12.18
10.81
13.36
26.84
27.4
28.43
10.24
15.64
66.28
15.14
32.9
24.15
104.46
79.17
116.47
18.9
19.38
20.29
77.38
12.89
22.47
21.75
11.42
85.46
16.93
39.8
148.96
64.96
25.55
73.86
39.66
10.48
39.13
17.01
54.22
56.82
47.25
16.26
47.89
13.92
45.85
12.28
73.22
170.41
11.03
63.42
13.2
20.91
13.63
6.62
28.75
8.12
163.21
7.91
19.99
8.06
35.23
8.76
5.6
139.43
48.69
45.66
75.03
75.05
166.29
262.35
259.58
105.12
22.64
5.24
14.98
84.54
68.32
22.36
138.51
33.61
32.02
47.58
2.81
69.44
26.88
34.98
36.26
82.29
55.3
22.53
30.35
181.76
22.08
42.82
42.16
12.25
7.81
13.79
34.53
22.85
22.14
25.5
33.93
11.9


==> data/clustering/c2-assimetry.dat <==
0.95
0.95
0.48
0.48
0.48
2.01
3.95
0.23
0.23
0.23
0.23
0.23
0.14
0.14
0.14
0.14
0.14
0.14
1.27
1.27
1.34
1.34
6.10
0.54
0.54
0.54
0.94
0.94
0.94
0.47
0.47
0.47
0.47
0.47
0.20
0.20
0.20
0.20
0.20
0.20
0.20
1.04
1.04
3.14
2.00
0.36
0.36
0.36
0.36
2.88


==> data/clustering/c2-assimetry__c__pia_.dat <==
0.43
0.29
0.15
0.09
0.93
0.33
0.26
0.22
0.30
0.08
2.98
1.02
0.10
0.15
1.32
0.13
0.23
0.09
0.37
0.07
1.38
3.18
0.95
1.18
1.08
0.31
0.10
0.06
1.82
0.22
0.13
0.58
1.39
4.85
0.20
2.07
0.31
0.73
1.03
3.38
2.66
2.11
0.93
0.14
0.32
0.13
1.05
0.24
0.14
0.27
0.30
1.06
1.85
0.11
2.35
0.22
0.53
0.48
0.16
0.21
0.14
0.70
0.87
1.22
1.22
2.30
0.94
2.12
0.50
0.86
0.18
0.32
0.30
1.59
1.34
0.21
0.70
0.15
0.67
0.90
1.77
0.49
2.56
1.39
3.02
0.47
0.30
1.41
0.47
0.67
0.90
0.24
1.04
0.16
0.37
0.21
2.56
0.25
2.46
0.08
0.12
0.10
2.40
0.17
0.23
0.08
0.70
2.53
2.83
0.31
2.01
1.56
0.47
5.12
0.15
0.17
0.38
0.39
0.23
0.17
0.62
1.40
3.77
0.33
0.42
0.35
0.36
2.64
0.45
0.83
0.33
0.26
0.41
0.32
0.76
0.44
2.13
0.66
0.31
0.37
0.45
0.50
0.58
0.44
0.88
0.16
0.79
0.37
0.38
0.32
0.59
0.69
1.71
0.27
0.27
0.46
3.46
0.31
3.07
0.84
0.13
2.38
0.30
12.77
0.19
0.09
0.09
0.17
0.09
0.27
0.21
3.36
0.09
0.52
1.27
0.15
0.19
0.32
0.52
0.14
0.46
3.95
0.10
0.26
0.39
0.23
0.30
3.48
0.12
0.09
0.47
0.27
1.64
0.84
0.28
0.16
0.09
0.48
0.16
0.25
0.16
0.28
0.15
0.14
0.36
1.52
2.96
2.91
3.64
4.95
2.83
1.23
1.85
1.86
3.14
2.31
1.22
0.49
0.78
0.85
0.10
0.33
1.19
0.34
5.15
2.66
2.59
6.10
1.01
1.31
3.46
0.91
1.79
3.08
4.47
1.77
1.10
4.68
1.29
2.18
5.33
0.08
0.24
0.20
1.26
0.32
0.34
0.89
0.24
1.26
1.32
3.48
0.49
1.96
1.93
0.21
0.15
0.69
1.03
3.05
0.30
2.23
0.99
0.36
0.19
0.13
3.63
1.49
0.58
1.27
0.16
0.27
0.11
1.00
1.17
2.51
1.11
1.89
1.26
2.14
1.12
1.44
1.58
1.45
0.91
2.88
1.70
1.89
2.47
0.99
1.72
1.01
1.70
1.34
1.04
1.68
1.36
0.96
3.41
0.13
0.12
0.45
0.89
2.95
0.17
2.63
0.37
0.92
1.10
2.26
0.43
1.28
0.85
0.19
0.29
0.37
0.24
0.85
2.00
3.21
1.10
3.41
3.80
0.55
0.91
3.06
0.95
0.52
0.47
0.16
0.30
0.21
0.27
0.28
0.20
0.43
0.98
2.75
0.53
0.12
2.16
0.76
0.17
0.29
0.48
0.46
1.35
2.72
0.30
2.68
0.16
0.25
0.26
0.43
0.30
0.21
0.41
0.58
0.58
0.38
0.25
0.20
0.63
0.27
2.11
0.61
0.28
0.54
0.25
0.26
0.40
0.23
1.45
1.83
0.10
2.77
1.51
3.15
0.58
0.12
2.88
1.58
0.66
0.20
2.47
0.19
0.12
0.25
0.31
0.26
0.11
0.09
2.54
1.75
0.33
0.09
0.10
1.25
0.09
0.61
1.39
0.94
0.94
0.57
1.10
3.72
0.50
0.20
0.13
5.14
0.29
2.72
0.11
0.83
2.65
0.54
0.14
0.75
3.03
0.16
0.36
0.90
1.24
3.57
0.20
3.29
0.33
0.32
0.64
2.81
0.77
0.62
2.44
0.96
0.93
0.70
0.54
3.45
1.19
2.08
3.38
2.11
1.80
0.62
2.28
0.13
1.68
0.70
0.91
0.08
1.71
1.96
2.93
3.04
1.78
3.71
3.35
2.63
4.39
0.33
0.30
0.16
2.88
2.44
9.46
0.33
0.29
0.40
2.28
3.79
0.31
2.06
3.79
0.13
3.67
2.07
3.20


==> data/clustering/c2-cv.dat <==
5.69
5.43
6.04
0.14
2.69
2.1
15.17
8.53
1.08
1.73
1.1
2.75
7.19
1.16
19.57
14.19
0.86
2.05
24.92
15.68
7.95
2.85
7.19
14.59
1.33
2.56
2.29
0.74
1.61
9.75
4.26
7.97
9.71
6.95
4.49
2.47
12.73
2.29
0.69
1.66
12.99
14.67
19.82
1.01
8.05
6.71
1.96
4.07
14.94
2.25
9.82
12.85
2.95
2.65
8.56
3.33
1.96
14.74
1.5
11.99
7.66
1.16
7.48
7.01
18.25
3.76
22.85
21.05
4.03
16.18
1.32
2.75
11.45
14.16
5.15
3.71
19.76
9.55
9.32
5.79
14.7
9.38
7
4.75
4.12
0.89
9.43
2.97
19.1
9.69
1.49
23.83
6.78
2.1
4.33
10.78
22.51
4.58
0.58
1.99
24.33
9.71
9.45
7.27
13.7
1.44
1.37
12.35
4.29
10.76
8
5.8
0.61
4.97
32.91
1.14
12.3
39.51
7.86
0.92
7.27
5.39
5.71
2.85
4.26
4.79
5.82
4.29
5.75
5.07
4.84
2.6
3.72
4.87
5.76
4.65
3.9
3.69
4.63
4.29
4.95
4.41
5.31
5.3
4.01
4.56
4.16
5.07
4.37
4.42
5.03
5.22
5.61
3.32
4.1
4.43
5.11
4.7
4.9
6.59
5.05
4.21
4.29
4.75
4.21
4.91
4.14
4.23
6.58
10.68
15.66
5.5
18.26
6
13.39
6.91
23.24
5.94
6.73
8.41
5.1
9.3
5.32
5.63
14.96
19.01
15.1
8.81
16.61
13.46
8.89
23.79
6.53
5.82
13.42
4.84
8.34
5.64
16.46
16
5.75
14.63
5.62
11.83
4.34
22.81
10.77
13.72
6.19
7.75
24.41
27.85
9.13
6.98
5.46
11.56
10.41
15.37
13.88
7.98
17.8
17.41
5.42
14.85
5.3
9.76
5.43
15.76
12.61
9.73
7.11
6.24
9.29
4.26
21.32
2.15
9.62
4.82
4.94
1.52
8.17
3.22
3.03
4.53
15.01
7.32
1.2
14.52
6.65
1.52
24.9
4.19
21.78
13.64
1.28
1.49
7.73
1.33
5.66
4.97
0.88
4.5
1.16
24.51
4.83
2.36
9.89
2.68
3.5
5.62
2.62
1.72
19.57
6.62
1.2
0.59
2.03
3.29
24.75
4.24
4.06
3.44
6.68
14.56
3.83
0.73
4.14
1.39
4.13
3.55
3.76
19.97
3.53
10.88
3.93
4.02
3.51
6.85
5.03
5.61
7.89
4.53
4.15
3.51
1.03
3.5
5.72
3.94
3.82
1.47
3.81
3.63
4.4
3.57
18.66
7.33
5.96
7.45
5.49
2.77
1.85
10.31
0.75
2.34
7.01
0.97
0.67
6.04
0.96
5.25
3.82
23.93
20.17
4.12
7.24
1.3
9.54
7.98
55.36
7.35
13.77
1.38
7.16
7.64
17.03
8.52
9.76
21.19
8.47
23.58
7.27
5.51
9.11
9.76
10.12
32.72
6.95
20.58
11.55
5.87
7.96
12.61
14.32
7.87
10.65
8.59
9.47
9.6
7.29
7.77
8.53
18.05
8.57
9.95
18.51
9.39
18
9.81
8.92
4.11
9.49
9.41
7.57
4.26
9.43
15.65
8.56
7.53
16.3
8.18
8.98
12.23
10.17
9.61
9.78
7.99
12.44
6.45
16.89
3.79
8.64
8.41
9.83
8.91
10.42
6.72
9.53
9.66
3.17
7.39
7.25
8.78
7.3
6.34
9.17
7.47
7.23
15.55
4.49
6.08
2.61
5.37
13.38
3.08
2.97
3.59
4.24
23.38
12.4
3.68
4.07
13.7
2.38
2.21
4.3
4.03
5.47
9.67
7.65
0.73
20.31
7.58
15.55
7.09
15.66
2.3
11.02
1.99
0.73
14.53
12.98
1.05
3.38
7.91
2.04
0.95
1.9
0.77
0.29
5.52
0.82
0.08
0.28
12.74
3.69
3.9
12.81
3.1
5.43
6.81
3.34
23.98
7.3
9.89
17.15
0.83
0.81
0.42
15.75
0.7
0.58
0.87
0.76
4.13
14.03
2.97
7.76
0.68
0.76
0.93
0.54
11.8
4.02
1.35
6.41
5.79
1.84
1.78
0.54
1.46
0.47
3.24
3.55
0.65
1.24
0.48
13.29
3.42
1.96
7.77
7.54
2.74
1.9
26.88
4.13
14.4
2.17
10.75
5.23
3.71
3
8.58
3.38
7.48
0.85
3.31
7.76
11.69
7.89
1.35
12.9
6.36
1.36
5.74
17.12
9.09
6.91
3.31
0.75
7.93
1.78
20.32
9.85
1.34
6.73
2.05
2.23
18.52
10.67
1.21
6.39
1.73
2.72
0.79
7.61
15.35
1.61
2.06
13.92
12.82
4.39
14.27
1.38
2.16
9.54
3
2.51
8.48
3.19
2.02
16.17
11.74
7.43
1.4
11.18
7.55
1.45
1.44
3.2
2.83
3.74
3.64
6.62
3.4
8.6
4.34
3.09
2.42
2.54
3.27
3.98
3.3
3.43
7.19
3.91
3.03
3.49
3.39
3.51
2.89
4.12
2.73
12.43
4.05
4.22
2.44
2.04
2.88
2.72
2.98
3.38
3.7
2.34
3.6
3.64
2.98
2.7
3.82
2.57
3.66
6.41
2.62
3.09
4.62
14.85
8.99
2.11
9.49
2.95
2.02
3.3
1.52
16.69
7.36
3.18
1.13
1.92
2.02
6.14
32.76
4.3
10.59
8.13
6.11
5.13
0.61
11.96
8.01
0.93
8.87
5.28
0.42
6.65
7.84
7.6
0.31
2.66
9.32
5.13
0.82
0.61
2.24
1.54
1.85
21.69
2
15.09
14.52
13.97
2.81
7.09
15.89
14.74
9.44
8.81
4.18
22.11
2.04
6.72
4.66
4.39
7.85
1.96
2.84
4.48
1.38
13.73
1.19
14.31
6.65
1.46
6.51
8.43
17.89
3.6
9.72
0.77
22.94
6.74
1.54
8.72
11.5
3.05
1.56
7.21
13.31
0.5
1.47
5.92
6.42
10.35
0.56
28.35
10.24
6.71
14.02
1.46
6.87
7.23
2.99
9.67
3.94
12.86
2.09
9.9
4.86
3.4
7.91
2.47
3.02
3.89
11.22
7.5
9.1
1.14
1.29
9.38
7.3
1.54
32.76
0.84
14.25
16.83
22.72
16.99
3.66
14.52
0.55
1.81
28.59
6.61
0.26
4.58
1.68
15.01
5.89
3.72
9.96
11.76
0.59
11.15
7.25
15.3
14.35
16.07
1.57
0.58
15.48
0.55
0.7
2.87
0.61
2.97
0.97
2.85
4.08
0.69
0.68
29.26
2.39
0.55
1.36
0.73
0.82
0.67
0.77
0.73
0.8
0.59
1.64
1.71
0.95
1.77
0.8
0.99
4.48
7.18
0.59
2.92
0.61
0.64
1.37
2.32
1
1.06
0.78
5.05
0.91
1.54
0.61
0.6
0.87
1.04
0.86
0.7
1.29
0.58
1.13
0.78
1.66
2.46
1
0.65
0.73
4.43
15.79
1.99
9.89
3.79
3.71
8.6
3.26
2
13.38
12.12
7.55
1.42
6.81
9.66
7.24
4.4
12.57
9.91
7.46
4.84
3.85
1.08
24.23
3.09
1.84
12.2
10.2
1.66
18.52
7.17
2.3
20.4
2.8
3.97
4.3
5.08
2.04
7.11
0.52
14.38
5.97
1.57
23.38
3.3
2.52
2.04
0.47
3.62
15.01
25.82
2.78
2.62
2.99
14.46
2.97
16.2
5.97
3.04
3.29
35.57
11.36
7.4
5.88
2.72
3.39
2.95
2.76
2.9
2.86
11.55
3.06
30.16
23.78
9.95
2.96
3.13
11.69
11.78
2.81
8.14
2.88
9.16
15.19
3.12
3.09
5.11
6.22
10.98
3.96
3.09
3.1
3.29
1.88
2.8
3.24
9.28
3.08
8.6
6.78
1.61
4.56
8.32
8.46
2.66
6.63
1.06
7.81
6.34
3.8
2.46
2.6
2.41
10.25
3.56
2.54
2.34
4.96
6.23
7.52
8.23
2.55
1.12
10.14
1.79
7.07
4.07
1.37
0.92
5.86
1.83
5.64
14.92
9.43
0.46
27.37
9.6
6.69
17.57
0.5
0.59
4.23
3.9
5.51
0.62
3.31
15.01
1.57
65.33
2.77
12.93
4.17
11.51
0.76
1.94
9.46
2.52
2.73
7.68
2.97
13.32
3.11
7.34
0.96
0.83
3.48
14.57
17.2
13.96
3.09
1.39
2.05
1.69
4.76
6.53
2.63
1.41
1.43
5.18
3.47
13.24
9.33
5.06
20.23
9.18
7.03
3.38
0.72
1.58
15.98
9.31
1.12
14.77
6.39
1.94
8.79
3.91
7.77
8.23
6.11
0.88
3.11
1.13
2.37
9.84
8.26
1.09
10.11
1.23
5.41
2.03
15.2
6.12
16.16
4.07
32.68
0.54
19.74
1.61
14.29
8.89
6.87
20.86
7.52
1.79
13.1
17.74
4.39
13.3
1.37
8.07
5.09
14.95
2.07
1.54
6.97
3.31
4.72
11.46
1.5
1.81
1.48
3.23
1.38
1.39
10.63
6.24
8
11.28
15.36
0.58
20.56
10.96
2.5
6.6
10.67
4.67
3.55
1.44
19.83
14.26
2.59
14.95
4.85
7.97
8.23
1.22
3.43
9.78
4.23
22.3
2.21
10.14
4.79
4.5
1.5
8.49
3.51
7.67
3.17
7.11
1.41
13.95
7.69
1.28
7.58
1.52
4.38
24.45
1.94
9.58
4.51
4.64
2.99
8.37
3.2
3.04
8.78
1.43
14.51
7.25
1.21
1.43
10.07
11.4
8.2
2.09
7.81
2.56
1.18
12.83
5.07
7.22
36.28
11.12
2.75
2.75
14.94
6.99
6.37
8.87
2.85
0.12
8.17
0.68
3.55
9.11
5.9
0.93
2.71
0.75
1.3
7.85
7.04
1.87
0.74
9.13
1.02
1.34
5.8
2.78
5.86
1.21
7.91
4.46
12.66
2.23
14.43
4.42
23.34
4.52
3.9
31.62
0.37
1.13
0.95
1.91
1.2
1.23
2.85
7.15
1.06
1.39
0.85
6.77
1.05
1.13
1.28
1.39
2.36
1.16
1.12
1.67
1.03
1
2.2
2.35
1.37
2.52
0.93
1.08
0.99
7.6
1.14
1.1
0.83
0.9
1
1.2
1.09
1.18
0.83
1.2
1.19
1.03
0.98
1.84
0.94
1.32
0.84
0.96
16.29
3.69
22.67
15.29
4.08
38.51
0.9
1.82
15.86
10.77
8.18
10.42
13.75
4.31
4.64
13.16
1.43
13.88
4.9
24.54
20.71
9.16
4.09
9.02
9.04
0.71
7.1
4.49
2.64
10.59
0.67
13.75
15.24
1.06
9.18
6.69
1.95
3.79
4.42
7.96
8.26
8.46
0.13
2.4
1.84
3.38
2.7
15.83
2.34
1.03
1.07
0.69
0.42
1.99
2.29
3.66
2.88
4.43
3.11
11.14
9.82
7.45
7.77
2.61
1.57
8.15
1.93
1.14
8.22
2.15
9.39
33.49
4.08
14.3
9.41
7.28
4.8
11.23
3.76
1.15
3.12
6.97
11.92
9.88
1.23
12.18
6.72
4.89
11.92
11.49
8.82
11.15
3.03
0.61
0.99
20.33
5.13
9.03
1.19
5.62
5.99
6.89
2.61
7.29
5.55
0.61
7.12
2.72
1.51
9.9
0.8
2.43
6.63
0.98
0.96
5.57
0.87
5.04
4.58
16.78
1.61
1.46
2.48
2.2
9.45
4.78
1.39
4.06
8.46
3.22
3.02
8
12.3
1.39
7.36
2.42
1.18
9.29
2.35
6.46
2.44
2.45
10.14
5.03
14.2
10.24
7.64
5.08
4.14
0.77
8.82
3.26
19.03
11.91
1.35
14.39
7.18
2.22
11.3
3.94
24.37
0.69
15.6
7.27
6.26
1.19
22.24
7.15
8.92
8.16
1.44
3.65
3.94
13.55
3.9
13.41
17.3
5.26
3.81
0.39
7.31
3.51
2.36
7.13
8.09
6.35
0.96
1.3
9
3.81
5.65
5.91
0.83
3.07
0.72
0.72
9.63
7.95
1.28
0.71
9.34
1.67
2.3
1.07
4.75
12.09
9.84
7.16
2.95
1.58
1.64
17.52
2.91
10.26
1.19
27.38
6.63
2.13
3.74
26.39
3.45
9.16
1.08
5.69
6.95
0.36
1.54
10.88
7.75
8.03
4.21
7.13
7.35
5.9
2.26
23.81
1.99
7.24
0.98
0.69
8.61
1.06
5.59
1.65
7.32
7.83
0.47
20.75
8.21
15.89
7.41
10.03
4.89
12.88
9.82
7.69
5.03
3.15
1.03
11.25
0.87
3.11
17.6
4.58
3.42
10.77
1.46
13.3
9.74
7.19
2.35
4.13
9.75
7.89
6.19
4.95
11.42
0.3
15.05
6.98
0.84
0.16
1.75
8.44
1.01
5.45
8.33
4.23
7.32
0.67
6
0.39
2.3
0.67
12.43
7.33
1.2
8.26
0.94
0.67
0.23
5.48
1.83
46.21
1.73
6.94
0.61
7.83
19.09
12.38
0.82
20.91
17.2
1.53
9.54
3.42
7.41
13.99
1.41
4.03
2.14
4.46
1.98
1.69
38.32
1.9
2.46
9.28
1.99
12.26
4.34
2.01
2.01
30.69
7.21
12.96
4.53
1.78
2.33
2.04
2.09
2.01
1.85
1.96
7.68
2.18
5.9
21.1
2.52
2.17
10.31
2.28
1.93
1.84
1.94
7.06
2.23
2.03
2.61
5.5
3.03
5.86
4.74
1.96
1.97
1.36
2.14
2.53
4.24
2.21
1.78
2.18
1.67
2.13
10.67
1.65
2.22
1.82
36.45
12.87
4.67
2.55
5.03
2.53
22.84


==> data/clustering/c2-link.txt <==
1-10
1-15
1-18
1-22
1-33
1-47
1-55
1-71
1-73
1-96
2-1
2-10
2-11
2-14
2-18
2-20
2-22
2-24
2-46
2-47
2-51
2-55
2-64
2-66
2-72
2-75
2-87
2-88
2-90
3-2
3-10
3-11
3-15
3-18
3-20
3-33
3-43
3-46
3-47
3-54
3-55
3-59
3-71
3-73
3-83
3-98
3-99
4-10
4-11
4-17
4-18
4-31
4-33
4-36
4-46
4-47
4-54
4-55
4-56
4-64
4-66
4-73
4-84
4-90
5-2
5-11
5-15
5-18
5-19
5-20
5-24
5-47
5-51
5-54
5-75
5-83
5-98
5-99
6-2
6-10
6-11
6-15
6-18
6-20
6-33
6-47
6-48
6-54
6-55
6-71
6-73
6-83
6-98
6-99
7-11
7-17
7-18
7-19
7-24
7-36
7-46
7-47
7-54
7-55
7-66
7-87
7-90
7-99
8-10
8-11
8-15
8-18
8-22
8-33
8-35
8-47
8-55
8-64
8-71
8-73
8-83
8-98
10-1
10-2
10-3
10-4
10-6
10-8
10-11
10-12
10-14
10-19
10-22
10-26
10-27
10-31
10-32
10-33
10-34
10-35
10-39
10-43
10-48
10-49
10-51
10-55
10-59
10-61
10-62
10-64
10-67
10-68
10-71
10-73
10-77
10-78
10-79
10-80
10-81
10-83
10-84
10-88
10-89
10-90
10-93
10-95
10-96
10-97
11-2
11-3
11-4
11-5
11-6
11-7
11-8
11-10
11-12
11-13
11-15
11-16
11-17
11-18
11-20
11-24
11-26
11-27
11-31
11-33
11-34
11-35
11-36
11-39
11-40
11-41
11-43
11-45
11-46
11-47
11-48
11-49
11-54
11-55
11-56
11-59
11-60
11-61
11-62
11-64
11-65
11-66
11-67
11-68
11-71
11-73
11-74
11-77
11-78
11-80
11-81
11-82
11-83
11-84
11-85
11-90
11-91
11-93
11-94
11-95
11-96
11-97
11-98
11-99
12-2
12-10
12-11
12-17
12-18
12-20
12-33
12-36
12-46
12-47
12-54
12-55
12-64
12-66
12-73
12-83
12-98
12-99
13-2
13-11
13-15
13-20
13-24
13-48
13-55
13-64
13-71
13-75
13-79
13-83
13-84
13-98
14-10
14-17
14-18
14-33
14-36
14-46
14-47
14-54
14-55
14-66
14-73
14-82
14-96
15-1
15-2
15-3
15-6
15-8
15-11
15-20
15-23
15-24
15-27
15-31
15-34
15-35
15-36
15-46
15-49
15-51
15-55
15-61
15-62
15-64
15-69
15-71
15-72
15-75
15-77
15-78
15-79
15-80
15-81
15-83
15-84
15-87
15-89
15-90
15-95
15-96
15-98
16-2
16-11
16-15
16-18
16-33
16-43
16-55
16-59
16-64
16-71
16-73
16-77
16-83
16-88
16-98
17-11
17-15
17-18
17-19
17-20
17-24
17-45
17-47
17-54
17-55
17-66
17-83
17-99
18-1
18-2
18-3
18-4
18-5
18-6
18-7
18-8
18-10
18-11
18-12
18-14
18-15
18-16
18-17
18-19
18-20
18-22
18-23
18-24
18-25
18-26
18-27
18-31
18-34
18-35
18-36
18-39
18-40
18-41
18-43
18-45
18-46
18-47
18-48
18-49
18-51
18-54
18-55
18-56
18-57
18-59
18-60
18-61
18-62
18-63
18-64
18-65
18-66
18-67
18-68
18-69
18-71
18-72
18-73
18-74
18-75
18-77
18-78
18-79
18-80
18-81
18-82
18-83
18-84
18-87
18-88
18-89
18-90
18-93
18-94
18-95
18-96
18-97
18-98
19-5
19-7
19-10
19-17
19-18
19-23
19-24
19-40
19-45
19-46
19-47
19-60
19-63
19-66
19-69
19-72
19-74
19-91
20-11
20-17
20-18
20-24
20-46
20-47
20-51
20-56
20-66
20-67
20-74
20-87
21-29
21-32
21-44
22-8
22-10
22-18
22-33
22-35
22-47
22-55
22-62
22-64
22-73
22-78
22-89
23-2
23-15
23-17
23-18
23-19
23-20
23-46
23-47
23-51
23-54
23-66
23-75
23-93
23-96
23-97
24-2
24-5
24-7
24-14
24-15
24-17
24-18
24-19
24-20
24-23
24-40
24-41
24-45
24-46
24-47
24-48
24-51
24-54
24-55
24-56
24-63
24-65
24-74
24-75
24-83
24-85
24-87
24-94
24-98
24-99
25-17
25-18
25-46
25-47
25-54
25-76
26-10
26-11
26-17
26-18
26-20
26-33
26-36
26-46
26-47
26-48
26-52
26-54
26-55
26-64
26-66
26-73
26-81
26-90
26-99
27-10
27-11
27-15
27-18
27-33
27-47
27-49
27-54
27-55
27-71
27-73
27-98
27-99
28-29
28-32
28-37
28-42
28-51
28-66
28-75
29-21
29-28
29-32
29-44
29-70
30-76
31-4
31-10
31-11
31-15
31-17
31-18
31-33
31-36
31-46
31-47
31-54
31-55
31-64
31-66
31-73
31-80
31-90
31-99
32-29
33-1
33-3
33-4
33-6
33-8
33-10
33-11
33-12
33-14
33-16
33-22
33-26
33-27
33-31
33-34
33-35
33-39
33-43
33-48
33-49
33-55
33-59
33-61
33-62
33-64
33-67
33-68
33-71
33-73
33-77
33-78
33-79
33-80
33-81
33-82
33-83
33-84
33-88
33-89
33-90
33-93
33-95
33-96
33-97
34-2
34-10
34-11
34-15
34-17
34-18
34-33
34-36
34-47
34-54
34-55
34-66
34-71
34-73
34-98
34-99
35-2
35-8
35-10
35-11
35-15
35-18
35-33
35-47
35-55
35-71
35-73
35-83
35-98
36-1
36-11
36-15
36-18
36-26
36-47
36-55
36-71
36-73
36-81
36-83
36-90
36-99
37-28
37-29
37-32
38-2
38-15
38-28
38-51
38-66
38-75
38-98
39-2
39-10
39-11
39-17
39-18
39-20
39-33
39-46
39-47
39-54
39-55
39-60
39-64
39-73
39-83
39-98
40-4
40-11
40-17
40-18
40-19
40-20
40-24
40-46
40-47
40-48
40-51
40-54
40-55
40-60
40-64
40-66
40-81
40-90
41-11
41-17
41-18
41-24
41-46
41-47
41-55
41-66
42-28
42-46
42-51
42-75
43-2
43-10
43-11
43-17
43-18
43-20
43-33
43-46
43-47
43-54
43-55
43-64
43-66
43-71
43-73
43-82
43-83
43-98
43-99
44-21
44-29
44-32
45-2
45-15
45-18
45-19
45-20
45-24
45-47
45-54
45-55
45-66
45-75
45-87
45-98
45-99
46-11
46-17
46-18
46-24
46-47
46-55
46-65
46-66
46-85
46-90
47-1
47-2
47-3
47-4
47-5
47-6
47-7
47-8
47-10
47-11
47-12
47-14
47-15
47-17
47-22
47-24
47-25
47-26
47-27
47-31
47-34
47-35
47-36
47-39
47-40
47-43
47-45
47-48
47-49
47-51
47-55
47-59
47-60
47-61
47-62
47-63
47-64
47-67
47-68
47-69
47-71
47-72
47-74
47-77
47-78
47-79
47-80
47-81
47-83
47-84
47-87
47-88
47-89
47-90
47-91
47-95
47-96
47-97
48-10
48-11
48-17
48-18
48-33
48-36
48-46
48-47
48-54
48-55
48-64
48-66
48-73
48-90
49-2
49-4
49-10
49-11
49-15
49-18
49-20
49-33
49-47
49-48
49-54
49-55
49-64
49-71
49-73
49-83
49-98
49-99
50-32
50-44
51-15
51-17
51-18
51-24
51-38
51-40
51-46
51-47
51-58
51-66
52-10
52-55
52-71
52-95
53-28
53-32
53-58
53-75
54-3
54-4
54-5
54-6
54-7
54-11
54-12
54-14
54-17
54-18
54-23
54-24
54-25
54-26
54-27
54-31
54-34
54-39
54-40
54-43
54-45
54-46
54-47
54-48
54-49
54-51
54-56
54-59
54-60
54-61
54-63
54-66
54-67
54-68
54-69
54-72
54-74
54-79
54-80
54-83
54-84
54-87
54-89
54-90
54-91
54-95
55-2
55-6
55-7
55-10
55-11
55-15
55-16
55-18
55-22
55-26
55-27
55-33
55-40
55-43
55-47
55-48
55-49
55-52
55-62
55-64
55-67
55-68
55-71
55-73
55-82
55-83
55-85
55-88
55-89
55-91
55-97
55-98
55-99
56-11
56-17
56-18
56-24
56-46
56-47
56-55
56-66
57-1
57-14
57-18
57-46
57-66
57-81
58-28
58-32
58-51
58-53
58-75
59-3
59-10
59-11
59-16
59-17
59-18
59-33
59-36
59-46
59-47
59-55
59-64
59-66
59-73
59-82
59-98
60-2
60-15
60-18
60-19
60-39
60-40
60-47
60-54
60-55
60-65
60-67
60-68
60-75
60-83
60-98
61-2
61-10
61-11
61-15
61-18
61-33
61-47
61-54
61-55
61-71
61-73
61-83
61-98
61-99
62-2
62-10
62-11
62-15
62-18
62-22
62-33
62-47
62-55
62-64
62-71
62-73
62-83
62-89
62-98
62-99
63-2
63-17
63-18
63-19
63-20
63-24
63-46
63-47
63-51
63-54
63-56
63-66
63-75
63-87
63-98
64-8
64-10
64-11
64-13
64-18
64-33
64-35
64-36
64-40
64-46
64-47
64-49
64-55
64-73
64-82
64-93
64-95
64-97
64-99
65-2
65-11
65-17
65-18
65-20
65-24
65-46
65-51
65-60
65-64
65-66
65-75
65-83
65-87
65-98
66-15
66-28
66-38
66-47
66-51
66-75
66-79
66-95
67-2
67-10
67-11
67-17
67-18
67-20
67-33
67-36
67-46
67-47
67-48
67-54
67-55
67-60
67-64
67-66
67-73
67-90
67-99
68-10
68-11
68-17
68-18
68-20
68-33
68-36
68-46
68-47
68-54
68-55
68-60
68-64
68-66
68-73
68-99
69-2
69-15
69-18
69-19
69-20
69-28
69-47
69-51
69-54
69-75
69-87
69-98
69-99
70-29
70-37
70-46
70-51
70-66
70-75
71-1
71-2
71-8
71-10
71-11
71-18
71-22
71-33
71-35
71-36
71-43
71-46
71-52
71-55
71-64
71-73
71-82
71-83
71-93
71-98
72-2
72-15
72-17
72-18
72-19
72-46
72-47
72-51
72-54
72-60
72-66
72-91
73-1
73-3
73-4
73-6
73-8
73-10
73-11
73-12
73-14
73-16
73-18
73-22
73-26
73-27
73-31
73-33
73-34
73-35
73-36
73-39
73-43
73-47
73-48
73-49
73-55
73-59
73-61
73-62
73-64
73-67
73-68
73-71
73-77
73-78
73-79
73-80
73-81
73-82
73-83
73-84
73-88
73-89
73-90
73-93
73-95
73-96
73-97
74-2
74-11
74-15
74-18
74-19
74-20
74-24
74-47
74-51
74-54
74-75
74-94
74-98
75-17
75-18
75-20
75-28
75-46
75-47
75-51
75-66
77-2
77-10
77-11
77-15
77-16
77-18
77-20
77-33
77-43
77-47
77-55
77-71
77-73
77-83
77-98
77-99
78-2
78-10
78-11
78-15
78-18
78-22
78-33
78-36
78-46
78-47
78-55
78-71
78-73
78-89
78-93
78-96
78-99
79-2
79-10
79-19
79-24
79-33
79-36
79-39
79-43
79-51
79-52
79-55
79-64
79-65
79-73
79-83
79-98
80-2
80-4
80-10
80-11
80-15
80-18
80-20
80-31
80-33
80-47
80-54
80-55
80-64
80-71
80-73
80-83
80-98
81-10
81-11
81-15
81-18
81-26
81-33
81-36
81-47
81-55
81-64
81-71
81-73
81-79
81-90
81-98
81-99
82-2
82-11
82-14
82-15
82-33
82-43
82-55
82-59
82-64
82-71
82-73
82-79
82-83
82-88
82-98
83-10
83-11
83-13
83-15
83-16
83-17
83-18
83-20
83-24
83-33
83-46
83-47
83-54
83-55
83-64
83-65
83-66
83-71
83-73
83-79
83-82
83-95
83-98
83-99
84-2
84-10
84-11
84-15
84-18
84-20
84-33
84-47
84-48
84-54
84-55
84-71
84-73
84-83
84-98
84-99
85-5
85-11
85-15
85-24
85-46
85-55
85-60
85-83
85-98
86-46
86-53
86-58
87-7
87-17
87-18
87-46
87-47
87-51
87-66
88-4
88-10
88-16
88-18
88-33
88-47
88-55
88-64
88-66
88-73
88-96
89-2
89-10
89-15
89-18
89-22
89-33
89-47
89-62
89-64
89-71
89-73
89-78
89-84
89-94
89-97
89-98
90-10
90-11
90-15
90-18
90-33
90-47
90-54
90-55
90-64
90-71
90-73
90-84
90-98
90-99
91-11
91-15
91-19
91-47
91-51
91-54
91-55
91-72
91-90
91-99
92-30
93-2
93-10
93-11
93-15
93-18
93-33
93-55
93-64
93-71
93-73
93-78
93-83
93-97
93-98
93-99
94-17
94-18
94-24
94-46
94-47
94-66
94-74
95-2
95-10
95-11
95-15
95-18
95-20
95-33
95-47
95-48
95-52
95-54
95-55
95-64
95-66
95-71
95-73
95-83
95-84
95-98
95-99
96-10
96-11
96-15
96-18
96-33
96-55
96-62
96-64
96-71
96-73
96-78
96-79
96-83
96-89
96-98
97-2
97-10
97-11
97-16
97-18
97-22
97-33
97-47
97-55
97-71
97-73
97-83
97-89
97-93
97-96
97-98
97-99
98-2
98-4
98-11
98-14
98-17
98-18
98-20
98-43
98-46
98-47
98-48
98-51
98-59
98-64
98-66
98-71
98-75
98-79
98-83
98-90
99-1
99-2
99-3
99-4
99-5
99-6
99-7
99-11
99-12
99-14
99-15
99-17
99-20
99-24
99-25
99-26
99-27
99-31
99-34
99-36
99-39
99-40
99-43
99-45
99-47
99-48
99-49
99-51
99-55
99-59
99-61
99-62
99-64
99-67
99-68
99-69
99-71
99-72
99-74
99-75
99-77
99-78
99-79
99-80
99-81
99-83
99-84
99-87
99-88
99-89
99-90
99-91
99-93
99-95
99-97
99-98
100-15
100-18
100-28
100-47
100-53
100-66


==> data/clustering/c2-loss.dat <==
3.98
0.02
0.01
0.01
0.01
0.07
0.38
0.01
0.25
0.06
80.33
0.13
0
79.82
0.01
0.01
89.5
0.53
0.03
0.04
0
0.08
0.25
0.02
0.25
0.01
0
84.35
0.02
0.01
3.05
0.01
0.04
0
0.03
0.01
0.02
0.01
0
0.07
0.37
0
0
0.25
5.25
2.98
0.07
0.07
0.06
0.16
0.07
0.07
0
2.83
0.14
0.14
0.07
0.25
0.27
0.48
34.74
0.34
0.06
0.07
0.31
0.54
0.6
0.49
0.45
0.61
1.36
0.5
0.65
0.84
0.62
5.78
3.63
0.62
0
2.97
0.01
0.07
0.01
0.03
0.02
0.01
0.01
0.19
0.36
0.01
0.22
5.24
3.07
0.07
0.33
0.19
0.01
0.01
0.75
1.18
0.03
0.03
0.07
0.39
34.64
0
0.02
0.02
3.03
0.02
0.08
0.01
0.01
0
0.04
0.01
0.39
0.23
0.03
0.27
3.23
3.04
0.02
0.1
0.08
0.13
0.07
0.08
0.08
0.1
1.27
0.08
35.78
0.08
0.07
0.09
0.16
0.09
0.11
0.07
0.12
0.13
0.09
0.11
0.09
0.15
0.07
0.44
0.26
0.38
0.1
0.27
0.1
0.31
0.1
0.17
47.71
0.09
0.08
2.06
0.08
34.34
27.17
0.07
0.08
0.05
0.15
0.17
0.02
0.07
0
0.72
0.06
0.36
0.05
2.94
0.01
0.05
0.03
0.06
0.14
0.09
0.02
0.83
0.01
0.05
0.01
0.01
0.15
0.07
0.88
0.02
0.17
0.01
0.02
0.09
0.11
0.15
0.01
0.1
0.08
0.41
0.03
0.01
0.36
0.45
0.25
0.31
0.02
34.7
0.01
0
0.01
0.33
0.13
0.12
1.14
0.03
28.68
0.07
0.63
0.08
0.1
0.06
0.03
0.1
0.03
0.09
15.71
0.17
2.93
0.12
0.01
0.09
0.02
0.09
0.01
0.02
0.02
3.05
0.08
0.1
0.16
0.12
0.4
34.69
0.22
5.29
3.12
0
0.08
0.01
0.12
0.09
0.85
0.05
0.42
0.31
0.03
0.03
41.63
5.19
0.06
3.01
6.78
2.48
2.48
0.9
3.38
2.2
2.54
1.27
2.81
56.61
1.29
1.93
2.49
0.02
0.07
0.01
0.01
0.01
0.04
0.04
33.04
0.85
0.02
0.06
0.06
0.01
0.69
0.1
0.04
0.04
0.11
0.39
0.15
0.46
0.01
0.04
0.01
0.04
0.04
0.15
41.56
0.01
0.01
5.19
0.01
0.03
0.01
0.01
0.01
0.3
3.06
0.02
0.01
0.07
0.01
0.02
0.03
0.37
0.01
0.31
0.02
0.27
0.02
5.24
30.93
3.09
0.07
0.2
0.2
0.04
0.03
0.72
0.05
0.2
0.05
0.43
34.65
0.65
0.05
29.66
0.01
0.02
0.01
0.59
0.01
0.01
0.01
2.95
0.02
0
1.11
0.04
0.02
0.02
0.01
0.02
0
0.01
0.82
0.05
0
0.01
0.01
0.05
0.01
2.42
0.03
0.02
0.01
0.02
0.18
0.02
0.04
0.01
0.04
0.01
0.07
0.36
0.02
3.28
0.02
0.02
0.41
0.21
0.01
0.27
0.01
34.68
0.01
0.02
0.01
0
0.02
0.29
0.01
0
0.1
0.13
41.61
0.01
28.7
0.02
0.63
0.01
0
0.14
24.48
0.03
0.08
0.01
0.02
15.83
0.15
2.56
0.61
0.05
3.02
0.21
0.04
0
0.79
0.04
0.19
0.06
0.05
0.03
0.01
35.35
0.02
0.04
0.02
0.03
0.02
0.23
0.03
0.71
0.04
0.07
0.05
0.21
34.68
0
0.01
0.04
0.19
0.2
0.03
0.8
0.03
0.78
0.01
0.79
0.82
0.09
0.11
1.19
0.2
2.06
0.01
0
0.01
0.22
0
0.02
0.02
0.01
0.01
0
0.64
26.7
0.01
0.01
0.01
2.06
0.73
1.31
0.72
33.58
0.75
0.69
0.74
0.73
0.63
34
0.74
3.46
0.75
0.68
0.73
0.62
0.71
0.96
0.93
0.85
0.62
0.63
0.75
0.85
6
0.77
0.84
0.65
0.66
0.82
0.29
0.11
0.11
0.12
0.28
2.78
0.09
0.01
0.09
0
0.02
0.01
2.97
0.08
0.09
0
0.01
0.19
0.13
0.44
34.65
0.21
28.67
0.01
0.01
3.01
0.01
0.07
0.01
0.01
0.02
0.05
0.07
0.36
0.02
0.34
2.94
0.07
0.1
0.1
0
0.08
0.09
0
0.1
0.82
0.13
0.59
0.8
0.11
0.33
0
1.57
0.02
0.05
0.09
0.01
0
2.9
0.08
0.09
0.07
0.38
0.41
34.66
0.34
0
0.03
0
0.56
29.7
0.03
0.09
0.01
0.05
0.08
0.05
0.01
32.32
0
33.08
0
0.03
0.05
0.11
0.03
0.02
0.02
0.01
0.04
0.11
0.43
0.43
0.15
0.46
0
0.01
0
0.28
0.13
1.13
0.01
0
28.63
0
0.64
0
0.05
0.01
0.06
0.11
0.04
15.61
0.16
0.05
3.05
0.08
0.14
0.16
0.07
0.06
3.1
0.17
0.1
0.42
34.7
0.04
0.38
2.91
0.14
0.02
0
3.02
0.01
0.08
0.01
0
0.01
0.38
0.02
0.24
5.26
2.98
33.65
0.34
0.87
2.58
0.81
1.37
3.19
1.88
0.68
24.06
1.29
2.89
1.38
0.08
0.12
0.15
0.03
0.04
0.06
0.01
0
0.02
3.11
0.04
0.12
0.02
0.15
0.04
0.06
0.05
0.12
0.03
0.19
0.12
0.37
0.48
0.26
5.35
3.05
0.08
0.19
0.07
0.04
0.06
0.05
0.78
0.05
0.1
0.02
0.04
0.14
0.64
0.1
0.46
34.66
28.68
0.03
0.06
0.04
0.01
0.72
0.02
0.04
0.38
34.63
0
0.04
0.02
0.03
0.03
0.12
0.05
0.12
0.05
0.06
0.05
0.11
0.06
0.17
0.13
0.47
34.67
0
0.29
0
5.26
2.99
0.01
0
0.25
0.22
0.01
0.21
0.02
0.03
0.19
0.79
0.01
0.1
0.43
0.02
0.21
0.18
3.05
0.02
0.07
0.22
0.04
0.72
0.06
0.46
0.02
34.66
0.05
0.09
0.06
0.01
0.2
0.07
0.8
0.26
0.01
0.21
2.99
0.07
0.06
1.12
0.31
0.02
0.04
0.99
0.02
0.06
0.23
0.06
0.12
0.12
0.93
0.2
0.05
0.14
0.21
0.06
0.22
0.02
0.52
0.06
0.18
0.59
0.35
0.24
0.33
0.05
0.09
0.15
0.15
0.01
0.14
0.27
0.18
41.4
0.15
29
0.64
0.14
0.01
0.12
24.46
0.2
0
0.19
15.92
0.35
0.07
0
0.09
0.01
0.01
0.95
0.08
0.09
0.06
0.11
0.41
34.66
0.36
0.01
0.04
0.09
0.11
0.03
0.08
0.03
0.06
0.03
0.03
0.04
0.22
0.11
0.46
0.03
0.25
5.17
3.02
0.09
0.38
0.15
0.02
0.25
0.07
0.79
0.08
0.02
0.11
0.1
0.11
35.56
0.09
0.12
0.01
0.01
0.01
0.03
0
0.02
0.16
0.27
0.66
0.13
0.27
0.19
0.12
33.69
0.15
0.28
0.09
0.77
0.35
0.13
0.2
0.15
0.21
0.12
0.08
0.12
0.05
0.3
0.3
0.15
0.16
0.48
0.46
0.55
0.33
0.54
0.07
34.74
0.11
0.14
0.09
0.33
0.22
0.06
0.12
0.73
0.11
0.25
0.13
0.17
0.28
0.11
0.13
0.04
0.03
2.96
0.02
0.28
0.02
0.04
33.42
0.25
0.03
0.23
0.77
0.27
0.03
0.25
0.26
0.23
0.27
0.32
0.22
0.45
0.22
0.45
0.02
5.17
0.03
31.68
24.79
0.02
0.02
3.32
0.29
0.22
0.41
0.19
0.89
0.24
0.23
0.6
35
33.55
35.71
3.36
3.26
37.2
30.66
0.03
0.05
0.01
0.07
0.04
0.44
3
0.42
0.42
0.51
0.43
0.01
2.97
0.49
0.5
0.75
0.32
34.68
0.32
0.43
2.81
0.03
0.07
0.01
0.01
0.38
0.18
0.01
0.26
0.36
0.33
0.36
0.46
0.03
5.22
2.94
0.36
3.39
0.01
0.45
0.01
0.01
0.01
0.06
0.74
0.4
0.34
5.6
3.41
0.45
0.22
0.21
0.14
0.31
0.14
33.24
0.25
0.17
0.13
0.7
0.22
0.49
5.46
24.59
3.33
0.48
0
0.03
0
0.02
0.02
0.74
0.02
0.01
0.01
0.12
0.16
34.65
0.01
0.01
2.99
0.43
3.49
0.5
0.43
0.43
0.31
0.42
3.45
0.33
0.52
0.51
0.33
0.81
0.56
0.47
0.5
0.48
0.6
0.3
0.01
0.02
0.2
0.01
0.03
0.73
0.04
0.01
0.32
0.44
17.34
0.01
5.24
0
3.02
0.03
0.05
0.01
0.03
1.02
0.79
100.00
0
0
0.08
0.04
0.1
0.02
0.04
0.01
3.08
0.09
0.09
0.02
0.25
0.09
0.36
0.41
34.68
0.27
0.03
0
0.08
0.03
0.15
0.05
0.09
0.04
0.91
0.13
0.14
0.2
0.13
0.33
0.43
34.62
0.29
0.02
0.03
0.05
0
0.02
0.03
0.04
0.01
0.02
0.27
0.02
0.03
3
0.04
4.26
4.18
4.42
4.21
38.6
4.22
0.01
0.02
0
0.09
0.05
0.01
33.06
0.04
0
2.76
0.08
0.1
0.03
0.1
0.48
0.3
0
5.27
0
3.03
0.17
0
0.03
0.03
0.06
0.05
0.03
0.01
0.06
0.33
34.66
0.51
30.04
0.22
0.45
0.07
0.31
0.29
0.37
0.09
32.84
0.16
0.31
33.35
0.08
0.36
0.39
0.32
0.41
0.28
1.25
0.1
0.12
0.4
0.39
0.12
0.2
0.74
0.72
0.25
0.72
0.09
0.13
0.13
0.14
1.45
0.07
0.09
28.93
0.19
0.73
0.09
31.29
0.08
0.38
0.44
0.07
16.06
0.22
0.01
0.07
0.08
0.01
0.02
0.03
0.81
0.02
0.02
0.27
0.03
0.01
3.12
0.22
0.03
0.04
0.02
0.07
0.06
0.03
35.21
0.07
0.77
0.01
0.12
0.09
0
0.1
0.01
0.1
0.01
0.4
0.08
0.3
1.72
3.07
0.15
0.1
4.11
0.11
1.2
1.12
0.07
0.13
4
0.12
1.2
1.36
0.14
0.39
25.9
1.1
16.78
1.27
0.11
0
0.04
0.36
0
0.52
0
0.04
0
0
0
0
0.04
0.08
0.22
0
0.02
0.09
0.09
0.01
0.08
0.01
0.03
0.04
0.02
0
0.17
0.09
0.44
0.02
0.23
5.07
3.03
0.08
0.01
0.05
0.02
0
0.01
2.21
0.01
0.13
0.21
0
0.18
81.21
0.01
1.64
0.04
0.02
0.01
1.24
0.09
0.02
0.04
0.4
0.01
0.29
0.02
0.25
41.61
5.26
31
3.1
0.33
0.7
0.24
0.26
0.25
0.75
0.68
0.65
1.02
0.7
0.73
0.71
0.82
0.31
0.96
0.25
31.58
0.26
0.96
0.04
0.29
0.25
2.98
0.25
0.02
2.94
0.01
0.08
0
0.03
0.02
0
0.03
0.16
0.39
0.01
0.24
5.17
3.11
0.07
0.61
0.05
0.05
0.85
0.02
0.4
0.01
0.67
3.11
0.04
0.02
0.03
0.02
0.21
0.01
0.04
0.05
0.02
34.66
0.06
0.08
0.11
0.15
0.08
0.14
0.31
0.45
57.39
0.31
0.25
0
0.06
0.01
0
6.71
0.01
0
0.04
0.41
0
0.21
0.01
5.99
0
2.2
0.01
2.96
0.01
0.09
0.01
0.01
0.01
0.07
0.39
0.27
0.02
0.35
0.05
3.08
0.08
0
0.04
0.01
0.03
0.01
0.23
0.36
0.37
0.01
0.02
0.01
0.01
3.06
0.02
0.06
0.01
0
0.36
0.3
0.01
0.28
0.01
5.32
0.02
3.04
0.07
0.2
0.01
0.76
0.04
0.05
34.68
0
0.02
2.96
0.02
0.1
0.01
0.05
0.01
0.01
0.02
0.04
0.18
0.4
0.33
0
0.03
0.26
5.27
0.05
3.03
0.09
0.19
0.26
0.4
0.34
0.18
0.82
0.41
0.5
0.26
0.21
0.27
60.43
0.83
31.72
2.75
0.14
2.93
0.1
0.14
0.11
0.06
0.13
0.11
0.38
0.14
0.39
5.22
24.46
0.01
0.36
3.1
0.34
2.97
3.04
3.1
35.81
3.13
3.01
3.08
2.98
3.1
3.09
2.94
3.06
3.27
3.41
34.89
2.95
3.11
2.04
8.03
3.05
0.06
0.05
0.07
0.14
0.61
0.06
0.01
0.08
0.08
1.14
0.11
0.01
0.05
0.89
0.1
0.07
0.07
0.08
0.13
0.92
0.11
0.16
0.09
0.01
0.02
0.08
0.1
0.05
0.17
0.48
0.45
0.22
0.5
0.08
0.3
0.01
0.08
0.1
0.02
0.02
0.08
0.2
41.65
0.08
0.04
5.34
0.06
0.03
31.28
24.56
0.07
0.01
0.06
0.07
0.17
3.08
1.28
1.22
1.24
1.24
1.22
37.24


==> data/clustering/c2-max.dat <==
68
158
148
99
98
150
55
101
53
147
153
201
142
126
16
50
175
59
35
12
80
148
166
71
102
88
108
143
130
130
113
65
130
130
166
114
9
157
140
159
71
0
23
71
60
119
135
110
40
149
122
7
90
90
142
123
150
46
152
64
171
45
18
19
47
149
33
26
60
31
58
22
61
22
68
144
25
20
135
65
28
138
127
163
81
129
16
155
34
77
48
10
121
127
132
22
22
54
59
148
24
19
23
147
78
97
128
17
112
44
164
154
105
45
0
155
76
5
104
81
52
148
68
201
113
97
65
112
90
85
91
236
140
91
66
98
407
150
99
112
88
107
79
78
258
98
118
85
109
116
86
81
138
140
120
107
81
97
94
67
85
115
110
94
115
89
121
114
141
65
40
149
28
132
44
91
17
131
126
81
161
133
169
154
42
24
42
76
28
44
82
16
133
159
53
167
153
135
36
34
161
55
163
61
179
18
65
49
141
187
15
10
87
58
154
58
65
38
46
90
29
29
149
38
154
73
168
33
52
71
127
134
132
105
17
152
125
160
63
101
145
126
153
48
35
178
62
23
119
125
34
131
39
41
42
117
136
155
151
78
118
126
109
20
92
155
123
100
79
150
129
156
34
182
41
92
128
158
34
130
138
164
126
41
78
51
135
135
136
164
157
36
129
71
150
140
161
168
110
152
71
78
137
160
119
131
110
139
122
108
164
131
126
172
32
178
81
172
162
139
77
84
89
103
107
111
92
77
86
156
161
34
30
56
36
56
9
31
3
167
74
156
32
148
16
130
122
26
127
22
154
190
133
125
123
16
162
30
24
50
167
87
47
170
105
124
124
125
154
156
130
42
35
119
40
30
11
120
119
80
30
139
39
321
127
53
129
150
52
157
32
92
116
123
106
153
81
149
46
87
130
150
116
120
106
172
129
111
104
175
153
120
157
46
115
161
155
14
57
31
238
54
24
98
100
78
61
26
21
84
64
80
133
145
59
64
169
36
50
73
36
46
38
24
62
152
5
88
75
67
0
105
134
167
134
105
169
91
102
109
91
101
105
99
78
70
87
98
45
73
84
9
70
38
5
43
82
90
56
57
61
116
50
57
48
101
75
110
47
62
63
69
42
129
125
58
136
80
65
62
77
107
137
51
104
79
34
38
156
170
160
147
156
8
109
42
140
105
141
94
76
135
114
22
99
140
30
66
160
55
2
29
113
67
24
135
124
78
126
11
152
31
74
29
118
124
14
40
5
99
144
146
139
75
15
39
77
10
25
7
105
42
135
152
124
92
91
144
126
152
48
66
173
49
5
22
125
39
88
113
80
81
32
147
70
63
99
139
123
94
65
96
84
20
73
103
89
87
109
109
65
119
32
70
65
139
134
111
118
97
90
83
145
83
81
104
120
86
128
76
29
126
131
99
28
136
153
125
89
107
127
153
49
181
76
50
119
125
162
0
112
44
165
154
42
155
76
101
80
52
148
111
82
158
156
76
146
98
127
105
76
98
104
142
5
37
64
82
83
119
26
28
22
76
138
108
16
157
130
166
73
150
132
158
51
178
45
66
26
124
115
133
29
42
78
63
46
22
34
111
92
29
134
74
151
78
95
130
159
47
35
61
17
32
165
75
99
183
123
131
122
113
53
151
119
155
103
146
128
151
57
74
176
32
69
88
48
108
124
0
77
67
56
38
40
70
42
64
40
9
173
100
83
106
42
39
153
26
30
67
26
159
34
75
6
140
150
12
140
123
22
129
19
155
195
135
126
129
22
31
169
44
147
114
126
126
127
155
146
132
34
128
40
122
120
77
141
136
50
131
152
48
159
118
124
102
162
82
43
133
151
122
122
115
131
113
100
122
155
122
22
117
163
157
101
36
148
120
89
63
140
122
148
28
61
180
22
25
127
25
101
34
130
119
155
87
120
3
147
26
59
69
39
16
113
119
26
49
71
63
80
124
26
92
65
77
129
31
141
105
147
97
98
63
0
136
159
150
22
155
23
161
153
156
3
30
71
56
156
140
152
152
153
158
29
151
9
27
31
148
147
63
14
163
50
157
48
65
144
151
88
61
37
149
148
156
140
87
181
148
45
143
148
34
147
98
54
150
84
139
91
30
31
109
134
57
141
28
26
105
47
80
40
44
93
64
95
36
155
62
16
160
61
133
139
163
14
39
79
17
36
169
52
447
421
355
367
270
409
98
63
129
0
136
0
118
61
89
159
127
108
101
154
136
67
82
184
71
96
116
71
57
53
84
178
74
50
50
173
86
170
167
68
163
52
137
85
18
140
129
74
131
157
50
79
51
24
123
129
144
114
65
161
150
102
119
152
47
91
97
71
47
70
144
133
65
47
52
64
8
64
38
48
43
48
26
39
50
91
55
5
116
49
155
157
45
5
134
151
177
159
59
80
85
113
98
57
96
157
33
141
33
32
40
61
34
70
86
176
88
77
147
107
30
89
146
28
89
31
38
178
164
124
107
15
144
116
152
70
101
136
118
21
144
40
170
42
174
53
21
116
101
10
150
123
159
66
73
143
124
151
44
168
37
176
58
123
121
110
106
134
89
146
102
53
88
49
3
68
100
10
5
178
144
146
139
101
152
104
134
87
153
121
139
101
127
32
180
148
93
108
99
121
82
112
142
100
71
61
81
145
65
82
13
61
53
13
77
58
71.5
52
43
81
147
63
58
48
108
145
93
51
40
56
132
57
82
104
62
65
154
34
33
60
73
56
67
87
49
53
96
81
64
42
55
52
114
46
44
73
68
52
71
44
92
74
59
154
38
46
61
5
78
43
36
37
43
1
50
71
87
45
139
73
84
9
38
137
121
58
137
92
130
166
105
9
133
64
39
84
53
119
135
143
107
65
161
150
101
113
134
170
151
46
104
60
70
60
94
133
119
111
165
118
100
83
42
48
183
95
27
72
135
49
27
105
129
3
110
38
131
120
156
5
90
122
148
44
62
74
58
34
114
94
46
110
106
1
96
76
115
30
67
70
43
14
29
94
113
185
90
92
183
145
88
96
96
113
122
117
85
86
96
166
99
30
126
139
76
156
129
165
136
83
148
131
156
36
55
147
182
82
51
26
86
28
123
128
119
85
29
122
111
147
81
113
16
139
35
59
49
24
105
112
2
149
33
52
6
155
30
144
24
172
11
11
97
86
104
71
100
52
54
42
117
86
175
104
122
62
77
183
69
118
160
115
164
153
105
121
155
70
93
107
72
70
49
17
147
75
95
38
131
120
88
122
148
44
62
67
44
2
114
120
154
28
73
22
93
45
160
77
141
21
52
166
115
73
169
157
119
21
98
112
68
60
54
72
152
158
38
46
77
32
43
60
1
123
89
33
126
115
151
83
117
10
97
143
39
57
164
66
48
28
11
109
116
121
52
172
161
49
83
94
12
115
92
94
74
59
97
155
150
114
71
101
155
107
122
157
61
109
77
52
70
72
100
149
138
4
116
127
112
36
14
53
108
29
10
114
83
116
151
74
142
91
105
123
114
147
11
135
122
20
127
17
134
125
128
20
32
45
39
145
113
124
125
125
142
130
27
124
39
4
121
119
75
139
131
129
133
158
116
123
100
157
82
41
83
135
133
121
120
113
129
112
99
118
153
120
20
158
116
138
9
93
86
138
73
136
29


==> data/clustering/c2-mean.dat <==
129.78
180.91
167.99
100.57
121.99
176.8
93.74
140.94
124.42
150.61
163.9
275.55
217.23
137.88
31.54
70.03
184.73
78.8
74.71
32.85
103.74
166.87
327.73
97.77
113.66
92.73
110.2
152.2
144.02
170.36
180.83
76.6
165.13
151.57
182.57
137.85
10.52
159.46
153.6
161.66
107.08
0.78
51.3
136.61
75.25
135.39
139.21
154.94
74.35
156.42
176.24
8.11
113.24
101.75
180.24
154.01
151.93
66.73
154.44
139.07
213.41
117.72
19.55
21.93
86.04
165.37
68.11
49.84
82.07
50.79
71.98
39.61
103.38
33.29
79.7
163.1
42.83
29.56
175.99
132.81
39.92
170.16
148.42
179.86
116.44
143.96
18.45
162.51
70.25
107.33
107.76
24.99
137.49
132.71
144.9
29.11
77.21
71.09
76.72
156.21
63.16
47.93
24.68
181.65
116.08
97.88
131.35
22.33
180.44
57.29
195.53
174.89
106.21
65.72
3.18
170.55
113.6
6.65
134
150.52
62.38
163.34
128.38
272.26
179.99
163.47
131.49
179.74
169.18
151.72
154.35
319.41
200.27
158.55
133.28
165.88
537.05
244.65
166.04
179.71
155.14
173.85
146.58
146.05
360.73
170.7
184.63
151.94
175.99
185.22
153.17
147.94
235.21
236.17
187.17
175.06
136.6
163.21
177.15
145.6
152.47
175.2
170.39
161.39
181.9
157.41
195.4
181.31
186.87
88.78
68.61
178.01
51.97
156.14
71.22
183.32
47.05
159.12
160.39
113.36
191.02
213.36
199.57
197.83
71.7
48.54
71.6
128.03
51.21
71.82
109.32
44.54
167.11
190.13
81.67
190.88
216.01
188.03
63.93
60.78
192.36
115.69
193.58
90.86
236.1
41.69
89.9
79.27
170.59
265.36
44.46
38.03
117
156.84
179.06
83.41
89.39
65.63
78.97
119.87
64.39
54.79
172.66
64.82
177.95
96.89
198.76
60.19
82.19
97.68
159.76
162.53
172.32
148.75
52.43
159.14
179.51
177.34
98.04
111.39
182.13
156.98
159.58
55.99
112.77
216.19
121.37
38.18
134.24
127.23
67.65
145.55
72.05
60.13
60.19
121.99
173.2
158.29
181.91
86.37
120.84
143.95
112.64
36.93
154.54
164.85
178.2
124.5
86.98
184.3
157.35
158.27
71.48
218.25
112.9
97.7
131.26
163.07
66.17
136.32
142.57
169.7
165.62
57.68
81.02
67.31
139.49
137.84
141.12
170.4
160.03
74.32
134.03
110.01
162.48
144.28
165.98
244.17
114.88
184.28
73.86
85.24
144.55
165.77
121.79
135.4
119.05
155.6
126.55
110.52
169.75
135.75
131.71
178.86
48.85
219.48
101.33
214.38
192.96
176.09
89.46
131.11
99.7
114.58
147.06
167.56
102.9
100.16
96.04
181.85
173.49
67.28
86.27
78.53
37.79
74.37
9.7
60.63
5.04
208.55
111.2
160.56
37.63
181.84
22.92
166.92
169.6
65.96
163.11
68.54
192.16
295.91
195.21
174.38
172.73
46.24
207.68
76.2
30.06
55.51
216.4
139.24
105.24
218.54
153.82
158.99
173.21
176.31
192
225.74
167.68
87.36
41.16
168.13
76.56
35.53
28.5
169.07
157.38
88.44
35.9
212.95
45.2
367.91
176.3
91.32
164.92
187.02
98.92
207.4
37
130.44
165.08
172.56
142.25
219.31
128.41
258.89
82.69
93.36
169.12
199.68
162.55
158.78
150.81
215.12
187.8
149.65
110.18
232.75
186.45
157.66
194.47
52.05
154.04
204.63
194.57
19.13
87.6
63.53
328.92
91.68
32.9
130.76
131.95
108.85
91.81
64.95
38.05
114.07
94.94
122.5
163.5
176.58
90.09
96.33
204.42
44.79
58.88
92.2
74.1
65.44
76.79
26.88
101.58
154.9
5.77
90.5
103.03
129.71
13.58
108.05
179.02
221.98
157.22
107.85
195.2
97.48
102.55
123.85
159.39
102.57
105.54
148.92
80.63
75.53
150.89
131.71
52.25
94.96
100.43
41.04
81.36
53.87
8.85
56.38
93.37
101.43
104.88
70.93
77.57
134.43
66.54
81.57
101.68
133.13
108.59
129.59
61.79
80.72
80.84
122.5
70.7
148.31
174.23
82.06
158.7
99.84
83.44
81.13
94.27
130.3
167.24
68.77
122.91
94.54
66.21
56.47
162.51
223.58
198.19
176.33
159.47
15.98
153.28
77.23
146.79
161.52
158.13
129.65
88.5
173.57
144.28
24.93
102.02
148.3
37.61
139.78
198.62
113.77
3.58
32.67
115.15
134.41
36.33
165.06
144.53
101.09
140.56
14.33
154.49
65.89
102.71
102.45
133.82
129.37
42.29
100.4
7.38
101.77
182.66
153.73
148.25
103.69
54.47
118.74
118.56
38.23
34.83
8.01
162.42
77.81
137.7
160.06
180.26
115.71
104.02
185.8
156.52
156.1
85.56
143.36
211.61
122.74
7.23
25.29
127.57
62.27
124.52
144.86
117.12
111.93
65.38
221.78
136.94
93.65
133.06
171.06
160.83
125.05
102.87
127.27
118.26
58.97
103.88
133.92
120.38
118.43
146.23
141.55
98.4
149.62
137.35
100.69
96.7
170.49
209.72
142.08
148.62
124.05
121.45
124.76
177.72
115.44
111.67
134.1
151.09
121.12
157.97
113.7
67.01
158.07
143.94
166.88
39.39
165.94
160.25
181.01
113.02
117.99
158.02
155.43
90.38
219.38
77.62
122.83
121.37
130.62
186.48
0.85
180.57
57.03
197.98
175.89
63.7
169.88
113.36
130.9
149.77
66.58
162.77
114.53
96.35
179.06
230.36
86.57
175.99
139.04
153.21
165.62
84.72
102.89
116.78
153.2
17.56
49.8
124.79
114.36
114.61
133.24
30.31
31.8
28.31
91.77
177.45
151.31
50.35
165.34
151.79
182.87
108.46
189.97
149.05
165.68
59.32
212.79
119.29
124.28
41.15
140.26
120.3
172.98
41.37
97.29
109.49
83.29
60.76
64.4
66.53
118.16
134.21
41.94
147.61
90.06
230.51
119.94
100.58
137.16
195.39
54.72
44.74
79.67
53.79
49.27
199.09
113.41
102.2
222.13
162.19
139.72
160.94
161.07
86.82
157.86
174.3
171.97
137.91
183.31
148.88
158.42
65.29
150.55
213.51
34.04
128.65
94.78
61.9
124.48
126.18
1.3
106.54
131.17
96.75
69.61
60.42
90.6
59.17
81.7
54.15
17.05
209.96
101.01
90.99
108.33
58.1
43.65
166.33
33.92
38.88
85.72
43.96
198.72
36.73
115.85
7.42
144.1
166.21
14.56
152.84
136.73
40.33
142.4
32.82
172
273.21
162.19
139.98
146.27
51.64
44.86
185.68
69.08
161.26
128.65
139.71
140.39
141.22
171.88
161.91
147.13
51.7
141.31
53.86
136.55
137.01
82.97
191
150.37
65.28
143.91
166.19
61.8
176.66
132.34
139.76
115.96
205.06
96.11
56.33
144.72
166.31
126.07
137.22
133.19
148.99
128.23
101.88
142.81
171.64
138.51
35.98
133.96
180.38
173.6
143.67
70.06
154.22
175.91
124.2
73.07
178.8
151.97
151.33
38.07
136.01
220.45
95.59
28.39
166.45
27.66
143.28
47.53
164.08
141.75
172.9
123.33
136.75
7.12
154.93
33.9
136.5
99.6
99.13
32.02
130.67
125.15
82.62
62.86
76.53
72.68
91.32
141.35
32.02
99.38
107.52
97.85
134.78
78.45
192.14
116.63
150.58
98.48
110.66
123.71
0.75
143.85
164.1
155.96
32.86
161.96
28.9
202.22
158.98
164.69
15.95
39.1
80.45
80.65
162.77
147.52
158.2
159.24
159.78
165.15
40.97
158.02
16.49
65.87
47.29
156.5
154.35
100.92
17.28
169.24
57.33
162.8
54.75
106.2
150.91
158.23
95.23
70.35
44.37
158.68
156.07
167.41
146.78
88.62
189.24
157.43
51.29
150.92
195.55
38.05
151.21
171.59
68.69
189.52
98.37
164.3
97.86
37.3
34.89
150.3
146.58
65.53
160.95
37.85
35.42
116.99
55.53
86.45
47.61
53.35
128.94
127.03
104.13
56.9
158.78
71.8
23.82
164.03
76.87
155.54
150.65
198.57
21.8
48.61
97.12
57.47
53.72
206.14
91.37
440.18
421.03
392.58
385.96
298
403.59
111.14
124.2
135.09
0.95
144.41
0.69
185.6
96.25
99.6
165.3
182.76
133.08
113.5
190.85
166.11
103.5
83.75
224.51
141.02
102.6
118.69
112.57
88.16
74.43
105.72
212.97
103.71
64.9
53.03
209.49
118.5
203.24
202.72
75.77
178.99
68.48
178.26
153.31
29.44
172.33
150.31
96.22
144.8
159.27
87.17
107.29
123.44
39.78
137.95
133.85
184.57
161.86
77.91
192.93
172.12
103.69
153.93
167.64
55.47
163.71
126.59
129.97
63.72
86.96
159.89
139.56
103.56
54.6
107.41
95.33
24.61
82.7
77.14
62.52
79.92
55.31
29.54
78.63
58.64
92.66
72.64
8.35
185.29
83.65
160.36
211.96
65.94
7.7
144.48
157.25
217.55
192.6
62.77
115
155.18
120.61
100.54
61.45
100.16
160.44
41.65
176.66
39.36
40.4
56.47
78.85
70.16
107.25
117.14
251.33
107.78
83.4
161.65
108.39
47.53
127.26
165.71
34.28
112.27
41.14
45.26
182.55
171.87
164.58
150.42
49.78
150.99
171.36
168.21
104.74
113.53
175.24
148.71
23.72
151.48
48.23
203.26
118.56
212.57
112.53
24.06
118.65
145.12
45.55
158.75
180.29
176.88
102.29
75.93
184.19
156.24
160.07
53.7
202.63
111.74
216.7
118.03
125.91
162.32
144.22
126.92
158.01
106.36
160.21
117.06
90.97
95.72
56.44
4.88
84.85
106.01
39.54
13.83
217.19
182.25
189.9
147.97
102.81
192.89
105.5
185.15
121.97
175.08
123.55
174.35
102.19
138.05
34.52
219.17
150.58
100.46
185.69
158.9
128.53
97.46
114.05
158.83
109.47
73.63
70.13
136.6
177.14
103.61
112.47
53.03
66.94
88.33
51.35
91.66
120.79
135.51
115
112.43
145.29
226.69
157.1
126.11
111.32
167.74
256.24
153.7
118.47
101.54
118.47
205.71
118.78
144.84
158.28
129
132.8
232.6
97.86
102.89
132.42
134.37
118.39
134.31
222.14
117.54
121.55
160.9
146.66
125.43
110.95
122.2
112.44
173.51
116.22
113.02
134.8
135.27
115.94
132.62
113.97
151.23
139.72
99.19
166.98
69.99
66.8
88.2
21.41
95.38
57.08
74.15
45.04
51.4
1.23
66.29
79.63
96.3
62.17
144.41
113.79
102.51
48.05
79.47
177.81
187.89
71
169.54
103.05
153.18
182.69
130.4
10.76
145.44
100.55
69.04
143.74
70.02
135.59
140.49
154.59
175.74
77.68
195.01
206.47
102.68
138.95
143.56
174.21
182.55
82.38
105.91
130.99
88.07
77.1
97.35
138.9
135.35
147.87
314.11
162.15
237.27
122.05
61.45
60.14
546.91
108.18
33.99
408.1
152.54
100.11
37.56
113.36
168.6
4.95
155.5
62.14
163.17
142.27
173.98
7.27
125.83
138.1
156.79
53
137.45
104.44
117.46
49.96
130.47
177.94
62.56
148.76
134.19
3.02
122.18
84.81
134.23
69.17
71.02
91.94
116
15.67
34.07
106.89
120.68
225.8
107.53
97.61
220.54
182.64
95.4
136.74
102.42
121.58
157.84
174.07
89.93
106.73
102.55
188.39
140.03
69.16
131.45
143.81
87.77
167.57
192.7
185.61
155.2
120.02
190.35
165.28
167.44
46.89
142.7
150.53
222.32
86.66
110.86
30.89
94.37
32.77
127.94
135.22
160.16
153.41
41.69
154.56
132.86
163.92
115.87
127.76
19.14
147.12
72.52
88.86
107.76
38.69
120.54
116.56
6.82
161.07
62.99
69.65
7.35
191.45
31.71
148.1
40.31
209.96
11.95
12.6
97.78
93.82
113.04
108.75
116.8
90.26
92.22
44.21
160.7
95.04
238.49
139.57
151.1
71.84
97.93
220.24
139.09
124.48
210.19
157.62
188.68
172.95
106.97
156.31
171.98
86.32
147.27
144.23
132.62
87.52
64.55
31.67
148.32
79.69
162.4
50.31
163.85
141.03
111.75
137.97
151.04
83.95
64.09
95.24
117.14
4.12
129.48
125.73
166.71
57.98
94.04
50.84
97.16
47.03
195.48
91.44
144.59
26.32
69.11
206.47
183.12
85.62
195.27
179.19
146.45
60.07
101.21
141.29
138.95
77.07
70.15
88.82
168.36
163.25
44.99
55.22
93.58
68.98
60.6
96.63
1.04
164.56
159.08
46.95
160.34
138.13
169.33
108.29
133.07
12.65
99.69
151.84
76.31
60.39
170.2
96.47
109.34
45.37
15.02
127.34
121.84
196.53
68.02
206.02
187
70.49
123.55
97.62
15.29
145.62
159.83
97.16
78.01
76.83
100.87
173.81
188.86
181.98
83.76
112.19
178.28
108.8
147.06
173.07
109.78
139.25
136.1
67.22
73.7
87.4
103.53
166.41
145.08
35.57
117.34
163.54
114.91
44.48
22.51
70.42
109.53
66.56
26.66
117.42
121.46
118.37
229.63
113.52
144.13
97.76
107.41
139.12
116.5
152.8
42.43
138.83
127.68
29.08
132.08
21.95
150.11
129.66
132.82
51.39
37.46
60.63
59.92
150.31
117.79
129.18
130.49
130.6
153.28
135.55
36.16
129.21
43.52
5.83
127.96
124.29
112.84
151.35
136.19
133.38
139.01
237.48
121.88
128.81
105.52
189.25
88.01
45.84
89.3
140.4
138.64
123.95
126.08
120.02
148.63
116.57
100.72
129.44
158.07
125.81
25.86
163.17
121.07
145.11
24.77
122.93
96.19
150.96
91.01
138.83
70.13


==> data/clustering/c2-median.dat <==
30
157
147
98
79
148
54
101
36
147
143
163
130
114
15
50
163
31
35
11
80
135
155
71
88
87
107
130
117
118
74
64
129
130
166
92
9
157
139
159
70
0
23
43
59
119
134
70
39
149
121
7
67
86
141
123
149
45
151
63
171
24
17
19
33
148
32
25
27
30
32
21
60
22
68
143
24
20
123
26
27
137
126
162
59
128
15
155
34
77
14
9
121
127
131
22
22
4
40
147
24
18
22
147
78
97
128
17
73
44
164
153
105
15
0
155
76
4
104
56
50
147
30
164
74
56
25
73
51
45
53
196
101
52
27
59
365
109
60
73
48
67
39
38
219
58
78
45
69
76
47
41
98
75
81
68
44
57
54
27
46
76
71
55
76
50
82
74
130
64
39
148
27
131
44
51.5
17
130
125
78
161
133
169
135
42
24
42
55
27
44
80
15
132
158
50
167
153
134
35
34
161
54
163
61
176
18
65
47
140
185
14
9
87
34
153
57
64
38
45
79
28
29
148
38
154
73
167
33
51
70
127
133
121
65
17
152
124
160
40
96
144
125
152
48
34
177
28
23
118
124
33
130
38
41
22
117
136
154
150
77
117
124
108
19
53
155
123
80
78
150
129
155
33
171
23
82
128
157
33
129
137
164
125
41
78
28
134
135
135
164
151
35
129
71
150
139
160
168
109
152
70
78
136
160
119
131
108
138
122
108
163
130
126
171
31
162
78
171
160
116
77
84
88
102
107
69
91
73
85
154
161
34
30
25
35
37
9
30
3
167
74
155
32
147
15
130
121
25
126
22
153
151
133
124
123
16
160
30
24
49
167
86
27
169
105
123
124
124
153
150
129
32
35
119
39
29
10
120
118
79
30
139
39
100
126
53
128
149
51
157
32
91
115
122
106
152
80
119
46
87
130
149
116
120
105
161
127
111
104
172
152
119
157
46
115
160
155
13
27
4
196
25
24
71
62
50
34
26
20
52
36
80
103
118
30
36
169
35
49
55
35
46
38
23
62
151
4
88
70
66
0
105
99
167
113
105
168
91
101
108
70
101
104
88
78
70
86
71
45
72
83
9
70
38
4
43
82
90
29
32
40
96
28
37
28
63
55
92
22
43
44
49
19
108
101
38
115
61
46
42
58
86
116
32
84
57
14
17
156
169
160
146
156
8
70
42
140
105
141
72
74
135
113
22
92
140
30
66
160
20
1
29
112
27
24
134
123
56
125
11
152
31
74
11
117
124
9
40
5
99
143
146
139
70
9
38
71
3
24
7
64
42
135
152
124
70
87
144
125
152
48
66
172
27
5
21
124
38
77
92
67
59
8
110
53
40
80
115
112
72
53
74
67
8
51
81
67
66
86
89
47
97
10
47
43
115
88
90
96
74
68
70
123
62
58
81
98
66
105
60
15
103
121
60
27
136
152
125
68
103
126
153
49
180
75
28
119
125
150
0
73
44
164
153
15
155
76
100
56
50
147
111
80
151
150
74
144
94
122
65
74
91
99
141
5
11
60
82
82
119
25
28
21
75
126
68
15
157
129
165
51
149
131
157
50
176
44
31
24
123
114
132
28
32
50
62
22
22
33
111
91
29
133
74
150
76
94
129
158
47
35
43
16
31
164
74
99
182
123
130
110
75
50
151
119
155
81
146
125
151
56
74
175
31
36
77
45
108
123
0
71
66
45
37
39
34
42
44
40
9
173
100
83
106
42
38
153
26
29
49
26
159
34
75
6
140
148
11
139
123
21
128
18
155
155
134
125
129
21
30
168
20
146
113
125
125
126
155
144
131
33
125
40
121
120
76
140
136
49
130
151
48
158
117
124
101
162
81
42
132
151
122
121
114
129
113
100
120
154
121
21
116
162
156
58
35
148
120
67
62
140
121
148
28
60
179
5
25
115
25
58
34
129
118
154
66
120
3
146
26
58
69
4
15
112
119
26
48
71
63
79
101
25
91
65
76
128
30
107
101
136
86
98
63
0
136
159
149
22
155
22
161
152
155
3
30
70
38
156
140
152
152
153
157
29
151
9
26
30
148
146
63
14
162
50
157
47
64
144
150
88
61
37
148
148
156
139
86
181
148
45
143
136
34
147
58
54
150
84
139
91
30
31
86
133
56
140
28
26
101
43
79
39
44
93
26
84
35
154
62
16
160
51
133
139
163
14
39
61
17
35
169
52
212
189
104
115
30
174
98
63
129
0
136
0
78
61
88
159
126
89
97
153
136
67
81
182
47
85
115
59
57
53
52
176
74
49
50
173
85
169
167
68
162
52
125
46
18
139
128
50
130
157
50
79
29
24
122
129
131
76
65
161
149
101
97
151
43
90
97
37
46
62
144
133
53
47
51
36
8
46
37
48
42
47
26
39
50
91
55
4
76
47
154
157
15
4
129
150
177
158
58
79
60
103
98
57
95
157
32
140
32
32
39
42
34
69
86
175
88
77
146
107
30
89
146
28
88
30
38
175
164
112
67
14
143
115
151
47
98
136
117
20
144
39
169
42
173
19
20
116
59
9
150
122
158
44
66
143
124
150
44
167
37
175
23
123
109
109
106
103
89
146
101
53
88
48
3
67
100
4
4
178
143
146
139
101
140
104
97
87
152
121
115
100
122
31
179
136
93
107
66
111
82
111
141
88
70
60
80
118
64
81
12
60
53
12
77
37
43
25
14
57
91
35
28
24
69
120
71
20
11
28
89
29
57
66
31
36
122
6
4
27
47
30
37
61
20
24
66
51
37
17
25
22
79
17
15
50
40
24
45
15
65
43
47
153
37
46
30
4
58
42
36
37
43
0
49
70
87
45
139
73
83
9
38
125
81
57
136
91
130
166
85
9
132
63
38
50
52
119
134
131
68
64
160
149
101
95
130
169
151
42
103
37
61
54
93
133
108
75
136
102
75
83
41
48
182
93
26
70
132
17
26
105
118
2
71
38
131
120
156
5
68
121
148
44
61
74
24
32
114
54
45
108
105
1
72
74
114
30
66
70
21
14
29
94
112
169
79
82
171
123
77
84
85
103
111
79
75
75
85
155
57
28
124
138
72
155
127
163
116
62
148
129
155
35
53
146
179
82
17
26
75
27
121
128
108
46
29
122
111
147
58
113
16
139
35
58
15
24
105
111
1
148
32
32
6
154
29
143
24
172
10
11
97
86
104
71
100
51
54
41
79
85
172
81
120
62
76
182
49
117
149
77
164
153
104
98
154
62
93
107
40
61
49
17
147
68
55
38
130
119
67
121
148
43
61
67
23
2
114
120
154
27
36
21
93
45
160
77
140
20
52
154
76
73
168
157
102
21
98
111
44
54
54
62
151
158
37
46
57
32
42
59
0
112
50
33
126
115
151
61
116
10
86
143
39
57
164
66
14
27
11
109
115
82
51
171
160
20
83
94
11
115
64
93
74
57
97
155
137
75
70
100
155
107
101
156
51
109
42
51
68
62
99
149
138
3
115
127
112
36
13
52
108
29
9
114
83
115
151
74
141
90
105
121
114
147
10
134
122
20
127
17
133
124
128
20
32
45
18
145
112
124
124
125
141
129
26
123
38
3
120
118
75
139
131
129
133
157
116
123
100
157
82
41
82
134
133
121
120
112
128
111
99
117
153
120
20
158
115
138
8
87
86
137
73
136
29


==> data/clustering/c2-min.dat <==
14
144
141
95
74
137
54
100
32
76
132
119
118
113
13
46
152
9
34
10
79
124
142
70
86
87
107
126
105
117
57
62
114
129
155
91
8
148
129
18
70
0
22
41
58
118
125
30
30
130
107
6
57
77
126
104
131
36
137
54
165
14
15
18
30
142
30
23
18
29
21
20
59
6
66
136
23
19
112
6
16
114
121
151
54
117
15
145
34
66
12
8
110
111
129
17
21
2
36
142
23
17
17
133
77
89
123
16
55
41
150
148
98
7
0
144
75
0
103
53
48
137
14
119
57
30
9
0
31
27
38
138
78
35
10
42
338
61
42
55
29
50
22
20
194
40
53
29
51
58
29
23
80
18
64
14
31
38
34
6
29
58
54
37
58
30
62
56
118
62
30
142
24
129
41
31
13
126
122
72
151
127
123
109
36
21
39
47
26
41
66
14
127
154
47
157
146
124
32
31
144
51
155
58
163
15
62
44
138
179
14
4
84
0
148
54
62
35
42
72
3
26
139
35
151
69
160
27
48
66
116
123
109
27
13
141
118
149
36
86
139
115
142
38
21
176
25
21
107
114
20
127
37
40
17
116
135
150
148
76
116
118
94
17
38
146
121
55
72
141
119
144
33
169
21
0
81
9
13
113
110
11
115
28
67
16
97
112
117
150
124
18
0
62
112
119
134
153
88
141
57
55
122
132
112
110
1
122
105
87
0
117
107
0
15
132
72
144
140
99
43
64
54
95
73
56
58
67
83
130
151
28
29
19
35
35
8
29
2
157
73
41
32
127
10
110
107
23
107
13
147
128
127
118
118
13
139
24
19
45
159
81
21
142
84
118
114
119
148
138
123
26
30
115
38
15
6
102
95
76
23
109
31
79
123
32
118
131
40
151
26
84
95
103
89
149
71
111
41
66
128
130
110
114
104
141
33
104
84
133
147
114
151
37
106
154
136
6
1
1
122
10
6
60
28
25
25
6
15
43
25
72
81
106
11
12
151
24
32
43
21
6
29
10
49
141
0
70
68
65
0
98
78
157
104
97
156
79
94
89
61
93
95
86
72
69
86
68
44
72
82
8
68
37
4
42
81
89
9
21
36
93
22
35
21
28
51
88
17
40
41
33
15
103
94
34
101
33
44
34
51
81
98
25
69
47
8
14
138
142
147
134
139
6
35
39
127
104
140
68
60
123
101
21
82
128
29
65
154
18
1
28
100
3
15
112
114
51
114
7
142
30
73
3
107
114
7
39
4
98
142
134
132
68
7
37
70
2
18
6
42
39
112
142
118
68
77
138
115
142
47
64
171
25
5
21
114
2
68
89
52
45
0
51
47
10
70
94
101
61
42
58
65
1
0
67
52
58
77
77
35
83
4
33
36
104
59
80
83
72
54
62
104
30
45
69
86
33
99
50
10
91
110
42
26
122
142
108
65
74
116
143
48
158
73
25
108
115
139
0
55
41
151
148
7
144
75
100
53
48
137
95
66
139
138
60
133
86
116
51
60
80
72
136
1
5
38
81
79
107
24
27
20
75
114
29
14
134
123
159
45
143
120
147
34
167
42
27
19
112
109
128
28
31
42
50
17
21
27
108
88
25
121
70
148
73
92
128
153
46
33
40
16
30
158
74
95
180
117
125
108
50
48
141
116
147
76
137
114
142
54
72
169
30
33
43
43
107
114
0
70
64
43
34
39
25
37
41
38
8
163
99
82
106
41
38
133
10
20
27
13
149
23
65
0
119
137
0
128
103
12
103
16
144
124
124
115
115
10
25
155
15
134
101
114
113
115
144
133
120
27
106
30
110
106
72
129
126
40
115
139
37
148
106
113
92
148
70
36
122
98
112
111
100
18
102
91
110
144
111
11
106
151
144
14
16
138
114
63
61
133
111
138
8
59
168
0
24
104
15
20
31
112
113
149
61
109
2
137
25
57
68
2
13
102
109
25
48
61
42
69
95
16
0
47
63
116
19
75
82
97
45
98
62
0
133
149
131
6
145
17
151
142
144
2
29
68
34
139
128
142
142
143
147
25
142
8
11
29
138
137
62
7
153
49
147
47
62
15
141
87
59
34
132
15
37
129
86
18
138
44
133
124
24
142
39
50
112
78
133
83
21
30
82
120
55
129
27
24
97
14
68
33
42
90
24
78
30
139
52
15
142
19
120
129
145
13
16
34
13
28
161
51
190
166
81
59
12
152
98
62
121
0
129
0
61
58
54
149
126
88
91
147
126
67
80
181
45
51
115
34
18
14
47
120
32
0
0
123
8
116
119
18
116
14
114
29
15
122
123
43
120
147
49
79
27
23
112
119
6
51
58
134
131
94
92
139
13
87
89
28
45
25
120
128
51
46
50
33
7
44
37
47
42
47
25
38
49
88
53
3
58
44
151
151
4
3
108
148
170
148
57
78
56
96
96
52
94
147
27
138
27
26
34
34
28
64
50
166
78
71
140
101
25
77
136
19
78
20
30
171
161
101
21
13
133
110
146
43
83
129
97
19
132
19
149
27
168
17
19
106
23
9
140
117
153
39
54
136
113
141
43
161
35
169
21
113
108
89
105
100
70
145
82
52
87
48
2
67
99
2
3
175
143
145
138
100
139
103
80
84
151
113
113
100
116
31
173
124
93
106
64
77
81
110
141
78
48
39
59
106
58
71
10
59
50
3
59
32
41
14
12
53
18
29
25
21
56
111
61
18
9
25
59
26
53
51
27
33
108
3
2
24
45
27
35
56
17
21
64
47
34
14
21
18
56
12
12
46
38
21
42
12
60
40
46
148
37
45
28
4
51
41
35
37
42
0
44
58
76
35
135
61
72
0
36
123
63
54
125
57
123
145
80
0
117
40
37
40
49
117
124
123
51
62
133
130
93
92
110
151
138
11
96
34
25
31
92
127
106
31
125
101
72
80
40
47
181
91
25
68
130
14
25
104
105
0
32
21
110
91
136
1
54
111
125
43
52
55
20
13
101
34
40
95
104
0
67
60
100
29
63
69
17
13
28
69
100
132
72
73
143
104
43
78
51
95
77
57
66
66
83
130
0
18
4
0
21
126
109
144
6
50
137
113
140
0
41
0
155
4
5
7
0
6
0
13
97
29
26
105
105
129
55
102
11
125
35
58
12
23
85
102
1
139
30
25
5
139
29
14
22
145
6
8
87
79
92
60
90
41
46
41
58
83
134
79
117
61
75
176
46
79
138
54
150
147
97
95
144
25
92
107
38
25
48
16
61
31
32
31
112
110
54
110
138
32
50
59
17
0
103
107
151
27
35
20
92
44
142
75
136
20
28
143
58
69
143
151
100
20
96
110
42
29
52
37
141
147
35
45
48
31
41
59
0
101
30
16
107
109
145
55
106
9
74
133
35
52
161
62
12
23
7
98
105
62
48
158
154
13
77
93
10
113
60
92
73
56
96
143
0
2
0
0
1
0
0
0
0
32
0
1
10
0
0
10
52
0
96
0
98
25
0
36
96
18
0
98
68
97
140
68
118
82
93
110
102
137
10
125
103
19
117
16
123
114
118
10
32
44
14
138
100
114
114
115
136
119
26
114
38
2
110
109
74
129
122
119
128
147
106
113
99
148
73
40
82
125
127
111
110
100
117
102
98
116
143
110
20
147
105
133
8
78
75
127
52
126
15


==> data/clustering/c2-stdev.dat <==
738.04
981.51
1014.13
13.76
328.53
371.26
1422.48
1202.13
134.03
260.06
179.65
758.07
1560.85
160.08
617.18
993.51
158.86
161.76
1861.75
515
824.23
476.11
2355.81
1426.39
151.05
237.85
252.16
112.07
231.55
1660.59
770.24
610.17
1604.01
1054.01
819.23
340.22
133.96
365.63
105.27
268.85
1391.28
11.51
1016.59
138.18
605.88
909.05
273.49
631.34
1110.95
352.53
1730.84
104.2
334.04
270.07
1542.58
512.18
297.8
983.4
230.9
1667.66
1635.33
136.04
146.21
153.62
1569.83
622.11
1556.61
1049.1
330.54
822.07
94.85
109.02
1183.61
471.21
410.83
604.92
846.52
282.39
1640.92
768.46
586.76
1596.13
1039.29
854.32
479.21
127.97
173.99
483.08
1341.94
1039.89
160.27
595.39
932.84
278.47
626.89
313.92
1737.75
325.76
44.48
311.41
1536.6
465.34
233.23
1320.76
1590.69
140.68
179.95
275.77
774.73
616.22
1563.67
1014.79
64.48
326.93
104.67
193.97
1397.33
262.74
1052.75
138.44
453.74
880.7
732.58
776.09
766.72
783.71
765.31
771.14
972.63
768.52
747.78
829.72
744.97
771.77
768.09
771.05
2091.83
903.28
768.54
771.74
768.24
766.87
777.88
774.49
1445.58
778.29
768.63
769.87
769.69
817.75
770.01
772.36
1318.52
783.53
767.28
775.06
698.53
767.22
868.73
959.05
770.4
737.48
730.8
767.28
765.12
772.77
809.04
767.23
1230.33
948.52
1074.58
978.2
948.75
937.4
953.41
1267.48
1093.29
945.93
1078.67
953.32
974.42
1984.63
1061.17
1113.58
1072.33
922.78
1080.92
1127.42
850.31
966.7
971.49
1059.59
1091
1106.88
1095.77
924.7
1801.79
1060.38
1051.96
972.37
1105.31
1692.21
1088.02
1074.81
1025.24
951
967.85
1087.67
1055.4
2056.35
1085.28
1059.09
1067.94
1094.98
978.4
964.44
930.24
1008.59
1096.45
956.71
1146.44
953.63
935.29
962.26
942.28
945.4
1079.21
948.58
1036.4
950.03
1136.65
1014.48
1600.63
633.61
1117.85
342.63
1726.69
855.44
484.27
169.78
1487.2
504.93
482.94
253.39
1692.67
1582.78
145.67
554.37
892.91
194.02
1684.53
610.45
1569.59
820.19
77.02
182.2
1338.31
210.71
1028.69
428.91
106.12
647.27
130.35
904.92
745.72
388.62
1763.2
333.15
304.25
1035.59
412.38
272.21
1399.02
1443.86
135.77
57.83
267.05
536.76
1638.05
577.58
578.2
583.86
1106.48
839.81
310.1
49.35
578.15
192.01
582.55
604.11
601.92
1484
473.57
1197.2
638.25
579.47
583.12
1673.26
578.2
1034.54
582.84
385.97
600.16
582.19
125.44
473.82
681.2
612.57
482.96
162.06
645.96
493.41
579.94
637.9
911.34
1609.64
603.95
1597.42
1058.63
488.06
165.47
1351.08
74.35
268.48
1031.05
162.78
69.37
604.55
91.81
955.05
662.17
1609.83
1740.39
323.47
273.69
96.57
92.49
484
279.16
1533.82
1531.1
221.52
269.53
1389.85
390.31
1421.72
1655.55
1397.42
1382.15
1616.42
1397.03
1630.99
1778.13
1702.28
1748.08
1513.16
1442.9
1568.09
347.28
325.78
1721.76
1755.95
1507.3
1720.71
1637.89
1365.92
1640.66
1692.71
1399.1
1753.6
1430.99
1577.2
352.68
1672.63
1416.97
333.7
512.99
1659.21
1403.22
363.44
340.8
2004.47
342.12
1568.05
1662.38
1429.02
1411.08
1407.81
1612.8
1696.96
332.13
1595.62
1678.27
1658.56
1390.62
1753.13
1597.09
1668.68
1396.9
353.74
1460.52
1679.93
1598.61
1415.06
1571.88
1444.94
1789.41
1445.43
349.8
1719.78
1352.48
1384.44
1419.55
330.16
1411.82
1529.42
1407.36
297.42
393.12
386.35
859.43
492.27
440.27
402.18
391.77
391.22
389.3
1518.74
471.89
419.57
386.21
1678.75
389
390.36
387.16
388.59
1117.66
433.01
450.39
67.08
1505.22
496.11
1194.3
190.46
1590.86
355.63
63.63
180.19
74.85
1884.73
176.21
113.6
605.89
1754.99
321.21
102.81
371.37
74.67
29.78
683.64
130.95
8.23
29.89
1897.15
297.84
294.32
1932.52
408.44
283.83
646.71
335.6
984.33
593.77
532.7
151.74
46.89
75.88
42.79
1652.14
49.92
44.67
117.27
50.48
337
1426.16
395.09
842.44
88.61
46.9
74.84
43.84
1446.08
284.04
200.14
1116.75
475.14
292.66
177.72
44.73
118.51
44.48
421.65
593.25
44.43
152.8
45.46
879.79
193.39
318.91
1736.22
1495.37
483.54
303.18
429.54
633.15
1112.02
317.85
1736.3
826.29
480.92
265.39
1489.27
487.32
186.48
86.82
491.58
292
1633.53
1567.47
153.44
46.13
207.76
156.65
771.22
622.11
1500.76
998.7
334.09
105.15
113.7
275.18
1338.92
1011.38
137.06
900.73
264.67
94.32
1859.58
78.75
123.64
1166.62
266.31
402.8
81.51
414.31
1822.99
191.43
78.9
484.83
102.71
712.32
1110.46
190.49
345.77
1719.84
347.21
261.41
1575.35
498.81
315.48
1383.16
1682.57
1572.16
172.35
80.81
190.92
184.35
89.52
398.9
410.41
438.06
406.9
432.84
754.32
1177.81
406.76
411.64
413.67
407.73
409.35
409.9
420.14
405.88
423.99
406.07
405.4
419.55
401.49
512.54
408.92
405.31
407.79
1706.83
407.99
407.82
416.51
427.33
409.31
404.22
369.99
410.97
461.64
416.37
416.14
406.47
399.4
408.62
462.11
406.1
416.51
429.71
413.65
445.31
770.35
585
1491.39
337.34
1718.31
333.22
238.7
521.81
235.69
1508.66
1614.91
247.2
138.54
232.78
263.97
1145.54
27.76
777.17
604
1609.21
1075.21
326.54
103.59
1355.53
1048.27
138.89
590.63
859.77
47.87
640.81
1404
1751.31
27.18
467.32
1295.4
785.37
135.76
51.62
230.43
179.79
283.52
380.87
99.36
1883.38
1660.38
1601.71
374.88
214.9
505.19
417.4
866.59
1563.57
631.97
1113.47
336.75
1019.37
852.23
476.24
1492.09
292.7
471.25
265.99
293.91
1637.32
148.3
588.96
932.35
175.89
1125.82
348.8
1740.33
394.35
809.38
46.79
1476.97
448.43
181.92
1170.83
482.57
450.43
140.88
1662.44
1596.78
50.17
201.98
1156.07
351.07
463.01
44.62
1524.78
504.63
1336.72
1590.49
149.22
1525.6
1171.98
417.14
1555.64
634.03
1116.4
329.14
1724.9
835.4
469.01
1449.23
367.79
478.33
253.88
1689.59
1601.83
309.76
146.97
121.79
580.58
908.48
193.69
42.58
88.99
1869.8
1628.3
1581.8
1026.32
331.44
859.23
44.62
98.08
487.48
1388.74
26.02
417.01
181.61
872.22
257.1
619.48
337.88
457.14
50.54
489.96
1440.44
562.05
1662.56
119.29
226.61
96.56
225.33
84.39
95.49
115.57
86.61
97.61
166.56
779.31
661.09
96
99.13
1510.97
107.14
101.64
93.98
117.87
105.8
93.74
107.49
102.69
138.34
95.97
241.25
88.18
134.28
95.12
109.48
136.3
371.98
1372.19
89.46
190.43
88.02
106.49
84.43
410.54
132.05
147.57
89.98
1035.76
87.38
86.61
88.29
99.73
109.39
142.18
113.95
104.78
165.44
58.99
161.83
133.8
229.69
88.42
133.37
117
126.69
636.33
1106.1
306.74
1740.45
470.88
270.84
1537.93
495.5
302.9
509.2
1648.26
1664.15
135.87
193.25
1607.15
200.18
630.32
597.6
1625.31
1057.08
836.04
475.13
147.99
172.42
478.32
62.41
1665.57
1015.82
164.11
593.19
936.89
288.27
1685.27
176.2
303.55
312.21
463.63
287.96
227.77
51.76
1546.62
583.73
211.83
1834.4
635
294.28
307.48
46.36
400.63
1856.85
19.46
400.63
430.59
466.55
475.35
481.27
468.09
1206.58
482.66
542.16
567.29
444.12
595.62
474.44
443.2
500.63
466.18
440.19
463.86
471.98
473.04
483.53
497.45
1566.67
470.66
463.79
483.55
1179.34
203.46
475.23
466.82
468.31
501.23
1613.19
470.53
489.49
486.43
437.64
487.11
628.15
482.13
518.95
482.45
166.84
530.75
510.73
475.98
464.29
1681.07
257.79
243.33
782.26
571.81
1602.59
261.53
1090.02
103.97
291.36
221.25
571.34
360.1
170.66
388.27
388.11
126.01
296.75
129.99
428.68
296.58
400.97
1060.74
323.81
117.09
577.17
284.95
507.43
97.05
225.08
70.37
912.06
275.44
1120.63
325.2
458.59
44.76
1572.94
515.6
1379.22
1605.7
221.24
248.94
1661.48
1506.65
1641.53
250.2
367.38
1864.8
211.85
61.82
400
8.98
774.24
1108.2
75.23
320.2
1728.62
334.94
310.2
1465.13
493
1378.51
260.45
1648.85
135.42
85.19
413.14
1639.63
1516.52
1039.06
326.67
297.01
212.35
109.68
252.35
1367.25
311.42
285.71
290.51
392.72
621
907.03
1663.58
775.16
595.68
1581.46
1057.26
325.7
103.81
251.99
1392.54
998.46
137.65
587.74
881.19
259.86
1622.49
633.4
605.75
1588.33
1051.44
91.3
477.99
189.59
131.69
1610.25
1046.14
141.54
644.29
106.79
864.86
283.53
1574.28
334.23
1735.81
387.63
804.05
44.61
1522.97
100.96
1141.79
491.49
203.07
1640.59
441.12
165.75
951.37
148.1
813.83
1112.88
219.64
1710.05
335.73
115.09
299.21
242.71
1517.22
637.14
296.58
1318.12
232.24
217.86
148.86
198.35
137.73
223.74
442.65
1101.54
315.07
455.75
867.7
45.95
1442.27
1175.27
292.61
1658.74
1149.68
389.74
573.27
155.59
942.62
1814.77
428.39
512.32
545
327.79
372.39
223.31
589.67
1610.15
636.3
1110
334.37
1736.82
806.33
471.33
170.33
1488.44
522.68
181.92
479.94
342.88
285.68
1654.14
1633.72
143.69
182.34
179.79
635.09
1113.71
308.14
1727.68
797.48
474.3
226.66
1542.44
499.79
487.24
471.55
290.55
1621.63
1570.58
142.97
180.24
1633.97
1643.64
1040.4
330.34
830.2
409.75
138.28
1166.79
485.36
407.27
176.97
943.9
291.65
108.8
206.59
1518.21
1161.6
1684.27
422.45
12.79
1575.62
71.21
658.04
1111.04
1032.22
114.64
472.18
76.95
179.62
271.11
1543.97
281.82
74.73
1696.31
162.62
172.48
565.49
317.48
930.07
132.17
582.43
313.04
1728.76
394.37
1495.54
497.19
1237.43
302.86
344.58
1623.28
34.08
136.85
128.67
219.75
134.53
178.49
647.13
1122.94
133.63
154.42
143.39
1734.06
161.43
133.89
130.25
164.65
485.1
137.68
161.7
264.86
133.25
132.46
512.28
230.01
141.2
333.69
124.94
127.65
133.29
1688.94
134.15
133.76
133.45
131.29
125.27
133.01
133.7
132.77
144.38
139.64
134.49
139.14
132.11
212.94
125.2
150.21
127.08
133.55
1615.65
616.82
1586.46
1021.33
359.71
824.53
86.07
103.64
1176.24
485.06
420.35
12.77
911.67
343.3
447.04
818.27
206.73
1579.1
502.05
1178.85
1645.39
1628.94
768.77
640.58
1531.93
73.47
1088.07
820.21
344.87
113.96
98.03
1382.15
1051.89
151.78
642.79
907.5
274.47
586.64
776.29
618.15
1611.37
1747.12
13.04
333.3
264.48
589.67
493.09
1304.44
247.43
135.36
94.15
53.55
40.96
276.71
310.35
541.58
905.55
717.64
737.35
1360.08
603.61
448.17
4252.12
282.21
53.23
3327.46
294.44
113.66
308.64
243.96
1582.51
165.82
634.48
888.92
1534.98
1035.74
835.43
81.67
473.22
158.18
488.75
369.32
1638.4
1031.8
144.57
608.6
877.34
869.4
745.66
1710.02
1183.08
33.64
370.03
51.73
132.27
1406.47
364.31
830.28
138.59
88.03
204.1
736.79
315.12
1645.48
597.33
59.67
1571.12
496.36
143.92
1353.79
81.8
296.03
1045.77
170.18
86.33
594.6
89.27
949.95
641.52
1160.36
211.25
209.78
217.38
369.07
1821.66
886.94
215.39
487.14
1610.18
531.82
505.83
375.31
1754.59
209.59
1637.27
209.28
131.16
286.82
221.47
211.81
312.56
331.66
1624.6
772.3
592
1582.32
1015.39
833.49
479.72
98.62
168.87
479.44
1380.32
1058.31
145.25
556.68
865.09
258.89
77.03
634.33
1535.05
47.95
114.69
1392.21
198.62
175.54
896.59
1500.29
106.61
102.8
140.55
342.27
445.68
1473.51
455.14
1210.64
1595.11
232.51
612.15
37.52
1742.74
490.22
355.86
512.12
792.09
1398.27
133.81
161.59
1892.14
601.07
1066.43
1022.27
89.13
479.09
124.37
62.53
1418.35
1146.11
169.78
61.96
603.1
52.88
340.78
85.45
771.96
608.07
1611.54
1009.21
330.16
218.41
247.75
1471.08
186.22
977.6
139.12
112.77
858.38
267.98
622.94
1529.89
324.1
465.67
104.72
267.72
1358.65
33.33
222.3
286.23
535.55
1658.5
771.83
610.7
1435.84
1057.51
330.29
1429.93
201.09
1023.27
135.64
53.35
603.94
94.15
940.73
269.86
329.21
432.49
44.35
1431.35
497.58
1535.14
7.73
1650.28
778.68
604.82
1573.79
1062.05
852.24
341.52
136.89
142.3
86.89
472.47
1343.18
276.52
582.57
1038.69
159.24
603.31
146.28
916.17
286.88
812.16
662.86
1625.49
1157.64
348.83
1410.42
29.13
230.12
1016.81
134.57
15.73
136.24
648.17
102.09
947.67
1573.97
770.02
613.19
75.73
1068.84
42.9
337.93
116.58
1364.38
1020.47
162.74
554.94
69.16
58.91
23.66
911.68
265.63
1643.69
202.6
1135.69
69.88
348.28
429.79
871.49
89.93
1391.59
458.73
179.57
1158.72
404.44
1702.05
1588.62
203.17
394.46
230.4
620.04
230.3
258.87
1625.96
263.15
314.71
269.95
262.49
269.04
651.37
260.46
266.54
1577.32
269.97
786.05
271.34
268.09
274.7
263.39
273.02
262.78
283.31
266.12
277.55
281.83
256.78
123.04
322.08
269.88
1162.93
345.51
262.5
245.88
270.34
1675.98
271.6
261.54
274.89
1041.73
266.41
268.79
422.88
274.53
273.05
168.19
270.25
304.22
630.37
258.07
179.26
281.96
264.17
267.7
275.97
269.52
269.18
263.92
902.9
1582.05
448.93
384.33
457.68
351.57
1601.98


==> data/clustering/c3-assimetry.dat <==
0.41
0.41
0.41
0.47
0.47
0.47
1.00
1.00
0.39
0.39
0.39
0.39
1.20
1.80
0.35
0.35
0.35
0.35
0.35
0.35
2.41
0.73
0.73
1.62
1.87
0.87
3.38
2.88
0.80
0.33
0.33
0.33
0.33
0.33
0.33
2.31
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15
0.15


==> data/clustering/c3-assimetry__c__pia_.dat <==
0.08
0.12
0.19
0.81
0.04
0.47
0.14
0.12
0.09
0.17
0.37
0.24
0.53
0.13
0.44
0.19
0.15
0.07
0.20
0.14
0.15
0.45
0.13
0.94
0.08
0.58
0.10
0.07
0.36
0.27
0.51
0.06
0.10
0.14
0.17
0.13
0.09
0.31
3.57
0.10
0.13
0.07
0.90
0.05
0.60
0.12
0.24
0.07
0.10
0.36
0.24
0.71
0.12
0.16
0.17
0.08
0.14
0.13
0.10
0.16
0.09
0.09
0.10
0.10
0.15
0.09
0.26
0.21
0.29
0.17
0.07
0.15
0.16
0.14
0.12
0.09
0.27
0.36
0.29
0.11
0.19
0.10
0.36
0.15
0.46
0.14
0.26
0.14
0.25
0.11
0.15
1.36
0.41
0.15
0.33
0.12
0.10
0.46
0.17
0.28
0.11
0.15
0.36
0.24
0.16
0.51
0.19
0.19
0.13
0.18
3.97
0.52
0.02
0.28
0.10
0.69
0.14
0.37
0.74
0.06
0.50
0.09
0.11
0.08
0.33
0.24
0.58
0.07
0.13
0.17
0.09
0.09
0.19
0.14
0.14
0.14
0.17
0.14
0.32
0.26
0.27
0.19
0.11
0.18
0.10
0.10
0.14
0.17
0.42
0.15
0.13
0.14
0.10
0.56
0.17
0.27
0.22
0.15
0.17
1.80
0.30
0.40
0.50
0.25
0.33
0.42
0.29
0.40
0.39
0.09
0.27
0.14
0.53
0.49
0.15
0.22
0.14
0.75
0.31
0.15
0.92
0.19
0.16
0.30
0.16
2.49
0.27
0.16
0.07
0.11
0.07
0.22
0.17
0.13
0.12
0.10
0.12
0.07
0.06
0.12
0.23
0.31
0.24
0.07
0.06
0.09
0.11
0.42
0.10
0.22
0.09
0.15
0.08
0.13
1.15
0.60
0.06
0.07
0.19
0.13
0.07
0.21
0.26
0.16
0.34
0.05
0.13
0.13
0.30
0.29
0.08
0.18
0.21
0.07
0.22
0.22
0.06
0.35
0.13
0.13
0.44
0.12
0.10
1.15
0.13
0.54
1.25
0.85
0.96
0.83
1.00
0.90
0.96
0.88
0.90
0.95
1.09
0.86
0.82
1.47
1.87
0.76
1.19
0.88
0.90
0.73
0.65
2.50
0.23
0.25
0.06
0.31
0.70
0.23
0.12
0.35
0.22
0.14
2.76
0.03
0.64
0.22
0.11
0.19
0.42
0.27
0.78
0.20
0.06
0.21
0.16
0.09
0.23
0.06
0.58
0.12
0.26
0.12
0.08
0.11
0.37
0.24
0.61
0.12
0.07
0.17
0.16
0.09
0.15
0.15
0.10
0.09
0.11
0.24
0.33
0.91
0.12
0.25
0.12
0.11
4.21
0.65
0.88
0.29
0.09
0.61
0.11
0.11
0.08
0.40
0.29
0.49
0.08
0.11
0.17
0.17
0.14
0.12
0.30
0.05
0.53
0.11
0.22
0.12
0.07
0.09
0.37
0.25
0.53
0.10
0.06
0.13
0.17
0.09
0.12
0.49
0.22
0.35
0.22
0.23
0.42
0.32
0.24
0.77
0.31
0.24
0.25
0.28
5.17
0.55
0.19
0.26
0.37
0.22
0.22
0.51
0.21
0.33
0.28
0.37
0.23
0.22
0.19
0.18
0.04
0.09
0.10
0.63
0.08
0.09
0.05
0.12
0.25
0.07
0.11
0.28
0.09
0.30
0.09
0.08
0.20
0.08
0.62
0.19
0.20
0.18
0.53
0.32
0.66
0.40
0.26
0.20
0.22
0.24
2.48
0.51
0.60
0.31
0.36
0.50
0.62
0.68
0.46
0.59
0.54
0.43
0.76
0.53
0.57
0.62
0.44
0.81
0.44
2.04
0.13
0.21
0.16
0.30
0.28
1.20
0.17
0.15
0.22
0.12
0.19
0.16
0.06
0.15
0.36
0.25
0.78
0.14
0.17
0.15
0.07
0.18
0.74
0.11
0.12
0.09
0.08
0.16
0.23
0.34
0.10
0.09
0.72
0.06
0.24
0.47
0.11
0.10
0.16
0.10
0.17
1.59
0.15
0.17
0.15
0.13
0.26
0.43
0.47
0.34
0.20
0.22
0.13
0.10
0.25
0.15
0.28
0.17
0.22
0.29
1.49
0.08
0.09
0.35
0.29
0.76
0.08
0.10
0.15
0.17
0.13
0.10
0.30
3.38
0.03
0.11
0.39
0.52
0.73
0.11
0.17
0.21
0.14
0.12
1.45
0.61
1.25
0.57
0.20
0.12
0.18
0.12
0.21
0.12
0.15
0.02
0.34
0.08
0.09
0.27
0.27
1.14
0.09
0.11
0.17
0.08
0.13
0.10
0.35
0.09
0.16
0.20
0.25
0.12
0.10
0.14
0.09
0.11
0.39
0.09
0.21
0.12
0.22
0.10
0.12
1.12
0.09
0.25
0.26
1.05
0.09
0.11
0.16
0.08
0.12
0.19
0.37
0.27
0.63
0.16
0.07
0.21
0.15
0.08
0.22
2.46
0.21
0.31
0.28
0.52
0.22
0.30
0.27
0.23
0.29
0.71
0.80
0.39
0.26
0.87
0.40
0.61
0.03
0.08
0.08
0.11
0.17
0.97
0.09
0.08
0.19
0.08
0.16
2.41
0.38
0.24
0.48
0.31
0.27
0.46
0.38
0.41
0.91
0.32
0.29
0.32
1.04
0.38
0.40
0.42
0.35
0.37
0.31
2.67
0.29
0.60
0.12
0.16
0.18
0.10
0.10
0.25
0.26
0.66
0.34
0.07
0.15
0.17
0.08
0.13
0.21
0.27
0.23
0.36
0.26
0.29
0.30
0.27
0.23
1.15
0.86
0.08
0.13
0.26
0.08
0.09
0.11
0.10
2.31
0.20
0.33
0.13
2.98
2.76
0.56
0.61
0.65
1.31
0.09
0.57
0.22
0.45
0.08
0.07
0.21
0.07
0.17
1.45
0.07
0.10
0.10
0.27
0.09
0.48
0.19
0.46
0.06
0.20
1.00
0.51
0.41
0.83
0.48
0.37
0.14
0.19
0.12
0.10
1.62
0.28
0.24
0.43
2.88
0.17
0.20
0.12
0.10
0.20
0.14
0.20
1.48
0.23
0.15
0.24
0.19
5.84
0.18
0.17
1.01
0.12
0.10
0.13
1.96
0.19
1.21


==> data/clustering/c3-cv.dat <==
0.74
0.37
0.02
0.44
0.43
0.73
0.17
0.38
0.11
0.36
0.11
0.02
0.45
0.97
0.24
1
0.02
0.67
0.08
0.11
0.09
0.06
0.44
0.39
0.12
0.05
0.12
0.19
1.03
1.07
1
1.15
1.05
0.89
1.09
0.88
1.2
1.08
1.31
1.16
0.99
0.92
1.02
1.15
1.51
1.08
1.05
1.04
0.99
1.12
1.05
1.12
1.25
1.03
1.01
0.89
1.07
1.29
0.89
1.04
1.16
0.66
0.87
1.1
0.82
0.94
0.4
0.02
0.53
0.04
0.45
0.56
0.28
0.23
0.11
0.01
0.67
0.78
0.44
0.12
0.1
0.01
0.75
0.08
0.11
0.11
0.02
0.83
0.11
0.06
0.02
0.05
1.06
0.21
0.04
0.66
0.21
0.38
0.01
0.3
0.41
0.11
0.3
0.53
1.15
0.03
0.36
0.08
0.12
0.04
0.1
0.2
0.05
0.11
0.35
0.15
1.2
0.14
0.29
1.4
0.08
0.38
0.26
0.29
0.36
0.65
0.16
0.1
0.17
0.63
0.25
0.28
0.11
0.46
0.45
0.66
0.88
1.13
0.75
0.35
0.4
0.16
0.21
0.08
0.25
0.11
0.26
0.1
0.09
0.09
0.68
0.16
0.31
0.38
0.23
0.17
0.41
0.34
0.19
0.07
0.24
0.19
0.18
0.56
0.02
0.34
0.07
0.27
0.67
0.39
0.15
0.11
0.02
0.29
0.75
0.15
0.12
0.02
0.62
0.09
0.15
0.09
0.09
0.12
0.96
0.18
0.07
0.44
0.04
0.05
0.03
0.8
0.04
0.87
0.42
0.07
0.07
0.05
0.32
0.37
0.27
0.47
0.6
1.09
0.04
0.35
0.06
0.13
0.72
0.94
0.89
0.07
0.07
0.18
0.17
0.05
0.12
0.08
0.16
0.19
0.09
0.02
0.1
0.42
0.49
0.29
1.05
0.02
0.1
0.33
0.13
0.05
0.77
0.26
0.69
0.74
0.29
0.12
0.36
0.5
0.7
0.23
0.32
0.3
0.13
0.28
0.69
0.75
0.28
1.03
0.22
0.57
0.49
0.4
0.21
0.77
0.1
0.13
0.14
0.16
1.11
0.28
0.24
0.5
0.1
0.13
0.5
0.12
0.52
0.07
0.12
0.28
0.06
0.26
0.2
0.32
0.28
0.26
0.11
0.25
0.18
1.04
0.04
0.02
0.09
0.09
0.1
0.03
0.23
0.84
0.02
0.1
0.18
0.18
0.24
0.31
0.26
0.23
0.32
0.47
0.32
0.22
0.25
0.2
0.55
0.23
0.27
0.21
0.34
0.47
0.56
0.96
0.89
0.36
0.15
0.2
0.25
0.3
0.27
0.25
0.28
0.29
0.23
0.26
0.23
0.36
0.51
0.16
0.51
0.53
0.32
0.23
0.4
0.22
0.24
1.01
0.38
0.09
0.67
0.22
0.33
0.16
0.35
0.44
0.18
0.09
0.59
0.32
0.21
1.22
0.18
0.3
0.13
0.11
0.1
0.18
0.27
0.31
0.09
0.17
0.28
1.3
0.28
0.71
0.49
0.19
0.25
0.23
0.53
1.05
1.42
0.28
0.25
0.27
0.31
0.19
0.17
0.61
0.43
0.59
0.41
0.67
0.47
0.44
0.75
0.75
0.65
0.42
0.38
0.34
0.72
0.61
0.37
0.39
0.71
0.69
0.35
0.66
0.4
0.65
0.35
0.64
0.34
0.66
0.67
0.68
0.02
0.05
0.06
0.64
0.5
0.15
0.41
0.74
0.61
0.68
0.67
0.3
0.08
0.49
0.04
0.34
0.05
0.1
0.84
0.81
0.92
0.57
0.12
0.13
0.85
0.04
0.16
0.09
0.58
0.04
0.54
1.09
0.38
0.44
0.89
0.04
0.29
0.32
1.09
0.05
0.63
0.62
0.5
0.46
0.17
1.02
0.21
0.71
0.23
0.52
0.53
0.09
0.48
0.19
0.63
0.67
0.33
0.67
0.21
1.09
0.2
0.29
0.12
1.05
0.43
0.2
0.53
0.16
0.16
0.17
0.71
0.53
0.24
0.7
0.9
0.2
0.22
0.47
0.3
0.34
0.12
0.49
0.22
1.05
0.08
0.45
0.34
0.21
0.27
0.66
0.09
0.83
0.32
0.08
0.46
0.35
0.17
1.13
0.1
0.19
0.21
0.85
0.06
0.09
0.28
0.06
0.3
0.19
0.04
0.07
0.14
0.97
0.14
0.86
0.52
0.01
0.03
0.01
0.43
0.05
0.4
0.06
0.35
0.03
0.06
0.48
0.54
0.03
0.16
1.3
0.02
0.33
0.02
0.5
0.14
0.12
0.07
0.11
0.06
0.02
0.12
0.11
0.17
0.03
0.04
0.04
0.31
0.23
0.31
0.32
0.14
0.19
0.27
0.29
1.1
0.29
0.4
0.36
0.3
0.7
0.38
0.44
0.28
0.96
0.39
0.31
0.35
0.3
0.28
0.38
0.3
0.32
0.38
0.34
0.29
0.27
0.31
0.31
0.38
0.38
0.27
0.31
0.27
0.41
0.3
0.94
0.23
0.07
0.27
0.13
0.11
0.22
0.02
0.96
0.02
0.07
0.05
0.03
0.22
0.07
0.04
0.14
1.06
1.05
0.22
0.05
0.45
0.2
0.02
0.37
0.54
0.13
0.39
0.04
1.28
0.95
0.05
0.55
0.08
0.26
0.05
0.28
0.15
1.21
0.18
0.34
0.9
0.6
0.11
0.62
0.78
0.18
0.28
0.33
0.45
0.38
0.15
0.05
0.36
0.8
0.33
0.13
1.2
0.15
0.71
0.12
0.18
0.13
0.09
0.46
0.2
0.11
0.06
0.1
0.45
0.32
0.47
0.27
0.7
0.55
0.25
0.33
0.89
0.59
0.15
0.58
0.39
0.38
0.37
1.37
0.28
0.15
0.91
0.44
0.5
0.3
0.31
1.42
0.64
0.71
0.86
0.67
0.01
0.7
0.67
0.81
0.72
0.71
1.39
1.35
0.6
0.74
0.56
0.49
0.57
0.46
0.66
0.58
0.57
0.66
0.74
0.56
0.06
0.58
0.21
0.05
0.28
0.43
0.14
0.05
0.36
0.36
0.61
0.15
1.12
0.05
0.1
0.16
0.11
0.05
0.1
0.34
0.06
0.07
0.08
0.49
0.19
0.33
0.51
0.67
0.74
0.26
0.12
0.36
0.34
0.09
0.54
0.96
0.3
0.94
0.15
0.58
0.23
0.17
0.06
0.85
0.09
0.15
0.07
0.17
1.06
0.93
0.28
0.32
0.35
0.39
0.09
0.97
0.26
0.43
0.66
0.22
0.17
0.44
0.55
0.27
0.76
0.14
0.15
0.27
0.2
0.27
0.29
0.34
0.08
1.17
0.35
0.27
0.12
0.13
0.29
0.17
0.42
0.75
1.17
0.3
0.45
0.3
0.14
0.29
0.09
0.26
0.64
0.25
0.56
0.26
0.5
0.54
0.51
0.38
0.53
0.21
0.35
0.93
0.55
0.26
1.14
0.28
0.48
0.45
0.23
0.39
0.27
0.26
0.38
0.54
0.15
0.08
0.13
0.09
0.24
0.21
0.67
0.14
0.18
0.43
0.16
0.52
0.4
0.81
0.73
0.21
0.59
0.17
1.26
1.24
0.13
0.16
0.23
0.18
0.13
0.29
0.23
0.18
0.7
0.13
0.21
0.64
0.12
0.22
0.12
0.51
0.1
0.05
0.33
0.21
0.36
0.29
0.24
0.18
0.17
0.04
1.13
0.03
0.84
0.97
0.07
0.23
0.07
0.03
1.01
0.03
0.07
1.27
0.56
0.11
0.11
0.84
0.11
0.89
0.38
0.52
0.14
0.24
0.39
0.81
0.23
0.69
0.15
0.11
0.19
0.42
0.09
0.15
0.12
0.16
0.14
0.11
0.16
0.2
0.11
0.12
0.14
0.14
0.41
0.39
0.23
0.08
0.54
0.11
0.19
0.1
0.31
0.13
0.17
0.43
0.01
0.05
0.04
0.65
0.01
0.71
0.38
0.03
0.01
0.04
0.29
0.22
0.18
0.34
0.6
0.98
0.03
0.46
0.05
0.03
0.63
0.9
0.92
0.07
0.07
0.16
0.05
0.26
0.07
0.19
0.13
0.06
0.02
0.06
0.23
0.45
0.27
0.33
0.02
0.08
0.05
1.34
0.05
0.54
0.13
0.55
0.62
0.52
0.63
0.52
0.45
0.57
0.75
0.7
0.5
1.14
0.5
0.66
0.56
0.57
0.82
0.7
0.54
1.24
0.49
0.67
0.13
0.04
0.28
0.19
0.43
0.31
0.36
0.18
0.11
0.36
0.03
0.53
1.19
0.07
0.03
0.09
0.13
0.21
0.03
0.24
0.81
0.09
0.08
0.63
0.45
0.03
0.01
0.04
0.29
0.24
0.2
0.19
0.34
0.13
0.01
0.04
0.06
0.4
0.24
0.27
0.28
0.17
0.53
0.77
0.06
0.68
0.02
0.11
0.07
0.02
0.12
0.2
0.11
0.35
0.07
0.04
0.04
0.87
0.05
0.18
0.73
0.03
0.42
0.44
0.12
0.04
0.51
0.07
0.15
0.64
0.12
0.21
0.75
0.98
0.16
0.27
0.71
0.32
0.92
0.2
0.8
0.94
0.42
0.89
0.2
0.4
0.18
0.54
1.02
0.86
0.44
0.91
1.17
0.46
0.99
0.21
0.19
0.15
0.23
0.32
0.16
0.24
0.38
0.47
0.34
0.98
0.7
0.16
0.27
0.09
0.62
0.39
0.55
1.09
0.25
0.08
0.35
0.23
0.22
0.01
0.31
0.39
0.12
0.37
0.63
1
0.94
0.04
0.09
0.08
0.15
0.54
0.12
0.24
0.06
0.08
0.39
0.24
1.23
0.23
0.17
0.45
0.43
0.35
0.51
0.38
0.21
0.39
0.14
0.93
0.96
0.28
0.13
0.75
0.17
0.26
0.29
0.2
0.16
0.99
0.17
0.15
0.37
0.39
0.24
0.1
0.13
0.11
0.69
0.32
0.39
0.61
0.27
0.35
0.26
0.5
0.56
0.5
0.43
1.38
0.31
0.51
0.72
0.44
0.2
0.94
0.56
0.33
0.37
0.66
0.37
0.33
0.41
0.59
0.49
0.69
0.22
0.52
0.31
0.32
0.19
0.48
0.37
0.21
0.37
0.35
0.27
0.16
0.41
0.48
0.24
0.35
0.44
0.81
0.49
0.02
0.39
0.48
0.36
0.17
0.11
0.04
0.16
0.67
1.34
0.16
0.14
0.03
0.49
0.2
0.11
0.07
0.2
0.11
0.03
0.07
0.76
0.58
0.46
0.46
0.66
0.43
0.28
0.34
1.13
0.24
0.27
0.77
0.24
0.44
0.07
0.96
0.12
0.75
0.2
0.7
0.36
0.08
0.1
0.14
0.22
0.37
0.21
0.25
0.55
1.05
0.09
0.48
0.15
0.18
0.56
0.69
0.62
0.12
0.06
0.14
0.15
0.15
0.09
0.19
0.05
0.12
0.2
0.15
0.3
0.43
0.7
0.82
0.11
0.46
0.13
1.35
0.06
0.67
0.17
0.47
0.5
0.09
0.39
0.48
0.61
0.32
0.14
0.08
0.13
0.65
0.17
0.16
0.16
0.53
0.25
0.17
0.12
0.08
0.13
0.07
0.15
1.2
0.51
0.06
0.56
0.27
0.14
0.05
0.3
0.39
0.13
0.33
0.61
0.58
0.96
1.03
0.05
0.12
0.15
0.12
0.04
0.09
0.2
0.06
0.13
0.36
1.08
0.05
0.03
0.11
0.04
0.32
0.2
0.2
0.39
0.1
0.52
0.07
0.08
0.18
0.4
0.09
0.16
0.47
0.53
0.63
0.21
0.68
0.1
0.07
0.1
0.1
0.14
0.07
0.54
0.09
0.2
0.44
0.86
0.06
0.32
0.17
0.06
0.46
0.25
0.4
0.52
0.02
0.55
0.08
0.15
0.29
0.64
0.28
0.41
0.11
0.02
0.75
1.18
0.34
0.09
1.17
0.02
0.64
0.33
0.16
0.13
0.06
0.02
0.05
0.01
0.05
0.24
0.16
0.29
0.6
0.33
0.56
0.33
0.27
0.13
0.16
0.08
0.46
0.53
0.86
0.08
0.17
0.59
0.25
0.17
0.12
0.66
0.15
0.15
0.15
0.29
0.01
1.09
0.04
0.23
0.27
0.51
0.24
0.04
0.15
0.63
0.6
0.15
0.15
0.31
0.04
0.32
0.83
1.1
0.3
0.1
0.05
0.18
0.08
0.02
0.12
0.12
0.13
0.11
0.04
0.06
0.02
0.06
0.15
0.69
0.07
0.49
0.06
0.18
0.04
0.36
0.08
0.15
0.15
1.16
0.59
0.31
0.41
1.05
0.95
0.12
0.4
0.38
0.74
0.4
0.17
0.18
1.23
0.25
0.43
0.15
0.79
0.32
0.45
0.24
0.55
0.1
0.49
0.74
0.34
0.17
0.23
0.58
1.18
1.33
0.26
0.13
0.17
0.14
0.31
0.2
0.18
0.15
0.28
0.56
0.27
0.1
0.38
0.21
0.28
0.18
0.43
0.33
0.19
0.42
0.22
0.26
0.08
0.54
0.09
0.24
0.08
1.11
0.09
1.02
0.27
0.38
1.16
0.12
1.09
1.04
0.55
1.42
0.97
1.07
1.07
0.39
1.05
0.33
0.26
1.07
1.07
1.34
0.66
0.09
0.13
0.19
1.01
1.14
0.21
0.38
0.11
0.11
0.06
0.28
0.16
0.03
0.3
0.2
0.12
0.18
0.2
1.28
0.04
0.29
0.07
0.12
0.07
0.35
0.93
0.04
0.15
0.19
1.23
0.25
0.17
0.29
0.21
0.08
0.32
0.21
0.2
0.29
0.09
1
0.1
0.26
0.21
0.17
0.11
0.31
0.38
1.04
0.17
0.22
0.17
0.05
0.06
0.93
0.07
0.39
0.14
0.14
0.89
0.06
0.1
0.29
0.56
0.09
0.18
0.54
0.46
0.64
0.8
0.08
1.09
0.59
0.05
0.14
0.08
0.05
0.15
0.94
0.11
0.13
0.13
0.06
0.09
0.7
0.19
0.15
0.18
0.07
0.42
0.6
0.09
0.25
0.14
0.08
0.08
0.17
0.3
0.15
0.05
0.32
0.24
0.06
0.91
0.08
0.06
0.11
0.22
0.07
0.13
1.1
0.07
0.1
0.21
0.96
0.12
0.14
0.31
0.41
0.5
0.15
0.19
0.26
0.09
0.81
0.65
0.21
0.75
0.67
0.14
0.22
0.93
0.71
1.02
0.45
0.11
0.75
0.05
0.09
0.45
0.12
0.33
0.05
0.07
0.19
0.74
0.49
0.27
0.21
0.15
0.17
0.51
1.08
0.28
0.84
0.75
0.13
0.13
0.1
0.13
0.17
0.11
0.12
0.11
0.19
0.42
0.13
0.13
0.06
0.06
0.09
0.27
0.04
0.02
1.1
0.03
0.39
0.08
0.11
0.29
0.55
0.07
0.05
0.09
0.57
0.07
0.18
0.11
0.35
0.41
0.73
0.76
0.99
0.29
0.1
0.15
0.08
0.07
0.13
0.1
0.13
0.06
0.03
0.03
0.84
0.1
0.16
0.34
0.04
0.24
0.13
0.04
0.23
0.06
0.11
0.08
0.79
0.07
0.09
0.59
0.18
0.41
0.27
0.47
0.45
0.2
1.4
0.09
0.53
0.1
0.49
0.93
0.19
0.15
0.27
0.19
0.09
0.08
0.22
0.31
0.21
0.15
0.05
0.13
0.19
0.14
0.19
0.5
0.81
0.23
0.13
0.09
0.62
0.1
0.47
0.07
0.26
0.56
0.57
0.35
0.29
0.2
0.11
0.05
0.44
0.37
0.39
0.49
0.25
0.06
0.04
0.74
0.1
0.14
0.11
0.03
0.86
0.09
0.62
0.02
0.06
0.42
0.03
0.41
0.69
0.9
0.27
0.37
0.11
0.03
0.5
0.14
0.96
0.03
0.39
0.17
0.04
0.8
0.28
0.05
0.06
0.04
0.68
0.05
0.07
0.08
0.17
0.16
0.02
0.12
1.5
0.33
0.03
0.41
1.36
0.03
0.81
0.79
0.01
0.61
0.01
0.29
0.04
0.06
0.71
0.01
0.77
0.19
1.18
0
1.21
0.03
0.19
0.07
0.35
1.09
0.29
0.52
0.39
0.22
0.15
0.28
0.04
0.26
0.63
1.05
0.08
0.05
0.81
0.12
0.1
0.12
0.05
0.05
0.91
0.07
0.1
1.31
1.15
0.51
0.27
0.69
0.1
0.28
0.04
0.69
0.46
0.39
0.2
0.81
1.01
0.39
0.27
0.2
0.26
0.13
0.7
0.19
0.29
0.15
0.18
0.17
0.27
0.21
0.18
0.24
0.4
0.82
0.62
0.48
0.77
0.51
0.48
0.95
0.85
0.71
0.55
0.44
0.73
0.64
0.44
0.43
0.82
0.64
0.87
0.78
0.46
0.68
0.44
0.71
0.76
0.74
0.91
1.14
0.27
0.5
0.38
0.29
1.04
0.7
1.25
1.14
0.24
1.23
1.2
0.89
0.25
0.75
0.5
0.09
0.36
0.09
0.47
0.43
0.49
0.19
0.24
0.14
0.06
0.48
0.16
0.19
0.69
0.84
1.12
0.24
0.11
0.31
0.23
1.06
0.12
0.08
0.28
0.02
0.06
0.12
0.81
0.31
0.17
0.41
0.23
0.1
0.05
0.08
0.44
0.07
0.58
0.16
0.68
0.28
0.66
0.83
0.03
0.78
0.92
0.9
0.07
0.02
0.16
0.26
0.17
0.11
0.08
0.16
0.04
0.82
0.12
0.2
0.47
0.87
0.02
0.31
0.45
1.1
0.07
0.73
0.27
0.48
0.18
0.02
0.1
0.35
0.15
0.34
0.05
0.57
0.07
0.26
0.31
0.76
0.95
1.03
0.03
0.26
0.1
0.13
0.04
0.21
0.16
0.04
0.05
0.13
0.15
0.84
0.43
0.36
0.06
0.94
0.03
0.73
0.04
0.63
0.14
0.37
0.06
0.15
0.7
0.59
0.29
0.54
1.4
0.21
0.22
0.04
0.06
1.03
0.31
0.56
0.45
0.08
0.07
0.1
0.05
0.05
0.09
0.1
0.06
0.07
0.12
0.08
0.38
0.22
0.09
0.05
0.26
0.07
1.08
0.05
0.26
0.22
0.43
0.61
0.12
0.11
0.21
0.34
0.22
0.25
0.37
0.36
0.42
0.33
0.4
0.2
1.09
0.2
0.2
0.25
0.38
0.51
0.45
0.26
0.21
0.12
0.21
0.09
0.08
0.22
0.34
0.5
0.76
0.29
0.13
0.28
0.06
0.16
0.53
0.96
0.06
0.08
0.68
0.2
0.1
0.12
0.06
0.46
0.1
0.07
0.28
0.97
0.23
0.91
0.53
0.19
0.56
0.2
0.26
0.26
0.34
0.35
0.45
0.4
0.15
0.38
1.11
0.2
0.95
0.08
0.76
0.28
0.62
0.14
0.09
0.1
0.1
0.24
0.16
0.2
0.02
0.02
0.03
0.17
0.84
0.03
0.14
0.37
0.03
0.06
0.05
0.35
0.32
0.08
0.57
0.09
1.07
0.39
0.05
0.02
0.77
0.09
0.04
0.17
1.07
0.06
0.11
0.06
0.24
0.05
0.82
0.12
0.24
0.45
0.25
0.91
0.02
0.09
0.47
0.05
0.62
0.38
0.62
0.13
0.08
0.13
0.36
0.05
0.47
0.64
0.06
0.14
0.09
0.27
0.29
0.09
0.13
0.3
0.16
0.08
1.03
0.04
0.62
0.11
0.18
0.09
0.05
0.73
0.08
0.06
0.05
0.05
0.32
0.32
0.05
0.04
0.06
0.72
0.11
0.55
0.35
0.03
0.04
0.05
0.14
0.33
0.2
0.38
0.54
0.96
0.05
0.53
0.06
0.07
0.7
0.11
0.63
0.5
0.08
0.07
0.13
0.09
0.12
0.08
0.21
0.07
0.05
0.03
0.07
0.35
0.75
0.94
0.1
0.08
0.07
0.96
0.05
0.54
0.17
0.58
0.51
0.43
0.83
0.31
0.49
0.95
0.26
0.48
0.44
0.32
0.39
0.52
0.44
0.34
0.34
0.86
0.39
0.3
0.29
0.33
1.1
0.35
0.38
0.76
0.44
0.09
0.29
0.46
0.66
0.56
0.14
0.26
0.13
0.06
0.33
0.09
0.16
0.08
0.44
0.06
0.76
0.08
0.07
0.09
0.13
0.08
0.78
0.52
0.11
0.47
0.51
0.23
0.16
0.1
0.35
0.22
0.51
0.2
0.12
0.14
0.65
0.17
0.1
0.73
0.23
0.16
0.15
0.17
0.42
0.16
0.35
0.33
0.16
0.39
0.69
0.1
0.18
0.32
0.73
0.36
0.36
0.15
0.12
0.31
0.4
0.14
0.49
0.15
0.23
0.21
0.14
0.19
0.19
0.3
0.34
0.54
0.18
0.47
0.31
0.12
0.59
0.1
0.13
0.38
0.52
0.35
1.01
1.02
0.04
0.12
0.05
0.14
0.17
0.45
0.18
0.13
0.31
0.16
1.36
0.52
0.18
0.35
0.58
0.53
0.17
0.06
0.15
0.19
0.12
0.08
0.28
0.63
0.12
0.08
0.96
0.72


==> data/clustering/c3-link.txt <==
1-2
1-5
1-7
1-13
1-16
1-17
1-20
1-24
1-36
1-38
1-40
1-41
1-45
1-46
1-56
1-60
1-63
1-65
1-66
1-69
1-72
1-74
1-82
1-85
1-86
1-91
1-93
1-97
2-3
2-4
2-6
2-8
2-12
2-16
2-23
2-25
2-26
2-27
2-31
2-34
2-35
2-36
2-39
2-43
2-48
2-49
2-59
2-61
2-62
2-67
2-68
2-69
2-71
2-77
2-78
2-79
2-80
2-81
2-82
2-83
2-84
2-89
2-93
2-95
2-96
2-97
3-5
3-7
3-13
3-17
3-23
3-24
3-36
3-38
3-40
3-41
3-45
3-51
3-52
3-56
3-60
3-63
3-65
3-66
3-69
3-72
3-74
3-82
3-85
3-87
3-91
3-94
4-2
4-5
4-7
4-13
4-15
4-20
4-23
4-24
4-38
4-40
4-41
4-45
4-60
4-63
4-65
4-69
4-72
4-74
4-75
4-85
4-87
4-91
4-94
4-98
4-99
5-1
5-3
5-4
5-6
5-8
5-12
5-14
5-16
5-22
5-25
5-26
5-27
5-31
5-34
5-35
5-36
5-37
5-39
5-42
5-43
5-48
5-49
5-53
5-55
5-58
5-59
5-61
5-62
5-67
5-68
5-70
5-77
5-78
5-79
5-80
5-81
5-82
5-84
5-86
5-88
5-89
5-90
5-93
5-95
5-96
5-97
6-5
6-7
6-13
6-17
6-23
6-24
6-36
6-38
6-40
6-41
6-45
6-46
6-56
6-60
6-63
6-65
6-66
6-69
6-72
6-74
6-85
6-87
6-91
6-94
7-1
7-3
7-4
7-6
7-8
7-12
7-14
7-16
7-22
7-25
7-26
7-27
7-28
7-31
7-34
7-35
7-37
7-39
7-42
7-43
7-48
7-49
7-53
7-58
7-59
7-61
7-62
7-64
7-67
7-68
7-70
7-71
7-77
7-78
7-79
7-80
7-81
7-82
7-83
7-84
7-86
7-88
7-89
7-92
7-93
7-95
7-96
7-97
8-2
8-5
8-7
8-9
8-13
8-16
8-17
8-20
8-36
8-40
8-41
8-45
8-46
8-56
8-60
8-63
8-65
8-66
8-69
8-74
8-82
8-85
8-87
8-91
8-94
8-99
9-8
9-35
9-42
9-70
9-77
9-79
9-86
9-88
9-96
11-23
12-5
12-7
12-13
12-15
12-23
12-24
12-38
12-40
12-41
12-45
12-56
12-60
12-63
12-65
12-69
12-72
12-74
12-85
12-87
12-91
12-94
13-1
13-3
13-4
13-6
13-8
13-12
13-14
13-16
13-22
13-25
13-26
13-27
13-31
13-34
13-35
13-36
13-37
13-39
13-42
13-43
13-49
13-52
13-53
13-58
13-59
13-61
13-62
13-67
13-68
13-70
13-77
13-78
13-80
13-81
13-82
13-86
13-88
13-89
13-90
13-93
13-95
13-96
13-97
14-2
14-5
14-7
14-13
14-15
14-20
14-23
14-24
14-38
14-40
14-41
14-45
14-51
14-56
14-60
14-63
14-65
14-69
14-72
14-74
14-75
14-85
14-86
14-91
14-93
14-97
15-4
15-12
15-14
15-22
15-25
15-26
15-39
15-42
15-43
15-48
15-52
15-59
15-67
15-68
15-70
15-86
15-88
16-1
16-5
16-7
16-8
16-13
16-17
16-22
16-35
16-36
16-40
16-41
16-45
16-46
16-52
16-56
16-60
16-62
16-65
16-74
16-78
16-85
16-89
16-91
16-93
16-94
16-96
16-97
17-1
17-3
17-4
17-6
17-8
17-12
17-14
17-16
17-22
17-25
17-26
17-27
17-31
17-34
17-35
17-39
17-42
17-43
17-48
17-49
17-53
17-58
17-59
17-61
17-62
17-64
17-67
17-68
17-70
17-77
17-78
17-79
17-80
17-81
17-82
17-84
17-86
17-88
17-89
17-90
17-93
17-95
17-96
17-97
20-1
20-3
20-4
20-6
20-8
20-12
20-14
20-22
20-25
20-26
20-27
20-28
20-31
20-34
20-35
20-36
20-37
20-39
20-42
20-43
20-48
20-49
20-53
20-58
20-59
20-61
20-62
20-68
20-70
20-71
20-77
20-78
20-79
20-80
20-81
20-83
20-84
20-86
20-88
20-89
20-90
20-93
20-95
20-96
20-97
21-23
21-51
21-72
22-2
22-5
22-7
22-13
22-16
22-20
22-36
22-40
22-41
22-45
22-60
22-63
22-65
22-71
22-74
22-82
22-85
22-91
22-93
22-94
22-96
22-97
22-98
22-99
23-3
23-4
23-6
23-11
23-12
23-14
23-21
23-24
23-26
23-27
23-28
23-29
23-31
23-34
23-37
23-39
23-42
23-43
23-44
23-49
23-50
23-53
23-58
23-59
23-61
23-67
23-68
23-70
23-77
23-79
23-80
23-81
23-83
23-87
23-88
23-90
23-95
24-1
24-3
24-4
24-6
24-12
24-26
24-27
24-31
24-34
24-38
24-39
24-43
24-49
24-59
24-60
24-61
24-62
24-66
24-67
24-68
24-69
24-72
24-77
24-78
24-79
24-80
24-81
24-84
24-89
24-90
24-93
24-95
24-97
25-2
25-5
25-7
25-13
25-15
25-20
25-41
25-45
25-56
25-63
25-65
25-72
25-74
25-85
25-91
25-94
25-98
25-99
26-2
26-5
26-7
26-13
26-15
26-23
26-24
26-38
26-40
26-41
26-45
26-56
26-60
26-63
26-65
26-69
26-72
26-74
26-75
26-85
26-87
26-91
26-94
27-2
27-5
27-7
27-13
27-17
27-20
27-23
27-24
27-36
27-38
27-40
27-41
27-45
27-46
27-51
27-56
27-60
27-63
27-65
27-66
27-69
27-72
27-74
27-75
27-85
27-87
27-91
27-94
28-5
28-7
28-13
28-17
28-23
28-38
28-41
28-45
28-56
28-60
28-63
28-65
28-69
28-72
28-85
28-87
28-91
28-94
28-99
29-23
29-51
29-69
30-40
31-2
31-5
31-7
31-13
31-20
31-23
31-24
31-38
31-40
31-41
31-45
31-56
31-60
31-63
31-65
31-69
31-72
31-74
31-75
31-85
31-87
31-91
31-94
31-98
34-5
34-7
34-13
34-20
34-23
34-24
34-38
34-40
34-41
34-45
34-46
34-51
34-56
34-60
34-63
34-65
34-69
34-72
34-74
34-75
34-85
34-87
34-91
34-94
35-5
35-7
35-9
35-13
35-16
35-17
35-20
35-22
35-36
35-40
35-41
35-45
35-46
35-56
35-60
35-63
35-65
35-66
35-69
35-74
35-82
35-85
35-87
35-91
35-94
35-99
36-2
36-3
36-4
36-5
36-6
36-7
36-8
36-12
36-13
36-16
36-20
36-22
36-27
36-31
36-34
36-35
36-40
36-41
36-43
36-56
36-59
36-61
36-62
36-63
36-64
36-65
36-67
36-74
36-75
36-77
36-78
36-80
36-82
36-84
36-85
36-88
36-89
36-91
36-93
36-94
36-96
36-97
36-98
37-5
37-7
37-13
37-17
37-20
37-23
37-38
37-41
37-45
37-46
37-51
37-56
37-60
37-63
37-66
37-69
37-74
37-75
37-85
37-87
37-91
37-94
38-1
38-3
38-4
38-6
38-12
38-14
38-24
38-26
38-27
38-31
38-34
38-37
38-39
38-42
38-43
38-48
38-49
38-50
38-53
38-58
38-59
38-61
38-62
38-67
38-68
38-70
38-77
38-78
38-79
38-80
38-81
38-84
38-86
38-88
38-90
38-95
39-5
39-7
39-13
39-15
39-23
39-24
39-38
39-40
39-41
39-45
39-56
39-63
39-65
39-66
39-69
39-72
39-74
39-85
39-87
39-91
39-94
39-99
40-1
40-3
40-6
40-8
40-12
40-14
40-16
40-22
40-26
40-27
40-30
40-31
40-34
40-35
40-39
40-43
40-49
40-52
40-53
40-58
40-59
40-61
40-62
40-67
40-68
40-71
40-77
40-78
40-79
40-80
40-82
40-83
40-84
40-86
40-88
40-89
40-92
40-93
40-95
40-96
40-97
41-1
41-3
41-4
41-6
41-8
41-12
41-14
41-16
41-22
41-25
41-26
41-27
41-28
41-31
41-34
41-35
41-37
41-39
41-42
41-43
41-48
41-49
41-53
41-58
41-59
41-61
41-62
41-67
41-68
41-70
41-71
41-77
41-78
41-79
41-80
41-81
41-82
41-83
41-84
41-86
41-88
41-89
41-90
41-93
41-95
41-96
41-97
42-5
42-7
42-9
42-13
42-15
42-23
42-38
42-41
42-45
42-56
42-60
42-63
42-65
42-69
42-72
42-74
42-85
42-87
42-91
42-94
43-5
43-7
43-13
43-15
43-23
43-24
43-36
43-38
43-40
43-41
43-45
43-52
43-56
43-60
43-63
43-65
43-69
43-72
43-74
43-85
43-87
43-91
43-94
44-23
44-72
45-1
45-3
45-4
45-6
45-8
45-12
45-14
45-16
45-22
45-25
45-26
45-27
45-31
45-34
45-35
45-37
45-39
45-42
45-43
45-48
45-49
45-53
45-58
45-59
45-61
45-62
45-67
45-68
45-69
45-70
45-77
45-78
45-79
45-80
45-81
45-84
45-86
45-88
45-89
45-90
45-93
45-95
45-96
45-97
46-1
46-3
46-4
46-6
46-8
46-12
46-14
46-16
46-22
46-25
46-26
46-27
46-31
46-34
46-35
46-39
46-42
46-43
46-48
46-49
46-53
46-58
46-59
46-61
46-62
46-64
46-67
46-68
46-70
46-71
46-77
46-79
46-80
46-81
46-82
46-83
46-84
46-86
46-88
46-89
46-93
46-95
46-96
46-97
48-2
48-5
48-7
48-13
48-15
48-20
48-23
48-24
48-38
48-40
48-41
48-45
48-56
48-60
48-63
48-65
48-69
48-72
48-74
48-75
48-85
48-87
48-91
48-94
48-98
48-99
49-5
49-7
49-13
49-17
49-23
49-24
49-38
49-40
49-41
49-45
49-46
49-56
49-60
49-63
49-65
49-66
49-69
49-72
49-74
49-85
49-87
49-91
49-94
50-38
50-46
50-51
50-63
50-75
50-94
51-3
51-6
51-12
51-14
51-21
51-26
51-27
51-28
51-29
51-31
51-34
51-37
51-39
51-42
51-48
51-49
51-50
51-53
51-59
51-61
51-68
51-70
51-77
51-80
51-81
51-83
51-84
51-86
51-88
51-95
52-3
52-13
52-15
52-16
52-26
52-40
52-43
52-62
52-77
52-79
52-80
52-82
52-89
52-97
52-98
52-99
53-5
53-7
53-13
53-17
53-23
53-38
53-40
53-41
53-45
53-46
53-51
53-56
53-60
53-63
53-65
53-69
53-72
53-74
53-85
53-87
53-91
53-94
54-81
55-5
55-13
55-17
55-24
55-36
55-41
55-45
55-46
55-56
55-60
55-65
55-66
56-1
56-3
56-4
56-6
56-8
56-12
56-14
56-16
56-22
56-25
56-26
56-27
56-28
56-31
56-34
56-35
56-37
56-39
56-42
56-43
56-48
56-49
56-53
56-58
56-59
56-61
56-62
56-67
56-68
56-70
56-71
56-77
56-78
56-79
56-80
56-81
56-82
56-83
56-84
56-86
56-88
56-89
56-90
56-93
56-95
56-96
56-97
58-5
58-7
58-13
58-17
58-23
58-38
58-40
58-41
58-45
58-46
58-56
58-60
58-63
58-65
58-69
58-72
58-74
58-85
58-87
58-91
58-94
59-2
59-5
59-7
59-13
59-15
59-20
59-23
59-24
59-38
59-40
59-41
59-45
59-51
59-56
59-60
59-63
59-65
59-69
59-72
59-74
59-75
59-85
59-87
59-91
59-94
59-99
60-1
60-3
60-4
60-6
60-8
60-12
60-14
60-16
60-22
60-24
60-25
60-26
60-27
60-31
60-34
60-35
60-37
60-42
60-43
60-48
60-49
60-59
60-61
60-62
60-70
60-77
60-78
60-79
60-80
60-81
60-82
60-84
60-86
60-89
60-90
60-93
60-95
60-96
60-97
61-5
61-7
61-13
61-17
61-20
61-23
61-24
61-36
61-38
61-40
61-41
61-45
61-46
61-51
61-56
61-60
61-63
61-65
61-66
61-69
61-72
61-74
61-85
61-87
61-91
61-94
62-5
62-7
62-13
62-16
62-17
62-24
62-36
62-38
62-40
62-41
62-45
62-46
62-52
62-56
62-60
62-63
62-65
62-66
62-69
62-74
62-82
62-85
62-91
62-94
63-1
63-3
63-4
63-6
63-8
63-12
63-14
63-25
63-26
63-27
63-28
63-31
63-34
63-35
63-37
63-39
63-42
63-43
63-48
63-49
63-50
63-53
63-58
63-59
63-61
63-62
63-67
63-68
63-70
63-77
63-78
63-79
63-80
63-81
63-84
63-86
63-88
63-89
63-90
63-93
63-95
63-96
63-97
64-7
64-15
64-16
64-22
64-45
64-60
64-65
64-69
64-71
64-85
64-91
64-98
65-1
65-3
65-4
65-6
65-8
65-12
65-14
65-16
65-22
65-25
65-26
65-27
65-28
65-31
65-34
65-35
65-39
65-42
65-43
65-48
65-49
65-53
65-58
65-59
65-61
65-62
65-67
65-68
65-69
65-71
65-76
65-77
65-78
65-79
65-80
65-81
65-82
65-84
65-86
65-88
65-89
65-90
65-93
65-95
65-96
65-97
66-3
66-4
66-6
66-12
66-14
66-24
66-26
66-27
66-31
66-34
66-35
66-37
66-39
66-43
66-48
66-49
66-59
66-61
66-62
66-67
66-68
66-70
66-71
66-77
66-80
66-81
66-83
66-84
66-88
66-89
66-93
67-5
67-7
67-13
67-15
67-23
67-24
67-38
67-40
67-41
67-45
67-56
67-63
67-65
67-69
67-72
67-74
67-85
67-87
67-91
67-94
67-98
68-2
68-5
68-7
68-13
68-15
68-23
68-24
68-38
68-40
68-41
68-45
68-56
68-63
68-65
68-69
68-72
68-74
68-75
68-85
68-87
68-91
68-94
68-98
69-1
69-3
69-4
69-6
69-8
69-12
69-14
69-24
69-26
69-27
69-29
69-31
69-34
69-35
69-37
69-39
69-42
69-43
69-45
69-48
69-49
69-53
69-58
69-59
69-61
69-62
69-65
69-67
69-68
69-70
69-77
69-78
69-79
69-80
69-81
69-84
69-86
69-89
69-90
69-93
69-95
69-97
70-5
70-7
70-9
70-13
70-15
70-23
70-38
70-41
70-45
70-56
70-60
70-63
70-69
70-72
70-74
70-85
70-87
70-91
70-94
70-98
70-99
71-5
71-7
71-13
71-15
71-16
71-17
71-40
71-41
71-45
71-65
71-66
71-78
71-85
71-89
71-91
71-94
71-96
71-97
71-99
72-1
72-3
72-4
72-6
72-12
72-14
72-21
72-24
72-25
72-26
72-27
72-28
72-31
72-34
72-39
72-42
72-43
72-44
72-48
72-49
72-53
72-58
72-59
72-61
72-67
72-68
72-70
72-77
72-79
72-80
72-81
72-83
72-84
72-86
72-89
72-92
72-93
72-95
74-1
74-3
74-4
74-6
74-8
74-12
74-14
74-16
74-22
74-25
74-26
74-27
74-31
74-34
74-35
74-36
74-37
74-39
74-42
74-43
74-48
74-49
74-53
74-58
74-59
74-61
74-62
74-67
74-68
74-70
74-77
74-78
74-79
74-80
74-81
74-84
74-86
74-89
74-90
74-93
74-95
74-96
74-97
75-3
75-4
75-6
75-12
75-14
75-21
75-24
75-26
75-27
75-31
75-34
75-37
75-39
75-42
75-43
75-44
75-48
75-49
75-50
75-53
75-58
75-59
75-61
75-67
75-68
75-70
75-77
75-79
75-80
75-81
75-84
75-86
75-88
75-90
75-95
76-7
76-40
76-65
76-72
77-5
77-7
77-9
77-13
77-17
77-24
77-36
77-38
77-40
77-41
77-45
77-46
77-51
77-52
77-56
77-60
77-63
77-65
77-66
77-69
77-72
77-74
77-82
77-85
77-87
77-91
77-94
78-5
78-7
78-13
78-16
78-20
78-24
78-38
78-40
78-41
78-45
78-56
78-60
78-63
78-65
78-69
78-74
78-82
78-85
78-87
78-91
78-94
78-98
79-5
79-7
79-9
79-13
79-15
79-17
79-18
79-20
79-23
79-38
79-40
79-41
79-45
79-46
79-47
79-54
79-56
79-60
79-63
79-66
79-69
79-72
79-74
79-75
79-85
79-87
79-91
79-94
79-99
80-5
80-7
80-13
80-17
80-23
80-24
80-36
80-38
80-40
80-41
80-45
80-46
80-52
80-56
80-60
80-63
80-65
80-66
80-69
80-72
80-74
80-85
80-87
80-91
80-94
80-99
81-2
81-5
81-7
81-13
81-17
81-20
81-23
81-24
81-38
81-40
81-41
81-45
81-46
81-51
81-54
81-56
81-60
81-63
81-65
81-66
81-69
81-72
81-74
81-75
81-85
81-87
81-91
81-94
82-1
82-3
82-5
82-7
82-8
82-13
82-17
82-22
82-35
82-36
82-40
82-41
82-46
82-52
82-56
82-60
82-62
82-65
82-77
82-78
82-85
82-89
82-91
82-93
82-96
82-97
83-2
83-5
83-7
83-36
83-40
83-41
83-45
83-56
83-60
83-69
83-72
83-74
83-85
83-87
83-91
83-94
84-5
84-7
84-13
84-17
84-23
84-24
84-36
84-38
84-40
84-41
84-45
84-46
84-56
84-60
84-63
84-65
84-66
84-69
84-72
84-74
84-85
84-87
84-91
84-94
85-1
85-3
85-4
85-6
85-8
85-12
85-14
85-16
85-22
85-25
85-26
85-27
85-31
85-34
85-35
85-36
85-37
85-39
85-42
85-43
85-48
85-49
85-53
85-58
85-59
85-61
85-62
85-64
85-67
85-68
85-70
85-77
85-78
85-79
85-80
85-81
85-82
85-84
85-86
85-88
85-89
85-90
85-93
85-95
85-96
85-97
86-5
86-7
86-9
86-13
86-15
86-20
86-23
86-38
86-40
86-41
86-45
86-51
86-56
86-60
86-63
86-65
86-69
86-72
86-74
86-75
86-85
86-87
86-91
86-94
86-98
86-99
87-1
87-2
87-3
87-4
87-6
87-8
87-12
87-14
87-15
87-24
87-26
87-27
87-28
87-31
87-34
87-35
87-37
87-39
87-42
87-43
87-45
87-48
87-49
87-53
87-58
87-59
87-61
87-62
87-65
87-67
87-68
87-70
87-77
87-78
87-79
87-80
87-81
87-83
87-84
87-86
87-88
87-89
87-90
87-93
87-95
87-96
87-97
88-2
88-5
88-7
88-9
88-13
88-15
88-20
88-23
88-36
88-38
88-40
88-41
88-45
88-56
88-63
88-65
88-69
88-75
88-82
88-85
88-86
88-91
88-93
88-97
89-5
89-7
89-13
89-16
89-17
89-24
89-36
89-40
89-41
89-45
89-46
89-52
89-56
89-60
89-63
89-65
89-66
89-69
89-72
89-74
89-82
89-85
89-91
89-93
89-96
89-99
90-2
90-5
90-7
90-13
90-17
90-20
90-23
90-24
90-36
90-38
90-40
90-41
90-45
90-46
90-56
90-60
90-63
90-65
90-66
90-69
90-72
90-74
90-75
90-85
90-87
90-91
90-94
91-1
91-3
91-4
91-6
91-8
91-12
91-14
91-16
91-22
91-25
91-26
91-27
91-31
91-34
91-35
91-36
91-37
91-39
91-43
91-48
91-49
91-59
91-61
91-62
91-64
91-67
91-68
91-70
91-77
91-78
91-79
91-80
91-81
91-82
91-83
91-84
91-86
91-88
91-89
91-93
91-95
91-96
91-97
92-7
92-40
92-72
93-5
93-7
93-13
93-16
93-17
93-20
93-22
93-24
93-36
93-40
93-41
93-45
93-46
93-56
93-60
93-63
93-65
93-66
93-69
93-72
93-74
93-82
93-85
93-87
93-91
93-94
93-96
94-1
94-3
94-4
94-6
94-8
94-12
94-14
94-16
94-22
94-25
94-26
94-27
94-28
94-31
94-34
94-35
94-37
94-39
94-42
94-43
94-48
94-49
94-50
94-53
94-58
94-59
94-61
94-62
94-67
94-68
94-70
94-71
94-77
94-78
94-79
94-80
94-81
94-83
94-84
94-86
94-88
94-89
94-90
94-93
94-95
94-96
94-97
95-5
95-7
95-13
95-17
95-23
95-24
95-38
95-40
95-41
95-45
95-46
95-51
95-56
95-60
95-63
95-65
95-69
95-72
95-74
95-85
95-87
95-91
95-94
96-2
96-5
96-7
96-9
96-13
96-16
96-17
96-22
96-36
96-40
96-41
96-45
96-56
96-60
96-63
96-65
96-74
96-82
96-85
96-87
96-91
96-93
96-94
96-97
97-5
97-7
97-13
97-17
97-36
97-40
97-41
97-45
97-46
97-52
97-56
97-60
97-63
97-65
97-69
97-74
97-82
97-85
97-87
97-91
97-94
98-1
98-3
98-6
98-8
98-12
98-16
98-22
98-25
98-27
98-28
98-31
98-34
98-35
98-36
98-39
98-49
98-52
98-53
98-55
98-58
98-61
98-62
98-67
98-68
98-70
98-76
98-77
98-78
98-80
98-82
98-84
98-86
98-88
98-89
98-93
98-95
98-96
98-97
99-8
99-35
100-3
100-4
100-6
100-12
100-14
100-24
100-26
100-27
100-34
100-36
100-37
100-39
100-43
100-48
100-49
100-58
100-59
100-61
100-67
100-68
100-70
100-80
100-81
100-84
100-86
100-88
100-90
100-95


==> data/clustering/c3-loss.dat <==
0
0.78
0.01
0.02
0.01
0.01
0.02
0.69
0.88
0.01
0.02
0.01
0.06
0.01
0.01
0
0.01
0.01
0
0
0.01
0.06
0.01
0.05
0
0.01
0.03
2.2
0
0.11
0
0.01
0
0
0
0.06
0
0.01
0
0.09
0
0.73
0.02
0.02
0
0.03
0
0.28
0.16
0
0.13
0
0
0.03
0.28
0
0.01
0.01
0
0.14
0
0
0.01
0.01
0.3
0.13
0.66
0
0.03
0
33.04
0.84
2.84
0
0.09
0
0.06
0.01
0.01
0.03
0
0.05
0
0.01
0
0.15
0.06
0
0
0
0
0.01
0.01
0.62
0.06
0.07
0.05
0.02
0
0.77
0.06
0.02
2.89
0.13
0.06
0
0.01
0.01
0.14
0.01
0.02
0.1
0
0.06
0.12
2.82
0
0.66
0.53
0.73
0.54
0.52
0.7
1.78
0.52
34.16
0.66
0.68
0.54
0.61
0.59
0.5
1.36
0.66
0.68
0.62
0.68
0.66
0.69
0.52
0.59
0.48
0.57
0.93
0.85
0.7
0.83
5
0.48
0.61
42.45
0.65
0.07
0.5
0.54
0.64
32.05
25.4
0.51
0.52
0.54
0.6
0.68
0.6
0.01
0.01
0.01
33.06
0.79
2.54
0.01
0.03
0.01
0.01
0.02
0.03
0
0.06
0
0.02
0.01
0.06
0.06
0.01
0.01
0.01
0.01
29.65
0
0
0.01
0
0
32.53
0.01
0.01
0.04
0
0.02
0.01
0
0.05
0
0.05
0.02
0.01
0.02
0
0.03
0
0
0.01
0.4
0.18
0.29
0
0.02
0.05
0
0.08
1.13
0
0
28.65
0.01
0.66
0
0.01
1.57
12.26
0.02
0.07
0.01
16.03
0.11
0.01
0.65
0
0.04
0.02
0.02
0
0.03
2.64
0.02
0.01
0.07
0.01
0.03
0.01
0.05
0.02
0.42
0.01
0.07
0.03
0
0
0
0.01
0.07
0.01
0.01
0.02
4.2
0.08
20.85
0.04
30.88
0.28
0
0.64
0.01
0.01
0.04
33.04
0.8
0.01
0.09
2.84
0.02
0.21
0
0.01
0.01
0.01
0.25
0.01
0.01
0.01
0
0.07
0.02
0.02
0.02
0.05
0.01
0.04
1.12
0.08
0.01
0.1
0.04
0.02
0.03
0.06
0.01
0.76
0.19
0.06
0.04
0.07
0.07
0.05
0.02
0.03
0.01
0.39
0.27
0.05
0.23
4.43
0.02
0.16
0.05
0.01
0.08
0.01
31.09
24.53
0.01
0.03
0.01
0.27
0.13
0
3.06
1.12
2.48
1.17
1.26
0
1.9
2.5
1.16
1.29
2.53
1.25
1.23
2.47
1.21
1.14
2.44
0.86
2.02
1.11
2.59
1.19
2.26
1.26
3.33
0.13
0.05
32.62
32.99
0.14
0.04
0.06
0.05
0.06
0.06
0.06
0.44
0.03
0.26
4.23
0.05
30.72
0.01
0.66
0.01
0
0.02
0
16.51
0
0.94
1.45
0.01
0.02
0.01
0.02
0.03
0.02
0.18
0.02
0.08
0.13
0.03
24.49
0.01
0
0.01
0.21
0.12
29.8
0.09
0.06
0.09
0.08
0.06
1.15
0.1
0.04
0.07
0.06
0.1
0.06
0.11
0.08
0.07
0
0.07
0.06
0.11
0.03
0.03
0.07
0.49
0.29
0.34
0.06
0.1
0.2
0.16
0.2
20.86
0.09
28.66
0.09
0.09
0.01
0.02
24.62
0.09
0.16
0.1
15.95
0.2
29.64
0
0.08
0
0.03
0
32.7
33.02
0.42
0
0.04
0.01
0.03
0.07
0.03
0.85
0.09
0.02
0.01
0.02
0.02
0.03
0
0
0.42
0.41
0.17
0.05
0.05
0
0.02
1.14
0.01
0.01
28.68
0.61
0
0.02
30.78
0.01
0.04
0.1
0.01
7.92
0.11
33.44
0.17
0.01
0
0.81
0.78
0.79
0.41
0.02
1.73
0.05
4.3
0.83
0.82
0
0
0
0.01
0
0.82
0.81
0.95
0.78
0
2.19
0.89
22.06
0
0
0
0
0
2.05
0
0.73
0
0.01
0
0.06
0.01
0.02
0
0.01
0
0
0
0.03
0.02
0
0
0
0.32
0
0.21
2.59
0
0
0
17.64
0
0
3.25
0
0
0.63
0.76
0.66
0.79
0.74
0.7
0.75
0.66
0.75
0.78
0.77
0.76
0.77
1.15
0.75
1.16
0.95
0.36
0.62
0.93
0.83
0.68
0.77
1.74
0.71
0.8
0.4
0.78
0.77
0.75
0.78
0.77
0.85
0.04
0.64
0.1
0.05
0.05
0.34
2.81
0.23
0.21
0.04
0.08
0.04
0.07
0.05
0.07
0.1
2.9
0.07
0.01
0.63
0
0.01
0.02
0
0.75
0
0.02
2.84
0.01
0.22
0
0
0
0
0.14
0.01
0
0.05
0
0
0.06
0.01
0.66
0.01
0.02
0.02
0.03
33.05
0.85
2.62
0.01
0.03
0.01
0.07
0.02
0.02
0.04
0.02
0.07
0.02
0.01
0.01
0.2
0.07
0.01
0.06
0.02
0.01
0.01
0.67
0.09
0.19
0.13
33.15
0
2.92
0.12
0.42
0.01
0.29
0.1
0.01
0.81
0.21
0.09
0.19
0.28
0.12
16.6
0.06
0.09
0.55
0.01
0.57
0.01
0.04
0.02
0
0.67
0.01
0.02
2.87
0.07
0.24
0.01
0
0
0
0.14
0.01
0.02
0.05
0.01
0.01
0.07
2.77
0.69
0.05
0.06
0.08
0.03
0.81
0.06
0.1
0.04
0.11
0.05
0.06
0.07
0.07
0.05
0.06
0.07
0.22
0.13
0.06
0.1
0.06
0.06
0.06
0.62
0
0.04
0.03
0.04
0
0.03
0.01
2.62
0.04
0.01
0.08
0.01
0.03
0.01
0.05
0.02
0.4
0.02
0.07
0.01
0.01
0
0
0.01
0.07
0.42
3.15
0.71
1.75
2.94
0.7
2.94
0.85
1.2
0.98
0.28
0.73
2.96
0.78
1
2.9
0.78
1.69
0.81
1.87
0.78
3.47
3.18
0.47
0.99
0.75
0.93
1.46
0.44
3.17
0.89
2.91
0.9
2.83
2.63
0.8
28.88
1.32
2.96
0.44
11.11
3.04
1.42
0.88
0.02
0.28
0.14
0.06
0.01
0.1
0.14
0.32
0.17
0.05
0.15
0.1
0.28
0.05
0.09
0.33
0.01
0.24
0.01
0.12
0.13
0.01
0.02
0.01
0.02
0.03
1.11
0.93
0
0.01
0
0.05
0.01
0.05
0.01
0.04
0.01
0.04
0.23
0.03
0.02
0.02
0.39
0.22
0.04
0.25
4.22
0.1
0.12
41.6
0.02
0.01
0.02
0.01
0.03
0.01
0.02
0.63
0.03
0.03
0.06
33.05
0.93
0.04
0.19
2.88
0.03
0.23
0.09
0.05
0.04
0.04
0.17
0.04
0.03
0.04
0.03
0.11
0.03
29.85
0.03
0.02
0.06
0.02
32.61
1.34
33.05
0.03
0.04
0.4
0.04
0.12
0.08
0.11
0.04
0.05
0.05
0.06
0.05
0.53
0.45
0.07
0.03
0.1
0.03
0.04
1.04
0
0.01
0.09
0.59
0.01
0.24
31.1
0.54
2.31
0.7
0.01
0.5
0.04
32.94
0.05
0.05
0.05
0.05
0.05
36.29
0.06
0.04
0.03
0.05
0.06
0.21
0.05
0.1
0.06
0.23
0.06
0
0.06
0.05
0.08
0.02
0.02
0.05
0.43
0.22
0.05
0.08
0.23
0.05
0.1
1.11
0.01
0.05
27.82
0.05
0.69
0.05
0.01
0.01
0.04
0.06
0.14
0.06
12.39
0.16
0.61
0.01
0.03
0.01
0.05
33.04
0
2.79
0.01
0.18
0
0.02
0.01
0.01
0.01
0.01
0.01
0.01
0.01
0.02
0.61
0.03
0.01
0.03
33.06
0.81
3.01
0.01
0.13
2.86
0.01
0.04
0.25
0
0.01
0.05
0.01
0.17
0.01
0.01
0.02
0.03
0.1
33.48
0.08
0.06
0.07
0.06
0.08
0.05
0.08
1.14
0.09
0.05
0.26
0.08
0.07
0.07
0.1
0.06
0.19
0.1
0.03
0.09
0.06
0.11
0.02
0.02
0.06
0.45
0.28
0.07
0.28
0.17
4.42
0.07
0.19
41.67
0.08
0.05
0.08
0.02
30.97
24.56
0.06
0.07
0.08
0.44
0.2
29.74
0.1
0.07
0.1
0.09
0.06
1.26
0.09
0.04
0.04
0.07
0.12
0.06
0.15
0.09
0.06
0.02
0.08
0.06
0.11
0.05
0.04
0.08
0.48
0.27
0.36
0.07
0.1
0.18
0.06
0.17
0.03
0.08
28.69
0.09
0.69
0.08
0.02
0.13
24.56
0.16
0.08
15.56
0.24
0.01
0.61
0.01
0.01
0.05
0.02
0
0.76
0.01
0.02
2.84
0.07
0.19
0.01
0
0.01
0
0.08
0.01
0.01
0.05
0.01
0
0.07
2.82
0
0.65
0.03
0.04
0.02
33.1
0.78
0.03
0.06
0.03
0.05
0.04
0.15
0.02
0.09
0.04
0.03
0.02
0.12
0.09
0.04
0.04
0.04
0.04
0.02
0.02
0.01
0.28
0.01
0.3
0.04
0.01
0.01
32.73
0.3
0.02
0.08
0.01
0.12
0.09
0.1
0.1
0.03
0.01
0.01
0.04
0.06
0.09
0.44
0.45
0.08
0.03
0.13
0.02
28.62
0.64
0.03
0.1
0.07
0.05
0.02
0.02
0.06
0.01
0.01
0.02
0.03
0.17
0.02
0.02
0.01
0.01
0.01
0.14
2.75
0.02
0.58
0
0.03
0
33.06
0
0.12
0.01
0.01
0.02
0.01
0.04
0
0
0.01
0
0.69
0.01
0
0
0.01
0.01
28.72
0.88
0.02
0.02
1.1
2.6
0.02
0.03
0.03
0.04
0.02
0.22
0.01
29.78
0.26
0.2
0.26
0.25
0.2
32.81
0.24
0.07
0.18
0.21
0.24
0.33
0.22
0.27
0.24
0.38
0.19
0.16
0.23
0.18
0.24
0.21
0.19
0.21
0.62
0.35
0.19
0.22
0.36
0.21
0.34
1.33
0.03
0.2
28.96
0.25
0.85
0.23
0.17
0.13
0.08
0.25
0.32
0.23
15.96
0.37
0.61
0
0.04
0
33.05
0
0.17
0.01
0.04
0.02
0.03
0
0.03
0.02
0.04
0.74
0.05
0
0.01
0
0.01
0.01
1.04
0.42
0.43
0.04
0.02
0
0.83
0.43
0.1
2.83
0.48
0.02
0.64
0.42
0.02
0.01
0.22
0.16
0.01
0.01
0.47
0.02
0.4
0.47
0.01
0.01
0.01
0
0.01
0
0.02
1.1
0.04
0
0.97
0.06
0
0.01
0.01
0.05
0
0.01
0.01
0.03
0
0.03
0.01
0.39
0.19
4.27
0.09
0.11
41.57
0.01
0.01
0.05
0.01
0.01
24.49
0
0
0.01
15.68
0.14
1.1
0.01
0.39
0.01
0.03
33.53
1.2
2.8
0.4
0.06
0.01
0.45
0.02
0.02
0.04
0.39
0.45
0.4
0.01
0.4
0.19
0.45
0.01
0.01
0
0.01
0.76
0.15
0.17
0.15
0.17
1.04
3.04
0.14
0.17
0.15
0.13
0.17
0.25
0.45
0.14
0.3
0.27
0.71
0.16
0.27
0.13
0.13
0.18
0.21
29.73
0.05
0.11
0.06
0.05
0.07
32.75
0.06
0.06
0.06
0.2
0.06
0.11
0.05
0.19
0.07
0
0.08
0.06
0.08
0.43
0
0
0.46
0.44
0.2
0.06
0.25
4.4
0.07
1.17
0.02
0.06
0.03
0.05
0.01
31.11
0.05
0.06
0.05
0.06
0.43
0.17
0.45
0.32
0.47
0.22
0.53
0.41
0.32
0.28
0.31
0.47
0.45
3.12
0.01
0
0.07
0.01
0
0.01
32.58
0
33.05
0.09
0
0.01
0
0.01
0.05
0
0.03
0
0.07
0.01
0.02
0
0
0.4
0.39
0.15
0
0.22
0
0
0.06
0.02
1.12
0.01
0
0
0
0
0.01
31.02
0
0
0
0
0.21
0.12
0.01
0.01
0.02
0
0
0.4
0.01
0.02
0.01
0.04
0.7
0.07
0.06
0.02
0.01
0.03
0.01
0.2
1.02
0.01
0.03
0.01
0
0.1
0.02
0.02
0.05
0
0
36.36
0.15
0.65
0.05
0.01
0.01
0
0.74
0.01
0.04
2.77
0.01
0.2
0
0
0.04
0.15
0.01
0.06
0.03
0.01
0.07
2.84
0.04
0.61
0.05
0.03
0.05
0.07
0.76
0.08
0.2
2.87
0.04
0.25
0.05
0.04
0.07
0.23
0.05
0.09
0.09
0.07
0.06
0.13
2.8
0.01
0
0.07
0.01
0
0.02
1.09
0.99
0.01
0.01
0.04
0.02
0.06
0
0.01
0.05
0.02
0.04
0.16
0.03
0.04
0
0
0.21
0.39
0.19
0.02
0.06
0.22
4.21
0.02
0.14
41.59
0.02
0
0.01
0.02
24.49
0.01
0
0
0.11
4.87
4.25
4.13
4.3
4.2
2.67
4.16
7.6
4.31
4.58
4.16
4.24
4.17
4.91
4.29
4.38
4.22
4.37
4.43
6.81
4.3
0.6
0.02
0.01
0.02
0
0
0.12
2.83
0.01
0.02
0
1.13
0
0
0
0.1
0.22
0.12
0.01
29.65
0.16
0.21
0.06
0.13
32.2
0.11
0.69
0.01
0.13
0.19
0.28
0.15
0.23
0.17
0
0.14
0.05
0.08
0.11
1.25
1.27
0.55
0.58
0.11
0.18
0.28
0.22
0.07
0.12
28.66
0.81
0.14
0.01
0.01
2.24
0.11
0.13
0.06
0.06
0.12
0.06
0.05
0.06
1.28
0.07
33.07
0.08
0.06
0.06
0.07
0.11
0.05
1.03
0.19
0.1
0.01
0.08
0.06
0.09
0.01
0
0.46
0.45
0.19
0.08
0.28
4.43
0.07
0.17
41.65
0.07
0.04
0.06
0.01
24.54
0.06
0.06
0.06
0.32
0.19
0.01
0.09
0.01
0.01
32.55
0.01
0.94
0.03
0.05
0.05
0.09
0.06
0.02
0.01
0.03
0.01
0.02
0.03
0.03
0.01
0.02
0.42
0.4
0.01
0.23
0.04
0.03
0.01
0.01
28.69
0.02
0.04
30.94
0.04
0.02
0.08
0.44
0.1
0.41
0.68
0.01
0.06
0.08
0.01
0.91
2.79
0.01
0.15
0.01
0.14
0.02
0.01
0.09
0.02
0
0.12
0.08
0.01
0.08
0.15
0.13
0.09
0.01
0.04
0
0.01
1.77
0.14
1.18
1.13
0.12
0.9
1.11
0.06
0.11
1.18
0.13
1.1
0.13
0.14
1.13
1.15
1.11
1.15
0.14
1.17
0.13
2.94
0
0.04
0
0
0
0
0
0
0.04
0
0
0
0
0
0
0
0.12
0
0
0
0
0
0
0
0
0
0
0
0.04
0.61
0
0.01
0.01
33.09
0.81
2.61
0.01
0.02
2.66
0.01
0.02
0.02
0.23
0
0.06
0.02
0.02
0
0.16
0.01
0
0.01
0.01
0.08
0
0.02
0.07
0.01
0.02
0.01
0.02
0
0.4
0
0.02
0.01
0.05
0.01
0.01
0.01
0.03
0
0.03
0.01
0.02
0.01
0.01
0.03
0.01
0.02
0.01
0.01
0.01
0.01
0.01
0.67
0.01
0
0.02
0
32.98
0
0.86
0.16
0.01
0.02
0.04
0.04
0.02
0.21
0.01
0.02
0.13
0.02
24.49
0.02
0
0.27
0.13
0.65
0.76
0.7
1.79
0.64
0.76
0.31
0.91
0.24
0.28
0.88
0.27
0.73
0.67
0.67
0.78
0.66
0.01
0.01
0
33.05
0.79
2.6
0.01
0.02
0
0.01
0.01
0.03
0
0.06
0.01
0
0.02
0.14
0.06
0
0.01
0
0.01
0.05
0.05
0.05
0.05
0.04
0.06
1.16
0.04
0.04
0.03
0.05
0.06
0.05
0.1
0.04
2.59
0.19
0.08
0.01
0.07
0.04
0.08
0.01
0.01
0.05
0.44
0.24
0.33
0.05
0.07
0.21
0.13
0.16
41.64
0.04
0.02
0.05
0.05
0
0.17
24.53
0.06
0.15
0.06
15.73
0.17
0.64
0
0.01
0.02
0.04
0.02
0
0.01
0.22
2.73
0.02
0.02
0.18
0.01
0
0.01
0.01
0.01
0.02
0.01
0.01
0.01
0.01
0.01
2.82
0.01
29.65
0.01
0
0.07
0.01
0
0.01
32.63
0.02
0.89
0.01
0.02
0.01
0.02
0.05
0.01
0.04
0.03
0.01
0.02
0.17
0.01
0.04
0.02
0.02
0.41
0.4
0.17
0
0.04
0.05
0.04
0.05
1.14
0
0.01
28.67
0.65
0
0.01
0.07
0.01
0.02
0.12
0.01
15.5
0.14
0.02
0.96
1.61
0.07
0.21
0.01
0.02
0.03
1.65
0.05
0.22
3.77
0.11
0.15
0.21
0.14
0.13
0.05
0.12
0.25
0.12
0.28
0.01
0.44
0.68
0.01
0
0
0
0.84
1.58
0.54
3.46
0.01
0.01
0.02
0.09
0
0.05
0
0.01
0
0.02
0.01
0
0
0
0.05
0
0.1
0.01
0.68
0.01
0.04
0.01
0.03
33.03
0.81
2.66
0.03
0.01
0.01
0.09
0.02
0.03
0.04
0.07
0.03
0.01
0.02
0.16
0.08
0.01
0.01
0.01
0
0.01
0.01
0
0
0.01
0
0
1.12
0.04
0
0.05
0
0.01
0.01
0.05
0
0.92
0.2
0.03
0.02
0
0.04
0.01
0.39
0.22
0.27
0
0.04
0.21
0.08
0.15
41.59
0
28.67
0.04
0.63
0
0
0.2
24.47
0.12
0.01
15.93
0.16
0.04
2.33
2.25
0.64
0.01
0.03
0.01
0
0.02
0.01
0.82
2.63
0.59
0
0.07
0.02
0.04
0
0.06
0.01
0
0.01
0.01
0.06
0
0.01
0.01
0.01
0.01
15.8
29.72
0.07
0.06
0.07
0.07
0.06
32.75
0.07
0.04
0.03
0.07
0.07
0.17
0.07
0.12
0.07
0.23
0.08
0.02
0.08
0.06
0.09
0.48
0.02
0.03
0.07
0.46
0.24
0.06
0.1
0.21
0.06
0.15
1.18
0.02
0.06
28.75
0.7
0.07
0.01
0.01
0.06
0.08
0.18
0.07
15.76
0.19
0.67
0.01
0.02
0.01
33.05
0.85
0.01
0.03
0.01
0.02
0.01
0.02
0.02
0.01
0.08
0.04
0.02
0.16
0.09
0.02
0.03
0.01
0.01
0.27
0.77
0.22
0.4
0.37
0.3
0.39
0.03
2.76
0.59
0.45
0.52
0.27
0.18
0.52
0.27
0.44
0.35
0.19
0.03
0.36
0.17
0.25
0.42
0.79
0.12
0.19
0.1
2.89
0.08
0.1
0.22
0.12
0.16
0.12
0.1
0.21
0.16
0.13
0.21
0.16
0.09
0.1
0.16
0.12
33.12
2.97
3.03
3
3.13
3.05
36.18
3.11
2.93
3.23
2.98
3
2.94
1.88
2.99
2.99
3.01
2.99
3.18
2.98
3.39
3.23
2.88
3.16
7.33
3.07
3.02
4.12
2.96
3.04
3.05
3.07
31.44
2.44
2.98
2.99
2.66
3.07
0.06
0.06
1.26
0.05
1.29
0.08
1.22
0.76
0.04
1.29
0.09
0.73
1.27
0.72
0.06
0.04
1.27
1.22
0.04
1.7
0.04
0.13
0.03
1.25
30.72
1.26
0.01
0.01
1.27
1.26


==> data/clustering/c3-max.dat <==
153
165
155
146
96
175
184
147
111
211
135
172
181
167
177
181
189
165
208
197
195
183
103
162
196
168
184
141
130
129
135
162
133
179
100
158
111
133
133
132
162
160
139
123
130
127
134
137
145
124
132
122
153
138
143
119
129
110
185
138
119
160
166
123
169
150
156
139
128
162
200
137
113
196
124
159
168
196
125
170
169
173
149
184
188
191
172
99
149
183
152
169
129
137
130
119
133
157
195
130
185
115
147
156
156
164
140
172
191
158
195
137
170
142
158
116
122
165
156
137
142
169
140
146
168
183
143
130
139
140
140
169
164
175
145
183
144
136
134
183
155
183
152
144
159
131
138
173
149
158
139
136
131
180
127
173
140
168
135
173
131
176
164
142
135
124
155
200
136
87
191
111
152
161
147
157
161
169
145
176
177
173
163
142
176
148
164
155
139
130
135
162
133
132
169
175
159
114
132
191
132
133
162
193
129
190
128
128
127
190
190
143
137
158
165
126
121
191
162
139
158
125
128
114
179
136
120
181
145
161
185
166
123
169
163
161
169
162
188
151
99
181
189
130
147
179
188
174
183
188
196
172
207
204
190
109
169
202
174
190
154
188
188
186
149
169
155
176
165
195
206
140
133
122
135
197
143
188
136
150
158
154
159
167
143
175
194
161
140
173
145
161
146
128
119
124
151
122
125
164
164
176
107
121
121
122
151
161
177
127
205
121
116
194
194
194
132
126
145
113
120
180
136
145
118
108
173
195
133
150
118
155
112
158
150
125
146
132
125
126
159
196
115
189
118
156
162
189
160
162
170
142
178
170
165
197
146
177
149
165
112
133
135
126
178
173
108
123
202
122
131
208
133
114
116
201
192
124
96
168
169
99
164
188
113
99
105
147
186
194
181
145
191
188
95
180
197
96
165
98
184
103
197
106
101
175
162
149
155
181
152
155
188
195
156
140
152
152
153
181
157
192
151
148
146
198
198
159
157
178
185
144
150
209
162
177
149
148
140
198
139
182
172
181
148
186
143
188
183
184
166
157
163
189
160
159
203
186
141
160
191
160
161
189
174
188
166
187
155
156
154
187
187
163
165
186
159
191
189
166
185
152
156
141
165
147
177
163
189
156
194
151
197
191
191
184
201
174
183
175
164
113
203
154
164
193
201
201
209
185
121
204
122
183
188
204
109
167
161
107
113
200
195
200
206
198
196
191
109
178
197
139
130
197
198
141
203
131
192
191
192
196
136
136
203
202
189
196
139
190
207
193
178
185
120
212
193
188
146
136
130
135
143
107
134
130
146
112
150
129
129.5
137
115
131
154
105
134
141
103
119
140
155
121
129
117
131
146
145
153
120
161
157
143
159
176
173
186
153
162
158
154
169
188
168
143
182
169
142
145
110
130
114
107
108
178
107
171
100
140
146
145
144
154
124
160
158
150
179
130
158
131
150
132
139
132
121
152
160
197
135
84
188
109
149
158
144
190
154
158
166
142
175
174
172
160
197
139
172
145
161
174
191
180
209
139
119
184
215
188
165
205
201
146
148
174
145
197
199
192
130
143
148
184
132
140
132
121
160
197
130
188
116
150
158
154
159
167
143
174
191
161
198
140
173
145
161
118
140
133
122
161
198
146
189
118
151
159
145
191
155
159
167
143
175
194
162
199
140
174
146
162
169
162
188
151
99
181
189
105
130
148
179
188
174
183
188
196
172
212
204
190
109
169
202
174
190
154
155
113
90
164
87
148
130
101
161
105
174
154
84
91
107
130
162
175
94
177
101
119
133
178
134
175
101
171
208
114
134
89
117
104
165
106
112
153
119
195
137
139
139
175
193
177
206
188
141
143
186
212
181
144
186
168
207
144
143
196
137
177
142
194
202
211
196
185
191
188
189
112
171
188
188
189
143
184
142
185
184
182
169
153
153
199
193
214
182
178
119
196
213
182
184
171
175
137
197
184
179
145
129
127
123
203
150
184
130
155
164
159
172
139
186
180
190
151
145
178
150
165
130
135
124
111
147
136
118
147
164
100
109
184
116
118
148
130
117
115
182
190
184
124
124
143
135
124
147
124
143
112
115
154
114
103
203
132
148
208
153
102
155
149
172
159
147
152
179
150
156
186
193
153
140
149
184
150
151
179
186
155
175
151
146
144
181
181
163
154
175
141
148
184
182
166
175
149
146
141
197
154
137
165
150
179
146
183
141
186
181
183
190
186
205
202
131
142
175
198
171
200
160
200
174
125
154
183
173
214
154
144
128
121
122
192
129
94
185
116
151
158
114
158
159
165
138
174
179
161
141
172
145
161
191
196
181
168
156
161
188
159
162
194
201
162
146
158
158
159
188
212
164
198
158
154
153
204
204
172
163
184
150
157
108
215
168
184
155
154
147
145
188
181
187
154
191
149
195
189
167
157
142
147
174
145
150
181
187
160
135
144
144
145
174
150
182
146
140
139
188
188
154
149
170
177
136
143
178
180
157
143
140
135
191
148
132
172
174
173
178
135
181
175
129
136
128
117
131
156
193
128
184
111
146
154
150
155
162
139
170
165
157
194
136
169
141
157
114
121
134
127
116
146
192
131
182
115
144
153
139
148
153
161
137
178
169
175
155
134
167
139
156
169
191
189
199
202
194
196
193
191
189
184
171
190
144
143
190
191
144
196
123
186
185
189
129
193
195
189
144
196
186
172
195
177
113
198
181
125
194
208
145
99
182
114
115
125
96
102
154
119
121
191
197
183
190
194
198
136
153
190
181
204
188
129
177
211
165
200
179
126
159
183
177
213
160
141
155
136
167
137
98
165
173
159
169
173
157
184
177
170
152
157
183
154
160
191
197
158
145
154
188
154
155
183
186
160
171
158
150
148
177
177
167
159
180
146
152
188
193
163
179
153
150
145
201
158
141
161
167
183
150
187
145
191
185
183
190
194
198
136
153
184
181
204
188
177
211
165
201
179
124
159
183
177
213
160
134
153
143
132
134
163
203
137
199
124
163
172
193
167
173
177
146
185
185
175
204
153
180
156
172
131
181
169
156
161
188
159
162
188
201
116
197
144
158
159
159
188
168
200
159
154
153
173
163
184
165
169
184
155
154
144
199
146
189
187
154
192
150
195
189
144
137
126
157
165
202
132
119
193
124
154
163
149
195
159
163
171
147
188
179
185
165
144
177
150
166
159
158
145
95
178
155
133
214
143
175
184
170
116
180
184
170
151
207
200
186
106
165
154
187
189
173
164
169
196
167
170
154
154
166
205
167
167
196
207
172
160
165
162
161
199
165
165
177
171
170
158
165
205
180
170
163
162
155
154
149
165
195
162
200
157
203
176
165
168
103
109
191
192
176
207
108
173
178
151
165
149
140
145
172
143
142
180
186
169
124
142
201
143
143
172
139
200
138
139
137
200
201
146
147
151
136
135
110
172
187
149
151
135
139
124
189
130
191
163
171
138
176
134
179
157
184
171
176
178
182
106
160
175
172
181
212
144
186
176
180
178
184
188
207
174
176
146
203
178
172
161
182
168
183
198
209
131
126
113
114
189
134
182
135
141
150
146
158
136
173
193
149
131
172
137
159
110
131
138
121
120
117
196
140
178
124
148
157
153
165
135
173
183
144
196
138
171
143
158
117
197
188
172
177
204
175
178
104
160
174
148
174
175
204
143
180
174
174
108
170
169
179
179
185
179
200
110
173
173
146
182
200
171
170
160
162
164
203
170
208
165
205
174
191
149
180
201
139
119
184
215
188
165
205
146
139
199
174
145
197
199
196
192
178
162
151
152
107
185
147
182
191
172
203
104
171
107
175
191
115
109
157
195
191
191
173
194
170
201
118
187
158
172
148
191
194
190
125
179
196
165
175
126
124
185
185
193
183
139
186
177
189
156
178
191
114
189
192
200
176
183
172
158
163
190
161
165
197
204
168
150
160
161
162
190
171
196
151
154
161
157
155
159
159
175
165
186
149
144
199
172
186
158
157
150
148
143
189
157
194
152
197
192
207
195
200
198
197
191
106
178
197
198
199
137
203
131
196
191
194
192
202
136
136
204
202
189
196
139
200
190
194
179
185
120
196
194
189
177
172
187
194
149
139
169
136
162
140
114
196
124
166
168
157
196
125
163
169
180
149
178
181
186
172
99
156
184
159
176
158
158
145
96
186
154
213
143
175
184
179
184
170
151
200
186
106
165
198
153
186
144
139
126
155
118
127
149
117
153
190
182
112
149
155
143
123
149
153
155
163
177
171
177
158
190
139
170
142
159
121
136
128
118
148
193
130
89
184
115
146
154
140
102
150
154
162
138
172
170
189
157
136
169
141
157
120
110
131
114
108
140
141
178
117
171
95
141
147
135
172
141
145
144
155
124
161
160
156
150
179
131
159
131
150
103
99
180
179
109
173
198
123
109
117
155
197
191
154
201
199
106
190
99
106
175
109
195
113
117
111
138
144
136
98
114
154
162
158
163
178
178
165
144
177
149
165
127
120
108
139
184
132
104
175
103
137
145
132
141
146
154
130
168
161
191
148
127
160
132
148
162
149
137
142
169
140
146
165
183
143
130
139
140
140
169
165
177
145
183
141
136
134
183
183
153
144
165
173
131
138
174
156
165
139
136
131
175
127
173
140
168
135
173
131
176
171
173
181
176
195
192
178
120
137
203
165
188
113
161
189
149
191
164
114
143
120
173
162
204
144
190
181
196
108
183
170
175
202
173
177
108
103
158
172
145
173
174
202
142
178
173
172
106
169
167
177
177
180
177
199
107
172
171
145
184
198
170
169
159
177
160
162
199
202
169
206
164
210
204
143
140
145
165
133
124
163
212
106
197
132
150
181
167
165
163
204
196
96
140
199
123
162
115
168
161
150
98
181
147
112
148
179
187
173
119
183
187
195
171
198
203
189
189
108
168
174
190
153
97
129
135
128
117
148
156
193
146
104
184
130
146
154
140
150
154
162
138
177
170
204
156
194
135
169
141
157
168
152
142
148
174
145
149
184
188
182
131
145
145
146
174
153
194
150
145
141
139
156
150
154
178
137
143
197
159
153
142
141
131
195
149
132
204
123
174
178
136
181
159
185
208
193
173
166
155
103
186
194
109
154
119
153
183
191
178
187
192
200
176
209
208
200
194
114
173
206
178
195
102
184
169
158
164
190
161
165
197
204
169
150
161
199
161
162
190
202
165
154
161
157
156
194
160
160
172
166
187
159
157
199
191
176
186
158
157
150
165
148
144
162
190
157
195
152
198
192
131
123
112
143
188
121
179
102
141
149
135
181
145
150
157
134
165
176
152
131
164
136
152
169
176
169
195
158
107
188
113
137
155
186
195
191
195
203
179
197
117
176
210
181
102
198
100
164
163
150
183
139
149
181
189
175
121
185
189
176
157
205
192
111
171
204
159
192
141
119
121
148
119
156
161
142
118
196
118
119
148
139
124
113
191
206
133
206
123
144
110
117
196
182
119
144
114
165
105
190
115
147
152
109
155
149
154
154
198
189
192
186
195
105
180
189
192
213
145
189
190
187
186
136
202
188
183
182
138
187
180
179
196
192
187
182


==> data/clustering/c3-mean.dat <==
161.18
168.55
156.54
149.22
102.24
176.51
185.43
164.17
114.47
214.55
137.44
173.5
182.6
170.18
179.14
184.89
190.18
168.58
206.66
198.96
196.48
184.66
108.86
164.41
201.66
169.15
181.59
140.84
141.81
141.35
147.15
177.16
144.88
192.67
109.66
169.66
122.78
145.4
146.65
146.03
175.81
169.87
151.16
135.2
143.15
139.54
146.4
149.3
156.72
136.27
144.75
134.35
166.41
150.38
155.36
128.73
141.63
123.06
198.41
153.55
131.98
169.61
178.37
136.49
181.51
163.2
160.22
139.19
132.67
161.92
200.39
154.41
123.8
196.5
128.79
158.76
168.8
201.12
126.28
171.01
169.72
172.77
151.21
185.45
188.89
195.35
171.44
105.83
148.76
183.85
152.09
168.6
138.67
140.73
129.57
123.16
133.16
158.45
194.54
147.3
187.52
119.05
147.09
155.64
157.39
163.26
140.14
171.65
195.3
157.79
196.88
137.09
170.35
142.13
158.49
116.24
123.39
167.74
159.45
141.91
146.31
173.28
143.97
149.72
178.78
188.62
147.37
134.37
143.34
144.53
144.78
173.38
167.18
183
150.25
188.75
147.88
141.56
140.85
186.88
164.75
187.36
156.39
147.83
163.39
135.59
143.23
178.5
152.69
163.07
143.38
140.8
135.12
185.11
130.98
177.56
148.65
173.33
140.01
177.3
135.23
181.7
169.6
147.63
135.45
126.96
154.8
200.51
152.19
97.98
191.81
116.23
152.65
161.13
148.41
157.97
162.1
169.21
147.12
177.65
177.82
174.45
163.68
142.76
177.65
148.12
164.25
157.05
139.2
129.59
135.47
164.78
132.83
134.95
179.37
175.67
160.33
114.83
132.82
193.02
133.01
134.27
164.18
201.18
130.21
191.35
129.93
128.77
129.46
192.03
192.7
143.24
137.11
158.97
166.24
126.36
122.22
191.84
162.59
139.86
158.63
125.64
129.55
116.37
185.81
140.24
121.55
181.32
143.82
162.01
187.46
166.1
126.9
171.15
166.81
170.82
173.79
162.16
189.06
154.97
109.91
181.82
191.41
138.53
152.39
179.79
188.73
175.48
184.97
190.38
196.01
173.82
211.21
204.92
190.38
116.14
169.38
203.07
174.73
191
156.97
188.89
188.99
187.61
150.77
170.05
156.12
177.19
167.17
197.17
208.02
144.06
132.81
123.96
136.3
197.76
159.63
189.38
140.54
150.33
158.41
156.66
159.33
166.48
143.14
175.01
197.72
160.89
140.17
174.79
145.29
161.57
147.36
130.52
120.74
126.63
153.45
123.82
127.75
173.96
166.63
179.7
109.51
123.09
124.02
124.96
153.29
163.93
181.69
130.49
209.45
124.54
120.49
197.61
196.33
196.79
134.45
128.08
147.52
115.77
123.06
183.24
138.11
147.64
120.83
110.39
180.69
197.6
138.88
153.83
120.09
157.54
115.65
161.8
153.96
133.1
150.37
132.78
130.29
128.38
161.1
197.03
132.26
191.85
123.27
155.78
162.37
194.04
161
164.92
169.94
143.37
178.84
173.24
164.99
199.49
146.02
181.97
149.1
161.83
111.72
134.23
136.47
129.75
179.71
172.29
111.99
129.25
204.45
126.49
134.44
209.86
137.03
118.56
122.68
202.88
193.74
126.89
102.14
180.49
179.23
109.91
174.25
198.95
122.13
110.11
120.33
156.08
196.97
204.78
192.2
154.21
201.64
199.2
106.87
191.31
207.42
106.09
175.25
108.34
195
113.84
208.02
119.05
112.4
176.6
161.87
148.91
154.82
184
152.44
155.52
198.89
195.9
156.24
140.72
152.58
152.44
153.21
183.46
158.26
193.52
151.09
148.06
149.38
199.39
200.39
159.39
156.53
178.08
186.33
143.97
151.32
209.38
162.8
177.95
148.6
150.19
141.58
205.28
140.72
182.53
188.02
181.44
150.47
185.79
146.33
190.44
185.8
185.75
167.43
159.19
164.54
194.03
161.84
162.13
205.56
185.63
143.41
161.34
195.1
162.7
162.84
193.62
179.63
198.46
167.96
189.31
156.49
159.3
157.31
188.98
190.02
164.42
165.83
187.66
161.34
193.36
190.91
168.48
188.11
153.55
158.71
144.54
169.34
149.22
179.18
165.27
190.86
159.77
195.09
154.16
199.96
194.55
191.88
188.99
202.29
182.04
187.24
175.5
168.83
121.11
204.34
164.01
168.99
192.98
201.25
203.67
209.15
185.81
122.19
203.56
127.73
183
188.07
202.59
111.8
168.58
161.14
111.19
116.41
199.87
194.59
200.26
210.72
197.54
198.47
191.57
128.33
178.57
197.2
140.65
157.31
197.39
198.85
148.06
203.56
131.33
192.42
195.66
192.72
199.54
136.37
136.8
204.03
201.83
189.44
196.69
139.55
191
206.7
194.23
179.95
186.21
115.64
213.04
193.97
189.52
163.37
153.43
149.04
150.98
160.55
124.44
150.38
149.2
161.59
129.72
164.95
148.72
146.48
155.33
132.11
148.44
171.21
121.79
150.91
158.09
120.75
136.31
156.97
171.75
138.95
146.59
131.7
149.21
163.32
163.01
169.35
136.79
177.95
166.77
147.59
160.34
180.15
172.17
185.72
153.61
162.12
159.95
153.84
170.79
188.67
168.49
143.89
183.57
169.09
143.61
147.43
118.71
134.56
114.84
110.1
111.99
178.56
123.8
173.97
104.67
141.19
146.62
147.7
146
154.83
125.56
160.85
159.93
149.99
181.67
130.81
161.14
131.36
150.89
141.5
144.45
132.43
125.6
152.42
161.32
197.34
150.99
94.25
190.2
113.43
149.68
158.2
145.38
194.25
154.75
160.4
166.2
144.03
177.68
174.79
177.77
160.51
199.94
139.81
173.21
144.94
161.19
180.22
192.56
184.8
210.16
140.02
122.02
185.63
216.8
192.01
167.94
205.7
207.13
148.04
155.26
175.88
148.47
199.11
200.65
196.36
156.47
166.5
163.77
191.52
143.93
144.65
133.57
126.57
162.71
197.36
148.58
191.64
121.99
151.23
159.61
157.95
161.74
167.52
144.08
175.87
196.51
161.74
200.72
141.05
174.55
146.08
162.56
120.37
145.76
133.78
127.18
162.63
198.56
160.58
192.02
123.82
151
159.6
146.54
195.84
156.19
161.67
167.56
144.17
176.16
198.65
161.9
200.96
141.48
174.54
146.36
162.6
174.21
162.34
189.25
155.19
109.78
182.28
191.38
105.99
139.18
152.83
179.58
188.59
176.2
184.9
190.31
196.07
173.83
214.75
204.64
190.25
116.74
169.46
203.08
174.74
191.11
157.02
163.79
123.96
99.89
168.08
97.92
154.25
141.43
110.29
165.93
120.48
179.73
162.61
94.44
101.62
116.24
140.88
168.4
191.32
104.65
190.23
111.31
125.81
142.67
180.66
142.81
174.23
112.41
179.8
210.92
124.23
141.7
101.43
127.61
112.23
181.56
117.01
120.75
158.66
130.32
198.13
149.46
150.21
144.72
183.21
193.8
183.29
208.06
191.8
141.37
142.8
186.39
214.12
182.97
149.79
188.01
170.12
207.05
149.92
146.18
197.66
140.23
182.13
144.09
196.35
202.46
212.8
196.02
185.69
191.45
188.99
190.04
130.25
171.87
188.56
189.25
189.96
141.79
186.39
144.56
188.09
184.83
185.78
174.51
154.65
155.48
200.26
193.13
215.18
183.32
179.46
120.93
196.82
214.85
183.41
185.52
172.98
177.3
137.57
202.93
185.04
183.05
149.98
130.16
130.52
129.32
203.93
165.51
186.29
135.34
156.28
164.46
163.01
172.63
143.07
188.31
181.13
196.45
152.99
146.14
181.24
151.45
165.63
133.05
137.96
128.74
116.21
155.19
140.61
124.86
155.41
169.93
104.82
113.88
193.03
122.03
124.11
155
135.16
121.75
120.88
189.74
194.88
186.52
129.19
129.46
148.65
140.37
129.3
152.14
129.7
148.65
116.67
120.64
160.23
122.06
107.8
208.93
141.32
152.51
210.38
157.57
107.53
160.93
154.97
173.94
158.76
146.83
152.69
181.89
150.09
157.43
197.04
192.83
153.43
140.77
150.19
185.88
150.28
151.42
181.72
193.38
156.19
176.49
151.48
145.95
146.61
182.14
183.05
162.88
154.4
176.2
141.92
149.27
184.81
182.29
166.41
175.72
148.51
147.07
141.99
203.79
157.59
137.77
165.35
150.17
178.93
148.94
183.6
143.83
187.81
183.79
188.19
191.76
187.85
209.2
203.86
131.59
144.17
177.22
199.93
174.88
201.5
161.42
202.15
175.43
126.88
155.84
184.13
175.47
215.4
156.42
146.71
129.87
123.59
125.32
192.85
146.83
105.34
187.15
121.74
151.75
158.74
115.42
159.91
160.34
165.44
138.68
176.04
182.69
162.13
141.5
174.08
144.81
161.33
195.31
202.9
182.03
168.08
155.22
161.15
188.04
158.51
161.87
204.81
201.15
162.13
146.62
157.94
158.7
159.56
188.32
214.67
164.62
200.43
159.79
154.23
155.14
204.35
204.98
172.17
162.61
184.35
150.31
157.62
108.64
215.57
168.65
184.13
155.52
155.29
147.61
146.72
188.71
194.35
187.85
154.71
191.65
152.23
195.98
191.05
169.65
157.46
142.32
148.21
177.72
145.43
151.28
191.98
188.49
161.52
136.18
145.39
146.34
146.66
177.5
151.66
184.34
146.88
141.64
142.55
189.89
190.08
155.39
150.3
171.45
180.09
137.35
144.54
180.26
181.11
158.12
143.81
142.19
137.18
198.46
153.01
133.62
173.97
175.87
174.46
178.68
139.27
184.06
179.05
138.8
139.84
128.72
120.01
132.15
157.47
193.38
145.07
186.53
115.55
146.3
154.92
152.65
156.28
162.4
138.99
170.89
170.34
157.06
195.88
136.12
169.42
141.28
157.84
115.5
122.45
139.17
128.11
119.64
147.67
193.15
147.47
185.05
121.2
145.59
153.6
141.69
151.53
154.8
161.84
139.74
179.03
170.54
180.27
156.35
135.36
170.28
140.69
156.85
173.1
197.46
197.68
203.93
207.89
198.94
200.1
196.89
194.45
194.99
188.2
175.7
193.65
149.23
166.63
194.38
195.26
156.61
200.66
127.63
190.15
189.78
198.74
133.26
197.4
198.31
193.75
148.52
200.51
191.13
176.47
202.54
181.71
116.92
201.47
187.93
125.7
197.57
209.28
153.2
101.13
188.54
114.94
120.5
126
101.13
103.95
159.67
123.84
126.89
193.21
200.17
188.2
190.67
198.39
198.55
136.61
153.59
194.95
181.03
204.51
189.32
134.17
177.84
211.69
165.73
202.4
179.38
126.93
160.13
183.19
177.69
212.88
160.78
144
165.7
142.29
170.39
158.02
108.57
167.96
176.42
164.25
173.05
177.54
165.68
187.31
179.24
170.75
152.43
157.76
187.42
155.14
162.54
201.47
197.81
158.43
145.69
154.99
190.95
155.21
156.25
186.94
194.83
161.2
173.01
158.09
151.08
151.13
178.49
179.08
167.85
159.34
180.96
146.94
154.24
189.67
194.12
164.2
180.86
153.57
151.96
146.86
208.28
162.79
143.38
161.95
171.01
183.96
153.63
188.52
149.3
193.16
188.49
188.46
191.01
198.9
198.87
137.17
154.14
186.41
181.39
204.89
189.7
178.28
212.06
166.21
202.88
179.7
130.26
160.53
183.32
178.02
213.21
161.14
144.01
157.46
143.13
136.54
136.87
164.33
203.87
154.43
202.13
129.27
163.13
172.9
197.96
169.38
175
176.76
146.6
185.9
189.49
175.4
206.12
152.82
180.82
156.11
172.98
133.46
183.1
169.55
156.01
161.96
189.02
159.48
163.39
199.14
202.26
132.75
199.09
145.19
159.08
159.69
160.34
189.05
169.67
201.81
161.17
155.25
155.99
173.67
163.59
185.18
167.07
170.24
185.12
156.28
156.18
146.47
205.73
148.12
190.04
188.65
155.82
192.99
152.84
197.88
192.86
149.11
137.09
130.15
156.46
165.91
202.09
149.48
125.81
195.13
129.67
154.38
163.37
150.59
198.72
159.52
165.26
170.8
148.7
187.73
179.49
190
165.24
144.33
177.91
149.62
165.87
163.33
158.7
147.64
105.89
178.17
172.27
142.44
215.46
148.57
176.13
184.1
171.4
121.05
182.32
185.09
171.4
154.59
208.59
200.95
186.81
112.24
165.95
154.76
187.55
190.56
172.78
164.45
169.23
196.11
166.75
171.32
153.98
154.82
166.25
207.34
167.56
167.71
196.14
207.86
172.69
161.03
166.78
164.74
161.83
203.43
165.79
166.46
176.97
170.8
171.26
158.47
165.86
205.13
180.34
171.07
162.43
163.38
155.76
154.13
150.12
170.19
195.48
162.96
200.02
158.76
204.35
177.82
165.98
170.49
113.22
109.78
192.02
194.46
177.07
208.33
109.3
173.78
179.09
153.26
166.95
149.65
141.14
145.94
173.22
143.3
145.01
188.94
187.03
170.96
125.6
142.75
206.58
144.13
144.46
172.73
141.42
202.79
140.48
141.44
138.34
201.12
201.76
146.84
147.67
153.46
137.89
136.99
110.78
173.14
192.18
150.13
153.47
136.21
140.25
126.29
195.82
130.63
191.8
166.19
172.32
139.83
176.62
135.27
181.31
160.1
185.35
176.51
177.6
182.06
181.33
122.31
163.97
177.7
177.51
184.86
216.79
157.23
188.27
179.92
184.04
179.89
188.77
187.66
208.8
177.55
181.98
152.85
206.59
180.3
173.65
162.88
188.84
171.3
184.12
200.9
210.89
135.61
126.28
115.99
118.42
189.23
150.29
183.51
140.38
142.01
150.2
148.74
158.3
137.86
173.98
197.87
150.06
132.17
174.2
137.1
159.66
111.2
141.7
143.1
123.41
123.07
122.4
196.71
157.28
179.77
130.67
150.67
157.42
157
165.76
137.04
174.25
189.92
145.97
199.32
140.82
175.39
145.76
162.2
118.45
198.66
188.69
172.56
177.62
204.82
175.03
178.85
121.84
160.76
174.54
163.75
175.77
175.96
204.65
146.73
181.53
176
177.31
108.12
173.21
171.59
178.91
179.62
185.79
179.15
200.96
111.9
174
174.24
147.45
182.26
200.79
172.38
171.83
161.9
162.26
164.17
204.44
171.6
208.65
166.8
207.72
178.36
191.81
150.87
183.38
202.77
139.35
121.2
184.92
215.44
191.29
166.83
204.89
147.37
148.72
199.23
174.89
147.3
197.94
200.15
198.48
195.18
182.61
162.32
154.09
156.07
118.2
185.05
152.03
182.08
191.23
174.35
206.24
104.88
172.14
108.44
175.25
192.02
117.85
111.51
159.71
196.96
195.26
196.06
174.26
197.53
174.51
202.41
135.46
188.54
159.59
177.96
156.1
196.48
198.98
196.18
126.16
182.42
203.81
172.57
179.92
128.04
131.64
189.58
189.95
197.68
188.38
148.26
190.86
185.19
194.56
158.1
186.02
195.79
114.64
190.65
191.54
201.55
181.79
184.6
171.43
159.02
163.59
190.93
161
165.04
206.7
205.1
168.5
149.95
160.55
161.79
162.02
190.54
179.82
198.85
153.36
156.29
163.37
158.76
156.13
160.19
160.81
175.63
165.23
186.88
150.14
146.13
199.37
171.99
186.72
158.79
157.79
150.94
148.41
144.45
190.1
157.3
194.41
152.82
198.79
193.41
209.09
197.77
202.46
199.9
200.93
193.91
123.72
181.43
200.08
200.52
201.04
147.7
206.08
134
196.26
198.26
198.04
195.21
206.63
138.77
139.18
206.19
204.16
191.8
199.37
142.43
202.72
191.78
196.78
182.67
187.18
122.99
199.9
197.93
191.77
181.58
177.12
193.53
198.46
153.67
139.76
170.31
140.79
162.81
157.46
124.07
197.01
129.62
166.3
169.16
158.43
200.9
126.58
164.53
170.15
180.3
151.68
180.4
182.51
190.89
171.94
106.14
156.24
185.01
159.6
176.13
164.11
158.55
149.14
106.18
188.1
171.12
216.58
148.57
175.68
184.76
181.04
186.5
171
153.39
201.04
186.72
112.9
166.2
199.39
154.76
187.31
145.7
140.92
131.29
155.76
120.14
131.88
148.67
123.27
160.71
191.32
182.17
116.68
153.23
154.89
148.95
126.4
149.02
155.11
155.87
163.92
177.79
171.56
179.83
158.85
194.31
139.48
174.12
141.83
163.86
121.29
140.76
129.41
121.15
150.11
194.4
147.56
101.16
185.86
120.64
147.31
155.15
142.21
104.6
153.5
156.15
163.33
141.56
173.59
171.71
194.74
157.64
136.62
171.49
142.08
158.52
123.36
120.94
136.05
116.19
112.61
141.28
144.35
179.63
132.92
174.94
100.26
141.85
148.33
137.85
177.27
142.28
146.85
146.77
155.74
127.23
162.98
162.44
158.07
150.99
182.76
131.88
160.68
132.35
151.72
108.67
105.47
187.06
185.63
116.1
180.67
205.25
129.34
116.73
127.11
161.38
203.55
198.94
160.85
208.17
205.56
113.3
197.41
105.99
112.64
181.97
115.11
201.64
120.44
125.64
118.73
150.34
150.92
139.97
101.82
121.95
157.36
165.28
162.89
166.86
182.52
185.74
168.32
148.02
182.2
152.47
169.3
131.77
119.99
111.57
139.35
185.11
150
111.12
176.45
107.77
137.36
145.46
132.66
142.44
146.63
154.06
131.83
170.74
162.46
195.85
148.26
127.33
162.02
132.51
148.72
164
148.69
136.92
142.78
172.43
140.43
145.75
175.33
183.03
143.7
130.65
139.68
140.42
141.12
171.57
181.18
183.26
146.38
185.14
142.49
135.9
136.78
184.36
185.15
152.74
144.34
166.15
173.59
131.96
139.16
174.79
156.39
165.85
139.38
136.88
131.75
182.15
128.58
173.74
144.65
169.56
138.23
173.73
134.56
178.4
173.7
177.66
181.28
177.28
199.47
193.78
179.41
120.72
139.62
208.45
165.57
189.08
117.57
163.5
191.53
150.06
191.8
164.23
114.65
144.44
123.15
173.94
162.73
204.07
145.17
191.47
183.8
197.89
108.27
183.79
171.35
176.15
206.29
173.48
178.86
109.33
120.98
159.36
173.42
147.63
174.55
174.8
205.12
151.7
179.82
173.41
172.97
106.74
171.58
168.79
178.4
178.94
180.9
177.85
199.43
107.09
172.88
172.58
145.94
184.32
199.39
170.14
170.19
160.89
180.94
160.81
162.69
202.42
202.58
171.68
207.07
165.59
212.07
207.41
149.64
148.12
143.83
166.49
138.77
126.21
164.67
212.55
117.47
204.76
140.7
150.62
193.69
172.78
169.48
165.35
207.44
199.63
101.74
145.1
205.69
128.82
161.43
118.94
173
162.01
153.41
107.41
181.38
165.22
120.76
153.12
179.86
187.2
174.4
125.01
186.22
188.3
196.04
174.62
200.53
204.05
191.47
189.84
114.38
169.02
174.31
178.15
151.72
104.85
138.02
140.89
129.06
121.92
148.47
157.92
193.87
163.5
114.51
187.09
135.31
146.45
154.86
142.4
151.61
156.78
162.76
141.06
179.96
171.85
208.94
157.17
196.14
136.27
170.09
141.64
157.99
169.11
152.1
142.09
148.15
177.9
145.35
149.23
195.12
188.15
183.53
131.21
145.41
145.69
146.46
176.95
158.61
203.82
151.79
144.83
141.2
142.15
156.2
149.64
155.01
179.79
137.18
144.46
197.95
159.86
154.78
142.82
142.29
132.51
201.77
152.62
134
204.08
128.71
174.83
179.01
139.39
183.69
162.67
187.47
210.31
191.72
178.33
166.1
159.63
113.91
185.85
195.28
110.28
170
130.28
157.57
183.67
192.01
178.89
188.73
194.42
200.01
178.14
210.97
208.9
201.62
194.43
120.7
173.73
207.13
179.01
195.03
104.81
185.54
168.57
158.13
164.22
193.74
161.54
167.3
208.12
204.19
169.07
150.52
161.35
201.53
161.76
162.92
193.08
209.52
165.61
156.09
161.27
157.46
158.39
198.46
161.45
161.91
172.67
165.82
187.51
159.53
160.82
200.14
192.14
176.15
187.36
158.21
158.46
151.85
169.59
150.12
145.08
163.44
190.49
159.83
194.96
155.28
199.69
195.33
136.62
125.1
118.6
144.29
190.29
139.06
181.07
108.14
142.42
150.67
137.68
187.21
147.59
151.54
159.15
137.03
167.77
182.06
152.98
132.09
167.29
137.62
154.02
181.82
182.97
170.92
197.65
163.95
119.23
190.19
114.96
149.27
160.96
187.7
196.29
193.14
197.79
204.37
182.1
198.82
125.81
178.14
212.01
183.18
104.7
199.61
105.04
170.81
164.98
155.68
184.86
148.45
154.83
182.32
191.15
177.86
127.26
187.65
191.69
177.7
161.17
207.9
193.3
118.74
172.4
205.85
161.23
194
143.37
120.13
122.26
149.04
119.36
165.39
163.06
143.36
119
199.72
120.11
120.48
149.52
144.63
125.49
114.73
193.16
207.08
140.73
207.56
123.71
145.53
111.02
118.47
198.32
188.67
120.72
145.3
116
171.94
106.72
191.21
120.54
148.21
153.1
111.2
157.72
151.78
156.83
157
197.5
188.63
193.03
185.78
195.72
122.84
178.99
190.12
193.36
215.67
154.47
190.21
190.27
188.06
188.78
138.18
201.65
188.05
184.34
183.11
139.62
188.7
179.24
179.97
197.62
191.94
190.33
185.79


==> data/clustering/c3-median.dat <==
143
162
155
143
92
174
182
129
111
210
131
172
181
167
176
181
189
165
198
197
193
183
95
162
195
167
183
140
118
118
123
150
121
162
88
145
97
120
121
121
150
149
126
110
117
115
122
125
131
112
119
109
140
125
131
108
118
97
168
126
108
149
154
112
157
137
155
139
128
162
199
116
111
195
123
159
168
196
114
170
169
173
149
184
188
191
171
88
148
183
152
168
118
137
130
118
132
157
194
110
185
114
147
156
155
164
140
171
191
158
195
137
170
142
158
115
122
162
155
137
142
168
139
145
164
182
143
130
139
139
140
168
155
171
144
182
141
135
134
182
154
182
152
144
158
131
138
173
148
158
138
135
130
165
126
173
139
168
135
173
130
176
164
142
135
123
154
200
114
83
190
111
152
161
147
156
161
169
145
176
177
172
163
142
175
147
163
155
139
130
135
161
132
132
168
175
158
114
132
191
132
133
161
189
128
190
128
128
126
190
190
142
137
158
165
125
121
191
161
139
157
125
128
114
168
136
119
180
130
161
178
165
123
169
163
150
169
161
187
150
98
181
189
126
147
179
187
173
183
187
195
171
206
203
190
99
169
202
174
190
154
187
187
186
149
169
155
176
164
195
206
139
132
121
135
197
123
188
136
149
158
154
158
166
142
174
193
160
139
173
145
161
143
128
118
123
150
121
124
160
164
175
106
120
121
121
150
155
176
126
205
120
115
186
193
193
132
125
144
112
119
179
135
144
117
106
162
194
131
149
116
154
112
157
149
114
145
132
124
126
159
196
96
188
118
155
161
189
160
162
169
142
178
170
165
196
145
176
148
165
112
132
135
126
178
172
108
122
201
122
131
197
133
113
115
200
192
123
92
164
168
98
160
188
112
98
102
140
185
194
180
138
190
187
95
178
196
94
164
98
184
102
197
106
100
174
162
149
154
181
152
155
188
195
156
140
151
152
152
181
157
192
151
148
146
197
197
159
156
177
184
143
150
208
162
177
148
148
140
188
139
181
171
181
147
185
143
188
183
182
166
157
162
189
160
159
203
186
141
159
191
160
160
189
171
188
165
187
155
156
154
187
187
162
164
185
158
190
188
166
185
152
156
141
163
147
177
162
188
155
193
151
196
191
190
183
201
163
182
175
163
112
203
143
162
192
201
201
209
185
121
203
112
182
187
204
109
167
161
107
112
199
194
200
206
197
196
190
92
178
197
139
129
197
198
137
202
130
192
190
191
195
136
136
203
202
189
195
139
189
206
193
178
184
120
211
193
188
129
116
110
114
123
86
113
110
123
92
134
110
107
117
94
111
133
83
113
125
83
100
120
133
103
110
93
112
127
126
133
98
138
145
143
158
175
172
186
153
162
157
153
169
187
168
143
182
169
142
145
97
130
114
106
108
178
86
170
99
140
146
144
144
154
124
160
158
149
178
130
158
130
150
120
139
132
120
151
159
197
113
81
187
108
149
157
144
189
153
158
166
142
174
174
171
160
197
139
172
144
160
173
191
179
208
139
119
184
215
188
165
204
201
146
147
173
144
197
199
192
129
141
139
178
121
139
132
121
160
197
110
188
116
150
158
154
158
166
142
174
191
161
197
139
173
145
161
118
140
133
121
161
198
123
189
117
150
159
145
191
154
159
167
143
175
194
161
198
140
173
145
162
169
161
187
150
98
181
189
105
126
147
179
187
173
183
187
195
171
212
203
190
99
169
202
174
190
154
142
111
86
155
83
147
126
96
155
102
171
144
81
87
103
126
158
171
89
170
97
111
129
173
129
164
99
170
206
110
130
86
105
96
161
102
107
152
115
189
134
135
137
171
189
176
205
188
137
143
182
212
177
144
185
164
203
143
143
196
136
175
141
194
197
210
195
185
190
188
188
92
170
187
188
188
143
184
142
184
184
182
169
152
152
199
192
213
182
177
119
195
213
182
184
170
175
136
196
183
179
145
128
126
122
202
134
184
129
155
163
159
171
138
183
179
189
151
145
178
150
164
129
131
123
111
147
136
118
140
162
99
108
178
116
117
147
129
116
115
177
182
170
124
122
143
135
123
146
124
143
111
115
140
112
103
202
131
147
202
152
102
153
148
172
159
147
152
179
149
155
185
192
153
140
149
184
150
150
179
182
155
175
151
145
144
180
180
162
154
175
141
148
184
181
166
175
148
145
140
186
153
137
164
149
178
145
183
141
186
180
182
190
186
205
201
130
142
175
198
171
199
159
200
174
125
154
182
172
214
154
141
128
120
122
192
109
89
184
116
151
157
103
155
158
165
138
174
177
160
141
172
144
161
190
196
181
168
156
161
187
158
161
194
201
162
146
158
158
159
187
212
163
198
157
154
152
204
204
172
163
184
150
156
108
214
168
183
154
154
146
145
188
181
187
154
191
149
194
189
167
157
141
147
173
144
150
180
187
160
135
144
144
145
173
149
182
146
140
138
188
188
153
149
170
177
136
142
178
179
157
143
140
135
180
148
131
172
174
173
177
135
181
175
117
135
128
117
131
156
193
108
184
111
145
154
150
154
162
138
170
162
156
193
135
169
141
157
114
120
134
126
115
146
191
107
182
115
144
152
138
148
152
160
136
173
168
175
155
134
167
139
155
169
191
188
199
201
194
196
192
190
189
183
171
189
143
141
190
191
144
195
123
186
184
188
128
192
194
188
143
196
186
171
193
177
112
197
181
114
185
197
138
92
177
103
111
113
95
93
142
115
117
181
187
182
190
193
197
136
152
182
180
204
188
128
176
211
165
200
178
125
159
182
177
212
160
140
154
136
167
115
94
164
173
159
169
173
157
183
176
170
151
156
183
154
160
190
197
157
144
153
188
154
154
183
185
159
171
155
150
148
176
176
167
158
179
145
152
188
192
163
179
153
150
144
190
157
141
160
166
182
149
187
145
190
185
182
190
193
197
136
152
170
180
204
188
176
211
165
200
178
123
159
183
177
212
160
122
152
142
132
133
162
203
117
199
124
162
172
193
167
173
176
145
185
185
175
203
152
180
156
172
131
181
169
155
161
187
158
162
187
201
94
197
144
158
158
159
187
164
199
158
154
152
173
163
184
165
169
183
155
154
144
188
145
189
187
154
192
149
195
189
144
137
125
156
164
202
111
111
192
122
154
163
149
194
158
163
171
147
186
179
184
165
144
177
149
165
158
158
144
95
177
133
129
213
143
175
184
170
111
179
184
170
151
202
200
186
95
165
153
187
189
173
164
169
195
166
169
153
154
166
204
166
167
195
203
171
159
165
162
160
199
165
165
176
171
170
158
165
204
180
170
163
162
154
153
149
165
195
162
199
157
202
175
165
168
102
109
191
191
175
207
107
172
177
151
165
149
140
145
171
142
142
178
185
169
124
142
201
142
143
171
138
200
138
138
136
200
200
145
147
151
136
135
110
171
184
149
151
135
138
124
179
129
190
162
171
138
175
133
179
157
184
171
176
177
171
83
160
174
172
180
211
143
183
175
179
173
182
186
202
173
175
146
202
177
169
160
179
166
182
197
208
131
125
112
113
189
113
182
135
141
149
145
158
136
173
193
149
131
171
136
154
109
119
138
121
119
115
195
124
177
123
148
156
152
165
135
172
182
144
196
138
171
143
157
116
197
188
171
177
203
174
178
83
160
174
139
174
175
203
143
179
174
174
108
170
168
178
178
185
179
200
110
173
172
146
181
199
171
170
160
161
163
203
170
208
165
205
173
191
149
179
200
139
119
184
214
188
165
204
146
137
199
173
144
197
199
196
192
178
161
150
152
107
185
146
181
191
171
202
103
171
107
174
191
115
109
157
193
191
191
172
193
169
201
100
187
158
171
147
191
194
189
125
176
196
162
174
125
123
184
184
193
182
137
186
177
189
156
175
191
113
189
185
200
176
183
171
158
163
190
160
165
196
203
168
149
160
161
161
190
170
196
151
154
160
156
155
159
159
175
165
186
149
144
199
171
186
158
156
149
148
143
189
156
194
151
197
191
207
195
200
197
196
191
86
178
197
197
198
136
203
130
192
191
193
192
201
136
136
203
202
189
196
139
200
189
193
178
185
120
196
193
188
174
167
184
193
148
139
169
135
162
120
110
195
124
166
168
157
196
114
163
169
180
149
177
181
186
171
88
156
183
159
175
158
157
144
94
185
133
213
143
175
183
179
183
170
151
199
186
95
165
198
153
186
143
138
125
155
117
121
148
116
152
189
182
111
148
154
143
122
148
152
155
163
173
171
176
158
190
138
169
142
158
121
135
128
116
148
193
110
86
184
114
145
154
140
93
150
154
162
138
169
170
189
156
135
168
141
157
120
97
130
114
106
140
141
178
93
170
94
140
146
135
171
140
144
144
154
124
160
160
156
149
178
130
158
130
150
95
88
166
168
99
162
188
112
99
105
141
186
180
142
190
188
95
179
88
95
165
98
184
103
106
100
126
143
136
91
112
153
161
157
162
178
175
164
143
176
148
164
126
119
108
139
184
112
96
175
103
137
145
131
141
145
153
129
166
161
191
148
127
160
132
148
162
148
137
142
169
139
145
164
182
143
130
139
139
140
169
161
175
145
182
141
135
134
182
183
152
144
165
172
131
138
173
156
165
138
135
130
165
127
173
139
168
135
173
130
176
170
173
180
176
194
192
177
120
136
202
164
188
112
160
189
149
190
163
113
143
120
173
162
203
144
189
181
195
107
183
170
175
202
173
176
108
84
158
172
144
173
173
202
141
178
172
172
106
169
167
177
177
180
177
198
107
171
171
144
183
198
169
168
158
176
160
162
198
201
168
206
164
210
203
130
139
130
164
131
124
163
211
102
196
131
149
181
166
165
162
204
196
85
139
198
123
157
114
168
161
149
98
181
127
107
147
178
187
173
115
182
187
195
171
197
203
189
189
98
168
173
190
153
97
116
135
128
116
147
155
193
126
99
183
129
145
154
140
149
154
162
138
176
170
204
156
193
135
168
140
157
167
152
142
147
174
145
148
184
188
182
130
144
145
145
174
152
194
150
144
141
139
156
149
153
177
136
143
197
159
153
142
141
130
184
148
132
203
123
173
178
136
181
159
178
202
185
173
165
154
102
185
193
109
133
115
152
183
191
177
187
192
199
176
208
208
200
194
103
173
206
178
194
102
183
168
158
163
190
161
165
197
204
169
150
160
199
161
162
190
197
164
154
161
157
155
194
160
160
172
165
187
154
157
199
191
175
186
158
157
150
164
148
144
157
190
157
194
152
197
192
130
123
112
143
188
98
179
102
141
149
135
181
145
149
157
133
165
176
151
130
164
136
152
157
176
169
195
157
106
188
112
134
153
186
194
190
195
202
179
197
106
176
210
181
102
197
99
164
163
149
183
135
148
180
189
175
117
185
189
175
157
205
191
100
170
204
159
192
140
119
120
147
118
154
161
142
117
196
118
119
147
137
123
112
181
205
133
205
122
144
109
116
196
180
119
143
114
155
105
189
114
147
151
109
155
149
154
154
198
188
191
185
195
86
179
188
192
213
144
188
190
187
185
136
201
188
183
181
137
187
174
178
196
191
187
182


==> data/clustering/c3-min.dat <==
132
157
150
142
85
164
177
121
95
207
130
165
171
162
162
180
179
160
192
196
184
174
86
157
194
154
72
70
117
98
112
139
109
132
87
143
95
109
110
110
139
131
114
109
106
104
120
114
124
101
108
108
139
123
124
106
105
95
133
29
97
138
143
101
146
135
147
138
125
153
199
111
94
195
123
150
159
195
102
161
168
163
143
179
188
182
162
54
137
183
134
159
98
121
116
108
112
143
189
107
173
109
112
137
146
145
126
162
174
140
180
121
161
133
140
96
103
157
146
121
135
162
133
131
154
174
142
118
132
134
108
162
151
169
139
177
132
128
127
179
148
168
144
137
151
124
131
172
136
150
129
128
118
154
120
162
137
161
128
166
121
171
156
135
130
116
135
192
101
71
187
110
145
151
139
142
160
159
139
170
174
162
154
135
175
127
154
150
138
116
130
151
127
131
150
168
137
113
127
189
128
128
157
185
126
182
127
124
122
182
182
142
132
140
160
119
119
189
161
138
139
106
123
113
150
8
115
172
128
156
177
160
119
164
145
139
162
157
187
137
92
171
184
114
145
173
177
166
176
187
186
163
205
203
174
93
157
201
173
177
144
182
178
168
138
160
143
163
157
185
201
133
127
119
121
191
110
184
122
143
148
144
157
156
136
173
183
151
133
172
128
151
142
107
100
117
145
100
115
148
156
158
103
114
117
119
144
144
171
124
203
117
114
170
179
176
125
124
132
111
116
174
128
132
115
97
150
192
128
149
96
141
106
136
137
113
132
130
123
0
148
195
93
187
117
0
152
187
152
159
160
133
177
160
155
181
134
175
131
51
49
108
112
110
154
132
91
110
188
110
111
171
113
93
101
180
175
105
86
152
150
92
147
170
104
92
97
138
173
177
168
118
174
180
89
160
182
88
149
92
167
96
183
100
94
164
153
130
144
171
141
146
170
184
138
127
141
142
143
171
147
190
141
138
136
191
191
149
146
166
175
133
140
205
152
165
138
138
127
171
129
180
144
171
138
175
133
178
171
175
147
142
147
178
147
146
189
150
134
146
179
135
150
171
155
176
154
0
143
141
135
161
161
150
145
167
140
179
175
154
166
142
145
132
34
128
151
140
175
145
182
139
180
172
190
175
189
152
174
167
154
104
195
131
155
183
174
180
198
178
113
174
104
173
180
109
91
112
107
96
94
194
189
194
201
191
195
183
88
177
191
138
128
192
192
135
196
0
191
187
186
152
135
135
199
196
181
190
138
188
188
188
177
179
46
202
182
183
121
111
107
100
110
78
93
107
118
78
106
103
103
111
68
105
116
75
105
100
67
80
106
116
93
105
77
105
117
121
121
94
121
143
140
137
158
134
150
152
144
150
153
147
177
147
141
153
147
133
138
95
118
113
103
95
177
78
170
92
128
134
133
143
142
114
159
149
137
177
107
158
113
137
109
129
122
113
141
143
191
93
76
176
99
135
147
136
180
140
151
156
136
168
164
160
151
190
130
167
126
150
172
189
175
198
138
112
168
211
163
161
182
194
144
144
154
144
186
177
186
128
139
137
165
110
134
128
100
109
192
107
184
115
143
148
141
158
156
137
171
174
146
192
130
172
127
152
97
133
87
120
155
192
118
185
116
143
149
138
171
147
158
157
130
173
185
152
193
130
171
128
152
162
142
187
149
92
171
184
98
112
145
172
178
167
176
187
186
164
206
203
181
92
157
198
169
175
143
131
94
77
151
77
142
114
86
144
100
164
131
76
77
73
112
142
156
81
163
91
72
109
165
108
157
83
157
193
89
110
76
99
81
146
88
97
133
104
175
112
115
126
163
163
158
201
167
131
99
165
207
162
124
160
159
180
139
141
174
121
169
137
177
175
206
195
173
187
184
168
78
169
184
178
185
115
182
141
182
180
178
168
134
131
196
189
194
163
176
118
183
196
181
180
170
171
120
191
161
175
138
126
124
119
196
106
182
127
147
153
139
161
136
175
178
180
145
135
176
134
157
119
130
123
110
145
122
117
138
154
92
108
165
115
117
145
127
115
112
165
180
167
123
120
137
123
121
146
123
136
110
114
137
84
102
177
128
145
185
144
101
152
141
165
150
132
145
172
143
147
173
185
152
128
142
168
143
143
172
165
147
173
142
139
139
178
171
155
147
166
135
142
168
172
156
165
139
141
128
173
12
131
158
146
171
139
178
134
181
171
177
181
168
203
104
112
141
173
186
169
188
154
191
169
124
148
177
168
212
149
132
127
117
118
184
103
79
184
115
142
148
91
145
157
156
132
172
166
151
123
171
127
151
189
179
171
159
137
151
178
148
152
176
190
144
134
148
148
149
178
210
153
197
148
144
142
201
201
163
135
172
140
147
107
208
158
171
144
144
134
135
186
150
177
144
181
139
184
177
156
147
126
134
166
137
140
168
175
147
123
128
135
138
154
0
164
133
127
129
178
172
141
138
160
168
125
128
168
168
146
132
130
122
168
28
122
155
146
156
154
125
171
166
106
128
124
114
111
151
188
102
180
105
139
144
143
154
152
130
169
161
147
188
128
168
140
148
95
109
127
122
114
136
186
103
178
112
139
142
132
141
152
150
128
168
167
165
146
127
166
124
146
168
190
144
187
158
182
174
0
175
167
158
150
175
0
127
180
178
130
180
112
172
173
140
118
181
183
172
130
185
167
149
37
159
90
184
170
101
170
170
118
82
162
91
101
101
71
79
119
101
99
162
169
181
182
186
191
135
134
180
178
201
184
121
173
197
162
192
173
122
152
173
170
207
153
128
148
126
156
101
82
158
163
147
159
164
152
177
162
161
137
133
176
134
152
175
1
150
132
140
163
142
146
163
160
152
169
146
130
1
173
172
157
151
163
138
145
164
184
154
163
144
140
134
175
14
129
159
148
171
142
178
138
179
168
181
182
176
195
135
131
167
178
201
176
157
197
149
192
166
122
152
163
170
205
153
120
144
142
125
113
157
203
111
199
123
154
163
192
159
172
167
140
184
176
166
203
133
179
139
163
122
129
123
113
104
136
111
89
135
157
50
143
96
110
125
117
109
115
155
132
120
113
124
113
134
111
115
136
109
114
97
146
94
151
140
104
151
92
164
147
137
132
123
146
156
196
105
73
189
120
147
153
142
189
151
162
161
140
176
178
175
156
133
177
149
156
151
140
132
89
166
45
109
197
137
166
172
160
108
163
170
165
144
179
180
175
89
156
145
54
179
163
145
159
186
156
160
153
142
156
182
156
157
186
180
161
154
156
152
150
187
162
158
167
161
165
148
155
182
170
164
153
152
142
144
144
159
185
152
189
147
192
170
160
154
96
100
181
190
167
206
106
160
157
140
160
143
126
139
163
136
132
160
177
147
114
136
195
137
138
164
136
191
133
130
129
192
192
140
140
144
125
130
103
166
178
143
143
129
133
118
160
124
182
147
165
132
169
128
172
150
175
156
162
0
169
74
143
168
166
170
204
134
175
169
168
167
172
176
1
165
169
142
197
176
162
150
168
148
45
191
197
122
119
92
112
165
105
180
123
134
140
138
148
125
166
183
124
111
169
119
148
96
108
132
119
118
113
190
100
176
121
141
147
145
155
130
172
173
139
190
130
170
125
150
106
196
188
162
176
203
163
177
67
159
173
137
174
174
203
142
178
169
173
107
170
168
172
166
184
178
186
103
170
172
145
180
185
170
169
159
161
158
202
169
206
161
191
172
189
148
174
199
138
118
168
208
164
164
182
145
134
177
172
144
186
177
193
188
170
161
148
143
73
175
146
173
182
166
201
96
158
106
156
182
113
101
148
184
171
171
153
171
160
181
79
177
137
104
138
174
172
169
105
159
175
161
158
122
103
176
174
179
173
134
165
167
172
147
52
169
102
169
175
190
154
174
162
140
154
181
151
155
182
194
147
137
151
152
152
181
157
174
145
148
151
147
146
152
152
166
156
175
143
139
177
162
175
148
147
137
139
137
180
147
184
142
174
180
194
173
187
187
186
180
73
167
187
187
187
113
187
120
185
182
184
180
157
126
125
192
191
178
182
126
188
184
184
166
175
109
183
183
175
172
153
177
182
139
115
158
128
152
106
88
187
122
72
158
148
191
101
145
166
164
129
173
179
164
162
54
135
181
152
166
150
139
132
75
166
115
196
137
165
172
163
170
164
136
186
175
89
155
184
145
175
119
137
124
154
116
118
147
115
151
188
181
110
148
154
142
120
148
145
154
162
171
170
175
157
189
137
169
141
157
120
128
108
18
138
172
87
76
164
94
126
144
131
56
141
144
145
124
156
150
164
138
123
145
123
137
97
95
118
113
97
127
140
176
77
170
92
128
134
124
169
128
134
143
142
118
154
159
147
137
177
106
157
114
137
85
54
154
150
93
139
171
104
93
99
137
173
168
119
175
180
89
160
54
88
149
92
169
97
100
94
112
0
117
79
100
141
13
142
6
0
157
14
120
164
136
150
120
115
104
129
179
105
81
156
98
131
131
115
129
143
143
124
140
160
170
139
117
140
114
139
157
137
121
136
157
133
134
149
173
142
107
133
130
130
157
146
169
135
177
123
128
127
173
163
133
133
156
160
125
129
172
135
155
129
126
106
150
117
171
132
151
126
156
121
164
161
171
172
163
179
183
152
116
120
177
157
176
109
151
177
129
182
156
112
134
115
167
85
183
133
187
163
193
107
177
161
174
192
171
174
87
69
148
164
125
165
163
201
136
174
163
169
102
159
161
171
167
170
167
182
97
160
167
134
179
184
168
158
149
36
156
157
195
194
161
198
157
199
190
126
138
128
157
128
123
156
205
88
191
128
147
151
148
140
139
195
193
83
132
195
122
83
74
161
156
149
92
171
116
97
145
171
177
168
112
175
186
185
165
191
202
179
180
92
151
156
16
97
96
105
125
112
110
128
145
186
121
63
167
120
136
143
130
135
143
151
129
165
162
187
146
173
126
161
133
140
154
134
133
130
173
128
131
166
180
153
113
127
128
128
170
133
182
132
127
140
124
138
149
145
157
119
125
186
158
145
141
123
112
170
19
114
194
122
156
177
118
163
151
177
185
175
166
146
152
96
175
187
101
121
104
144
178
181
172
178
148
189
169
201
206
190
184
97
156
190
163
184
100
174
159
140
154
181
151
155
178
194
147
137
151
177
152
152
181
175
157
149
151
148
146
182
152
152
163
156
176
148
150
177
182
165
175
148
148
137
14
139
138
156
181
148
185
143
188
181
122
119
106
133
183
94
174
101
134
139
129
176
138
145
146
128
161
159
143
121
159
119
143
146
170
164
193
155
100
178
105
112
152
181
184
179
193
192
172
188
100
164
208
164
100
188
92
4
1
2
21
47
0
65
58
55
10
50
55
55
25
103
59
31
82
66
0
49
128
97
102
135
105
129
148
120
101
186
103
100
137
125
110
102
159
194
120
190
111
120
92
105
184
157
107
119
96
131
94
170
103
133
132
87
140
125
144
144
182
169
181
162
181
72
157
167
178
197
134
164
170
171
167
94
178
169
171
162
125
171
156
147
173
172
173
167


==> data/clustering/c3-stdev.dat <==
119.16
61.6
2.98
65.43
44.03
128.17
31.24
62.09
13.03
76.72
15.44
2.69
83.07
164.71
43.29
184.38
3.48
113.5
16.46
21.42
18.29
10.59
47.6
63.83
24.69
8.22
21.47
26.27
145.65
151.14
147.7
203.79
152.05
170.93
119.61
149.33
147.4
156.48
192.63
170.01
173.48
156.36
154.33
155.33
216.37
150.31
153.68
154.57
154.64
152.23
151.34
150.88
208.19
154.88
156.91
114.63
151.39
159.3
177.56
159.93
153.39
112.51
155.3
150.78
149.43
153.11
63.51
2.69
70.46
6.79
90
86.28
34.46
45.43
14.61
1.66
113.41
156.75
55.91
19.86
17.8
2.54
113
14.63
20.05
22.39
3.74
88.28
16.84
10.81
2.95
7.9
146.98
29.46
5.38
81.09
27.64
60.82
2.75
44.86
76.12
13.65
44.35
83.06
181.04
4.29
50
13.41
22.64
5.71
18.77
27.83
8.94
15.22
55.7
17
148.57
23.75
46.24
199.17
11.73
64.99
36.92
43.69
64.73
123.03
23.92
12.89
24.77
91.47
35.91
49.14
18.95
83.45
66.87
124.3
130.71
159.86
106.1
66.31
65.51
29.39
32.91
12.46
40.12
14.41
37.55
17.44
13.24
14.92
97.4
22.55
41.91
70.31
30.37
30.54
60.23
58.69
27.27
13.29
31.82
35.24
29.84
82.82
2.88
43.42
10.55
54.34
102.17
37.8
28.91
13.34
2.51
47.24
111.52
23.26
19.08
3.8
91.01
15.53
25.87
15.1
14.53
16.94
170.69
26.03
11
69.82
5.32
5.91
4.15
132.21
4.75
117.96
76.14
12.43
11.5
6.11
43.14
71.61
36.23
62.56
98.84
219.91
5.35
66.94
7.42
16.26
93.75
180.27
170.76
9.94
9.88
28.35
28.06
6.31
15.25
15.22
26.7
26.41
14.6
3.02
12.31
48.57
90.4
40.51
127.09
3.24
14.13
53.94
25.12
7.98
97.21
44.84
115.23
126.64
50.06
19.71
68.35
77.12
76.94
41.35
61.34
41.7
20.37
50.32
129.61
130.74
52.01
195.18
43.03
98.83
102.63
82.15
40.28
89.73
17.39
26.35
24.36
30.68
173.54
53.54
45.32
94.7
14.55
21.27
78.47
20.94
86.29
14.77
24.98
40.4
8.02
31.9
27.15
64.13
45.28
48.31
14.85
37.18
28.68
162.72
6.65
3.22
12.38
16.46
20.61
4.46
32.66
147.56
2.72
16.86
26.73
23.51
29.36
38.99
39.68
28.67
40.82
81.12
53.62
38.69
27.03
24.16
67.87
29.08
41.85
34.95
62.2
60.92
117.31
119.37
106.65
71.95
28.57
38.5
34.1
38.4
39.85
28.39
34.2
52.51
31.32
38.66
27.74
39.72
92.17
31.02
70.46
80.98
38.45
36.67
46.33
35.12
37.62
134.5
57.83
12.12
87.64
28.39
53.48
31.5
45.98
84.35
22.1
14.75
95.01
63.06
33.61
201.33
31.42
43.68
23.53
18.66
15.84
35.87
40.02
55.69
12.83
26.99
31.12
174.29
38.84
91.49
87.28
33.5
27.93
30.04
108.32
133.24
190.25
59.69
34.09
32.24
38.17
38.91
32.05
77.71
43.8
106.19
73.18
73.96
82.74
88
91.75
82.92
78.07
65.52
74.96
69.61
138.9
93.64
74.05
77.85
76
132.79
73.44
69.7
69.7
70.07
68.45
72.41
70.54
78
75.26
120.12
3.61
7.91
9.64
117.92
76.9
23.86
81.68
144.65
94.71
95.2
101.9
46.33
12.31
89.07
6.01
65.81
7.31
14.83
125.13
161.51
184.94
90.54
19.5
23.03
158.23
6.3
24.46
18.08
93.95
7.72
80
163.34
54.18
90.22
125.34
8.08
55.25
57.81
164.27
9.05
92.77
117.47
92.94
86.28
29.19
162.85
34.84
137
36.91
84.98
108.24
17.44
68.43
30.45
123.37
109.66
53.23
129.01
37.98
216.21
34.43
54.27
19.05
166.5
66.86
37.32
100.44
25.97
25.79
31.14
115.16
102.02
46.41
118.32
168.94
30.58
34.47
67.93
51.05
50.59
20.73
80.58
41.42
168.51
14.72
69.32
67.68
41.52
51.19
124.14
18.32
150.99
60.28
13.31
77.89
42.92
34.23
185.01
16.73
35.75
42.28
172.12
13.32
16.76
34.24
12.76
38.6
34.97
8.34
14.12
15.84
163.49
22.23
95.11
60.85
1.79
6.49
2.71
91.07
8.98
78.61
10.67
44.85
5.63
12.76
67.53
85.5
5.59
31.6
192.19
4.63
42.7
4.35
97.96
26.76
24.17
8.93
15.2
12.78
3.74
23.49
21.37
23.05
4.98
8.09
7.58
55.6
42.86
35.44
68.15
27.68
35.52
43.79
43.99
164.4
43.94
63.66
45.23
45.03
103.84
61.46
56.68
46.89
142.74
56.93
47.72
46.7
44.69
48.28
46.48
45.42
50.64
45.89
46.02
44.79
46.04
43.15
45.52
49.91
57.18
44.78
50.64
44.89
56.45
53.43
156.13
33.45
11.53
48.81
21.55
20.61
33.21
2.44
153.65
2.93
12.62
10.06
4.42
31.81
13.06
6.75
20.77
155.91
124.47
29.56
6.07
49.34
22.5
4.46
45.3
94.21
13.43
55.01
6.29
188.89
138.11
7.35
69.29
12.82
42.15
7.01
51.56
19.21
194.7
23.83
50.64
127.27
86.98
14.28
78.45
119.22
29.69
55.58
49.8
42.66
72.17
16.75
7.63
57.28
116.22
64.63
20.68
191.97
25.56
102.66
20.82
32.08
22.71
14.66
92.84
28.19
18.57
8.98
15.68
80.52
60.67
86.29
57.65
97.41
66.88
46.17
71.09
171.43
99.24
29.9
119.33
58.42
58.9
65.48
204.08
55.57
30.25
177.96
68.94
83.05
49.62
60.28
204.5
92.24
94.51
108.34
108.39
2.48
103.44
128.74
98.55
108.26
113.39
219.1
218.17
100.02
106.01
99.27
96.44
91.67
92.82
92.97
102.09
83.5
106.97
89.44
81.87
8.19
74.26
34.32
10.58
44.87
81.61
17.64
7.14
57.35
53.01
120.23
23.31
181.51
9.11
14.55
27.98
22.31
7.76
19.61
48.73
10.32
10.68
13.27
84.73
30.17
62.54
79.52
73.53
135.42
50.35
12.78
49.99
52.16
16.98
101.7
169.18
54.67
178.69
28.71
99.95
49.95
33.77
12.36
98.73
14.63
29.55
11.84
33.07
166.94
151.73
34.86
32.29
59.29
37.83
14.01
137.62
28.6
72.08
79.44
38.87
27.79
41.67
55.66
31.69
107.57
23.98
29.59
28.12
38.95
29.81
36.15
48.27
14.11
166.96
61.13
30.71
20.7
27.51
36.43
24.36
42.29
96.3
131.1
54.81
52.46
35.94
22.85
37.6
18.77
39.43
96.56
35.85
102.07
50.44
91.04
113.25
98.71
53.71
75.2
39.44
74.84
169.38
82.69
49.14
193.49
57.03
72.58
65.73
45.25
54.42
49.16
36.83
75.52
109.71
31.01
15.09
24.08
17.84
44.79
40.5
87.85
24.9
34.26
81.84
31.18
73.14
74.85
116.92
137.44
38.18
109.67
30.33
195.23
192.93
26.94
30.02
49.07
32.77
23.41
34.92
45.74
37.63
128.39
24.77
35.91
113.36
16.27
45.51
22.73
93.79
15.59
6.35
42.89
27.1
72.72
47.67
44.65
24.28
26.66
7.13
184.02
5.18
120.54
182.34
12.81
45.78
11.28
5
183.56
4.63
11.17
169.07
77.19
14.06
13.28
130.69
15.48
110.58
58.39
88.37
14.55
26.78
75.11
98.45
28.04
106.23
20.84
13.57
23.21
79.67
18.38
28.46
15.79
20.66
20.95
15.25
21.31
30.07
14.55
17.63
16.28
17
65.62
47.48
25.19
17.58
76.32
16.2
39.02
15.94
32.85
21.53
26.76
74.79
1.66
6.74
6.27
118.97
2.09
112.01
74.52
5.1
1.25
5.72
44.23
41.03
27.08
51.42
108.3
189.57
4.94
81.75
8.15
5.03
92.18
163.73
168.25
12.14
11.31
28.12
6.82
39.5
13.66
33.93
21.43
9.91
2.61
8.78
32.42
90.79
42.99
45.07
3.2
11.91
9.35
198.84
8.53
77.69
25.21
101.03
116.73
99.18
118.15
109.44
92.47
74.37
108.81
123.7
99.68
199.9
101.43
106.32
113.18
99.74
103.68
109.29
99.06
217.17
105.05
104.77
18.67
5.21
35.05
24.05
83.71
44.97
38.1
33.38
13.17
54.83
4.73
60.73
190.38
11.29
4.46
12.69
22.32
37.51
5.67
33.86
140.18
12.56
13.05
122.92
91.65
6.13
2.06
6.84
47.24
44.63
31.77
30.95
69.64
26.88
2.37
6.24
9.69
62.89
38.21
51.49
59.26
28.2
107.01
123.81
8.77
105.35
4.84
22.51
12.06
3.5
21.51
29.91
16.69
37.76
15.27
6.35
6.58
135.28
8.35
26.96
106.79
6.02
81.42
83.34
18.39
8.08
77.3
13.44
28.42
108.92
19.16
29.89
110.64
173.84
22.81
41.02
136.87
59.69
148.84
26.71
116.38
138.14
61.24
157.16
29.69
73.74
26.02
76.11
144.87
163.54
84.4
141.88
175.89
78.94
177.57
28.57
27.66
27.88
42.3
49.88
23.52
34.44
51.91
92.34
52.08
130.74
122.59
28.29
47.42
16.92
86.68
72.16
98.77
150.96
34.29
10.67
41.41
29.77
35.22
2.57
44.75
73.53
13.36
53.43
98.34
153
147.36
6.09
12.24
13.19
26.18
85.02
22.79
31.99
10.47
11.72
62.21
27.64
150.5
31.65
21.51
53.82
63.11
66.7
74.88
69.73
26.02
56.51
21.45
131.28
146.22
43.9
21.62
104.22
30.13
45.03
52.49
30.81
22.26
168.66
23.58
23.44
63.37
77.68
48.25
20.32
26.41
22.01
137.2
62.49
76
118.27
51.47
61.11
50.21
75.18
92.93
96.79
83.67
216.73
62.42
65.18
136.95
82.62
40.02
124.99
110.01
64.71
71.48
98.62
74.31
62.43
71.53
119.6
89.36
80.38
44.98
98.25
38.92
62.42
39.33
74.12
37.89
40.27
42.78
42.29
34.03
16.02
42.36
76.03
29.76
44.08
84.2
162.18
93.08
3.43
76.74
95.01
48.68
26.5
20.54
7.56
31.71
127.61
180.2
28.76
29.08
5.09
99.81
35.5
13.74
11.26
35.96
18.93
7.04
10.93
109.01
95.75
65.82
78.41
103.79
47.04
46.81
60.43
186.29
40.86
47.74
127.43
45.11
79.74
11.47
146.04
19.17
140.08
30.54
113.98
71.63
14.99
16.46
20.89
34.29
69.72
32.86
38.91
103.58
205.08
14.53
83.74
24.43
27.26
85.06
122.81
111.65
19.69
10.11
25.05
22.23
23.29
17.66
36.78
8.3
22.09
30.22
22.49
43.99
90.54
113.67
117.28
18.55
79.43
23.09
207.04
11.84
100.27
32.4
89.29
95.13
16.58
77.7
96.4
83.3
48.78
26.47
15.04
27.42
123.25
30.61
33.07
26.88
107.05
44.07
21.49
18.87
14.86
22.72
15.39
24.03
173.19
80.25
8.3
75.89
36.55
23.35
9.19
45.62
78.44
16.87
53.75
105.64
114.57
163.32
179.4
9.21
17.16
27.82
22.03
7.53
17.56
29.91
11.31
19.65
62.62
144.66
9.61
4.74
17.43
7.06
60.97
32.57
33.27
77.85
20.55
69.49
13.34
11.92
29.39
63.8
15.14
30.86
80.48
107.64
100.88
32.19
105.64
17.4
11.02
19.29
17.29
23.31
12.11
84.18
13.98
29.7
89.77
127.02
11.96
59.83
27.24
11.52
70.27
49.26
76.56
78.02
3.41
72.2
12.84
25.3
58.4
95.32
34.75
79.56
14.06
2.78
122.77
177.93
66.8
14.54
192.69
2.85
95.62
62.14
28.41
23.76
9.65
3.47
9.5
2.03
9.04
39.4
24.76
42.73
64.03
58.24
96.94
46.78
58.8
18.91
27.89
14.85
78.09
64.27
156.44
14.85
29.3
90.56
52.94
33.23
22.15
74.45
24.99
23.46
28.86
55.54
2.59
179.08
6.25
44.7
44.45
88.12
36.87
6.7
25.75
130.22
100.29
24.82
29.09
65.1
6.74
51.02
138.25
181.99
48.73
20.2
8.01
29.88
14.72
2.96
20.89
18.48
21.13
22.63
7.28
11.06
3.21
9.03
23.7
106.42
10.36
83.43
12.38
29.4
8.27
56.46
16.26
27.37
25.56
197.78
66.66
34.5
78.86
204.45
168.08
24.16
43.26
66.54
132.41
61.78
27.64
26.32
173.9
37.14
74.42
21.04
114.56
60.85
83.44
40.44
69.28
14.78
101.53
105.96
49.76
29.73
32.97
118
165.36
188.5
36.63
25.26
34.57
20.85
46.34
31.43
25.27
21.22
30.69
96.33
52.77
14.61
58.98
29.11
39.38
23.16
84.91
43.58
36.51
70.57
38.7
35.84
14.01
73.18
15.73
38.02
14.38
196.21
15.53
185.01
48.72
47.06
189.46
20.7
193.39
192.04
118.52
223.43
182.34
192.44
197.32
70.51
197.64
62.19
53.43
190.15
195.26
204.9
135.71
15.88
22.21
30.52
191.39
195.53
39.3
75.69
23.63
14.52
8.19
32.62
18.62
5.5
45.12
36.72
17.06
25.09
29.49
189.86
5.89
39.72
12.77
23.03
10.71
46.26
161.22
5.2
24.22
20.96
174.33
36.24
21.55
35.39
25.83
14.82
49.82
38.59
26.75
43.5
14.28
156.39
15.95
35.49
36.72
32.93
15.89
61.96
53.08
182.04
24.25
35.49
19.67
9.15
10.7
159.84
13.22
80.62
23.95
25.75
108.82
9.69
17.03
47.02
99
15.96
36.1
79.64
83.14
112.78
141.15
8.32
188.02
101.93
9.73
25.39
14.8
9.27
29.92
105.47
19.59
23.5
19.01
10.48
18.11
119.86
31.81
23.73
28.7
11.27
84.99
102.27
18.37
41.47
29.12
13.52
15
25.09
55.79
31.21
7.36
38.67
44.69
13.1
174.81
12.64
12.37
16.01
32.99
14.35
23.01
161.89
14.15
20.45
41.67
187.11
21.92
22.43
47.74
63.36
59.38
28.31
28.86
47.36
16.98
141.96
134.25
22.23
128.24
73
23.85
42.7
109.69
79.49
163.62
87.85
21.98
146.39
7.99
18.53
77.91
25.08
44.4
10.24
11.68
34.15
115.38
96.49
54.46
41.81
18.7
31.84
103.13
186.02
50.89
106.91
98.97
25.32
23.96
19.87
23.7
24.83
21.26
22.68
22.35
29.49
78.49
24.65
15.33
12.24
11.43
17.93
49.31
6.47
2.92
174.52
4.19
75.15
12.23
17.75
59.45
111.78
12.36
6.75
14.27
92.81
10.84
35.03
19.89
69.29
62.12
114.32
124.35
157.28
44.6
16.09
23.8
14.06
11.79
25.12
15.03
19.16
11.62
5.6
5.95
133.84
15.88
24.24
50.3
5.53
46.42
20.74
8.34
34.9
12.28
20.82
16.1
156.06
13.57
18.6
118.04
34.29
50.43
48.56
94.87
89.66
39.95
206.14
18.81
71.22
19.52
97.67
183.74
36.14
30.89
37.21
26.71
18.31
16.21
41.62
62.05
29.24
31.24
9.96
24.85
35.41
26.37
23.85
100.78
160.7
44.96
24.13
16.18
120.81
19.63
72.01
9.18
44.04
79.49
92.88
54.5
36.13
39.1
14.64
8.79
75.22
59.18
78.23
61.92
40.83
10.1
7.32
112.51
18.02
26.15
21.64
5.42
91.22
13.63
114.32
3.26
10.78
68.39
4.83
61.6
72.86
168.77
45.49
80.73
16.27
5.29
92.64
25.69
178.29
5.16
59.14
33.19
6.69
89.91
45.83
10.22
9.89
8.11
99.8
6.89
8.87
12.83
20.07
21.22
2.33
15.12
241
62.33
4.82
47.97
208.79
4.38
120.08
99.83
1.59
94.73
1.92
47.65
6.53
10.68
127.85
1.5
148.93
26.98
204.84
0.57
198.33
3.9
26.62
9.07
42.92
163.28
55.41
76.48
39.27
40.19
18
41.36
6.46
36.84
65.42
161.85
13.19
8.55
115.18
20.39
16.33
22.84
7.76
6.56
156.78
9.49
15.09
161.07
138.91
69.33
31.39
77.36
14.76
40.57
7.13
91.33
81.31
38.84
29.02
120.71
139.17
70.02
38.16
29
38.09
20.93
88.8
31.24
47.04
24.34
27.51
30.99
35.79
33.49
23.51
36.78
42.93
86
116.81
88.83
88.84
92.37
99.29
122.56
98.74
90.54
88.89
89.38
144.26
103.51
90.65
89.38
93.04
127.05
91.8
87.76
84.56
78.66
88.9
85.78
95.43
87.7
136.28
172
37.47
50.48
46.71
44.97
172.09
114.1
208.43
208.35
44.76
207.71
178.25
162.39
38.42
126.21
66.17
10.91
39.66
13.09
87.14
64.9
54.17
33.09
25.71
19.83
8.57
63.27
22.45
28.18
106.38
111.04
191.06
38.43
22.07
45.35
28.93
171.87
15.26
12.17
46.24
2.46
7.59
16.6
139.62
44.15
24.58
71.38
41.25
13.87
6.93
11.25
62.43
9.77
99.84
29.82
124.11
40.28
121.29
117.67
3.82
106.71
169.87
165.86
11
2.91
25.77
45.81
21.81
15.61
13.29
24.39
6.42
114.57
16.33
26.64
86.27
112.06
4.1
44.94
76.53
151.76
12.81
97.88
48.05
82.97
31.87
3.42
17.18
70.23
29.4
61.77
6.39
80.03
14.46
42.72
58.05
89.19
155.2
197.74
4.55
50.28
16.31
15.01
5.69
25.48
27.16
6.9
10.96
19.51
28.26
153.66
84.5
39.48
10.3
161.82
4.42
150.03
7.18
113.55
15.41
45.08
8.83
25.77
103.88
102.8
50.9
109.96
212.99
38.32
38.65
7.5
6.61
176.27
53.15
99.93
80.48
14.44
12.37
20.47
5.56
9.19
15.48
14.26
10.68
13.02
20.15
14.03
61.89
40.39
14.72
7.72
52.58
13.94
185.17
10.89
43.55
47.68
89.79
91.72
18.49
15.81
34.83
46.97
27.7
40.85
78.33
42.35
86.17
45.97
60.09
38.36
188.31
33.31
33.8
51.87
75.44
52
65.44
53.7
27.29
19.45
25.32
15.49
13.2
34.37
36.59
90.31
125.63
35.57
19.45
49.8
10.43
28.52
66.71
179.36
10.55
15.3
119.11
40.62
19.44
22.09
11.31
52.28
16.63
11.7
50.34
147.41
24.16
125.5
74.85
24.42
68.82
29.74
41.78
50.28
55.61
40.47
84.05
54.07
21.28
58.66
158.01
30.97
149.07
13.02
106.9
49.68
106.99
28.43
14.85
19.2
14.15
40.65
23.18
31.24
2.65
2.96
4.57
25.85
148.59
4.64
20.48
72.56
5.9
11.49
6.11
50.87
46.57
11.55
100.8
14.5
217.52
59.65
6.61
2.78
109.19
13.82
6.3
26.55
193.19
7.56
15.27
11.85
38.88
8.27
117.68
17.27
31.6
90.36
38.4
121.85
3.43
11.95
81.72
9.21
86.59
70.16
100.48
25.13
16.85
25.36
65.06
8.19
75.32
72.96
11.74
27.05
9.94
45.35
37.56
14.94
24.1
57.97
29.47
15.35
200.25
8.03
109.9
23.77
36.68
18.16
10.12
87.68
13.14
12.61
9.29
10.49
33.27
59.34
8.41
6.03
9.94
140.1
17.73
92.1
73.86
6.77
6.28
7.24
22.2
66.93
32.28
61.96
103.7
200.55
8.82
82.7
10.37
11.31
110.91
22.14
102.35
80.97
14.37
11.59
23.75
14.29
19.56
15.46
40.23
11.79
10.2
4.61
11.05
52.51
127.44
141.44
14.92
13.05
13.88
153.75
9.12
83.2
34.86
112.52
69.65
54.01
98.96
45.17
93.36
131.69
47.42
51.83
62.87
47.95
53.59
97.46
64.61
52.28
54.73
118.37
65.61
55.14
44.02
43.01
183.66
47.53
58.26
138.48
81.07
15.01
57.59
76.01
78.99
107.4
15.9
39.26
20.18
12.12
64.75
17.82
31
16.02
80.93
12.74
96.03
14.78
15.04
16.29
13.72
16.22
82.33
88
17.82
72.56
93.4
33.97
24.78
18.64
66.15
38.92
64.5
36.6
22.53
25.66
104.96
34.6
18.78
86.72
38.89
33.04
24.11
33.06
59.68
19.78
43.08
49.8
18.55
63.94
112.17
13.9
21.73
63.13
87.49
43.21
54.19
21.99
15.04
35.61
78.04
28.2
69.65
30.67
27.96
30.78
15.62
22.49
38.58
56.48
40.97
77.92
21.04
80.17
33.2
22.57
71.66
14.52
20.38
42.68
82.07
52.47
157.69
159.96
8.36
22.76
10.51
25.56
33.69
54.83
31.96
24.94
60.45
34.59
209.47
98.37
34.57
65.17
109.41
73.35
34.27
11.14
27.85
35.67
16.26
15.33
50.68
113.97
23.37
15.57
182.58
134.35


==> data/clustering/c4-assimetry.dat <==
0.49
0.49
0.51
0.51
0.51
0.51
0.51
0.51
0.51
0.51
0.51
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.25
0.46
0.46
0.46
1.93
0.38
0.38
0.38
0.76
5.64
5.64
0.27
0.27
0.27
0.27
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08
0.08


==> data/clustering/c4-assimetry__c__pia_.dat <==
0.60
0.10
0.04
0.10
0.15
0.07
0.68
0.06
0.05
0.15
0.15
0.06
0.08
0.62
0.49
0.05
0.06
0.12
0.29
0.06
0.07
0.04
0.18
0.18
0.13
0.48
0.17
0.42
0.21
0.55
0.57
0.07
0.09
0.12
0.19
0.46
0.09
0.08
0.38
0.40
0.65
0.11
0.11
0.07
0.30
0.08
0.08
0.24
0.19
0.10
0.17
0.18
0.09
0.09
0.17
0.26
0.29
0.52
0.13
0.10
0.09
0.22
0.07
0.66
0.61
0.04
0.14
0.25
0.08
0.06
0.08
0.10
0.08
0.11
0.22
0.16
0.23
0.10
0.08
0.29
0.15
0.22
0.48
0.19
0.21
0.61
0.31
0.19
0.23
0.22
0.22
0.39
0.19
0.24
0.51
0.13
0.78
0.10
0.12
0.25
0.16
0.17
0.15
0.23
0.52
0.12
0.19
5.64
0.13
0.09
0.52
0.04
0.20
0.42
0.19
0.40
0.15
0.07
0.06
0.08
0.09
0.39
0.08
0.14
0.51
0.21
0.13
0.12
0.42
0.08
0.08
0.10
0.09
0.17
0.12
0.54
0.78
0.66
0.44
0.45
0.64
0.40
0.77
0.67
0.59
0.53
0.69
0.51
0.67
0.71
0.67
0.48
0.62
0.47
0.62
0.72
0.77
0.64
0.71
0.65
0.45
0.55
0.48
0.62
0.74
0.68
0.54
0.74
0.58
0.67
0.44
0.54
1.51
0.19
0.49
0.06
0.12
0.42
0.21
0.39
0.09
0.21
0.07
0.20
0.06
0.81
0.51
0.19
1.87
0.19
0.12
1.90
0.17
0.06
0.17
1.96
0.05
0.23
0.22
0.32
0.07
0.10
0.05
0.22
0.17
6.01
0.68
0.58
0.82
0.61
0.43
0.60
0.64
0.63
0.46
0.66
0.60
0.95
0.45
0.66
0.52
0.12
0.07
0.06
0.13
0.62
0.59
0.48
0.07
0.51
0.15
0.48
0.06
0.16
0.76
0.61
0.57
0.44
0.21
0.33
0.13
0.47
0.63
0.57
0.60
0.14
0.06
0.39
1.97
0.03
0.15
0.81
0.11
0.05
0.03
0.06
0.06
0.07
0.03
0.31
0.26
0.18
4.19
0.18
0.18
0.08
0.09
0.03
0.75
0.43
1.25
3.29
0.51
0.39
0.47
1.48
0.50
0.57
0.27
1.10
0.45
0.70
3.30
0.86
0.45
0.48
0.04
0.06
0.12
0.14
0.06
0.06
0.08
0.06
0.09
0.05
0.18
0.04
0.14
0.26
0.04
0.16
0.10
0.04
0.29
0.05
0.09
0.10
0.04
0.05
0.03
0.06
0.85
0.06
6.54
0.16
0.07
0.10
0.24
0.11
0.19
0.17
0.70
0.23
0.06
0.11
0.12
0.28
0.06
0.51
0.79
0.12
0.70
0.14
0.39
0.11
0.13
0.04
6.03
0.36
0.67
0.41
0.48
0.64
0.39
0.43
0.52
0.39
0.57
0.44
0.82
0.41
0.34
0.47
0.39
0.46
0.41
0.86
6.20
0.07
0.05
0.19
0.24
0.26
0.56
0.18
0.14
0.16
0.27
0.16
0.16
0.27
0.17
0.15
0.20
0.63
0.16
0.21
0.81
0.16
0.16
0.16
0.16
9.00
0.96
0.09
0.21
0.27
0.06
0.17
0.04
0.10
0.86
0.16
0.13
0.11
0.41
0.80
0.30
0.34
2.05
0.20
0.14
0.11
0.20
14.82
0.10
0.38
0.05
0.04
0.25
0.42
0.21
1.95
0.21
1.14
1.93
0.15
0.51
0.29
0.25
0.33
0.15
0.17
0.14
0.25
0.16
6.35
0.23
0.17
0.07
0.23
0.09
0.52
0.14
0.64
0.18
0.16
0.15
0.11
0.17
0.38
0.23
0.13
0.23
0.16
0.07
0.05
0.16
0.30
0.10
0.09
0.07
0.31
0.44
0.48
0.66
0.22
1.97
0.82
0.43
0.73
0.29
0.45
3.53
0.11
0.21
0.26
0.15
0.22
0.10
0.31
0.20
0.14
0.09
0.13
0.83
0.09
0.08
0.11
0.20
15.54
0.20
0.07
0.29
0.21
0.14
0.12
0.69
0.09
0.20
0.51
0.24
0.16
0.11
0.20
1.73
0.15
0.24
0.45
0.85
0.16
0.09
0.12
0.19
0.06
0.20
0.26
0.08
0.04
0.06
0.04
8.50
0.06
0.37
0.13
0.14
0.44
0.19
0.26
0.29
0.17
0.23
0.14
0.06
0.20
0.08
0.42
0.22
0.18
0.15
0.19
0.28
0.30
0.24
0.08
0.06
0.04
0.06
0.04
0.36
0.19
0.32
0.16
0.40
0.25
0.25
0.39
0.70
0.17
0.21
0.25
0.58
0.62
0.57
0.43
1.24
0.06
0.22
0.08
0.06
0.30
0.18
0.06
0.10
0.89
0.33
0.07
0.06
0.11
0.11
0.06
0.08
0.12
0.08
0.78
0.17
5.64
0.24
0.08
0.23
0.23
5.03
0.05
0.11
0.11
0.04
0.05
0.07
0.10
0.83
0.06
3.95


==> data/clustering/c4-cv.dat <==
1.44
0.03
0.02
4.06
0.39
1.72
0.15
0.64
0.7
0.66
1.56
0.67
2.11
0.87
0.73
0.62
0.75
0.68
0.65
0.67
0.74
0.71
0.69
1.64
0.01
1.69
4.31
0.36
2.04
2.03
0.01
0.81
0.75
1.96
1.27
0.02
2.46
0.18
2.12
2.22
6.92
1.99
0.74
0.16
0.32
5.59
4.91
0.22
0.49
1.7
0.1
1.8
4.61
4.96
0.05
1.86
0.04
0.28
2.91
0.1
0.36
0.58
1.53
0.41
0.17
2.85
1.49
0.32
0.58
4.41
0.48
0.97
1.36
0.16
0.15
1.73
2.49
0.16
0.64
2.8
2.91
2.64
3.02
6.08
3.65
2.72
4.8
3.73
2.22
2.81
3.45
2.4
3.14
2.72
2.65
2.78
2.85
3.64
3.15
2.68
2.64
2.57
2.79
2.58
2.5
2.52
2.62
2.61
3.54
2.83
2.57
2.79
2.62
4.52
3.11
4.9
2.36
3.7
3.07
2.65
3.46
2.83
2.8
4.52
3.12
2.61
4.66
2.75
2.75
5.29
4.64
3.38
4.74
4.58
3.52
3.19
5.12
3.48
1.99
0.09
1.78
5.17
0.06
1.89
0.19
3.02
0.22
2.06
2.39
6.72
1.91
0.69
0.17
0.25
0.4
1.63
0.1
0.28
2.29
0.11
3.48
3.13
1.86
2.81
2.4
2.2
6.15
2.11
4.05
1.95
2.79
2.29
2.31
3.04
0.4
3.34
3.64
1.42
3.55
0.45
0.58
4.01
0.35
0.83
4.29
2.32
0.34
0.38
0.35
0.31
1.65
0.82
1.58
2.71
0.42
1.72
0.79
0.43
6.61
1.43
0.68
1.09
0.67
4.84
2.69
0.13
5.07
5.95
4.88
6.68
7.21
6.79
5.83
6.76
4.95
4.67
5.84
5.91
7.04
6.45
6.97
6.88
1.71
1.88
2.01
1.93
1.81
4.92
1.97
1.95
1.63
1.57
1.75
2.19
1.99
1.55
1.55
1.98
1.6
1.83
1.97
1.76
1.91
1.69
1.92
1.56
2.04
2.03
2.09
1.55
5.85
1.55
1.92
1.92
1.76
2.27
2.05
1.99
1.54
1.69
2.56
1.95
1.76
2.2
2
2.38
1.58
1.93
2.14
1.6
1.54
1.63
2.17
1.56
1.68
2.04
1.73
1.7
2.31
0.58
0.31
0.42
1.16
2.77
1.87
0.48
0.14
2.03
6.17
1.95
0.33
0.44
5.09
0.37
0.06
0.24
0.33
5.48
0.41
3.91
0.31
0.1
0.22
0.08
0.16
0.82
0.23
0.27
0.62
1.02
3.28
0.13
0.52
0.17
0.11
0.42
0.29
0.45
0.11
2.21
0.26
0.16
0.16
0.15
0.14
0.17
3.12
1.05
2.15
1.83
1.57
0.08
0.26
0.32
4.55
0.48
1.72
1.06
5.13
0.32
0.2
0.13
1.13
0.11
0.08
0.07
1.9
0.17
0.32
0.18
2.03
1.48
1.43
0.25
1.28
1.18
0.28
1.27
0.06
4.8
0.09
0.12
0.02
0.15
2.63
0.05
0.31
0.25
0.2
0.21
0.43
2.48
5.51
0.39
0.49
0.24
2.23
1.98
0.26
0.24
0.44
0.36
0.21
0.22
6.4
0.2
0.61
0.36
0.46
0.19
0.36
0.5
0.25
0.23
0.01
0.6
0.03
3.69
0.03
0.42
1.76
0.34
0.04
0.24
0.03
0.16
0.33
0.13
0.34
0.09
0.13
0.07
0.72
0.13
4.23
1.6
0.05
0.79
0.03
0.07
4.58
5.67
0.03
0.06
0.08
0.94
0.35
0.03
0.02
0.01
0.04
0.09
0.17
0.04
0.69
0.13
0.05
0.61
0.03
0.18
0.17
0.29
2.2
0.1
0.26
0.69
0.79
0.35
5.6
1.13
0.04
1.73
0.05
0.24
4.65
2.18
0.22
6.18
3.1
0.34
6.32
4.76
1.55
4.04
0.27
0.21
5.38
0.81
0.24
2.37
3.93
2.66
1
0.48
1.76
0.18
4.09
1.96
5.54
0.63
3.79
0.37
0.61
0.33
0.79
0.38
0.48
1.29
3.76
0.24
0.32
0.97
0.25
0.38
2.83
0.44
0.38
0.65
0.48
0.39
0.4
0.32
0.36
0.15
3.51
0.35
2.32
1
0.58
0.59
0.27
3.45
0.58
0.42
0.65
1.51
6.65
1.55
3.31
0.62
0.66
0.24
0.21
0.47
0.36
0.51
5.76
2.14
0.67
0.53
3.81
2.04
1.9
0.74
0.56
0.5
0.52
4.26
0.59
5.14
0.51
0.57
0.92
1.14
0.4
1.01
0.39
0.26
0.5
0.34
0.71
0.42
0.5
0.81
0.23
0.44
0.39
0.46
0.58
0.63
1.11
2.03
0.33
1.88
1.73
5.74
2.66
0.48
2.91
0.56
0.44
2.37
0.58
4.12
1.6
3.01
0.45
1.42
1.27
0.69
0.49
0.44
6.19
2.62
4.77
2.11
0.99
0.71
0.37
3.63
0.71
2.48
1.68
0.66
0.97
0.57
1.97
0.38
1.25
0.96
0.42
1
0.5
3.83
0.88
1.78
1.73
1.82
1.91
1.87
2.07
6.74
1.62
1.4
1.68
2.1
1.46
1.9
1.71
1.64
5.9
2.59
3.91
2.05
1.78
1.81
1.61
1.75
5.21
1.54
1.47
1.62
1.41
1.77
1.55
1.73
1.65
2.03
1.99
1.71
0.03
1.49
0.03
1.49
0.43
0.39
4.3
0.4
0.26
1.38
0.13
0.13
1.76
3.44
1.68
1.54
0.07
0.24
4.03
1.71
0.38
0.27
1.02
0.44
1.51
0.91
6.84
0.16
0.11
1.8
0.12
0.14
0.65
0.33
0.38
2.07
6.42
4.65
1.34
0.35
0.44
0.57
0.32
0.41
1.39
4.19
0.4
1.5
0.56
0.26
3.17
0.27
0.29
0.4
0.35
0.54
0.38
0.82
0.42
0.25
0.88
1.36
0.28
2.41
3.07
0.34
0.19
0.11
0.16
0.45
1.77
7.33
1.21
0.25
0.17
0.71
5.7
0.56
4.15
0.18
0.4
2.93
0.4
0.28
0.13
0.26
0.56
1.94
0.03
1.82
5.12
1.99
0.22
2.81
0.08
0.22
0.25
0.71
2.21
1.36
0.2
0.29
0.16
2.85
2.72
0.17
0.6
0.52
0.54
1.41
1.47
0.37
0.13
2.35
1.08
0.17
0.17
6.27
3.13
0.32
1.73
6.69
1.59
4.09
0.79
0.31
0.4
0.47
0.95
0.74
2.44
3.88
5.65
1.88
0.24
4.17
1.15
2.03
0.02
1.74
0.26
5.21
0.07
2.2
0.06
4.82
0.42
0.37
0.43
2.61
0.41
0.32
5.71
0.34
3.96
3.25
0.34
0.33
0.4
0.31
0.94
0.37
0.63
4.99
0.59
1.87
0.75
0.57
0.64
0.37
3.44
0.51
0.34
0.61
0.32
2.26
0.45
0.32
0.31
0.32
0.36
3.29
0.73
2.65
3.47
0.15
1.62
2.12
5.99
1.43
0.18
0.64
0.28
0.95
4.78
0.18
0.43
3.14
0.35
2.77
0.2
1.58
0.6
0.56
0.6
1.5
1.12
1.37
0.75
1
1.88
3.25
0.2
0.76
1.86
0.57
6.05
1.57
1.1
0.63
0.54
0.44
0.52
1.56
0.65
0.52
0.46
0.53
2.05
0.03
0.32
0.77
5.12
1.36
0.03
1.76
0.18
1.91
4.57
0.35
5.3
0.14
2.23
0.16
0.69
0.27
0.55
0.24
0.13
0.32
4.29
0.45
0.94
0.32
0.26
0.07
3.12
0.11
1.12
0.4
0.17
0.15
2.63
0.28
0.15
0.33
0.07
0.1
0.26
0.09
3.93
0.93
0.51
2.1
0.63
2.06
4.7
0.95
0.48
0.34
0.73
0.84
1.34
0.55
0.76
1.9
1.93
1.1
0.35
5.56
1.53
0.81
1.59
0.35
1.49
0.52
0.24
1.4
0.33
0.18
0.25
0.78
0.6
0.2
0.08
0.27
0.17
0.16
0.37
0.17
0.19
0.2
6.33
1.83
6.69
4.81
1.33
3.92
0.49
0.21
0.38
1.05
0.54
2.32
3.67
0.08
2.75
0.26
1.72
0.16
0.16
4.17
1.36
2.98
2.61
2.96
2.32
1.71
2.5
2.44
2.14
2.03
2.11
2.56
2.56
2.69
2.41
2.39
1.92
1.65
2.29
3.61
2.28
2.55
6.31
2.3
2.65
2.09
3.08
2.92
2.51
2.37
2.28
2.62
2.18
2.43
2.47
2.6
1.88
4.46
1.3
1.6
2.54
4.43
1.42
4.58
3.6
1.34
0.34
0.98
2.68
1.33
2.43
0.23
1.9
1.7
2.37
2.7
0.12
0.45
0.41
0.92
1.38
1.19
0.39
0.13
0.94
0.85
0.15
6.39
1.82
6.48
4.8
1.34
4.23
0.49
0.21
0.26
1.02
0.5
1.96
3.75
0.1
2.83
0.38
1.75
0.25
3.92
1.34
1.95
0.03
0.77
1.43
1.24
2.64
3.13
0.17
2.12
0.36
2.04
6.65
1.35
0.66
0.81
0.74
0.8
0.76
1.46
4.54
0.13
0.65
0.27
1.65
0.01
4.55
0.05
1.89
0.13
1.51
4.21
0.37
0.1
1.92
4.39
4.59
2.59
0.13
1.85
0.17
0.91
0.33
2.24
5.3
0.27
0.11
0.54
0.25
2.18
0.57
1.83
1.26
0.42
0.33
1.82
5.97
1.61
0.13
0.35
3.18
0.36
1.4
1.38
1.65
1.96
1
1.41
1.62
1.09
0.36
1.97
0.83
1.94
1.24
0.99
6.54
1.65
1.26
0.77
1.4
1.18
1.26
2.44
0.16
0.31
2.48
0.65
1.98
1.32
0.38
0.4
0.13
0.4
1.09
0.16
0.4
0.58
0.83
2.58
4.13
0.38
0.3
1.06
0.79
6.35
1.73
1.25
0.86
0.67
0.17
0.12
5.52
0.16
1.43
2.58
0.99
0.47
0.8
1.48
0.87
0.11
0.59
2.06
0.1
1.93
0.79
5.1
2.01
0.06
0.29
1.99
0.16
1.73
1.68
5.15
1.77
0.15
2.18
3.19
0.29
0.38
0.14
1.94
6.71
1.79
0.05
0.12
0.33
0.34
5.87
4.36
0.14
0.32
3.1
0.4
0.4
0.09
0.15
6.35
0.67
0.05
3.38
0.06
0.17
1.54
6.97
1.55
4.15
0.45
0.23
0.2
0.05
0.1
0.35
0.19
0.16
0.06
0.66
2.05
0.66
0.13
2.31
0.98
0.07
0.04
4.14
0.17
0.05
0.08
0.06
0.06
0.16
1.93
0.15
0.26
0.43
0.18
1.69
3.92
0.38
0.76
0.76
0.22
0.96
4.53
2.62
0.99
0.86
1.61
1.15
0.78
0.86
1.77
1.26
0.71
2.2
4.77
0.29
0.48
0.59
0.96
1.03
1.69
0.54
0.75
1.11
0.32
3.35
0.13
5.6
0.78
1.4
0.12
0.3
0.17
0.84
0.27
0.42
5.82
3.82
2.15
5.28
2.29
0.11
1.73
0.38
2.06
6.37
1.82
0.75
0.18
0.31
2.33
6.15
4.61
0.12
0.37
3.36
0.41
0.37
0.39
0.55
2.01
4.61
0.25
0.44
0.35
0.53
1.82
0.41
1.62
0.46
0.77
0.27
1.74
0.11
5.36
0.45
1.64
0.08
0.27
0.66
0.13
0.11
0.07
0.08
1.06
0.05
6.77
0.09
0.31
0.04
2.15
0.1
0.41
0.18
6.66
0.63
4.94
1.36
0.19
0.3
0.32
0.73
0.08
0.33
4.09
0.14
0.33
0.14
0.13
0.51
0.37
0.85
0.56
0.06
0.45
0.32
1.19
5.23
0.15
0.71
0.03
0.15
0.13
0.16
0.06
0.07
0.16
3.06
0.12
1.01
0.05
0.5
0.54
0.11
2.07
0.55
0.13
0.11
0.17
0.33
0.12
0.12
0.15
0.16
0.3
1.09
0.35
4.5
1.41
1.71
0.37
0.03
1.68
4.47
0.3
2.88
0.05
2.24
1.81
1.52
0.02
0.02
0.44
3.44
0.39
1.32
6.61
0.1
0.1
1.24
0.05
1.05
0.99
0.1
0.02
0.05
2.02
0.04
1.81
4.64
5.19
0.07
2.19
0.54
0.34
2.05
0.07
0.4
5.17
0.35
1.09
0.11
3.54
5.28
1.41
3.66
0.45
0.6
4.05
0.4
0.43
0.89
4.15
2.34
0.38
0.47
0.41
0.37
0.42
1.52
0.8
0.4
1.62
1.93
1.28
0.16
1
0.71
1.07
4.98
1.71
1.02
1.81
0.8
0.8
1.84
0.04
1.92
4.81
0.36
4.11
0.15
2.18
0.1
0.33
2.83
0.17
2.05
0.35
7.04
1.49
0.7
0.12
5.24
1.79
0.42
0.23
0.7
3.25
0.34
1.75
6.92
1.61
0.19
0.55
2.43
1.6
4.03
5.96
0.12
0.08
2.19
5.12
0.3
0.39
0.05
0.52
0.78
0.44
1.78
0.66
0.11
2.48
5.87
1.07
1.03
0.31
0.16
1.89
1.55
0.27
0.13
0.34
4.85
0.59
5.16
1.84
0.18
0.31
2.46
0.08
1.65
2.8
0.06
0.16
1.99
3.78
0.13
4.48
2.74
1.71
0.67
0.33
0.35
1.76
0.05
4.69
0.38
1.13
0.98
0.31
2.79
0.17
1.9
0.34
6.26
1.45
0.55
0.16
0.9
0.89
5.14
2.47
0.11
0.28
6.39
0.74
0.15
0.06
3.51
0.27
0.45
0.22
1.43
6.8
1.56
3.15
0.29
0.11
0.27
0.03
0.1
0.21
0.9
0.15
0.02
0.25
0.14
5.98
2.02
0.71
0.2
3.78
2.15
1.68
0.91
0.11
0.09
0.11
4.34
0.14
5.14
0.3
0.09
0.11
0.12
1.52
0.05
0.02
0.07
0.13
2.17
0.07
0.14
0.63
0.23
0.05
0.14
0.11
0.04
0.19
0.15
0.44
0.26
0.97
1.43
0.28
0.03
1.47
4.32
0.32
0.62
0.95
1.35
1.86
0.15
0.35
2.62
5.45
0.13
0.34
0.46
0.61
1.35
0.77
0.39
6.12
1.66
1.83
0.42
0.12
1.79
0.28
1.87
4.77
0.31
0.25
2.1
0.24
0.45
1.51
3.07
0.42
0.3
4.49
0.21
2.08
0.71
0.27
1.52
0.11
0.21
0.12
1.97
1.08
1.68
1.48
3.92
0.25
0.33
0.09
2
4.21
0.17
0.63
2.55
0.24
0.14
1.62
0.76
0.39
2.9
0.7
2.46
0.54
2.2
1.32
1.15
0.46
0.15
0.52
2.82
1.53
1.05
1.59
2.29
2.78
6.48
2.44
1.37
1.43
1.2
1.24
1.39
1.36
1.34
1.37
1.4
1.56
1.38
1.44
1.67
0.3
0.63
2.38
3.23
0.31
0.12
0.09
0.12
0.55
0.32
1.91
5.85
1.25
0.51
1.66
0.71
5.44
0.12
0.21
4.26
1.69
1.51
0.13
0.86
0.36
0.99
0.29
0.23
0.05
0.18
0.74


==> data/clustering/c4-link.txt <==
1-19
1-23
1-25
1-32
1-51
1-54
1-75
1-76
2-28
2-29
2-30
2-32
2-33
2-37
2-42
2-50
2-52
2-53
2-58
2-70
2-76
2-86
2-92
3-19
3-25
3-30
3-32
3-37
3-75
4-19
4-25
4-30
4-37
4-51
4-76
4-92
5-10
5-21
5-28
5-30
5-32
5-33
5-44
5-50
5-52
5-64
5-71
5-76
5-92
6-19
6-25
6-30
6-32
6-51
6-70
6-75
6-76
6-92
7-10
7-21
7-30
7-32
7-33
7-44
7-50
7-76
8-19
8-23
8-24
8-32
8-38
8-51
8-54
8-72
8-75
8-76
9-10
9-21
9-44
10-5
10-7
10-9
10-13
10-15
10-16
10-17
10-18
10-20
10-23
10-24
10-36
10-38
10-40
10-41
10-45
10-46
10-47
10-52
10-54
10-56
10-60
10-63
10-65
10-66
10-69
10-72
10-74
10-75
10-82
10-85
10-87
10-91
10-94
10-98
10-99
11-19
11-21
11-25
11-28
11-29
11-30
11-32
11-37
11-38
11-42
11-44
11-51
11-53
11-58
11-63
11-69
11-70
11-72
11-75
11-76
11-86
11-87
11-92
12-19
12-25
12-30
12-51
12-70
12-75
12-76
13-10
13-21
13-28
13-30
13-32
13-33
13-44
13-50
13-76
13-92
14-19
14-25
14-30
14-76
14-92
15-10
15-16
15-21
15-28
15-29
15-30
15-32
15-33
15-37
15-44
15-53
15-58
15-76
15-82
15-92
15-93
16-10
16-19
16-20
16-23
16-24
16-32
16-38
16-47
16-51
16-54
16-63
16-66
16-69
16-72
16-75
16-87
16-99
17-10
17-21
17-28
17-29
17-30
17-32
17-33
17-36
17-37
17-44
17-71
17-76
17-92
18-21
18-28
18-29
18-30
18-32
18-33
18-37
18-42
18-44
18-50
18-53
18-58
18-70
18-76
18-86
18-92
19-1
19-3
19-4
19-6
19-8
19-11
19-12
19-14
19-16
19-22
19-25
19-26
19-27
19-28
19-30
19-31
19-32
19-33
19-34
19-35
19-36
19-37
19-39
19-42
19-43
19-48
19-49
19-53
19-55
19-58
19-59
19-61
19-62
19-64
19-67
19-68
19-70
19-71
19-76
19-77
19-78
19-79
19-80
19-81
19-82
19-83
19-84
19-86
19-88
19-89
19-90
19-92
19-93
19-95
19-96
19-97
20-10
20-16
20-21
20-29
20-30
20-32
20-33
20-44
20-50
20-55
20-64
20-76
20-82
20-92
21-2
21-5
21-7
21-9
21-13
21-15
21-17
21-18
21-20
21-26
21-38
21-40
21-41
21-42
21-45
21-46
21-53
21-54
21-55
21-56
21-58
21-60
21-63
21-65
21-66
21-70
21-74
21-75
21-79
21-85
21-89
21-91
21-94
21-96
21-98
21-99
22-15
22-17
22-19
22-23
22-24
22-38
22-46
22-51
22-54
22-56
22-66
22-69
22-72
22-75
22-76
22-86
23-1
23-8
23-10
23-16
23-22
23-25
23-30
23-32
23-33
23-35
23-36
23-48
23-52
23-55
23-62
23-64
23-71
23-76
23-78
23-82
23-84
23-89
23-92
23-94
23-98
23-99
24-8
24-10
24-11
24-16
24-22
24-25
24-30
24-33
24-35
24-36
24-42
24-52
24-53
24-58
24-64
24-70
24-71
24-76
24-82
24-86
24-88
24-92
24-96
25-1
25-3
25-4
25-6
25-11
25-12
25-14
25-19
25-22
25-23
25-24
25-26
25-27
25-31
25-34
25-38
25-39
25-40
25-43
25-48
25-49
25-51
25-55
25-59
25-60
25-61
25-62
25-64
25-66
25-67
25-68
25-69
25-71
25-75
25-77
25-78
25-79
25-80
25-81
25-83
25-84
25-87
25-88
25-89
25-90
25-93
25-95
25-96
25-97
26-19
26-21
26-25
26-30
26-37
26-44
26-51
26-76
26-92
27-19
27-25
27-30
27-32
27-76
27-92
28-2
28-11
28-14
28-15
28-18
28-19
28-20
28-22
28-40
28-46
28-47
28-50
28-54
28-64
28-71
28-74
28-79
28-83
28-88
28-98
29-11
29-15
29-17
29-18
29-20
29-38
29-41
29-46
29-50
29-53
29-54
29-55
29-56
29-58
29-60
29-63
29-65
29-71
29-72
29-74
29-75
29-79
29-86
29-87
29-89
29-94
29-96
29-98
30-1
30-2
30-4
30-5
30-6
30-7
30-11
30-13
30-14
30-15
30-17
30-18
30-19
30-20
30-22
30-24
30-26
30-27
30-38
30-41
30-45
30-46
30-47
30-48
30-49
30-51
30-54
30-55
30-56
30-60
30-62
30-63
30-64
30-65
30-66
30-67
30-69
30-72
30-74
30-78
30-79
30-81
30-83
30-84
30-85
30-87
30-88
30-89
30-90
30-91
30-93
30-94
30-95
30-97
30-98
30-99
31-19
31-25
31-51
31-76
32-2
32-5
32-7
32-11
32-13
32-14
32-15
32-17
32-18
32-19
32-20
32-22
32-23
32-38
32-40
32-41
32-45
32-46
32-47
32-51
32-54
32-56
32-60
32-63
32-64
32-65
32-66
32-68
32-69
32-72
32-74
32-75
32-79
32-85
32-87
32-88
32-91
32-94
32-98
32-99
33-2
33-5
33-7
33-13
33-15
33-17
33-18
33-20
33-23
33-24
33-36
33-38
33-40
33-41
33-45
33-46
33-47
33-51
33-54
33-56
33-60
33-63
33-65
33-66
33-69
33-72
33-74
33-75
33-85
33-87
33-91
33-94
33-98
33-99
34-19
34-25
34-76
34-92
35-19
35-23
35-24
35-32
35-38
35-51
35-54
35-72
35-75
35-76
36-10
36-17
36-19
36-23
36-24
36-32
36-33
36-38
36-45
36-46
36-51
36-54
36-60
36-66
36-69
36-72
36-76
36-87
36-92
37-2
37-3
37-4
37-11
37-15
37-18
37-19
37-26
37-43
37-47
37-48
37-49
37-54
37-55
37-59
37-64
37-65
37-67
37-71
37-72
37-77
37-79
37-81
37-84
37-89
37-90
37-95
37-96
37-98
37-99
38-8
38-10
38-11
38-16
38-21
38-22
38-25
38-29
38-30
38-32
38-33
38-35
38-36
38-44
38-55
38-64
38-71
38-76
38-82
38-83
38-89
38-92
38-93
38-96
38-97
39-19
39-25
39-30
39-51
39-75
39-76
40-10
40-21
40-25
40-28
40-32
40-33
40-36
40-42
40-50
40-70
40-76
41-10
41-21
41-29
41-30
41-32
41-33
41-36
41-44
41-50
41-64
41-76
41-92
42-1
42-2
42-11
42-14
42-17
42-18
42-19
42-20
42-21
42-22
42-24
42-40
42-44
42-47
42-54
42-64
42-66
42-83
42-88
42-98
42-99
43-19
43-25
43-30
43-37
43-51
43-70
43-75
43-76
44-2
44-5
44-7
44-9
44-11
44-13
44-14
44-15
44-17
44-18
44-20
44-22
44-26
44-38
44-41
44-42
44-45
44-46
44-51
44-53
44-54
44-56
44-58
44-60
44-63
44-64
44-65
44-66
44-70
44-74
44-75
44-79
44-85
44-88
44-91
44-94
44-98
44-99
45-10
45-11
45-21
45-28
45-30
45-32
45-33
45-36
45-44
45-52
45-64
45-71
45-76
45-82
45-83
45-92
46-10
46-21
46-28
46-29
46-30
46-32
46-33
46-36
46-37
46-44
46-50
46-76
46-78
46-92
47-16
47-28
47-30
47-32
47-33
47-37
47-42
47-53
47-58
47-70
47-76
47-82
47-86
47-92
47-93
48-19
48-25
48-30
48-37
48-51
48-76
48-92
49-19
49-25
49-30
49-32
49-37
49-51
49-70
49-75
49-76
49-88
49-92
50-2
50-5
50-7
50-13
50-18
50-23
50-28
50-29
50-40
50-41
50-55
50-56
50-60
50-65
50-66
50-69
50-71
50-72
50-74
50-79
50-85
50-87
50-89
50-91
50-98
50-99
51-1
51-4
51-8
51-10
51-11
51-16
51-22
51-25
51-30
51-32
51-33
51-35
51-36
51-43
51-44
51-55
51-62
51-64
51-67
51-71
51-76
51-78
51-79
51-82
51-89
51-90
51-92
51-93
51-96
51-97
52-2
52-5
52-23
52-24
52-45
52-63
52-65
52-69
52-74
52-75
53-2
53-11
53-15
53-18
53-19
53-20
53-21
53-24
53-29
53-44
53-47
53-54
53-55
53-66
53-71
53-79
53-83
53-88
53-89
53-98
53-99
54-1
54-8
54-10
54-16
54-21
54-22
54-28
54-29
54-30
54-32
54-33
54-35
54-36
54-37
54-42
54-44
54-50
54-53
54-55
54-58
54-62
54-64
54-70
54-71
54-73
54-76
54-77
54-78
54-82
54-86
54-88
54-92
54-93
54-96
54-97
55-19
55-20
55-23
55-25
55-30
55-32
55-38
55-51
55-54
55-63
55-69
55-70
55-72
55-74
55-75
55-76
55-87
55-92
55-94
56-10
56-21
56-29
56-30
56-32
56-33
56-36
56-44
56-50
56-64
56-76
56-92
58-2
58-11
58-15
58-18
58-19
58-20
58-21
58-24
58-29
58-44
58-47
58-54
58-55
58-66
58-71
58-79
58-83
58-89
58-98
58-99
59-19
59-25
59-37
59-54
59-76
60-10
60-11
60-21
60-28
60-29
60-30
60-32
60-33
60-36
60-44
60-50
60-53
60-58
60-64
60-71
60-76
60-88
60-92
61-19
61-25
61-32
61-70
61-75
61-76
62-19
62-20
62-23
62-25
62-30
62-32
62-51
62-54
62-72
62-75
62-76
62-87
62-92
63-10
63-11
63-16
63-21
63-22
63-29
63-30
63-32
63-33
63-36
63-44
63-52
63-55
63-64
63-71
63-76
63-82
63-83
63-92
64-2
64-5
64-17
64-19
64-20
64-23
64-24
64-25
64-38
64-41
64-51
64-54
64-56
64-63
64-66
64-72
64-74
64-75
64-76
64-87
64-94
65-10
65-21
65-29
65-30
65-32
65-33
65-36
65-37
65-44
65-50
65-52
65-55
65-70
65-92
66-1
66-8
66-10
66-11
66-16
66-21
66-22
66-25
66-32
66-33
66-36
66-42
66-44
66-50
66-53
66-55
66-58
66-64
66-76
66-78
66-82
66-86
66-90
66-92
66-96
66-97
67-19
67-25
67-30
67-37
67-51
67-75
67-76
67-92
68-19
68-25
68-30
68-32
68-51
68-76
68-92
69-10
69-11
69-16
69-22
69-25
69-30
69-32
69-33
69-36
69-50
69-52
69-55
69-64
69-71
69-76
69-82
69-83
69-88
69-92
69-96
70-1
70-2
70-4
70-6
70-11
70-12
70-14
70-17
70-18
70-19
70-20
70-21
70-22
70-24
70-26
70-27
70-31
70-34
70-40
70-43
70-44
70-47
70-48
70-49
70-54
70-55
70-59
70-61
70-64
70-65
70-67
70-68
70-77
70-80
70-81
70-83
70-84
70-88
70-90
70-95
71-19
71-20
71-23
71-24
71-25
71-38
71-47
71-51
71-54
71-56
71-60
71-63
71-69
71-72
71-74
71-75
71-87
72-8
72-10
72-11
72-16
72-22
72-29
72-30
72-32
72-33
72-35
72-36
72-37
72-50
72-55
72-62
72-64
72-71
72-76
72-78
72-82
72-88
72-90
72-96
72-97
73-46
73-51
73-54
73-66
74-10
74-21
74-28
74-29
74-30
74-32
74-33
74-44
74-50
74-52
74-55
74-64
74-71
74-76
74-82
74-83
74-88
74-92
75-1
75-8
75-10
75-11
75-16
75-22
75-25
75-29
75-30
75-32
75-33
75-35
75-36
75-52
75-55
75-62
75-64
75-71
75-76
75-78
75-82
75-83
75-89
75-92
75-93
75-96
75-97
76-1
76-2
76-4
76-5
76-6
76-11
76-12
76-13
76-14
76-15
76-17
76-18
76-19
76-20
76-23
76-24
76-26
76-27
76-31
76-32
76-34
76-38
76-39
76-41
76-43
76-45
76-46
76-47
76-48
76-49
76-51
76-54
76-55
76-56
76-60
76-61
76-62
76-63
76-66
76-67
76-68
76-69
76-71
76-74
76-75
76-78
76-79
76-80
76-81
76-83
76-84
76-85
76-87
76-88
76-89
76-90
76-91
76-93
76-94
76-95
76-96
76-97
76-98
76-99
77-19
77-23
77-25
77-30
77-32
77-37
77-54
77-70
77-75
78-17
78-19
78-23
78-25
78-30
78-32
78-51
78-54
78-66
78-72
78-75
78-76
78-92
79-25
79-30
79-37
79-76
79-92
80-19
80-25
80-30
80-32
80-51
80-70
80-75
80-76
80-92
81-19
81-25
81-30
81-32
81-37
81-76
81-92
82-10
82-18
82-19
82-20
82-23
82-24
82-32
82-38
82-45
82-47
82-51
82-54
82-63
82-66
82-69
82-72
82-74
82-75
82-87
82-94
82-99
83-19
83-23
83-25
83-30
83-37
83-38
83-51
83-63
83-70
83-75
83-76
83-92
84-19
84-25
84-30
84-32
84-37
84-51
84-70
84-75
84-76
84-92
85-10
85-21
85-28
85-30
85-32
85-33
85-44
85-50
85-71
85-76
85-92
86-1
86-2
86-11
86-14
86-17
86-18
86-19
86-24
86-29
86-47
86-54
86-64
86-66
86-81
86-96
87-10
87-11
87-16
87-22
87-25
87-29
87-30
87-32
87-33
87-36
87-50
87-55
87-64
87-71
87-76
87-82
87-92
88-17
88-19
88-24
88-25
88-30
88-46
88-49
88-51
88-54
88-72
88-74
88-76
88-92
89-19
89-20
89-23
89-25
89-30
89-32
89-38
89-51
89-54
89-75
89-76
89-86
89-92
90-19
90-25
90-32
90-37
90-51
90-76
90-92
91-10
91-21
91-28
91-30
91-32
91-33
91-42
91-50
91-53
91-58
91-71
91-76
91-92
92-1
92-2
92-4
92-5
92-6
92-11
92-13
92-14
92-15
92-17
92-18
92-19
92-20
92-22
92-23
92-24
92-26
92-27
92-34
92-36
92-38
92-39
92-41
92-45
92-46
92-47
92-48
92-49
92-51
92-54
92-55
92-56
92-60
92-62
92-63
92-64
92-65
92-66
92-67
92-68
92-69
92-74
92-75
92-78
92-79
92-80
92-81
92-83
92-84
92-85
92-87
92-88
92-89
92-90
92-91
92-93
92-94
92-95
92-97
92-98
92-99
93-19
93-23
93-25
93-30
93-32
93-38
93-47
93-51
93-54
93-75
93-76
93-92
94-10
94-11
94-21
94-29
94-30
94-32
94-33
94-36
94-44
94-55
94-64
94-76
94-82
94-92
95-19
95-25
95-30
95-32
95-37
95-70
95-75
95-76
95-92
96-19
96-20
96-23
96-24
96-32
96-38
96-46
96-47
96-51
96-54
96-66
96-69
96-72
96-75
96-76
96-99
97-19
97-20
97-23
97-24
97-25
97-30
97-32
97-38
97-51
97-54
97-66
97-72
97-75
97-76
97-92
98-10
98-21
98-30
98-32
98-33
98-37
98-42
98-44
98-50
98-92
99-10
99-16
99-21
99-22
99-28
99-30
99-32
99-33
99-37
99-42
99-44
99-50
99-52
99-53
99-58
99-70
99-76
99-82
99-86
99-92
99-96
100-1
100-8
100-10
100-11
100-16
100-21
100-22
100-25
100-29
100-30
100-31
100-32
100-33
100-35
100-42
100-44
100-55
100-62
100-64
100-71
100-76
100-77
100-78
100-79
100-82
100-83
100-89
100-92
100-93
100-96
100-97


==> data/clustering/c4-loss.dat <==
0.02
0.01
0.05
0.09
0.02
0.09
0.01
0.07
0.01
0.08
0.02
0.01
0
0.07
0.01
0.28
0
0
0
0.02
0.04
0.02
0.02
0.01
0.03
0.01
0.09
0.07
0.01
0.08
0.03
0
0.16
0.01
0.12
0
0.59
0.5
0.8
0.64
0.61
0.66
0.65
0.49
0.67
0.93
0.64
0.59
0.58
0.01
0.27
0.01
0.09
0.01
4.32
0.01
0.05
0.01
3.02
0.12
0.02
0.24
0.01
0
0.01
0.09
0.01
33.01
0.8
0.09
0.02
0.02
0.06
0.22
0.01
0.07
1.65
0.06
0.06
0.69
0.08
0.1
0.08
0.14
0.09
0.07
0.09
0.1
37.59
0.84
0.77
0.08
0.12
0.07
0.09
0.08
0.06
0.11
0.24
0.11
0.07
0.15
0.09
0.1
0.1
0.16
0.13
0.09
0.06
0.06
0.08
0.06
0.07
3.01
0.14
0.02
0.14
0.04
0.18
0.1
0.02
0.03
0.13
0.06
0.01
0.03
0.01
0.09
0.09
0.01
0.04
0.06
0.16
0.01
0.1
0.01
0.01
0.01
0.02
0.28
0.01
0.02
4.31
0.02
0.04
2.96
0.03
0.29
0.07
0.09
0.03
0.11
0.02
0.05
0.09
1.25
1.11
0.89
2.19
0.89
0.09
0
0.01
0.02
0.35
0.12
0.29
0.05
0.01
0.01
0.01
0.01
0.1
0.01
0.11
0.01
3.04
0.02
0.03
33.04
1.01
0.09
0.01
0.01
0.02
0.16
0.06
0
0.05
0.17
0.03
0.04
0.08
3.09
0.46
0.27
0.68
0.03
0.22
0.06
2.4
0.27
0.45
0.09
0.14
0.03
0.08
0.06
0.12
0.06
0.24
0.01
0.06
0.01
0.08
0.03
0.01
0.01
0.04
0.14
0.01
0.07
29.71
0.02
0.01
0.04
0.02
0.04
0.01
32.76
0.04
0.01
0.03
0.01
0.04
0.01
0.02
0.01
0.22
0.01
0.08
0.02
1.41
0.07
0.02
0.01
0.03
0
0.06
0.03
0.41
0.02
0.01
0.41
0.22
0.28
0
0.07
0.06
0
0.12
0.09
1.13
0
0.01
28.61
0.04
0.65
0.03
0
0.1
0.01
0.04
0.03
0.09
0.04
15.8
0.14
0.08
0
0.11
0.11
0.07
0.22
0.03
0.02
0.05
0.13
0.48
0.15
0
0.08
0.18
0.58
0.06
0.03
0.04
0.03
0.36
0.01
0.03
0.02
0.21
0.15
0.02
0.17
0.18
0.21
0.16
0.87
0.38
0.05
0.17
0.18
0.11
0.01
0.31
4.29
0.02
0.17
41.72
0.01
24.56
0.02
0.02
15.81
3.01
0.03
0.01
0.9
0.84
0.01
0.67
0.79
0.82
0.02
0.11
0.9
58.59
0
0.19
0.01
0.88
0
2.12
0
0.03
0
4.55
0.09
0.01
0.03
0.01
0.01
1.23
0
0.01
0.05
0.07
0.2
0
0.02
1.11
0
0.04
0
0.01
0
0.08
0.08
0.76
0.76
0.7
0.95
33.8
0.71
1.08
0.64
0.78
1.82
0.7
0.67
2.1
2.01
1.05
5
0.81
1.21
0.87
0.66
31.65
2.87
1.15
29.76
0.29
0.33
0.26
0.27
0.26
33.4
0.12
33.06
0.02
0.77
0.26
0.27
0.26
0.32
0.12
0.27
0.05
0.29
0.26
0.29
0.12
0.33
0.66
0.08
0.66
0.44
0.72
34.78
0.25
0.42
0.07
0.25
0.05
0.27
1.36
0.04
0.26
29.02
0.88
0.26
0.07
1.64
0.08
0.28
0.35
0.26
16.04
0.37
0.02
0.01
0.28
0
0.09
0.01
0.02
0.06
0.01
0.02
0.04
0
0.1
0.06
0.01
0.24
0.35
32.35
0.15
0.03
0.13
0.12
33.42
0.34
0.21
0.14
0.37
0.39
0.75
0.32
0.13
41.77
5.37
30.85
3.39
0.06
0.46
0.66
0.09
0.1
1.26
0.43
0.07
0.51
0.26
1.65
1.34
0.4
0.74
0.23
0.13
0.45
0.43
0.89
0.22
0.85
41.75
0.55
0.95
24.6
0.54
15.72
1.59
29.65
0.02
0.19
0.62
0.01
0.16
0.15
0.01
32.32
0.04
0.2
0.19
0.2
0.21
33.02
1.07
0.18
0.1
0.02
2.53
0.05
0.19
0.18
0.13
0.04
0.15
0.27
0.14
0.29
0.02
0.17
0.03
0.56
0.04
36.19
0
0.02
0.47
0.03
1.19
0
28.72
0.63
0
0.14
0.14
33.38
0
0.13
0.12
0.1
0.14
0.01
0.13
2.75
0.02
0.03
0.03
0.02
0.07
0.08
0.59
0.31
0.14
0.02
34.04
0.19
0.17
0.13
0.32
0.33
33.58
33.25
0.02
0.73
0.09
0.04
0.13
0.04
0.1
0.24
0.3
0.01
0.1
0.52
0.29
0.01
0.33
0.02
0.42
0.04
0.09
41.64
0.02
0.12
32.67
0.02
0.14
3.17
0.03
0
0.61
0.03
0.02
0.04
0.12
0.02
0.03
0
0.77
3.04
0.04
0.02
2.74
0.1
0.08
0.12
0.04
0.08
0.25
0.02
0
0.01
34.62
0
0.18
0.01
0.02
0.09
0.01
0.03
0.09
2.92
0.01
0.06
0.08
0.12
0.07
0.01
33.02
0.78
0.1
0.02
0.02
0.05
0.18
0.01
0.08
1.09
2.52
0.92
0.83
1.38
3.55
0.9
2.49
2.48
1.82
0.65
1.78
1.15
27.8
0.8
1.09
3.1
0.92
3.96
0.01
0.16
0.08
0.08
0.12
0.03
0.04
0.08
0.16
0.13
0.1
0.2
0.24
0.46
0.06
0.41
0.1
0.07
0.14
0.16
0.15
41.67
28.67
0.17
24.66
0.18
0.16
15.46
2.93
0.29
0.01
2.85
0.01
0.02
0.3
0.01
0.06
0.68
0.12
0.06
0
0.01
2.5
0.29
0.4
0.31
0.03
0.1
0.02
5.1
24.54
0.09
0
15.52
0.14
0.05
0.33
0.04
0.04
0.04
0.07
0.1
0.06
0.08
0.21
0.53
0.04
1.29
0.09
0.21
0.18
0.5
0.14
0.11
0.43
0.02
0.01
0.05
2.44
0.02
0.03
0.31
0.09
0.03
14.87
0.02
0.07
32.75
0.04
0.01
0.03
0.03
0.01
33.07
0.82
0.2
0.01
0.01
0.11
0.5
34.65
5.27
30.82
3.09
0.01
0.05
0.31
0.03
0.07
0.04
4.33
0.03
0.05
0.25
0.57
0.04
0.05
0.08
0.01
17.48
0.07
0.34
0
0.07
33.2
0.04
0.21
2.48
0.21
0.17
0.22
0.2
0.17
0.98
0.24
0.16
0.16
0.15
0.77
0.07
0.38
4.3
0.01
0.21
41.69
0.01
30.81
0.02
0.08
3.03
0.01
3.11
0.07
0.08
0.25
0.07
0.07
0.06
2.42
0.26
0.09
0.37
0.07
0.08
0.09
5.3
0.06
2.95
0.31
0.22
0.13
0.03
0.03
0.07
2.62
0.24
0.31
0.05
0.11
1.17
0.03
0.17
0.32
0.02
0.13
0.06
0.32
0.09
0.17
0.12
0.2
0.25
0.2
0.01
0.03
0.29
0.03
0.03
0
0.11
0.01
0.06
0.01
0.04
0.31
0.03
0.1
0.08
0.05
4.32
0.03
0.08
32.24
0.03
0.3
0.1
0.01
0.03
0.01
56.75
0.07
0.35
0.09
0.02
0.19
0.08
0.19
0.31
0.01
0.02
0.34
0.03
0.01
71.22
0.02
0.01
49.79
0.01
2.5
0.35
29.69
0.11
0.07
0.09
0.07
0.01
33.03
0.08
0.02
0.03
0.01
0.07
1.15
0.03
0.01
0.12
0.16
0.48
0.01
0.01
0.15
1.19
0
0.02
0.01
0.06
0.03
0.16
15.46
0.2
0.02
0.62
0.02
0.78
0.03
0.01
0.02
0.01
0.02
0.02
0.02
0.06
0.06
0
0.01
0.02
0.01
2.14
0.13
0.25
0
0.09
0.41
0
0.06
41.65
5.28
15.5
24.55
3.04
0.02
29.87
0.15
0.2
0.12
1.02
33.28
0.25
1.7
0.09
0.11
0.19
0.15
2.7
0.36
0.07
0.1
0.15
0.05
0.2
0.07
0.28
0.56
0.28
0.12
0.44
0.2
0.13
1.21
0.11
0.1
31.17
0.07
0.24
16.01
0.23
0.03
0.25
33.44
0.45
0.25
0.31
0.03
0.26
0.37
0.28
0.21
4.37
0.25
0.29
0.25
0.07
0.22
0.22
0.03
3.24
0.29
0.59
0.17
0.17
0.2
2.91
0.18
0.23
0.5
0.29
0.17
0.03
0.06
0.08
0
0.01
0.04
0.01
2.1
0.59
0.26
0.01
0.08
0.41
0.01
0.07
41.62
5.29
24.54
3.04
0.02
0.43
0.04
0.48
0.06
0.49
2.95
0.09
0.27
0.04
0.16
0.05
0.04
0
1.05
0.26
0.09
0.03
0.03
0.28
0.02
0.04
0.18
0.04
0.01
0.04
0.48
4.79
0.41
0.05
0.16
0.3
33.3
0.54
0.25
0.3
0.23
0.4
0.43
0.27
0.19
0.25
0.22
0.16
0.06
0.06
0.04
33.03
0.09
0.03
0.01
0.06
1.01
0.05
0.07
0.16
0.48
0.06
0.06
0.06
5.34
0.03
0.3
0.99
0.57
0.49
0.34
0.19
1.02
0.35
0.46
3.29
0.3
0.35
0.67
0.3
36.17
0.49
0.31
0.3
0.5
0.31
0.48
0.09
0
0.37
0.04
0.2
0.01
1.25
0.02
0
0.43
0.02
0.1
4.24
0.04
47.99
0.67
0.12
0.01
0.01
0.74
0.01
0.02
0.02
0.01
1.36
0.01
0.6
0.01
0.01
0.1
0.01
1.15
1.02
1.32
0
0.01
0.01
0.01
1.05
1.07
0.03
0.28
0.01
0.09
0.02
0.01
0.04
0.01
0.11
0.45
0.18
0.2
0.1
0.24
0.16
0.1
0.01
0.04
32.98
0.1
0.05
0.06
0.02
0.79
0.02
0.02
0.09
0.42
0
0.05
0.05
5.26
30.99
0.05
0.25
33.85
3.86
4.39
4.29
4.32
4.3
36.65
4.42
4.24
4.28
4.29
4.11
37.41
5.06
4.31
4.29
4.34
4.38
4.45
4.31
4.11
4.43
4.31
4.3
4.54
4.3
4.74
4.7
4.75
4.24
4.32
4.5
4.41
4.23
32.59
9.9
4.3
34.91
4.32
4.27
0.07
0.04
33.17
0.9
0.28
0
0
0.04
0.19
0.24
0
0.07
0.01
0.16
0.01
0.04
0.02
0.22
0.14
0.15
0.12
33.23
0.89
0.37
0.29
0.25
0.19
1.66
0.16
0.18
0.11
0.3
0.67
0.1
0.48
1.29
0.13
0.2
0.17
15.94
0.31
0.41
0.4
0.51
34.94
0.14
0.01
0.24
0.15
0.04
0.06
0.08
0.12
0.02
0.08
0.16
0.5
0.07
0.07
0.06
5.37
34.48
0.05
29.68
0.04
0.08
0.05
0.01
33.03
0.13
0.88
0.08
0.02
0.05
0.04
0.98
0.05
0.13
0.17
0.46
0.01
0.09
1.13
0.01
0.64
0.01
0.03
0.02
0.06
0.13
0.04
0.05
0.05
0.73
0.07
0.06
0.07
0.09
1.27
0.17
0.08
0.05
0.09
0.06
33.13
1.33
0.04
0.04
0.05
0.12
0.11
0.13
0.08
0.06
0.09
0.13
0.07
0.06
0.05
0.09
0.09
0.16
0.41
0.08
0.09
0.45
0.24
0.08
0.8
0.05
0.21
0.09
0.05
0.1
0.08
0.17
41.62
0.06
0.03
5.31
0.06
0.07
0.07
1.91
24.54
0.04
0.07
0.15
0.06
0.06
15.83
0.19
3.16
0.09
0.01
33.05
0.34
0.08
0.16
0.02
0.23
4.46
0.1
1.22
0.14
0.06
0.14
0.11
0.68
0.11
0.16
36.06
0.31
0.14
1.18
0.12
0
0
0
0
0
0.03
0.28
0.01
0.1
0.03
4.26
0.03
0.04
0.02
0.01
0.02
0.01
0.06
0.01
0.03
0.01
3.06
0.01
0.02
0.04
33.05
0.98
0.11
0.01
0.02
0.01
0.03
0.18
0.08
0
0.07
0.17
0.08
0.02
0.07
0.01
0.11
0.72
0.06
0.92
0.66
0.69
0.26
0.67
0.26
0.22
0.7
0.29
0.27
0.02
0.28
0.01
0.1
0.07
0.02
4.32
0.02
0.05
0.01
3.05
0.12
0.3
0.02
0.03
0.05
0.12
0.02
0.04
0.11
0.03
29.65
0.01
0.01
32.64
0.04
0.01
0.03
0.82
0.53
0.04
0.07
0.41
34.68
28.68
15.72
0.09
0.01
0.04
32.98
0.05
0.96
0.01
0.04
0.02
1.65
0.02
0.1
0.44
0.01
0.08
0.04
0.02
0.08
0.14
0.71
1.66
1.65
0.23
0.9
0.04
0.21
0.46
2.42
1.94
3.02
0.02
0.02
2.39
0.09
0
0.08
0
0.01
0.2
0.01
0.04
0.01
0.01
0.02
0.03
0.11
0.06
0.02
0.08
0.03
3.03
0.13
0.26
0.01
0.05
0
0.01
0.02
0.01
0.01
0
0.09
0.02
29.66
0.01
0.07
0.57
0.01
0.01
0.03
32.25
0.03
0.09
0.08
0.07
0.1
32.99
0.02
2.77
0.01
0.01
0.07
4.79
0.02
0.02
2.79
0.04
0.05
0.07
0.01
0.04
0.05
0.13
0.1
0.19
0.02
0.14
0.02
0.42
0.03
34.76
0.01
0.23
0.02
0.04
0.05
1.11
0
0.01
28.68
5.26
0.01
0.02
0.03
35.56
0.01
0.01
0.03
0.01
0.05
0.01
0.12
2.87
0.03
0.01
33.1
0.04
0.01
0.1
0.01
0.01
0.02
0.07
0.03
0.05
0.01
2.98
0.09
0.14
0.58
0.02
0.01
0.06
0.98
0.02
0.42
0.31
0.1
0.07
0.03
0.02
0.29
0.03
0.11
0.05
4.33
0.05
0.05
0.05
0.34
0.29
45.95
1.18
0.6
0.15
0.15
0.38
0.18
0.37
0.76
0.27
0.4
0.16
0.28
0.29
0.1
0.15
33.09
0.95
0.26
0.14
0.21
0.09
0.11
0.3
0.71
0.3
0.14
0.14
0.13
3.02
2.86
3
3
3.12
3.38
3.05
2.85
3.12
3.07
0.15
0.07
0.03
33.11
0.24
0.04
0.05
0.08
0.2
0.02
0.14
0.41
0.09
0.01
0.01
4.4
0.06
0.06
0.03
0.05
0.27
29.93
1.31
4.31
0.09
1.26
1.57
0.05
0.05
1.31
0.02
0.04
1.27
0.07
1.31
0
1.59
1.6
1.46
0.37
1.25
1.31
1.4
0.15
41.68
1.25
0.72
24.64
0.03
1.37
17.53
1.38


==> data/clustering/c4-max.dat <==
185
220
273
359
215
175
222
272
216
228
212
241
198
213
210
230
204
216
216
216
198
200
209
177
272
291
363
270
207
162
256
273
273
188
262
272
208
223
174
204
198
204
224
254
212
173
178
193
209
170
253
262
338
193
295
200
251
261
197
241
188
219
193
241
200
177
192
227
168
364
217
220
182
211
227
293
224
222
222
209
197
224
187
202
143
217
190
226
259
207
156
252
180
214
223
209
195
145
219
219
223
233
209
247
240
238
226
265
149
204
240
209
226
184
191
174
379
266
320
309
282
345
302
187
322
381
199
326
326
175
183
301
193
207
272
309
182
281
164
258
276
191
292
198
265
188
234
180
204
209
182
234
211
193
208
166
257
261
250
260
199
172
249
201
220
206
231
196
198
240
202
202
195
182
210
168
143
211
198
233
175
386
224
165
229
189
203
218
209
226
236
207
161
217
242
209
208
216
217
213
174
206
243
185
205
215
249
197
222
200
225
186
199
204
240
283
204
204
197
189
194
197
188
177
162
172
191
174
164
166
210
207
192
146
166
223
224
164
255
234
167
195
193
222
171
222
161
161
157
229
181
224
170
173
188
197
156
162
223
197
210
174
187
156
161
149
220
170
158
213
212
193
163
217
200
163
208
204
227
198
235
187
233
231
221
233
283
175
193
223
207
238
278
224
241
222
235
249
242
249
235
266
234
269
253
246
247
227
245
243
374
254
245
250
254
239
235
263
222
191
356
223
386
259
232
406
265
248
178
195
207
240
169
231
187
233
195
197
230
217
225
241
308
216
220
227
260
233
240
244
268
214
257
227
206
193
270
212
223
230
222
257
223
243
201
226
271
231
228
234
167
203
155
173
169
172
220
210
166
174
230
203
222
224
170
252
162
204
180
219
208
170
178
273
272
256
253
266
258
257
192
301
244
172
246
250
258
259
235
263
206
258
246
245
237
244
269
197
262
254
291
248
250
256
231
294
244
265
254
251
254
246
254
245
229
243
257
254
262
249
295
260
146
266
246
258
267
267
171
247
263
162
250
259
334
248
258
215
320
317
201
197
223
191
354
208
179
193
281
206
344
347
199
310
315
368
196
309
220
208
222
187
145
200
200
172
167
197
302
176
246
181
189
227
322
144
196
164
307
187
151
314
219
341
214
284
210
273
204
262
187
282
203
261
206
216
200
224
233
319
219
257
259
263
213
223
208
193
255
254
262
217
230
218
240
241
230
308
197
275
267
256
206
227
241
254
258
264
263
203
254
261
244
272
226
249
228
267
246
192
188
164
258
190
265
240
198
219
344
209
341
230
217
225
255
231
378
214
195
244
207
238
202
218
208
219
212
211
228
368
229
266
333
214
228
222
216
333
197
213
373
225
223
220
215
198
204
191
182
196
210
175
221
257
210
176
250
183
206
219
203
183
251
213
216
206
226
203
241
235
245
221
259
201
233
204
213
179
185
165
259
266
276
191
227
167
364
217
220
182
211
227
293
156
174
191
206
174
389
171
213
183
166
216
176
237
206
216
213
269
219
255
211
270
273
302
198
199
216
267
258
196
271
270
205
290
267
308
245
268
293
184
264
279
256
263
305
271
267
313
194
194
217
252
187
224
234
231
235
145
263
195
250
217
213
234
203
221
218
253
235
192
217
266
221
225
219
171
263
279
196
203
268
173
269
206
208
244
183
162
214
216
206
172
215
253
200
213
207
212
175
261
264
183
203
219
336
209
322
322
192
204
222
187
246
356
230
214
245
193
192
346
242
317
310
200
192
161
258
284
259
185
286
196
273
281
224
241
222
381
234
362
240
243
240
233
411
267
234
261
246
247
228
184
244
243
254
244
250
248
397
239
235
263
222
191
360
223
378
259
231
266
248
223
167
247
215
223
238
221
183
247
231
191
191
212
204
162
222
209
227
178
200
208
202
206
167
181
228
191
198
170
207
165
193
193
218
189
196
193
199
199
193
182
175
183
196
159
161
246
255
271
186
245
261
161
245
254
341
270
185
286
192
243
266
259
229
254
200
210
283
196
281
166
216
264
402
268
199
210
192
211
367
187
187
382
254
210
416
222
276
209
215
188
220
259
199
229
233
236
262
209
254
220
216
185
184
205
216
223
182
219
251
216
182
239
219
186
258
224
227
221
207
212
270
203
231
239
215
247
233
270
215
326
202
204
223
187
244
223
168
244
199
198
332
247
349
313
321
327
345
206
197
175
182
218
189
243
195
207
197
217
219
213
182
176
205
192
243
300
198
167
198
178
185
208
182
177
206
166
178
199
182
177
216
186
189
183
183
175
212
243
230
350
203
205
167
181
189
307
181
176
213
219
188
230
176
220
254
176
218
212
217
177
254
268
187
207
223
215
326
202
204
222
187
245
225
246
244
199
198
332
247
349
313
321
345
206
197
171
269
267
163
281
224
179
250
165
181
240
211
221
237
250
199
211
211
191
192
229
223
239
172
262
339
297
202
267
193
186
223
254
241
360
216
178
208
223
230
199
240
231
175
203
254
209
189
230
228
226
178
248
239
181
199
196
219
213
170
229
166
173
185
197
193
230
170
291
221
183
224
185
187
199
212
215
194
231
297
206
194
208
239
227
198
230
203
176
245
239
211
215
157
234
195
207
207
247
187
218
235
230
248
266
245
206
242
235
192
247
184
247
212
264
208
230
231
177
280
214
213
156
250
267
268
182
189
256
273
163
256
271
333
189
261
271
239
183
209
217
231
256
214
235
216
211
247
189
207
211
245
219
178
204
255
211
315
215
289
295
301
292
303
209
197
224
191
263
335
252
288
291
292
293
206
286
263
193
288
286
208
307
297
297
324
234
283
290
293
288
282
295
279
344
288
283
197
189
222
163
294
218
162
219
182
193
192
196
211
214
194
230
206
211
238
193
226
225
144
206
228
245
211
213
185
187
181
208
215
214
194
208
236
206
204
219
213
164
217
172
207
226
222
199
196
227
222
221
222
187
233
176
194
194
216
207
165
222
224
222
227
263
207
236
241
244
164
269
216
259
227
208
270
213
223
231
230
259
223
246
202
226
266
231
235
229
272
198
262
193
251
272
265
193
250
195
206
189
212
223
257
205
247
248
265
389
266
252
268
203
273
212
197
182
245
243
251
206
219
207
229
267
230
219
265
256
261
245
307
216
259
230
243
261
247
253
252
193
244
249
233
261
216
238
217
256
301
236
182
177
173
207
265
298
356
264
166
293
200
177
188
223
254
241
360
216
178
208
208
223
230
240
251
254
261
243
254
161
254
272
331
186
288
194
261
271
146
246
258
326
256
247
257
149
172
216
208
243
181
395
235
204
175
239
199
213
230
219
237
207
246
218
208
172
170
201
254
264
279
192
195
170
295
203
254
262
157
245
263
322
263
177
279
185
252
268
205
223
174
203
197
200
223
254
171
193
203
323
199
309
304
182
194
213
219
188
183
182
333
231
286
337
238
182
207
216
229
152
254
213
234
219
210
188
206
206
244
217
254
172
212
208
243
261
174
266
198
177
206
219
249
246
193
189
226
257
244
364
217
219
181
226
233
202
243
161
254
331
271
186
261
277
210
259
197
226
225
207
214
222
213
213
175
216
232
287
210
272
209
261
281
208
260
210
215
197
217
238
318
271
170
263
258
276
255
267
278
219
222
207
196
261
259
258
216
230
223
239
240
229
312
195
281
273
271
255
224
266
240
248
271
257
262
268
203
254
247
243
277
232
248
225
266
246
197
188
204
231
262
249
368
221
159
224
186
231
238
248
226
168
232
219
228
223
223
195
231
176
194
217
208
225
163
249
267
326
267
283
189
256
266
202
197
234
180
371
225
181
163
227
189
215
211
219
235
301
161
199
191
228
162
260
246
366
219
221
183
213
213
229
235
246
181
265
192
220
179
194
200
266
276
197
188
161
248
167
192
188
215
185
194
192
248
209
197
197
197
192
177
171
181
188
161
213
215
255
193
219
225
234
224
160
255
192
250
248
215
207
225
206
217
219
221
245
205
217
188
228
194
220
254
225
222
222


==> data/clustering/c4-mean.dat <==
208.89
220.71
274.56
427.1
218.21
178.9
223.96
276.51
229.91
249.41
234.77
263.64
242.23
230.87
223.34
245.23
215.9
228.05
228.5
228.3
210.28
212.62
221.5
200.96
271.5
311.5
426.41
268.96
215.19
192.84
255.06
280.11
277.82
193.38
268.22
270.6
260.07
235.72
191.74
232.82
270.94
238.86
249.3
249.36
217.6
216.04
211.66
203.15
215.7
194.34
253.79
283.39
407.74
230.05
292.05
208.01
254.35
260.86
265.07
240.44
195.87
228.6
216.68
242.76
217.99
186.45
217.87
227.18
185.24
433.62
220.66
224.53
184.27
216.48
229.43
301.39
283.19
226.95
235.95
276.84
264.16
290.89
256.11
299.57
211.38
284.22
279.53
308.95
316.6
275
222.99
320.01
246.04
281.41
289.66
277.2
272.97
212.47
293.12
286.42
290.52
298.96
275.96
327.16
307.31
304.92
292.67
338.05
217.93
271.43
307.8
276.74
293.04
266.15
261.8
227.39
407.85
296.47
352.73
350.58
319.18
388.76
341.15
213.98
353.3
421.13
233.11
350.9
351.58
204.5
208.11
329.33
225.72
238.67
301.85
339.04
211.29
309.62
196.2
258.34
297.13
228.79
289.31
205.29
267.9
256.47
245.34
196.14
230.99
277.37
212.34
257.26
216.96
201.16
213.42
188.07
257.4
268.22
259.79
258.18
255.93
185.38
253.44
208.04
242.86
230.04
296.68
230.98
208.1
249.2
206.75
206.24
204.68
192.07
214.27
173.67
213.2
236.88
222.17
242.29
188.7
457.77
235.68
187.5
275.27
206.39
213.28
230.34
219.83
238.84
252.33
219.84
176.55
284.75
252.51
221.47
227.73
226.54
286.88
236.66
190.21
215.95
265.46
213.01
218.54
217.99
286.6
247.72
283.13
258.11
327.9
259.76
241.74
254.96
290.19
312.28
241.14
242.51
248.64
237.18
245.85
249.82
216.89
206.6
192.46
201.34
226.8
238.11
195.63
194.42
242.63
235.26
222.99
176.9
196.56
256.51
259.68
195.57
293.04
280.12
198.05
227.95
226.72
260.81
201.87
254.08
192.27
191.71
191.54
258.24
247.89
255.91
201.96
202.8
221.1
231.86
187.52
194.39
255.62
228.43
248.82
203.58
220.09
190.17
192.46
186.6
251.91
203.24
188.19
244.23
236.64
221.25
195.17
250.37
230.65
193.29
240.06
233.65
279.03
208.03
237.24
214.42
244.87
245.17
256.9
237.82
275.59
184.35
270.87
232.75
213.79
241.71
320.67
237.05
240.17
227.12
246.95
279.31
252.29
270.86
237.03
271.52
239.97
275.34
257.86
174.6
251.92
237.86
172.87
255.03
414.97
259.69
172.7
259.98
259.15
241.03
244.75
188.92
226.44
199.77
359.69
232.38
391.77
268.79
236.92
413.02
284.49
257.28
180.26
203.59
235.57
240.09
186.65
233.45
220.82
237.35
198.51
199.82
263.11
218.12
230.41
242.84
313.04
218.63
220.79
226.89
303.86
241.72
240.95
240.86
297.31
224.86
287.7
227.44
213.14
197.29
273.79
220.17
223.39
277.05
223.27
264.68
223.27
248.29
213.57
226.58
276.28
218.93
220.85
222.26
184.59
256.06
203.03
186.84
188.24
188.71
241.79
249.24
182.72
189.67
249.68
217.26
240.7
242.14
263.32
269.29
179.92
208.17
193.65
237.32
221.66
187.04
194.29
274.99
271.51
256.1
253.68
301.22
258.33
259.1
223.44
302.17
240.71
188.22
246.53
250.89
259.03
259.68
236.26
264.05
204.89
258.85
248.99
246.07
271.73
252.25
268.84
200.44
262.17
254.79
367.69
286.27
250.24
256.85
232.49
296.14
244.56
265.1
254.73
250.12
255.13
247.2
258.67
245.53
232.32
245.1
257.88
256.53
262.24
250.82
296.28
262.15
177.34
271.59
246.83
264.81
273.65
276.85
209.94
253.04
261.59
188.53
250.45
265.35
403.28
256.7
257.36
254.82
357.03
320.5
229.15
220.01
256.07
209.41
356.58
219.64
200.36
211.4
267.55
210.63
421.35
375.89
201.24
312.64
332.37
367.52
213.11
339.81
266.86
226.43
268.97
213.73
172.19
224.63
222.64
213.66
192.2
226.11
379.34
196.61
237.97
205.96
219.94
249.32
369.7
171.84
221.1
184.4
336.15
206.06
177.77
358.82
228.03
359.8
270.04
289.81
228.17
280.1
217.03
268.98
194.49
321.44
215.04
268.39
215.75
232.37
261.62
258.59
258.47
326.07
226.23
262.72
264.56
273.06
223.51
231.86
254.43
229.03
262.69
260.8
306.12
232.42
245.44
229.23
250.1
247.68
240.23
388.35
205.64
317.37
274.12
266.23
212.31
237.73
246.93
263.02
265.46
272.98
269.27
212.66
265.28
269.8
250.85
280.08
234.87
255.06
236.19
274.06
254.72
202.05
200.61
196.59
258.97
196.81
272.95
287.87
215.6
227.25
392.28
220.2
356.03
242.79
231.5
256.51
291.7
254.38
393.96
222.28
201.45
251.96
220.29
251.39
253.82
248.82
254.91
240.34
226.11
221.08
240.09
456.05
239.99
289.95
349.51
224.62
231.95
236.13
229.41
343.93
210.9
222.94
374.36
235.1
235.32
248.71
230.97
228.24
234.7
222.23
214.8
227.31
247.43
265.33
252.81
286.63
243.86
211.16
282.3
212.89
237.15
248.88
274.2
241.66
317.14
246.06
247.92
244.66
257.55
234.04
316.96
266.08
278.09
251.74
291.02
231.78
264.42
234.51
247.53
211.11
217.35
190.67
259.38
273.14
274.8
217.28
227.67
183.45
434.13
220.1
223.58
184.55
216.43
229.45
301.46
223.14
197.16
217.97
211.46
189.05
468.27
200.87
235.22
203.75
188.53
221.52
198.57
260.45
254.84
217.42
221.49
286.32
229.46
274.89
222.21
268.59
271.44
323.93
229.2
220.5
243.89
266.64
259.45
210.88
269.98
270.67
206.8
325
264.63
311.59
258.99
269.84
319.51
190.24
265.05
281.71
261.8
262.18
307.44
272.89
271.86
311.75
197.16
200.3
218.54
321.02
200.55
235.41
239.84
231.75
234.44
169.2
287.65
258.95
273.68
218.71
233.28
253.24
238.61
222.63
247.22
259.11
242.32
207.94
218.36
271.17
222.52
227.33
223.01
202.21
263.92
301.02
235.44
211.86
271.71
226.02
275.33
205.14
219.97
253.08
218
169.48
220.18
238.61
217.8
181.73
281.82
258.13
225.9
225.06
221.77
233.04
193.83
271
255.4
187.33
212.31
221.51
338.02
250.41
358.26
323.39
200.85
260.25
254.89
204.91
173.94
358.35
248.82
220.79
178.46
209.43
201.28
420.76
281.75
334.39
314.3
217.39
195.78
192.35
258.72
304.88
259.38
222.15
284.31
202.31
275.8
326.21
238.52
241.81
230.46
423.99
248.16
370.89
273.67
255.63
265.44
251.43
420.45
275.86
243.26
269.34
177.72
255.69
241.06
223.09
174.07
262.56
264.62
173.49
263.04
256.22
482.38
244.25
246.98
193.13
229.34
203.24
367.64
235.13
385.36
271.98
239.39
289.95
257.79
290.43
180.19
251.75
227.16
247.46
308.51
244.8
203.48
265.22
232.04
192.26
220.01
218.4
211.49
176.42
224.86
277.57
237.67
187.35
222.92
219.46
215.92
230.68
188.96
190.41
249.88
201.72
209.8
172.92
211.04
186.51
221.41
215.75
298.5
224.31
217.58
208.77
213.25
213.72
209.07
202.9
192.87
197.62
213.01
173.34
192.25
246.68
261.85
277.49
223.83
251.37
259.17
186.77
246.34
276.3
403.92
270.31
224.55
284.92
201.4
247.25
197.07
259.12
242.64
257.05
209.3
218.2
317.01
202.86
281.61
195.03
237.59
263.51
435.68
268.63
229.92
217.11
199
217.12
401.88
205.28
198.48
385.79
252.77
215.38
417.03
227.09
298.53
217.73
218.2
193.31
226.28
311.27
237.32
241.14
237.71
238.84
275.33
221.44
279.67
225.43
221.14
190.83
194.09
216.62
220.36
303.13
187.14
224.23
261.58
219.83
187.22
247.27
223.06
192.51
265.48
227.24
231.84
227.98
215.3
217.01
272.95
216.3
231.33
239.51
216.63
248.33
234.15
273.17
255.98
338.46
232.06
225.85
247.89
203.26
172.4
241.28
191.86
185.34
213.69
205.58
365.92
249.17
378.78
313.65
335.39
333.16
346.23
221.83
202.3
184.46
190.5
276.44
205.04
257.74
203.47
210.73
230.63
232.83
241.65
254.08
190.08
204.7
217.85
200.05
263.29
297.97
205.04
182.53
205.77
184.75
263.94
208.46
189.25
243.44
223.35
173.37
184.47
211.26
188.52
195.07
225.04
191.93
196.76
191.83
210.2
198.57
220.05
251.97
259.65
426.88
208.4
247.88
182.75
188.56
196.1
311.76
190.85
182.87
228.32
225.94
197.18
237.19
181.63
287.43
259.74
197.48
229.08
226.66
239.67
192.03
263.98
260.91
189.25
216.35
226.25
257.06
338.94
230.98
226.64
248.01
204.88
172.08
242.58
237.43
183.74
213.94
204.13
368.56
249.59
380.21
314.31
336.12
346.81
222.09
202.97
202.62
268.67
271.99
164.86
287.46
291.14
202.34
260.04
178.59
204.15
265.64
279.27
243.98
259.08
272.59
216.13
212.89
213.48
194.65
219.64
236.16
236.18
242.52
196.09
262.14
408.68
293.67
209.6
269.75
217.49
203.24
223.83
254.74
262.04
431.32
253.65
185.26
212.73
231.97
233.72
200.85
239.98
283.29
209.54
212.27
259.19
210.82
220.13
255.19
242.08
261.3
182.15
257.81
240.39
189.56
273.49
198.16
226.17
218.82
185.55
232.6
176.98
178.43
191.95
230.85
195.79
233.16
188.17
293.78
223.83
186.1
229.03
189.5
190.54
200.58
255.24
222.45
195
234
305.36
207.77
196.13
259.64
239.97
248.55
221.28
240.58
238.16
175.37
258.05
244.35
217.89
217.17
165.18
236.42
198.46
207.4
214.88
327.33
211.52
230.35
244.84
230.3
251.68
357.83
277.45
218
247.85
256.75
199.28
249.26
214.72
250.13
219.1
279.58
213.4
238.75
236.12
183
283.23
217.91
217.29
187.72
250.23
289.28
277.23
219.51
196.9
259.57
271.73
196.1
258.24
293.94
350.64
229.56
271.74
270.58
291.15
196.71
218.87
218.68
232.52
280.99
280.33
270.29
217.03
219.4
249.11
196.11
283.69
240.6
251.92
225.21
194.46
207.96
258.68
213.19
315.33
256.42
287.14
291.99
333.65
289.31
302.72
216.22
253.93
255.95
208.92
188.7
335.03
268.89
285.07
289.12
290.26
290.64
217.83
284.24
194.37
222.96
287.67
284.45
209.04
311.88
294.15
293.51
396.19
236.25
281.02
288.55
290.37
286.08
284.78
307.06
276.57
370.49
286.55
281.51
228.36
205.4
223.4
180.73
295.43
219.76
177.98
256.33
189.62
195.75
193.24
198.02
212.82
219.02
195.1
238.21
208.77
219.74
289.89
231.01
237.8
231.44
172.84
213.8
233.84
282.55
218.81
222.22
198.2
209.43
193.18
212.59
295.22
219.02
200.76
212.63
244.65
211.52
211.09
225.62
220.48
258.7
303.39
235.5
294.86
277.57
226.44
211.56
221
250.93
294.36
255.36
239.79
208.08
234.73
184.39
269.09
223.43
222.2
213.15
180.22
201.34
228.74
224.19
231.52
315.22
243.65
245.82
243.85
244.47
184.81
294.53
224.8
295.07
231.44
211.47
273.61
223.25
225.76
308.6
232.94
268.76
225.6
252.14
207.9
228.85
270.72
233.36
238.29
233.52
275.12
243.24
264.53
203.98
254.26
286.66
267.68
203.01
253.07
232.14
212.89
215.29
238.12
229.54
264.94
208.61
250.54
251.31
268.57
465.95
269.02
260.74
271.55
209.82
276.98
218.68
205.87
201.82
247.44
248.35
259.37
215.06
255.73
214.8
237.42
269.48
233.65
226.07
269.27
259.52
264.58
252.14
337.9
222.1
267.58
233.51
246.63
265.33
250.51
269.69
256.57
199.38
250.56
254.74
236.75
264.23
221.96
241.09
222.93
261.47
306.78
241.24
203.38
189.18
197.09
207.8
265.07
319.21
421.05
265.51
173.85
290.39
209.16
184.92
214.39
223.26
254.66
248.25
403.38
220.52
180.52
249.15
212.59
225.71
236.66
239.35
257.03
271.3
267.27
243.98
254.17
192.79
255.08
294.48
403.42
224.88
286.15
202.9
265.33
271.1
176.54
247.1
266.13
407.83
262.21
253.91
256.59
219.68
198.93
242.61
230.07
248.82
195.24
466.31
242.35
211.31
194.39
281.71
212.89
219.65
238.73
226.34
245.69
213.85
258.03
226.33
214.63
183.37
203.07
205.22
258.37
279.78
284.1
196.57
235.36
174.68
296.99
211.96
259.24
265.29
180.2
245.42
285.03
393.29
261.91
198.5
276.66
192.85
255.27
267.44
272.25
232.57
187.23
213.71
266.17
224.3
245.46
245.77
201.27
202.66
205.89
324.82
207.98
343.87
305.95
189.29
250.71
244.81
237
207.2
213.27
185.46
408.42
271.06
287.68
338.68
290.4
216.28
217.32
217.21
231
178.75
265.79
222.8
268.76
230.47
217.9
197.78
281.31
207.9
252.72
223.79
256.53
196.65
237.2
220.79
245.1
269.53
208.97
195.1
237.48
191.53
211.81
199.8
262.69
254.72
222.31
201.15
227.15
258.55
267
431.82
218.17
256.86
190.21
234.61
237.07
213.35
243.13
186.46
254.5
401.24
271.67
191.25
266.4
276.37
277.72
269.11
210.56
236.44
289.91
230.3
216.12
230.6
214.24
215.13
204.55
228.81
233.7
286.68
254.1
271.98
215.02
260.32
314.56
213.33
259.88
213.78
224.59
255.05
250.81
255.93
316.91
275.42
185.64
261.56
257.35
275.22
277.03
271.01
277.24
221.76
224.28
248.77
228.11
261.59
258.5
297.93
225.5
236.91
228.48
242.12
239.47
232.02
388.71
197.87
317.69
271.87
270.57
258.01
228.07
276.86
239.37
250.47
270.56
256.7
276.53
266.9
205.34
257.86
255.34
241.86
275.99
233.73
247.04
228.89
266.11
246.73
200.66
192.75
226.64
231.56
262.25
263.42
439.34
223.85
174.29
228.93
188.66
239.38
241.17
247.76
293.58
204.06
236.96
228.47
237.74
237.01
246.04
198.61
240.5
209.56
196.99
225.78
214.88
228.69
186.96
251.32
290.76
398.08
270.59
282.45
197.69
260.54
267.71
229.29
208.51
236.81
195.18
445.58
227.45
185.53
180.84
232.55
193.24
217.94
213.64
225.45
245.02
306.72
167.73
223.85
209.35
230.02
178.31
261.31
268.78
436.28
221.56
227.3
192.09
215.65
219.26
237.83
240.5
246.79
232.34
271.06
217.44
234.14
214.46
204.36
203.07
275.99
269.49
200.86
243.81
175.51
257.28
173.51
209.12
217.76
289.85
224.87
200.95
198.34
269.73
218.61
203.36
202.27
203.11
197.92
189.12
182.28
186.71
195.72
167.47
214.58
218.94
321.8
206.35
228.04
230.77
235.23
223.98
186.9
267.66
193.84
319.49
271.75
218.06
209.59
243.03
239.87
218.05
220.09
250.53
257.99
205.97
217.92
189.52
234.56
198.45
221.82
258.78
225.45
224.44
226.38


==> data/clustering/c4-median.dat <==
161
220
273
357
213
175
220
271
203
210
197
227
175
200
198
218
189
203
203
203
185
187
199
147
271
291
363
252
207
134
255
273
255
187
261
267
169
222
173
203
196
181
222
253
206
172
178
192
204
141
253
262
337
192
286
200
251
256
158
229
185
218
169
229
199
174
165
226
147
363
217
219
181
210
227
292
184
222
222
171
158
185
148
162
105
177
151
187
221
162
115
213
141
175
183
170
155
107
179
180
184
192
169
207
200
198
187
225
111
165
199
170
186
144
151
147
376
266
320
306
282
343
296
187
322
376
199
325
325
175
183
292
192
206
271
308
182
276
137
258
276
190
283
197
264
149
232
179
202
207
160
232
210
191
203
135
257
261
250
254
159
171
249
200
213
203
230
173
197
240
201
201
193
171
204
168
105
184
196
233
146
383
224
162
226
188
202
217
208
225
233
207
160
177
242
208
185
216
216
189
170
205
242
184
205
209
249
196
215
197
224
162
195
203
240
282
203
203
196
186
194
192
161
147
134
141
165
147
137
135
184
180
163
118
135
195
194
137
225
202
137
165
168
192
144
194
134
133
132
197
154
197
143
142
162
170
129
135
196
169
183
144
162
129
135
118
192
144
127
186
178
165
133
191
172
132
175
172
187
196
234
181
232
230
199
229
282
175
192
221
197
232
265
222
229
222
232
249
242
249
235
265
233
269
252
88
247
227
87
242
374
253
87
249
254
239
234
106
221
191
353
222
383
258
231
402
264
247
178
194
180
240
150
231
187
233
195
196
222
217
224
240
307
215
220
226
221
233
240
243
265
213
234
226
205
193
266
212
223
230
222
254
222
233
200
226
264
230
228
234
147
159
136
145
150
150
179
176
146
152
210
177
201
201
149
229
142
159
153
200
180
147
156
273
271
255
253
266
258
257
163
301
243
150
246
250
258
259
235
262
182
257
246
244
236
243
268
197
262
254
291
248
250
255
230
294
243
265
253
250
254
246
254
245
229
242
257
254
261
249
295
259
118
265
246
257
249
265
171
246
257
135
250
259
334
248
253
203
320
317
200
196
195
191
354
206
178
193
280
194
344
346
199
310
315
362
196
306
213
185
215
181
135
187
192
163
153
188
287
175
195
167
178
221
317
138
186
142
296
153
146
304
216
333
209
282
196
273
203
262
185
282
202
261
204
216
197
194
232
318
179
257
259
260
213
222
208
190
255
253
258
216
230
217
240
241
230
306
195
274
267
255
204
224
240
254
257
263
262
203
254
257
244
271
226
249
225
266
246
191
188
137
258
190
264
227
196
218
343
207
340
230
216
224
225
230
377
213
195
243
207
237
201
216
207
217
211
210
228
367
228
265
332
213
228
221
214
333
196
212
357
224
222
219
214
176
180
169
160
173
188
160
199
234
176
149
226
159
186
195
181
163
229
190
193
194
203
181
220
211
221
198
237
178
210
181
197
157
162
137
259
265
270
165
226
146
363
217
219
181
210
227
292
116
170
168
205
152
382
147
208
178
160
215
170
237
206
216
213
256
219
247
200
252
255
296
197
195
192
249
244
193
254
252
196
273
249
291
241
255
275
167
251
262
249
245
303
254
254
299
193
190
217
213
187
224
233
231
235
135
260
195
227
217
208
233
203
220
218
250
224
191
216
260
221
224
219
144
262
278
195
203
267
137
269
182
206
243
159
158
214
215
204
167
175
252
187
213
207
188
171
260
264
182
202
213
336
198
322
321
192
203
195
187
88
356
210
214
88
193
192
346
242
317
306
200
191
134
257
283
244
185
280
192
272
269
222
229
222
376
232
357
240
242
240
229
407
265
233
260
88
247
227
183
87
242
253
87
250
246
395
239
234
106
221
191
356
222
378
259
231
264
247
184
167
247
215
222
238
197
178
247
220
191
191
211
194
161
216
170
227
178
192
208
201
183
160
177
227
191
197
169
202
162
193
190
216
164
193
193
198
198
193
179
163
182
190
159
133
246
255
254
186
244
255
131
244
253
333
252
184
277
192
242
50
253
217
253
199
209
282
195
280
163
215
264
402
268
199
210
192
211
366
186
187
382
253
210
416
222
276
208
213
187
219
218
199
226
233
236
258
207
231
219
215
185
183
205
216
223
181
218
247
215
182
227
219
186
254
223
227
221
193
206
265
177
220
228
205
236
222
262
203
325
201
203
197
187
87
201
153
87
198
198
331
247
349
313
320
314
345
205
197
175
181
178
188
242
195
194
188
216
217
190
181
170
196
192
242
299
198
167
198
178
185
194
181
147
205
166
177
188
182
176
210
185
188
183
153
175
212
243
230
349
203
205
167
181
189
298
180
175
212
219
187
224
176
180
253
175
217
211
194
170
253
268
186
206
217
203
325
201
203
196
187
87
201
194
87
198
198
331
247
349
313
320
345
205
197
143
268
249
162
280
184
176
249
165
167
240
210
198
237
250
199
211
211
191
191
229
222
234
142
262
339
288
202
266
162
185
223
254
241
360
216
178
207
223
230
198
235
191
175
202
254
209
178
230
228
203
173
246
228
181
199
195
219
202
170
224
154
172
184
170
193
230
149
291
220
182
223
185
186
199
210
214
193
230
296
205
194
168
239
221
195
229
181
164
241
239
210
205
157
234
190
198
206
207
185
217
234
222
248
265
223
206
242
234
192
247
183
247
210
263
204
218
231
176
275
214
209
129
250
267
255
181
189
256
267
135
255
271
333
188
260
265
199
183
208
217
230
255
213
212
216
211
236
189
207
211
245
208
178
204
249
211
313
203
280
286
292
284
300
208
196
196
191
105
334
229
279
283
283
284
204
280
106
193
279
277
194
298
288
288
317
234
275
282
285
279
279
288
270
343
279
274
169
188
222
142
294
218
162
218
181
193
191
195
211
214
194
229
206
210
197
192
225
224
138
204
228
221
210
213
167
186
180
206
214
214
193
206
225
206
203
217
212
140
186
147
180
186
221
199
186
224
222
198
221
187
222
175
193
194
213
197
164
153
218
220
227
224
206
233
240
243
142
265
214
237
227
206
262
212
223
230
229
255
223
235
201
226
262
231
234
228
271
185
262
192
251
271
264
191
250
193
205
186
184
221
254
160
246
248
265
387
265
250
267
202
272
211
197
179
244
242
247
205
219
207
229
266
230
219
264
256
260
245
306
213
255
229
243
260
246
252
252
192
243
247
233
260
215
237
214
256
300
235
181
177
144
206
265
298
356
251
166
285
200
177
162
222
253
240
360
215
177
204
206
223
229
234
250
254
260
243
253
135
254
271
330
186
279
193
260
265
118
246
257
325
249
246
251
112
161
191
197
233
154
384
224
194
163
228
188
202
218
208
225
197
235
207
197
161
144
200
254
263
263
191
193
170
288
201
252
258
126
245
262
322
245
177
270
184
252
263
165
222
173
203
196
177
222
253
171
192
197
322
187
308
303
181
194
186
200
153
182
182
332
231
285
336
197
181
207
215
229
146
254
212
211
219
210
187
205
206
243
207
248
171
178
180
242
257
174
50
197
176
206
153
246
240
165
189
226
257
244
363
217
219
181
226
233
201
238
133
254
330
254
186
260
271
170
258
197
226
224
182
214
222
212
212
174
215
226
281
200
267
204
256
276
203
254
204
209
192
191
233
312
264
147
257
253
270
247
260
272
213
216
202
190
255
253
254
210
224
217
234
235
224
307
190
276
267
265
249
218
262
234
247
265
251
258
263
197
248
240
238
271
226
242
218
260
240
192
182
172
231
261
249
368
221
159
223
185
231
237
242
187
167
231
216
225
222
199
189
231
176
194
214
197
218
132
249
266
325
254
274
188
255
260
174
196
234
156
370
225
181
162
227
188
214
211
217
234
300
161
171
191
228
138
259
246
365
219
221
183
209
212
228
235
240
142
264
191
219
157
193
200
264
276
192
149
160
247
167
192
188
215
162
190
191
247
208
187
197
197
192
177
161
181
182
161
211
214
215
192
216
224
234
224
153
255
191
248
227
214
206
224
206
217
218
220
244
205
216
188
217
192
220
249
224
221
222


==> data/clustering/c4-min.dat <==
151
214
245
351
207
165
214
263
199
202
193
224
145
38
196
215
165
200
200
199
181
185
186
143
242
284
331
247
206
118
232
263
244
173
251
260
142
218
171
202
195
169
221
181
188
160
169
190
196
131
225
255
332
187
256
194
243
248
137
228
184
213
163
228
198
172
158
221
132
357
214
214
172
201
221
289
167
194
193
144
137
167
129
131
74
151
128
153
201
102
84
194
117
154
157
149
124
77
152
156
167
166
146
177
183
171
161
201
73
143
181
153
161
109
123
138
360
245
314
297
275
323
288
185
317
369
193
306
306
165
180
262
183
201
263
306
179
268
129
247
269
184
253
191
256
129
229
175
190
206
155
228
207
178
195
132
233
254
243
248
130
144
231
190
3
173
215
157
183
220
191
189
159
144
145
143
74
151
177
214
123
363
206
147
207
170
179
208
198
206
214
194
145
151
240
205
182
215
215
178
158
204
240
175
203
208
242
194
213
189
206
154
191
199
235
209
199
195
176
180
178
183
151
139
118
112
156
123
122
113
151
169
139
112
128
171
166
129
201
165
128
158
145
169
96
172
100
125
123
184
144
166
125
133
141
158
120
117
189
161
170
122
141
123
121
114
163
10
116
5
147
142
124
163
162
108
165
147
161
173
215
169
191
1
185
215
190
162
170
200
0
224
260
221
228
194
231
247
240
242
215
260
190
259
239
86
245
226
86
29
369
230
84
232
224
233
200
104
194
182
351
221
375
245
213
396
257
246
163
184
170
233
143
223
179
225
184
187
213
209
183
231
298
208
214
221
201
214
233
188
260
171
227
221
194
185
247
207
205
223
221
252
204
214
183
221
258
43
89
81
131
107
109
123
146
140
148
138
131
134
193
158
188
189
133
211
130
138
123
182
129
132
139
245
242
232
226
250
248
234
139
277
188
140
234
222
234
239
193
248
160
242
223
222
180
211
248
170
238
224
267
179
233
235
217
266
188
245
223
224
230
225
49
235
218
237
223
231
228
221
270
229
114
260
234
251
244
260
170
239
244
128
223
243
326
241
242
199
310
310
190
186
190
179
346
197
172
189
59
190
339
340
177
301
307
339
193
297
211
182
212
178
133
184
182
140
44
179
283
167
40
161
176
218
313
136
182
136
292
38
144
293
188
325
186
275
181
263
36
14
173
275
189
250
171
206
191
186
227
310
148
247
249
250
203
211
200
173
244
243
246
192
220
207
229
230
216
295
186
265
256
241
194
219
232
242
246
203
248
186
236
248
233
259
216
239
222
254
237
181
178
129
235
185
257
219
170
202
330
185
329
211
193
208
200
206
365
24
175
225
191
49
185
198
164
204
198
200
200
358
207
222
314
0
182
2
171
323
181
202
345
207
201
205
199
145
163
160
155
157
177
150
190
227
138
112
213
151
176
184
169
151
216
178
180
180
182
173
208
199
206
187
228
163
199
171
188
143
150
130
238
258
263
158
221
130
356
214
214
172
201
221
288
84
158
145
194
134
343
112
197
164
155
198
158
211
190
206
201
239
198
232
196
247
236
288
194
189
187
229
223
179
249
247
188
268
226
276
192
234
270
159
222
255
232
240
281
248
244
289
172
186
213
194
185
206
191
223
193
133
254
175
220
214
197
199
184
217
217
242
206
187
213
253
217
221
202
133
248
262
189
197
260
117
259
160
205
225
151
142
188
192
199
154
154
239
183
212
206
181
156
248
190
177
200
206
331
196
317
312
190
198
183
157
87
349
193
188
87
190
190
336
228
311
300
198
172
125
242
276
232
184
233
186
265
267
221
228
194
369
231
353
239
240
239
215
401
260
199
248
87
246
225
182
86
240
234
86
249
224
386
233
179
85
194
182
354
221
370
243
213
262
245
158
157
242
211
221
226
184
164
246
203
161
182
209
176
151
215
149
212
148
182
198
179
170
147
164
216
181
187
159
190
147
183
172
205
151
186
181
187
178
183
173
147
169
175
148
125
224
249
249
181
237
242
123
222
247
324
247
179
248
186
235
39
240
215
180
198
208
208
152
59
161
192
190
329
195
198
208
148
210
335
186
175
333
180
209
343
221
203
205
197
173
1
179
187
207
219
177
3
164
215
211
188
173
165
178
197
207
166
205
233
197
176
207
207
174
241
201
210
202
71
188
247
158
203
211
192
223
206
244
200
307
193
201
184
161
86
187
44
86
195
195
313
245
317
303
302
304
335
202
194
155
161
152
170
240
184
192
179
192
216
178
171
158
190
191
11
217
195
157
184
166
175
192
172
135
180
156
165
170
180
145
179
175
178
171
144
167
207
210
223
342
161
196
156
171
188
268
171
166
207
206
173
217
167
156
231
169
210
203
182
163
234
195
169
186
207
200
307
193
201
184
161
74
189
40
86
195
195
314
245
317
303
301
335
202
194
140
249
244
153
273
139
140
201
126
127
197
177
152
164
202
150
183
163
143
151
172
187
186
133
237
331
258
197
260
141
167
205
224
234
351
197
162
190
204
222
184
228
166
165
179
224
198
176
229
200
192
165
224
211
171
189
186
217
179
159
223
142
160
174
161
187
222
133
268
217
177
217
175
175
189
208
205
176
223
293
204
184
146
233
218
190
223
173
157
192
233
204
192
152
195
187
192
204
177
179
207
200
213
179
222
208
190
228
179
146
242
169
237
195
262
183
210
228
165
267
204
188
120
232
238
244
176
183
236
254
127
234
265
326
183
253
258
183
180
201
209
217
255
213
209
204
195
224
188
206
210
235
201
176
195
248
209
296
199
242
256
262
253
287
205
194
190
179
104
316
211
245
253
254
254
203
233
85
189
250
248
192
268
245
258
286
195
245
252
241
249
245
257
241
333
249
245
166
176
222
130
266
217
152
218
172
184
191
186
210
205
185
229
205
188
171
179
206
214
117
173
182
209
201
201
159
144
160
189
205
194
183
189
206
186
187
208
189
128
174
135
165
161
195
177
182
223
211
187
194
175
206
166
177
185
197
183
154
146
217
202
212
201
196
214
230
188
135
255
171
215
215
193
244
202
205
223
223
244
204
214
30
220
248
215
221
210
263
181
251
190
243
263
257
178
242
160
202
180
174
215
252
137
239
200
257
384
258
242
260
200
265
209
195
176
237
235
245
180
212
198
215
259
223
217
262
249
253
233
299
211
252
222
236
253
239
244
245
174
241
241
226
253
213
230
212
248
285
228
179
175
135
200
246
286
324
240
145
241
197
156
141
204
223
212
340
196
140
183
189
204
222
227
249
253
259
241
253
120
231
261
319
172
249
182
241
250
114
226
250
313
244
239
194
73
139
156
177
214
123
369
207
176
147
207
171
180
211
201
206
182
214
200
183
145
125
8
226
249
246
7
171
147
92
179
109
0
116
235
256
316
157
166
241
179
230
249
143
221
172
186
195
163
221
181
158
175
169
321
185
302
303
176
191
175
181
37
180
180
331
224
284
329
181
177
199
206
217
135
246
204
203
198
194
179
194
202
240
199
35
144
147
126
237
253
146
39
191
145
195
146
241
237
158
183
221
223
237
358
213
213
171
221
226
201
231
125
230
323
245
172
252
258
153
256
186
225
219
167
212
221
207
209
157
213
214
268
186
260
196
249
269
195
248
145
208
189
179
225
303
258
132
244
245
263
232
253
264
206
215
200
181
242
240
250
179
217
210
232
227
223
298
187
267
254
258
248
217
258
227
240
258
244
249
249
169
247
237
231
258
214
235
217
253
233
184
181
162
225
228
242
362
217
148
217
175
225
230
235
161
160
213
187
205
212
188
175
213
167
184
212
183
217
120
221
260
318
244
245
175
248
253
165
190
229
139
325
221
176
151
221
18
209
209
208
229
285
151
0
16
93
21
105
95
315
62
74
73
0
3
75
0
53
117
251
179
203
138
177
186
244
195
180
124
145
246
156
188
187
214
150
188
190
246
203
169
194
194
188
175
145
179
181
151
200
197
190
178
204
183
0
197
143
243
176
238
201
203
195
192
195
194
203
205
231
188
197
164
204
33
203
238
208
203
199


==> data/clustering/c4-stdev.dat <==
299.88
7.14
4.19
1731.95
85.37
308.17
33.9
175.93
161.18
163.76
365.65
177.04
511.04
199.88
163.6
150.86
161.3
154.09
147.87
152.81
154.69
150.46
152.97
330.01
2.84
527.43
1839.75
97.16
437.99
391
3.78
226.91
209.14
378.78
340.27
6.07
638.77
41.46
407.21
517.24
1876.26
474.21
183.83
40.56
68.69
1207
1039.98
45.18
105.48
329.51
26.3
509.5
1880.87
1141.95
14.27
386.89
9.5
72.52
770.22
23.22
71.11
131.92
331.43
99.54
37.47
531.38
325.3
72.82
106.59
1911.74
106.42
217.86
250.3
35.34
34.02
521.09
704.18
36.95
150.23
775.06
767.88
766.57
773.3
1820.47
770.88
772.63
1341.82
1152.28
703.48
772.45
768.56
766.52
771.5
764.81
767.63
770.41
778.41
772.92
922.45
767.43
767.78
768.34
769.01
844.24
769.8
769.89
766.54
882.81
771.63
768.03
791.46
771.18
767.31
1203.46
813.98
1113.28
963.6
1096.76
1081.54
929.51
1105.8
1101.93
956.64
967.36
1102.37
1098.91
1085.73
964.33
966.11
1082.57
966.47
1111.66
1069.88
1092.7
1063.19
1079.93
1081.38
1077.24
389.91
24.35
529.27
1183.7
18.43
388.75
50.94
773.43
53.45
403.91
552.2
1864.56
405.79
178.15
36.3
50.49
85.84
307.08
24.85
75.97
594.67
28.3
889.86
580.66
472.33
585.12
581.68
506.46
1824.82
488.45
842.07
484.75
577.61
473.02
473.57
583.44
85.38
579.35
776.85
337.26
788.65
110.04
108.56
1834.55
81.42
156.11
1180.09
478.87
71.45
87.07
75.95
74.16
415.61
179.37
279.11
772.33
106.46
381.83
178.82
97.09
1895.24
339.43
129.46
235.04
178.3
1029.95
586.85
28.27
1454.37
1473.03
1383.09
1724.17
2365.56
1763.66
1409.89
1723.7
1436.82
1458.03
1408.49
1432.44
1749.3
1530.35
1712.69
1719.7
369.82
388.58
386.1
388.32
409.88
1171.2
386.09
378.79
395.1
368.83
391.03
387.99
390.75
398.16
403.04
387.49
470.1
512.03
389.2
401.12
432.15
440.01
388.31
395.54
391.81
388.71
399.89
400.27
1450.22
397.64
387.97
388.73
388.39
525.48
384.93
387.17
393.72
386.36
637.06
396.7
388.42
418.26
385.46
445
398.14
392.26
402.49
389.63
363.99
361.36
423.83
389.75
388.36
393.93
416.35
397.44
644.44
119.95
74.48
89.7
284.6
678.29
480.37
115.01
39.25
373.69
1672.24
454.1
70.03
106.2
1631.77
87.73
14.48
54.76
81.27
1530.14
104.41
1058.87
72.58
26.99
51.75
21.39
40.52
143.65
59.06
65.29
107.81
261.03
1362.05
33.02
89
43.05
28.21
100.89
71.56
85.5
24.51
442.48
93.32
38.32
61.62
40.46
32.01
70.36
887.14
270.65
387.19
373.54
370.98
18.32
48.73
75.35
1004.02
112.86
341.92
211.54
1349.61
70.15
47.08
31.39
354.39
23.79
17.86
15.21
578.35
40.34
77.55
43.51
603.77
333.44
411.8
57.46
272.05
232.7
75.73
280.44
13.92
1329.4
20.76
31.81
5.32
36
561.39
11.67
86.91
55.12
43.7
46.92
79.26
634.95
1118.8
72.62
93.03
45.86
538.71
492.68
47.8
46.41
111.06
77.57
49.39
52.65
1686.06
53.68
109.05
74.23
89.7
45.38
78.83
94.31
47.67
63.22
2.86
154.6
8.75
1110.37
8.19
109.18
393.21
101.53
8.44
45.31
7.44
39.38
85.75
34.32
81.25
24.39
26.14
17.76
179.16
31.55
1149.88
403.66
13.87
158.69
8.94
18.13
1684.88
1623.59
7.08
15.13
17.73
277.27
84.77
7
6.08
3.55
11.36
22.24
44.65
10.5
160.16
31.3
12
156.99
7.61
45.93
50.73
75.6
390.83
28.32
63.7
181.74
217.46
98.23
1175.07
286.57
11.06
326.12
12.5
64.04
1874.3
559.86
57.33
1573.65
1107.52
109.41
1448.12
1047.15
397.73
846.95
96.02
46.9
1078.59
170.76
64.32
499.84
1654.68
1000.69
200.92
149.19
584.53
64.54
872.14
664.65
1478.3
141.62
1020.13
79.37
105.47
74.4
176.86
81.27
91.44
291.31
1426.45
47.89
75
199.73
54.79
95.09
1045.11
76.43
83.64
119.79
160.09
79.53
70.89
113.81
82.49
52.84
947.37
102.58
528.31
280.1
125.92
158.93
53.33
1108.13
124.77
113.27
141.18
350.38
1739.92
401.64
854.6
202.88
149.14
61.84
56.42
127.65
79.69
117.69
1466.59
491.01
176.41
138.16
1166.11
475.04
466.18
170.48
138.85
122.75
124.56
1654.93
122.17
1632.31
139.14
151.71
196.22
271.41
99.63
265.33
104.78
69.95
135.5
71.78
188.73
112.12
126.25
226.85
52.91
111.26
92.64
125.46
148.59
128.23
223.19
399.83
85.09
369.26
471.72
1652.86
572.67
110.14
1139.85
123.08
156.47
574.36
135.13
1055.68
465.56
766.46
176.67
315.71
255.04
173.19
107.99
111.2
1571.95
652.15
1216.99
506.08
224.85
156.74
89.47
1655.49
170.82
718.04
587.58
147.27
225.34
134.09
451.95
130.83
263.69
213.42
156.87
235.04
117.08
953.3
203.38
407.09
406.42
405.36
409.58
424.03
513.11
1787.56
409.04
400.48
408.88
442.43
412.64
403.76
404.45
407.7
1617.73
627.1
1240.69
503.69
441.98
444
415.49
410.3
1650.12
409.54
410.1
408.48
410.31
410.24
409.02
405.89
407.74
427.65
432.19
325.47
8.94
407.77
8.87
324.29
97.51
70.81
1868.6
87.58
58.23
253.95
27.64
29.02
530.42
768.11
330.97
336.12
15.79
45.74
1888.03
343.74
88.24
56.03
192.83
97.86
300.54
236.52
1742.39
35.43
23.42
516.71
26.62
37.11
145.18
88.96
104.25
670.81
1470.61
1025.66
326.34
93.69
113.6
119.31
85.31
112.01
286.49
1361.09
107.01
467.98
144.7
71.5
1012.15
51.47
76.74
112.57
91.13
140.96
115.32
223.72
115.3
77.59
174.41
272.53
61.82
772.39
615.39
81.18
46.61
26.26
37.02
75.91
510.01
1898.8
332.33
54.91
40.52
178.97
1361.09
123.89
1025.53
45.55
96.58
610.21
87.9
75.31
27.84
59.42
124.59
391.91
6.86
548.61
1206.53
421.41
59.17
634.63
21.24
45.1
55.95
178.99
481.19
229.74
42.94
68.41
34.53
518.61
765.45
43.66
134.54
116.71
120.5
329.13
285.01
100.83
32.46
440.12
229.42
38.23
56.17
1570.9
1120.3
104.19
347.24
1742.29
405.13
838.23
136.84
109.61
100.12
104.48
168.67
154.84
491.64
1632.35
1590.77
628
75.5
906.51
225.83
389.86
6.1
530.95
67.3
1157.47
19.11
444.84
17.24
1573.35
99.19
90.27
98.94
1106.25
101.25
117.65
1563.48
85.75
1050.88
818.15
142.84
90.69
98.11
83.76
166.25
94.25
151.63
1112.51
103.2
491
199.76
99.67
168.8
95.53
1661.3
125.45
83.8
117.14
73.55
459.79
165.06
74.26
119.92
85.83
85.02
952.69
188.3
769.15
625.89
37.86
368.13
525.12
1848.3
350.53
36.38
169.59
66.12
183.19
1051.5
39.48
91.67
553.9
78.25
768.73
47.2
295.86
134.28
122.61
130.32
345.04
212.12
259.96
186.74
202.15
395.47
561.29
42.65
141.08
411.38
122.32
1804.8
352.59
239.44
131.2
115.43
95.07
108.82
315.57
126.27
102.12
97.06
92.49
393.36
7.07
83.56
213.55
1146.69
342.5
8.23
329.35
43.72
528.57
1845.6
93.49
1190.05
40.47
448.27
38.68
135.48
70.11
133.57
60.83
27.19
69.95
1360.97
91.86
265.24
63.19
61.04
18.06
1361.49
29.01
257.37
86.69
33.11
32.53
1057.57
57.48
30.03
128.34
17.91
22.58
110.09
21.14
1171.95
202.47
110.75
406.1
143.06
640.12
1114.53
228.44
114.74
80.39
201.65
187.03
373.43
124.85
168.03
361.91
374.27
237.51
77.66
1685.65
286.01
181.63
415.6
77.4
279.47
128.14
52.53
268.73
87.04
40.81
57.5
177.38
129.14
42.55
22.37
58.78
40.29
38.72
80.32
43.3
43.48
54.45
1619.29
619.26
1552.08
1086.86
330.6
796.76
84.82
49.6
73.76
194.01
115.55
477.23
1342.49
20.58
1043.21
80.03
577.39
51.74
55.13
926
274.88
549.8
496.7
817.78
475.93
441.24
509.03
513.49
493.95
473.31
509.43
650.88
487.02
550.36
525.76
477.53
505.75
490.53
468.53
659.51
468.31
471.51
1665.83
480.09
501.07
509.2
687.82
506.7
462.78
501.02
429.65
510.86
491.69
465.72
485.6
497.8
395.19
885.97
286.76
403.17
660.64
1890.31
296.35
1135.7
657.85
251.95
66.74
304.66
512.27
242.89
555.8
51.66
375.47
404.09
429.74
774.8
30.92
88.92
92.88
208.25
330.2
228
103.01
33.08
177.32
183.29
34.47
1642.61
615.7
1497.71
1087.57
331.87
867.57
84.25
50.98
61.82
186.77
107.8
399.72
1381.52
24.86
1074.82
118.08
587.26
87.6
871.02
272.47
394.85
8.98
210.01
235.83
356.22
769.3
633.21
45.09
378.18
73.99
542.09
1857.89
330.08
171.89
220.38
159.28
169.36
161.6
284.71
996.58
30.76
154.4
65.91
324.43
3.85
1859.61
15.29
397.09
36.3
328.19
855.13
83.08
26.18
502.41
1893.72
1165.07
480.15
28.12
428.47
39.62
182.66
78.68
633.73
1109.85
56.61
28.96
113.42
55.65
557.43
137.83
478.91
228.63
107.79
78.19
344.67
1631.96
318.88
30.19
77.63
590.93
82.59
247.61
246.34
317.2
452.37
195.51
327.72
304.78
320.66
80.85
367.43
189.81
367.81
236.9
199.02
1668.29
367.36
244.98
180.53
428.23
245.72
246.97
634.14
37.58
76.57
548.21
157.18
471.24
231.85
98.03
97.01
28
87.09
179.62
38.53
78.51
119.55
177.34
843.64
872.77
87.28
72.87
244.73
199.41
2271.77
481.01
272.08
213.86
170.95
33.29
30.91
1185.78
39.18
312.75
721.29
210.8
113.28
188.41
271.67
245.57
23.39
129.06
386.05
23.9
559.25
218.25
1120.45
395.09
14.56
79.88
390.33
41.17
508.98
588.95
1182.41
482.3
39.63
634.11
627.25
63.02
82.05
33.43
544.01
1881.76
482.69
10.84
26.22
80.97
66.4
1664.56
1050.08
35.56
70.96
602.73
82.65
102.58
18.75
47.17
1627.79
193.43
13.47
1127.08
17.62
50.01
332.63
1768.88
396.56
867.87
84.68
76.45
52.85
14.46
28.69
102.6
54.12
34.17
17.39
128.08
456.26
191.28
36.26
482.02
305.1
20.95
11.87
1639.39
39.96
13.28
21.7
16.54
17.99
44.85
594.12
41.97
97.12
124.29
50.33
386.87
806.02
85.6
137.14
223.93
48.76
171.67
1161.82
496.7
194.5
166.61
318.65
245.13
170.56
167.21
421.47
263.13
157.04
637.97
1101.78
69.73
111.54
102.61
205.48
241.17
477.64
118.03
165.65
220.97
66.26
646.64
26.75
1652.95
170.84
281.9
26.31
72.86
35.59
177.47
61.95
92.11
1505.13
1158.12
505.27
1555.97
635.09
24.46
365.12
83.27
517.58
1874.26
465.81
180.06
38.46
73.75
429.09
1655.27
1030.68
27.15
78.08
605.83
83.37
84.2
87.59
127.25
635.15
1122.79
60.65
106.52
86.12
97.23
535.5
93.18
479.3
105.58
162.89
74.9
388.69
24.09
1655.52
105.47
441.82
16.93
68.55
136.95
29.92
29.98
17.31
19.96
247.22
14.49
1645.55
24.75
63.68
9.23
616.95
27.49
82.84
45.04
1546.9
134.77
1063.07
322.93
44.28
78.29
66.56
182.65
18.98
89.32
1904.19
36.57
86.53
39.27
27.71
140.69
80.34
175.06
112.14
13.61
112.11
82.09
255.32
1336.5
32.58
168.21
9.39
34.34
30.14
42.72
16.08
18.46
40.63
1033.45
26.69
271.23
11.75
122.27
142.36
28.51
559.3
140.45
26.84
27.74
43.92
77.74
30.82
25.78
36.28
36.05
79.56
334.37
83.83
915.22
267.66
337.99
76.11
7.1
537.59
1883.55
80.35
499.9
14.97
469.44
334.45
325.23
5.05
4.64
108.48
1388.69
86.34
237.88
1646.63
21.77
23.03
294.33
13.11
270.22
268.78
25.66
3.88
13.55
388.95
11.08
533.68
1871.81
1168.15
19.09
443.38
142.04
91.93
362.4
16.35
105.49
2106.94
91.98
276.06
27.25
777.12
1050
340.92
842.47
111.81
116.78
1889.5
96.11
90.72
173.97
1168.5
498.05
82.94
113.3
92.49
90.99
88.84
391.6
181.08
86.87
297.08
392.23
262.59
41.27
278.68
202.3
210.24
1173.13
298.11
303.29
383.44
207.99
212.94
331.32
8.99
546.7
1891.31
94.33
815.45
42.61
420.65
24.26
87.56
769.23
40.48
383.29
74.64
1873.85
334.96
171.01
28.79
1054.52
363.51
87.27
73.72
144.84
1118.15
103.3
330.45
1734.49
393.24
44.78
113.66
518.96
296.4
1646.96
1614.57
34.97
26.3
636.59
1107.91
66.21
84.36
12.33
93.8
206.33
98.95
479.55
153.05
24.86
490.41
1650.96
222.99
260
68.64
41.32
371.21
366.76
60.2
31.08
90.87
1012.61
114.6
1224.26
351.77
37.67
61.54
645.93
21.12
366.5
562.5
14.73
40.13
530.32
1634.42
29.18
1150.78
521.93
401.32
157.67
71.46
85.63
328.07
12.13
1881.29
103.08
215.9
260.44
86.05
774.62
45.4
400.78
81.04
1815.19
334.28
118.7
36.72
191.87
191.7
1051.67
564.93
26.23
79.49
1624.57
201.43
33.08
14.73
1102.88
57.98
117.83
47.13
320.44
1733.8
392.18
805.69
92.21
31.57
49.52
7.54
25
57.32
249.13
41.75
6.22
56.5
31.18
1487.6
460.54
185.6
52.39
1126.81
484.06
398.73
207.07
25.58
20.94
25.78
1687.54
27
1633.23
82.63
23.06
29.27
27.32
421.99
11.77
6.26
18.28
33.26
599.73
18.65
27.74
161.4
59.15
11.37
38.02
26.87
10.94
44.21
40.11
108.23
52.67
187
324.02
65.83
7.98
387.94
1897.93
70.75
107.49
217.27
254.05
445.34
36.17
87.49
767.97
1112.11
30.77
78.26
108.85
145.41
332.33
152.62
94.95
1281.96
326.91
412.34
89.57
26.93
333.89
71.5
544.67
1899.48
83.29
70.92
415.59
63.54
121.26
345.91
640.2
99.45
58.04
1998.53
48.4
385.97
127.63
61.67
292.93
23.24
45.44
27.53
481.88
332.72
282.26
330.66
819.69
57.43
58.79
23.27
537.16
1836.42
36.64
142.43
489.23
51.43
30.46
385.9
183.62
97.08
674.84
189
535.21
126.23
470.78
269.44
234.38
125.77
39.45
105.45
686.49
268.1
270.54
276.21
478.26
605.52
1877.13
547.88
274.35
282.66
324.79
271.67
281.83
274.83
272.74
270.34
265.08
285.2
256.78
281.23
279.67
63.55
138.55
766.84
665.96
71.26
28.78
21.93
27.61
103.31
86.29
370.45
1867.95
338.53
110.46
347.89
173.36
1304.55
26.8
46.62
1067.49
436.37
311.77
27.27
162.79
84.8
196.44
64.19
58.4
10.89
40.83
167.94


==> data/clustering/c5-assimetry.dat <==
4.50
3.65
2.31
3.74
14.07
0.59
0.59
0.59
0.27
0.27
0.27
0.27
0.27
0.27
0.27
0.27
0.27
2.30
0.75
1.71
0.77
0.31
0.31
0.31
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.11
0.67
0.67


==> data/clustering/c5-assimetry__c__pia_.dat <==
0.04
0.11
0.33
0.08
0.11
0.14
0.06
2.31
0.11
0.36
0.06
0.09
0.03
0.06
0.06
0.27
0.07
0.09
0.11
0.22
0.06
2.12
0.05
0.19
0.11
0.06
0.07
0.34
0.15
0.08
0.12
0.28
0.05
2.63
0.06
0.06
0.53
4.02
0.85
0.09
0.10
0.10
0.26
0.07
0.14
0.10
0.15
0.29
0.08
1.83
0.08
0.29
0.10
0.07
0.24
1.98
0.09
0.06
0.30
0.07
0.11
0.08
0.15
0.23
0.05
3.12
0.05
0.09
0.04
0.56
4.15
1.02
8.87
1.17
0.08
0.47
0.10
0.27
0.09
0.15
0.09
0.67
0.23
0.08
1.57
0.09
0.20
0.10
0.11
0.09
0.47
3.78
0.72
0.34
0.70
0.39
0.51
3.18
1.15
19.69
0.74
0.33
0.08
0.06
0.09
0.03
0.05
0.22
0.04
0.13
0.14
0.12
0.03
0.13
0.08
0.05
1.98
0.04
0.11
0.19
0.13
0.20
0.09
0.15
0.15
0.29
0.06
0.06
0.23
0.06
0.11
0.07
0.16
0.06
0.04
0.06
0.38
0.39
0.58
0.44
0.45
1.24
0.85
5.42
1.32
0.08
0.28
0.16
0.28
0.16
0.14
0.18
0.12
0.26
0.16
8.34
0.15
0.07
0.71
0.56
0.22
0.10
0.29
0.06
0.09
0.26
0.08
3.30
0.09
0.25
0.10
0.08
0.40
0.15
0.09
0.12
0.27
0.06
2.54
0.06
0.26
0.08
0.06
0.07
0.26
0.07
0.15
0.13
0.09
0.12
0.05
0.07
0.11
2.64
0.09
0.10
0.20
0.07
0.08
0.36
0.07
0.08
0.23
0.06
0.17
0.06
0.05
0.06
0.10
0.62
0.24
0.38
0.32
0.28
0.30
0.31
0.63
2.97
0.31
0.55
0.30
0.29
2.21
0.32
0.45
0.52
0.27
0.30
0.22
0.42
0.33
0.38
0.29
0.28
0.33
0.40
0.57
0.27
0.42
0.39
0.28
0.82
6.85
0.06
0.06
0.25
0.04
0.13
0.11
0.10
0.24
0.02
0.08
0.12
0.03
3.07
0.04
0.05
0.12
0.04
0.05
0.15
0.44
0.05
0.03
0.06
0.13
0.27
0.09
0.16
0.08
0.11
0.22
0.07
2.28
0.06
0.19
0.11
0.06
0.24
0.06
0.13
0.09
0.09
0.07
0.08
0.07
3.12
0.08
0.05
0.15
0.07
0.08
0.34
0.07
0.11
0.26
0.08
0.13
0.08
0.08
0.06
0.07
0.49
0.30
0.21
0.25
0.25
0.22
1.61
0.22
0.27
0.26
0.22
0.24
0.15
0.08
0.13
0.27
0.06
1.89
0.06
0.24
0.09
0.19
0.14
0.17
0.28
0.12
1.92
0.13
0.16
0.13
0.12
0.26
2.02
0.21
2.25
0.20
0.29
0.28
0.43
0.12
0.24
0.16
0.19
0.10
0.15
0.60
6.55
0.58
0.12
0.17
0.28
0.09
2.29
0.09
0.26
0.12
0.09
0.25
4.17
1.11
0.08
0.09
0.09
0.11
3.65
0.08
0.17
0.17
0.08
0.08
0.14
0.37
0.25
0.10
0.21
0.09
0.13
0.09
0.09
0.22
0.09
0.62
0.10
0.15
0.06
3.43
0.07
0.10
0.04
0.24
0.11
0.11
0.15
3.17
0.11
1.38
0.62
0.04
0.14
0.20
0.13
0.38
0.09
0.12
0.35
0.12
0.71
0.13
0.19
0.11
0.09
0.11
0.73
0.44
2.80
0.73
2.80
0.78
0.46
3.66
0.90
0.16
0.05
2.80
0.05
0.19
0.11
0.20
0.06
2.95
0.06
0.12
0.43
3.40
0.13
0.34
0.37
0.27
0.14
0.28
0.33
0.25
0.14
0.41
0.24
0.25
0.25
0.23
0.15
0.29
0.70
2.13
0.62
2.68
0.08
0.09
0.18
0.12
0.05
0.05
0.36
0.05
0.11
0.21
0.06
0.12
0.06
0.05
0.03
0.08
0.46
5.07
3.82
0.08
0.10
4.22
0.67
3.23
2.30
2.47
2.26
14.07
2.15
4.97
3.06
3.47
6.85
2.85
2.45
4.50
1.98
3.74
3.19
1.88
2.19
2.57
3.15
0.59
2.08
4.04
3.60
8.33
2.35
3.54
2.99
2.36
4.63
3.16
7.84
5.50
0.08
0.10
0.18
0.14
0.05
0.05
0.36
0.05
0.08
0.21
0.06
0.12
0.05
0.05
0.04
0.09
0.45
0.31
0.09
0.05
0.12
0.10
0.25
0.17
0.69
0.26
0.10
0.11
0.97
0.24
0.10
0.24
0.12
0.75
0.35
0.39
0.06
0.46
0.24
0.05
0.28
1.71
0.13
0.22
0.15
0.59
0.70
0.59
0.45
0.77
0.39
0.64
0.78
0.43
0.64
1.01
3.01
0.05
0.14
0.28
0.08
0.03
0.18
0.12
0.14
0.13
0.12
0.11
0.26
0.08
0.48


==> data/clustering/c5-cv.dat <==
0.08
1.16
0.37
0.35
0.78
0.1
0.44
0.08
0.51
0.5
0.47
0.04
0.08
0.05
0.52
0.62
0.77
0.83
0.07
1.22
0.21
0.38
0.45
0.06
0.59
0.52
0.58
0.05
0.07
0.01
0.24
0.1
0.32
0.35
0.37
0.2
0.26
0.07
0.52
0.55
0.5
0.06
0.49
0.41
0.74
0.64
0.08
1.15
0.22
0.38
0.38
0.46
0.07
0.02
0.54
0.07
0.03
0.59
0.76
0.58
0.15
0.18
1.11
0.18
0.32
0.32
0.36
0.43
0.11
0.56
0.52
0.56
0.14
0.07
0.27
1.54
2.01
1.89
1.61
2.01
1.89
1.74
1.53
1.51
1.72
1.45
1.71
1.85
2.01
1.78
1.94
2.4
2.51
0.07
0.25
0.21
0.33
0.59
0.18
0.27
0.08
0.02
0.52
0.1
0.04
0.26
0.41
0.72
0.71
0.15
0.33
0.44
0.47
0.78
0.06
0.42
0.13
0.56
0.55
0.53
0.1
0.15
0.67
0.95
0.19
0.23
1.01
0.3
1.54
0.36
0.36
0.44
0.18
0.19
0.5
0.21
0.21
0.24
0.21
0.37
0.11
0.71
0.52
1.28
1.19
1.3
1.16
1.11
1.46
0.78
0.61
0.08
0.06
0.08
0.07
0.15
1.54
1.54
0.08
0.13
0.19
1.12
0.08
0.15
0.04
0.11
1.17
1.21
0.22
0.73
0.08
0.12
0.04
0.3
0.1
0.34
0.8
0.25
0.33
0.13
0.52
0.08
0.07
0.09
0.81
0.07
0.08
0.15
2.45
0.28
0.7
0.07
0.06
0.07
0.14
0.23
1.58
0.29
0.13
0.11
0.12
0.19
0.07
0.23
0.21
0.07
0.06
0.18
0.32
0.66
0.39
0.73
0.07
0.28
0.08
0.31
0.47
0.26
0.21
0.07
0.06
0.89
0.53
0.15
0.35
0.41
0.53
0.31
0.34
0.28
0.63
0.63
0.48
1.73
0.21
0.08
0.25
0.33
0.28
1.37
0.34
0.12
0.61
0.22
0.27
0.07
0.23
0.53
0.21
0.03
0.36
0.22
0.01
0.31
0.39
0.41
0.16
0.08
0.03
0.56
0.08
0.06
0.11
0.11
1.11
0.28
0.44
0.34
0.46
0.08
0.39
0.57
0.37
0.06
0.07
0.21
0.14
0.52
0.22
0.45
1.51
0.17
0.29
0.4
0.34
0.16
0.26
0.28
1.25
0.36
1.18
0.28
0.36
0.16
0.13
0.48
0.49
0.64
0.21
0.27
0.85
0.54
0.18
0.3
0.35
0.26
0.17
0.46
0.29
0.28
0.2
0.22
0.23
0.31
0.24
0.32
0.28
0.27
0.28
0.35
0.24
0.37
0.13
0.57
0.21
0.14
0.52
0.22
0.4
0.41
1.62
0.24
0.47
0.28
0.3
1
0.26
0.4
0.29
0.15
0.29
0.31
0.32
0.82
0.22
0.36
0.2
0.28
0.31
0.5
0.42
0.36
0.25
0.4
0.54
0.26
0.22
0.23
0.71
0.22
0.17
0.32
0.96
0.26
0.26
0.14
0.17
0.27
0.29
0.51
0.38
0.19
0.66
0.37
0.26
0.21
0.31
0.37
1.07
0.49
0.51
1.67
0.48
0.43
0.34
0.51
0.36
0.3
0.34
1.36
1.29
0.19
0.54
0.41
0.65
0.41
0.34
0.41
0.4
0.34
0.55
0.35
0.73
0.36
0.21
0.18
0.45
0.21
0.46
0.45
0.52
0.39
0.45
0.51
0.24
0.24
0.28
0.41
0.42
0.39
0.72
0.81
0.36
0.4
0.23
0.53
0.58
0.5
0.35
0.3
0.34
0.38
0.35
0.66
0.36
0.71
1.42
0.28
0.41
0.47
0.25
0.36
0.62
1.77
0.71
1.15
0.3
1.45
0.58
0.34
0.4
0.6
0.46
1.36
0.53
0.66
0.55
0.45
0.38
0.37
2.48
0.41
0.37
0.56
0.44
0.34
0.84
0.5
1.82
0.45
0.34
0.66
0.4
0.41
0.39
0.4
0.46
1.98
0.89
1.18
1.03
0.99
1.14
1
1.24
1.03
0.91
0.89
1.04
0.91
1.03
1.07
1.74
1.06
1.1
0.1
1.21
0.32
0.22
0.33
0.69
0.23
0.43
0.13
0.4
0.52
0.38
0.06
0.03
0.12
0.21
1.05
0.22
0.5
0.31
0.35
0.46
0.1
0.5
0.5
0.48
0.08
0.12
0.31
0.06
0.12
1.15
0.17
0.42
0.49
0.22
0.41
0.19
0.17
0.49
0.1
0.07
0.03
0.2
0.29
0.5
1.89
0.27
0.26
0.32
0.22
0.31
0.28
0.23
0.43
0.4
0.36
0.96
0.2
0.39
0.25
0.18
0.2
0.59
0.58
0.22
0.23
0.22
0.41
1.46
0.33
0.25
0.37
0.23
0.28
0.24
0.26
0.4
0.87
0.46
0.07
0.23
0.27
0.41
0.23
0.39
0.29
0.07
0.04
0.52
0.06
0.06
0.02
0.29
0.43
0.45
0.36
0.67
0.69
0.7
0.53
0.34
0.59
0.33
0.35
1.49
0.35
0.31
0.32
0.33
0.32
0.48
1.18
0.45
1.18
0.32
0.34
0.28
0.34
0.58
0.61
0.33
0.3
0.81
0.64
0.3
0.35
0.33
0.36
0.34
0.98
0.43
0.29
0.32
0.27
0.15
0.35
0.38
0.35
0.51
0.07
0.35
0.35
0.32
0.4
0.33
0.29
0.08
0.31
0.14
0.28
0.19
0.31
0.07
0.02
0.58
0.11
0.31
0.35
0.26
0.24
0.58
0.22
0.3
1.32
0.26
0.25
1.3
0.31
0.25
0.24
1.2
1.17
0.37
1.06
0.24
0.28
0.21
0.43
0.27
0.34
0.43
0.58
0.55
0.29
0.3
0.9
0.54
0.29
0.25
0.23
0.28
0.26
0.3
2.5
0.39
0.22
0.26
0.25
0.28
0.36
0.32
1.57
0.25
0.61
0.25
0.28
0.33
0.28
0.28
0.24
0.25
0.33
0.09
0.69
0.64
0.8
0.56
0.76
0.78
0.3
0.77
0.84
0.1
0.32
0.4
0.36
0.28
0.42
0.12
0.6
0.56
0.52
0.07
0.13
0.11
1.28
0.23
0.37
0.46
0.17
0.08
0.53
0.11
0.07
0.05
0.06
0.05
0.05
0.11
1.61
1.93
0.08
0.15
0.21
0.06
1.07
0.12
0.05
0.35
0.04
0.05
0.05
0.43
0.3
0.75
0.05
0.2
0.16
0.11
0.08
0.35
0.33
0.14
0.08
0.29
0.6
0.07
0.05
0.05
0.56
0.08
0.06
0.3
1.48
0.08
0.04
0.05
0.08
0.26
1.64
0.12
0.21
0.5
0.11
0.04
0.26
0.06
0.2
1.54
0.52
0.12
0.34
0.55
1.37
0.19
0.3
0.09
0.13
0.11
0.12
0.03
0.02
0.03
0.02
0.07
1.72
0.11
0.09
0.19
0.11
0.02
0.03
0.08
1.34
0.25
0.86
0.04
0.11
0.05
0.04
0.39
0.24
0.33
0.13
0.62
0.04
0.02
0.08
0.73
0.03
0.06
0.37
0.49
0.02
0.02
0.04
0.12
0.24
0.47
0.09
0.24
0.03
0.25
0.04
0.3
1.48
0.98
1.38
0.7
0.73
0.81
0.96
0.91
0.89
0.59
0.71
0.36
0.71
0.54
0.74
0.51
0.66
0.73
0.53
0.72
0.58
1.26
2.41
0.51
0.72
0.66
0.49
1.2
1.08
0.78
0.51
0.47
0.88
0.62
0.52
0.55
0.55
0.56
0.54
0.8
0.56
0.67
0.79
0.52
0.54
0.57
0.68
0.87
0.51
0.67
0.68
0.6
0.57
0.55
0.68
1.4
0.54
0.53
0.56
1.59
0.64
1.14
0.6
0.83
0.62
0.51
1.25
0.52
0.49
0.74
3.1
0.68
0.52
0.52
0.79
0.51
0.49
0.87
0.51
0.68
0.88
0.65
0.52
0.49
0.54
0.52
0.48
0.77
0.59
0.73
0.62
0.79
0.5
0.52
0.65
0.66
0.52
0.51
0.73
0.56
0.49
0.52
0.67
0.84
0.06
0.06
0.07
0.05
0.1
1.71
0.15
0.13
0.21
0.07
0.06
0.06
0.06
1.31
0.26
0.87
0.06
0.11
0.07
0.06
0.33
0.26
0.35
0.17
0.61
0.06
0.07
0.09
0.88
0.07
0.08
0.37
0.49
0.06
0.05
0.05
0.14
0.25
0.37
0.11
0.12
0.23
0.05
0.21
0.07
0.31
0.09
0.26
0.41
0.37
0.55
0.23
0.31
0.08
0.51
0.53
0.51
0.06
0.04
0.05
0.95
0.54
0.07
1.24
0.22
0.32
0.34
0.41
0.47
0.07
0.65
0.54
0.63
0.01
0.2
0.09
1.15
0.24
0.29
0.37
0.43
0.09
0.08
0.5
0.1
0.07
0.06
0.76
0.63
0.57
0.39
0.71
0.7
0.84
1.24
0.7
0.69
0.45
0.83
0.71
0.96
0.12
0.48
0.96
0.69
0.62
0.73
1.21
0.83
0.05
0.33
0.29
0.73
0.16
0.29
0.08
0.03
0.52
0.08
0.06
0.02
0.09
0.25
0.31
0.75
0.16
0.3
0.09
0.11
0.53
0.09
0.07
0.08
0.14
0.57
0.8
0.56
0.06
0.18
1.6
0.18
0.06
1.23
1.23
0.08
0.48
0.04
0.21
0.52
0.06
0.46
0.39
0.08
0.04
0.08
0.22
0.06
0.09
0.04
0.07
0.1
0.08
0.42
0.17
1.65
0.42
0.34
0.74
0.3
0.43
0.4
0.49
0.1
0.07
0.97
0.05
0.28
0.89
0.48
0.84
0.55
0.56
0.64
0.87
1.42
1.5
0.55
0.28
0.44
0.57
0.38
0.47
0.37
0.4
0.43
0.67
0.52
0.59
0.56
0.36
0.37
0.5
0.3
0.31
1.02
0.51
0.31
0.84
0.49
0.54
0.47
0.33
0.47
0.5
0.44
1.67
0.6
0.31
0.87
0.53
0.37
0.53
0.62
0.93
0.68
0.64
0.88
0.54
0.07
0.13
2.01
0.24
0.08
0.04
0.97
0.85
0.93
0.15
0.16
0.22
0.3
0.39
0.09
0.63
0.53
0.61
0.53
0.69
0.08
0.37
0.12
0.27
0.13
0.07
1.19
0.26
0.34
0.45
0.06
0.03
0.54
0.07
0.12
0.03
0.28
0.07
1.09
0.36
0.67
0.22
0.42
0.08
0.46
0.51
0.43
0.05
0.02
0.05
0.19
0.92
0.34
1.07
0.42
0.01
0.01
0.81
0.03
0.54
0.33
0.07
1.13
0.15
0.31
0.35
0.43
0.08
0.04
0.53
0.09
0.03
0.16
1.37
0.5
0.45
0.64
0.14
0.67
0.63
0.68
0.14
0.08
0.23
0.28
1.02
0.27
1.57
0.4
0.38
0.46
0.22
0.24
0.5
0.25
0.25
0.27
0.25
0.36
0.56
0.96
0.34
0.95
0.55
0.63
0.46
0.64
0.77
0.65
0.13
0.08
1.21
0.31
0.54
0.44
0.11
0.06
0.56
0.08
0.05
0.34
0.75
0.58
0.01
0.48
0.01
0.39
1.53
0.02
0.21
0.05
0.02
0.02
0.05
0.58
0.29
0.87
0.18
0.3
0.51
0.02
0.31
0.04
0.07
0.36
0.65
0.04
0.01
0.06
0.02
0.06
0.05
0.32
0.75
0.04
0.02
0.01
0.03
0.25
0.14
0.51
0.08
0.03
0.56
0.13
0.03
0.3
0.26
0.16
0.39
0.8
0.49
0.12
0.16
0.23
0.45
0.57
0.15
0.29
0.21
0.16
0.51
0.14
1.4
0.2
0.1
0.07
1.18
0.24
0.32
0.21
0.41
0.08
0.04
0.53
0.06
0.08
0.14
0.11
1.23
0.18
0.36
0.39
0.45
0.1
0.41
0.55
0.4
0.09
0.35
0.59
0.66
0.68
0.66
0.03
0.18
1.68
0.09
0.18
0.05
0.26
0.37
0.35
0.46
1.26
0.15
0.54
0.2
0.09
0.3
0.08
0.22
0.09
0.54
0.09
0.05
0.29
0.11
0.08
0.4
0.05
0.22
0.14
0.04
0.08
1.06
0.21
0.28
0.35
0.46
0.07
0.16
0.52
0.09
0.05
0.03
0.77
0.52
0.16
1.23
0.26
0.46
0.46
0.16
0.15
0.56
0.22
0.2
0.08
0.04
1.08
0.13
0.82
0.25
0.37
0.4
0.08
0.38
0.51
0.4
0.07
0.04
0.21
0.09
1.07
0.28
0.29
0.31
0.41
0.11
0.05
0.5
0.1
0.09
0.24
0.32
0.68
0.71
1.07
1.04
1.43
0.11
0.92
0.46


==> data/clustering/c5-link.txt <==
1-21
1-28
1-29
1-30
1-37
1-42
1-44
1-50
1-53
1-57
1-58
1-70
1-87
1-92
2-21
2-44
2-57
2-73
3-21
3-28
3-29
3-42
3-44
3-50
3-53
3-57
3-58
3-70
3-76
3-86
3-92
4-21
4-28
4-29
4-32
4-42
4-44
4-50
4-53
4-57
4-58
4-70
4-86
5-29
5-57
5-73
6-21
6-28
6-29
6-37
6-42
6-44
6-50
6-53
6-57
6-58
6-86
7-29
7-57
7-73
8-21
8-25
8-28
8-29
8-30
8-37
8-42
8-44
8-50
8-53
8-57
8-58
8-70
8-86
8-92
10-21
10-25
10-28
10-29
10-30
10-37
10-42
10-44
10-50
10-53
10-57
10-58
10-70
10-76
10-86
10-92
11-50
11-57
12-21
12-28
12-29
12-32
12-37
12-42
12-44
12-50
12-53
12-57
12-58
12-86
12-92
13-29
13-57
13-73
14-21
14-28
14-29
14-32
14-37
14-42
14-44
14-50
14-53
14-57
14-58
14-70
14-87
15-57
15-73
16-21
16-25
16-28
16-29
16-30
16-37
16-42
16-44
16-50
16-53
16-57
16-58
16-70
16-76
16-86
16-92
17-50
17-57
17-73
19-21
19-29
19-44
19-50
19-57
19-73
20-57
20-73
21-1
21-3
21-4
21-6
21-8
21-10
21-11
21-12
21-14
21-16
21-19
21-22
21-24
21-25
21-27
21-28
21-30
21-31
21-33
21-34
21-35
21-36
21-37
21-39
21-43
21-47
21-48
21-49
21-52
21-57
21-59
21-61
21-62
21-64
21-67
21-68
21-69
21-71
21-73
21-76
21-77
21-78
21-80
21-81
21-82
21-83
21-84
21-87
21-88
21-90
21-92
21-93
21-95
21-97
22-21
22-25
22-28
22-29
22-30
22-32
22-37
22-42
22-44
22-50
22-53
22-57
22-58
22-70
22-87
22-92
23-57
23-73
24-21
24-28
24-29
24-32
24-37
24-44
24-50
24-57
24-73
25-8
25-10
25-16
25-21
25-28
25-29
25-32
25-33
25-35
25-36
25-37
25-42
25-44
25-50
25-53
25-57
25-58
25-70
25-73
25-82
25-86
26-28
26-29
26-32
26-42
26-50
26-53
26-57
26-58
26-70
26-86
27-21
27-28
27-29
27-37
27-42
27-44
27-50
27-53
27-57
27-58
27-70
27-86
28-1
28-3
28-4
28-6
28-8
28-10
28-12
28-16
28-21
28-24
28-25
28-26
28-27
28-30
28-31
28-33
28-34
28-35
28-36
28-39
28-43
28-44
28-48
28-49
28-52
28-55
28-57
28-59
28-61
28-62
28-67
28-68
28-73
28-76
28-77
28-78
28-80
28-81
28-82
28-84
28-89
28-90
28-92
28-93
28-95
28-96
28-97
29-1
29-2
29-3
29-4
29-5
29-6
29-7
29-8
29-10
29-12
29-13
29-14
29-16
29-19
29-22
29-24
29-25
29-26
29-27
29-30
29-31
29-33
29-34
29-35
29-36
29-39
29-40
29-42
29-43
29-45
29-48
29-49
29-57
29-59
29-61
29-62
29-64
29-67
29-68
29-73
29-76
29-77
29-78
29-80
29-81
29-82
29-83
29-84
29-85
29-88
29-90
29-91
29-92
29-93
29-95
29-97
29-99
30-3
30-8
30-10
30-12
30-16
30-21
30-23
30-28
30-29
30-31
30-32
30-33
30-34
30-35
30-36
30-37
30-39
30-42
30-43
30-44
30-50
30-52
30-53
30-57
30-58
30-59
30-61
30-68
30-70
30-71
30-73
30-75
30-77
30-80
30-82
30-86
30-96
31-21
31-28
31-29
31-30
31-32
31-37
31-42
31-44
31-50
31-53
31-57
31-58
31-70
31-86
31-92
32-1
32-3
32-4
32-6
32-8
32-10
32-12
32-16
32-24
32-25
32-26
32-27
32-30
32-31
32-33
32-34
32-35
32-36
32-39
32-43
32-48
32-49
32-52
32-55
32-57
32-59
32-61
32-62
32-67
32-71
32-73
32-76
32-77
32-78
32-80
32-81
32-82
32-83
32-84
32-89
32-90
32-92
32-93
32-95
32-96
32-97
33-19
33-21
33-25
33-28
33-29
33-30
33-32
33-37
33-42
33-44
33-50
33-53
33-57
33-58
33-70
33-76
33-86
33-92
34-21
34-28
34-29
34-30
34-32
34-37
34-42
34-44
34-50
34-53
34-57
34-58
34-70
34-86
35-21
35-25
35-28
35-29
35-30
35-37
35-42
35-44
35-50
35-53
35-57
35-58
35-70
35-86
35-92
36-21
36-25
36-28
36-29
36-30
36-37
36-42
36-44
36-50
36-53
36-57
36-58
36-70
36-86
37-1
37-6
37-8
37-10
37-12
37-14
37-16
37-21
37-22
37-24
37-25
37-27
37-30
37-31
37-33
37-34
37-35
37-36
37-39
37-40
37-44
37-57
37-61
37-62
37-68
37-73
37-76
37-78
37-80
37-82
37-83
37-88
37-92
37-93
37-97
38-57
38-73
39-21
39-28
39-29
39-32
39-37
39-42
39-44
39-50
39-53
39-57
39-58
39-70
39-86
39-92
40-29
40-37
40-44
40-57
40-73
41-57
41-73
42-3
42-4
42-6
42-8
42-10
42-12
42-16
42-25
42-26
42-27
42-29
42-30
42-31
42-33
42-34
42-35
42-36
42-39
42-43
42-48
42-49
42-52
42-55
42-57
42-59
42-61
42-62
42-67
42-68
42-71
42-73
42-76
42-77
42-78
42-79
42-80
42-81
42-82
42-84
42-89
42-90
42-92
42-93
42-95
42-96
42-97
43-21
43-28
43-29
43-32
43-42
43-44
43-50
43-53
43-57
43-58
43-86
43-92
44-1
44-3
44-4
44-6
44-8
44-10
44-12
44-16
44-19
44-24
44-25
44-27
44-28
44-30
44-31
44-33
44-34
44-35
44-36
44-37
44-39
44-40
44-43
44-47
44-48
44-49
44-52
44-55
44-57
44-59
44-61
44-62
44-67
44-68
44-69
44-71
44-73
44-76
44-77
44-78
44-80
44-81
44-82
44-83
44-84
44-87
44-89
44-90
44-92
44-93
44-95
44-96
44-97
45-29
45-50
45-57
45-73
46-57
46-73
47-21
47-44
47-50
47-57
47-73
48-21
48-28
48-29
48-32
48-42
48-44
48-50
48-53
48-57
48-58
48-70
48-86
49-21
49-28
49-29
49-42
49-44
49-50
49-53
49-57
49-58
49-86
50-1
50-3
50-4
50-6
50-8
50-10
50-11
50-12
50-14
50-16
50-17
50-19
50-20
50-22
50-24
50-25
50-26
50-27
50-30
50-31
50-33
50-34
50-35
50-36
50-39
50-43
50-45
50-47
50-48
50-49
50-54
50-57
50-59
50-61
50-62
50-64
50-67
50-68
50-73
50-76
50-77
50-78
50-80
50-81
50-82
50-83
50-84
50-88
50-90
50-92
50-93
50-95
50-96
50-97
51-57
51-73
52-21
52-28
52-30
52-32
52-42
52-44
52-53
52-58
52-70
52-92
53-1
53-3
53-4
53-6
53-8
53-10
53-12
53-14
53-16
53-22
53-25
53-26
53-27
53-30
53-31
53-33
53-34
53-35
53-36
53-39
53-43
53-48
53-49
53-52
53-57
53-59
53-61
53-62
53-64
53-67
53-68
53-73
53-76
53-77
53-78
53-80
53-81
53-82
53-84
53-90
53-92
53-93
53-95
53-96
53-97
54-57
55-21
55-28
55-29
55-37
55-42
55-44
55-50
55-53
55-57
55-58
55-86
56-57
56-73
57-2
57-3
57-4
57-5
57-6
57-7
57-8
57-10
57-11
57-12
57-13
57-15
57-16
57-17
57-19
57-20
57-21
57-22
57-23
57-24
57-25
57-26
57-27
57-28
57-29
57-30
57-31
57-32
57-33
57-34
57-35
57-36
57-37
57-38
57-39
57-40
57-41
57-42
57-43
57-44
57-45
57-47
57-48
57-49
57-50
57-51
57-53
57-54
57-55
57-56
57-58
57-59
57-60
57-61
57-62
57-63
57-64
57-65
57-67
57-68
57-69
57-70
57-71
57-72
57-73
57-74
57-75
57-76
57-77
57-78
57-79
57-80
57-82
57-83
57-84
57-85
57-86
57-87
57-88
57-89
57-90
57-91
57-92
57-93
57-94
57-95
57-96
57-97
57-98
57-99
58-1
58-3
58-4
58-6
58-8
58-10
58-12
58-14
58-16
58-22
58-25
58-26
58-27
58-30
58-31
58-33
58-34
58-35
58-36
58-39
58-43
58-48
58-49
58-52
58-57
58-59
58-61
58-62
58-64
58-67
58-68
58-73
58-76
58-77
58-78
58-80
58-81
58-82
58-84
58-88
58-90
58-92
58-93
58-95
58-96
58-97
59-21
59-28
59-29
59-30
59-32
59-42
59-44
59-50
59-53
59-57
59-58
59-70
59-86
59-92
60-57
60-73
61-21
61-28
61-29
61-30
61-37
61-42
61-44
61-50
61-53
61-57
61-58
61-86
61-92
62-21
62-28
62-29
62-37
62-42
62-44
62-50
62-53
62-57
62-58
62-70
62-86
63-57
63-73
64-21
64-28
64-29
64-30
64-32
64-37
64-42
64-44
64-50
64-53
64-57
64-58
64-70
64-86
64-92
65-57
65-73
66-30
66-57
66-73
67-21
67-28
67-29
67-32
67-42
67-44
67-50
67-53
67-57
67-58
67-70
67-86
68-21
68-28
68-29
68-37
68-42
68-44
68-50
68-53
68-57
68-58
68-70
68-86
69-21
69-44
69-57
69-73
70-3
70-8
70-10
70-16
70-25
70-30
70-33
70-35
70-36
70-39
70-52
70-57
70-62
70-71
70-73
70-76
70-78
70-79
70-82
70-89
70-92
70-93
70-96
70-97
71-21
71-28
71-29
71-30
71-32
71-37
71-42
71-44
71-50
71-53
71-57
71-58
71-70
71-76
71-86
71-92
72-57
72-73
73-2
73-5
73-7
73-13
73-15
73-17
73-19
73-20
73-21
73-23
73-24
73-25
73-28
73-29
73-30
73-32
73-37
73-38
73-40
73-41
73-42
73-44
73-45
73-50
73-53
73-56
73-57
73-58
73-60
73-63
73-65
73-69
73-70
73-72
73-74
73-75
73-76
73-85
73-86
73-87
73-91
73-92
73-94
73-98
73-99
74-57
74-73
75-57
75-73
76-3
76-8
76-10
76-16
76-21
76-22
76-28
76-29
76-33
76-35
76-36
76-37
76-42
76-44
76-50
76-53
76-57
76-58
76-59
76-64
76-70
76-73
76-77
76-82
76-86
77-21
77-28
77-29
77-42
77-44
77-50
77-53
77-57
77-58
77-76
77-86
77-92
78-21
78-28
78-29
78-37
78-42
78-44
78-50
78-53
78-57
78-58
78-70
78-86
79-21
79-28
79-29
79-32
79-42
79-44
79-50
79-53
79-57
79-58
79-70
79-86
80-21
80-28
80-29
80-37
80-42
80-44
80-50
80-53
80-57
80-58
80-86
81-21
81-28
81-29
81-42
81-44
81-50
81-53
81-57
81-58
81-70
81-86
82-21
82-25
82-28
82-29
82-30
82-37
82-42
82-44
82-50
82-53
82-57
82-58
82-70
82-76
82-86
82-92
83-21
83-28
83-29
83-32
83-42
83-44
83-50
83-53
83-57
83-58
83-86
84-21
84-28
84-29
84-42
84-44
84-50
84-53
84-57
84-58
84-86
85-29
85-57
85-73
86-3
86-4
86-6
86-8
86-10
86-12
86-16
86-22
86-25
86-26
86-27
86-30
86-31
86-33
86-34
86-35
86-36
86-39
86-43
86-48
86-49
86-55
86-57
86-59
86-61
86-62
86-67
86-68
86-71
86-73
86-76
86-77
86-78
86-79
86-80
86-82
86-83
86-84
86-88
86-89
86-90
86-92
86-93
86-95
86-97
87-21
87-44
87-57
87-73
88-21
88-28
88-29
88-32
88-37
88-42
88-44
88-50
88-53
88-57
88-58
88-60
88-70
88-87
89-21
89-28
89-29
89-37
89-42
89-44
89-50
89-53
89-57
89-58
89-70
89-87
90-21
90-28
90-29
90-30
90-42
90-44
90-50
90-53
90-57
90-58
90-70
90-86
91-29
91-44
91-57
91-73
92-3
92-8
92-10
92-12
92-16
92-21
92-28
92-29
92-31
92-32
92-33
92-35
92-37
92-42
92-43
92-44
92-50
92-52
92-53
92-57
92-58
92-59
92-61
92-70
92-71
92-73
92-77
92-82
92-86
92-96
93-21
93-28
93-29
93-37
93-42
93-44
93-50
93-53
93-57
93-58
93-70
93-86
94-57
94-73
95-21
95-28
95-29
95-42
95-44
95-50
95-53
95-57
95-58
95-86
96-21
96-25
96-28
96-29
96-30
96-37
96-42
96-44
96-50
96-53
96-57
96-58
96-70
96-86
96-92
97-21
97-28
97-29
97-37
97-42
97-44
97-50
97-53
97-57
97-58
97-70
97-86
98-29
98-57
98-73
99-29
99-57
99-73
100-50
100-57
100-73


==> data/clustering/c5-loss.dat <==
0.11
0.31
0.04
0
0.13
0.03
0.1
0.03
0.05
2.88
0.05
0.09
0
0
0.05
0.06
2.82
0.17
0.02
0.31
0.27
0.06
0.08
0.43
0.06
3.59
0.06
4.38
0.05
0.01
0.01
0.18
0.18
0.12
0.01
0.01
0.06
0.09
0.11
3.56
0.11
0.07
0
0.92
4.81
0.86
0.08
0.28
0.16
0.09
0.06
0.14
0.03
0
4.22
0
0.01
1.17
3.18
0.34
0.17
0.04
0.28
0.06
0.01
0.07
0.07
0.14
0.04
0.06
3.47
0.05
4.32
0
0.02
0.13
0.35
0.38
0.46
0.08
0.08
0.15
0.22
0.09
0.07
3.8
0.08
4.7
0.11
0.07
0.09
0.05
3.48
0.02
0.2
0.18
0.02
0.09
0.01
0.02
0.02
0.01
4.08
0
0.01
0.01
0.13
3.31
0.3
3.13
0.92
2.11
1.29
2.62
1.25
2.1
2.67
2.43
3.42
2.42
1.14
1.21
4.16
0.24
0.28
0.29
0.31
1.46
0
0.07
0.07
0.37
0.03
0.01
4.7
0.01
4.31
0.05
0
0.01
0.07
3.38
0.37
0.09
1.12
0.01
0.03
3.07
0.34
4.17
0.21
0.04
0.03
0.06
0.07
0.09
3.09
0.04
0.03
1.66
0.32
0.01
0.02
1.01
0.05
0.05
0.04
0.11
0.07
0.12
0.08
0.07
0.73
0.01
0.05
0.03
0.01
0.01
0.04
0.09
3.45
0.04
0.46
0.25
0.56
1.7
0.21
0.02
0.03
0.2
0.09
0.11
0.21
0.07
0.02
0.33
5.35
0.06
0.2
0.04
0.05
0.33
0.03
0.03
0.19
0.89
0.02
0.24
0.99
0
0.02
0.89
0
0.03
0.1
0.82
4.08
0.82
0.07
0.78
0.01
2.47
0.17
0.78
0.81
1.21
1.32
0.89
0.78
3.77
4.7
0.84
0.27
0.36
0.27
0.18
0.08
0.3
0.3
0.27
0.28
2.56
0.14
0.08
0.03
0.09
0.09
4.13
0.09
0.13
0.56
0.26
0.09
0.18
0.05
0.02
0
0.02
0
4.11
0
0.06
0
0.14
0.29
0.06
0.06
0.07
0.15
0.03
0.07
3.49
0.06
0.06
0.01
0.23
0.19
0.38
0.18
0.19
0.28
0.34
0.23
0.01
1.08
0.16
0.32
0.2
0.28
0.29
0.32
0.24
0.18
0.75
0.36
0.32
0.01
0.32
0.21
0.31
0.3
4.48
0.7
0.57
0.34
0.3
0.47
0.58
0.17
0.2
0.31
0.19
0.04
0.25
0.2
0.24
0.2
0.3
0.18
0.19
0.25
0.3
0.04
0.16
0.41
0.07
1.19
0.21
1.15
0.07
3.41
0.22
0.28
1.3
1.57
1.09
0.18
1.53
0.27
0.05
0.1
0.74
0.38
0.55
0.19
0.42
1.01
1.01
0.06
1.45
0.1
0.08
0.6
0.48
4.41
0.27
0.44
1.18
1.27
0.09
0.21
0.81
0.46
0.36
0.57
0.95
0.1
2.24
0.75
0.18
0.11
0.52
0.45
0.41
2.65
0.52
0.79
0.39
1.09
0.01
0.11
0.08
0
0
0.05
0.01
0.2
0.87
0.13
0.03
0.09
0.14
0.08
3.17
0.37
0.02
0.02
0.02
0.04
0.54
0.09
0.01
4.6
0.01
0.51
0.52
0.15
0.22
0
0.32
0.03
0.02
0
0.01
0.11
0.24
0.15
0.16
0.39
0
0.02
0.11
0.01
0.06
0.03
0.06
3.43
0.06
0.07
0
0.01
0.1
0.08
0.19
0.08
0.08
0.17
0.15
0.07
1.61
0.38
0.17
0.08
0.1
0.14
0.14
0.17
0.07
3.4
0.19
0.13
0.14
0.1
0.14
0.17
4.25
0.13
0.47
0.23
0.14
0.12
0.38
0.09
0.08
0.73
0.08
0.04
0.08
2.1
0.09
0.08
0.09
0.08
0.08
0.08
0.54
0.17
0.04
0.22
0.03
0.19
0.58
0.01
0.02
0.12
0
0.06
0.02
0.07
4.28
0.08
0.06
0.07
0.02
0.01
0.16
0.35
0.25
0.06
0.08
0.14
0.07
0.18
0.09
0.12
3.61
0.11
0.1
0.04
0.16
0.03
0.28
0.21
0.01
0.07
0.06
0.15
0.03
0.05
3.54
0.05
4.3
0
0.01
0.99
1.73
1.02
1.11
2.21
1.04
0.58
0.98
3.57
1.28
3.77
1.25
0.61
0.58
0.12
0.15
0.13
2.85
0.11
1.21
0.14
0.2
0.1
1.04
0.05
0.13
0.14
0.1
0.1
0.11
0.18
1
0.15
1.51
0.15
4.49
0.53
0.32
0.25
0.34
0.36
0.22
0.17
0.11
0.66
0.28
0.18
0.23
0.27
2.78
0.36
0.05
0.22
0.93
0.04
0.09
0.09
0.04
0.05
0.03
4.08
0.03
4.33
0.03
0.04
0.09
1.52
0.06
4.2
0.27
2.98
0.43
0.06
0.12
0.07
0.06
0.15
0.07
0.06
0.11
0.07
0.07
1.08
0.04
0.07
0.07
0.11
0.05
1.09
0.07
0.09
0.07
0.08
0.08
0.17
4.14
0.46
0.45
0.23
0.07
0.29
0.06
0.29
0.05
0.07
1.16
0.03
0.07
0.04
0.06
0.06
0.06
0.06
0.04
0.06
0.06
0.06
0.18
0.01
0.17
0.06
0.02
0.01
0.02
0.43
0
4.3
0
0.03
0.03
0.02
0.01
0.18
0.07
0.06
0.15
0.06
0.29
0.06
1.03
0.13
0.07
0.06
0.14
0.08
0.16
0.09
0.07
0.72
0.02
0.11
0.24
0.07
0.01
0.07
0.04
0.1
0.11
4.09
0.46
0.44
0.25
1.67
0.28
0.01
0.05
0.27
0.08
0.05
0.19
0.08
0.01
0.3
5.01
0.06
0.23
0.03
0.07
0.39
0.02
0.03
0.14
0.17
0.06
0.03
3.49
0.29
3.49
0.37
0.17
0.19
0.1
3.25
0.35
0.1
0.18
0.55
0.01
0
0.02
0.52
0.06
4.03
0.06
0.06
0
0.04
0.31
0.3
0.09
0.12
0.43
0.03
4.17
0.03
0.03
0.01
0.33
0.01
0.03
0.01
0.13
0.01
0.01
0.01
0.03
0.02
0.01
0.04
0.01
1.98
0.03
0
0.02
0.3
0.02
0.01
0.06
0.03
1.47
0.06
0.38
0.03
0.01
0.36
0.35
0.07
2.3
0.35
0.31
0.18
0.25
0.01
0.17
0.52
0.04
0.45
0.15
0.01
0.01
0.02
0.36
0.01
1.48
0.01
0.34
0.16
0.33
0.43
0.15
4.3
0.37
0.14
0.18
0.01
0.03
0.02
0.08
0.01
0.01
0.07
0.02
0.06
0.06
0.06
0.06
0.05
3.06
0.07
1.16
0.07
0.04
0.03
0.06
0.07
0.03
0.06
0.06
0.11
0.05
0.74
0.1
0.08
0.06
0.09
0.07
3.52
0.07
0.44
0.25
0.33
0.06
0.26
0.26
0.05
0.13
0.18
0.06
0.04
0.07
0.05
0.06
0.03
0.06
0.07
0.1
0.18
4.23
0.05
0.49
0.92
0.09
0.27
0.33
0.06
0.02
4.36
0.04
0.2
3.56
0.57
3.41
3.23
3.3
4.76
4.23
3.22
3.21
3.78
3.31
4.06
3.4
4.17
4.77
3.29
3.33
4.19
3.45
3.31
2.45
4.83
4.11
4.11
3.15
4.29
4.13
4.49
3.31
4.38
4.25
3.51
3.2
4.13
4.26
3.21
4.01
4.18
5.93
4.16
4.28
4.09
3.3
3.18
4.12
4.18
3.13
4.26
3.23
4.17
4.25
3.34
3.13
3.57
3.65
3.78
4.28
4.07
3.77
4.13
4.24
4.34
3.99
4.14
4.21
4.04
4.26
4.07
4.12
3.59
3.07
4.22
2.64
4.15
3.94
4.13
3.39
3.48
3.16
4.1
3.61
3.55
3.31
3.11
6.24
3.3
3.05
3.17
18.08
3.54
4.74
4.22
0.05
0.06
0.06
0.07
0.05
3.08
0.07
1.17
0.08
0.04
0.03
0.08
0.06
0.04
0.06
0.06
0.1
0.05
0.69
0.1
0.11
0.06
0.1
0.08
3.47
0.06
0.44
0.26
0.31
0.07
0.24
0.31
0.06
0.13
0.19
0.09
0.04
0.07
0.08
0.05
0.05
0.03
0.06
0.08
0.31
0.19
0.53
0.18
0.65
0.01
0.01
0.01
0.03
0.53
0.47
3.42
0.46
0.06
0.01
0.01
3.24
0.37
0.56
0.66
0.05
0.01
0.06
0.45
0.54
0.04
0.44
3.5
0.45
0.01
0.41
0.2
0.53
0.99
0.21
0.3
0.42
0.15
0.16
4.34
0.16
4.53
0.23
4.06
0.26
0.82
0.5
1.46
0.33
0.3
0.55
0.31
0.38
0.32
0.47
3.75
0.5
0.34
0.29
0.3
4.13
0.24
1.14
1.33
0.22
1.7
0.17
0.09
0.02
0
1.65
0.02
0
4.24
0
0.06
0
0.22
0.34
0.24
0.29
0.17
0.22
0.23
0.19
4.39
0.18
0.22
0.19
0.01
0.12
4.01
0.23
4.29
4.3
4.69
4.29
4.34
4.4
4.31
4.29
5.66
3.32
4.32
8.55
4.45
4.27
4.53
4.35
5.22
2.25
4.29
3.41
4.27
4.27
4.75
4.34
0.02
0.19
0.39
0.02
0.02
0.07
0.09
0.01
0.41
0
4.23
0
4.3
0.04
0.02
0.01
4.08
0.42
0.29
0.94
0.37
0.3
0.41
0.42
0.38
0.41
0.3
0.29
1.1
0.58
0.4
0.78
0.3
0.21
0.37
0.36
0.34
3.26
0.24
0.19
0.36
0.76
0.22
0.61
4.29
0.17
0.38
0.41
0.32
0.37
0.33
0.44
0.4
0.45
0.35
0.37
0.24
0.39
0.35
0.29
0.43
3.17
0.28
4.04
0.29
4.15
0.25
0.05
0.03
3.05
0.05
0.26
0.04
0.32
0.41
0.04
0.04
2.96
0.23
0.07
0.27
0.06
0.08
3.81
0.08
0.06
0.33
4.48
0.32
0.14
0.06
0.05
0.02
0.35
0.22
0.13
0.21
0.39
0
3.02
0
0.05
0.01
0.08
1.3
1.38
1.56
1.21
0.12
1.28
1.05
1.17
3.54
1.17
0.19
0.1
0
0
0
0
0
0.04
0
0
0.33
0
0
0
0.07
0.29
0.84
0.05
0.06
0.18
0.02
0.01
4.16
0
0.01
0.17
0.08
0.11
0.04
0.16
0.02
0.05
1.84
0.05
0.01
0.01
0.29
0.28
0.35
2.11
0.02
0.05
0.08
0.43
0.03
0
4.03
0.01
4.29
0.04
0.01
0.02
0.31
0.43
0.77
0.26
0.29
0.35
0.27
0.26
4.11
0.25
0.69
0.04
0.27
0.12
0.06
0.17
0.02
0
3.46
0
0
0.09
3.17
0.35
0.01
0.06
0.01
0.01
0.1
0
0.01
0.01
0.03
0
0.01
0.02
0.01
0.01
0.06
0
1.06
0.02
0.02
0
0.05
0.09
3.63
0.4
0.39
0.17
0.01
0.18
0
0.24
0.08
0.08
1.07
0
0.01
0.01
0.66
0.01
0.02
0
0.02
0.02
0.11
0.01
0.13
0.32
0.01
4.1
0.36
0.05
0.02
0.57
0.53
0.28
0.04
0.04
3.75
0.11
3.9
0.13
0.41
0.07
0.02
0.02
0.28
0.07
0.06
0.05
0.17
0.04
0
3.48
0
3.42
0.01
0.18
0.28
0.36
0
0.09
0.2
0.04
0.07
3.36
0.07
2.2
0.01
0.43
0.13
3.36
0.33
0.01
0
0.11
0.01
0.01
0.24
0.21
2.65
0.01
0.03
0.01
0
0.27
0.02
0.02
0.25
0.45
0.02
0.02
6.26
0.02
0.4
0.41
4.43
0.01
0.22
0.03
0.01
0.03
0.09
0.29
0.26
0.26
0.05
0.06
0.02
0.02
0.06
3.5
0.06
4.29
0
3.09
0.39
0.03
0.29
0.54
0.09
0.16
0.49
0.01
3.55
0.01
0.01
0.28
0.2
0.33
0.2
0.31
0.19
0.09
0.39
0.36
0.12
2.46
0.35
4.87
0.25
0.11
0.17
0.41
0.28
0.17
0.19
0.31
0.12
0.12
3.55
0.09
4.36
0.12
1.41
4.76
3.26
0.91
4.28
0.31
1.3
2.02
0.35


==> data/clustering/c5-max.dat <==
387
334
326
284
299
336
387
410
339
406
340
315
323
287
278
282
363
176
371
324
334
328
368
344
327
422
327
300
284
310
297
370
309
300
332
311
370
385
314
407
314
289
297
204
332
173
367
314
310
278
316
366
390
319
431
319
302
230
294
157
394
288
341
333
304
306
343
396
416
346
446
346
321
329
309
431
316
379
404
329
337
380
435
446
381
500
381
354
316
367
330
396
429
377
312
330
335
277
314
379
387
317
450
317
300
281
211
315
152
356
317
306
341
289
322
362
389
320
378
320
303
304
344
164
389
295
348
365
315
312
350
390
423
353
474
353
328
304
336
318
300
310
176
273
295
270
308
373
213
310
190
387
371
370
367
394
432
379
377
356
389
270
410
299
415
363
317
428
365
426
361
397
415
306
375
358
250
346
355
428
438
366
372
395
398
385
371
289
390
392
426
369
395
370
267
399
368
359
287
376
367
427
392
365
395
410
301
354
373
319
378
319
356
411
430
359
450
360
335
343
318
259
222
298
248
267
284
268
297
262
388
198
288
315
295
415
327
337
355
318
288
256
324
326
406
418
326
439
326
327
276
304
317
302
274
325
306
371
305
418
305
288
285
363
311
316
275
313
363
387
316
400
316
291
299
334
324
309
314
341
377
312
348
317
249
327
302
311
379
311
373
312
341
335
317
313
317
307
306
384
326
454
321
316
337
303
310
342
368
324
337
307
302
358
299
340
307
381
345
303
348
342
326
227
334
300
204
310
230
333
405
330
211
306
365
295
373
269
337
274
316
361
316
386
318
345
343
334
224
260
304
203
297
325
439
320
324
338
351
322
299
368
336
317
340
294
290
374
313
302
198
331
305
218
333
338
308
354
211
291
304
328
276
314
428
268
379
361
276
400
339
276
304
279
380
279
415
284
428
393
333
380
463
380
295
278
271
379
314
294
269
298
272
325
405
312
365
311
316
276
335
275
314
365
387
317
411
317
292
300
281
358
363
332
337
364
405
335
385
285
355
325
334
400
335
399
336
364
388
340
351
342
341
408
350
436
360
339
360
327
386
382
389
356
360
331
326
395
341
322
364
331
404
368
326
371
366
228
424
318
373
386
339
399
331
374
426
437
364
506
379
349
324
348
338
361
312
319
276
336
277
314
368
388
317
419
318
293
301
397
288
341
345
304
305
343
397
417
346
443
346
321
329
309
415
256
335
343
279
393
338
414
369
349
465
353
334
327
299
278
306
337
277
289
312
306
319
269
324
275
380
275
331
277
305
393
300
507
320
430
280
302
292
301
366
302
272
321
279
370
382
310
306
253
214
375
317
334
341
300
319
373
392
322
450
322
297
305
278
224
508
270
348
156
306
174
328
311
316
343
379
314
350
326
306
313
260
415
314
374
314
343
338
319
318
310
308
386
328
396
332
318
339
305
312
351
341
377
328
339
315
309
307
360
301
342
309
375
347
305
351
344
358
313
304
351
318
353
332
316
438
316
301
283
387
368
370
366
396
432
379
390
270
298
406
363
317
428
365
426
368
397
414
320
373
270
353
250
346
356
428
373
463
367
372
395
375
372
288
394
394
426
368
390
369
270
399
368
360
287
389
363
427
387
364
402
401
203
306
324
186
332
169
250
250
279
324.5
158
346
307
297
343
310
346
324
313
426
313
288
296
355
306
324
308
356
323
311
431
311
294
410
344
385
390
417
453
396
387
389
424
300
316
283
430
266
418
371
387
392
387
447
388
417
370
393
330
306
279
324
322
300
383
341
392
413
420
308
386
363
450
337
412
383
371
434
391
374
343
383
397
421
319
424
418
283
223
428
384
333
408
386
428
389
389
364
331
339
327
314
319
346
381
317
320
353
360
326
305
316
380
317
377
317
346
348
322
316
313
311
389
364
330
321
342
350
308
315
345
370
327
342
313
305
363
304
312
386
350
308
354
348
341
374
326
301
290
328
373
402
332
438
332
315
320
180
371
455
441
327
427
328
478
495
461
446
350
338
505
347
406
306
469
452
255
384
436
414
433
451
471
461
442
431
504
451
475
499
460
288
447
343
342
393
435
460
359
358
423
428
423
277
398
336
434
354
398
451
336
443
461
311
477
343
443
441
285
434
467
259
508
339
266
458
451
469
423
430
505
421
436
332
389
286
435
433
442
366
438
460
321
441
467
477
336
332
340
327
314
319
346
382
317
320
353
360
326
305
316
380
317
370
317
346
353
322
316
313
311
389
364
324
321
342
350
308
315
343
370
327
342
313
305
363
304
309
312
386
350
308
353
348
366
321
320
295
360
332
367
341
331
417
324
297
314
300
297
185
372
316
324
278
280
318
372
392
321
409
321
304
283
395
337
338
302
339
395
413
342
463
342
318
326
319
194
398
344
351
308
368
308
346
397
420
350
442
350
324
333
312
348
171
275
243
213
385
303
322
327
305
375
308
308
446
308
283
291
371
310
300
292
312
372
386
315
444
315
290
298
289
288
291
203
300
321
352
328
327
379
349
321
334
297
365
435
318
323
316
368
317
296
336
321
381
325
328
323
390
347
322
314
386
293
351
394
367
349
470
349
323
307
333
319
266
203
170
172
152
149
162
172
207
187
387
222
195
271
341
363
294
381
296
209
153
169
340
393
184
358
344
175
504
344
179
192
168
201
315
199
186
226
275
160
322
193
164
290
182
145
150
344
189
271
228
284
293
316
304
426
308
368
336
327
293
268
366
377
426
450
370
426
370
281
297
368
279
284
314
367
369
324
317
328
369
337
327
417
327
284
311
298
395
337
340
302
339
390
412
342
435
342
317
325
356
311
398
333
315
357
382
313
262
313
288
297
370
307
294
272
309
370
383
313
434
313
296
267
302
290
307
270
371
305
380
305
282
286
399
305
359
374
325
321
360
401
431
363
491
363
336
314
347
326
368
315
313
341
317
367
391
321
425
321
304
359
299
302
301
360
374
304
405
304
287
198
298
164
310
297
302
329
364
300
336
343
317
285
299
405
300
360
301
329
327
305
300
296
294
315
354
314
304
326
291
298
333
327
367
311
325
297
296
347
304
287
304
329
296
365
333
291
331
287
287
293
199
376
368
331
373
370
310
378
344
327
436
309
223
344
304
386
340
314
305
342
389
416
345
435
345
321
329
367
307
305
272
309
363
383
312
411
312
288
296
218
259
331
169
297
309
329
282
318
427
381
333
281
404
338
309
382
375
283
427
397
331
386
441
386
300
283
381
319
291
298
326
365
317
392
345
338
310
347
387
421
350
428
350
325
333
285
187
365
303
308
305
364
319
308
408
308
291
406
295
348
341
312
313
351
402
424
354
440
353
328
337
317
395
342
354
306
344
401
418
348
444
348
323
331
213.5
341
147
211
338
153
306
247
218


==> data/clustering/c5-mean.dat <==
393.11
348.63
343.97
290.71
310.48
337.95
406.63
401
342.17
423.78
342.59
315.24
320.08
286.21
293.36
301.77
358.31
237.49
376.29
337.33
358.61
330.07
385.41
349.34
328.12
424.88
328.87
296.99
286.72
310.8
295.28
374.59
311.24
319.94
345.87
311.31
379.38
376.34
314.89
411.28
315.61
286.02
297.76
240.84
321.72
231.04
371.96
327.49
334.14
277.97
318.33
385.06
382.18
319.56
420.32
320.21
303.25
271.97
295.32
217.53
401.04
288.06
354.65
351.15
311.36
308.6
345.15
414.14
409.53
347.76
447.76
348.43
318.9
330.13
308.78
500.37
382.91
455.9
479.05
404.05
406.65
447.65
514.62
510.91
448.08
549.4
449.4
422.51
383.17
433.44
395.67
413.98
458.23
382.24
314.4
352.36
348.13
281.76
314.48
388.77
379.51
316.9
437.39
317.76
300.59
280.4
258.3
319.28
211.58
362.37
319.95
335.63
356.83
300.08
321.93
376.14
378.9
321.96
401.21
322.43
302.37
300.24
332.26
224.07
403.05
305.12
371.28
404.88
343.19
321.49
362.05
415.88
425.93
363.46
478.19
364.01
335.98
314.53
347.17
327.05
291.74
314.28
236.25
303.15
335.7
306.67
338.04
398.24
279.79
301.37
249.45
392.93
376.21
374.33
371.93
401.02
501.14
396.39
382.31
362.07
403.06
295.43
413.64
315.74
413.35
368.89
326.99
450.89
370.62
451.48
366.82
403.89
415.81
308.22
381.28
363.53
270.07
357.33
364.99
435.41
439.68
371.38
377.46
400.47
406.87
387.83
377.34
299.11
423.17
448.96
431.03
373.48
399.98
375.37
275.22
409.19
389.05
365.69
297.11
378.67
370.18
427.77
396.15
372.18
403.01
413.61
300.98
356.08
414.09
327.04
394.3
329.25
356.89
420.57
419.79
360.53
453.19
360.82
334.52
341.17
315.82
253.03
283.67
315.26
267.25
295.81
306.44
282.7
319.13
285.7
380.65
239.31
290.68
365.28
304.66
413.69
329.22
380.11
364.39
353.21
289.77
276.8
333.3
326.87
410.56
410.07
326.79
427.45
327.49
327.42
333.87
310.91
316.85
304.89
294.66
339.73
307.44
363.35
305.22
405.6
305.85
285.23
286.52
368.81
323.81
364.12
274.71
315.07
382.2
379.2
317.28
403.23
318.01
288.91
300.26
337.12
325.55
311.22
316.37
344.52
429.44
313.55
359.85
317.19
267.51
328.35
304.04
313.48
402.15
314.51
408.62
314.91
343.91
340.54
319.5
316.14
322.37
311.86
308.67
387.54
336.64
448.53
322.73
318.54
340.19
305.52
312.74
401.05
374.95
326.62
339.7
310.47
305.19
366.64
301.16
342.53
310.59
386.35
347.5
306.23
352.17
346.69
342.56
256.34
358.74
318.83
243.03
334.34
270.55
353.81
480.83
352.65
260.3
334.4
404.98
329.15
413.24
297.22
379.19
293.41
364.27
406.35
341.14
425.17
346.07
374.84
362.22
357.92
258.76
277.41
324.58
243.15
317.31
357.43
451.96
347.32
363.64
379.34
381.83
345.79
318.06
407.93
372.41
345.17
384.48
313.17
306.5
405.58
352.98
355.08
236.74
357.66
327.95
260.07
374.97
362.71
334.55
399.78
251.73
297.45
312.7
380.61
282.84
328.34
436.41
279.95
389.42
405.81
281.67
426.51
376.4
282.19
313.25
296.16
397.96
285.57
426.97
289.75
442.82
406.76
343.32
391.59
456.7
391.57
300.57
282.48
278.62
387.59
321.15
352.28
279.15
304.79
279.08
335.29
415.59
319.34
371.45
315.12
342.36
283.09
350.45
281.78
315.34
376.44
380.25
318.79
413.84
319.23
290.32
301.36
280.22
374.52
372.3
345.66
352.05
381.16
467.01
347.11
403.64
305.46
363.29
337.91
349.42
439.63
349.15
445.26
348.42
381.7
412.49
353.79
358.01
349.94
349.89
424.71
372.19
427.02
368.66
353.97
375.86
339.56
423.01
440.98
409.42
366.53
374.36
345.58
345.24
409.94
367.59
337.31
379.55
346.62
420.69
383.87
341.55
389.34
382.39
283.38
457.29
349.28
404.69
433.32
373.42
441.96
374.3
405.74
465.72
468.73
401.85
517.24
409.86
380.05
360.75
385.04
369.54
367.05
325.66
346.95
283.23
349.54
285.39
315.74
385.92
380.73
318.84
422.26
319.55
290.47
301.53
403.98
288.1
353.73
372.44
312.42
304.97
344.92
416.64
409.63
347.74
443.86
348.5
318.71
330.34
309.07
416.06
275.99
351.93
362.68
296.54
410.06
341.8
427.58
393.12
350.08
469.88
348.23
344.79
329.77
301.92
277.1
310.15
406.37
277.89
292.31
320.7
307.28
322.22
282.86
326.28
274.13
392.1
274.73
360.48
278.69
305.53
404.03
311.42
525.8
334.21
435.05
278.52
303.68
301.39
361.65
378.93
304.21
274.29
331.36
277.81
381.93
384.74
311.41
308
255.89
272.19
381.19
320.26
357.83
355.38
312.07
321.81
385.43
385.66
323.08
437.74
323.6
295.54
306.63
277.96
260.08
532.59
280.67
336.7
212.78
312.98
233.78
329.37
312.66
317.75
344.87
430.3
315.05
361.11
327.04
307.79
314.6
276.93
440.97
315.81
410.21
316.18
344.61
342.04
321.12
321.6
312.65
310.08
388.46
337.16
385.89
333.25
319.3
341.13
306.96
314.3
355.03
400.97
412.98
329.9
340.72
314.86
311.72
308.97
367.51
302.78
343.07
311.63
419.43
348.75
307.54
353.52
347.23
362.54
315.62
323.58
358.3
319.75
364.28
336.59
317.37
426.52
316.73
301.87
282.52
396.68
376.36
379.59
375.34
406.54
488.91
387.9
406.08
305.62
318.59
409.22
372.62
331.37
455.18
375.32
469.31
377.84
407.26
418.91
325.05
383.87
279.98
363.75
272.23
363.66
367.7
440.88
388.99
451.18
375.79
381.03
404.83
381.21
381.36
301.39
433.19
455.01
434.21
377.28
399.87
378.9
279.66
413.61
393.12
369.19
302.52
398.99
372.2
433.41
396.33
374.33
413.96
411.68
243.13
297.8
329.95
245.51
335.64
230.09
269.42
282.11
283.52
328.94
225.49
357.27
310.38
318.13
349.06
310.56
363.58
329.67
314.34
414.51
314.58
285.24
296.58
363.39
320.72
355.42
310.71
376.92
328.99
312.28
420.2
313
295.91
409.77
347.89
383.26
389.4
416.61
534.3
415.91
386.91
389.37
434.91
299.12
342.44
282.69
429.53
286.68
416.96
370.51
386.45
405.29
388.04
471.24
387.86
417.66
386.71
393.32
335.13
306.16
286.73
328.65
327.02
300.43
386.97
345.4
391.05
412.65
422.13
312.5
386.13
418.9
456.91
341.59
411.91
383.77
371.48
441.24
408.11
374.45
368.35
384.11
399.52
420.11
326.3
423.83
420.32
272.66
278.03
435.35
387.91
343.93
425.9
387.57
441.33
389.88
390.76
362.51
334.59
340.68
326.69
313.69
319.57
346.41
449.06
317.07
320.57
363.46
359.88
326.28
305.19
316.64
405.73
317.38
401.28
317.97
346.53
349.77
323.07
318.45
313.02
313.86
390.31
366.64
330.85
321.2
343.02
351.51
308.75
316.17
403.7
377.08
327.21
342.72
313.84
306.46
369.84
305.36
313.57
388.68
350.21
310.49
355.09
350.57
335.63
385.9
346.85
347.09
294.99
337.34
398.19
400.43
337.59
426.92
337.86
321.99
323.89
239.56
359.33
439.49
428.69
317.8
417.16
312.56
466.66
531.66
478.03
434.73
338.96
328.26
493.52
339.9
415.5
298.03
455.27
453.73
250.59
377.36
426.11
403.35
419.34
447.06
468.65
456.5
429.83
424.88
508.89
438.5
461.29
487.23
457.5
276.24
436.28
333.11
330.22
383.25
424.14
450.2
348.13
359.58
412.07
417.74
405.24
267.73
384.63
329.54
425.14
343.24
382.37
435.81
351.36
430.52
449.68
301.84
536.59
334.31
432.96
429.54
273.92
426.34
458.68
250.51
509.23
327.75
257.39
444.7
436.64
454.09
416.4
421.04
496.22
417.92
421.8
320.14
374.88
272.67
435.08
429.83
430.15
352.48
427.76
445.98
305.61
427.14
457.87
463.26
324.98
324.06
341.15
327.15
314.15
319.99
347
449.99
317.74
321.17
363.91
360.29
326.81
305.63
316.95
405.98
317.81
397.57
318.42
347
347.81
323.46
317.13
313.63
314.24
391.13
365.35
324.25
321.67
343.39
352.45
309.26
316.69
403.86
377.65
327.82
343.2
313.88
306.95
370.52
305.74
312.07
314.01
389.22
350.78
310.59
355.41
351.3
371.43
323.23
348.14
302.2
369.65
333.06
376.86
346.76
332.07
420.5
325.59
294.13
314.9
298.73
311.6
243.78
377.56
329.21
363.79
284.14
279.47
320.22
390.98
383.84
322.8
413.92
323.53
304.83
281.75
400.39
351.12
379.36
304.66
341.77
413.18
405.56
342.95
451.34
343.61
315.23
326.47
307.25
253.63
405.6
348.35
382.08
316.63
384.9
317.25
348.9
409.57
413.74
352.36
446.75
353.6
323.06
334.82
314.31
338.05
230.16
284.83
248.23
269.75
387.69
306.32
346.58
341.58
306.37
382.05
313.54
308.7
434.66
309.47
281.13
292.33
377.41
313.6
320.19
310.42
313.65
383.16
380.16
316.22
432.56
316.91
288.51
301
298.88
310.66
278.58
262.11
296.98
319.05
404.92
335.32
327.41
400.92
384.4
318.75
345.51
295.38
363.21
427.6
315.15
320.94
375.95
373.3
315.02
294.44
341.75
320.07
385.04
322.72
326.57
321.67
394.74
350.19
341.6
336.2
396.03
292.3
354.32
405.09
373.06
350.66
460.05
350.67
320.37
311.49
333.98
318.44
256.09
261.47
229.19
228.18
208.55
209.76
221.3
234.39
272.3
245.48
442.25
280.51
236.06
328.75
400.65
403.08
350.82
442.16
362.58
266.54
209.99
225.79
399.14
455.43
241.68
413.06
402.44
232.71
503.33
402.96
236.14
249.63
227.1
258.39
374.04
253.75
243.82
283.4
334.3
216.78
378.62
250.26
220.73
348.19
237.82
205.35
211.66
331.23
247.67
261.22
287.07
286.58
296.96
383.84
314.34
430.12
310.42
384.48
370.62
350.49
296.89
281.96
373.89
413.22
442.87
446.69
378.14
427.04
378.59
284.44
301.91
373.43
335.2
287.25
320.86
401.21
373.4
337.51
344.79
330.46
386.19
342.38
327.22
420.13
327.85
287.35
311.38
297.09
400.16
350.41
385.51
310.49
340.49
408.67
405.06
343.86
438.93
344.49
315.08
326.33
356.58
313.13
402.12
340.51
324.47
369.49
384.84
313.36
356.57
313.64
293.82
299.03
375.39
321.17
313.26
275.31
312.14
387.42
376.31
313.82
423.65
314.16
297.38
275.55
316.84
308.31
309.79
290.54
361.12
307.8
389
308.8
284.77
287.56
409.18
311.64
378.34
405.77
350.17
332.11
368.36
422.57
432.72
369.83
489.52
370.59
342.69
320.95
353.49
333.35
377.43
322.69
352.47
357.77
321.64
382.75
385.73
324.53
420.66
325.56
307.96
364.58
311.63
353.35
303.19
378.04
366.88
304.21
404.86
304.76
287.79
236.53
302.43
224.96
310.76
298.02
303.19
332.55
415.3
300.57
347.17
343.41
316.83
286.39
300.29
417.72
301.28
383.64
301.89
332.27
330.38
306.66
301.91
296.44
295.61
322.17
357.2
314.95
304.8
326.43
292.36
299.76
334.06
384.87
404.09
311.4
326.33
297.05
297.41
353.67
308.07
289.28
307.71
329.57
298.61
407.21
334.06
294.84
334.1
297.35
302.36
278.14
256.93
378.85
367.88
358.12
375.82
389.21
313.72
386.13
373.81
333.13
436.42
312.29
257.11
370.03
304.85
391.54
354.42
358.63
307.66
344.47
407.28
407
346.03
431.19
346.47
320.67
320.62
370.19
321.31
326.18
279.23
311.84
380.68
375.95
314.28
412.73
314.88
285.55
297.3
261.31
282.36
335.61
229.63
294.7
308.69
378.04
279.95
325.83
427.01
386.83
376.04
280.28
422.56
373.67
308.63
391.58
418.45
281.82
433.68
404.08
335.18
388.18
430.69
388.78
298.85
281.65
385.36
317.98
350.42
296.55
332.07
407.31
316.67
396.29
357.51
362.36
312.16
349.41
405.54
413
350.51
429.59
351.26
322.81
334.09
287.69
245.88
370.92
317.3
332.46
308.39
382.85
326.11
309.18
409.99
309.97
293.18
412.66
296.02
362.92
359.73
326.7
312.26
354.06
422.37
415.02
355.97
445.94
356.83
326.64
338.65
317.17
401.9
356.9
397.9
307.46
347.4
419.9
412.19
349.26
446.39
350.26
321.55
333.38
255
328
206.94
251.8
330.96
216.27
297.23
246.07
276.21


==> data/clustering/c5-median.dat <==
384
334
314
282
298
336
384
409
339
210
339
314
322
281
266
269
125
135
371
324
322
328
367
344
326
201
326
292
283
310
291
369
309
293
332
311
369
384
314
188
314
280
297
179
90
135
365
314
299
260
316
364
389
319
186
319
302
206
72
127
392
287
340
326
303
292
343
394
416
346
219
346
312
329
303
391
277
339
359
290
298
340
393
404
342
284
342
315
277
327
289
396
205
376
311
314
334
263
313
378
386
316
203
316
300
276
199
96
117
354
317
299
340
285
321
357
388
320
187
320
302
303
103
130
387
294
347
342
311
305
349
387
423
352
254
352
326
300
335
317
299
92
146
244
261
242
285
166
161
67
156
384
371
369
365
392
392
376
377
354
387
243
406
277
414
362
317
427
364
402
359
395
413
305
371
357
249
345
354
424
212
365
371
393
395
384
369
288
388
360
425
368
393
368
266
388
366
359
286
376
362
421
389
364
394
405
301
354
341
318
377
318
356
406
429
359
231
359
334
342
312
19
191
277
228
219
264
242
276
230
160
135
287
275
294
414
327
316
354
295
287
250
324
326
405
418
326
193
326
326
245
294
316
302
272
325
306
370
304
172
304
279
285
361
311
303
257
313
362
386
316
181
316
283
299
334
324
309
314
340
337
311
347
317
228
327
302
311
375
311
349
312
340
335
316
313
317
307
305
374
326
232
320
316
337
303
310
306
364
324
336
307
302
347
298
340
307
375
344
302
348
342
314
209
322
293
179
299
206
326
359
314
199
299
342
260
341
219
316
272
303
345
304
357
313
338
334
323
206
229
299
193
288
310
244
306
315
331
341
310
295
312
319
303
323
289
274
353
297
290
188
321
296
212
319
325
296
331
199
291
303
289
276
311
427
265
375
345
275
398
316
276
303
267
377
278
375
283
428
391
329
380
221
380
295
277
271
375
314
255
265
298
271
313
364
311
364
311
304
275
334
258
313
364
387
316
190
316
283
300
275
357
363
331
337
363
364
334
383
264
354
325
333
398
334
375
335
363
382
339
348
334
333
400
349
182
359
338
360
326
385
341
387
356
360
330
325
384
338
321
363
330
398
368
325
370
365
198
400
295
349
358
316
375
315
351
404
423
353
271
354
328
303
336
318
359
312
313
276
335
264
314
367
387
317
201
317
284
300
395
287
340
338
303
287
342
395
416
346
219
346
312
329
303
413
250
335
334
267
371
338
411
367
345
242
334
332
326
298
260
292
298
263
285
305
305
318
242
324
257
377
258
317
264
287
370
298
490
316
208
262
289
284
274
362
288
259
312
263
352
372
296
289
34
182
371
316
323
340
298
318
372
392
322
203
322
289
305
272
206
490
269
104
117
96
144
328
311
316
343
339
313
349
326
306
313
229
375
313
351
314
342
338
318
317
309
307
375
328
149
332
318
339
305
312
351
308
364
328
338
314
309
306
349
300
342
309
369
347
304
350
344
357
313
299
348
317
352
330
315
190
315
299
277
384
367
369
364
394
391
378
387
243
276
405
362
317
428
364
404
367
395
411
316
372
269
352
248
345
354
424
371
212
365
371
394
374
371
288
393
360
425
366
389
368
268
389
365
359
286
388
360
421
385
363
398
399
193
305
108
152
111
139
249
248
278
92
121
345
307
288
334
309
345
324
312
181
312
279
296
354
305
311
307
354
322
311
187
311
294
409
344
384
389
416
412
396
387
388
423
299
286
282
430
231
418
370
386
391
387
425
388
416
366
392
329
306
278
324
322
300
165
341
391
413
420
307
385
323
449
337
412
383
370
423
390
374
342
383
391
420
319
423
418
33
186
423
374
329
400
375
423
378
378
345
326
339
326
314
319
346
342
316
320
352
359
326
304
316
380
316
354
317
346
345
322
315
312
311
378
140
330
321
342
349
308
315
311
369
327
342
312
305
353
304
312
380
350
307
353
347
96
374
326
287
273
328
371
402
331
188
331
314
101
149
124
203
190
89.25
186
75
222
284
208
203
100
103
259
96
174
67
214
231
18
158
193
172
183
231
253
221
193
182
273
204
222
247
220
38
203
104
99
149
190
212
110
98
181
187
168
33
143
96
189
105
143
200
80
194
217
69
225
103
200
195
45
216
226
20
276
96
23
207
197
218
180
190
266
188
181
83
132
43
210
198
190
113
194
207
71
186
229
224
95
91
339
326
314
319
346
342
316
320
352
359
326
304
316
380
316
353
317
346
334
322
315
312
311
378
141
323
321
342
349
308
315
311
369
327
342
312
305
353
304
306
312
380
350
307
353
347
365
321
306
295
359
332
365
341
330
198
323
288
314
295
76
153
371
316
315
277
262
318
371
391
321
192
321
304
277
393
337
331
289
339
394
412
342
217
342
309
325
69
161
395
344
341
307
367
291
346
395
419
349
222
349
317
332
307
103
137
274
25
179
384
303
310
326
305
374
307
308
201
308
275
291
369
310
295
284
312
371
385
315
196
315
282
298
288
288
45
169
292
312
314
326
326
375
329
312
332
289
345
217
309
314
286
364
308
288
328
319
375
317
319
314
388
346
317
314
385
275
351
393
367
349
226
349
314
306
333
314
21
174
133
136
127
118
131
147
160
156
359
192
134
246
307
312
256
342
274
183
118
145
308
360
153
324
311
150
269
312
154
161
138
169
286
174
155
194
245
135
295
168
140
259
156
114
119
96
155
24
193
283
292
277
300
425
307
364
319
307
292
256
362
364
425
423
369
203
369
280
296
364
244
284
302
354
368
324
303
328
366
337
327
195
327
283
310
292
393
336
323
288
339
389
412
342
216
342
308
325
354
310
353.75
333
315
356
382
313
175
313
287
296
368
307
289
259
309
368
382
312
190
312
295
266
302
274
306
268
370
305
171
305
279
285
388
294
347
353
313
312
349
389
423
353
264
353
328
302
336
317
366
315
297
338
317
365
390
320
188
320
303
359
298
290
300
359
374
304
178
304
287
188
79
134
310
297
302
329
325
300
335
342
316
285
299
364
300
337
300
329
326
305
299
296
294
314
128
314
304
325
291
298
333
294
354
310
325
296
295
336
303
287
301
328
295
358
333
291
330
286
286
43
167
376
362
321
357
352
306
378
342
315
210
306
222
343
300
383
340
304
303
342
388
415
345
199
345
319
328
362
307
296
271
309
360
382
312
187
312
279
295
212
259
110
139
291
303
289
276
317
421
375
319
275
398
318
303
372
369
277
421
392
326
380
194
380
295
277
375
314
259
292
317
358
311
389
344
325
296
347
385
420
350
204
350
317
333
67
155
364
302
296
304
363
319
307
184
307
291
402
295
348
333
311
299
350
398
423
353
227
353
319
336
311
394
342
331
289
344
399
418
347
221
347
314
330
209
95
113
199
91
119
305
20
186


==> data/clustering/c5-min.dat <==
380
327
306
275
275
331
380
341
329
191
329
296
195
268
261
266
79
103
368
315
302
319
365
315
294
186
294
248
276
310
278
357
293
283
316
297
357
311
295
164
295
242
288
169
59
125
360
309
284
255
311
359
316
300
168
301
292
191
58
120
383
263
334
316
300
282
338
380
343
327
201
327
283
328
294
367
251
316
307
262
262
318
368
323
307
176
308
263
250
295
256
323
186
365
303
303
324
252
308
362
314
298
181
297
289
262
184
69
112
348
310
295
332
263
312
353
306
310
166
310
288
175
78
109
377
265
335
324
287
256
339
378
349
334
211
334
289
277
321
283
226
76
135
238
220
226
211
102
122
46
140
374
365
357
359
378
367
368
365
348
377
239
400
259
367
348
119
409
355
393
354
389
386
230
364
349
246
339
347
406
184
362
365
384
388
367
358
247
384
340
398
360
381
359
253
377
354
350
248
360
345
406
383
357
384
392
278
347
332
308
371
295
337
1
351
349
216
349
316
216
302
6
181
259
222
195
224
209
257
201
87
102
263
239
264
367
313
303
337
284
263
234
310
298
367
335
303
177
303
314
220
267
287
290
263
312
294
297
282
152
283
245
285
348
294
289
247
304
348
313
298
165
298
253
286
324
315
293
309
336
316
305
331
119
222
313
290
301
369
304
342
305
331
326
309
303
118
300
295
360
317
149
300
305
324
296
302
299
351
316
327
296
290
335
293
328
297
368
336
295
337
333
306
193
303
283
169
285
191
315
307
303
191
296
324
219
332
195
303
263
289
328
298
325
310
327
325
307
195
153
287
191
286
303
146
295
309
330
328
306
287
286
311
294
315
284
268
334
34
286
180
311
291
204
307
317
290
319
193
284
283
258
267
284
409
258
364
324
268
391
306
259
300
251
362
267
365
272
409
379
320
370
193
374
281
267
264
367
303
238
257
287
265
288
362
304
355
304
298
269
329
253
308
358
314
298
175
298
254
299
262
150
322
316
323
344
337
318
362
224
336
306
318
379
322
361
315
348
343
321
317
313
317
373
325
142
329
325
344
302
366
321
159
0
335
2
308
369
324
96
345
314
379
350
310
326
346
165
389
274
342
325
307
365
289
339
391
350
334
207
336
289
288
325
301
354
307
310
269
325
253
309
362
315
299
180
305
254
293
389
263
332
327
300
282
337
383
343
327
201
328
283
313
294
212
234
334
325
251
337
320
386
343
314
210
319
320
308
242
255
282
262
251
262
256
230
295
209
309
252
363
253
289
254
282
336
275
323
240
136
257
278
280
246
344
278
248
255
29
303
364
286
270
22
175
364
310
307
332
288
313
362
319
311
183
311
258
303
264
195
327
260
74
111
81
132
318
297
301
338
318
308
339
297
294
308
152
373
308
344
309
337
320
313
308
304
302
363
323
119
316
307
332
300
307
341
293
361
318
331
305
304
294
124
295
337
304
367
341
287
345
337
349
303
287
318
308
350
298
283
172
282
295
270
370
365
357
350
380
368
362
378
238
259
367
348
118
409
358
392
362
383
386
240
362
260
350
242
340
347
405
353
185
361
366
375
362
359
244
387
340
397
364
379
359
263
370
360
352
250
223
351
397
380
354
391
389
191
233
92
141
0
118
239
42
205
73
108
339
298
286
325
304
338
307
294
163
294
250
295
347
299
303
302
348
305
292
168
295
293
340
313
311
316
343
324
323
314
306
349
226
211
190
357
217
335
297
313
389
314
350
314
343
345
319
298
233
205
307
314
217
133
310
319
340
346
304
312
303
391
305
339
310
297
350
317
301
320
309
384
347
302
350
345
2
173
405
360
320
380
363
401
361
353
308
314
329
294
295
301
327
308
298
310
334
349
303
282
297
377
298
333
299
327
314
311
283
294
293
361
109
321
303
324
332
292
297
289
365
294
323
294
282
338
286
294
373
332
290
335
329
77
369
318
283
268
323
353
329
313
168
314
314
49
139
78
186
165
61
59
58
179
176
63
181
69
78
93
76
102
46
48
216
6
87
176
152
165
149
147
193
175
164
4
14
32
210
136
22
60
78
81
119
119
185
92
75
163
30
25
14
109
76
168
49
110
179
62
175
187
53
203
71
179
176
29
71
209
5
40
77
5
182
179
187
163
171
109
38
162
60
100
27
192
185
171
90
175
186
54
166
208
192
77
73
329
294
291
300
328
309
299
310
337
349
303
283
297
377
298
342
304
328
319
311
283
294
295
353
114
291
302
323
331
289
297
291
365
294
323
294
282
338
285
291
294
373
332
289
335
329
362
312
295
288
329
323
361
310
321
183
291
245
314
282
36
112
366
309
309
271
257
313
365
318
302
175
303
303
264
385
306
181
7
329
348
326
324
188
325
279
33
53
145
388
338
328
304
362
286
341
385
346
333
203
332
286
331
297
71
130
265
0
155
367
283
306
306
300
354
289
290
178
289
245
291
358
305
287
280
307
358
312
297
177
297
252
297
247
243
29
166
248
283
263
289
314
371
289
283
319
258
308
138
279
271
246
361
279
276
289
302
367
286
290
284
384
340
313
307
372
270
341
387
335
317
208
317
271
299
332
300
5
155
103
125
120
113
110
135
122
147
340
181
102
220
299
286
237
322
247
176
111
131
292
340
141
304
289
138
167
292
150
146
130
166
246
160
141
185
226
127
276
165
137
232
145
100
107
78
142
6
185
276
289
256
275
398
298
352
311
297
289
239
356
361
397
391
365
181
365
273
292
360
226
276
277
351
361
315
286
318
363
305
294
178
294
276
297
276
382
327
315
278
331
379
325
323
187
323
279
311
351
309
300
332
314
354
381
312
163
312
286
296
359
275
284
233
288
358
309
297
169
292
279
264
290
268
294
264
297
282
152
281
245
281
377
265
335
334
289
255
339
377
350
338
208
338
289
277
322
284
143
18
277
93
297
14
32
306
158
22
281
338
294
285
295
352
301
209
162
284
279
180
59
126
291
283
287
325
308
280
321
335
287
283
298
362
299
335
290
318
309
303
298
287
293
312
100
313
301
311
291
291
327
277
345
290
311
295
292
321
88
283
289
328
295
356
332
286
316
247
250
13
165
360
340
311
353
314
300
371
314
303
192
291
210
322
197
374
333
293
281
337
381
343
335
185
335
302
201
344
296
285
259
291
350
309
293
162
293
249
288
204
243
90
137
278
294
255
262
283
405
368
307
262
390
300
294
364
367
263
396
384
314
373
175
373
282
264
367
300
231
285
284
357
287
383
339
317
286
341
379
347
332
186
332
286
332
54
145
357
295
291
288
354
302
289
166
289
286
396
271
342
325
305
289
345
391
350
335
208
335
290
335
286
124
225
123
0
195
148
205
138
75
114
172
152
187
63
99
188
73
107
221
7
173


==> data/clustering/c5-stdev.dat <==
31.72
404.33
128.03
100.88
240.65
32.79
180.65
31.42
173.07
213.49
160.13
14.13
24.14
13.5
153.02
188.34
275.7
197.65
27.6
412.93
74.94
126.12
174.19
21.92
192.45
222.46
190.44
13.42
20.8
2.98
69.74
36.28
98.67
113.34
127.14
62.74
99.87
28.14
163.73
225.94
158.26
16.18
144.98
98.11
236.91
147.98
28.37
377
73.41
105.67
121.82
177.44
27.74
6.46
226.59
23.81
9.4
160.68
223.22
125.84
58.36
52.12
395.15
63.4
98.92
98.95
123.61
176.48
45.63
196.36
232.33
194.05
44.82
23.61
84.41
769.23
769.87
863.69
773.39
811.98
769.41
776.82
789.63
770.07
768.77
794.31
768.73
780.72
769.52
771.44
769.13
994.93
1149.46
28.34
78.54
73.3
115.24
167.46
58.15
104.12
29.11
7.74
226.38
30.63
12.86
71.84
107.12
228.99
150.98
54.71
105.29
146.3
166.18
233.57
18.15
158.67
49.62
180.14
218.92
171.27
30.55
43.88
223.78
212.38
77.34
69.37
376
121.44
526.83
115.3
130.35
181.42
76.4
70.3
239.51
75.99
70.93
76.51
72.84
119.66
33.41
223.33
124.03
389.29
399.82
398.23
392.61
440.05
408.28
236.31
153.38
31.59
23.9
28.66
26.81
59.16
772.57
611.53
30.89
48.58
77.69
329.58
32.05
46.88
17.9
42.37
383.78
546.11
80.86
331.8
30.56
47.52
17.3
92.23
38.57
124.96
215.87
89.24
120.84
54.75
230.13
29.6
26.08
36.41
328.07
25.89
31.04
46.05
1036.82
126.71
301.79
26.86
22.37
26.55
37.69
94.98
616.25
106.08
39.61
41.49
43.01
79.33
28.21
84.96
86.44
30.95
19.36
63.14
132.42
214.8
154.27
241.61
26.76
118.73
34
111.6
215.17
95.29
70.77
24.98
17.71
225.55
149.68
48.17
92.95
120.64
161.79
88.86
108.31
80.75
238.36
150.22
140.92
633.52
63.78
31.33
82.13
126.94
101.94
483.35
97.35
34.42
204.22
72.34
112.66
27.86
74.85
224.47
68.79
10.37
121.45
68.12
4.55
95.58
113.89
140.72
49.28
30.33
9.89
228.92
23.72
17.12
31.1
39.12
360.53
103.77
120.48
105.96
177.22
31.36
122.75
228.16
116.21
18.77
22.21
71.41
45.29
162.86
69.19
154.61
647.99
51.74
104.54
125.56
90.22
53.94
77.9
88.95
502.61
114.13
480.7
87.92
123.18
54.59
42.82
150.33
156.45
200.85
63.42
105.8
286.7
240.15
58.36
96.03
117.46
80.58
53.98
185.06
107.87
91.08
67.07
68.35
70.47
115.04
73.06
108.58
87.01
104.87
96.49
107.77
83.34
129.57
44.12
145.5
75.26
43.9
125.63
73.88
107.5
143.48
776.78
82.92
121.65
92.76
123.27
330.58
107.09
119.15
108.3
43.03
104.61
123.96
108.5
349.79
74.82
135.42
74.16
98.52
79.98
140.08
137.58
86.51
78.13
143.12
242.08
90.43
79.16
88.85
271.87
75.23
52.68
129.17
357.03
90.32
100.65
45.37
51.19
111.32
102.02
179.98
91.11
66.41
215.7
95.17
97.31
75.44
102.82
149.23
269.29
144.78
158.39
634.91
135.1
140.41
147.56
141.49
141.91
123.15
96
581.56
483.84
54.27
170.14
121
256.77
117.43
145.17
120.23
179.22
136.76
190.25
135.61
335.4
140.76
63.02
50.01
124.59
82.72
146.41
157.59
145.17
119.72
124.56
171.81
101.12
78.17
104.85
129.63
144.12
111.12
252.88
228.46
114.01
150.14
86.18
167.41
239.61
158.52
102.23
89.02
96.1
143.69
131.9
229.33
125.07
270.61
661.87
95.97
166.07
144.94
90.05
122.25
215.51
777.03
246.66
513.89
103.79
552.48
239.92
119.4
143.56
210.74
159.89
579
196.7
280.1
200.94
159.79
142.68
125.18
1051.14
182.77
149.57
205.27
164.82
116.54
288.47
206.58
667.79
152.23
130.68
230.14
167.01
156.96
132.97
154.3
176.29
562.4
407.11
410.8
417.42
430.21
426.34
443.77
464.77
416.72
423.61
416.09
417.12
473.23
422.19
406
629.05
408.33
405.29
37.42
394.66
110.77
62.59
116.81
196.66
71.82
166.66
48.6
126.01
219.75
122.31
17.6
8.05
49.34
60.45
372.53
81.35
155.25
95
122.39
189.98
38.95
173.55
223.31
165.68
25.22
40.29
95.24
24.49
33.99
405.28
63.2
124.38
202.7
76.4
174.5
73.78
60.45
228.59
35.79
23.04
11.37
60.76
81.54
154.88
768.75
73.75
74.86
102.51
66.38
99.88
77.99
74.47
117.41
156.51
98.29
345.64
54.68
118.7
100.51
57.02
105.04
198.7
250.28
61.08
69.36
66.32
149.68
553.82
99.53
68.5
121.88
64.68
105.98
90.49
80.3
124.4
223.24
125.76
25.65
74.26
96.69
146.5
70.88
124.17
113.15
27.68
13.94
225.88
19.46
17.5
6.52
81.83
111.97
237.64
102.19
226.86
146.35
218.56
123.37
110.66
184.63
104.1
119.4
642.31
111.25
112.04
103.06
102.07
101.35
132.91
518.2
140.98
483.82
101.52
116.12
95.89
109.23
185.16
189.51
103.71
118.08
273.04
247.02
99.36
111.08
112.39
111.85
107.8
346.83
174.28
121.7
106.62
92.63
46.96
108.69
116.46
127.78
154.68
24.63
109.95
147.94
110.93
123.09
116.44
100.79
27.44
98.02
44.9
100.3
60.33
111.84
22.22
6.8
246.83
35.19
92.94
99.5
103.89
89.61
220.21
80.73
122.98
643.3
100.58
102.39
397.17
99.54
100.55
91.18
398.67
532.96
139.13
499.33
91.86
113.7
89.89
139.58
102.72
96.06
155.39
158.21
198.56
107.21
132.39
350.81
242.15
110.24
93.39
91.42
107.24
99.66
91.62
1083.14
178.9
93.63
96.39
101.6
106.15
100.69
134.14
617.66
93.4
183.49
100.48
102.66
144.5
111.91
104.68
100.83
104.13
79.83
27.56
228.17
158.13
268.54
129.91
203.8
220.78
85.25
253.88
188.89
36.24
98.81
126.44
125.81
88.25
152.86
38.56
187.87
233.38
163.47
19.06
38.8
40.09
410.73
83.44
114.94
174.47
55.82
24.13
224.47
33.1
22.05
19.21
20.23
18.3
18.25
45.66
858.31
802.86
30.4
58.37
91.12
17.9
366.13
33.77
20.68
99.26
17.58
19.46
19.76
173.43
114.76
355.77
20.44
81.62
61.76
44.14
26.88
106.92
95.57
44.93
27.62
87.62
231.14
24.01
19.21
21.33
234.99
25.97
24.21
126.24
676.25
26.91
17.53
20.02
29.53
113.29
668.68
45.07
78.71
193.24
42.67
18.65
85.02
26.77
83.07
421.02
145.91
51.25
130.19
188.42
582.17
75.47
130.37
36.39
50.56
39.65
41.72
8.95
7.57
9.87
6.5
24.61
772.13
34.42
29.86
70.37
41.11
6.75
7.87
26.28
545.52
79.66
346.6
12.91
38.95
16.34
13.23
124.36
75.94
102.4
49.8
227.55
13.9
7.83
26.79
256.33
9.91
18.8
148.32
183.89
6.46
8.55
11.63
38.22
90.39
142.79
27.67
94.57
9.55
78.73
13.41
105.93
495.74
377.84
480.32
244.39
214.02
273.76
382.14
364.31
302.08
253.21
241.34
114.86
229.08
129.51
266.32
223.99
284.38
232.93
221.25
225.02
271.79
667.94
1149.81
220.5
244
217.86
241.87
408.79
448.66
233.49
233.28
214.26
221.17
234.08
222.84
220.92
230.77
249.02
251.69
366.6
242.53
283.84
404.52
228.3
247.46
278.67
311.34
241.13
224.11
222.5
223.74
228.68
243.58
246.76
237.79
504.64
220.69
221.33
226.71
426.31
245.77
376.85
253.8
285.3
236.59
223.83
439.94
224.63
221.49
222.7
1663.39
226.69
225.18
223.23
216.31
215.82
223.93
218.29
259.56
221.42
226.54
289.66
228.69
224.64
223.76
220.57
240.45
321.41
250.82
233.37
232.75
215.49
215.99
223.95
280.71
231.14
223.92
227.53
222.11
241
226.58
241.41
219.22
271.21
20.95
19.96
20.79
17
35.88
771.7
47.98
41.06
75.78
25.13
21.1
19.1
20.08
531.48
81.06
345.98
19.72
38.23
24.38
19.03
104.91
82.2
109.46
64.88
223.55
20.88
21.93
30.03
311.9
20.38
24.43
148.87
186.41
21.27
17.29
16.08
42
93.8
112.45
34.61
36.71
91.31
18.22
63.86
24.86
109.65
33.64
84.68
141.34
113.2
204.45
76.45
116.64
26.62
169.31
221.85
165.48
17.51
12.95
15.12
294.95
132.57
26.53
409.58
79.85
91.15
95.84
130.77
183.63
28.23
210.24
221.66
204.28
3.33
57.73
34.73
404.54
89.31
89.37
125.46
177.92
35.83
27.24
225.26
33.5
21.96
20.26
232.75
159.75
230.82
136.31
272.21
221.24
322.1
391.9
245.03
281.71
184.64
291.4
318.48
338.62
40.14
160.63
301.22
234.69
142.18
208.88
299.75
222.89
18.68
100.64
101.65
250.72
49.1
111.81
25.16
8.98
227.74
23.91
16.93
5.58
33.91
79.67
99.54
233.02
48.68
113.36
35.63
34.84
227.65
27.11
20.35
23.2
41.49
176.44
223.34
147.98
17.2
57.16
647.5
61.78
19.93
492.91
472.21
26.8
164.78
11.96
75.44
220.81
19.6
146.79
147.84
28.48
13.93
24.18
74.49
18.71
33.83
14.4
23.83
32.46
33.09
148.72
56.75
555.36
167.21
98.39
262.52
120.28
158.57
139.3
225.66
35.74
22.68
301.88
15.89
90.4
228.83
125.09
192.64
126.48
116.98
133.55
192.37
333.77
407.62
134.01
122.4
122.13
135.52
124.64
190.17
147.86
140.92
192.02
243.52
138.34
124.4
127.31
143.9
169.13
122.01
123.02
124.68
236.32
259.14
126.71
199.2
121.46
123.49
121.16
123.85
119.11
120.97
126.01
557.85
129.76
118.77
218.15
117.57
128.06
125.63
127.97
197.76
225.68
159.65
229.67
155.97
20.88
37.35
771.23
75.29
32.53
12.79
373.89
316.06
326.97
44.44
44.54
82.89
124.87
172.44
39.23
238.58
224.93
231.01
152.17
206.87
29.56
123.9
34.7
85.73
51.05
26.73
400.68
88.57
113.19
174.7
20.48
8.48
225.43
21.41
35.04
8.68
83.47
27.59
383.39
139.4
207.52
73.46
170.02
30.85
157.84
223.11
147.82
15.4
5.35
19.58
58.13
368.64
117.15
347.61
153.87
4.15
2.88
289.55
8.61
157.34
99.7
26.87
361.61
46.53
84.18
109.81
165.27
28.75
12.43
225.62
27.75
9.62
43.36
433.54
155.34
137.91
185.51
51.85
206.57
243.75
210.82
38.87
21.6
95.9
88.48
385.8
110.56
548.66
134.29
139.7
195.87
94.89
90.17
243.44
92.51
86.44
85.14
87.48
118.71
210.12
308.91
119.67
341.54
178.48
239.38
178.68
207.07
322.12
210.18
41.07
28.53
377.59
109.79
162.66
164.82
41.43
19.18
226.66
25.5
13.86
79.99
227.3
130.32
2.74
142.29
3.19
129.96
635.2
5.88
73.89
18.04
4.8
6.16
15.98
244.01
87.53
334.74
55.83
101.06
168.9
7.26
93.01
11.06
19.28
116
231.13
13.63
3.6
18.22
5.72
16.75
17.75
122.24
302.26
11.6
6.31
2.38
9.96
88.95
42.17
146.68
24.38
11.09
165.85
52.28
9.05
89.1
86.2
46.37
118.15
221.72
125.61
46.09
58.33
82.32
169.61
223.37
48.42
113.56
79.78
53.78
221.6
42.24
360.75
72.34
31.03
28.97
419.46
86.78
99.68
71.73
166.97
31.8
12.94
229.46
21.33
25.46
44.47
41.97
393.82
59.88
99.33
122.65
171.43
36.89
129.46
226.73
125.13
25.27
104.36
152.88
187.75
229.15
150.96
8.79
56.56
633.51
25.08
58.06
23.44
99.06
138.67
96.72
195
472.51
44.8
209.69
84.3
24.13
128.13
32.67
72.81
33.39
233.29
34.04
15.46
80.62
41.06
24.54
140.92
14.95
72.05
55.25
13.23
33.41
377.31
74.79
87.42
122.79
185.34
28.57
57.42
224.38
30.89
16.18
9.03
220.56
127.25
57.97
390.16
85.64
140.78
175.14
50.81
46.5
231.52
69.07
57.96
33.42
11.5
393.57
48.2
267.47
79.06
129.82
166.86
32.68
136.55
225.92
143.33
24.45
14.1
65.7
37.87
381.15
111.58
89.47
106.6
171.33
45.75
18.34
224.77
36.3
29.38
80.03
81.36
222.52
147.2
268.82
344.22
310.09
31.43
226.66
127.69


==> data/clustering/clusters-node_overlay_matrix.txt <==
          c0     c1    c2      c3     c4
c0       1876   290    14     3      0     
c1       290    1078   205    24     7     
c2       14     205    2084   112    5     
c3       3      24     112    1464   140   
c4       0      7      5      140    1332  


==> data/clustering/continents-cluster0.txt <==
   1437 NorthAmerica
   1311 Europe
    295 MiddleEast
    130 Asia
     47 SouthAmerica


==> data/clustering/continents-cluster1.txt <==
   2438 NorthAmerica
   1570 Europe
    405 Asia
    328 MiddleEast
    153 SouthAmerica


==> data/clustering/continents-cluster2.txt <==
   1148 Asia
    868 Europe
    429 NorthAmerica
    307 SouthAmerica
    222 MiddleEast


==> data/clustering/continents-cluster3.txt <==
   2142 Europe
   1656 NorthAmerica
    315 MiddleEast
    198 Asia
    113 SouthAmerica


==> data/clustering/continents-cluster4.txt <==
   1341 NorthAmerica
    716 Europe
    648 Asia
    546 SouthAmerica
    297 MiddleEast


==> data/clustering/continents-percent-cluster0.txt <==
44.6273% NorthAmerica
40.7143% Europe
9.16149% MiddleEast
4.03727% Asia
1.45963% SouthAmerica


==> data/clustering/continents-percent-cluster1.txt <==
49.8161% NorthAmerica
32.0801% Europe
8.27544% Asia
6.70208% MiddleEast
3.12628% SouthAmerica


==> data/clustering/continents-percent-cluster2.txt <==
38.6012% Asia
29.1863% Europe
14.425% NorthAmerica
10.3228% SouthAmerica
7.46469% MiddleEast


==> data/clustering/continents-percent-cluster3.txt <==
48.4177% Europe
37.4322% NorthAmerica
7.12025% MiddleEast
4.47559% Asia
2.55425% SouthAmerica


==> data/clustering/continents-percent-cluster4.txt <==
37.7959% NorthAmerica
20.1804% Europe
18.2638% Asia
15.389% SouthAmerica
8.37091% MiddleEast


==> data/clustering/countries-cluster0.txt <==
   1308 United
    227 Italy
    225 Greece
    186 Germany
    175 Austria
    156 Switzerland
    151 Spain
    129 Canada
    114 Norway
     86 Portugal
     51 Russian
     46 Poland
     35 Turkey
     35 Sweden
     34 Argentina
     33 Korea
     31 France
     30 Czech
     26 Israel
     26 Hungary
     25 Finland
     23 Slovenia
     23 Japan
     13 Brazil
     11 Singapore
     10 Hong
      9 Cyprus
      2 Taiwan


==> data/clustering/countries-cluster1.txt <==
   1909 United
    529 Canada
    313 Germany
    194 Italy
    189 Japan
    175 Greece
    153 Portugal
    145 Norway
    129 Spain
    112 Russian
    107 Argentina
    105 Austria
    104 Poland
    103 Switzerland
     80 Korea
     75 Turkey
     59 Finland
     56 Slovenia
     55 France
     53 Sweden
     52 Hungary
     49 Israel
     49 Czech
     46 Brazil
     29 Cyprus
     12 Taiwan
     12 Singapore


==> data/clustering/countries-cluster2.txt <==
    381 Japan
    380 United
    294 Korea
    225 Singapore
    178 Brazil
    147 Greece
    141 Germany
    139 Switzerland
    129 Argentina
    122 Italy
    111 Taiwan
     81 Norway
     75 Portugal
     71 Hong
     66 Russian
     61 Spain
     57 Austria
     49 Canada
     48 Poland
     30 Turkey
     27 Slovenia
     27 Hungary
     26 Finland
     25 Sweden
     25 Israel
     23 Czech
     20 Cyprus
     16 France


==> data/clustering/countries-cluster3.txt <==
   1354 United
    435 Germany
    302 Canada
    280 Italy
    232 Greece
    190 Portugal
    181 Norway
    172 Austria
    150 Poland
    144 Switzerland
    143 Spain
     99 Argentina
     84 Russian
     79 Hungary
     77 Slovenia
     77 Czech
     74 France
     72 Finland
     68 Sweden
     55 Japan
     55 Israel
     21 Korea
     18 Cyprus
     16 Taiwan
     14 Brazil
     13 Hong
     10 Turkey
      9 Singapore


==> data/clustering/countries-cluster4.txt <==
   1178 United
    332 Brazil
    214 Argentina
    194 Greece
    163 Canada
    149 Korea
    149 Italy
    137 Singapore
    134 Japan
    101 Hong
     99 Spain
     89 Germany
     77 Russian
     77 Portugal
     74 Austria
     62 Norway
     50 Taiwan
     43 Turkey
     40 Poland
     39 Switzerland
     38 Israel
     22 Cyprus
     21 France
     16 Czech
     15 Finland
     14 Sweden
     11 Hungary
     10 Slovenia


==> data/clustering/countries-continents.txt <==
Argentina,SouthAmerica
Austria,Europe
Brazil,SouthAmerica
Canada,NorthAmerica
Cyprus,MiddleEast
Czech,Europe
Finland,Europe
France,Europe
Germany,Europe
Greece,MiddleEast
Hong,Asia
Hungary,Europe
Israel,MiddleEast
Italy,Europe
Japan,Asia
Korea,Asia
Norway,Europe
Poland,Europe
Portugal,Europe
Russian,Asia
Singapore,Asia
Slovenia,Europe
Spain,Europe
Sweden,Europe
Switzerland,Europe
Taiwan,Asia
Turkey,MiddleEast
United,NorthAmerica


==> data/clustering/countries-percent-cluster0.txt <==
40.6211% United
7.04969% Italy
6.98758% Greece
5.7764% Germany
5.43478% Austria
4.84472% Switzerland
4.68944% Spain
4.00621% Canada
3.54037% Norway
2.67081% Portugal
1.58385% Russian
1.42857% Poland
1.08696% Turkey
1.08696% Sweden
1.0559% Argentina
1.02484% Korea
0.962733% France
0.931677% Czech
0.807453% Israel
0.807453% Hungary
0.776398% Finland
0.714286% Slovenia
0.714286% Japan
0.403727% Brazil
0.341615% Singapore
0.310559% Hong
0.279503% Cyprus
0.0621118% Taiwan


==> data/clustering/countries-percent-cluster1.txt <==
39.0069% United
10.8092% Canada
6.39559% Germany
3.96404% Italy
3.86187% Japan
3.57581% Greece
3.12628% Portugal
2.96281% Norway
2.63588% Spain
2.28852% Russian
2.18635% Argentina
2.14548% Austria
2.12505% Poland
2.10462% Switzerland
1.63465% Korea
1.53249% Turkey
1.20556% Finland
1.14426% Slovenia
1.12383% France
1.08296% Sweden
1.06253% Hungary
1.00123% Israel
1.00123% Czech
0.939926% Brazil
0.592562% Cyprus
0.245198% Taiwan
0.245198% Singapore


==> data/clustering/countries-percent-cluster2.txt <==
12.811% Japan
12.7774% United
9.88568% Korea
7.56557% Singapore
5.98521% Brazil
4.94284% Greece
4.74109% Germany
4.67384% Switzerland
4.33759% Argentina
4.10222% Italy
3.73235% Taiwan
2.7236% Norway
2.52186% Portugal
2.38736% Hong
2.21923% Russian
2.05111% Spain
1.91661% Austria
1.64761% Canada
1.61399% Poland
1.00874% Turkey
0.907868% Slovenia
0.907868% Hungary
0.874243% Finland
0.840619% Sweden
0.840619% Israel
0.773369% Czech
0.672495% Cyprus
0.537996% France


==> data/clustering/countries-percent-cluster3.txt <==
30.6058% United
9.83273% Germany
6.8264% Canada
6.32911% Italy
5.24412% Greece
4.29476% Portugal
4.09132% Norway
3.88788% Austria
3.3906% Poland
3.25497% Switzerland
3.23237% Spain
2.23779% Argentina
1.89873% Russian
1.78571% Hungary
1.74051% Slovenia
1.74051% Czech
1.67269% France
1.62749% Finland
1.53707% Sweden
1.24322% Japan
1.24322% Israel
0.474684% Korea
0.406872% Cyprus
0.361664% Taiwan
0.316456% Brazil
0.293852% Hong
0.22604% Turkey
0.203436% Singapore


==> data/clustering/countries-percent-cluster4.txt <==
33.2018% United
9.35738% Brazil
6.03157% Argentina
5.46787% Greece
4.59414% Canada
4.19955% Korea
4.19955% Italy
3.86133% Singapore
3.77678% Japan
2.84667% Hong
2.7903% Spain
2.50846% Germany
2.17024% Russian
2.17024% Portugal
2.08568% Austria
1.74746% Norway
1.40924% Taiwan
1.21195% Turkey
1.1274% Poland
1.09921% Switzerland
1.07103% Israel
0.620068% Cyprus
0.591883% France
0.450958% Czech
0.422773% Finland
0.394589% Sweden
0.310034% Hungary
0.281849% Slovenia


==> data/clustering/hosts.txt <==
gschembra4.diit.unict.it
planetlab2.cis.upenn.edu
planetlab2.ifi.uio.no
planetlab2.informatik.uni-goettingen.de
server1.planetlab.iit-tech.net
planetlab2.di.unito.it
node1.planetlab.mathcs.emory.edu
stella.planetlab.ntua.gr
planetlab-2.cs.colostate.edu
planetlab-1.dis.uniroma1.it
plab2-c703.uibk.ac.at
planetlab2.tmit.bme.hu
pl2.csl.utoronto.ca
onelab03.inria.fr
planetlab2.cs.duke.edu
plab-2.sinp.msu.ru
pl2.ucs.indiana.edu
planetlab-3.cmcl.cs.cmu.edu
itchy.cs.uga.edu
planetlab2.csres.utexas.edu
planetlab3.comp.nus.edu.sg
planet1.cs.huji.ac.il
planetslug4.cse.ucsc.edu
planetlab3.williams.edu
plab2.larc.usp.br
planetlab-3.imperial.ac.uk
planetlab2.elet.polimi.it
planetlab1.netmedia.gist.ac.kr
netapp6.cs.kookmin.ac.kr
planetlab2.pop-rs.rnp.br
merkur.planetlab.haw-hamburg.de
planetlab2.ie.cuhk.edu.hk
planetlab1.cs.uoi.gr
planetlab3.mini.pw.edu.pl
vicky.planetlab.ntua.gr
planet1.ku.edu.tr
csplanetlab2.kaist.ac.kr
planetlab02.cs.washington.edu
plab1-itec.uni-klu.ac.at
pl2.bit.uoit.ca
planetlab2.dtc.umn.edu
pl1-higashi.ics.es.osaka-u.ac.jp
planetlab-1.ssvl.kth.se
planetlab2.comp.nus.edu.sg
planetlab4.cse.nd.edu
planetlab1.cs.wisc.edu
planetlab2.cnds.jhu.edu
planetlab4.inf.ethz.ch
planetlab02.cnds.unibe.ch
pads21.cs.nthu.edu.tw
planet1.cs.ucsb.edu
planetlab-2.cs.ucy.ac.cy
planetlab-02.naist.jp
planetlab1.cs.purdue.edu
planetlab1.ls.fi.upm.es
planetlab-2.ece.iastate.edu
planetlabnode-2.docomolabs-usa.com
planetlab-04.naist.jp
planetlab2.simula.no
planetlab-2.usask.ca
planetlab1.fri.uni-lj.si
planetlab-2.tagus.ist.utl.pt
planetlab2.utdallas.edu
planetlab2.ceid.upatras.gr
pl2.eecs.utk.edu
planetlab2.postel.org
planetlab2.cesnet.cz
planetlab3.ani.univie.ac.at
pl3.planetlab.uvic.ca
pl2.snu.ac.kr
planetlab1.cs.uit.no
pli1-pa-5.hpl.hp.com
lsirextpc02.epfl.ch
planetlab-2.cs.uh.edu
planetlab5.millennium.berkeley.edu
planet-lab2.ufabc.edu.br
planetlab2.hiit.fi
planetlab-2.iscte.pt
node2pl.planet-lab.telecom-lille1.eu
planet2.l3s.uni-hannover.de
planetlab1.nrl.dcs.qmul.ac.uk
plab-1.sinp.msu.ru
planetlab1.cs.unibo.it
planetlab04.mpi-sws.mpg.de
planetlab2.mnlab.cti.depaul.edu
planetlab2.iii.u-tokyo.ac.jp
planetlab2.cs.ubc.ca
planetlab3.gdansk.rd.tp.pl
planetlab3.upc.es
planetlab1.informatik.uni-kl.de
node-1.mcgillplanetlab.org
planetlab1.pop-mg.rnp.br
planetlab2.tlm.unavarra.es
ricepl-2.cs.rice.edu
iraplab1.iralab.uni-karlsruhe.de
planetlab2.ics.forth.gr
planetlab2.fct.ualg.pt
planetlab3.cs.columbia.edu
planetlab2.georgetown.edu
node1.lbnl.nodes.planet-lab.org


==> data/clustering/link-clusters.txt <==
1-3 cluster3
1-4 cluster3
1-5 cluster1
1-6 cluster3
1-7 cluster1
1-8 cluster3
1-10 cluster0
1-11 cluster3
1-12 cluster3
1-13 cluster1
1-14 cluster3
1-15 cluster0
1-16 cluster1
1-17 cluster1
1-18 cluster0
1-19 cluster4
1-20 cluster1
1-21 cluster2
1-22 cluster0
1-23 cluster4
1-24 cluster1
1-25 cluster4
1-26 cluster3
1-27 cluster3
1-28 cluster2
1-29 cluster2
1-30 cluster2
1-31 cluster3
1-32 cluster4
1-33 cluster0
1-34 cluster3
1-35 cluster3
1-36 cluster1
1-37 cluster2
1-38 cluster1
1-39 cluster3
1-40 cluster1
1-41 cluster1
1-42 cluster2
1-43 cluster3
1-44 cluster2
1-45 cluster1
1-46 cluster1
1-47 cluster0
1-48 cluster3
1-49 cluster3
1-50 cluster2
1-51 cluster4
1-53 cluster2
1-54 cluster4
1-55 cluster0
1-56 cluster1
1-57 cluster2
1-58 cluster2
1-59 cluster3
1-60 cluster1
1-61 cluster3
1-62 cluster3
1-63 cluster1
1-64 cluster3
1-65 cluster1
1-66 cluster1
1-67 cluster3
1-68 cluster3
1-69 cluster1
1-70 cluster2
1-71 cluster0
1-72 cluster1
1-73 cluster0
1-74 cluster1
1-75 cluster4
1-76 cluster4
1-77 cluster3
1-78 cluster3
1-79 cluster3
1-80 cluster3
1-81 cluster3
1-82 cluster1
1-83 cluster3
1-84 cluster3
1-85 cluster1
1-86 cluster1
1-87 cluster2
1-88 cluster3
1-89 cluster3
1-90 cluster3
1-91 cluster1
1-92 cluster2
1-93 cluster1
1-94 cluster3
1-95 cluster3
1-96 cluster0
1-97 cluster1
1-98 cluster3
1-99 cluster3
2-1 cluster0
2-3 cluster1
2-4 cluster1
2-5 cluster3
2-6 cluster1
2-7 cluster3
2-8 cluster1
2-10 cluster0
2-11 cluster0
2-12 cluster1
2-13 cluster3
2-14 cluster0
2-15 cluster3
2-16 cluster1
2-17 cluster3
2-18 cluster0
2-19 cluster3
2-20 cluster0
2-21 cluster2
2-22 cluster0
2-23 cluster1
2-24 cluster0
2-25 cluster1
2-26 cluster1
2-27 cluster1
2-28 cluster4
2-29 cluster4
2-30 cluster4
2-31 cluster1
2-32 cluster4
2-33 cluster4
2-34 cluster1
2-35 cluster1
2-36 cluster1
2-37 cluster4
2-38 cluster3
2-39 cluster1
2-40 cluster3
2-41 cluster3
2-42 cluster4
2-43 cluster1
2-44 cluster2
2-45 cluster3
2-46 cluster0
2-47 cluster0
2-48 cluster1
2-49 cluster1
2-50 cluster4
2-51 cluster0
2-52 cluster4
2-53 cluster4
2-54 cluster3
2-55 cluster0
2-56 cluster3
2-57 cluster2
2-58 cluster4
2-59 cluster1
2-60 cluster3
2-61 cluster1
2-62 cluster1
2-63 cluster3
2-64 cluster0
2-65 cluster3
2-66 cluster0
2-67 cluster1
2-68 cluster1
2-69 cluster1
2-70 cluster4
2-71 cluster1
2-72 cluster0
2-73 cluster2
2-74 cluster3
2-75 cluster0
2-76 cluster4
2-77 cluster1
2-78 cluster1
2-79 cluster1
2-80 cluster1
2-81 cluster1
2-82 cluster1
2-83 cluster1
2-84 cluster1
2-85 cluster3
2-86 cluster4
2-87 cluster0
2-88 cluster0
2-89 cluster1
2-90 cluster0
2-91 cluster3
2-92 cluster4
2-93 cluster1
2-94 cluster3
2-95 cluster1
2-96 cluster1
2-97 cluster1
2-98 cluster3
2-99 cluster3
3-1 cluster3
3-2 cluster0
3-4 cluster3
3-5 cluster1
3-6 cluster3
3-7 cluster1
3-8 cluster3
3-10 cluster0
3-11 cluster0
3-12 cluster3
3-13 cluster1
3-14 cluster3
3-15 cluster0
3-16 cluster3
3-17 cluster1
3-18 cluster0
3-19 cluster4
3-20 cluster0
3-21 cluster2
3-22 cluster3
3-23 cluster1
3-24 cluster1
3-25 cluster4
3-26 cluster3
3-27 cluster3
3-28 cluster2
3-29 cluster2
3-30 cluster4
3-31 cluster3
3-32 cluster4
3-33 cluster0
3-34 cluster3
3-35 cluster3
3-36 cluster1
3-37 cluster4
3-38 cluster1
3-39 cluster3
3-40 cluster1
3-41 cluster1
3-42 cluster2
3-43 cluster0
3-44 cluster2
3-45 cluster1
3-46 cluster0
3-47 cluster0
3-48 cluster3
3-49 cluster3
3-50 cluster2
3-51 cluster1
3-52 cluster1
3-53 cluster2
3-54 cluster0
3-55 cluster0
3-56 cluster1
3-57 cluster2
3-58 cluster2
3-59 cluster0
3-60 cluster1
3-61 cluster3
3-62 cluster3
3-63 cluster1
3-64 cluster3
3-65 cluster1
3-66 cluster1
3-67 cluster3
3-68 cluster3
3-69 cluster1
3-70 cluster2
3-71 cluster0
3-72 cluster1
3-73 cluster0
3-74 cluster1
3-75 cluster4
3-76 cluster2
3-77 cluster3
3-78 cluster3
3-79 cluster3
3-80 cluster3
3-81 cluster3
3-82 cluster1
3-83 cluster0
3-84 cluster3
3-85 cluster1
3-86 cluster2
3-87 cluster1
3-88 cluster3
3-89 cluster3
3-90 cluster3
3-91 cluster1
3-92 cluster2
3-93 cluster3
3-94 cluster1
3-95 cluster3
3-96 cluster3
3-97 cluster3
3-98 cluster0
3-99 cluster0
4-1 cluster3
4-2 cluster1
4-3 cluster3
4-5 cluster1
4-6 cluster3
4-7 cluster1
4-8 cluster3
4-10 cluster0
4-11 cluster0
4-12 cluster3
4-13 cluster1
4-14 cluster3
4-15 cluster1
4-16 cluster3
4-17 cluster0
4-18 cluster0
4-19 cluster4
4-20 cluster1
4-21 cluster2
4-22 cluster3
4-23 cluster1
4-24 cluster1
4-25 cluster4
4-26 cluster3
4-27 cluster3
4-28 cluster2
4-29 cluster2
4-30 cluster4
4-31 cluster0
4-32 cluster2
4-33 cluster0
4-34 cluster3
4-35 cluster3
4-36 cluster0
4-37 cluster4
4-38 cluster1
4-39 cluster3
4-40 cluster1
4-41 cluster1
4-42 cluster2
4-43 cluster3
4-44 cluster2
4-45 cluster1
4-46 cluster0
4-47 cluster0
4-48 cluster3
4-49 cluster3
4-50 cluster2
4-51 cluster4
4-53 cluster2
4-54 cluster0
4-55 cluster0
4-56 cluster0
4-57 cluster2
4-58 cluster2
4-59 cluster3
4-60 cluster1
4-61 cluster3
4-62 cluster3
4-63 cluster1
4-64 cluster0
4-65 cluster1
4-66 cluster0
4-67 cluster3
4-68 cluster3
4-69 cluster1
4-70 cluster2
4-71 cluster3
4-72 cluster1
4-73 cluster0
4-74 cluster1
4-75 cluster1
4-76 cluster4
4-77 cluster3
4-78 cluster3
4-79 cluster3
4-80 cluster3
4-81 cluster3
4-82 cluster3
4-83 cluster3
4-84 cluster0
4-85 cluster1
4-86 cluster2
4-87 cluster1
4-88 cluster3
4-89 cluster3
4-90 cluster0
4-91 cluster1
4-92 cluster4
4-93 cluster3
4-94 cluster1
4-95 cluster3
4-96 cluster3
4-97 cluster3
4-98 cluster1
4-99 cluster1
5-1 cluster1
5-2 cluster0
5-3 cluster1
5-4 cluster1
5-6 cluster1
5-7 cluster3
5-8 cluster1
5-10 cluster4
5-11 cluster0
5-12 cluster1
5-13 cluster3
5-14 cluster1
5-15 cluster0
5-16 cluster1
5-17 cluster3
5-18 cluster0
5-19 cluster0
5-20 cluster0
5-21 cluster4
5-22 cluster1
5-23 cluster3
5-24 cluster0
5-25 cluster1
5-26 cluster1
5-27 cluster1
5-28 cluster4
5-29 cluster2
5-30 cluster4
5-31 cluster1
5-32 cluster4
5-33 cluster4
5-34 cluster1
5-35 cluster1
5-36 cluster1
5-37 cluster1
5-38 cluster3
5-39 cluster1
5-40 cluster3
5-41 cluster3
5-42 cluster1
5-43 cluster1
5-44 cluster4
5-45 cluster3
5-46 cluster3
5-47 cluster0
5-48 cluster1
5-49 cluster1
5-50 cluster4
5-51 cluster0
5-52 cluster4
5-53 cluster1
5-54 cluster0
5-55 cluster1
5-56 cluster3
5-57 cluster2
5-58 cluster1
5-59 cluster1
5-60 cluster3
5-61 cluster1
5-62 cluster1
5-63 cluster3
5-64 cluster4
5-65 cluster3
5-66 cluster3
5-67 cluster1
5-68 cluster1
5-69 cluster3
5-70 cluster1
5-71 cluster4
5-72 cluster3
5-73 cluster2
5-74 cluster3
5-75 cluster0
5-76 cluster4
5-77 cluster1
5-78 cluster1
5-79 cluster1
5-80 cluster1
5-81 cluster1
5-82 cluster1
5-83 cluster0
5-84 cluster1
5-85 cluster3
5-86 cluster1
5-87 cluster3
5-88 cluster1
5-89 cluster1
5-90 cluster1
5-91 cluster3
5-92 cluster4
5-93 cluster1
5-94 cluster3
5-95 cluster1
5-96 cluster1
5-97 cluster1
5-98 cluster0
5-99 cluster0
6-1 cluster3
6-2 cluster0
6-3 cluster3
6-4 cluster3
6-5 cluster1
6-7 cluster1
6-8 cluster3
6-10 cluster0
6-11 cluster0
6-12 cluster3
6-13 cluster1
6-14 cluster3
6-15 cluster0
6-16 cluster3
6-17 cluster1
6-18 cluster0
6-19 cluster4
6-20 cluster0
6-21 cluster2
6-22 cluster3
6-23 cluster1
6-24 cluster1
6-25 cluster4
6-26 cluster3
6-27 cluster3
6-28 cluster2
6-29 cluster2
6-30 cluster4
6-31 cluster3
6-32 cluster4
6-33 cluster0
6-34 cluster3
6-35 cluster3
6-36 cluster1
6-37 cluster2
6-38 cluster1
6-39 cluster3
6-40 cluster1
6-41 cluster1
6-42 cluster2
6-43 cluster3
6-44 cluster2
6-45 cluster1
6-46 cluster1
6-47 cluster0
6-48 cluster0
6-49 cluster3
6-50 cluster2
6-51 cluster4
6-52 cluster3
6-53 cluster2
6-54 cluster0
6-55 cluster0
6-56 cluster1
6-57 cluster2
6-58 cluster2
6-59 cluster3
6-60 cluster1
6-61 cluster3
6-62 cluster3
6-63 cluster1
6-64 cluster3
6-65 cluster1
6-66 cluster1
6-67 cluster3
6-68 cluster3
6-69 cluster1
6-70 cluster4
6-71 cluster0
6-72 cluster1
6-73 cluster0
6-74 cluster1
6-75 cluster4
6-76 cluster4
6-77 cluster3
6-78 cluster3
6-79 cluster3
6-80 cluster3
6-81 cluster3
6-82 cluster3
6-83 cluster0
6-84 cluster3
6-85 cluster1
6-86 cluster2
6-87 cluster1
6-88 cluster3
6-89 cluster3
6-90 cluster3
6-91 cluster1
6-92 cluster4
6-93 cluster3
6-94 cluster1
6-95 cluster3
6-96 cluster3
6-97 cluster3
6-98 cluster0
6-99 cluster0
7-1 cluster1
7-2 cluster3
7-3 cluster1
7-4 cluster1
7-5 cluster3
7-6 cluster1
7-8 cluster1
7-10 cluster4
7-11 cluster0
7-12 cluster1
7-13 cluster3
7-14 cluster1
7-15 cluster3
7-16 cluster1
7-17 cluster0
7-18 cluster0
7-19 cluster0
7-20 cluster3
7-21 cluster4
7-22 cluster1
7-23 cluster3
7-24 cluster0
7-25 cluster1
7-26 cluster1
7-27 cluster1
7-28 cluster1
7-29 cluster2
7-30 cluster4
7-31 cluster1
7-32 cluster4
7-33 cluster4
7-34 cluster1
7-35 cluster1
7-36 cluster0
7-37 cluster1
7-38 cluster3
7-39 cluster1
7-40 cluster3
7-41 cluster3
7-42 cluster1
7-43 cluster1
7-44 cluster4
7-45 cluster3
7-46 cluster0
7-47 cluster0
7-48 cluster1
7-49 cluster1
7-50 cluster4
7-51 cluster3
7-53 cluster1
7-54 cluster0
7-55 cluster0
7-56 cluster3
7-57 cluster2
7-58 cluster1
7-59 cluster1
7-60 cluster3
7-61 cluster1
7-62 cluster1
7-63 cluster3
7-64 cluster1
7-65 cluster3
7-66 cluster0
7-67 cluster1
7-68 cluster1
7-69 cluster3
7-70 cluster1
7-71 cluster1
7-72 cluster3
7-73 cluster2
7-74 cluster3
7-75 cluster3
7-76 cluster4
7-77 cluster1
7-78 cluster1
7-79 cluster1
7-80 cluster1
7-81 cluster1
7-82 cluster1
7-83 cluster1
7-84 cluster1
7-85 cluster3
7-86 cluster1
7-87 cluster0
7-88 cluster1
7-89 cluster1
7-90 cluster0
7-91 cluster3
7-92 cluster1
7-93 cluster1
7-94 cluster3
7-95 cluster1
7-96 cluster1
7-97 cluster1
7-98 cluster3
7-99 cluster0
8-1 cluster3
8-2 cluster1
8-3 cluster3
8-4 cluster3
8-5 cluster1
8-6 cluster3
8-7 cluster1
8-9 cluster1
8-10 cluster0
8-11 cluster0
8-12 cluster3
8-13 cluster1
8-14 cluster3
8-15 cluster0
8-16 cluster1
8-17 cluster1
8-18 cluster0
8-19 cluster4
8-20 cluster1
8-21 cluster2
8-22 cluster0
8-23 cluster4
8-24 cluster4
8-25 cluster2
8-26 cluster3
8-27 cluster3
8-28 cluster2
8-29 cluster2
8-30 cluster2
8-31 cluster3
8-32 cluster4
8-33 cluster0
8-34 cluster3
8-35 cluster0
8-36 cluster1
8-37 cluster2
8-38 cluster4
8-39 cluster3
8-40 cluster1
8-41 cluster1
8-42 cluster2
8-43 cluster3
8-44 cluster2
8-45 cluster1
8-46 cluster1
8-47 cluster0
8-48 cluster3
8-49 cluster3
8-50 cluster2
8-51 cluster4
8-53 cluster2
8-54 cluster4
8-55 cluster0
8-56 cluster1
8-57 cluster2
8-58 cluster2
8-59 cluster3
8-60 cluster1
8-61 cluster3
8-62 cluster3
8-63 cluster1
8-64 cluster0
8-65 cluster1
8-66 cluster1
8-67 cluster3
8-68 cluster3
8-69 cluster1
8-70 cluster2
8-71 cluster0
8-72 cluster4
8-73 cluster0
8-74 cluster1
8-75 cluster4
8-76 cluster4
8-77 cluster3
8-78 cluster3
8-79 cluster3
8-80 cluster3
8-81 cluster3
8-82 cluster1
8-83 cluster0
8-84 cluster3
8-85 cluster1
8-86 cluster2
8-87 cluster1
8-88 cluster3
8-89 cluster3
8-90 cluster3
8-91 cluster1
8-92 cluster2
8-93 cluster3
8-94 cluster1
8-95 cluster3
8-96 cluster3
8-97 cluster3
8-98 cluster0
8-99 cluster1
9-8 cluster1
9-10 cluster4
9-21 cluster4
9-35 cluster1
9-40 cluster3
9-42 cluster1
9-44 cluster4
9-60 cluster3
9-69 cluster3
9-70 cluster1
9-77 cluster1
9-79 cluster1
9-86 cluster1
9-88 cluster1
9-91 cluster3
9-96 cluster1
10-1 cluster0
10-2 cluster0
10-3 cluster0
10-4 cluster0
10-5 cluster4
10-6 cluster0
10-7 cluster4
10-8 cluster0
10-9 cluster4
10-11 cluster0
10-12 cluster0
10-13 cluster4
10-14 cluster0
10-15 cluster4
10-16 cluster4
10-17 cluster4
10-18 cluster4
10-19 cluster0
10-20 cluster4
10-21 cluster2
10-22 cluster0
10-23 cluster4
10-24 cluster4
10-25 cluster2
10-26 cluster0
10-27 cluster0
10-28 cluster2
10-29 cluster2
10-30 cluster2
10-31 cluster0
10-32 cluster0
10-33 cluster0
10-34 cluster0
10-35 cluster0
10-36 cluster4
10-37 cluster2
10-38 cluster4
10-39 cluster0
10-40 cluster4
10-41 cluster4
10-42 cluster2
10-43 cluster0
10-44 cluster2
10-45 cluster4
10-46 cluster4
10-47 cluster4
10-48 cluster0
10-49 cluster0
10-50 cluster2
10-51 cluster0
10-52 cluster4
10-53 cluster2
10-54 cluster4
10-55 cluster0
10-56 cluster4
10-57 cluster2
10-58 cluster2
10-59 cluster0
10-60 cluster4
10-61 cluster0
10-62 cluster0
10-63 cluster4
10-64 cluster0
10-65 cluster4
10-66 cluster4
10-67 cluster0
10-68 cluster0
10-69 cluster4
10-70 cluster2
10-71 cluster0
10-72 cluster4
10-73 cluster0
10-74 cluster4
10-75 cluster4
10-76 cluster2
10-77 cluster0
10-78 cluster0
10-79 cluster0
10-80 cluster0
10-81 cluster0
10-82 cluster4
10-83 cluster0
10-84 cluster0
10-85 cluster4
10-86 cluster2
10-87 cluster4
10-88 cluster0
10-89 cluster0
10-90 cluster0
10-91 cluster4
10-92 cluster2
10-93 cluster0
10-94 cluster4
10-95 cluster0
10-96 cluster0
10-97 cluster0
10-98 cluster4
10-99 cluster4
11-1 cluster3
11-2 cluster0
11-3 cluster0
11-4 cluster0
11-5 cluster0
11-6 cluster0
11-7 cluster0
11-8 cluster0
11-10 cluster0
11-12 cluster0
11-13 cluster0
11-14 cluster3
11-15 cluster0
11-16 cluster0
11-17 cluster0
11-18 cluster0
11-19 cluster4
11-20 cluster0
11-21 cluster4
11-22 cluster3
11-23 cluster1
11-24 cluster0
11-25 cluster4
11-26 cluster0
11-27 cluster0
11-28 cluster4
11-29 cluster4
11-30 cluster4
11-31 cluster0
11-32 cluster4
11-33 cluster0
11-34 cluster0
11-35 cluster0
11-36 cluster0
11-37 cluster4
11-38 cluster4
11-39 cluster0
11-40 cluster0
11-41 cluster0
11-42 cluster4
11-43 cluster0
11-44 cluster4
11-45 cluster0
11-46 cluster0
11-47 cluster0
11-48 cluster0
11-49 cluster0
11-50 cluster2
11-51 cluster4
11-53 cluster4
11-54 cluster0
11-55 cluster0
11-56 cluster0
11-57 cluster2
11-58 cluster4
11-59 cluster0
11-60 cluster0
11-61 cluster0
11-62 cluster0
11-63 cluster4
11-64 cluster0
11-65 cluster0
11-66 cluster0
11-67 cluster0
11-68 cluster0
11-69 cluster4
11-70 cluster4
11-71 cluster0
11-72 cluster4
11-73 cluster0
11-74 cluster0
11-75 cluster4
11-76 cluster4
11-77 cluster0
11-78 cluster0
11-79 cluster3
11-80 cluster0
11-81 cluster0
11-82 cluster0
11-83 cluster0
11-84 cluster0
11-85 cluster0
11-86 cluster4
11-87 cluster4
11-88 cluster3
11-89 cluster3
11-90 cluster0
11-91 cluster0
11-92 cluster4
11-93 cluster0
11-94 cluster0
11-95 cluster0
11-96 cluster0
11-97 cluster0
11-98 cluster0
11-99 cluster0
12-1 cluster3
12-2 cluster0
12-3 cluster3
12-4 cluster3
12-5 cluster1
12-6 cluster3
12-7 cluster1
12-8 cluster3
12-10 cluster0
12-11 cluster0
12-13 cluster1
12-14 cluster3
12-15 cluster1
12-16 cluster3
12-17 cluster0
12-18 cluster0
12-19 cluster4
12-20 cluster0
12-21 cluster2
12-22 cluster3
12-23 cluster1
12-24 cluster1
12-25 cluster4
12-26 cluster3
12-27 cluster3
12-28 cluster2
12-29 cluster2
12-30 cluster4
12-31 cluster3
12-32 cluster2
12-33 cluster0
12-34 cluster3
12-35 cluster3
12-36 cluster0
12-37 cluster2
12-38 cluster1
12-39 cluster3
12-40 cluster1
12-41 cluster1
12-42 cluster2
12-43 cluster3
12-44 cluster2
12-45 cluster1
12-46 cluster0
12-47 cluster0
12-48 cluster3
12-49 cluster3
12-50 cluster2
12-51 cluster4
12-52 cluster3
12-53 cluster2
12-54 cluster0
12-55 cluster0
12-56 cluster1
12-57 cluster2
12-58 cluster2
12-59 cluster3
12-60 cluster1
12-61 cluster3
12-62 cluster3
12-63 cluster1
12-64 cluster0
12-65 cluster1
12-66 cluster0
12-67 cluster3
12-68 cluster3
12-69 cluster1
12-70 cluster4
12-71 cluster3
12-72 cluster1
12-73 cluster0
12-74 cluster1
12-75 cluster4
12-76 cluster4
12-77 cluster3
12-78 cluster3
12-79 cluster3
12-80 cluster3
12-81 cluster3
12-82 cluster3
12-83 cluster0
12-84 cluster3
12-85 cluster1
12-86 cluster2
12-87 cluster1
12-88 cluster3
12-89 cluster3
12-90 cluster3
12-91 cluster1
12-92 cluster2
12-93 cluster3
12-94 cluster1
12-95 cluster3
12-96 cluster3
12-97 cluster3
12-98 cluster0
12-99 cluster0
13-1 cluster1
13-2 cluster0
13-3 cluster1
13-4 cluster1
13-5 cluster3
13-6 cluster1
13-7 cluster3
13-8 cluster1
13-10 cluster4
13-11 cluster0
13-12 cluster1
13-14 cluster1
13-15 cluster0
13-16 cluster1
13-17 cluster3
13-18 cluster3
13-19 cluster3
13-20 cluster0
13-21 cluster4
13-22 cluster1
13-23 cluster3
13-24 cluster0
13-25 cluster1
13-26 cluster1
13-27 cluster1
13-28 cluster4
13-29 cluster2
13-30 cluster4
13-31 cluster1
13-32 cluster4
13-33 cluster4
13-34 cluster1
13-35 cluster1
13-36 cluster1
13-37 cluster1
13-38 cluster3
13-39 cluster1
13-40 cluster3
13-41 cluster3
13-42 cluster1
13-43 cluster1
13-44 cluster4
13-45 cluster3
13-46 cluster3
13-47 cluster3
13-48 cluster0
13-49 cluster1
13-50 cluster4
13-51 cluster3
13-52 cluster1
13-53 cluster1
13-54 cluster3
13-55 cluster0
13-56 cluster3
13-57 cluster2
13-58 cluster1
13-59 cluster1
13-60 cluster3
13-61 cluster1
13-62 cluster1
13-63 cluster3
13-64 cluster0
13-65 cluster3
13-66 cluster3
13-67 cluster1
13-68 cluster1
13-69 cluster3
13-70 cluster1
13-71 cluster0
13-72 cluster3
13-73 cluster2
13-74 cluster3
13-75 cluster0
13-76 cluster4
13-77 cluster1
13-78 cluster1
13-79 cluster0
13-80 cluster1
13-81 cluster1
13-82 cluster1
13-83 cluster0
13-84 cluster0
13-85 cluster3
13-86 cluster1
13-87 cluster3
13-88 cluster1
13-89 cluster1
13-90 cluster1
13-91 cluster3
13-92 cluster4
13-93 cluster1
13-94 cluster3
13-95 cluster1
13-96 cluster1
13-97 cluster1
13-98 cluster0
13-99 cluster3
14-1 cluster3
14-2 cluster1
14-3 cluster3
14-4 cluster3
14-5 cluster1
14-6 cluster3
14-7 cluster1
14-8 cluster3
14-10 cluster0
14-11 cluster3
14-12 cluster3
14-13 cluster1
14-15 cluster1
14-16 cluster3
14-17 cluster0
14-18 cluster0
14-19 cluster4
14-20 cluster1
14-21 cluster2
14-22 cluster3
14-23 cluster1
14-24 cluster1
14-25 cluster4
14-26 cluster3
14-27 cluster3
14-28 cluster2
14-29 cluster2
14-30 cluster4
14-31 cluster3
14-32 cluster2
14-33 cluster0
14-34 cluster3
14-35 cluster3
14-36 cluster0
14-37 cluster2
14-38 cluster1
14-39 cluster3
14-40 cluster1
14-41 cluster1
14-42 cluster2
14-43 cluster3
14-44 cluster2
14-45 cluster1
14-46 cluster0
14-47 cluster0
14-48 cluster3
14-49 cluster3
14-50 cluster2
14-51 cluster1
14-53 cluster2
14-54 cluster0
14-55 cluster0
14-56 cluster1
14-57 cluster2
14-58 cluster2
14-59 cluster3
14-60 cluster1
14-61 cluster3
14-62 cluster3
14-63 cluster1
14-64 cluster3
14-65 cluster1
14-66 cluster0
14-67 cluster3
14-68 cluster3
14-69 cluster1
14-70 cluster2
14-71 cluster3
14-72 cluster1
14-73 cluster0
14-74 cluster1
14-75 cluster1
14-76 cluster4
14-77 cluster3
14-78 cluster3
14-79 cluster3
14-80 cluster3
14-81 cluster3
14-82 cluster0
14-83 cluster3
14-84 cluster3
14-85 cluster1
14-86 cluster1
14-87 cluster2
14-88 cluster3
14-89 cluster3
14-90 cluster3
14-91 cluster1
14-92 cluster4
14-93 cluster1
14-94 cluster3
14-95 cluster3
14-96 cluster0
14-97 cluster1
14-98 cluster3
14-99 cluster3
15-1 cluster0
15-2 cluster0
15-3 cluster0
15-4 cluster1
15-5 cluster3
15-6 cluster0
15-7 cluster3
15-8 cluster0
15-10 cluster4
15-11 cluster0
15-12 cluster1
15-13 cluster3
15-14 cluster1
15-16 cluster4
15-17 cluster3
15-18 cluster3
15-19 cluster3
15-20 cluster0
15-21 cluster4
15-22 cluster1
15-23 cluster0
15-24 cluster0
15-25 cluster1
15-26 cluster1
15-27 cluster0
15-28 cluster4
15-29 cluster4
15-30 cluster4
15-31 cluster0
15-32 cluster4
15-33 cluster4
15-34 cluster0
15-35 cluster0
15-36 cluster0
15-37 cluster4
15-38 cluster3
15-39 cluster1
15-40 cluster3
15-41 cluster3
15-42 cluster1
15-43 cluster1
15-44 cluster4
15-45 cluster3
15-46 cluster0
15-47 cluster3
15-48 cluster1
15-49 cluster0
15-51 cluster0
15-52 cluster1
15-53 cluster4
15-54 cluster3
15-55 cluster0
15-56 cluster3
15-57 cluster2
15-58 cluster4
15-59 cluster1
15-60 cluster3
15-61 cluster0
15-62 cluster0
15-63 cluster3
15-64 cluster0
15-65 cluster3
15-66 cluster3
15-67 cluster1
15-68 cluster1
15-69 cluster0
15-70 cluster1
15-71 cluster0
15-72 cluster0
15-73 cluster2
15-74 cluster3
15-75 cluster0
15-76 cluster4
15-77 cluster0
15-78 cluster0
15-79 cluster0
15-80 cluster0
15-81 cluster0
15-82 cluster4
15-83 cluster0
15-84 cluster0
15-85 cluster3
15-86 cluster1
15-87 cluster0
15-88 cluster1
15-89 cluster0
15-90 cluster0
15-91 cluster3
15-92 cluster4
15-93 cluster4
15-94 cluster3
15-95 cluster0
15-96 cluster0
15-98 cluster0
15-99 cluster3
16-1 cluster1
16-2 cluster0
16-3 cluster3
16-4 cluster3
16-5 cluster1
16-6 cluster3
16-7 cluster1
16-8 cluster1
16-10 cluster4
16-11 cluster0
16-12 cluster3
16-13 cluster1
16-14 cluster3
16-15 cluster0
16-17 cluster1
16-18 cluster0
16-19 cluster4
16-20 cluster4
16-21 cluster2
16-22 cluster1
16-23 cluster4
16-24 cluster4
16-25 cluster2
16-26 cluster3
16-27 cluster3
16-28 cluster2
16-29 cluster2
16-30 cluster2
16-31 cluster3
16-32 cluster4
16-33 cluster0
16-34 cluster3
16-35 cluster1
16-36 cluster1
16-37 cluster2
16-38 cluster4
16-39 cluster3
16-40 cluster1
16-41 cluster1
16-42 cluster2
16-43 cluster0
16-44 cluster2
16-45 cluster1
16-46 cluster1
16-47 cluster4
16-48 cluster3
16-49 cluster3
16-50 cluster2
16-51 cluster4
16-52 cluster1
16-53 cluster2
16-54 cluster4
16-55 cluster0
16-56 cluster1
16-57 cluster2
16-58 cluster2
16-59 cluster0
16-60 cluster1
16-61 cluster3
16-62 cluster1
16-63 cluster4
16-64 cluster0
16-65 cluster1
16-66 cluster4
16-67 cluster3
16-68 cluster3
16-69 cluster4
16-70 cluster2
16-71 cluster0
16-72 cluster4
16-73 cluster0
16-74 cluster1
16-75 cluster4
16-76 cluster2
16-77 cluster0
16-78 cluster1
16-79 cluster3
16-80 cluster3
16-81 cluster3
16-82 cluster3
16-83 cluster0
16-84 cluster3
16-85 cluster1
16-86 cluster2
16-87 cluster4
16-88 cluster0
16-89 cluster1
16-90 cluster3
16-91 cluster1
16-92 cluster2
16-93 cluster1
16-94 cluster1
16-95 cluster3
16-96 cluster1
16-97 cluster1
16-98 cluster0
16-99 cluster4
17-1 cluster1
17-2 cluster3
17-3 cluster1
17-4 cluster1
17-5 cluster3
17-6 cluster1
17-7 cluster3
17-8 cluster1
17-10 cluster4
17-11 cluster0
17-12 cluster1
17-13 cluster3
17-14 cluster1
17-15 cluster0
17-16 cluster1
17-18 cluster0
17-19 cluster0
17-20 cluster0
17-21 cluster4
17-22 cluster1
17-23 cluster3
17-24 cluster0
17-25 cluster1
17-26 cluster1
17-27 cluster1
17-28 cluster4
17-29 cluster4
17-30 cluster4
17-31 cluster1
17-32 cluster4
17-33 cluster4
17-34 cluster1
17-35 cluster1
17-36 cluster4
17-37 cluster4
17-38 cluster3
17-39 cluster1
17-40 cluster3
17-41 cluster3
17-42 cluster1
17-43 cluster1
17-44 cluster4
17-45 cluster0
17-46 cluster3
17-47 cluster0
17-48 cluster1
17-49 cluster1
17-50 cluster2
17-51 cluster3
17-53 cluster1
17-54 cluster0
17-55 cluster0
17-56 cluster3
17-57 cluster2
17-58 cluster1
17-59 cluster1
17-60 cluster3
17-61 cluster1
17-62 cluster1
17-63 cluster3
17-64 cluster1
17-65 cluster3
17-66 cluster0
17-67 cluster1
17-68 cluster1
17-69 cluster3
17-70 cluster1
17-71 cluster4
17-72 cluster3
17-73 cluster2
17-74 cluster3
17-75 cluster3
17-76 cluster4
17-77 cluster1
17-78 cluster1
17-79 cluster1
17-80 cluster1
17-81 cluster1
17-82 cluster1
17-83 cluster0
17-84 cluster1
17-85 cluster3
17-86 cluster1
17-87 cluster3
17-88 cluster1
17-89 cluster1
17-90 cluster1
17-91 cluster3
17-92 cluster4
17-93 cluster1
17-94 cluster3
17-95 cluster1
17-96 cluster1
17-97 cluster1
17-98 cluster3
17-99 cluster0
18-1 cluster0
18-2 cluster0
18-3 cluster0
18-4 cluster0
18-5 cluster0
18-6 cluster0
18-7 cluster0
18-8 cluster0
18-10 cluster0
18-11 cluster0
18-12 cluster0
18-13 cluster3
18-14 cluster0
18-15 cluster0
18-16 cluster0
18-17 cluster0
18-19 cluster0
18-20 cluster0
18-21 cluster4
18-22 cluster0
18-23 cluster0
18-24 cluster0
18-25 cluster0
18-26 cluster0
18-27 cluster0
18-28 cluster4
18-29 cluster4
18-30 cluster4
18-31 cluster0
18-32 cluster4
18-33 cluster4
18-34 cluster0
18-35 cluster0
18-36 cluster0
18-37 cluster4
18-38 cluster3
18-39 cluster0
18-40 cluster0
18-41 cluster0
18-42 cluster4
18-43 cluster0
18-44 cluster4
18-45 cluster0
18-46 cluster0
18-47 cluster0
18-48 cluster0
18-49 cluster0
18-50 cluster4
18-51 cluster0
18-53 cluster4
18-54 cluster0
18-55 cluster0
18-56 cluster0
18-57 cluster0
18-58 cluster4
18-59 cluster0
18-60 cluster0
18-61 cluster0
18-62 cluster0
18-63 cluster0
18-64 cluster0
18-65 cluster0
18-66 cluster0
18-67 cluster0
18-68 cluster0
18-69 cluster0
18-70 cluster4
18-71 cluster0
18-72 cluster0
18-73 cluster0
18-74 cluster0
18-75 cluster0
18-76 cluster4
18-77 cluster0
18-78 cluster0
18-79 cluster0
18-80 cluster0
18-81 cluster0
18-82 cluster0
18-83 cluster0
18-84 cluster0
18-85 cluster3
18-86 cluster4
18-87 cluster0
18-88 cluster0
18-89 cluster0
18-90 cluster0
18-91 cluster3
18-92 cluster4
18-93 cluster0
18-94 cluster0
18-95 cluster0
18-96 cluster0
18-97 cluster0
18-98 cluster0
18-99 cluster3
19-1 cluster4
19-2 cluster3
19-3 cluster4
19-4 cluster4
19-5 cluster0
19-6 cluster4
19-7 cluster0
19-8 cluster4
19-10 cluster0
19-11 cluster4
19-12 cluster4
19-13 cluster3
19-14 cluster4
19-15 cluster3
19-16 cluster4
19-17 cluster0
19-18 cluster0
19-20 cluster3
19-21 cluster2
19-22 cluster4
19-23 cluster0
19-24 cluster0
19-25 cluster4
19-26 cluster4
19-27 cluster4
19-28 cluster4
19-29 cluster2
19-30 cluster4
19-31 cluster4
19-32 cluster4
19-33 cluster4
19-34 cluster4
19-35 cluster4
19-36 cluster4
19-37 cluster4
19-38 cluster3
19-39 cluster4
19-40 cluster0
19-41 cluster3
19-42 cluster4
19-43 cluster4
19-44 cluster2
19-45 cluster0
19-46 cluster0
19-47 cluster0
19-48 cluster4
19-49 cluster4
19-50 cluster2
19-51 cluster3
19-53 cluster4
19-54 cluster3
19-55 cluster4
19-56 cluster3
19-57 cluster2
19-58 cluster4
19-59 cluster4
19-60 cluster0
19-61 cluster4
19-62 cluster4
19-63 cluster0
19-64 cluster4
19-65 cluster3
19-66 cluster0
19-67 cluster4
19-68 cluster4
19-69 cluster0
19-70 cluster4
19-71 cluster4
19-72 cluster0
19-73 cluster2
19-74 cluster0
19-75 cluster3
19-76 cluster4
19-77 cluster4
19-78 cluster4
19-79 cluster4
19-80 cluster4
19-81 cluster4
19-82 cluster4
19-83 cluster4
19-84 cluster4
19-85 cluster3
19-86 cluster4
19-87 cluster3
19-88 cluster4
19-89 cluster4
19-90 cluster4
19-91 cluster0
19-92 cluster4
19-93 cluster4
19-94 cluster3
19-95 cluster4
19-96 cluster4
19-97 cluster4
19-98 cluster3
19-99 cluster3
20-1 cluster1
20-2 cluster3
20-3 cluster1
20-4 cluster1
20-5 cluster3
20-6 cluster1
20-7 cluster3
20-8 cluster1
20-10 cluster4
20-11 cluster0
20-12 cluster1
20-13 cluster3
20-14 cluster1
20-15 cluster3
20-16 cluster4
20-17 cluster0
20-18 cluster0
20-19 cluster3
20-21 cluster4
20-22 cluster1
20-23 cluster3
20-24 cluster0
20-25 cluster1
20-26 cluster1
20-27 cluster1
20-28 cluster1
20-29 cluster4
20-30 cluster4
20-31 cluster1
20-32 cluster4
20-33 cluster4
20-34 cluster1
20-35 cluster1
20-36 cluster1
20-37 cluster1
20-38 cluster3
20-39 cluster1
20-40 cluster3
20-41 cluster3
20-42 cluster1
20-43 cluster1
20-44 cluster4
20-45 cluster3
20-46 cluster0
20-47 cluster0
20-48 cluster1
20-49 cluster1
20-50 cluster4
20-51 cluster0
20-53 cluster1
20-54 cluster3
20-55 cluster4
20-56 cluster0
20-57 cluster2
20-58 cluster1
20-59 cluster1
20-60 cluster3
20-61 cluster1
20-62 cluster1
20-63 cluster3
20-64 cluster4
20-65 cluster3
20-66 cluster0
20-67 cluster0
20-68 cluster1
20-69 cluster3
20-70 cluster1
20-71 cluster1
20-72 cluster3
20-73 cluster2
20-74 cluster0
20-75 cluster3
20-76 cluster4
20-77 cluster1
20-78 cluster1
20-79 cluster1
20-80 cluster1
20-81 cluster1
20-82 cluster4
20-83 cluster1
20-84 cluster1
20-85 cluster3
20-86 cluster1
20-87 cluster0
20-88 cluster1
20-89 cluster1
20-90 cluster1
20-91 cluster3
20-92 cluster4
20-93 cluster1
20-94 cluster3
20-95 cluster1
20-96 cluster1
20-97 cluster1
20-98 cluster3
20-99 cluster3
21-1 cluster2
21-2 cluster4
21-3 cluster2
21-4 cluster2
21-5 cluster4
21-6 cluster2
21-7 cluster4
21-8 cluster2
21-9 cluster4
21-10 cluster2
21-11 cluster2
21-12 cluster2
21-13 cluster4
21-14 cluster2
21-15 cluster4
21-16 cluster2
21-17 cluster4
21-18 cluster4
21-19 cluster2
21-20 cluster4
21-22 cluster2
21-23 cluster1
21-24 cluster2
21-25 cluster2
21-26 cluster4
21-27 cluster2
21-28 cluster2
21-29 cluster0
21-30 cluster2
21-31 cluster2
21-32 cluster0
21-33 cluster2
21-34 cluster2
21-35 cluster2
21-36 cluster2
21-37 cluster2
21-38 cluster4
21-39 cluster2
21-40 cluster4
21-41 cluster4
21-42 cluster4
21-43 cluster2
21-44 cluster0
21-45 cluster4
21-46 cluster4
21-47 cluster2
21-48 cluster2
21-49 cluster2
21-50 cluster3
21-51 cluster1
21-52 cluster2
21-53 cluster4
21-54 cluster4
21-55 cluster4
21-56 cluster4
21-57 cluster2
21-58 cluster4
21-59 cluster2
21-60 cluster4
21-61 cluster2
21-62 cluster2
21-63 cluster4
21-64 cluster2
21-65 cluster4
21-66 cluster4
21-67 cluster2
21-68 cluster2
21-69 cluster2
21-70 cluster4
21-71 cluster2
21-72 cluster1
21-73 cluster2
21-74 cluster4
21-75 cluster4
21-76 cluster2
21-77 cluster2
21-78 cluster2
21-79 cluster4
21-80 cluster2
21-81 cluster2
21-82 cluster2
21-83 cluster2
21-84 cluster2
21-85 cluster4
21-86 cluster3
21-87 cluster2
21-88 cluster2
21-89 cluster4
21-90 cluster2
21-91 cluster4
21-92 cluster2
21-93 cluster2
21-94 cluster4
21-95 cluster2
21-96 cluster4
21-97 cluster2
21-98 cluster4
21-99 cluster4
22-1 cluster3
22-2 cluster1
22-3 cluster3
22-4 cluster3
22-5 cluster1
22-6 cluster3
22-7 cluster1
22-8 cluster0
22-10 cluster0
22-11 cluster3
22-12 cluster3
22-13 cluster1
22-14 cluster3
22-15 cluster4
22-16 cluster1
22-17 cluster4
22-18 cluster0
22-19 cluster4
22-20 cluster1
22-21 cluster2
22-23 cluster4
22-24 cluster4
22-25 cluster2
22-26 cluster3
22-27 cluster3
22-28 cluster2
22-29 cluster2
22-30 cluster2
22-31 cluster3
22-32 cluster2
22-33 cluster0
22-34 cluster3
22-35 cluster0
22-36 cluster1
22-37 cluster2
22-38 cluster4
22-39 cluster3
22-40 cluster1
22-41 cluster1
22-42 cluster2
22-43 cluster3
22-44 cluster2
22-45 cluster1
22-46 cluster4
22-47 cluster0
22-48 cluster3
22-49 cluster3
22-50 cluster2
22-51 cluster4
22-53 cluster2
22-54 cluster4
22-55 cluster0
22-56 cluster4
22-57 cluster2
22-58 cluster2
22-59 cluster3
22-60 cluster1
22-61 cluster3
22-62 cluster0
22-63 cluster1
22-64 cluster0
22-65 cluster1
22-66 cluster4
22-67 cluster3
22-68 cluster3
22-69 cluster4
22-70 cluster2
22-71 cluster1
22-72 cluster4
22-73 cluster0
22-74 cluster1
22-75 cluster4
22-76 cluster4
22-77 cluster3
22-78 cluster0
22-79 cluster3
22-80 cluster3
22-81 cluster3
22-82 cluster1
22-83 cluster3
22-84 cluster3
22-85 cluster1
22-86 cluster4
22-87 cluster2
22-88 cluster3
22-89 cluster0
22-90 cluster3
22-91 cluster1
22-92 cluster2
22-93 cluster1
22-94 cluster1
22-95 cluster3
22-96 cluster1
22-97 cluster1
22-98 cluster1
22-99 cluster1
23-1 cluster4
23-2 cluster0
23-3 cluster1
23-4 cluster1
23-5 cluster3
23-6 cluster1
23-7 cluster3
23-8 cluster4
23-10 cluster4
23-11 cluster1
23-12 cluster1
23-13 cluster3
23-14 cluster1
23-15 cluster0
23-16 cluster4
23-17 cluster0
23-18 cluster0
23-19 cluster0
23-20 cluster0
23-21 cluster1
23-22 cluster4
23-24 cluster1
23-25 cluster4
23-26 cluster1
23-27 cluster1
23-28 cluster1
23-29 cluster1
23-30 cluster4
23-31 cluster1
23-32 cluster4
23-33 cluster4
23-34 cluster1
23-35 cluster4
23-36 cluster4
23-37 cluster1
23-38 cluster3
23-39 cluster1
23-40 cluster3
23-41 cluster3
23-42 cluster1
23-43 cluster1
23-44 cluster1
23-45 cluster3
23-46 cluster0
23-47 cluster0
23-48 cluster4
23-49 cluster1
23-50 cluster1
23-51 cluster0
23-52 cluster4
23-53 cluster1
23-54 cluster0
23-55 cluster4
23-56 cluster3
23-57 cluster2
23-58 cluster1
23-59 cluster1
23-60 cluster3
23-61 cluster1
23-62 cluster4
23-63 cluster3
23-64 cluster4
23-65 cluster3
23-66 cluster0
23-67 cluster1
23-68 cluster1
23-69 cluster3
23-70 cluster1
23-71 cluster4
23-72 cluster3
23-73 cluster2
23-74 cluster3
23-75 cluster0
23-76 cluster4
23-77 cluster1
23-78 cluster4
23-79 cluster1
23-80 cluster1
23-81 cluster1
23-82 cluster4
23-83 cluster1
23-84 cluster4
23-85 cluster3
23-86 cluster3
23-87 cluster1
23-88 cluster1
23-89 cluster4
23-90 cluster1
23-91 cluster3
23-92 cluster4
23-93 cluster0
23-94 cluster4
23-95 cluster1
23-96 cluster0
23-97 cluster0
23-98 cluster4
23-99 cluster4
24-1 cluster1
24-2 cluster0
24-3 cluster1
24-4 cluster1
24-5 cluster0
24-6 cluster1
24-7 cluster0
24-8 cluster4
24-10 cluster4
24-11 cluster4
24-12 cluster1
24-13 cluster3
24-14 cluster0
24-15 cluster0
24-16 cluster4
24-17 cluster0
24-18 cluster0
24-19 cluster0
24-20 cluster0
24-21 cluster2
24-22 cluster4
24-23 cluster0
24-25 cluster4
24-26 cluster1
24-27 cluster1
24-28 cluster2
24-29 cluster2
24-30 cluster4
24-31 cluster1
24-32 cluster2
24-33 cluster4
24-34 cluster1
24-35 cluster4
24-36 cluster4
24-37 cluster2
24-38 cluster1
24-39 cluster1
24-40 cluster0
24-41 cluster0
24-42 cluster4
24-43 cluster1
24-44 cluster2
24-45 cluster0
24-46 cluster0
24-47 cluster0
24-48 cluster0
24-49 cluster1
24-50 cluster2
24-51 cluster0
24-52 cluster4
24-53 cluster4
24-54 cluster0
24-55 cluster0
24-56 cluster0
24-57 cluster2
24-58 cluster4
24-59 cluster1
24-60 cluster1
24-61 cluster1
24-62 cluster1
24-63 cluster0
24-64 cluster4
24-65 cluster0
24-66 cluster1
24-67 cluster1
24-68 cluster1
24-69 cluster1
24-70 cluster4
24-71 cluster4
24-72 cluster1
24-73 cluster2
24-74 cluster0
24-75 cluster0
24-76 cluster4
24-77 cluster1
24-78 cluster1
24-79 cluster1
24-80 cluster1
24-81 cluster1
24-82 cluster4
24-83 cluster0
24-84 cluster1
24-85 cluster0
24-86 cluster4
24-87 cluster0
24-88 cluster4
24-89 cluster1
24-90 cluster1
24-91 cluster3
24-92 cluster4
24-93 cluster1
24-94 cluster0
24-95 cluster1
24-96 cluster4
24-97 cluster1
24-98 cluster0
24-99 cluster0
25-1 cluster4
25-2 cluster1
25-3 cluster4
25-4 cluster4
25-5 cluster1
25-6 cluster4
25-7 cluster1
25-8 cluster2
25-10 cluster2
25-11 cluster4
25-12 cluster4
25-13 cluster1
25-14 cluster4
25-15 cluster1
25-16 cluster2
25-17 cluster0
25-18 cluster0
25-19 cluster4
25-20 cluster1
25-21 cluster2
25-22 cluster4
25-23 cluster4
25-24 cluster4
25-26 cluster4
25-27 cluster4
25-28 cluster2
25-29 cluster2
25-30 cluster3
25-31 cluster4
25-32 cluster2
25-33 cluster2
25-34 cluster4
25-35 cluster2
25-36 cluster2
25-37 cluster2
25-38 cluster4
25-39 cluster4
25-40 cluster4
25-41 cluster1
25-42 cluster2
25-43 cluster4
25-44 cluster2
25-45 cluster1
25-46 cluster0
25-47 cluster0
25-48 cluster4
25-49 cluster4
25-50 cluster2
25-51 cluster4
25-53 cluster2
25-54 cluster0
25-55 cluster4
25-56 cluster1
25-57 cluster2
25-58 cluster2
25-59 cluster4
25-60 cluster4
25-61 cluster4
25-62 cluster4
25-63 cluster1
25-64 cluster4
25-65 cluster1
25-66 cluster4
25-67 cluster4
25-68 cluster4
25-69 cluster4
25-70 cluster2
25-71 cluster4
25-72 cluster1
25-73 cluster2
25-74 cluster1
25-75 cluster4
25-76 cluster0
25-77 cluster4
25-78 cluster4
25-79 cluster4
25-80 cluster4
25-81 cluster4
25-82 cluster2
25-83 cluster4
25-84 cluster4
25-85 cluster1
25-86 cluster2
25-87 cluster4
25-88 cluster4
25-89 cluster4
25-90 cluster4
25-91 cluster1
25-92 cluster3
25-93 cluster4
25-94 cluster1
25-95 cluster4
25-96 cluster4
25-97 cluster4
25-98 cluster1
25-99 cluster1
26-1 cluster3
26-2 cluster1
26-3 cluster3
26-4 cluster3
26-5 cluster1
26-6 cluster3
26-7 cluster1
26-8 cluster3
26-10 cluster0
26-11 cluster0
26-12 cluster3
26-13 cluster1
26-14 cluster3
26-15 cluster1
26-16 cluster3
26-17 cluster0
26-18 cluster0
26-19 cluster4
26-20 cluster0
26-21 cluster4
26-22 cluster3
26-23 cluster1
26-24 cluster1
26-25 cluster4
26-27 cluster3
26-28 cluster2
26-29 cluster2
26-30 cluster4
26-31 cluster3
26-32 cluster2
26-33 cluster0
26-34 cluster3
26-35 cluster3
26-36 cluster0
26-37 cluster4
26-38 cluster1
26-39 cluster3
26-40 cluster1
26-41 cluster1
26-42 cluster2
26-43 cluster3
26-44 cluster4
26-45 cluster1
26-46 cluster0
26-47 cluster0
26-48 cluster0
26-49 cluster3
26-50 cluster2
26-51 cluster4
26-52 cluster0
26-53 cluster2
26-54 cluster0
26-55 cluster0
26-56 cluster1
26-57 cluster2
26-58 cluster2
26-59 cluster3
26-60 cluster1
26-61 cluster3
26-62 cluster3
26-63 cluster1
26-64 cluster0
26-65 cluster1
26-66 cluster0
26-67 cluster3
26-68 cluster3
26-69 cluster1
26-70 cluster2
26-71 cluster3
26-72 cluster1
26-73 cluster0
26-74 cluster1
26-75 cluster1
26-76 cluster4
26-77 cluster3
26-78 cluster3
26-79 cluster3
26-80 cluster3
26-81 cluster0
26-82 cluster3
26-83 cluster3
26-84 cluster3
26-85 cluster1
26-86 cluster2
26-87 cluster1
26-88 cluster3
26-89 cluster3
26-90 cluster0
26-91 cluster1
26-92 cluster4
26-93 cluster3
26-94 cluster1
26-95 cluster3
26-96 cluster3
26-97 cluster3
26-98 cluster3
26-99 cluster0
27-1 cluster3
27-2 cluster1
27-3 cluster3
27-4 cluster3
27-5 cluster1
27-6 cluster3
27-7 cluster1
27-8 cluster3
27-10 cluster0
27-11 cluster0
27-12 cluster3
27-13 cluster1
27-14 cluster3
27-15 cluster0
27-16 cluster3
27-17 cluster1
27-18 cluster0
27-19 cluster4
27-20 cluster1
27-21 cluster2
27-22 cluster3
27-23 cluster1
27-24 cluster1
27-25 cluster4
27-26 cluster3
27-28 cluster2
27-29 cluster2
27-30 cluster4
27-31 cluster3
27-32 cluster4
27-33 cluster0
27-34 cluster3
27-35 cluster3
27-36 cluster1
27-37 cluster2
27-38 cluster1
27-39 cluster3
27-40 cluster1
27-41 cluster1
27-42 cluster2
27-43 cluster3
27-44 cluster2
27-45 cluster1
27-46 cluster1
27-47 cluster0
27-48 cluster3
27-49 cluster0
27-50 cluster2
27-51 cluster1
27-53 cluster2
27-54 cluster0
27-55 cluster0
27-56 cluster1
27-57 cluster2
27-58 cluster2
27-59 cluster3
27-60 cluster1
27-61 cluster3
27-62 cluster3
27-63 cluster1
27-64 cluster3
27-65 cluster1
27-66 cluster1
27-67 cluster3
27-68 cluster3
27-69 cluster1
27-70 cluster2
27-71 cluster0
27-72 cluster1
27-73 cluster0
27-74 cluster1
27-75 cluster1
27-76 cluster4
27-77 cluster3
27-78 cluster3
27-79 cluster3
27-80 cluster3
27-81 cluster3
27-82 cluster3
27-83 cluster3
27-84 cluster3
27-85 cluster1
27-86 cluster2
27-87 cluster1
27-88 cluster3
27-89 cluster3
27-90 cluster3
27-91 cluster1
27-92 cluster4
27-93 cluster3
27-94 cluster1
27-95 cluster3
27-96 cluster3
27-97 cluster3
27-98 cluster0
27-99 cluster0
28-1 cluster2
28-2 cluster4
28-3 cluster2
28-4 cluster2
28-5 cluster1
28-6 cluster2
28-7 cluster1
28-8 cluster2
28-10 cluster2
28-11 cluster4
28-12 cluster2
28-13 cluster1
28-14 cluster4
28-15 cluster4
28-16 cluster2
28-17 cluster1
28-18 cluster4
28-19 cluster4
28-20 cluster4
28-21 cluster2
28-22 cluster4
28-23 cluster1
28-24 cluster2
28-25 cluster2
28-26 cluster2
28-27 cluster2
28-29 cluster0
28-30 cluster2
28-31 cluster2
28-32 cluster0
28-33 cluster2
28-34 cluster2
28-35 cluster2
28-36 cluster2
28-37 cluster0
28-38 cluster1
28-39 cluster2
28-40 cluster4
28-41 cluster1
28-42 cluster0
28-43 cluster2
28-44 cluster2
28-45 cluster1
28-46 cluster4
28-47 cluster4
28-48 cluster2
28-49 cluster2
28-50 cluster4
28-51 cluster0
28-52 cluster2
28-53 cluster3
28-54 cluster4
28-55 cluster2
28-56 cluster1
28-57 cluster2
28-58 cluster3
28-59 cluster2
28-60 cluster1
28-61 cluster2
28-62 cluster2
28-63 cluster1
28-64 cluster4
28-65 cluster1
28-66 cluster0
28-67 cluster2
28-68 cluster2
28-69 cluster1
28-70 cluster3
28-71 cluster4
28-72 cluster1
28-73 cluster2
28-74 cluster4
28-75 cluster0
28-76 cluster2
28-77 cluster2
28-78 cluster2
28-79 cluster4
28-80 cluster2
28-81 cluster2
28-82 cluster2
28-83 cluster4
28-84 cluster2
28-85 cluster1
28-86 cluster3
28-87 cluster1
28-88 cluster4
28-89 cluster2
28-90 cluster2
28-91 cluster1
28-92 cluster2
28-93 cluster2
28-94 cluster1
28-95 cluster2
28-96 cluster2
28-97 cluster2
28-98 cluster4
28-99 cluster1
29-1 cluster2
29-2 cluster2
29-3 cluster2
29-4 cluster2
29-5 cluster2
29-6 cluster2
29-7 cluster2
29-8 cluster2
29-10 cluster2
29-11 cluster4
29-12 cluster2
29-13 cluster2
29-14 cluster2
29-15 cluster4
29-16 cluster2
29-17 cluster4
29-18 cluster4
29-19 cluster2
29-20 cluster4
29-21 cluster0
29-22 cluster2
29-23 cluster1
29-24 cluster2
29-25 cluster2
29-26 cluster2
29-27 cluster2
29-28 cluster0
29-30 cluster2
29-31 cluster2
29-32 cluster0
29-33 cluster2
29-34 cluster2
29-35 cluster2
29-36 cluster2
29-37 cluster3
29-38 cluster4
29-39 cluster2
29-40 cluster2
29-41 cluster4
29-42 cluster2
29-43 cluster2
29-44 cluster0
29-45 cluster2
29-46 cluster4
29-48 cluster2
29-49 cluster2
29-50 cluster4
29-51 cluster1
29-53 cluster4
29-54 cluster4
29-55 cluster4
29-56 cluster4
29-57 cluster2
29-58 cluster4
29-59 cluster2
29-60 cluster4
29-61 cluster2
29-62 cluster2
29-63 cluster4
29-64 cluster2
29-65 cluster4
29-67 cluster2
29-68 cluster2
29-69 cluster1
29-70 cluster0
29-71 cluster4
29-72 cluster4
29-73 cluster2
29-74 cluster4
29-75 cluster4
29-76 cluster2
29-77 cluster2
29-78 cluster2
29-79 cluster4
29-80 cluster2
29-81 cluster2
29-82 cluster2
29-83 cluster2
29-84 cluster2
29-85 cluster2
29-86 cluster4
29-87 cluster4
29-88 cluster2
29-89 cluster4
29-90 cluster2
29-91 cluster2
29-92 cluster2
29-93 cluster2
29-94 cluster4
29-95 cluster2
29-96 cluster4
29-97 cluster2
29-98 cluster4
29-99 cluster2
30-1 cluster4
30-2 cluster4
30-3 cluster2
30-4 cluster4
30-5 cluster4
30-6 cluster4
30-7 cluster4
30-8 cluster2
30-10 cluster2
30-11 cluster4
30-12 cluster2
30-13 cluster4
30-14 cluster4
30-15 cluster4
30-16 cluster2
30-17 cluster4
30-18 cluster4
30-19 cluster4
30-20 cluster4
30-21 cluster2
30-22 cluster4
30-23 cluster2
30-24 cluster4
30-25 cluster3
30-26 cluster4
30-27 cluster4
30-28 cluster2
30-29 cluster2
30-31 cluster2
30-32 cluster2
30-33 cluster2
30-34 cluster2
30-35 cluster2
30-36 cluster2
30-37 cluster2
30-38 cluster4
30-39 cluster2
30-40 cluster1
30-41 cluster4
30-42 cluster2
30-43 cluster2
30-44 cluster2
30-45 cluster4
30-46 cluster4
30-47 cluster4
30-48 cluster4
30-49 cluster4
30-50 cluster2
30-51 cluster4
30-52 cluster2
30-53 cluster2
30-54 cluster4
30-55 cluster4
30-56 cluster4
30-57 cluster2
30-58 cluster2
30-59 cluster2
30-60 cluster4
30-61 cluster2
30-62 cluster4
30-63 cluster4
30-64 cluster4
30-65 cluster4
30-66 cluster4
30-67 cluster4
30-68 cluster2
30-69 cluster4
30-70 cluster2
30-71 cluster2
30-72 cluster4
30-73 cluster2
30-74 cluster4
30-75 cluster2
30-76 cluster0
30-77 cluster2
30-78 cluster4
30-79 cluster4
30-80 cluster2
30-81 cluster4
30-82 cluster2
30-83 cluster4
30-84 cluster4
30-85 cluster4
30-86 cluster2
30-87 cluster4
30-88 cluster4
30-89 cluster4
30-90 cluster4
30-91 cluster4
30-92 cluster3
30-93 cluster4
30-94 cluster4
30-95 cluster4
30-96 cluster2
30-97 cluster4
30-98 cluster4
30-99 cluster4
31-1 cluster3
31-2 cluster1
31-3 cluster3
31-4 cluster0
31-5 cluster1
31-6 cluster3
31-7 cluster1
31-8 cluster3
31-10 cluster0
31-11 cluster0
31-12 cluster3
31-13 cluster1
31-14 cluster3
31-15 cluster0
31-16 cluster3
31-17 cluster0
31-18 cluster0
31-19 cluster4
31-20 cluster1
31-21 cluster2
31-22 cluster3
31-23 cluster1
31-24 cluster1
31-25 cluster4
31-26 cluster3
31-27 cluster3
31-28 cluster2
31-29 cluster2
31-30 cluster2
31-32 cluster2
31-33 cluster0
31-34 cluster3
31-35 cluster3
31-36 cluster0
31-37 cluster2
31-38 cluster1
31-39 cluster3
31-40 cluster1
31-41 cluster1
31-42 cluster2
31-43 cluster3
31-44 cluster2
31-45 cluster1
31-46 cluster0
31-47 cluster0
31-48 cluster3
31-49 cluster3
31-50 cluster2
31-51 cluster4
31-53 cluster2
31-54 cluster0
31-55 cluster0
31-56 cluster1
31-57 cluster2
31-58 cluster2
31-59 cluster3
31-60 cluster1
31-61 cluster3
31-62 cluster3
31-63 cluster1
31-64 cluster0
31-65 cluster1
31-66 cluster0
31-67 cluster3
31-68 cluster3
31-69 cluster1
31-70 cluster2
31-71 cluster3
31-72 cluster1
31-73 cluster0
31-74 cluster1
31-75 cluster1
31-76 cluster4
31-77 cluster3
31-78 cluster3
31-79 cluster3
31-80 cluster0
31-81 cluster3
31-82 cluster3
31-83 cluster3
31-84 cluster3
31-85 cluster1
31-86 cluster2
31-87 cluster1
31-88 cluster3
31-89 cluster3
31-90 cluster0
31-91 cluster1
31-92 cluster2
31-93 cluster3
31-94 cluster1
31-95 cluster3
31-96 cluster3
31-97 cluster3
31-98 cluster1
31-99 cluster0
32-1 cluster2
32-2 cluster4
32-3 cluster2
32-4 cluster2
32-5 cluster4
32-6 cluster2
32-7 cluster4
32-8 cluster2
32-10 cluster2
32-11 cluster4
32-12 cluster2
32-13 cluster4
32-14 cluster4
32-15 cluster4
32-16 cluster2
32-17 cluster4
32-18 cluster4
32-19 cluster4
32-20 cluster4
32-21 cluster3
32-22 cluster4
32-23 cluster4
32-24 cluster2
32-25 cluster2
32-26 cluster2
32-27 cluster2
32-28 cluster3
32-29 cluster0
32-30 cluster2
32-31 cluster2
32-33 cluster2
32-34 cluster2
32-35 cluster2
32-36 cluster2
32-37 cluster3
32-38 cluster4
32-39 cluster2
32-40 cluster4
32-41 cluster4
32-42 cluster3
32-43 cluster2
32-44 cluster3
32-45 cluster4
32-46 cluster4
32-47 cluster4
32-48 cluster2
32-49 cluster2
32-50 cluster3
32-51 cluster4
32-52 cluster2
32-53 cluster3
32-54 cluster4
32-55 cluster2
32-56 cluster4
32-57 cluster2
32-58 cluster3
32-59 cluster2
32-60 cluster4
32-61 cluster2
32-62 cluster2
32-63 cluster4
32-64 cluster4
32-65 cluster4
32-66 cluster4
32-67 cluster2
32-68 cluster4
32-69 cluster4
32-70 cluster3
32-71 cluster2
32-72 cluster4
32-73 cluster2
32-74 cluster4
32-75 cluster4
32-76 cluster2
32-77 cluster2
32-78 cluster2
32-79 cluster4
32-80 cluster2
32-81 cluster2
32-82 cluster2
32-83 cluster2
32-84 cluster2
32-85 cluster4
32-86 cluster3
32-87 cluster4
32-88 cluster4
32-89 cluster2
32-90 cluster2
32-91 cluster4
32-92 cluster2
32-93 cluster2
32-94 cluster4
32-95 cluster2
32-96 cluster2
32-97 cluster2
32-98 cluster4
32-99 cluster4
33-1 cluster0
33-2 cluster4
33-3 cluster0
33-4 cluster0
33-5 cluster4
33-6 cluster0
33-7 cluster4
33-8 cluster0
33-10 cluster0
33-11 cluster0
33-12 cluster0
33-13 cluster4
33-14 cluster0
33-15 cluster4
33-16 cluster0
33-17 cluster4
33-18 cluster4
33-19 cluster2
33-20 cluster4
33-21 cluster2
33-22 cluster0
33-23 cluster4
33-24 cluster4
33-25 cluster2
33-26 cluster0
33-27 cluster0
33-28 cluster2
33-29 cluster2
33-30 cluster2
33-31 cluster0
33-32 cluster2
33-34 cluster0
33-35 cluster0
33-36 cluster4
33-37 cluster2
33-38 cluster4
33-39 cluster0
33-40 cluster4
33-41 cluster4
33-42 cluster2
33-43 cluster0
33-44 cluster2
33-45 cluster4
33-46 cluster4
33-47 cluster4
33-48 cluster0
33-49 cluster0
33-50 cluster2
33-51 cluster4
33-53 cluster2
33-54 cluster4
33-55 cluster0
33-56 cluster4
33-57 cluster2
33-58 cluster2
33-59 cluster0
33-60 cluster4
33-61 cluster0
33-62 cluster0
33-63 cluster4
33-64 cluster0
33-65 cluster4
33-66 cluster4
33-67 cluster0
33-68 cluster0
33-69 cluster4
33-70 cluster2
33-71 cluster0
33-72 cluster4
33-73 cluster0
33-74 cluster4
33-75 cluster4
33-76 cluster2
33-77 cluster0
33-78 cluster0
33-79 cluster0
33-80 cluster0
33-81 cluster0
33-82 cluster0
33-83 cluster0
33-84 cluster0
33-85 cluster4
33-86 cluster2
33-87 cluster4
33-88 cluster0
33-89 cluster0
33-90 cluster0
33-91 cluster4
33-92 cluster2
33-93 cluster0
33-94 cluster4
33-95 cluster0
33-96 cluster0
33-97 cluster0
33-98 cluster4
33-99 cluster4
34-1 cluster3
34-2 cluster0
34-3 cluster3
34-4 cluster3
34-5 cluster1
34-6 cluster3
34-7 cluster1
34-8 cluster3
34-10 cluster0
34-11 cluster0
34-12 cluster3
34-13 cluster1
34-14 cluster3
34-15 cluster0
34-16 cluster3
34-17 cluster0
34-18 cluster0
34-19 cluster4
34-20 cluster1
34-21 cluster2
34-22 cluster3
34-23 cluster1
34-24 cluster1
34-25 cluster4
34-26 cluster3
34-27 cluster3
34-28 cluster2
34-29 cluster2
34-30 cluster2
34-31 cluster3
34-32 cluster2
34-33 cluster0
34-35 cluster3
34-36 cluster0
34-37 cluster2
34-38 cluster1
34-39 cluster3
34-40 cluster1
34-41 cluster1
34-42 cluster2
34-43 cluster3
34-44 cluster2
34-45 cluster1
34-46 cluster1
34-47 cluster0
34-48 cluster3
34-49 cluster3
34-50 cluster2
34-51 cluster1
34-53 cluster2
34-54 cluster0
34-55 cluster0
34-56 cluster1
34-57 cluster2
34-58 cluster2
34-59 cluster3
34-60 cluster1
34-61 cluster3
34-62 cluster3
34-63 cluster1
34-64 cluster3
34-65 cluster1
34-66 cluster0
34-67 cluster3
34-68 cluster3
34-69 cluster1
34-70 cluster2
34-71 cluster0
34-72 cluster1
34-73 cluster0
34-74 cluster1
34-75 cluster1
34-76 cluster4
34-77 cluster3
34-78 cluster3
34-79 cluster3
34-80 cluster3
34-81 cluster3
34-82 cluster3
34-83 cluster3
34-84 cluster3
34-85 cluster1
34-86 cluster2
34-87 cluster1
34-88 cluster3
34-89 cluster3
34-90 cluster3
34-91 cluster1
34-92 cluster4
34-93 cluster3
34-94 cluster1
34-95 cluster3
34-96 cluster3
34-97 cluster3
34-98 cluster0
34-99 cluster0
35-1 cluster3
35-2 cluster0
35-3 cluster3
35-4 cluster3
35-5 cluster1
35-6 cluster3
35-7 cluster1
35-8 cluster0
35-9 cluster1
35-10 cluster0
35-11 cluster0
35-12 cluster3
35-13 cluster1
35-14 cluster3
35-15 cluster0
35-16 cluster1
35-17 cluster1
35-18 cluster0
35-19 cluster4
35-20 cluster1
35-21 cluster2
35-22 cluster1
35-23 cluster4
35-24 cluster4
35-25 cluster2
35-26 cluster3
35-27 cluster3
35-28 cluster2
35-29 cluster2
35-30 cluster2
35-31 cluster3
35-32 cluster4
35-33 cluster0
35-34 cluster3
35-36 cluster1
35-37 cluster2
35-38 cluster4
35-39 cluster3
35-40 cluster1
35-41 cluster1
35-42 cluster2
35-43 cluster3
35-44 cluster2
35-45 cluster1
35-46 cluster1
35-47 cluster0
35-48 cluster3
35-49 cluster3
35-50 cluster2
35-51 cluster4
35-53 cluster2
35-54 cluster4
35-55 cluster0
35-56 cluster1
35-57 cluster2
35-58 cluster2
35-59 cluster3
35-60 cluster1
35-61 cluster3
35-62 cluster3
35-63 cluster1
35-64 cluster3
35-65 cluster1
35-66 cluster1
35-67 cluster3
35-68 cluster3
35-69 cluster1
35-70 cluster2
35-71 cluster0
35-72 cluster4
35-73 cluster0
35-74 cluster1
35-75 cluster4
35-76 cluster4
35-77 cluster3
35-78 cluster3
35-79 cluster3
35-80 cluster3
35-81 cluster3
35-82 cluster1
35-83 cluster0
35-84 cluster3
35-85 cluster1
35-86 cluster2
35-87 cluster1
35-88 cluster3
35-89 cluster3
35-90 cluster3
35-91 cluster1
35-92 cluster2
35-93 cluster3
35-94 cluster1
35-95 cluster3
35-96 cluster3
35-97 cluster3
35-98 cluster0
35-99 cluster1
36-1 cluster0
36-2 cluster1
36-3 cluster1
36-4 cluster1
36-5 cluster1
36-6 cluster1
36-7 cluster1
36-8 cluster1
36-10 cluster4
36-11 cluster0
36-12 cluster1
36-13 cluster1
36-14 cluster3
36-15 cluster0
36-16 cluster1
36-17 cluster4
36-18 cluster0
36-19 cluster4
36-20 cluster1
36-21 cluster2
36-22 cluster1
36-23 cluster4
36-24 cluster4
36-25 cluster2
36-26 cluster0
36-27 cluster1
36-28 cluster2
36-29 cluster2
36-30 cluster2
36-31 cluster1
36-32 cluster4
36-33 cluster4
36-34 cluster1
36-35 cluster1
36-37 cluster2
36-38 cluster4
36-39 cluster3
36-40 cluster1
36-41 cluster1
36-42 cluster2
36-43 cluster1
36-44 cluster2
36-45 cluster4
36-46 cluster4
36-47 cluster0
36-48 cluster3
36-49 cluster3
36-50 cluster2
36-51 cluster4
36-53 cluster2
36-54 cluster4
36-55 cluster0
36-56 cluster1
36-57 cluster2
36-58 cluster2
36-59 cluster1
36-60 cluster4
36-61 cluster1
36-62 cluster1
36-63 cluster1
36-64 cluster1
36-65 cluster1
36-66 cluster4
36-67 cluster1
36-68 cluster3
36-69 cluster4
36-70 cluster2
36-71 cluster0
36-72 cluster4
36-73 cluster0
36-74 cluster1
36-75 cluster1
36-76 cluster4
36-77 cluster1
36-78 cluster1
36-79 cluster3
36-80 cluster1
36-81 cluster0
36-82 cluster1
36-83 cluster0
36-84 cluster1
36-85 cluster1
36-86 cluster2
36-87 cluster4
36-88 cluster1
36-89 cluster1
36-90 cluster0
36-91 cluster1
36-92 cluster4
36-93 cluster1
36-94 cluster1
36-95 cluster3
36-96 cluster1
36-97 cluster1
36-98 cluster1
36-99 cluster0
37-1 cluster2
37-2 cluster4
37-3 cluster4
37-4 cluster4
37-5 cluster1
37-6 cluster2
37-7 cluster1
37-8 cluster2
37-10 cluster2
37-11 cluster4
37-12 cluster2
37-13 cluster1
37-14 cluster2
37-15 cluster4
37-16 cluster2
37-17 cluster1
37-18 cluster4
37-19 cluster4
37-20 cluster1
37-21 cluster2
37-22 cluster2
37-23 cluster1
37-24 cluster2
37-25 cluster2
37-26 cluster4
37-27 cluster2
37-28 cluster0
37-29 cluster0
37-30 cluster2
37-31 cluster2
37-32 cluster0
37-33 cluster2
37-34 cluster2
37-35 cluster2
37-36 cluster2
37-38 cluster1
37-39 cluster2
37-40 cluster2
37-41 cluster1
37-42 cluster3
37-43 cluster4
37-44 cluster2
37-45 cluster1
37-46 cluster1
37-47 cluster4
37-48 cluster4
37-49 cluster4
37-50 cluster3
37-51 cluster1
37-53 cluster3
37-54 cluster4
37-55 cluster4
37-56 cluster1
37-57 cluster2
37-58 cluster3
37-59 cluster4
37-60 cluster1
37-61 cluster2
37-62 cluster2
37-63 cluster1
37-64 cluster4
37-65 cluster4
37-66 cluster1
37-67 cluster4
37-68 cluster2
37-69 cluster1
37-70 cluster3
37-71 cluster4
37-72 cluster4
37-73 cluster2
37-74 cluster1
37-75 cluster1
37-76 cluster2
37-77 cluster4
37-78 cluster2
37-79 cluster4
37-80 cluster2
37-81 cluster4
37-82 cluster2
37-83 cluster2
37-84 cluster4
37-85 cluster1
37-86 cluster3
37-87 cluster1
37-88 cluster2
37-89 cluster4
37-90 cluster4
37-91 cluster1
37-92 cluster2
37-93 cluster2
37-94 cluster1
37-95 cluster4
37-96 cluster4
37-97 cluster2
37-98 cluster4
37-99 cluster4
38-1 cluster1
38-2 cluster0
38-3 cluster1
38-4 cluster1
38-5 cluster3
38-6 cluster1
38-7 cluster3
38-8 cluster4
38-10 cluster4
38-11 cluster4
38-12 cluster1
38-13 cluster3
38-14 cluster1
38-15 cluster0
38-16 cluster4
38-17 cluster3
38-18 cluster3
38-19 cluster3
38-20 cluster3
38-21 cluster4
38-22 cluster4
38-23 cluster3
38-24 cluster1
38-25 cluster4
38-26 cluster1
38-27 cluster1
38-28 cluster0
38-29 cluster4
38-30 cluster4
38-31 cluster1
38-32 cluster4
38-33 cluster4
38-34 cluster1
38-35 cluster4
38-36 cluster4
38-37 cluster1
38-39 cluster1
38-40 cluster3
38-41 cluster3
38-42 cluster1
38-43 cluster1
38-44 cluster4
38-45 cluster3
38-46 cluster3
38-47 cluster3
38-48 cluster1
38-49 cluster1
38-50 cluster1
38-51 cluster0
38-53 cluster1
38-54 cluster3
38-55 cluster4
38-56 cluster3
38-57 cluster2
38-58 cluster1
38-59 cluster1
38-60 cluster3
38-61 cluster1
38-62 cluster1
38-63 cluster3
38-64 cluster4
38-65 cluster3
38-66 cluster0
38-67 cluster1
38-68 cluster1
38-69 cluster3
38-70 cluster1
38-71 cluster4
38-72 cluster3
38-73 cluster2
38-74 cluster3
38-75 cluster0
38-76 cluster4
38-77 cluster1
38-78 cluster1
38-79 cluster1
38-80 cluster1
38-81 cluster1
38-82 cluster4
38-83 cluster4
38-84 cluster1
38-85 cluster3
38-86 cluster1
38-87 cluster3
38-88 cluster1
38-89 cluster4
38-90 cluster1
38-91 cluster3
38-92 cluster4
38-93 cluster4
38-94 cluster3
38-95 cluster1
38-96 cluster4
38-97 cluster4
38-98 cluster0
38-99 cluster3
39-1 cluster3
39-2 cluster0
39-3 cluster3
39-4 cluster3
39-5 cluster1
39-6 cluster3
39-7 cluster1
39-8 cluster3
39-10 cluster0
39-11 cluster0
39-12 cluster3
39-13 cluster1
39-14 cluster3
39-15 cluster1
39-16 cluster3
39-17 cluster0
39-18 cluster0
39-19 cluster4
39-20 cluster0
39-21 cluster2
39-22 cluster3
39-23 cluster1
39-24 cluster1
39-25 cluster4
39-26 cluster3
39-27 cluster3
39-28 cluster2
39-29 cluster2
39-30 cluster4
39-31 cluster3
39-32 cluster2
39-33 cluster0
39-34 cluster3
39-35 cluster3
39-36 cluster3
39-37 cluster2
39-38 cluster1
39-40 cluster1
39-41 cluster1
39-42 cluster2
39-43 cluster3
39-44 cluster2
39-45 cluster1
39-46 cluster0
39-47 cluster0
39-48 cluster3
39-49 cluster3
39-50 cluster2
39-51 cluster4
39-52 cluster3
39-53 cluster2
39-54 cluster0
39-55 cluster0
39-56 cluster1
39-57 cluster2
39-58 cluster2
39-59 cluster3
39-60 cluster0
39-61 cluster3
39-62 cluster3
39-63 cluster1
39-64 cluster0
39-65 cluster1
39-66 cluster1
39-67 cluster3
39-68 cluster3
39-69 cluster1
39-70 cluster2
39-71 cluster3
39-72 cluster1
39-73 cluster0
39-74 cluster1
39-75 cluster4
39-76 cluster4
39-77 cluster3
39-78 cluster3
39-79 cluster3
39-80 cluster3
39-81 cluster3
39-82 cluster3
39-83 cluster0
39-84 cluster3
39-85 cluster1
39-86 cluster2
39-87 cluster1
39-88 cluster3
39-89 cluster3
39-90 cluster3
39-91 cluster1
39-92 cluster2
39-93 cluster3
39-94 cluster1
39-95 cluster3
39-96 cluster3
39-97 cluster3
39-98 cluster0
39-99 cluster1
40-1 cluster1
40-2 cluster3
40-3 cluster1
40-4 cluster0
40-5 cluster3
40-6 cluster1
40-7 cluster3
40-8 cluster1
40-9 cluster3
40-10 cluster4
40-11 cluster0
40-12 cluster1
40-13 cluster3
40-14 cluster1
40-15 cluster3
40-16 cluster1
40-17 cluster0
40-18 cluster0
40-19 cluster0
40-20 cluster0
40-21 cluster4
40-22 cluster1
40-23 cluster3
40-24 cluster0
40-25 cluster4
40-26 cluster1
40-27 cluster1
40-28 cluster4
40-29 cluster2
40-30 cluster1
40-31 cluster1
40-32 cluster4
40-33 cluster4
40-34 cluster1
40-35 cluster1
40-36 cluster4
40-37 cluster2
40-38 cluster3
40-39 cluster1
40-41 cluster3
40-42 cluster4
40-43 cluster1
40-44 cluster2
40-45 cluster3
40-46 cluster0
40-47 cluster0
40-48 cluster0
40-49 cluster1
40-50 cluster4
40-51 cluster0
40-52 cluster1
40-53 cluster1
40-54 cluster0
40-55 cluster0
40-56 cluster3
40-57 cluster2
40-58 cluster1
40-59 cluster1
40-60 cluster0
40-61 cluster1
40-62 cluster1
40-63 cluster3
40-64 cluster0
40-65 cluster3
40-66 cluster0
40-67 cluster1
40-68 cluster1
40-69 cluster3
40-70 cluster4
40-71 cluster1
40-72 cluster3
40-73 cluster2
40-74 cluster3
40-75 cluster3
40-76 cluster4
40-77 cluster1
40-78 cluster1
40-79 cluster1
40-80 cluster1
40-81 cluster0
40-82 cluster1
40-83 cluster1
40-84 cluster1
40-85 cluster3
40-86 cluster1
40-87 cluster3
40-88 cluster1
40-89 cluster1
40-90 cluster0
40-91 cluster3
40-92 cluster1
40-93 cluster1
40-94 cluster3
40-95 cluster1
40-96 cluster1
40-97 cluster1
40-98 cluster3
40-99 cluster3
41-1 cluster1
41-2 cluster3
41-3 cluster1
41-4 cluster1
41-5 cluster3
41-6 cluster1
41-7 cluster3
41-8 cluster1
41-10 cluster4
41-11 cluster0
41-12 cluster1
41-13 cluster3
41-14 cluster1
41-15 cluster3
41-16 cluster1
41-17 cluster0
41-18 cluster0
41-19 cluster3
41-20 cluster3
41-21 cluster4
41-22 cluster1
41-23 cluster3
41-24 cluster0
41-25 cluster1
41-26 cluster1
41-27 cluster1
41-28 cluster1
41-29 cluster4
41-30 cluster4
41-31 cluster1
41-32 cluster4
41-33 cluster4
41-34 cluster1
41-35 cluster1
41-36 cluster4
41-37 cluster1
41-38 cluster3
41-39 cluster1
41-40 cluster3
41-42 cluster1
41-43 cluster1
41-44 cluster4
41-45 cluster3
41-46 cluster0
41-47 cluster0
41-48 cluster1
41-49 cluster1
41-50 cluster4
41-51 cluster3
41-53 cluster1
41-54 cluster3
41-55 cluster0
41-56 cluster3
41-57 cluster2
41-58 cluster1
41-59 cluster1
41-60 cluster3
41-61 cluster1
41-62 cluster1
41-63 cluster3
41-64 cluster4
41-65 cluster3
41-66 cluster0
41-67 cluster1
41-68 cluster1
41-69 cluster3
41-70 cluster1
41-71 cluster1
41-72 cluster3
41-73 cluster2
41-74 cluster3
41-75 cluster3
41-76 cluster4
41-77 cluster1
41-78 cluster1
41-79 cluster1
41-80 cluster1
41-81 cluster1
41-82 cluster1
41-83 cluster1
41-84 cluster1
41-85 cluster3
41-86 cluster1
41-87 cluster3
41-88 cluster1
41-89 cluster1
41-90 cluster1
41-91 cluster3
41-92 cluster4
41-93 cluster1
41-94 cluster3
41-95 cluster1
41-96 cluster1
41-97 cluster1
41-98 cluster3
41-99 cluster3
42-1 cluster4
42-2 cluster4
42-3 cluster2
42-4 cluster2
42-5 cluster1
42-6 cluster2
42-7 cluster1
42-8 cluster2
42-9 cluster1
42-10 cluster2
42-11 cluster4
42-12 cluster2
42-13 cluster1
42-14 cluster4
42-15 cluster1
42-16 cluster2
42-17 cluster4
42-18 cluster4
42-19 cluster4
42-20 cluster4
42-21 cluster4
42-22 cluster4
42-23 cluster1
42-24 cluster4
42-25 cluster2
42-26 cluster2
42-27 cluster2
42-28 cluster0
42-29 cluster2
42-30 cluster2
42-31 cluster2
42-32 cluster3
42-33 cluster2
42-34 cluster2
42-35 cluster2
42-36 cluster2
42-37 cluster3
42-38 cluster1
42-39 cluster2
42-40 cluster4
42-41 cluster1
42-43 cluster2
42-44 cluster4
42-45 cluster1
42-46 cluster0
42-47 cluster4
42-48 cluster2
42-49 cluster2
42-50 cluster3
42-51 cluster0
42-52 cluster2
42-53 cluster3
42-54 cluster4
42-55 cluster2
42-56 cluster1
42-57 cluster2
42-58 cluster3
42-59 cluster2
42-60 cluster1
42-61 cluster2
42-62 cluster2
42-63 cluster1
42-64 cluster4
42-65 cluster1
42-66 cluster4
42-67 cluster2
42-68 cluster2
42-69 cluster1
42-70 cluster3
42-71 cluster2
42-72 cluster1
42-73 cluster2
42-74 cluster1
42-75 cluster0
42-76 cluster2
42-77 cluster2
42-78 cluster2
42-79 cluster2
42-80 cluster2
42-81 cluster2
42-82 cluster2
42-83 cluster4
42-84 cluster2
42-85 cluster1
42-86 cluster3
42-87 cluster1
42-88 cluster4
42-89 cluster2
42-90 cluster2
42-91 cluster1
42-92 cluster2
42-93 cluster2
42-94 cluster1
42-95 cluster2
42-96 cluster2
42-97 cluster2
42-98 cluster4
42-99 cluster4
43-1 cluster3
43-2 cluster0
43-3 cluster3
43-4 cluster3
43-5 cluster1
43-6 cluster3
43-7 cluster1
43-8 cluster3
43-10 cluster0
43-11 cluster0
43-12 cluster3
43-13 cluster1
43-14 cluster3
43-15 cluster1
43-16 cluster3
43-17 cluster0
43-18 cluster0
43-19 cluster4
43-20 cluster0
43-21 cluster2
43-22 cluster3
43-23 cluster1
43-24 cluster1
43-25 cluster4
43-26 cluster3
43-27 cluster3
43-28 cluster2
43-29 cluster2
43-30 cluster4
43-31 cluster3
43-32 cluster2
43-33 cluster0
43-34 cluster3
43-35 cluster3
43-36 cluster1
43-37 cluster4
43-38 cluster1
43-39 cluster3
43-40 cluster1
43-41 cluster1
43-42 cluster2
43-44 cluster2
43-45 cluster1
43-46 cluster0
43-47 cluster0
43-48 cluster3
43-49 cluster3
43-50 cluster2
43-51 cluster4
43-52 cluster1
43-53 cluster2
43-54 cluster0
43-55 cluster0
43-56 cluster1
43-57 cluster2
43-58 cluster2
43-59 cluster3
43-60 cluster1
43-61 cluster3
43-62 cluster3
43-63 cluster1
43-64 cluster0
43-65 cluster1
43-66 cluster0
43-67 cluster3
43-68 cluster3
43-69 cluster1
43-70 cluster4
43-71 cluster0
43-72 cluster1
43-73 cluster0
43-74 cluster1
43-75 cluster4
43-76 cluster4
43-77 cluster3
43-78 cluster3
43-79 cluster3
43-80 cluster3
43-81 cluster3
43-82 cluster0
43-83 cluster0
43-84 cluster3
43-85 cluster1
43-86 cluster2
43-87 cluster1
43-88 cluster3
43-89 cluster3
43-90 cluster3
43-91 cluster1
43-92 cluster2
43-93 cluster3
43-94 cluster1
43-95 cluster3
43-96 cluster3
43-97 cluster3
43-98 cluster0
43-99 cluster0
44-1 cluster2
44-2 cluster4
44-3 cluster2
44-4 cluster2
44-5 cluster4
44-6 cluster2
44-7 cluster4
44-8 cluster2
44-9 cluster4
44-10 cluster2
44-11 cluster4
44-12 cluster2
44-13 cluster4
44-14 cluster4
44-15 cluster4
44-16 cluster2
44-17 cluster4
44-18 cluster4
44-19 cluster2
44-20 cluster4
44-21 cluster0
44-22 cluster4
44-23 cluster1
44-24 cluster2
44-25 cluster2
44-26 cluster4
44-27 cluster2
44-28 cluster2
44-29 cluster0
44-30 cluster2
44-31 cluster2
44-32 cluster0
44-33 cluster2
44-34 cluster2
44-35 cluster2
44-36 cluster2
44-37 cluster2
44-38 cluster4
44-39 cluster2
44-40 cluster2
44-41 cluster4
44-42 cluster4
44-43 cluster2
44-45 cluster4
44-46 cluster4
44-47 cluster2
44-48 cluster2
44-49 cluster2
44-50 cluster3
44-51 cluster4
44-52 cluster2
44-53 cluster4
44-54 cluster4
44-55 cluster2
44-56 cluster4
44-57 cluster2
44-58 cluster4
44-59 cluster2
44-60 cluster4
44-61 cluster2
44-62 cluster2
44-63 cluster4
44-64 cluster4
44-65 cluster4
44-66 cluster4
44-67 cluster2
44-68 cluster2
44-69 cluster2
44-70 cluster4
44-71 cluster2
44-72 cluster1
44-73 cluster2
44-74 cluster4
44-75 cluster4
44-76 cluster2
44-77 cluster2
44-78 cluster2
44-79 cluster4
44-80 cluster2
44-81 cluster2
44-82 cluster2
44-83 cluster2
44-84 cluster2
44-85 cluster4
44-86 cluster3
44-87 cluster2
44-88 cluster4
44-89 cluster2
44-90 cluster2
44-91 cluster4
44-92 cluster2
44-93 cluster2
44-94 cluster4
44-95 cluster2
44-96 cluster2
44-97 cluster2
44-98 cluster4
44-99 cluster4
45-1 cluster1
45-2 cluster0
45-3 cluster1
45-4 cluster1
45-5 cluster3
45-6 cluster1
45-7 cluster3
45-8 cluster1
45-10 cluster4
45-11 cluster4
45-12 cluster1
45-13 cluster3
45-14 cluster1
45-15 cluster0
45-16 cluster1
45-17 cluster3
45-18 cluster0
45-19 cluster0
45-20 cluster0
45-21 cluster4
45-22 cluster1
45-23 cluster3
45-24 cluster0
45-25 cluster1
45-26 cluster1
45-27 cluster1
45-28 cluster4
45-29 cluster2
45-30 cluster4
45-31 cluster1
45-32 cluster4
45-33 cluster4
45-34 cluster1
45-35 cluster1
45-36 cluster4
45-37 cluster1
45-38 cluster3
45-39 cluster1
45-40 cluster3
45-41 cluster3
45-42 cluster1
45-43 cluster1
45-44 cluster4
45-46 cluster3
45-47 cluster0
45-48 cluster1
45-49 cluster1
45-50 cluster2
45-51 cluster3
45-52 cluster4
45-53 cluster1
45-54 cluster0
45-55 cluster0
45-56 cluster3
45-57 cluster2
45-58 cluster1
45-59 cluster1
45-60 cluster3
45-61 cluster1
45-62 cluster1
45-63 cluster3
45-64 cluster4
45-65 cluster3
45-66 cluster0
45-67 cluster1
45-68 cluster1
45-69 cluster1
45-70 cluster1
45-71 cluster4
45-72 cluster3
45-73 cluster2
45-74 cluster3
45-75 cluster0
45-76 cluster4
45-77 cluster1
45-78 cluster1
45-79 cluster1
45-80 cluster1
45-81 cluster1
45-82 cluster4
45-83 cluster4
45-84 cluster1
45-85 cluster3
45-86 cluster1
45-87 cluster0
45-88 cluster1
45-89 cluster1
45-90 cluster1
45-91 cluster3
45-92 cluster4
45-93 cluster1
45-94 cluster3
45-95 cluster1
45-96 cluster1
45-97 cluster1
45-98 cluster0
45-99 cluster0
46-1 cluster1
46-2 cluster3
46-3 cluster1
46-4 cluster1
46-5 cluster3
46-6 cluster1
46-7 cluster3
46-8 cluster1
46-10 cluster4
46-11 cluster0
46-12 cluster1
46-13 cluster3
46-14 cluster1
46-15 cluster3
46-16 cluster1
46-17 cluster0
46-18 cluster0
46-19 cluster3
46-20 cluster3
46-21 cluster4
46-22 cluster1
46-23 cluster3
46-24 cluster0
46-25 cluster1
46-26 cluster1
46-27 cluster1
46-28 cluster4
46-29 cluster4
46-30 cluster4
46-31 cluster1
46-32 cluster4
46-33 cluster4
46-34 cluster1
46-35 cluster1
46-36 cluster4
46-37 cluster4
46-38 cluster3
46-39 cluster1
46-40 cluster3
46-41 cluster3
46-42 cluster1
46-43 cluster1
46-44 cluster4
46-45 cluster3
46-47 cluster0
46-48 cluster1
46-49 cluster1
46-50 cluster4
46-51 cluster3
46-53 cluster1
46-54 cluster3
46-55 cluster0
46-56 cluster3
46-57 cluster2
46-58 cluster1
46-59 cluster1
46-60 cluster3
46-61 cluster1
46-62 cluster1
46-63 cluster3
46-64 cluster1
46-65 cluster0
46-66 cluster0
46-67 cluster1
46-68 cluster1
46-69 cluster3
46-70 cluster1
46-71 cluster1
46-72 cluster3
46-73 cluster2
46-74 cluster3
46-75 cluster3
46-76 cluster4
46-77 cluster1
46-78 cluster4
46-79 cluster1
46-80 cluster1
46-81 cluster1
46-82 cluster1
46-83 cluster1
46-84 cluster1
46-85 cluster0
46-86 cluster1
46-87 cluster3
46-88 cluster1
46-89 cluster1
46-90 cluster0
46-91 cluster3
46-92 cluster4
46-93 cluster1
46-94 cluster3
46-95 cluster1
46-96 cluster1
46-97 cluster1
46-98 cluster3
46-99 cluster3
47-1 cluster0
47-2 cluster0
47-3 cluster0
47-4 cluster0
47-5 cluster0
47-6 cluster0
47-7 cluster0
47-8 cluster0
47-10 cluster0
47-11 cluster0
47-12 cluster0
47-13 cluster3
47-14 cluster0
47-15 cluster0
47-16 cluster4
47-17 cluster0
47-18 cluster3
47-19 cluster3
47-20 cluster3
47-21 cluster2
47-22 cluster0
47-23 cluster3
47-24 cluster0
47-25 cluster0
47-26 cluster0
47-27 cluster0
47-28 cluster4
47-30 cluster4
47-31 cluster0
47-32 cluster4
47-33 cluster4
47-34 cluster0
47-35 cluster0
47-36 cluster0
47-37 cluster4
47-38 cluster3
47-39 cluster0
47-40 cluster0
47-41 cluster3
47-42 cluster4
47-43 cluster0
47-44 cluster2
47-45 cluster0
47-46 cluster3
47-48 cluster0
47-49 cluster0
47-50 cluster2
47-51 cluster0
47-53 cluster4
47-54 cluster3
47-55 cluster0
47-56 cluster3
47-57 cluster2
47-58 cluster4
47-59 cluster0
47-60 cluster0
47-61 cluster0
47-62 cluster0
47-63 cluster0
47-64 cluster0
47-65 cluster3
47-66 cluster3
47-67 cluster0
47-68 cluster0
47-69 cluster0
47-70 cluster4
47-71 cluster0
47-72 cluster0
47-73 cluster2
47-74 cluster0
47-75 cluster3
47-76 cluster4
47-77 cluster0
47-78 cluster0
47-79 cluster0
47-80 cluster0
47-81 cluster0
47-82 cluster4
47-83 cluster0
47-84 cluster0
47-85 cluster3
47-86 cluster4
47-87 cluster0
47-88 cluster0
47-89 cluster0
47-90 cluster0
47-91 cluster0
47-92 cluster4
47-93 cluster4
47-94 cluster3
47-95 cluster0
47-96 cluster0
47-97 cluster0
47-98 cluster3
47-99 cluster3
48-1 cluster3
48-2 cluster1
48-3 cluster3
48-4 cluster3
48-5 cluster1
48-6 cluster3
48-7 cluster1
48-8 cluster3
48-10 cluster0
48-11 cluster0
48-12 cluster3
48-13 cluster1
48-14 cluster3
48-15 cluster1
48-16 cluster3
48-17 cluster0
48-18 cluster0
48-19 cluster4
48-20 cluster1
48-21 cluster2
48-22 cluster3
48-23 cluster1
48-24 cluster1
48-25 cluster4
48-26 cluster3
48-27 cluster3
48-28 cluster2
48-29 cluster2
48-30 cluster4
48-31 cluster3
48-32 cluster2
48-33 cluster0
48-34 cluster3
48-35 cluster3
48-36 cluster0
48-37 cluster4
48-38 cluster1
48-39 cluster3
48-40 cluster1
48-41 cluster1
48-42 cluster2
48-43 cluster3
48-44 cluster2
48-45 cluster1
48-46 cluster0
48-47 cluster0
48-49 cluster3
48-50 cluster2
48-51 cluster4
48-53 cluster2
48-54 cluster0
48-55 cluster0
48-56 cluster1
48-57 cluster2
48-58 cluster2
48-59 cluster3
48-60 cluster1
48-61 cluster3
48-62 cluster3
48-63 cluster1
48-64 cluster0
48-65 cluster1
48-66 cluster0
48-67 cluster3
48-68 cluster3
48-69 cluster1
48-70 cluster2
48-71 cluster3
48-72 cluster1
48-73 cluster0
48-74 cluster1
48-75 cluster1
48-76 cluster4
48-77 cluster3
48-78 cluster3
48-79 cluster3
48-80 cluster3
48-81 cluster3
48-82 cluster3
48-83 cluster3
48-84 cluster3
48-85 cluster1
48-86 cluster2
48-87 cluster1
48-88 cluster3
48-89 cluster3
48-90 cluster0
48-91 cluster1
48-92 cluster4
48-93 cluster3
48-94 cluster1
48-95 cluster3
48-96 cluster3
48-97 cluster3
48-98 cluster1
48-99 cluster1
49-1 cluster3
49-2 cluster0
49-3 cluster3
49-4 cluster0
49-5 cluster1
49-6 cluster3
49-7 cluster1
49-8 cluster3
49-10 cluster0
49-11 cluster0
49-12 cluster3
49-13 cluster1
49-14 cluster3
49-15 cluster0
49-16 cluster3
49-17 cluster1
49-18 cluster0
49-19 cluster4
49-20 cluster0
49-21 cluster2
49-22 cluster3
49-23 cluster1
49-24 cluster1
49-25 cluster4
49-26 cluster3
49-27 cluster3
49-28 cluster2
49-29 cluster2
49-30 cluster4
49-31 cluster3
49-32 cluster4
49-33 cluster0
49-34 cluster3
49-35 cluster3
49-36 cluster3
49-37 cluster4
49-38 cluster1
49-39 cluster3
49-40 cluster1
49-41 cluster1
49-42 cluster2
49-43 cluster3
49-44 cluster2
49-45 cluster1
49-46 cluster1
49-47 cluster0
49-48 cluster0
49-50 cluster2
49-51 cluster4
49-52 cluster3
49-53 cluster2
49-54 cluster0
49-55 cluster0
49-56 cluster1
49-57 cluster2
49-58 cluster2
49-59 cluster3
49-60 cluster1
49-61 cluster3
49-62 cluster3
49-63 cluster1
49-64 cluster0
49-65 cluster1
49-66 cluster1
49-67 cluster3
49-68 cluster3
49-69 cluster1
49-70 cluster4
49-71 cluster0
49-72 cluster1
49-73 cluster0
49-74 cluster1
49-75 cluster4
49-76 cluster4
49-77 cluster3
49-78 cluster3
49-79 cluster3
49-80 cluster3
49-81 cluster3
49-82 cluster3
49-83 cluster0
49-84 cluster3
49-85 cluster1
49-86 cluster2
49-87 cluster1
49-88 cluster4
49-89 cluster3
49-90 cluster3
49-91 cluster1
49-92 cluster4
49-93 cluster3
49-94 cluster1
49-95 cluster3
49-96 cluster3
49-97 cluster3
49-98 cluster0
49-99 cluster0
50-1 cluster2
50-2 cluster4
50-3 cluster2
50-4 cluster2
50-5 cluster4
50-6 cluster2
50-7 cluster4
50-8 cluster2
50-10 cluster2
50-11 cluster2
50-12 cluster2
50-13 cluster4
50-14 cluster2
50-16 cluster2
50-17 cluster2
50-18 cluster4
50-19 cluster2
50-20 cluster2
50-21 cluster3
50-22 cluster2
50-23 cluster4
50-24 cluster2
50-25 cluster2
50-26 cluster2
50-27 cluster2
50-28 cluster4
50-29 cluster4
50-30 cluster2
50-31 cluster2
50-32 cluster0
50-33 cluster2
50-34 cluster2
50-35 cluster2
50-36 cluster2
50-37 cluster3
50-38 cluster1
50-39 cluster2
50-40 cluster4
50-41 cluster4
50-42 cluster3
50-43 cluster2
50-44 cluster0
50-45 cluster2
50-46 cluster1
50-47 cluster2
50-48 cluster2
50-49 cluster2
50-51 cluster1
50-53 cluster3
50-54 cluster2
50-55 cluster4
50-56 cluster4
50-57 cluster2
50-58 cluster3
50-59 cluster2
50-60 cluster4
50-61 cluster2
50-62 cluster2
50-63 cluster1
50-64 cluster2
50-65 cluster4
50-66 cluster4
50-67 cluster2
50-68 cluster2
50-69 cluster4
50-70 cluster3
50-71 cluster4
50-72 cluster4
50-73 cluster2
50-74 cluster4
50-75 cluster1
50-76 cluster2
50-77 cluster2
50-78 cluster2
50-79 cluster4
50-80 cluster2
50-81 cluster2
50-82 cluster2
50-83 cluster2
50-84 cluster2
50-85 cluster4
50-86 cluster3
50-87 cluster4
50-88 cluster2
50-89 cluster4
50-90 cluster2
50-91 cluster4
50-92 cluster2
50-93 cluster2
50-94 cluster1
50-95 cluster2
50-96 cluster2
50-97 cluster2
50-98 cluster4
50-99 cluster4
51-1 cluster4
51-2 cluster3
51-3 cluster1
51-4 cluster4
51-5 cluster3
51-6 cluster1
51-7 cluster3
51-8 cluster4
51-10 cluster4
51-11 cluster4
51-12 cluster1
51-13 cluster3
51-14 cluster1
51-15 cluster0
51-16 cluster4
51-17 cluster0
51-18 cluster0
51-19 cluster3
51-20 cluster3
51-21 cluster1
51-22 cluster4
51-23 cluster3
51-24 cluster0
51-25 cluster4
51-26 cluster1
51-27 cluster1
51-28 cluster1
51-29 cluster1
51-30 cluster4
51-31 cluster1
51-32 cluster4
51-33 cluster4
51-34 cluster1
51-35 cluster4
51-36 cluster4
51-37 cluster1
51-38 cluster0
51-39 cluster1
51-40 cluster0
51-41 cluster3
51-42 cluster1
51-43 cluster4
51-44 cluster4
51-45 cluster3
51-46 cluster0
51-47 cluster0
51-48 cluster1
51-49 cluster1
51-50 cluster1
51-53 cluster1
51-54 cluster3
51-55 cluster4
51-56 cluster3
51-57 cluster2
51-58 cluster0
51-59 cluster1
51-60 cluster3
51-61 cluster1
51-62 cluster4
51-63 cluster3
51-64 cluster4
51-65 cluster3
51-66 cluster0
51-67 cluster4
51-68 cluster1
51-69 cluster3
51-70 cluster1
51-71 cluster4
51-72 cluster3
51-73 cluster2
51-74 cluster3
51-75 cluster3
51-76 cluster4
51-77 cluster1
51-78 cluster4
51-79 cluster4
51-80 cluster1
51-81 cluster1
51-82 cluster4
51-83 cluster1
51-84 cluster1
51-85 cluster3
51-86 cluster1
51-87 cluster3
51-88 cluster1
51-89 cluster4
51-90 cluster4
51-91 cluster3
51-92 cluster4
51-93 cluster4
51-94 cluster3
51-95 cluster1
51-96 cluster4
51-97 cluster4
51-98 cluster3
51-99 cluster3
52-2 cluster4
52-3 cluster1
52-5 cluster4
52-6 cluster3
52-10 cluster0
52-12 cluster3
52-13 cluster1
52-15 cluster1
52-16 cluster1
52-21 cluster2
52-23 cluster4
52-24 cluster4
52-26 cluster1
52-28 cluster2
52-30 cluster2
52-32 cluster2
52-39 cluster3
52-40 cluster1
52-42 cluster2
52-43 cluster1
52-44 cluster2
52-45 cluster4
52-49 cluster3
52-53 cluster2
52-55 cluster0
52-58 cluster2
52-62 cluster1
52-63 cluster4
52-65 cluster4
52-67 cluster3
52-68 cluster3
52-69 cluster4
52-70 cluster2
52-71 cluster0
52-74 cluster4
52-75 cluster4
52-77 cluster1
52-79 cluster1
52-80 cluster1
52-82 cluster1
52-83 cluster3
52-84 cluster3
52-89 cluster1
52-92 cluster2
52-95 cluster0
52-96 cluster3
52-97 cluster1
52-98 cluster1
52-99 cluster1
53-1 cluster2
53-2 cluster4
53-3 cluster2
53-4 cluster2
53-5 cluster1
53-6 cluster2
53-7 cluster1
53-8 cluster2
53-10 cluster2
53-11 cluster4
53-12 cluster2
53-13 cluster1
53-14 cluster2
53-15 cluster4
53-16 cluster2
53-17 cluster1
53-18 cluster4
53-19 cluster4
53-20 cluster4
53-21 cluster4
53-22 cluster2
53-23 cluster1
53-24 cluster4
53-25 cluster2
53-26 cluster2
53-27 cluster2
53-28 cluster0
53-29 cluster4
53-30 cluster2
53-31 cluster2
53-32 cluster0
53-33 cluster2
53-34 cluster2
53-35 cluster2
53-36 cluster2
53-37 cluster3
53-38 cluster1
53-39 cluster2
53-40 cluster1
53-41 cluster1
53-42 cluster3
53-43 cluster2
53-44 cluster4
53-45 cluster1
53-46 cluster1
53-47 cluster4
53-48 cluster2
53-49 cluster2
53-50 cluster3
53-51 cluster1
53-52 cluster2
53-54 cluster4
53-55 cluster4
53-56 cluster1
53-57 cluster2
53-58 cluster0
53-59 cluster2
53-60 cluster1
53-61 cluster2
53-62 cluster2
53-63 cluster1
53-64 cluster2
53-65 cluster1
53-66 cluster4
53-67 cluster2
53-68 cluster2
53-69 cluster1
53-70 cluster3
53-71 cluster4
53-72 cluster1
53-73 cluster2
53-74 cluster1
53-75 cluster0
53-76 cluster2
53-77 cluster2
53-78 cluster2
53-79 cluster4
53-80 cluster2
53-81 cluster2
53-82 cluster2
53-83 cluster4
53-84 cluster2
53-85 cluster1
53-86 cluster3
53-87 cluster1
53-88 cluster4
53-89 cluster4
53-90 cluster2
53-91 cluster1
53-92 cluster2
53-93 cluster2
53-94 cluster1
53-95 cluster2
53-96 cluster2
53-97 cluster2
53-98 cluster4
53-99 cluster4
54-1 cluster4
54-2 cluster3
54-3 cluster0
54-4 cluster0
54-5 cluster0
54-6 cluster0
54-7 cluster0
54-8 cluster4
54-10 cluster4
54-11 cluster0
54-12 cluster0
54-13 cluster3
54-14 cluster0
54-15 cluster3
54-16 cluster4
54-17 cluster0
54-18 cluster0
54-19 cluster3
54-20 cluster3
54-21 cluster4
54-22 cluster4
54-23 cluster0
54-24 cluster0
54-25 cluster0
54-26 cluster0
54-27 cluster0
54-28 cluster4
54-29 cluster4
54-30 cluster4
54-31 cluster0
54-32 cluster4
54-33 cluster4
54-34 cluster0
54-35 cluster4
54-36 cluster4
54-37 cluster4
54-38 cluster3
54-39 cluster0
54-40 cluster0
54-41 cluster3
54-42 cluster4
54-43 cluster0
54-44 cluster4
54-45 cluster0
54-46 cluster0
54-47 cluster0
54-48 cluster0
54-49 cluster0
54-50 cluster4
54-51 cluster0
54-53 cluster4
54-55 cluster4
54-56 cluster0
54-57 cluster2
54-58 cluster4
54-59 cluster0
54-60 cluster0
54-61 cluster0
54-62 cluster4
54-63 cluster0
54-64 cluster4
54-65 cluster3
54-66 cluster0
54-67 cluster0
54-68 cluster0
54-69 cluster0
54-70 cluster4
54-71 cluster4
54-72 cluster0
54-73 cluster4
54-74 cluster0
54-75 cluster3
54-76 cluster4
54-77 cluster4
54-78 cluster4
54-79 cluster0
54-80 cluster0
54-81 cluster1
54-82 cluster4
54-83 cluster0
54-84 cluster0
54-85 cluster3
54-86 cluster4
54-87 cluster0
54-88 cluster4
54-89 cluster0
54-90 cluster0
54-91 cluster0
54-92 cluster4
54-93 cluster4
54-94 cluster3
54-95 cluster0
54-96 cluster4
54-97 cluster4
54-98 cluster3
54-99 cluster3
55-1 cluster3
55-2 cluster0
55-3 cluster3
55-4 cluster3
55-5 cluster1
55-6 cluster0
55-7 cluster0
55-8 cluster3
55-10 cluster0
55-11 cluster0
55-12 cluster3
55-13 cluster1
55-14 cluster3
55-15 cluster0
55-16 cluster0
55-17 cluster1
55-18 cluster0
55-19 cluster4
55-20 cluster4
55-21 cluster2
55-22 cluster0
55-23 cluster4
55-24 cluster1
55-25 cluster4
55-26 cluster0
55-27 cluster0
55-28 cluster2
55-29 cluster2
55-30 cluster4
55-31 cluster3
55-32 cluster4
55-33 cluster0
55-34 cluster3
55-35 cluster3
55-36 cluster1
55-37 cluster2
55-38 cluster4
55-39 cluster3
55-40 cluster0
55-41 cluster1
55-42 cluster2
55-43 cluster0
55-44 cluster2
55-45 cluster1
55-46 cluster1
55-47 cluster0
55-48 cluster0
55-49 cluster0
55-50 cluster2
55-51 cluster4
55-52 cluster0
55-53 cluster2
55-54 cluster4
55-56 cluster1
55-57 cluster2
55-58 cluster2
55-59 cluster3
55-60 cluster1
55-61 cluster3
55-62 cluster0
55-63 cluster4
55-64 cluster0
55-65 cluster1
55-66 cluster1
55-67 cluster0
55-68 cluster0
55-69 cluster4
55-70 cluster4
55-71 cluster0
55-72 cluster4
55-73 cluster0
55-74 cluster4
55-75 cluster4
55-76 cluster4
55-77 cluster3
55-78 cluster3
55-79 cluster3
55-80 cluster3
55-81 cluster3
55-82 cluster0
55-83 cluster0
55-84 cluster3
55-85 cluster0
55-86 cluster2
55-87 cluster4
55-88 cluster0
55-89 cluster0
55-90 cluster3
55-91 cluster0
55-92 cluster4
55-93 cluster3
55-94 cluster4
55-95 cluster3
55-96 cluster3
55-97 cluster0
55-98 cluster0
55-99 cluster0
56-1 cluster1
56-2 cluster3
56-3 cluster1
56-4 cluster1
56-5 cluster3
56-6 cluster1
56-7 cluster3
56-8 cluster1
56-10 cluster4
56-11 cluster0
56-12 cluster1
56-13 cluster3
56-14 cluster1
56-15 cluster3
56-16 cluster1
56-17 cluster0
56-18 cluster0
56-19 cluster3
56-20 cluster3
56-21 cluster4
56-22 cluster1
56-23 cluster3
56-24 cluster0
56-25 cluster1
56-26 cluster1
56-27 cluster1
56-28 cluster1
56-29 cluster4
56-30 cluster4
56-31 cluster1
56-32 cluster4
56-33 cluster4
56-34 cluster1
56-35 cluster1
56-36 cluster4
56-37 cluster1
56-38 cluster3
56-39 cluster1
56-40 cluster3
56-41 cluster3
56-42 cluster1
56-43 cluster1
56-44 cluster4
56-45 cluster3
56-46 cluster0
56-47 cluster0
56-48 cluster1
56-49 cluster1
56-50 cluster4
56-51 cluster3
56-53 cluster1
56-54 cluster3
56-55 cluster0
56-57 cluster2
56-58 cluster1
56-59 cluster1
56-60 cluster3
56-61 cluster1
56-62 cluster1
56-63 cluster3
56-64 cluster4
56-65 cluster3
56-66 cluster0
56-67 cluster1
56-68 cluster1
56-69 cluster3
56-70 cluster1
56-71 cluster1
56-72 cluster3
56-73 cluster2
56-74 cluster3
56-75 cluster3
56-76 cluster4
56-77 cluster1
56-78 cluster1
56-79 cluster1
56-80 cluster1
56-81 cluster1
56-82 cluster1
56-83 cluster1
56-84 cluster1
56-85 cluster3
56-86 cluster1
56-87 cluster3
56-88 cluster1
56-89 cluster1
56-90 cluster1
56-91 cluster3
56-92 cluster4
56-93 cluster1
56-94 cluster3
56-95 cluster1
56-96 cluster1
56-97 cluster1
56-98 cluster3
56-99 cluster3
57-1 cluster0
57-2 cluster2
57-3 cluster2
57-4 cluster2
57-5 cluster2
57-6 cluster2
57-7 cluster2
57-8 cluster2
57-10 cluster2
57-11 cluster2
57-12 cluster2
57-13 cluster2
57-14 cluster0
57-15 cluster2
57-16 cluster2
57-17 cluster2
57-18 cluster0
57-19 cluster2
57-20 cluster2
57-21 cluster2
57-22 cluster2
57-23 cluster2
57-24 cluster2
57-25 cluster2
57-26 cluster2
57-27 cluster2
57-28 cluster2
57-29 cluster2
57-30 cluster2
57-31 cluster2
57-32 cluster2
57-33 cluster2
57-34 cluster2
57-35 cluster2
57-36 cluster2
57-37 cluster2
57-38 cluster2
57-39 cluster2
57-40 cluster2
57-41 cluster2
57-42 cluster2
57-43 cluster2
57-44 cluster2
57-45 cluster2
57-46 cluster0
57-47 cluster2
57-48 cluster2
57-49 cluster2
57-50 cluster2
57-51 cluster2
57-53 cluster2
57-54 cluster2
57-55 cluster2
57-56 cluster2
57-58 cluster2
57-59 cluster2
57-60 cluster2
57-61 cluster2
57-62 cluster2
57-63 cluster2
57-64 cluster2
57-65 cluster2
57-66 cluster0
57-67 cluster2
57-68 cluster2
57-69 cluster2
57-70 cluster2
57-71 cluster2
57-72 cluster2
57-73 cluster2
57-74 cluster2
57-75 cluster2
57-76 cluster2
57-77 cluster2
57-78 cluster2
57-79 cluster2
57-80 cluster2
57-81 cluster0
57-82 cluster2
57-83 cluster2
57-84 cluster2
57-85 cluster2
57-86 cluster2
57-87 cluster2
57-88 cluster2
57-89 cluster2
57-90 cluster2
57-91 cluster2
57-92 cluster2
57-93 cluster2
57-94 cluster2
57-95 cluster2
57-96 cluster2
57-97 cluster2
57-98 cluster2
57-99 cluster2
58-1 cluster2
58-2 cluster4
58-3 cluster2
58-4 cluster2
58-5 cluster1
58-6 cluster2
58-7 cluster1
58-8 cluster2
58-10 cluster2
58-11 cluster4
58-12 cluster2
58-13 cluster1
58-14 cluster2
58-15 cluster4
58-16 cluster2
58-17 cluster1
58-18 cluster4
58-19 cluster4
58-20 cluster4
58-21 cluster4
58-22 cluster2
58-23 cluster1
58-24 cluster4
58-25 cluster2
58-26 cluster2
58-27 cluster2
58-28 cluster0
58-29 cluster4
58-30 cluster2
58-31 cluster2
58-32 cluster0
58-33 cluster2
58-34 cluster2
58-35 cluster2
58-36 cluster2
58-37 cluster3
58-38 cluster1
58-39 cluster2
58-40 cluster1
58-41 cluster1
58-42 cluster3
58-43 cluster2
58-44 cluster4
58-45 cluster1
58-46 cluster1
58-47 cluster4
58-48 cluster2
58-49 cluster2
58-50 cluster3
58-51 cluster0
58-52 cluster2
58-53 cluster0
58-54 cluster4
58-55 cluster4
58-56 cluster1
58-57 cluster2
58-59 cluster2
58-60 cluster1
58-61 cluster2
58-62 cluster2
58-63 cluster1
58-64 cluster2
58-65 cluster1
58-66 cluster4
58-67 cluster2
58-68 cluster2
58-69 cluster1
58-70 cluster3
58-71 cluster4
58-72 cluster1
58-73 cluster2
58-74 cluster1
58-75 cluster0
58-76 cluster2
58-77 cluster2
58-78 cluster2
58-79 cluster4
58-80 cluster2
58-81 cluster2
58-82 cluster2
58-83 cluster4
58-84 cluster2
58-85 cluster1
58-86 cluster3
58-87 cluster1
58-88 cluster2
58-89 cluster4
58-90 cluster2
58-91 cluster1
58-92 cluster2
58-93 cluster2
58-94 cluster1
58-95 cluster2
58-96 cluster2
58-97 cluster2
58-98 cluster4
58-99 cluster4
59-1 cluster3
59-2 cluster1
59-3 cluster0
59-4 cluster3
59-5 cluster1
59-6 cluster3
59-7 cluster1
59-8 cluster3
59-10 cluster0
59-11 cluster0
59-12 cluster3
59-13 cluster1
59-14 cluster3
59-15 cluster1
59-16 cluster0
59-17 cluster0
59-18 cluster0
59-19 cluster4
59-20 cluster1
59-21 cluster2
59-22 cluster3
59-23 cluster1
59-24 cluster1
59-25 cluster4
59-26 cluster3
59-27 cluster3
59-28 cluster2
59-29 cluster2
59-30 cluster2
59-31 cluster3
59-32 cluster2
59-33 cluster0
59-34 cluster3
59-35 cluster3
59-36 cluster0
59-37 cluster4
59-38 cluster1
59-39 cluster3
59-40 cluster1
59-41 cluster1
59-42 cluster2
59-43 cluster3
59-44 cluster2
59-45 cluster1
59-46 cluster0
59-47 cluster0
59-48 cluster3
59-49 cluster3
59-50 cluster2
59-51 cluster1
59-53 cluster2
59-54 cluster4
59-55 cluster0
59-56 cluster1
59-57 cluster2
59-58 cluster2
59-60 cluster1
59-61 cluster3
59-62 cluster3
59-63 cluster1
59-64 cluster0
59-65 cluster1
59-66 cluster0
59-67 cluster3
59-68 cluster3
59-69 cluster1
59-70 cluster2
59-71 cluster3
59-72 cluster1
59-73 cluster0
59-74 cluster1
59-75 cluster1
59-76 cluster4
59-77 cluster3
59-78 cluster3
59-79 cluster3
59-80 cluster3
59-81 cluster3
59-82 cluster0
59-83 cluster3
59-84 cluster3
59-85 cluster1
59-86 cluster2
59-87 cluster1
59-88 cluster3
59-89 cluster3
59-90 cluster3
59-91 cluster1
59-92 cluster2
59-93 cluster3
59-94 cluster1
59-95 cluster3
59-96 cluster3
59-97 cluster3
59-98 cluster0
59-99 cluster1
60-1 cluster1
60-2 cluster0
60-3 cluster1
60-4 cluster1
60-5 cluster3
60-6 cluster1
60-7 cluster3
60-8 cluster1
60-9 cluster3
60-10 cluster4
60-11 cluster4
60-12 cluster1
60-13 cluster3
60-14 cluster1
60-15 cluster0
60-16 cluster1
60-17 cluster3
60-18 cluster0
60-19 cluster0
60-20 cluster3
60-21 cluster4
60-22 cluster1
60-23 cluster3
60-24 cluster1
60-25 cluster1
60-26 cluster1
60-27 cluster1
60-28 cluster4
60-29 cluster4
60-30 cluster4
60-31 cluster1
60-32 cluster4
60-33 cluster4
60-34 cluster1
60-35 cluster1
60-36 cluster4
60-37 cluster1
60-38 cluster3
60-39 cluster0
60-40 cluster0
60-41 cluster3
60-42 cluster1
60-43 cluster1
60-44 cluster4
60-45 cluster3
60-46 cluster3
60-47 cluster0
60-48 cluster1
60-49 cluster1
60-50 cluster4
60-51 cluster3
60-53 cluster4
60-54 cluster0
60-55 cluster0
60-56 cluster3
60-57 cluster2
60-58 cluster4
60-59 cluster1
60-61 cluster1
60-62 cluster1
60-63 cluster3
60-64 cluster4
60-65 cluster0
60-66 cluster3
60-67 cluster0
60-68 cluster0
60-69 cluster3
60-70 cluster1
60-71 cluster4
60-72 cluster3
60-73 cluster2
60-74 cluster3
60-75 cluster0
60-76 cluster4
60-77 cluster1
60-78 cluster1
60-79 cluster1
60-80 cluster1
60-81 cluster1
60-82 cluster1
60-83 cluster0
60-84 cluster1
60-85 cluster3
60-86 cluster1
60-87 cluster3
60-88 cluster4
60-89 cluster1
60-90 cluster1
60-91 cluster3
60-92 cluster4
60-93 cluster1
60-94 cluster3
60-95 cluster1
60-96 cluster1
60-97 cluster1
60-98 cluster0
60-99 cluster3
61-1 cluster3
61-2 cluster0
61-3 cluster3
61-4 cluster3
61-5 cluster1
61-6 cluster3
61-7 cluster1
61-8 cluster3
61-10 cluster0
61-11 cluster0
61-12 cluster3
61-13 cluster1
61-14 cluster3
61-15 cluster0
61-16 cluster3
61-17 cluster1
61-18 cluster0
61-19 cluster4
61-20 cluster1
61-21 cluster2
61-22 cluster3
61-23 cluster1
61-24 cluster1
61-25 cluster4
61-26 cluster3
61-27 cluster3
61-28 cluster2
61-29 cluster2
61-30 cluster2
61-31 cluster3
61-32 cluster4
61-33 cluster0
61-34 cluster3
61-35 cluster3
61-36 cluster1
61-37 cluster2
61-38 cluster1
61-39 cluster3
61-40 cluster1
61-41 cluster1
61-42 cluster2
61-43 cluster3
61-44 cluster2
61-45 cluster1
61-46 cluster1
61-47 cluster0
61-48 cluster3
61-49 cluster3
61-50 cluster2
61-51 cluster1
61-53 cluster2
61-54 cluster0
61-55 cluster0
61-56 cluster1
61-57 cluster2
61-58 cluster2
61-59 cluster3
61-60 cluster1
61-62 cluster3
61-63 cluster1
61-64 cluster3
61-65 cluster1
61-66 cluster1
61-67 cluster3
61-68 cluster3
61-69 cluster1
61-70 cluster4
61-71 cluster0
61-72 cluster1
61-73 cluster0
61-74 cluster1
61-75 cluster4
61-76 cluster4
61-77 cluster3
61-78 cluster3
61-79 cluster3
61-80 cluster3
61-81 cluster3
61-82 cluster3
61-83 cluster0
61-84 cluster3
61-85 cluster1
61-86 cluster2
61-87 cluster1
61-88 cluster3
61-89 cluster3
61-90 cluster3
61-91 cluster1
61-92 cluster2
61-93 cluster3
61-94 cluster1
61-95 cluster3
61-96 cluster3
61-97 cluster3
61-98 cluster0
61-99 cluster0
62-1 cluster3
62-2 cluster0
62-3 cluster3
62-4 cluster3
62-5 cluster1
62-6 cluster3
62-7 cluster1
62-8 cluster3
62-10 cluster0
62-11 cluster0
62-12 cluster3
62-13 cluster1
62-14 cluster3
62-15 cluster0
62-16 cluster1
62-17 cluster1
62-18 cluster0
62-19 cluster4
62-20 cluster4
62-21 cluster2
62-22 cluster0
62-23 cluster4
62-24 cluster1
62-25 cluster4
62-26 cluster3
62-27 cluster3
62-28 cluster2
62-29 cluster2
62-30 cluster4
62-31 cluster3
62-32 cluster4
62-33 cluster0
62-34 cluster3
62-35 cluster3
62-36 cluster1
62-37 cluster2
62-38 cluster1
62-39 cluster3
62-40 cluster1
62-41 cluster1
62-42 cluster2
62-43 cluster3
62-44 cluster2
62-45 cluster1
62-46 cluster1
62-47 cluster0
62-48 cluster3
62-49 cluster3
62-50 cluster2
62-51 cluster4
62-52 cluster1
62-53 cluster2
62-54 cluster4
62-55 cluster0
62-56 cluster1
62-57 cluster2
62-58 cluster2
62-59 cluster3
62-60 cluster1
62-61 cluster3
62-63 cluster1
62-64 cluster0
62-65 cluster1
62-66 cluster1
62-67 cluster3
62-68 cluster3
62-69 cluster1
62-70 cluster2
62-71 cluster0
62-72 cluster4
62-73 cluster0
62-74 cluster1
62-75 cluster4
62-76 cluster4
62-77 cluster3
62-78 cluster3
62-79 cluster3
62-80 cluster3
62-81 cluster3
62-82 cluster1
62-83 cluster0
62-84 cluster3
62-85 cluster1
62-86 cluster2
62-87 cluster4
62-88 cluster3
62-89 cluster0
62-90 cluster3
62-91 cluster1
62-92 cluster4
62-93 cluster3
62-94 cluster1
62-95 cluster3
62-96 cluster3
62-97 cluster3
62-98 cluster0
62-99 cluster0
63-1 cluster1
63-2 cluster0
63-3 cluster1
63-4 cluster1
63-5 cluster3
63-6 cluster1
63-7 cluster3
63-8 cluster1
63-10 cluster4
63-11 cluster4
63-12 cluster1
63-13 cluster3
63-14 cluster1
63-15 cluster3
63-16 cluster4
63-17 cluster0
63-18 cluster0
63-19 cluster0
63-20 cluster0
63-21 cluster4
63-22 cluster4
63-23 cluster3
63-24 cluster0
63-25 cluster1
63-26 cluster1
63-27 cluster1
63-28 cluster1
63-29 cluster4
63-30 cluster4
63-31 cluster1
63-32 cluster4
63-33 cluster4
63-34 cluster1
63-35 cluster1
63-36 cluster4
63-37 cluster1
63-38 cluster3
63-39 cluster1
63-40 cluster3
63-41 cluster3
63-42 cluster1
63-43 cluster1
63-44 cluster4
63-45 cluster3
63-46 cluster0
63-47 cluster0
63-48 cluster1
63-49 cluster1
63-50 cluster1
63-51 cluster0
63-52 cluster4
63-53 cluster1
63-54 cluster0
63-55 cluster4
63-56 cluster0
63-57 cluster2
63-58 cluster1
63-59 cluster1
63-60 cluster3
63-61 cluster1
63-62 cluster1
63-64 cluster4
63-65 cluster3
63-66 cluster0
63-67 cluster1
63-68 cluster1
63-69 cluster3
63-70 cluster1
63-71 cluster4
63-72 cluster3
63-73 cluster2
63-74 cluster3
63-75 cluster0
63-76 cluster4
63-77 cluster1
63-78 cluster1
63-79 cluster1
63-80 cluster1
63-81 cluster1
63-82 cluster4
63-83 cluster4
63-84 cluster1
63-85 cluster3
63-86 cluster1
63-87 cluster0
63-88 cluster1
63-89 cluster1
63-90 cluster1
63-91 cluster3
63-92 cluster4
63-93 cluster1
63-94 cluster3
63-95 cluster1
63-96 cluster1
63-97 cluster1
63-98 cluster0
63-99 cluster3
64-1 cluster3
64-2 cluster4
64-3 cluster3
64-4 cluster3
64-5 cluster4
64-6 cluster3
64-7 cluster1
64-8 cluster0
64-10 cluster0
64-11 cluster0
64-12 cluster3
64-13 cluster0
64-14 cluster3
64-15 cluster1
64-16 cluster1
64-17 cluster4
64-18 cluster0
64-19 cluster4
64-20 cluster4
64-21 cluster2
64-22 cluster1
64-23 cluster4
64-24 cluster4
64-25 cluster4
64-26 cluster3
64-27 cluster3
64-28 cluster2
64-29 cluster2
64-30 cluster2
64-31 cluster3
64-32 cluster2
64-33 cluster0
64-34 cluster3
64-35 cluster0
64-36 cluster0
64-37 cluster2
64-38 cluster4
64-39 cluster3
64-40 cluster0
64-41 cluster4
64-42 cluster2
64-43 cluster3
64-44 cluster2
64-45 cluster1
64-46 cluster0
64-47 cluster0
64-48 cluster3
64-49 cluster0
64-50 cluster2
64-51 cluster4
64-53 cluster2
64-54 cluster4
64-55 cluster0
64-56 cluster4
64-57 cluster2
64-58 cluster2
64-59 cluster3
64-60 cluster1
64-61 cluster3
64-62 cluster3
64-63 cluster4
64-65 cluster1
64-66 cluster4
64-67 cluster3
64-68 cluster3
64-69 cluster1
64-70 cluster2
64-71 cluster1
64-72 cluster4
64-73 cluster0
64-74 cluster4
64-75 cluster4
64-76 cluster4
64-77 cluster3
64-78 cluster3
64-79 cluster3
64-80 cluster3
64-81 cluster3
64-82 cluster0
64-83 cluster3
64-84 cluster3
64-85 cluster1
64-86 cluster2
64-87 cluster4
64-88 cluster3
64-89 cluster3
64-90 cluster3
64-91 cluster1
64-92 cluster2
64-93 cluster0
64-94 cluster4
64-95 cluster0
64-96 cluster3
64-97 cluster0
64-98 cluster1
64-99 cluster0
65-1 cluster1
65-2 cluster0
65-3 cluster1
65-4 cluster1
65-5 cluster3
65-6 cluster1
65-7 cluster3
65-8 cluster1
65-10 cluster4
65-11 cluster0
65-12 cluster1
65-13 cluster3
65-14 cluster1
65-15 cluster3
65-16 cluster1
65-17 cluster0
65-18 cluster0
65-19 cluster3
65-20 cluster0
65-21 cluster4
65-22 cluster1
65-23 cluster3
65-24 cluster0
65-25 cluster1
65-26 cluster1
65-27 cluster1
65-28 cluster1
65-29 cluster4
65-30 cluster4
65-31 cluster1
65-32 cluster4
65-33 cluster4
65-34 cluster1
65-35 cluster1
65-36 cluster4
65-37 cluster4
65-38 cluster3
65-39 cluster1
65-40 cluster3
65-41 cluster3
65-42 cluster1
65-43 cluster1
65-44 cluster4
65-45 cluster3
65-46 cluster0
65-47 cluster3
65-48 cluster1
65-49 cluster1
65-50 cluster4
65-51 cluster0
65-52 cluster4
65-53 cluster1
65-54 cluster3
65-55 cluster4
65-56 cluster3
65-57 cluster2
65-58 cluster1
65-59 cluster1
65-60 cluster0
65-61 cluster1
65-62 cluster1
65-63 cluster3
65-64 cluster0
65-66 cluster0
65-67 cluster1
65-68 cluster1
65-69 cluster1
65-70 cluster4
65-71 cluster1
65-72 cluster3
65-73 cluster2
65-74 cluster3
65-75 cluster0
65-76 cluster1
65-77 cluster1
65-78 cluster1
65-79 cluster1
65-80 cluster1
65-81 cluster1
65-82 cluster1
65-83 cluster0
65-84 cluster1
65-85 cluster3
65-86 cluster1
65-87 cluster0
65-88 cluster1
65-89 cluster1
65-90 cluster1
65-91 cluster3
65-92 cluster4
65-93 cluster1
65-94 cluster3
65-95 cluster1
65-96 cluster1
65-97 cluster1
65-98 cluster0
65-99 cluster3
66-1 cluster4
66-2 cluster3
66-3 cluster1
66-4 cluster1
66-5 cluster3
66-6 cluster1
66-7 cluster3
66-8 cluster4
66-10 cluster4
66-11 cluster4
66-12 cluster1
66-13 cluster3
66-14 cluster1
66-15 cluster0
66-16 cluster4
66-17 cluster3
66-18 cluster3
66-19 cluster3
66-20 cluster3
66-21 cluster4
66-22 cluster4
66-23 cluster3
66-24 cluster1
66-25 cluster4
66-26 cluster1
66-27 cluster1
66-28 cluster0
66-30 cluster2
66-31 cluster1
66-32 cluster4
66-33 cluster4
66-34 cluster1
66-35 cluster1
66-36 cluster4
66-37 cluster1
66-38 cluster0
66-39 cluster1
66-40 cluster3
66-41 cluster3
66-42 cluster4
66-43 cluster1
66-44 cluster4
66-45 cluster3
66-46 cluster3
66-47 cluster0
66-48 cluster1
66-49 cluster1
66-50 cluster4
66-51 cluster0
66-53 cluster4
66-54 cluster3
66-55 cluster4
66-56 cluster3
66-57 cluster2
66-58 cluster4
66-59 cluster1
66-60 cluster3
66-61 cluster1
66-62 cluster1
66-63 cluster3
66-64 cluster4
66-65 cluster3
66-67 cluster1
66-68 cluster1
66-69 cluster3
66-70 cluster1
66-71 cluster1
66-72 cluster3
66-73 cluster2
66-74 cluster3
66-75 cluster0
66-76 cluster4
66-77 cluster1
66-78 cluster4
66-79 cluster0
66-80 cluster1
66-81 cluster1
66-82 cluster4
66-83 cluster1
66-84 cluster1
66-85 cluster3
66-86 cluster4
66-87 cluster3
66-88 cluster1
66-89 cluster1
66-90 cluster4
66-91 cluster3
66-92 cluster4
66-93 cluster1
66-94 cluster3
66-95 cluster0
66-96 cluster4
66-97 cluster4
66-98 cluster3
66-99 cluster3
67-1 cluster3
67-2 cluster0
67-3 cluster3
67-4 cluster3
67-5 cluster1
67-6 cluster3
67-7 cluster1
67-8 cluster3
67-10 cluster0
67-11 cluster0
67-12 cluster3
67-13 cluster1
67-14 cluster3
67-15 cluster1
67-16 cluster3
67-17 cluster0
67-18 cluster0
67-19 cluster4
67-20 cluster0
67-21 cluster2
67-22 cluster3
67-23 cluster1
67-24 cluster1
67-25 cluster4
67-26 cluster3
67-27 cluster3
67-28 cluster2
67-29 cluster2
67-30 cluster4
67-31 cluster3
67-32 cluster2
67-33 cluster0
67-34 cluster3
67-35 cluster3
67-36 cluster0
67-37 cluster4
67-38 cluster1
67-39 cluster3
67-40 cluster1
67-41 cluster1
67-42 cluster2
67-43 cluster3
67-44 cluster2
67-45 cluster1
67-46 cluster0
67-47 cluster0
67-48 cluster0
67-49 cluster3
67-50 cluster2
67-51 cluster4
67-52 cluster3
67-53 cluster2
67-54 cluster0
67-55 cluster0
67-56 cluster1
67-57 cluster2
67-58 cluster2
67-59 cluster3
67-60 cluster0
67-61 cluster3
67-62 cluster3
67-63 cluster1
67-64 cluster0
67-65 cluster1
67-66 cluster0
67-68 cluster3
67-69 cluster1
67-70 cluster2
67-71 cluster3
67-72 cluster1
67-73 cluster0
67-74 cluster1
67-75 cluster4
67-76 cluster4
67-77 cluster3
67-78 cluster3
67-79 cluster3
67-80 cluster3
67-81 cluster3
67-82 cluster3
67-83 cluster3
67-84 cluster3
67-85 cluster1
67-86 cluster2
67-87 cluster1
67-88 cluster3
67-89 cluster3
67-90 cluster0
67-91 cluster1
67-92 cluster4
67-93 cluster3
67-94 cluster1
67-95 cluster3
67-96 cluster3
67-97 cluster3
67-98 cluster1
67-99 cluster0
68-1 cluster3
68-2 cluster1
68-3 cluster3
68-4 cluster3
68-5 cluster1
68-6 cluster3
68-7 cluster1
68-8 cluster3
68-10 cluster0
68-11 cluster0
68-12 cluster3
68-13 cluster1
68-14 cluster3
68-15 cluster1
68-16 cluster3
68-17 cluster0
68-18 cluster0
68-19 cluster4
68-20 cluster0
68-21 cluster2
68-22 cluster3
68-23 cluster1
68-24 cluster1
68-25 cluster4
68-26 cluster3
68-27 cluster3
68-28 cluster2
68-29 cluster2
68-30 cluster4
68-31 cluster3
68-32 cluster4
68-33 cluster0
68-34 cluster3
68-35 cluster3
68-36 cluster0
68-37 cluster2
68-38 cluster1
68-39 cluster3
68-40 cluster1
68-41 cluster1
68-42 cluster2
68-43 cluster3
68-44 cluster2
68-45 cluster1
68-46 cluster0
68-47 cluster0
68-48 cluster3
68-49 cluster3
68-50 cluster2
68-51 cluster4
68-52 cluster3
68-53 cluster2
68-54 cluster0
68-55 cluster0
68-56 cluster1
68-57 cluster2
68-58 cluster2
68-59 cluster3
68-60 cluster0
68-61 cluster3
68-62 cluster3
68-63 cluster1
68-64 cluster0
68-65 cluster1
68-66 cluster0
68-67 cluster3
68-69 cluster1
68-70 cluster2
68-71 cluster3
68-72 cluster1
68-73 cluster0
68-74 cluster1
68-75 cluster1
68-76 cluster4
68-77 cluster3
68-78 cluster3
68-79 cluster3
68-80 cluster3
68-81 cluster3
68-82 cluster3
68-83 cluster3
68-84 cluster3
68-85 cluster1
68-86 cluster2
68-87 cluster1
68-88 cluster3
68-89 cluster3
68-90 cluster3
68-91 cluster1
68-92 cluster4
68-93 cluster3
68-94 cluster1
68-95 cluster3
68-96 cluster3
68-97 cluster3
68-98 cluster1
68-99 cluster0
69-1 cluster1
69-2 cluster0
69-3 cluster1
69-4 cluster1
69-5 cluster3
69-6 cluster1
69-7 cluster3
69-8 cluster1
69-9 cluster3
69-10 cluster4
69-11 cluster4
69-12 cluster1
69-13 cluster3
69-14 cluster1
69-15 cluster0
69-16 cluster4
69-17 cluster3
69-18 cluster0
69-19 cluster0
69-20 cluster0
69-21 cluster2
69-22 cluster4
69-23 cluster3
69-24 cluster1
69-25 cluster4
69-26 cluster1
69-27 cluster1
69-28 cluster0
69-29 cluster1
69-30 cluster4
69-31 cluster1
69-32 cluster4
69-33 cluster4
69-34 cluster1
69-35 cluster1
69-36 cluster4
69-37 cluster1
69-38 cluster3
69-39 cluster1
69-40 cluster3
69-41 cluster3
69-42 cluster1
69-43 cluster1
69-44 cluster2
69-45 cluster1
69-46 cluster3
69-47 cluster0
69-48 cluster1
69-49 cluster1
69-50 cluster4
69-51 cluster0
69-52 cluster4
69-53 cluster1
69-54 cluster0
69-55 cluster4
69-56 cluster3
69-57 cluster2
69-58 cluster1
69-59 cluster1
69-60 cluster3
69-61 cluster1
69-62 cluster1
69-63 cluster3
69-64 cluster4
69-65 cluster1
69-66 cluster3
69-67 cluster1
69-68 cluster1
69-70 cluster1
69-71 cluster4
69-72 cluster3
69-73 cluster2
69-74 cluster3
69-75 cluster0
69-76 cluster4
69-77 cluster1
69-78 cluster1
69-79 cluster1
69-80 cluster1
69-81 cluster1
69-82 cluster4
69-83 cluster4
69-84 cluster1
69-85 cluster3
69-86 cluster1
69-87 cluster0
69-88 cluster4
69-89 cluster1
69-90 cluster1
69-91 cluster3
69-92 cluster4
69-93 cluster1
69-94 cluster3
69-95 cluster1
69-96 cluster4
69-97 cluster1
69-98 cluster0
69-99 cluster0
70-1 cluster4
70-2 cluster4
70-3 cluster2
70-4 cluster4
70-5 cluster1
70-6 cluster4
70-7 cluster1
70-8 cluster2
70-9 cluster1
70-10 cluster2
70-11 cluster4
70-12 cluster4
70-13 cluster1
70-14 cluster4
70-15 cluster1
70-16 cluster2
70-17 cluster4
70-18 cluster4
70-19 cluster4
70-20 cluster4
70-21 cluster4
70-22 cluster4
70-23 cluster1
70-24 cluster4
70-25 cluster2
70-26 cluster4
70-27 cluster4
70-28 cluster3
70-29 cluster0
70-30 cluster2
70-31 cluster4
70-32 cluster3
70-33 cluster2
70-34 cluster4
70-35 cluster2
70-36 cluster2
70-37 cluster0
70-38 cluster1
70-39 cluster2
70-40 cluster4
70-41 cluster1
70-42 cluster3
70-43 cluster4
70-44 cluster4
70-45 cluster1
70-46 cluster0
70-47 cluster4
70-48 cluster4
70-49 cluster4
70-50 cluster3
70-51 cluster0
70-52 cluster2
70-53 cluster3
70-54 cluster4
70-55 cluster4
70-56 cluster1
70-57 cluster2
70-58 cluster3
70-59 cluster4
70-60 cluster1
70-61 cluster4
70-62 cluster2
70-63 cluster1
70-64 cluster4
70-65 cluster4
70-66 cluster0
70-67 cluster4
70-68 cluster4
70-69 cluster1
70-71 cluster2
70-72 cluster1
70-73 cluster2
70-74 cluster1
70-75 cluster0
70-76 cluster2
70-77 cluster4
70-78 cluster2
70-79 cluster2
70-80 cluster4
70-81 cluster4
70-82 cluster2
70-83 cluster4
70-84 cluster4
70-85 cluster1
70-86 cluster3
70-87 cluster1
70-88 cluster4
70-89 cluster2
70-90 cluster4
70-91 cluster1
70-92 cluster2
70-93 cluster2
70-94 cluster1
70-95 cluster4
70-96 cluster2
70-97 cluster2
70-98 cluster1
70-99 cluster1
71-1 cluster0
71-2 cluster0
71-3 cluster3
71-4 cluster3
71-5 cluster1
71-6 cluster3
71-7 cluster1
71-8 cluster0
71-10 cluster0
71-11 cluster0
71-12 cluster3
71-13 cluster1
71-14 cluster3
71-15 cluster1
71-16 cluster1
71-17 cluster1
71-18 cluster0
71-19 cluster4
71-20 cluster4
71-21 cluster2
71-22 cluster0
71-23 cluster4
71-24 cluster4
71-25 cluster4
71-26 cluster3
71-27 cluster3
71-28 cluster2
71-29 cluster2
71-30 cluster2
71-31 cluster3
71-32 cluster2
71-33 cluster0
71-34 cluster3
71-35 cluster0
71-36 cluster0
71-37 cluster2
71-38 cluster4
71-39 cluster3
71-40 cluster1
71-41 cluster1
71-42 cluster2
71-43 cluster0
71-44 cluster2
71-45 cluster1
71-46 cluster0
71-47 cluster4
71-48 cluster3
71-49 cluster3
71-50 cluster2
71-51 cluster4
71-52 cluster0
71-53 cluster2
71-54 cluster4
71-55 cluster0
71-56 cluster4
71-57 cluster2
71-58 cluster2
71-59 cluster3
71-60 cluster4
71-61 cluster3
71-62 cluster3
71-63 cluster4
71-64 cluster0
71-65 cluster1
71-66 cluster1
71-67 cluster3
71-68 cluster3
71-69 cluster4
71-70 cluster2
71-72 cluster4
71-73 cluster0
71-74 cluster4
71-75 cluster4
71-76 cluster2
71-77 cluster3
71-78 cluster1
71-79 cluster3
71-80 cluster3
71-81 cluster3
71-82 cluster0
71-83 cluster0
71-84 cluster3
71-85 cluster1
71-86 cluster2
71-87 cluster4
71-88 cluster3
71-89 cluster1
71-90 cluster3
71-91 cluster1
71-92 cluster2
71-93 cluster0
71-94 cluster1
71-95 cluster3
71-96 cluster1
71-97 cluster1
71-98 cluster0
71-99 cluster1
72-1 cluster1
72-2 cluster0
72-3 cluster1
72-4 cluster1
72-5 cluster3
72-6 cluster1
72-7 cluster3
72-8 cluster4
72-10 cluster4
72-11 cluster4
72-12 cluster1
72-13 cluster3
72-14 cluster1
72-15 cluster0
72-16 cluster4
72-17 cluster0
72-18 cluster0
72-19 cluster0
72-20 cluster3
72-21 cluster1
72-22 cluster4
72-23 cluster3
72-24 cluster1
72-25 cluster1
72-26 cluster1
72-27 cluster1
72-28 cluster1
72-29 cluster4
72-30 cluster4
72-31 cluster1
72-32 cluster4
72-33 cluster4
72-34 cluster1
72-35 cluster4
72-36 cluster4
72-37 cluster4
72-38 cluster3
72-39 cluster1
72-40 cluster3
72-41 cluster3
72-42 cluster1
72-43 cluster1
72-44 cluster1
72-45 cluster3
72-46 cluster0
72-47 cluster0
72-48 cluster1
72-49 cluster1
72-50 cluster4
72-51 cluster0
72-53 cluster1
72-54 cluster0
72-55 cluster4
72-56 cluster3
72-57 cluster2
72-58 cluster1
72-59 cluster1
72-60 cluster0
72-61 cluster1
72-62 cluster4
72-63 cluster3
72-64 cluster4
72-65 cluster3
72-66 cluster0
72-67 cluster1
72-68 cluster1
72-69 cluster3
72-70 cluster1
72-71 cluster4
72-73 cluster2
72-74 cluster3
72-75 cluster3
72-76 cluster4
72-77 cluster1
72-78 cluster4
72-79 cluster1
72-80 cluster1
72-81 cluster1
72-82 cluster4
72-83 cluster1
72-84 cluster1
72-85 cluster3
72-86 cluster1
72-87 cluster3
72-88 cluster4
72-89 cluster1
72-90 cluster4
72-91 cluster0
72-92 cluster1
72-93 cluster1
72-94 cluster3
72-95 cluster1
72-96 cluster4
72-97 cluster4
72-98 cluster3
72-99 cluster3
73-1 cluster0
73-2 cluster2
73-3 cluster0
73-4 cluster0
73-5 cluster2
73-6 cluster0
73-7 cluster2
73-8 cluster0
73-10 cluster0
73-11 cluster0
73-12 cluster0
73-13 cluster2
73-14 cluster0
73-15 cluster2
73-16 cluster0
73-17 cluster2
73-18 cluster0
73-19 cluster2
73-20 cluster2
73-21 cluster2
73-22 cluster0
73-23 cluster2
73-24 cluster2
73-25 cluster2
73-26 cluster0
73-27 cluster0
73-28 cluster2
73-29 cluster2
73-30 cluster2
73-31 cluster0
73-32 cluster2
73-33 cluster0
73-34 cluster0
73-35 cluster0
73-36 cluster0
73-37 cluster2
73-38 cluster2
73-39 cluster0
73-40 cluster2
73-41 cluster2
73-42 cluster2
73-43 cluster0
73-44 cluster2
73-45 cluster2
73-46 cluster4
73-47 cluster0
73-48 cluster0
73-49 cluster0
73-50 cluster2
73-51 cluster4
73-53 cluster2
73-54 cluster4
73-55 cluster0
73-56 cluster2
73-57 cluster2
73-58 cluster2
73-59 cluster0
73-60 cluster2
73-61 cluster0
73-62 cluster0
73-63 cluster2
73-64 cluster0
73-65 cluster2
73-66 cluster4
73-67 cluster0
73-68 cluster0
73-69 cluster2
73-70 cluster2
73-71 cluster0
73-72 cluster2
73-74 cluster2
73-75 cluster2
73-76 cluster2
73-77 cluster0
73-78 cluster0
73-79 cluster0
73-80 cluster0
73-81 cluster0
73-82 cluster0
73-83 cluster0
73-84 cluster0
73-85 cluster2
73-86 cluster2
73-87 cluster2
73-88 cluster0
73-89 cluster0
73-90 cluster0
73-91 cluster2
73-92 cluster2
73-93 cluster0
73-94 cluster2
73-95 cluster0
73-96 cluster0
73-97 cluster0
73-98 cluster2
73-99 cluster2
74-1 cluster1
74-2 cluster0
74-3 cluster1
74-4 cluster1
74-5 cluster3
74-6 cluster1
74-7 cluster3
74-8 cluster1
74-10 cluster4
74-11 cluster0
74-12 cluster1
74-13 cluster3
74-14 cluster1
74-15 cluster0
74-16 cluster1
74-17 cluster3
74-18 cluster0
74-19 cluster0
74-20 cluster0
74-21 cluster4
74-22 cluster1
74-23 cluster3
74-24 cluster0
74-25 cluster1
74-26 cluster1
74-27 cluster1
74-28 cluster4
74-29 cluster4
74-30 cluster4
74-31 cluster1
74-32 cluster4
74-33 cluster4
74-34 cluster1
74-35 cluster1
74-36 cluster1
74-37 cluster1
74-38 cluster3
74-39 cluster1
74-40 cluster3
74-41 cluster3
74-42 cluster1
74-43 cluster1
74-44 cluster4
74-45 cluster3
74-46 cluster3
74-47 cluster0
74-48 cluster1
74-49 cluster1
74-50 cluster4
74-51 cluster0
74-52 cluster4
74-53 cluster1
74-54 cluster0
74-55 cluster4
74-56 cluster3
74-57 cluster2
74-58 cluster1
74-59 cluster1
74-60 cluster3
74-61 cluster1
74-62 cluster1
74-63 cluster3
74-64 cluster4
74-65 cluster3
74-66 cluster3
74-67 cluster1
74-68 cluster1
74-69 cluster3
74-70 cluster1
74-71 cluster4
74-72 cluster3
74-73 cluster2
74-75 cluster0
74-76 cluster4
74-77 cluster1
74-78 cluster1
74-79 cluster1
74-80 cluster1
74-81 cluster1
74-82 cluster4
74-83 cluster4
74-84 cluster1
74-85 cluster3
74-86 cluster1
74-87 cluster3
74-88 cluster4
74-89 cluster1
74-90 cluster1
74-91 cluster3
74-92 cluster4
74-93 cluster1
74-94 cluster0
74-95 cluster1
74-96 cluster1
74-97 cluster1
74-98 cluster0
74-99 cluster3
75-1 cluster4
75-2 cluster3
75-3 cluster1
75-4 cluster1
75-5 cluster3
75-6 cluster1
75-7 cluster3
75-8 cluster4
75-10 cluster4
75-11 cluster4
75-12 cluster1
75-13 cluster3
75-14 cluster1
75-15 cluster3
75-16 cluster4
75-17 cluster0
75-18 cluster0
75-19 cluster3
75-20 cluster0
75-21 cluster1
75-22 cluster4
75-23 cluster3
75-24 cluster1
75-25 cluster4
75-26 cluster1
75-27 cluster1
75-28 cluster0
75-29 cluster4
75-30 cluster4
75-31 cluster1
75-32 cluster4
75-33 cluster4
75-34 cluster1
75-35 cluster4
75-36 cluster4
75-37 cluster1
75-38 cluster3
75-39 cluster1
75-40 cluster3
75-41 cluster3
75-42 cluster1
75-43 cluster1
75-44 cluster1
75-45 cluster3
75-46 cluster0
75-47 cluster0
75-48 cluster1
75-49 cluster1
75-50 cluster1
75-51 cluster0
75-52 cluster4
75-53 cluster1
75-54 cluster3
75-55 cluster4
75-56 cluster3
75-57 cluster2
75-58 cluster1
75-59 cluster1
75-60 cluster3
75-61 cluster1
75-62 cluster4
75-63 cluster3
75-64 cluster4
75-65 cluster3
75-66 cluster0
75-67 cluster1
75-68 cluster1
75-69 cluster3
75-70 cluster1
75-71 cluster4
75-72 cluster3
75-73 cluster2
75-74 cluster3
75-76 cluster4
75-77 cluster1
75-78 cluster4
75-79 cluster1
75-80 cluster1
75-81 cluster1
75-82 cluster4
75-83 cluster4
75-84 cluster1
75-85 cluster3
75-86 cluster1
75-87 cluster3
75-88 cluster1
75-89 cluster4
75-90 cluster1
75-91 cluster3
75-92 cluster4
75-93 cluster4
75-94 cluster3
75-95 cluster1
75-96 cluster4
75-97 cluster4
75-98 cluster3
75-99 cluster3
76-1 cluster4
76-2 cluster4
76-3 cluster2
76-4 cluster4
76-5 cluster4
76-6 cluster4
76-7 cluster1
76-8 cluster2
76-10 cluster2
76-11 cluster4
76-12 cluster4
76-13 cluster4
76-14 cluster4
76-15 cluster4
76-16 cluster2
76-17 cluster4
76-18 cluster4
76-19 cluster4
76-20 cluster4
76-21 cluster2
76-22 cluster2
76-23 cluster4
76-24 cluster4
76-25 cluster3
76-26 cluster4
76-27 cluster4
76-28 cluster2
76-29 cluster2
76-30 cluster3
76-31 cluster4
76-32 cluster4
76-33 cluster2
76-34 cluster4
76-35 cluster2
76-36 cluster2
76-37 cluster2
76-38 cluster4
76-39 cluster4
76-40 cluster1
76-41 cluster4
76-42 cluster2
76-43 cluster4
76-44 cluster2
76-45 cluster4
76-46 cluster4
76-47 cluster4
76-48 cluster4
76-49 cluster4
76-50 cluster2
76-51 cluster4
76-53 cluster2
76-54 cluster4
76-55 cluster4
76-56 cluster4
76-57 cluster2
76-58 cluster2
76-59 cluster2
76-60 cluster4
76-61 cluster4
76-62 cluster4
76-63 cluster4
76-64 cluster2
76-65 cluster1
76-66 cluster4
76-67 cluster4
76-68 cluster4
76-69 cluster4
76-70 cluster2
76-71 cluster4
76-72 cluster1
76-73 cluster2
76-74 cluster4
76-75 cluster4
76-77 cluster2
76-78 cluster4
76-79 cluster4
76-80 cluster4
76-81 cluster4
76-82 cluster2
76-83 cluster4
76-84 cluster4
76-85 cluster4
76-86 cluster2
76-87 cluster4
76-88 cluster4
76-89 cluster4
76-90 cluster4
76-91 cluster4
76-92 cluster3
76-93 cluster4
76-94 cluster4
76-95 cluster4
76-96 cluster4
76-97 cluster4
76-98 cluster4
76-99 cluster4
77-1 cluster3
77-2 cluster0
77-3 cluster3
77-4 cluster3
77-5 cluster1
77-6 cluster3
77-7 cluster1
77-8 cluster3
77-9 cluster1
77-10 cluster0
77-11 cluster0
77-12 cluster3
77-13 cluster1
77-14 cluster3
77-15 cluster0
77-16 cluster0
77-17 cluster1
77-18 cluster0
77-19 cluster4
77-20 cluster0
77-21 cluster2
77-22 cluster3
77-23 cluster4
77-24 cluster1
77-25 cluster4
77-26 cluster3
77-27 cluster3
77-28 cluster2
77-29 cluster2
77-30 cluster4
77-31 cluster3
77-32 cluster4
77-33 cluster0
77-34 cluster3
77-35 cluster3
77-36 cluster1
77-37 cluster4
77-38 cluster1
77-39 cluster3
77-40 cluster1
77-41 cluster1
77-42 cluster2
77-43 cluster0
77-44 cluster2
77-45 cluster1
77-46 cluster1
77-47 cluster0
77-48 cluster3
77-49 cluster3
77-50 cluster2
77-51 cluster1
77-52 cluster1
77-53 cluster2
77-54 cluster4
77-55 cluster0
77-56 cluster1
77-57 cluster2
77-58 cluster2
77-59 cluster3
77-60 cluster1
77-61 cluster3
77-62 cluster3
77-63 cluster1
77-64 cluster3
77-65 cluster1
77-66 cluster1
77-67 cluster3
77-68 cluster3
77-69 cluster1
77-70 cluster4
77-71 cluster0
77-72 cluster1
77-73 cluster0
77-74 cluster1
77-75 cluster4
77-76 cluster2
77-78 cluster3
77-79 cluster3
77-80 cluster3
77-81 cluster3
77-82 cluster1
77-83 cluster0
77-84 cluster3
77-85 cluster1
77-86 cluster2
77-87 cluster1
77-88 cluster3
77-89 cluster3
77-90 cluster3
77-91 cluster1
77-92 cluster2
77-93 cluster3
77-94 cluster1
77-95 cluster3
77-96 cluster3
77-97 cluster3
77-98 cluster0
77-99 cluster0
78-1 cluster3
78-2 cluster0
78-3 cluster3
78-4 cluster3
78-5 cluster1
78-6 cluster3
78-7 cluster1
78-8 cluster3
78-10 cluster0
78-11 cluster0
78-12 cluster3
78-13 cluster1
78-14 cluster3
78-15 cluster0
78-16 cluster1
78-17 cluster4
78-18 cluster0
78-19 cluster4
78-20 cluster1
78-21 cluster2
78-22 cluster0
78-23 cluster4
78-24 cluster1
78-25 cluster4
78-26 cluster3
78-27 cluster3
78-28 cluster2
78-29 cluster2
78-30 cluster4
78-31 cluster3
78-32 cluster4
78-33 cluster0
78-34 cluster3
78-35 cluster3
78-36 cluster0
78-37 cluster2
78-38 cluster1
78-39 cluster3
78-40 cluster1
78-41 cluster1
78-42 cluster2
78-43 cluster3
78-44 cluster2
78-45 cluster1
78-46 cluster0
78-47 cluster0
78-48 cluster3
78-49 cluster3
78-50 cluster2
78-51 cluster4
78-53 cluster2
78-54 cluster4
78-55 cluster0
78-56 cluster1
78-57 cluster2
78-58 cluster2
78-59 cluster3
78-60 cluster1
78-61 cluster3
78-62 cluster3
78-63 cluster1
78-64 cluster3
78-65 cluster1
78-66 cluster4
78-67 cluster3
78-68 cluster3
78-69 cluster1
78-70 cluster2
78-71 cluster0
78-72 cluster4
78-73 cluster0
78-74 cluster1
78-75 cluster4
78-76 cluster4
78-77 cluster3
78-79 cluster3
78-80 cluster3
78-81 cluster3
78-82 cluster1
78-83 cluster3
78-84 cluster3
78-85 cluster1
78-86 cluster2
78-87 cluster1
78-88 cluster3
78-89 cluster0
78-90 cluster3
78-91 cluster1
78-92 cluster4
78-93 cluster0
78-94 cluster1
78-95 cluster3
78-96 cluster0
78-97 cluster3
78-98 cluster1
78-99 cluster0
79-1 cluster3
79-2 cluster0
79-3 cluster3
79-4 cluster3
79-5 cluster1
79-6 cluster3
79-7 cluster1
79-8 cluster3
79-9 cluster1
79-10 cluster0
79-11 cluster3
79-12 cluster3
79-13 cluster1
79-14 cluster3
79-15 cluster1
79-16 cluster3
79-17 cluster1
79-18 cluster1
79-19 cluster0
79-20 cluster1
79-21 cluster2
79-22 cluster3
79-23 cluster1
79-24 cluster0
79-25 cluster4
79-26 cluster3
79-27 cluster3
79-28 cluster2
79-29 cluster2
79-30 cluster4
79-31 cluster3
79-32 cluster2
79-33 cluster0
79-34 cluster3
79-35 cluster3
79-36 cluster0
79-37 cluster4
79-38 cluster1
79-39 cluster0
79-40 cluster1
79-41 cluster1
79-42 cluster2
79-43 cluster0
79-44 cluster2
79-45 cluster1
79-46 cluster1
79-47 cluster1
79-48 cluster3
79-49 cluster3
79-50 cluster2
79-51 cluster0
79-52 cluster0
79-53 cluster2
79-54 cluster1
79-55 cluster0
79-56 cluster1
79-57 cluster2
79-58 cluster2
79-59 cluster3
79-60 cluster1
79-61 cluster3
79-62 cluster3
79-63 cluster1
79-64 cluster0
79-65 cluster0
79-66 cluster1
79-67 cluster3
79-68 cluster3
79-69 cluster1
79-70 cluster2
79-71 cluster3
79-72 cluster1
79-73 cluster0
79-74 cluster1
79-75 cluster1
79-76 cluster4
79-77 cluster3
79-78 cluster3
79-80 cluster3
79-81 cluster3
79-82 cluster3
79-83 cluster0
79-84 cluster3
79-85 cluster1
79-86 cluster2
79-87 cluster1
79-88 cluster3
79-89 cluster3
79-90 cluster3
79-91 cluster1
79-92 cluster4
79-93 cluster3
79-94 cluster1
79-95 cluster3
79-96 cluster3
79-97 cluster3
79-98 cluster0
79-99 cluster1
80-1 cluster3
80-2 cluster0
80-3 cluster3
80-4 cluster0
80-5 cluster1
80-6 cluster3
80-7 cluster1
80-8 cluster3
80-10 cluster0
80-11 cluster0
80-12 cluster3
80-13 cluster1
80-14 cluster3
80-15 cluster0
80-16 cluster3
80-17 cluster1
80-18 cluster0
80-19 cluster4
80-20 cluster0
80-21 cluster2
80-22 cluster3
80-23 cluster1
80-24 cluster1
80-25 cluster4
80-26 cluster3
80-27 cluster3
80-28 cluster2
80-29 cluster2
80-30 cluster4
80-31 cluster0
80-32 cluster4
80-33 cluster0
80-34 cluster3
80-35 cluster3
80-36 cluster1
80-37 cluster2
80-38 cluster1
80-39 cluster3
80-40 cluster1
80-41 cluster1
80-42 cluster2
80-43 cluster3
80-44 cluster2
80-45 cluster1
80-46 cluster1
80-47 cluster0
80-48 cluster3
80-49 cluster3
80-50 cluster2
80-51 cluster4
80-52 cluster1
80-53 cluster2
80-54 cluster0
80-55 cluster0
80-56 cluster1
80-57 cluster2
80-58 cluster2
80-59 cluster3
80-60 cluster1
80-61 cluster3
80-62 cluster3
80-63 cluster1
80-64 cluster0
80-65 cluster1
80-66 cluster1
80-67 cluster3
80-68 cluster3
80-69 cluster1
80-70 cluster4
80-71 cluster0
80-72 cluster1
80-73 cluster0
80-74 cluster1
80-75 cluster4
80-76 cluster4
80-77 cluster3
80-78 cluster3
80-79 cluster3
80-81 cluster3
80-82 cluster3
80-83 cluster0
80-84 cluster3
80-85 cluster1
80-86 cluster2
80-87 cluster1
80-88 cluster3
80-89 cluster3
80-90 cluster3
80-91 cluster1
80-92 cluster4
80-93 cluster3
80-94 cluster1
80-95 cluster3
80-96 cluster3
80-97 cluster3
80-98 cluster0
80-99 cluster1
81-1 cluster3
81-2 cluster1
81-3 cluster3
81-4 cluster3
81-5 cluster1
81-6 cluster3
81-7 cluster1
81-8 cluster3
81-10 cluster0
81-11 cluster0
81-12 cluster3
81-13 cluster1
81-14 cluster3
81-15 cluster0
81-16 cluster3
81-17 cluster1
81-18 cluster0
81-19 cluster4
81-20 cluster1
81-21 cluster2
81-22 cluster3
81-23 cluster1
81-24 cluster1
81-25 cluster4
81-26 cluster0
81-27 cluster3
81-28 cluster2
81-29 cluster2
81-30 cluster4
81-31 cluster3
81-32 cluster4
81-33 cluster0
81-34 cluster3
81-35 cluster3
81-36 cluster0
81-37 cluster4
81-38 cluster1
81-39 cluster3
81-40 cluster1
81-41 cluster1
81-42 cluster2
81-43 cluster3
81-44 cluster2
81-45 cluster1
81-46 cluster1
81-47 cluster0
81-48 cluster3
81-49 cluster3
81-50 cluster2
81-51 cluster1
81-53 cluster2
81-54 cluster1
81-55 cluster0
81-56 cluster1
81-57 cluster2
81-58 cluster2
81-59 cluster3
81-60 cluster1
81-61 cluster3
81-62 cluster3
81-63 cluster1
81-64 cluster0
81-65 cluster1
81-66 cluster1
81-67 cluster3
81-68 cluster3
81-69 cluster1
81-70 cluster2
81-71 cluster0
81-72 cluster1
81-73 cluster0
81-74 cluster1
81-75 cluster1
81-76 cluster4
81-77 cluster3
81-78 cluster3
81-79 cluster0
81-80 cluster3
81-82 cluster3
81-83 cluster3
81-84 cluster3
81-85 cluster1
81-86 cluster2
81-87 cluster1
81-88 cluster3
81-89 cluster3
81-90 cluster0
81-91 cluster1
81-92 cluster4
81-93 cluster3
81-94 cluster1
81-95 cluster3
81-96 cluster3
81-97 cluster3
81-98 cluster0
81-99 cluster0
82-1 cluster1
82-2 cluster0
82-3 cluster1
82-4 cluster3
82-5 cluster1
82-6 cluster3
82-7 cluster1
82-8 cluster1
82-10 cluster4
82-11 cluster0
82-12 cluster3
82-13 cluster1
82-14 cluster0
82-15 cluster0
82-16 cluster3
82-17 cluster1
82-18 cluster4
82-19 cluster4
82-20 cluster4
82-21 cluster2
82-22 cluster1
82-23 cluster4
82-24 cluster4
82-25 cluster2
82-26 cluster3
82-27 cluster3
82-28 cluster2
82-29 cluster2
82-30 cluster2
82-31 cluster3
82-32 cluster4
82-33 cluster0
82-34 cluster3
82-35 cluster1
82-36 cluster1
82-37 cluster2
82-38 cluster4
82-39 cluster3
82-40 cluster1
82-41 cluster1
82-42 cluster2
82-43 cluster0
82-44 cluster2
82-45 cluster4
82-46 cluster1
82-47 cluster4
82-48 cluster3
82-49 cluster3
82-50 cluster2
82-51 cluster4
82-52 cluster1
82-53 cluster2
82-54 cluster4
82-55 cluster0
82-56 cluster1
82-57 cluster2
82-58 cluster2
82-59 cluster0
82-60 cluster1
82-61 cluster3
82-62 cluster1
82-63 cluster4
82-64 cluster0
82-65 cluster1
82-66 cluster4
82-67 cluster3
82-68 cluster3
82-69 cluster4
82-70 cluster2
82-71 cluster0
82-72 cluster4
82-73 cluster0
82-74 cluster4
82-75 cluster4
82-76 cluster2
82-77 cluster1
82-78 cluster1
82-79 cluster0
82-80 cluster3
82-81 cluster3
82-83 cluster0
82-84 cluster3
82-85 cluster1
82-86 cluster2
82-87 cluster4
82-88 cluster0
82-89 cluster1
82-90 cluster3
82-91 cluster1
82-92 cluster2
82-93 cluster1
82-94 cluster4
82-95 cluster3
82-96 cluster1
82-97 cluster1
82-98 cluster0
82-99 cluster4
83-1 cluster3
83-2 cluster1
83-3 cluster3
83-4 cluster3
83-5 cluster1
83-6 cluster3
83-7 cluster1
83-8 cluster3
83-10 cluster0
83-11 cluster0
83-12 cluster3
83-13 cluster0
83-14 cluster3
83-15 cluster0
83-16 cluster0
83-17 cluster0
83-18 cluster0
83-19 cluster4
83-20 cluster0
83-21 cluster2
83-22 cluster3
83-23 cluster4
83-24 cluster0
83-25 cluster4
83-26 cluster3
83-27 cluster3
83-28 cluster2
83-29 cluster2
83-30 cluster4
83-31 cluster3
83-32 cluster2
83-33 cluster0
83-34 cluster3
83-35 cluster3
83-36 cluster1
83-37 cluster4
83-38 cluster4
83-39 cluster3
83-40 cluster1
83-41 cluster1
83-42 cluster2
83-43 cluster3
83-44 cluster2
83-45 cluster1
83-46 cluster0
83-47 cluster0
83-48 cluster3
83-49 cluster3
83-50 cluster2
83-51 cluster4
83-52 cluster3
83-53 cluster2
83-54 cluster0
83-55 cluster0
83-56 cluster1
83-57 cluster2
83-58 cluster2
83-59 cluster3
83-60 cluster1
83-61 cluster3
83-62 cluster3
83-63 cluster4
83-64 cluster0
83-65 cluster0
83-66 cluster0
83-67 cluster3
83-68 cluster3
83-69 cluster1
83-70 cluster4
83-71 cluster0
83-72 cluster1
83-73 cluster0
83-74 cluster1
83-75 cluster4
83-76 cluster4
83-77 cluster3
83-78 cluster3
83-79 cluster0
83-80 cluster3
83-81 cluster3
83-82 cluster0
83-84 cluster3
83-85 cluster1
83-86 cluster2
83-87 cluster1
83-88 cluster3
83-89 cluster3
83-90 cluster3
83-91 cluster1
83-92 cluster4
83-93 cluster3
83-94 cluster1
83-95 cluster0
83-96 cluster3
83-97 cluster3
83-98 cluster0
83-99 cluster0
84-1 cluster3
84-2 cluster0
84-3 cluster3
84-4 cluster3
84-5 cluster1
84-6 cluster3
84-7 cluster1
84-8 cluster3
84-10 cluster0
84-11 cluster0
84-12 cluster3
84-13 cluster1
84-14 cluster3
84-15 cluster0
84-16 cluster3
84-17 cluster1
84-18 cluster0
84-19 cluster4
84-20 cluster0
84-21 cluster2
84-22 cluster3
84-23 cluster1
84-24 cluster1
84-25 cluster4
84-26 cluster3
84-27 cluster3
84-28 cluster2
84-29 cluster2
84-30 cluster4
84-31 cluster3
84-32 cluster4
84-33 cluster0
84-34 cluster3
84-35 cluster3
84-36 cluster1
84-37 cluster4
84-38 cluster1
84-39 cluster3
84-40 cluster1
84-41 cluster1
84-42 cluster2
84-43 cluster3
84-44 cluster2
84-45 cluster1
84-46 cluster1
84-47 cluster0
84-48 cluster0
84-49 cluster3
84-50 cluster2
84-51 cluster4
84-52 cluster3
84-53 cluster2
84-54 cluster0
84-55 cluster0
84-56 cluster1
84-57 cluster2
84-58 cluster2
84-59 cluster3
84-60 cluster1
84-61 cluster3
84-62 cluster3
84-63 cluster1
84-64 cluster3
84-65 cluster1
84-66 cluster1
84-67 cluster3
84-68 cluster3
84-69 cluster1
84-70 cluster4
84-71 cluster0
84-72 cluster1
84-73 cluster0
84-74 cluster1
84-75 cluster4
84-76 cluster4
84-77 cluster3
84-78 cluster3
84-79 cluster3
84-80 cluster3
84-81 cluster3
84-82 cluster3
84-83 cluster0
84-85 cluster1
84-86 cluster2
84-87 cluster1
84-88 cluster3
84-89 cluster3
84-90 cluster3
84-91 cluster1
84-92 cluster4
84-93 cluster3
84-94 cluster1
84-95 cluster3
84-96 cluster3
84-97 cluster3
84-98 cluster0
84-99 cluster0
85-1 cluster1
85-2 cluster3
85-3 cluster1
85-4 cluster1
85-5 cluster0
85-6 cluster1
85-7 cluster3
85-8 cluster1
85-10 cluster4
85-11 cluster0
85-12 cluster1
85-13 cluster3
85-14 cluster1
85-15 cluster0
85-16 cluster1
85-17 cluster3
85-18 cluster3
85-19 cluster3
85-20 cluster3
85-21 cluster4
85-22 cluster1
85-23 cluster3
85-24 cluster0
85-25 cluster1
85-26 cluster1
85-27 cluster1
85-28 cluster4
85-29 cluster2
85-30 cluster4
85-31 cluster1
85-32 cluster4
85-33 cluster4
85-34 cluster1
85-35 cluster1
85-36 cluster1
85-37 cluster1
85-38 cluster3
85-39 cluster1
85-40 cluster3
85-41 cluster3
85-42 cluster1
85-43 cluster1
85-44 cluster4
85-45 cluster3
85-46 cluster0
85-47 cluster3
85-48 cluster1
85-49 cluster1
85-50 cluster4
85-51 cluster3
85-53 cluster1
85-54 cluster3
85-55 cluster0
85-56 cluster3
85-57 cluster2
85-58 cluster1
85-59 cluster1
85-60 cluster0
85-61 cluster1
85-62 cluster1
85-63 cluster3
85-64 cluster1
85-65 cluster3
85-66 cluster3
85-67 cluster1
85-68 cluster1
85-69 cluster3
85-70 cluster1
85-71 cluster4
85-72 cluster3
85-73 cluster2
85-74 cluster3
85-75 cluster3
85-76 cluster4
85-77 cluster1
85-78 cluster1
85-79 cluster1
85-80 cluster1
85-81 cluster1
85-82 cluster1
85-83 cluster0
85-84 cluster1
85-86 cluster1
85-87 cluster3
85-88 cluster1
85-89 cluster1
85-90 cluster1
85-91 cluster3
85-92 cluster4
85-93 cluster1
85-94 cluster3
85-95 cluster1
85-96 cluster1
85-97 cluster1
85-98 cluster0
85-99 cluster3
86-1 cluster4
86-2 cluster4
86-3 cluster2
86-4 cluster2
86-5 cluster1
86-6 cluster2
86-7 cluster1
86-8 cluster2
86-9 cluster1
86-10 cluster2
86-11 cluster4
86-12 cluster2
86-13 cluster1
86-14 cluster4
86-15 cluster1
86-16 cluster2
86-17 cluster4
86-18 cluster4
86-19 cluster4
86-20 cluster1
86-21 cluster3
86-22 cluster2
86-23 cluster1
86-24 cluster4
86-25 cluster2
86-26 cluster2
86-27 cluster2
86-28 cluster3
86-29 cluster4
86-30 cluster2
86-31 cluster2
86-32 cluster3
86-33 cluster2
86-34 cluster2
86-35 cluster2
86-36 cluster2
86-37 cluster3
86-38 cluster1
86-39 cluster2
86-40 cluster1
86-41 cluster1
86-42 cluster3
86-43 cluster2
86-44 cluster3
86-45 cluster1
86-46 cluster0
86-47 cluster4
86-48 cluster2
86-49 cluster2
86-50 cluster3
86-51 cluster1
86-53 cluster0
86-54 cluster4
86-55 cluster2
86-56 cluster1
86-57 cluster2
86-58 cluster0
86-59 cluster2
86-60 cluster1
86-61 cluster2
86-62 cluster2
86-63 cluster1
86-64 cluster4
86-65 cluster1
86-66 cluster4
86-67 cluster2
86-68 cluster2
86-69 cluster1
86-70 cluster3
86-71 cluster2
86-72 cluster1
86-73 cluster2
86-74 cluster1
86-75 cluster1
86-76 cluster2
86-77 cluster2
86-78 cluster2
86-79 cluster2
86-80 cluster2
86-81 cluster4
86-82 cluster2
86-83 cluster2
86-84 cluster2
86-85 cluster1
86-87 cluster1
86-88 cluster2
86-89 cluster2
86-90 cluster2
86-91 cluster1
86-92 cluster2
86-93 cluster2
86-94 cluster1
86-95 cluster2
86-96 cluster4
86-97 cluster2
86-98 cluster1
86-99 cluster1
87-1 cluster1
87-2 cluster1
87-3 cluster1
87-4 cluster1
87-5 cluster3
87-6 cluster1
87-7 cluster0
87-8 cluster1
87-10 cluster4
87-11 cluster4
87-12 cluster1
87-13 cluster3
87-14 cluster1
87-15 cluster1
87-16 cluster4
87-17 cluster0
87-18 cluster0
87-19 cluster3
87-20 cluster3
87-21 cluster2
87-22 cluster4
87-23 cluster3
87-24 cluster1
87-25 cluster4
87-26 cluster1
87-27 cluster1
87-28 cluster1
87-29 cluster4
87-30 cluster4
87-31 cluster1
87-32 cluster4
87-33 cluster4
87-34 cluster1
87-35 cluster1
87-36 cluster4
87-37 cluster1
87-38 cluster3
87-39 cluster1
87-40 cluster3
87-41 cluster3
87-42 cluster1
87-43 cluster1
87-44 cluster2
87-45 cluster1
87-46 cluster0
87-47 cluster0
87-48 cluster1
87-49 cluster1
87-50 cluster4
87-51 cluster0
87-53 cluster1
87-54 cluster3
87-55 cluster4
87-56 cluster3
87-57 cluster2
87-58 cluster1
87-59 cluster1
87-60 cluster3
87-61 cluster1
87-62 cluster1
87-63 cluster3
87-64 cluster4
87-65 cluster1
87-66 cluster0
87-67 cluster1
87-68 cluster1
87-69 cluster3
87-70 cluster1
87-71 cluster4
87-72 cluster3
87-73 cluster2
87-74 cluster3
87-75 cluster3
87-76 cluster4
87-77 cluster1
87-78 cluster1
87-79 cluster1
87-80 cluster1
87-81 cluster1
87-82 cluster4
87-83 cluster1
87-84 cluster1
87-85 cluster3
87-86 cluster1
87-88 cluster1
87-89 cluster1
87-90 cluster1
87-91 cluster3
87-92 cluster4
87-93 cluster1
87-94 cluster3
87-95 cluster1
87-96 cluster1
87-97 cluster1
87-98 cluster3
87-99 cluster3
88-1 cluster3
88-2 cluster1
88-3 cluster3
88-4 cluster0
88-5 cluster1
88-6 cluster3
88-7 cluster1
88-8 cluster3
88-9 cluster1
88-10 cluster0
88-11 cluster3
88-12 cluster3
88-13 cluster1
88-14 cluster3
88-15 cluster1
88-16 cluster0
88-17 cluster4
88-18 cluster0
88-19 cluster4
88-20 cluster1
88-21 cluster2
88-22 cluster3
88-23 cluster1
88-24 cluster4
88-25 cluster4
88-26 cluster3
88-27 cluster3
88-28 cluster2
88-29 cluster2
88-30 cluster4
88-31 cluster3
88-32 cluster2
88-33 cluster0
88-34 cluster3
88-35 cluster3
88-36 cluster1
88-37 cluster2
88-38 cluster1
88-39 cluster3
88-40 cluster1
88-41 cluster1
88-42 cluster2
88-43 cluster3
88-44 cluster2
88-45 cluster1
88-46 cluster4
88-47 cluster0
88-48 cluster3
88-49 cluster4
88-50 cluster2
88-51 cluster4
88-53 cluster2
88-54 cluster4
88-55 cluster0
88-56 cluster1
88-57 cluster2
88-58 cluster2
88-59 cluster3
88-60 cluster2
88-61 cluster3
88-62 cluster3
88-63 cluster1
88-64 cluster0
88-65 cluster1
88-66 cluster0
88-67 cluster3
88-68 cluster3
88-69 cluster1
88-70 cluster2
88-71 cluster3
88-72 cluster4
88-73 cluster0
88-74 cluster4
88-75 cluster1
88-76 cluster4
88-77 cluster3
88-78 cluster3
88-79 cluster3
88-80 cluster3
88-81 cluster3
88-82 cluster1
88-83 cluster3
88-84 cluster3
88-85 cluster1
88-86 cluster1
88-87 cluster2
88-89 cluster3
88-90 cluster3
88-91 cluster1
88-92 cluster4
88-93 cluster1
88-94 cluster3
88-95 cluster3
88-96 cluster0
88-97 cluster1
88-98 cluster3
88-99 cluster3
89-1 cluster3
89-2 cluster0
89-3 cluster3
89-4 cluster3
89-5 cluster1
89-6 cluster3
89-7 cluster1
89-8 cluster3
89-10 cluster0
89-11 cluster3
89-12 cluster3
89-13 cluster1
89-14 cluster3
89-15 cluster0
89-16 cluster1
89-17 cluster1
89-18 cluster0
89-19 cluster4
89-20 cluster4
89-21 cluster2
89-22 cluster0
89-23 cluster4
89-24 cluster1
89-25 cluster4
89-26 cluster3
89-27 cluster3
89-28 cluster2
89-29 cluster2
89-30 cluster4
89-31 cluster3
89-32 cluster4
89-33 cluster0
89-34 cluster3
89-35 cluster3
89-36 cluster1
89-37 cluster2
89-38 cluster4
89-39 cluster3
89-40 cluster1
89-41 cluster1
89-42 cluster2
89-43 cluster3
89-44 cluster2
89-45 cluster1
89-46 cluster1
89-47 cluster0
89-48 cluster3
89-49 cluster3
89-50 cluster2
89-51 cluster4
89-52 cluster1
89-53 cluster2
89-54 cluster4
89-55 cluster3
89-56 cluster1
89-57 cluster2
89-58 cluster2
89-59 cluster3
89-60 cluster1
89-61 cluster3
89-62 cluster0
89-63 cluster1
89-64 cluster0
89-65 cluster1
89-66 cluster1
89-67 cluster3
89-68 cluster3
89-69 cluster1
89-70 cluster2
89-71 cluster0
89-72 cluster1
89-73 cluster0
89-74 cluster1
89-75 cluster4
89-76 cluster4
89-77 cluster3
89-78 cluster0
89-79 cluster3
89-80 cluster3
89-81 cluster3
89-82 cluster1
89-83 cluster3
89-84 cluster0
89-85 cluster1
89-86 cluster4
89-87 cluster2
89-88 cluster3
89-90 cluster3
89-91 cluster1
89-92 cluster4
89-93 cluster1
89-94 cluster0
89-95 cluster3
89-96 cluster1
89-97 cluster0
89-98 cluster0
89-99 cluster1
90-1 cluster3
90-2 cluster1
90-3 cluster3
90-4 cluster3
90-5 cluster1
90-6 cluster3
90-7 cluster1
90-8 cluster3
90-10 cluster0
90-11 cluster0
90-12 cluster3
90-13 cluster1
90-14 cluster3
90-15 cluster0
90-16 cluster3
90-17 cluster1
90-18 cluster0
90-19 cluster4
90-20 cluster1
90-21 cluster2
90-22 cluster3
90-23 cluster1
90-24 cluster1
90-25 cluster4
90-26 cluster3
90-27 cluster3
90-28 cluster2
90-29 cluster2
90-30 cluster2
90-31 cluster3
90-32 cluster4
90-33 cluster0
90-34 cluster3
90-35 cluster3
90-36 cluster1
90-37 cluster4
90-38 cluster1
90-39 cluster3
90-40 cluster1
90-41 cluster1
90-42 cluster2
90-43 cluster3
90-44 cluster2
90-45 cluster1
90-46 cluster1
90-47 cluster0
90-48 cluster3
90-49 cluster3
90-50 cluster2
90-51 cluster4
90-53 cluster2
90-54 cluster0
90-55 cluster0
90-56 cluster1
90-57 cluster2
90-58 cluster2
90-59 cluster3
90-60 cluster1
90-61 cluster3
90-62 cluster3
90-63 cluster1
90-64 cluster0
90-65 cluster1
90-66 cluster1
90-67 cluster3
90-68 cluster3
90-69 cluster1
90-70 cluster2
90-71 cluster0
90-72 cluster1
90-73 cluster0
90-74 cluster1
90-75 cluster1
90-76 cluster4
90-77 cluster3
90-78 cluster3
90-79 cluster3
90-80 cluster3
90-81 cluster3
90-82 cluster3
90-83 cluster3
90-84 cluster0
90-85 cluster1
90-86 cluster2
90-87 cluster1
90-88 cluster3
90-89 cluster3
90-91 cluster1
90-92 cluster4
90-93 cluster3
90-94 cluster1
90-95 cluster3
90-96 cluster3
90-97 cluster3
90-98 cluster0
90-99 cluster0
91-1 cluster1
91-2 cluster3
91-3 cluster1
91-4 cluster1
91-5 cluster3
91-6 cluster1
91-7 cluster3
91-8 cluster1
91-9 cluster3
91-10 cluster4
91-11 cluster0
91-12 cluster1
91-13 cluster3
91-14 cluster1
91-15 cluster0
91-16 cluster1
91-17 cluster3
91-18 cluster3
91-19 cluster0
91-20 cluster3
91-21 cluster4
91-22 cluster1
91-23 cluster3
91-24 cluster3
91-25 cluster1
91-26 cluster1
91-27 cluster1
91-28 cluster4
91-29 cluster2
91-30 cluster4
91-31 cluster1
91-32 cluster4
91-33 cluster4
91-34 cluster1
91-35 cluster1
91-36 cluster1
91-37 cluster1
91-38 cluster3
91-39 cluster1
91-40 cluster3
91-41 cluster3
91-42 cluster4
91-43 cluster1
91-44 cluster2
91-45 cluster3
91-46 cluster3
91-47 cluster0
91-48 cluster1
91-49 cluster1
91-50 cluster4
91-51 cluster0
91-53 cluster4
91-54 cluster0
91-55 cluster0
91-56 cluster3
91-57 cluster2
91-58 cluster4
91-59 cluster1
91-60 cluster3
91-61 cluster1
91-62 cluster1
91-63 cluster3
91-64 cluster1
91-65 cluster3
91-66 cluster3
91-67 cluster1
91-68 cluster1
91-69 cluster3
91-70 cluster1
91-71 cluster4
91-72 cluster0
91-73 cluster2
91-74 cluster3
91-75 cluster3
91-76 cluster4
91-77 cluster1
91-78 cluster1
91-79 cluster1
91-80 cluster1
91-81 cluster1
91-82 cluster1
91-83 cluster1
91-84 cluster1
91-85 cluster3
91-86 cluster1
91-87 cluster3
91-88 cluster1
91-89 cluster1
91-90 cluster0
91-92 cluster4
91-93 cluster1
91-94 cluster3
91-95 cluster1
91-96 cluster1
91-97 cluster1
91-98 cluster3
91-99 cluster0
92-1 cluster4
92-2 cluster4
92-3 cluster2
92-4 cluster4
92-5 cluster4
92-6 cluster4
92-7 cluster1
92-8 cluster2
92-10 cluster2
92-11 cluster4
92-12 cluster2
92-13 cluster4
92-14 cluster4
92-15 cluster4
92-16 cluster2
92-17 cluster4
92-18 cluster4
92-19 cluster4
92-20 cluster4
92-21 cluster2
92-22 cluster4
92-23 cluster4
92-24 cluster4
92-25 cluster3
92-26 cluster4
92-27 cluster4
92-28 cluster2
92-29 cluster2
92-30 cluster0
92-31 cluster2
92-32 cluster2
92-33 cluster2
92-34 cluster4
92-35 cluster2
92-36 cluster4
92-37 cluster2
92-38 cluster4
92-39 cluster4
92-40 cluster1
92-41 cluster4
92-42 cluster2
92-43 cluster2
92-44 cluster2
92-45 cluster4
92-46 cluster4
92-47 cluster4
92-48 cluster4
92-49 cluster4
92-50 cluster2
92-51 cluster4
92-52 cluster2
92-53 cluster2
92-54 cluster4
92-55 cluster4
92-56 cluster4
92-57 cluster2
92-58 cluster2
92-59 cluster2
92-60 cluster4
92-61 cluster2
92-62 cluster4
92-63 cluster4
92-64 cluster4
92-65 cluster4
92-66 cluster4
92-67 cluster4
92-68 cluster4
92-69 cluster4
92-70 cluster2
92-71 cluster2
92-72 cluster1
92-73 cluster2
92-74 cluster4
92-75 cluster4
92-76 cluster3
92-77 cluster2
92-78 cluster4
92-79 cluster4
92-80 cluster4
92-81 cluster4
92-82 cluster2
92-83 cluster4
92-84 cluster4
92-85 cluster4
92-86 cluster2
92-87 cluster4
92-88 cluster4
92-89 cluster4
92-90 cluster4
92-91 cluster4
92-93 cluster4
92-94 cluster4
92-95 cluster4
92-96 cluster2
92-97 cluster4
92-98 cluster4
92-99 cluster4
93-1 cluster3
93-2 cluster0
93-3 cluster3
93-4 cluster3
93-5 cluster1
93-6 cluster3
93-7 cluster1
93-8 cluster3
93-10 cluster0
93-11 cluster0
93-12 cluster3
93-13 cluster1
93-14 cluster3
93-15 cluster0
93-16 cluster1
93-17 cluster1
93-18 cluster0
93-19 cluster4
93-20 cluster1
93-21 cluster2
93-22 cluster1
93-23 cluster4
93-24 cluster1
93-25 cluster4
93-26 cluster3
93-27 cluster3
93-28 cluster2
93-29 cluster2
93-30 cluster4
93-31 cluster3
93-32 cluster4
93-33 cluster0
93-34 cluster3
93-35 cluster3
93-36 cluster1
93-37 cluster2
93-38 cluster4
93-39 cluster3
93-40 cluster1
93-41 cluster1
93-42 cluster2
93-43 cluster3
93-44 cluster2
93-45 cluster1
93-46 cluster1
93-47 cluster4
93-48 cluster3
93-49 cluster3
93-50 cluster2
93-51 cluster4
93-53 cluster2
93-54 cluster4
93-55 cluster0
93-56 cluster1
93-57 cluster2
93-58 cluster2
93-59 cluster3
93-60 cluster1
93-61 cluster3
93-62 cluster3
93-63 cluster1
93-64 cluster0
93-65 cluster1
93-66 cluster1
93-67 cluster3
93-68 cluster3
93-69 cluster1
93-70 cluster2
93-71 cluster0
93-72 cluster1
93-73 cluster0
93-74 cluster1
93-75 cluster4
93-76 cluster4
93-77 cluster3
93-78 cluster0
93-79 cluster3
93-80 cluster3
93-81 cluster3
93-82 cluster1
93-83 cluster0
93-84 cluster3
93-85 cluster1
93-86 cluster2
93-87 cluster1
93-88 cluster3
93-89 cluster3
93-90 cluster3
93-91 cluster1
93-92 cluster4
93-94 cluster1
93-95 cluster3
93-96 cluster1
93-97 cluster0
93-98 cluster0
93-99 cluster0
94-1 cluster1
94-2 cluster3
94-3 cluster1
94-4 cluster1
94-5 cluster3
94-6 cluster1
94-7 cluster3
94-8 cluster1
94-10 cluster4
94-11 cluster4
94-12 cluster1
94-13 cluster3
94-14 cluster1
94-15 cluster3
94-16 cluster1
94-17 cluster0
94-18 cluster0
94-19 cluster3
94-20 cluster3
94-21 cluster4
94-22 cluster1
94-23 cluster3
94-24 cluster0
94-25 cluster1
94-26 cluster1
94-27 cluster1
94-28 cluster1
94-29 cluster4
94-30 cluster4
94-31 cluster1
94-32 cluster4
94-33 cluster4
94-34 cluster1
94-35 cluster1
94-36 cluster4
94-37 cluster1
94-38 cluster3
94-39 cluster1
94-40 cluster3
94-41 cluster3
94-42 cluster1
94-43 cluster1
94-44 cluster4
94-45 cluster3
94-46 cluster0
94-47 cluster0
94-48 cluster1
94-49 cluster1
94-50 cluster1
94-51 cluster3
94-53 cluster1
94-54 cluster3
94-55 cluster4
94-56 cluster3
94-57 cluster2
94-58 cluster1
94-59 cluster1
94-60 cluster3
94-61 cluster1
94-62 cluster1
94-63 cluster3
94-64 cluster4
94-65 cluster3
94-66 cluster0
94-67 cluster1
94-68 cluster1
94-69 cluster3
94-70 cluster1
94-71 cluster1
94-72 cluster3
94-73 cluster2
94-74 cluster0
94-75 cluster3
94-76 cluster4
94-77 cluster1
94-78 cluster1
94-79 cluster1
94-80 cluster1
94-81 cluster1
94-82 cluster4
94-83 cluster1
94-84 cluster1
94-85 cluster3
94-86 cluster1
94-87 cluster3
94-88 cluster1
94-89 cluster1
94-90 cluster1
94-91 cluster3
94-92 cluster4
94-93 cluster1
94-95 cluster1
94-96 cluster1
94-97 cluster1
94-98 cluster3
94-99 cluster3
95-1 cluster3
95-2 cluster0
95-3 cluster3
95-4 cluster3
95-5 cluster1
95-6 cluster3
95-7 cluster1
95-8 cluster3
95-10 cluster0
95-11 cluster0
95-12 cluster3
95-13 cluster1
95-14 cluster3
95-15 cluster0
95-16 cluster3
95-17 cluster1
95-18 cluster0
95-19 cluster4
95-20 cluster0
95-21 cluster2
95-22 cluster3
95-23 cluster1
95-24 cluster1
95-25 cluster4
95-26 cluster3
95-27 cluster3
95-28 cluster2
95-29 cluster2
95-30 cluster4
95-31 cluster3
95-32 cluster4
95-33 cluster0
95-34 cluster3
95-35 cluster3
95-36 cluster3
95-37 cluster4
95-38 cluster1
95-39 cluster3
95-40 cluster1
95-41 cluster1
95-42 cluster2
95-43 cluster3
95-44 cluster2
95-45 cluster1
95-46 cluster1
95-47 cluster0
95-48 cluster0
95-49 cluster3
95-50 cluster2
95-51 cluster1
95-52 cluster0
95-53 cluster2
95-54 cluster0
95-55 cluster0
95-56 cluster1
95-57 cluster2
95-58 cluster2
95-59 cluster3
95-60 cluster1
95-61 cluster3
95-62 cluster3
95-63 cluster1
95-64 cluster0
95-65 cluster1
95-66 cluster0
95-67 cluster3
95-68 cluster3
95-69 cluster1
95-70 cluster4
95-71 cluster0
95-72 cluster1
95-73 cluster0
95-74 cluster1
95-75 cluster4
95-76 cluster4
95-77 cluster3
95-78 cluster3
95-79 cluster3
95-80 cluster3
95-81 cluster3
95-82 cluster3
95-83 cluster0
95-84 cluster0
95-85 cluster1
95-86 cluster2
95-87 cluster1
95-88 cluster3
95-89 cluster3
95-90 cluster3
95-91 cluster1
95-92 cluster4
95-93 cluster3
95-94 cluster1
95-96 cluster3
95-97 cluster3
95-98 cluster0
95-99 cluster0
96-1 cluster3
96-2 cluster1
96-3 cluster3
96-4 cluster3
96-5 cluster1
96-6 cluster3
96-7 cluster1
96-8 cluster3
96-9 cluster1
96-10 cluster0
96-11 cluster0
96-12 cluster3
96-13 cluster1
96-14 cluster3
96-15 cluster0
96-16 cluster1
96-17 cluster1
96-18 cluster0
96-19 cluster4
96-20 cluster4
96-21 cluster2
96-22 cluster1
96-23 cluster4
96-24 cluster4
96-25 cluster2
96-26 cluster3
96-27 cluster3
96-28 cluster2
96-29 cluster2
96-30 cluster2
96-31 cluster3
96-32 cluster4
96-33 cluster0
96-34 cluster3
96-35 cluster3
96-36 cluster1
96-37 cluster2
96-38 cluster4
96-39 cluster3
96-40 cluster1
96-41 cluster1
96-42 cluster2
96-43 cluster3
96-44 cluster2
96-45 cluster1
96-46 cluster4
96-47 cluster4
96-48 cluster3
96-49 cluster3
96-50 cluster2
96-51 cluster4
96-52 cluster3
96-53 cluster2
96-54 cluster4
96-55 cluster0
96-56 cluster1
96-57 cluster2
96-58 cluster2
96-59 cluster3
96-60 cluster1
96-61 cluster3
96-62 cluster0
96-63 cluster1
96-64 cluster0
96-65 cluster1
96-66 cluster4
96-67 cluster3
96-68 cluster3
96-69 cluster4
96-70 cluster2
96-71 cluster0
96-72 cluster4
96-73 cluster0
96-74 cluster1
96-75 cluster4
96-76 cluster4
96-77 cluster3
96-78 cluster0
96-79 cluster0
96-80 cluster3
96-81 cluster3
96-82 cluster1
96-83 cluster0
96-84 cluster3
96-85 cluster1
96-86 cluster2
96-87 cluster1
96-88 cluster3
96-89 cluster0
96-90 cluster3
96-91 cluster1
96-92 cluster2
96-93 cluster1
96-94 cluster1
96-95 cluster3
96-97 cluster1
96-98 cluster0
96-99 cluster4
97-1 cluster3
97-2 cluster0
97-3 cluster3
97-4 cluster3
97-5 cluster1
97-6 cluster3
97-7 cluster1
97-8 cluster3
97-10 cluster0
97-11 cluster0
97-12 cluster3
97-13 cluster1
97-14 cluster3
97-16 cluster0
97-17 cluster1
97-18 cluster0
97-19 cluster4
97-20 cluster4
97-21 cluster2
97-22 cluster0
97-23 cluster4
97-24 cluster4
97-25 cluster4
97-26 cluster3
97-27 cluster3
97-28 cluster2
97-29 cluster2
97-30 cluster4
97-31 cluster3
97-32 cluster4
97-33 cluster0
97-34 cluster3
97-35 cluster3
97-36 cluster1
97-37 cluster2
97-38 cluster4
97-39 cluster3
97-40 cluster1
97-41 cluster1
97-42 cluster2
97-43 cluster3
97-44 cluster2
97-45 cluster1
97-46 cluster1
97-47 cluster0
97-48 cluster3
97-49 cluster3
97-50 cluster2
97-51 cluster4
97-52 cluster1
97-53 cluster2
97-54 cluster4
97-55 cluster0
97-56 cluster1
97-57 cluster2
97-58 cluster2
97-59 cluster3
97-60 cluster1
97-61 cluster3
97-62 cluster3
97-63 cluster1
97-64 cluster3
97-65 cluster1
97-66 cluster4
97-67 cluster3
97-68 cluster3
97-69 cluster1
97-70 cluster2
97-71 cluster0
97-72 cluster4
97-73 cluster0
97-74 cluster1
97-75 cluster4
97-76 cluster4
97-77 cluster3
97-78 cluster3
97-79 cluster3
97-80 cluster3
97-81 cluster3
97-82 cluster1
97-83 cluster0
97-84 cluster3
97-85 cluster1
97-86 cluster2
97-87 cluster1
97-88 cluster3
97-89 cluster0
97-90 cluster3
97-91 cluster1
97-92 cluster4
97-93 cluster0
97-94 cluster1
97-95 cluster3
97-96 cluster0
97-98 cluster0
97-99 cluster0
98-1 cluster1
98-2 cluster0
98-3 cluster1
98-4 cluster0
98-5 cluster3
98-6 cluster1
98-7 cluster3
98-8 cluster1
98-10 cluster4
98-11 cluster0
98-12 cluster1
98-13 cluster3
98-14 cluster0
98-15 cluster3
98-16 cluster1
98-17 cluster0
98-18 cluster0
98-19 cluster3
98-20 cluster0
98-21 cluster4
98-22 cluster1
98-23 cluster3
98-24 cluster3
98-25 cluster1
98-26 cluster3
98-27 cluster1
98-28 cluster1
98-29 cluster2
98-30 cluster4
98-31 cluster1
98-32 cluster4
98-33 cluster4
98-34 cluster1
98-35 cluster1
98-36 cluster1
98-37 cluster4
98-38 cluster3
98-39 cluster1
98-40 cluster3
98-41 cluster3
98-42 cluster4
98-43 cluster0
98-44 cluster4
98-45 cluster3
98-46 cluster0
98-47 cluster0
98-48 cluster0
98-49 cluster1
98-50 cluster4
98-51 cluster0
98-52 cluster1
98-53 cluster1
98-54 cluster3
98-55 cluster1
98-56 cluster3
98-57 cluster2
98-58 cluster1
98-59 cluster0
98-60 cluster3
98-61 cluster1
98-62 cluster1
98-63 cluster3
98-64 cluster0
98-65 cluster3
98-66 cluster0
98-67 cluster1
98-68 cluster1
98-69 cluster3
98-70 cluster1
98-71 cluster0
98-72 cluster3
98-73 cluster2
98-74 cluster3
98-75 cluster0
98-76 cluster1
98-77 cluster1
98-78 cluster1
98-79 cluster0
98-80 cluster1
98-81 cluster3
98-82 cluster1
98-83 cluster0
98-84 cluster1
98-85 cluster3
98-86 cluster1
98-87 cluster3
98-88 cluster1
98-89 cluster1
98-90 cluster0
98-91 cluster3
98-92 cluster4
98-93 cluster1
98-94 cluster3
98-95 cluster1
98-96 cluster1
98-97 cluster1
98-99 cluster3
99-1 cluster0
99-2 cluster0
99-3 cluster0
99-4 cluster0
99-5 cluster0
99-6 cluster0
99-7 cluster0
99-8 cluster1
99-10 cluster4
99-11 cluster0
99-12 cluster0
99-13 cluster3
99-14 cluster0
99-15 cluster0
99-16 cluster4
99-17 cluster0
99-18 cluster3
99-19 cluster3
99-20 cluster0
99-21 cluster4
99-22 cluster4
99-23 cluster3
99-24 cluster0
99-25 cluster0
99-26 cluster0
99-27 cluster0
99-28 cluster4
99-29 cluster2
99-30 cluster4
99-31 cluster0
99-32 cluster4
99-33 cluster4
99-34 cluster0
99-35 cluster1
99-36 cluster0
99-37 cluster4
99-38 cluster3
99-39 cluster0
99-40 cluster0
99-41 cluster3
99-42 cluster4
99-43 cluster0
99-44 cluster4
99-45 cluster0
99-46 cluster3
99-47 cluster0
99-48 cluster0
99-49 cluster0
99-50 cluster4
99-51 cluster0
99-52 cluster4
99-53 cluster4
99-54 cluster3
99-55 cluster0
99-56 cluster3
99-57 cluster2
99-58 cluster4
99-59 cluster0
99-60 cluster3
99-61 cluster0
99-62 cluster0
99-63 cluster3
99-64 cluster0
99-65 cluster3
99-66 cluster3
99-67 cluster0
99-68 cluster0
99-69 cluster0
99-70 cluster4
99-71 cluster0
99-72 cluster0
99-73 cluster2
99-74 cluster0
99-75 cluster0
99-76 cluster4
99-77 cluster0
99-78 cluster0
99-79 cluster0
99-80 cluster0
99-81 cluster0
99-82 cluster4
99-83 cluster0
99-84 cluster0
99-85 cluster3
99-86 cluster4
99-87 cluster0
99-88 cluster0
99-89 cluster0
99-90 cluster0
99-91 cluster0
99-92 cluster4
99-93 cluster0
99-94 cluster3
99-95 cluster0
99-96 cluster4
99-97 cluster0
99-98 cluster0
100-1 cluster4
100-2 cluster3
100-3 cluster1
100-4 cluster1
100-5 cluster3
100-6 cluster1
100-7 cluster3
100-8 cluster4
100-10 cluster4
100-11 cluster4
100-12 cluster1
100-13 cluster3
100-14 cluster1
100-15 cluster0
100-16 cluster4
100-17 cluster3
100-18 cluster0
100-19 cluster3
100-20 cluster3
100-21 cluster4
100-22 cluster4
100-23 cluster3
100-24 cluster1
100-25 cluster4
100-26 cluster1
100-27 cluster1
100-28 cluster0
100-29 cluster4
100-30 cluster4
100-31 cluster4
100-32 cluster4
100-33 cluster4
100-34 cluster1
100-35 cluster4
100-36 cluster1
100-37 cluster1
100-38 cluster3
100-39 cluster1
100-40 cluster3
100-41 cluster3
100-42 cluster4
100-43 cluster1
100-44 cluster4
100-45 cluster3
100-46 cluster3
100-47 cluster0
100-48 cluster1
100-49 cluster1
100-50 cluster2
100-51 cluster3
100-53 cluster0
100-54 cluster3
100-55 cluster4
100-56 cluster3
100-57 cluster2
100-58 cluster1
100-59 cluster1
100-60 cluster3
100-61 cluster1
100-62 cluster4
100-63 cluster3
100-64 cluster4
100-65 cluster3
100-66 cluster0
100-67 cluster1
100-68 cluster1
100-69 cluster3
100-70 cluster1
100-71 cluster4
100-72 cluster3
100-73 cluster2
100-74 cluster3
100-75 cluster3
100-76 cluster4
100-77 cluster4
100-78 cluster4
100-79 cluster4
100-80 cluster1
100-81 cluster1
100-82 cluster4
100-83 cluster4
100-84 cluster1
100-85 cluster3
100-86 cluster1
100-87 cluster3
100-88 cluster1
100-89 cluster4
100-90 cluster1
100-91 cluster3
100-92 cluster4
100-93 cluster4
100-94 cluster3
100-95 cluster1
100-96 cluster4
100-97 cluster4
100-98 cluster3
100-99 cluster3


==> data/clustering/plab-cluster-geo-OUT_predictiveapriori__cont,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R4
Instances:    9530
Attributes:   3
              rtt_cluster
              a_continent
              b_continent
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. rtt_cluster=cluster1 b_continent=SouthAmerica 80 ==> a_continent=NorthAmerica 80    acc:(0.9946)
  2. rtt_cluster=cluster1 a_continent=SouthAmerica 73 ==> b_continent=NorthAmerica 70    acc:(0.91831)
  3. rtt_cluster=cluster4 a_continent=MiddleEast 136 ==> b_continent=NorthAmerica 120    acc:(0.86649)
  4. rtt_cluster=cluster1 a_continent=Asia 197 ==> b_continent=NorthAmerica 171    acc:(0.86391)
  5. rtt_cluster=cluster3 b_continent=MiddleEast 149 ==> a_continent=Europe 129    acc:(0.8624)
  6. rtt_cluster=cluster3 a_continent=MiddleEast 166 ==> b_continent=Europe 142    acc:(0.85993)
  7. rtt_cluster=cluster1 b_continent=Asia 208 ==> a_continent=NorthAmerica 177    acc:(0.8598)
  8. rtt_cluster=cluster4 b_continent=MiddleEast 161 ==> a_continent=NorthAmerica 132    acc:(0.82057)
  9. a_continent=SouthAmerica b_continent=Asia 78 ==> rtt_cluster=cluster2 63    acc:(0.80499)
 10. a_continent=MiddleEast b_continent=Asia 100 ==> rtt_cluster=cluster2 79    acc:(0.78322)
 11. a_continent=Asia b_continent=SouthAmerica 78 ==> rtt_cluster=cluster2 60    acc:(0.76673)
 12. a_continent=Asia b_continent=MiddleEast 100 ==> rtt_cluster=cluster2 70    acc:(0.69425)
 13. rtt_cluster=cluster2 b_continent=MiddleEast 104 ==> a_continent=Asia 70    acc:(0.64803)
 14. rtt_cluster=cluster2 a_continent=MiddleEast 118 ==> b_continent=Asia 79    acc:(0.64375)
 15. rtt_cluster=cluster1 b_continent=MiddleEast 157 ==> a_continent=NorthAmerica 104    acc:(0.63648)
 16. a_continent=MiddleEast b_continent=SouthAmerica 45 ==> rtt_cluster=cluster2 30    acc:(0.62799)
 17. rtt_cluster=cluster1 a_continent=MiddleEast 171 ==> b_continent=NorthAmerica 111    acc:(0.62316)
 18. a_continent=SouthAmerica b_continent=Europe 204 ==> rtt_cluster=cluster4 128    acc:(0.60853)
 19. rtt_cluster=cluster0 b_continent=MiddleEast 161 ==> a_continent=Europe 99    acc:(0.59839)
 20. rtt_cluster=cluster0 a_continent=MiddleEast 134 ==> b_continent=Europe 81    acc:(0.58959)
 21. a_continent=Europe b_continent=SouthAmerica 204 ==> rtt_cluster=cluster4 120    acc:(0.58304)
 22. a_continent=SouthAmerica b_continent=MiddleEast 45 ==> rtt_cluster=cluster2 27    acc:(0.56629)
 23. a_continent=SouthAmerica b_continent=NorthAmerica 223 ==> rtt_cluster=cluster4 124    acc:(0.55472)
 24. a_continent=NorthAmerica b_continent=SouthAmerica 229 ==> rtt_cluster=cluster4 127    acc:(0.55334)
 25. a_continent=MiddleEast b_continent=Europe 258 ==> rtt_cluster=cluster3 142    acc:(0.54944)
 26. rtt_cluster=cluster0 b_continent=SouthAmerica 20 ==> a_continent=NorthAmerica 12    acc:(0.54035)
 27. rtt_cluster=cluster3 b_continent=SouthAmerica 58 ==> a_continent=Europe 32    acc:(0.53429)
 28. rtt_cluster=cluster0 a_continent=SouthAmerica 27 ==> b_continent=NorthAmerica 15    acc:(0.51478)
 29. rtt_cluster=cluster3 a_continent=Asia 98 ==> b_continent=Asia 51    acc:(0.51303)
 30. rtt_cluster=cluster3 a_continent=SouthAmerica 55 ==> b_continent=Europe 29    acc:(0.5116)
 31. rtt_cluster=cluster3 b_continent=Asia 100 ==> a_continent=Asia 51    acc:(0.50326)
 32. a_continent=Europe b_continent=MiddleEast 258 ==> rtt_cluster=cluster3 129    acc:(0.49395)
 33. rtt_cluster=cluster4 b_continent=SouthAmerica 271 ==> a_continent=NorthAmerica 127    acc:(0.47138)
 34. rtt_cluster=cluster0 b_continent=Asia 60 ==> a_continent=Asia 29    acc:(0.46992)
 35. rtt_cluster=cluster4 a_continent=SouthAmerica 275 ==> b_continent=Europe 128    acc:(0.46925)
 36. a_continent=NorthAmerica b_continent=MiddleEast 285 ==> rtt_cluster=cluster4 132    acc:(0.46776)
 37. a_continent=MiddleEast b_continent=MiddleEast 44 ==> rtt_cluster=cluster0 21    acc:(0.45811)
 38. rtt_cluster=cluster4 a_continent=SouthAmerica 275 ==> b_continent=NorthAmerica 124    acc:(0.45695)
 39. rtt_cluster=cluster4 b_continent=SouthAmerica 271 ==> a_continent=Europe 120    acc:(0.44692)
 40. a_continent=MiddleEast b_continent=NorthAmerica 278 ==> rtt_cluster=cluster4 120    acc:(0.42962)
 41. rtt_cluster=cluster2 a_continent=SouthAmerica 150 ==> b_continent=Asia 63    acc:(0.40733)
 42. rtt_cluster=cluster0 a_continent=Asia 70 ==> b_continent=Asia 29    acc:(0.40033)
 43. a_continent=MiddleEast b_continent=NorthAmerica 278 ==> rtt_cluster=cluster1 111    acc:(0.38448)
 44. a_continent=Europe b_continent=MiddleEast 258 ==> rtt_cluster=cluster0 99    acc:(0.37329)
 45. rtt_cluster=cluster2 b_continent=SouthAmerica 157 ==> a_continent=Asia 60    acc:(0.37238)
 46. a_continent=NorthAmerica b_continent=MiddleEast 285 ==> rtt_cluster=cluster1 104    acc:(0.36291)
 47. rtt_cluster=cluster3 b_continent=Asia 100 ==> a_continent=Europe 36    acc:(0.36118)
 48. a_continent=NorthAmerica b_continent=SouthAmerica 229 ==> rtt_cluster=cluster1 80    acc:(0.355)
 49. rtt_cluster=cluster3 a_continent=Asia 98 ==> b_continent=Europe 34    acc:(0.35399)
 50. a_continent=Asia b_continent=Asia 156 ==> rtt_cluster=cluster2 52    acc:(0.34631)
 51. a_continent=Asia b_continent=Asia 156 ==> rtt_cluster=cluster3 51    acc:(0.34196)
 52. rtt_cluster=cluster2 b_continent=SouthAmerica 157 ==> a_continent=Europe 50    acc:(0.33518)
 53. rtt_cluster=cluster2 a_continent=NorthAmerica 214 ==> b_continent=NorthAmerica 68    acc:(0.33416)
 54. rtt_cluster=cluster2 b_continent=NorthAmerica 215 ==> a_continent=NorthAmerica 68    acc:(0.33274)
 55. a_continent=SouthAmerica b_continent=NorthAmerica 223 ==> rtt_cluster=cluster1 70    acc:(0.33024)
 56. a_continent=MiddleEast b_continent=Europe 258 ==> rtt_cluster=cluster0 81    acc:(0.32981)
 57. rtt_cluster=cluster1 b_continent=Europe 833 ==> a_continent=NorthAmerica 775    acc:(0.32677)
 58. rtt_cluster=cluster1 a_continent=Europe 737 ==> b_continent=NorthAmerica 684    acc:(0.32648)
 59. rtt_cluster=cluster3 a_continent=NorthAmerica 820 ==> b_continent=NorthAmerica 750    acc:(0.32488)
 60. rtt_cluster=cluster2 a_continent=NorthAmerica 214 ==> b_continent=Europe 66    acc:(0.32421)
 61. rtt_cluster=cluster3 b_continent=NorthAmerica 836 ==> a_continent=NorthAmerica 750    acc:(0.32348)
 62. rtt_cluster=cluster2 b_continent=NorthAmerica 215 ==> a_continent=Europe 66    acc:(0.32244)
 63. rtt_cluster=cluster2 a_continent=NorthAmerica 214 ==> b_continent=Asia 65    acc:(0.31829)
 64. a_continent=SouthAmerica b_continent=SouthAmerica 30 ==> rtt_cluster=cluster2 9    acc:(0.31409)
 65. a_continent=SouthAmerica b_continent=SouthAmerica 30 ==> rtt_cluster=cluster3 9    acc:(0.31409)
 66. a_continent=MiddleEast b_continent=MiddleEast 44 ==> rtt_cluster=cluster1 13    acc:(0.31073)
 67. rtt_cluster=cluster2 b_continent=NorthAmerica 215 ==> a_continent=Asia 63    acc:(0.30266)
 68. rtt_cluster=cluster4 b_continent=Asia 315 ==> a_continent=NorthAmerica 239    acc:(0.29031)
 69. rtt_cluster=cluster3 b_continent=Europe 1069 ==> a_continent=Europe 809    acc:(0.28947)
 70. rtt_cluster=cluster3 a_continent=Europe 1073 ==> b_continent=Europe 809    acc:(0.28881)
 71. rtt_cluster=cluster2 b_continent=Europe 423 ==> a_continent=Asia 315    acc:(0.2873)
 72. a_continent=Europe b_continent=Asia 442 ==> rtt_cluster=cluster2 329    acc:(0.28719)
 73. rtt_cluster=cluster2 a_continent=SouthAmerica 150 ==> b_continent=Europe 42    acc:(0.28666)
 74. rtt_cluster=cluster2 a_continent=Europe 445 ==> b_continent=Asia 329    acc:(0.28622)
 75. a_continent=Europe b_continent=Europe 1122 ==> rtt_cluster=cluster3 809    acc:(0.28216)
 76. a_continent=Asia b_continent=Europe 442 ==> rtt_cluster=cluster2 315    acc:(0.2821)
 77. rtt_cluster=cluster4 a_continent=Asia 333 ==> b_continent=NorthAmerica 227    acc:(0.27903)
 78. rtt_cluster=cluster0 b_continent=Asia 60 ==> a_continent=Europe 16    acc:(0.27741)
 79. rtt_cluster=cluster1 a_continent=NorthAmerica 1269 ==> b_continent=Europe 775    acc:(0.26889)
 80. rtt_cluster=cluster0 a_continent=NorthAmerica 696 ==> b_continent=NorthAmerica 418    acc:(0.26539)
 81. a_continent=NorthAmerica b_continent=Europe 1295 ==> rtt_cluster=cluster1 775    acc:(0.2647)
 82. rtt_cluster=cluster0 a_continent=Asia 70 ==> b_continent=Europe 18    acc:(0.26368)
 83. rtt_cluster=cluster2 b_continent=MiddleEast 104 ==> a_continent=SouthAmerica 27    acc:(0.2622)
 84. rtt_cluster=cluster1 b_continent=NorthAmerica 1169 ==> a_continent=Europe 684    acc:(0.26019)
 85. rtt_cluster=cluster2 a_continent=MiddleEast 118 ==> b_continent=SouthAmerica 30    acc:(0.25391)
 86. rtt_cluster=cluster0 b_continent=NorthAmerica 741 ==> a_continent=NorthAmerica 418    acc:(0.25382)
 87. rtt_cluster=cluster2 a_continent=Asia 560 ==> b_continent=Europe 315    acc:(0.25349)
 88. a_continent=SouthAmerica b_continent=MiddleEast 45 ==> rtt_cluster=cluster4 11    acc:(0.25331)
 89. rtt_cluster=cluster2 b_continent=Asia 588 ==> a_continent=Europe 329    acc:(0.25254)
 90. a_continent=NorthAmerica b_continent=NorthAmerica 1377 ==> rtt_cluster=cluster3 750    acc:(0.24756)
 91. a_continent=Europe b_continent=NorthAmerica 1260 ==> rtt_cluster=cluster1 684    acc:(0.24704)
 92. rtt_cluster=cluster0 a_continent=Asia 70 ==> b_continent=NorthAmerica 17    acc:(0.24577)
 93. a_continent=Europe b_continent=SouthAmerica 204 ==> rtt_cluster=cluster2 50    acc:(0.24167)
 94. rtt_cluster=cluster1 2447 ==> a_continent=NorthAmerica 1269    acc:(0.24003)
 95. rtt_cluster=cluster4 a_continent=Europe 348 ==> b_continent=NorthAmerica 180    acc:(0.23976)
 96. rtt_cluster=cluster3 2212 ==> a_continent=Europe 1073    acc:(0.22922)
 97. rtt_cluster=cluster3 2212 ==> b_continent=Europe 1069    acc:(0.22842)
 98. a_continent=NorthAmerica b_continent=Asia 495 ==> rtt_cluster=cluster4 239    acc:(0.22793)
 99. rtt_cluster=cluster0 b_continent=Europe 628 ==> a_continent=Europe 303    acc:(0.22773)



==> data/clustering/plab-cluster-geo-OUT_predictiveapriori__cont,dist,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo
Instances:    9530
Attributes:   4
              rtt_cluster
              a_continent
              b_continent
              geodesic_dist
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. rtt_cluster=cluster1 b_continent=Europe geodesic_dist=13071_max 224 ==> a_continent=NorthAmerica 224    acc:(0.995)
  2. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=13071_max 165 ==> b_continent=NorthAmerica 165    acc:(0.99499)
  3. rtt_cluster=cluster1 a_continent=Europe geodesic_dist=13071_max 172 ==> b_continent=NorthAmerica 171    acc:(0.99493)
  4. rtt_cluster=cluster1 b_continent=SouthAmerica 80 ==> a_continent=NorthAmerica geodesic_dist=2576_9990 80    acc:(0.99472)
  5. rtt_cluster=cluster4 b_continent=MiddleEast geodesic_dist=13071_max 76 ==> a_continent=NorthAmerica 76    acc:(0.99467)
  6. rtt_cluster=cluster1 a_continent=SouthAmerica b_continent=NorthAmerica 70 ==> geodesic_dist=2576_9990 70    acc:(0.99456)
  7. rtt_cluster=cluster4 a_continent=MiddleEast geodesic_dist=13071_max 65 ==> b_continent=NorthAmerica 65    acc:(0.99444)
  8. rtt_cluster=cluster1 b_continent=Asia geodesic_dist=13071_max 169 ==> a_continent=NorthAmerica 167    acc:(0.99442)
  9. rtt_cluster=cluster1 a_continent=MiddleEast geodesic_dist=9991_13070 64 ==> b_continent=NorthAmerica 64    acc:(0.99441)
 10. rtt_cluster=cluster1 b_continent=MiddleEast geodesic_dist=9991_13070 62 ==> a_continent=NorthAmerica 62    acc:(0.99435)
 11. rtt_cluster=cluster1 a_continent=MiddleEast geodesic_dist=13071_max 46 ==> b_continent=NorthAmerica 46    acc:(0.99348)
 12. a_continent=MiddleEast b_continent=MiddleEast 44 ==> geodesic_dist=0_2575 44    acc:(0.99329)
 13. rtt_cluster=cluster1 b_continent=MiddleEast geodesic_dist=13071_max 42 ==> a_continent=NorthAmerica 42    acc:(0.99307)
 14. b_continent=MiddleEast geodesic_dist=13071_max 128 ==> a_continent=NorthAmerica 126    acc:(0.99208)
 15. rtt_cluster=cluster4 a_continent=NorthAmerica b_continent=SouthAmerica 127 ==> geodesic_dist=2576_9990 125    acc:(0.99196)
 16. rtt_cluster=cluster1 a_continent=SouthAmerica 73 ==> geodesic_dist=2576_9990 72    acc:(0.99126)
 17. a_continent=MiddleEast geodesic_dist=13071_max 121 ==> b_continent=NorthAmerica 119    acc:(0.99113)
 18. a_continent=SouthAmerica b_continent=SouthAmerica 30 ==> geodesic_dist=0_2575 30    acc:(0.99079)
 19. a_continent=SouthAmerica geodesic_dist=0_2575 30 ==> b_continent=SouthAmerica 30    acc:(0.99079)
 20. b_continent=SouthAmerica geodesic_dist=0_2575 30 ==> a_continent=SouthAmerica 30    acc:(0.99079)
 21. rtt_cluster=cluster3 b_continent=Europe geodesic_dist=9991_13070 25 ==> a_continent=SouthAmerica 25    acc:(0.98888)
 22. rtt_cluster=cluster0 b_continent=Europe geodesic_dist=9991_13070 102 ==> a_continent=NorthAmerica 100    acc:(0.98674)
 23. rtt_cluster=cluster0 a_continent=Europe geodesic_dist=13071_max 21 ==> b_continent=NorthAmerica 21    acc:(0.98644)
 24. a_continent=Asia b_continent=Asia geodesic_dist=9991_13070 20 ==> rtt_cluster=cluster2 20    acc:(0.98563)
 25. rtt_cluster=cluster2 a_continent=NorthAmerica geodesic_dist=0_2575 18 ==> b_continent=NorthAmerica 18    acc:(0.98363)
 26. rtt_cluster=cluster2 b_continent=NorthAmerica geodesic_dist=0_2575 18 ==> a_continent=NorthAmerica 18    acc:(0.98363)
 27. rtt_cluster=cluster1 b_continent=MiddleEast geodesic_dist=2576_9990 17 ==> a_continent=Europe 17    acc:(0.98239)
 28. rtt_cluster=cluster0 a_continent=SouthAmerica b_continent=NorthAmerica 15 ==> geodesic_dist=2576_9990 15    acc:(0.97922)
 29. rtt_cluster=cluster0 a_continent=Europe geodesic_dist=9991_13070 132 ==> b_continent=NorthAmerica 129    acc:(0.97915)
 30. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=2576_9990 13 ==> b_continent=Europe 13    acc:(0.97468)
 31. rtt_cluster=cluster1 a_continent=MiddleEast b_continent=Asia 13 ==> geodesic_dist=0_2575 13    acc:(0.97468)
 32. rtt_cluster=cluster0 a_continent=NorthAmerica b_continent=SouthAmerica 12 ==> geodesic_dist=2576_9990 12    acc:(0.97162)
 33. rtt_cluster=cluster0 b_continent=SouthAmerica geodesic_dist=2576_9990 12 ==> a_continent=NorthAmerica 12    acc:(0.97162)
 34. rtt_cluster=cluster1 a_continent=Asia b_continent=MiddleEast 12 ==> geodesic_dist=0_2575 12    acc:(0.97162)
 35. rtt_cluster=cluster1 b_continent=Asia geodesic_dist=2576_9990 12 ==> a_continent=Europe 12    acc:(0.97162)
 36. rtt_cluster=cluster1 a_continent=SouthAmerica geodesic_dist=2576_9990 72 ==> b_continent=NorthAmerica 70    acc:(0.96938)
 37. rtt_cluster=cluster3 a_continent=MiddleEast b_continent=NorthAmerica 10 ==> geodesic_dist=2576_9990 10    acc:(0.96295)
 38. rtt_cluster=cluster4 a_continent=Asia geodesic_dist=0_2575 10 ==> b_continent=Asia 10    acc:(0.96295)
 39. rtt_cluster=cluster4 b_continent=Asia geodesic_dist=0_2575 10 ==> a_continent=Asia 10    acc:(0.96295)
 40. a_continent=NorthAmerica b_continent=SouthAmerica 229 ==> geodesic_dist=2576_9990 223    acc:(0.95974)
 41. a_continent=SouthAmerica b_continent=NorthAmerica 223 ==> geodesic_dist=2576_9990 217    acc:(0.95872)
 42. rtt_cluster=cluster0 b_continent=NorthAmerica geodesic_dist=0_2575 261 ==> a_continent=NorthAmerica 254    acc:(0.9577)
 43. rtt_cluster=cluster0 a_continent=NorthAmerica b_continent=Asia 9 ==> geodesic_dist=13071_max 9    acc:(0.95667)
 44. rtt_cluster=cluster3 a_continent=Asia b_continent=SouthAmerica 9 ==> geodesic_dist=13071_max 9    acc:(0.95667)
 45. rtt_cluster=cluster3 a_continent=Asia geodesic_dist=13071_max 9 ==> b_continent=SouthAmerica 9    acc:(0.95667)
 46. rtt_cluster=cluster2 a_continent=SouthAmerica geodesic_dist=13071_max 59 ==> b_continent=Asia 57    acc:(0.956)
 47. rtt_cluster=cluster4 a_continent=Asia b_continent=NorthAmerica 227 ==> geodesic_dist=13071_max 219    acc:(0.9538)
 48. a_continent=NorthAmerica b_continent=NorthAmerica geodesic_dist=9991_13070 28 ==> rtt_cluster=cluster1 27    acc:(0.95326)
 49. rtt_cluster=cluster1 a_continent=Asia b_continent=NorthAmerica 171 ==> geodesic_dist=13071_max 165    acc:(0.95232)
 50. rtt_cluster=cluster0 a_continent=NorthAmerica geodesic_dist=0_2575 266 ==> b_continent=NorthAmerica 254    acc:(0.95117)
 51. rtt_cluster=cluster4 a_continent=NorthAmerica b_continent=Asia 239 ==> geodesic_dist=13071_max 228    acc:(0.94966)
 52. rtt_cluster=cluster0 b_continent=Europe geodesic_dist=13071_max 8 ==> a_continent=NorthAmerica 8    acc:(0.94837)
 53. rtt_cluster=cluster3 a_continent=NorthAmerica b_continent=MiddleEast 8 ==> geodesic_dist=2576_9990 8    acc:(0.94837)
 54. rtt_cluster=cluster3 a_continent=SouthAmerica b_continent=Asia 8 ==> geodesic_dist=13071_max 8    acc:(0.94837)
 55. rtt_cluster=cluster0 a_continent=MiddleEast geodesic_dist=9991_13070 25 ==> b_continent=NorthAmerica 24    acc:(0.94491)
 56. rtt_cluster=cluster1 a_continent=SouthAmerica 73 ==> b_continent=NorthAmerica geodesic_dist=2576_9990 70    acc:(0.94168)
 57. rtt_cluster=cluster2 a_continent=NorthAmerica b_continent=MiddleEast 7 ==> geodesic_dist=13071_max 7    acc:(0.93716)
 58. rtt_cluster=cluster4 a_continent=Asia b_continent=SouthAmerica 7 ==> geodesic_dist=13071_max 7    acc:(0.93716)
 59. rtt_cluster=cluster1 a_continent=NorthAmerica b_continent=Asia 177 ==> geodesic_dist=13071_max 167    acc:(0.93621)
 60. rtt_cluster=cluster2 a_continent=NorthAmerica b_continent=Asia 65 ==> geodesic_dist=13071_max 62    acc:(0.93522)
 61. rtt_cluster=cluster1 a_continent=MiddleEast geodesic_dist=2576_9990 22 ==> b_continent=Europe 21    acc:(0.93409)
 62. a_continent=MiddleEast b_continent=Asia geodesic_dist=9991_13070 61 ==> rtt_cluster=cluster2 58    acc:(0.93178)
 63. rtt_cluster=cluster2 b_continent=SouthAmerica geodesic_dist=13071_max 57 ==> a_continent=Asia 54    acc:(0.92811)
 64. rtt_cluster=cluster3 a_continent=NorthAmerica b_continent=Europe 55 ==> geodesic_dist=0_2575 52    acc:(0.92617)
 65. rtt_cluster=cluster0 a_continent=Asia geodesic_dist=9991_13070 6 ==> b_continent=NorthAmerica 6    acc:(0.9216)
 66. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=9991_13070 6 ==> b_continent=NorthAmerica 6    acc:(0.9216)
 67. rtt_cluster=cluster3 a_continent=MiddleEast b_continent=SouthAmerica 6 ==> geodesic_dist=9991_13070 6    acc:(0.9216)
 68. rtt_cluster=cluster3 a_continent=MiddleEast geodesic_dist=9991_13070 6 ==> b_continent=SouthAmerica 6    acc:(0.9216)
 69. rtt_cluster=cluster2 a_continent=Asia b_continent=NorthAmerica 63 ==> geodesic_dist=13071_max 59    acc:(0.92065)
 70. rtt_cluster=cluster3 a_continent=MiddleEast geodesic_dist=0_2575 106 ==> b_continent=Europe 98    acc:(0.91553)
 71. rtt_cluster=cluster4 b_continent=Asia geodesic_dist=13071_max 248 ==> a_continent=NorthAmerica 228    acc:(0.91329)
 72. a_continent=Asia b_continent=SouthAmerica 78 ==> geodesic_dist=13071_max 72    acc:(0.91317)
 73. a_continent=SouthAmerica b_continent=Asia 78 ==> geodesic_dist=13071_max 72    acc:(0.91317)
 74. a_continent=SouthAmerica geodesic_dist=13071_max 78 ==> b_continent=Asia 72    acc:(0.91317)
 75. b_continent=SouthAmerica geodesic_dist=13071_max 78 ==> a_continent=Asia 72    acc:(0.91317)
 76. rtt_cluster=cluster3 b_continent=MiddleEast geodesic_dist=0_2575 90 ==> a_continent=Europe 82    acc:(0.90593)
 77. a_continent=Europe b_continent=Asia geodesic_dist=13071_max 183 ==> rtt_cluster=cluster2 165    acc:(0.90187)
 78. rtt_cluster=cluster3 b_continent=SouthAmerica geodesic_dist=2576_9990 5 ==> a_continent=Europe 5    acc:(0.89931)
 79. rtt_cluster=cluster0 a_continent=SouthAmerica geodesic_dist=2576_9990 16 ==> b_continent=NorthAmerica 15    acc:(0.89837)
 80. rtt_cluster=cluster2 a_continent=SouthAmerica b_continent=MiddleEast 27 ==> geodesic_dist=9991_13070 25    acc:(0.89744)
 81. a_continent=MiddleEast b_continent=SouthAmerica 45 ==> geodesic_dist=9991_13070 41    acc:(0.89708)
 82. a_continent=SouthAmerica b_continent=MiddleEast 45 ==> geodesic_dist=9991_13070 41    acc:(0.89708)
 83. rtt_cluster=cluster4 a_continent=MiddleEast 136 ==> b_continent=NorthAmerica 120    acc:(0.88768)
 84. a_continent=Europe b_continent=NorthAmerica geodesic_dist=0_2575 64 ==> rtt_cluster=cluster3 57    acc:(0.88558)
 85. rtt_cluster=cluster1 a_continent=Asia b_continent=Europe 14 ==> geodesic_dist=2576_9990 13    acc:(0.87888)
 86. rtt_cluster=cluster1 a_continent=Asia 197 ==> b_continent=NorthAmerica 171    acc:(0.87419)
 87. rtt_cluster=cluster0 b_continent=MiddleEast geodesic_dist=9991_13070 29 ==> a_continent=NorthAmerica 26    acc:(0.86992)
 88. rtt_cluster=cluster3 b_continent=MiddleEast 149 ==> a_continent=Europe 129    acc:(0.86738)
 89. rtt_cluster=cluster1 a_continent=Asia geodesic_dist=0_2575 13 ==> b_continent=MiddleEast 12    acc:(0.86686)
 90. rtt_cluster=cluster0 a_continent=Asia b_continent=MiddleEast 4 ==> geodesic_dist=0_2575 4    acc:(0.8663)
 91. rtt_cluster=cluster3 b_continent=MiddleEast geodesic_dist=9991_13070 4 ==> a_continent=SouthAmerica 4    acc:(0.8663)
 92. a_continent=MiddleEast b_continent=Asia geodesic_dist=2576_9990 21 ==> rtt_cluster=cluster2 19    acc:(0.86494)
 93. rtt_cluster=cluster0 a_continent=MiddleEast geodesic_dist=2576_9990 33 ==> b_continent=Europe 29    acc:(0.85518)
 94. a_continent=Asia b_continent=Europe geodesic_dist=9991_13070 183 ==> rtt_cluster=cluster2 157    acc:(0.85498)
 95. rtt_cluster=cluster3 a_continent=MiddleEast 166 ==> b_continent=Europe 142    acc:(0.84921)
 96. rtt_cluster=cluster2 b_continent=MiddleEast geodesic_dist=2576_9990 19 ==> a_continent=Asia 17    acc:(0.84859)
 97. a_continent=Europe b_continent=Asia geodesic_dist=9991_13070 183 ==> rtt_cluster=cluster2 156    acc:(0.84381)
 98. rtt_cluster=cluster1 b_continent=Asia 208 ==> a_continent=NorthAmerica 177    acc:(0.84124)
 99. rtt_cluster=cluster4 b_continent=SouthAmerica geodesic_dist=9991_13070 68 ==> a_continent=Europe 58    acc:(0.83907)
100. a_continent=NorthAmerica b_continent=NorthAmerica geodesic_dist=13071_max 38 ==> rtt_cluster=cluster1 32    acc:(0.81452)



==> data/clustering/plab-cluster-geo-OUT_predictiveapriori__cont,dist,country,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo
Instances:    9530
Attributes:   6
              rtt_cluster
              a_continent
              b_continent
              geodesic_dist
              a_country
              b_country
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. geodesic_dist=13071_max a_country=Japan 298 ==> a_continent=Asia 298    acc:(0.99499)
  2. rtt_cluster=cluster1 a_continent=Europe geodesic_dist=9991_13070 b_country=United 297 ==> b_continent=NorthAmerica 297    acc:(0.99499)
  3. b_country=Argentina 293 ==> b_continent=SouthAmerica 293    acc:(0.99499)
  4. b_country=Austria 293 ==> b_continent=Europe 293    acc:(0.99499)
  5. b_country=Brazil 293 ==> b_continent=SouthAmerica 293    acc:(0.99499)
  6. b_country=Norway 293 ==> b_continent=Europe 293    acc:(0.99499)
  7. b_country=Spain 293 ==> b_continent=Europe 293    acc:(0.99499)
  8. b_country=Portugal 292 ==> b_continent=Europe 292    acc:(0.99499)
  9. b_country=Switzerland 292 ==> b_continent=Europe 292    acc:(0.99499)
 10. rtt_cluster=cluster3 geodesic_dist=0_2575 a_country=United b_country=United 291 ==> a_continent=NorthAmerica b_continent=NorthAmerica 291    acc:(0.99499)
 11. a_country=Argentina 290 ==> a_continent=SouthAmerica 290    acc:(0.99499)
 12. a_country=Austria 290 ==> a_continent=Europe 290    acc:(0.99499)
 13. a_country=Brazil 290 ==> a_continent=SouthAmerica 290    acc:(0.99499)
 14. a_country=Norway 290 ==> a_continent=Europe 290    acc:(0.99499)
 15. a_country=Spain 290 ==> a_continent=Europe 290    acc:(0.99499)
 16. b_country=Korea 290 ==> b_continent=Asia 290    acc:(0.99499)
 17. a_country=Portugal 289 ==> a_continent=Europe 289    acc:(0.99499)
 18. a_country=Switzerland 289 ==> a_continent=Europe 289    acc:(0.99499)
 19. a_country=Korea 287 ==> a_continent=Asia 287    acc:(0.99499)
 20. rtt_cluster=cluster1 b_country=Canada 274 ==> b_continent=NorthAmerica 274    acc:(0.99499)
 21. b_continent=Europe geodesic_dist=13071_max a_country=United 266 ==> a_continent=NorthAmerica 266    acc:(0.99499)
 22. rtt_cluster=cluster0 geodesic_dist=2576_9990 b_country=United 258 ==> b_continent=NorthAmerica 258    acc:(0.99499)
 23. rtt_cluster=cluster1 a_country=Canada 255 ==> a_continent=NorthAmerica 255    acc:(0.99499)
 24. rtt_cluster=cluster0 a_continent=Europe b_country=United 253 ==> b_continent=NorthAmerica 253    acc:(0.99499)
 25. rtt_cluster=cluster3 geodesic_dist=2576_9990 a_country=United 248 ==> a_continent=NorthAmerica 248    acc:(0.99499)
 26. rtt_cluster=cluster0 geodesic_dist=0_2575 b_country=United 246 ==> b_continent=NorthAmerica 246    acc:(0.99499)
 27. rtt_cluster=cluster3 geodesic_dist=2576_9990 b_country=United 246 ==> b_continent=NorthAmerica 246    acc:(0.99499)
 28. rtt_cluster=cluster0 geodesic_dist=2576_9990 a_country=United 244 ==> a_continent=NorthAmerica 244    acc:(0.99499)
 29. b_continent=MiddleEast a_country=United 240 ==> a_continent=NorthAmerica 240    acc:(0.99499)
 30. geodesic_dist=0_2575 a_country=Germany 240 ==> a_continent=Europe 240    acc:(0.99499)
 31. geodesic_dist=0_2575 b_country=Germany 240 ==> b_continent=Europe 240    acc:(0.99499)
 32. rtt_cluster=cluster0 geodesic_dist=0_2575 a_country=United 240 ==> a_continent=NorthAmerica 240    acc:(0.99499)
 33. rtt_cluster=cluster1 geodesic_dist=2576_9990 a_country=United 238 ==> a_continent=NorthAmerica 238    acc:(0.99499)
 34. a_continent=Europe geodesic_dist=2576_9990 b_country=United 235 ==> b_continent=NorthAmerica 235    acc:(0.99498)
 35. a_continent=Europe geodesic_dist=13071_max b_country=United 235 ==> b_continent=NorthAmerica 235    acc:(0.99498)
 36. b_continent=Europe geodesic_dist=2576_9990 a_country=United 235 ==> a_continent=NorthAmerica 235    acc:(0.99498)
 37. a_continent=MiddleEast b_country=United 233 ==> b_continent=NorthAmerica 233    acc:(0.99498)
 38. a_continent=NorthAmerica b_country=Germany 228 ==> b_continent=Europe 228    acc:(0.99498)
 39. a_continent=NorthAmerica b_country=Canada 226 ==> b_continent=NorthAmerica 226    acc:(0.99498)
 40. rtt_cluster=cluster1 b_continent=Europe geodesic_dist=13071_max 224 ==> a_continent=NorthAmerica 224    acc:(0.99498)
 41. rtt_cluster=cluster3 b_country=Germany 223 ==> b_continent=Europe 223    acc:(0.99498)
 42. b_continent=NorthAmerica a_country=Germany 222 ==> a_continent=Europe 222    acc:(0.99498)
 43. b_continent=NorthAmerica a_country=Canada 220 ==> a_continent=NorthAmerica 220    acc:(0.99498)
 44. rtt_cluster=cluster1 geodesic_dist=2576_9990 b_country=United 220 ==> b_continent=NorthAmerica 220    acc:(0.99498)
 45. rtt_cluster=cluster3 a_country=Germany 212 ==> a_continent=Europe 212    acc:(0.99498)
 46. rtt_cluster=cluster4 b_continent=Asia a_country=United 205 ==> a_continent=NorthAmerica 205    acc:(0.99497)
 47. a_continent=Europe b_country=Canada 204 ==> b_continent=NorthAmerica 204    acc:(0.99497)
 48. b_continent=Europe a_country=Canada 204 ==> a_continent=NorthAmerica 204    acc:(0.99497)
 49. geodesic_dist=2576_9990 b_country=Canada 204 ==> b_continent=NorthAmerica 204    acc:(0.99497)
 50. rtt_cluster=cluster0 b_continent=Europe a_country=United 203 ==> a_continent=NorthAmerica 203    acc:(0.99497)
 51. geodesic_dist=2576_9990 a_country=Canada 201 ==> a_continent=NorthAmerica 201    acc:(0.99497)
 52. rtt_cluster=cluster4 a_continent=Asia b_country=United 200 ==> b_continent=NorthAmerica 200    acc:(0.99497)
 53. rtt_cluster=cluster2 b_country=Japan 199 ==> b_continent=Asia 199    acc:(0.99497)
 54. geodesic_dist=0_2575 a_country=Italy 199 ==> a_continent=Europe 199    acc:(0.99497)
 55. geodesic_dist=0_2575 b_country=Italy 199 ==> b_continent=Europe 199    acc:(0.99497)
 56. b_country=Singapore 198 ==> b_continent=Asia 198    acc:(0.99497)
 57. a_continent=Europe b_country=Germany 198 ==> b_continent=Europe 198    acc:(0.99497)
 58. b_continent=Europe a_country=Germany 198 ==> a_continent=Europe 198    acc:(0.99497)
 59. a_country=Singapore 196 ==> a_continent=Asia 196    acc:(0.99497)
 60. b_country=Russian 196 ==> b_continent=Asia 196    acc:(0.99497)
 61. a_country=United b_country=Canada 196 ==> a_continent=NorthAmerica b_continent=NorthAmerica 196    acc:(0.99497)
 62. b_country=Poland 195 ==> b_continent=Europe 195    acc:(0.99497)
 63. a_country=Russian 194 ==> a_continent=Asia 194    acc:(0.99497)
 64. a_country=Poland 193 ==> a_continent=Europe 193    acc:(0.99497)
 65. a_continent=NorthAmerica b_country=Greece 193 ==> b_continent=MiddleEast 193    acc:(0.99497)
 66. b_continent=SouthAmerica a_country=United 193 ==> a_continent=NorthAmerica 193    acc:(0.99497)
 67. rtt_cluster=cluster2 a_country=United 192 ==> a_continent=NorthAmerica 192    acc:(0.99497)
 68. a_country=United b_country=Germany 192 ==> a_continent=NorthAmerica b_continent=Europe 192    acc:(0.99497)
 69. a_continent=NorthAmerica b_country=Italy 191 ==> b_continent=Europe 191    acc:(0.99497)
 70. a_country=Canada b_country=United 190 ==> a_continent=NorthAmerica b_continent=NorthAmerica 190    acc:(0.99497)
 71. rtt_cluster=cluster2 b_country=United 188 ==> b_continent=NorthAmerica 188    acc:(0.99496)
 72. b_continent=NorthAmerica a_country=Greece 188 ==> a_continent=MiddleEast 188    acc:(0.99496)
 73. a_continent=SouthAmerica b_country=United 187 ==> b_continent=NorthAmerica 187    acc:(0.99496)
 74. a_country=Germany b_country=United 186 ==> a_continent=Europe b_continent=NorthAmerica 186    acc:(0.99496)
 75. b_continent=NorthAmerica a_country=Italy 185 ==> a_continent=Europe 185    acc:(0.99496)
 76. rtt_cluster=cluster3 geodesic_dist=2576_9990 a_country=United b_country=United 184 ==> a_continent=NorthAmerica b_continent=NorthAmerica 184    acc:(0.99496)
 77. rtt_cluster=cluster2 a_country=Japan 182 ==> a_continent=Asia 182    acc:(0.99496)
 78. geodesic_dist=9991_13070 a_country=Greece 176 ==> a_continent=MiddleEast 176    acc:(0.99496)
 79. geodesic_dist=9991_13070 b_country=Greece 176 ==> b_continent=MiddleEast 176    acc:(0.99496)
 80. geodesic_dist=13071_max a_country=Canada 174 ==> a_continent=NorthAmerica 174    acc:(0.99495)
 81. geodesic_dist=13071_max b_country=Canada 174 ==> b_continent=NorthAmerica 174    acc:(0.99495)
 82. geodesic_dist=0_2575 a_country=Greece 171 ==> a_continent=MiddleEast 171    acc:(0.99495)
 83. geodesic_dist=0_2575 b_country=Greece 171 ==> b_continent=MiddleEast 171    acc:(0.99495)
 84. a_continent=Europe b_country=Greece 170 ==> b_continent=MiddleEast 170    acc:(0.99495)
 85. b_continent=Europe a_country=Greece 170 ==> a_continent=MiddleEast 170    acc:(0.99495)
 86. rtt_cluster=cluster4 a_continent=Europe b_country=United 166 ==> b_continent=NorthAmerica 166    acc:(0.99495)
 87. a_continent=Europe b_country=Italy 165 ==> b_continent=Europe 165    acc:(0.99495)
 88. b_continent=Europe a_country=Italy 165 ==> a_continent=Europe 165    acc:(0.99495)
 89. rtt_cluster=cluster1 b_country=Germany 164 ==> b_continent=Europe 164    acc:(0.99495)
 90. a_country=United b_country=Greece 163 ==> a_continent=NorthAmerica 163    acc:(0.99494)
 91. rtt_cluster=cluster3 b_country=Canada 162 ==> a_continent=NorthAmerica b_continent=NorthAmerica 162    acc:(0.99494)
 92. a_country=United b_country=Italy 161 ==> a_continent=NorthAmerica 161    acc:(0.99494)
 93. a_country=Greece b_country=United 158 ==> a_continent=MiddleEast 158    acc:(0.99494)
 94. a_country=Italy b_country=United 155 ==> a_continent=Europe 155    acc:(0.99493)
 95. rtt_cluster=cluster0 geodesic_dist=9991_13070 b_country=United 155 ==> b_continent=NorthAmerica 155    acc:(0.99493)
 96. a_continent=Europe a_country=Italy b_country=United 155 ==> b_continent=NorthAmerica 155    acc:(0.99493)
 97. a_continent=NorthAmerica b_country=Japan 154 ==> b_continent=Asia geodesic_dist=13071_max 154    acc:(0.99493)
 98. b_continent=NorthAmerica a_country=Japan 150 ==> a_continent=Asia 150    acc:(0.99493)
 99. rtt_cluster=cluster1 a_country=Germany 149 ==> a_continent=Europe 149    acc:(0.99493)
100. a_continent=NorthAmerica b_continent=NorthAmerica geodesic_dist=0_2575 a_country=United b_country=United 517 ==> rtt_cluster=cluster3 291    acc:(0.28094)



==> data/clustering/plab-cluster-geo-OUT_predictiveapriori__country,cluster_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-4
Instances:    9530
Attributes:   3
              rtt_cluster
              a_country
              b_country
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. a_country=Germany b_country=Canada 36 ==> rtt_cluster=cluster1 36    acc:(0.99446)
  2. a_country=Germany b_country=Japan 24 ==> rtt_cluster=cluster2 24    acc:(0.99296)
  3. a_country=Japan b_country=Germany 24 ==> rtt_cluster=cluster2 24    acc:(0.99296)
  4. a_country=Greece b_country=Japan 20 ==> rtt_cluster=cluster2 20    acc:(0.99168)
  5. a_country=Canada b_country=Portugal 18 ==> rtt_cluster=cluster1 18    acc:(0.99072)
  6. a_country=Germany b_country=Portugal 18 ==> rtt_cluster=cluster3 18    acc:(0.99072)
  7. a_country=Norway b_country=Germany 18 ==> rtt_cluster=cluster3 18    acc:(0.99072)
  8. a_country=Portugal b_country=Germany 18 ==> rtt_cluster=cluster3 18    acc:(0.99072)
  9. a_country=Greece b_country=Korea 15 ==> rtt_cluster=cluster2 15    acc:(0.98862)
 10. a_country=Brazil b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 11. a_country=Germany b_country=Poland 12 ==> rtt_cluster=cluster3 12    acc:(0.98507)
 12. a_country=Germany b_country=Russian 12 ==> rtt_cluster=cluster3 12    acc:(0.98507)
 13. a_country=Germany b_country=Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 14. a_country=Japan b_country=Brazil 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 15. a_country=Japan b_country=Portugal 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 16. a_country=Japan b_country=Switzerland 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 17. a_country=Norway b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 18. a_country=Portugal b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 19. a_country=Russian b_country=Germany 12 ==> rtt_cluster=cluster3 12    acc:(0.98507)
 20. a_country=Singapore b_country=Germany 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 21. a_country=Switzerland b_country=Japan 12 ==> rtt_cluster=cluster2 12    acc:(0.98507)
 22. a_country=Greece b_country=Singapore 10 ==> rtt_cluster=cluster2 10    acc:(0.98108)
 23. a_country=Italy b_country=Singapore 10 ==> rtt_cluster=cluster2 10    acc:(0.98108)
 24. a_country=Singapore b_country=Italy 10 ==> rtt_cluster=cluster2 10    acc:(0.98108)
 25. a_country=Brazil b_country=Korea 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 26. a_country=Brazil b_country=Portugal 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 27. a_country=Brazil b_country=Spain 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 28. a_country=Korea b_country=Brazil 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 29. a_country=Korea b_country=Portugal 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 30. a_country=Portugal b_country=Brazil 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 31. a_country=Portugal b_country=Korea 9 ==> rtt_cluster=cluster2 9    acc:(0.97815)
 32. a_country=Spain b_country=Brazil 9 ==> rtt_cluster=cluster4 9    acc:(0.97815)
 33. a_country=Japan b_country=Russian 8 ==> rtt_cluster=cluster2 8    acc:(0.97419)
 34. a_country=Russian b_country=Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.97419)
 35. rtt_cluster=cluster1 b_country=Singapore 7 ==> a_country=United 7    acc:(0.96861)
 36. rtt_cluster=cluster1 a_country=Taiwan 6 ==> b_country=United 6    acc:(0.96036)
 37. rtt_cluster=cluster1 b_country=Taiwan 6 ==> a_country=United 6    acc:(0.96036)
 38. a_country=Brazil b_country=Russian 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 39. a_country=Brazil b_country=Singapore 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 40. a_country=Canada b_country=Finland 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 41. a_country=Canada b_country=Hong 6 ==> rtt_cluster=cluster4 6    acc:(0.96036)
 42. a_country=Canada b_country=Hungary 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 43. a_country=Canada b_country=Slovenia 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 44. a_country=Canada b_country=Sweden 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 45. a_country=Canada b_country=Taiwan 6 ==> rtt_cluster=cluster4 6    acc:(0.96036)
 46. a_country=Finland b_country=Canada 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 47. a_country=Finland b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 48. a_country=France b_country=Canada 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 49. a_country=France b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 50. a_country=Germany b_country=Czech 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 51. a_country=Germany b_country=Finland 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 52. a_country=Germany b_country=France 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 53. a_country=Germany b_country=Hungary 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 54. a_country=Germany b_country=Israel 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 55. a_country=Germany b_country=Slovenia 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 56. a_country=Germany b_country=Sweden 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 57. a_country=Germany b_country=Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 58. a_country=Hong b_country=Canada 6 ==> rtt_cluster=cluster4 6    acc:(0.96036)
 59. a_country=Hong b_country=Germany 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 60. a_country=Hungary b_country=Canada 6 ==> rtt_cluster=cluster1 6    acc:(0.96036)
 61. a_country=Hungary b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 62. a_country=Israel b_country=Germany 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 63. a_country=Korea b_country=Russian 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 64. a_country=Norway b_country=Poland 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 65. a_country=Portugal b_country=Poland 6 ==> rtt_cluster=cluster3 6    acc:(0.96036)
 66. a_country=Singapore b_country=Norway 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 67. a_country=Switzerland b_country=Singapore 6 ==> rtt_cluster=cluster2 6    acc:(0.96036)
 68. a_country=Japan b_country=Canada 24 ==> rtt_cluster=cluster1 23    acc:(0.95755)
 69. rtt_cluster=cluster1 a_country=Singapore 5 ==> b_country=United 5    acc:(0.94737)
 70. a_country=Italy b_country=Japan 20 ==> rtt_cluster=cluster2 19    acc:(0.94097)
 71. a_country=Portugal b_country=Canada 18 ==> rtt_cluster=cluster1 17    acc:(0.93049)
 72. a_country=Spain b_country=Germany 18 ==> rtt_cluster=cluster3 17    acc:(0.93049)
 73. a_country=Finland b_country=Japan 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 74. a_country=France b_country=Japan 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 75. a_country=Hungary b_country=Japan 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 76. a_country=Japan b_country=Czech 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 77. a_country=Japan b_country=Finland 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 78. a_country=Japan b_country=Hungary 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 79. a_country=Japan b_country=Taiwan 4 ==> rtt_cluster=cluster3 4    acc:(0.92529)
 80. a_country=Japan b_country=Turkey 4 ==> rtt_cluster=cluster2 4    acc:(0.92529)
 81. a_country=Greece b_country=Brazil 15 ==> rtt_cluster=cluster2 14    acc:(0.91032)
 82. a_country=Italy b_country=Korea 15 ==> rtt_cluster=cluster2 14    acc:(0.91032)
 83. a_country=Korea b_country=Italy 15 ==> rtt_cluster=cluster2 14    acc:(0.91032)
 84. a_country=Brazil b_country=Czech 3 ==> rtt_cluster=cluster4 3    acc:(0.88461)
 85. a_country=Brazil b_country=Hong 3 ==> rtt_cluster=cluster2 3    acc:(0.88461)
 86. a_country=Japan b_country=Cyprus 3 ==> rtt_cluster=cluster2 3    acc:(0.88461)
 87. a_country=Norway b_country=Hungary 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 88. a_country=Portugal b_country=Czech 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 89. a_country=Portugal b_country=Finland 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 90. a_country=Portugal b_country=France 3 ==> rtt_cluster=cluster3 3    acc:(0.88461)
 91. a_country=Spain b_country=Hong 3 ==> rtt_cluster=cluster4 3    acc:(0.88461)
 92. a_country=Poland b_country=Germany 12 ==> rtt_cluster=cluster3 11    acc:(0.87962)
 93. a_country=United b_country=Hong 32 ==> rtt_cluster=cluster4 29    acc:(0.87208)
 94. a_country=Canada b_country=Canada 30 ==> rtt_cluster=cluster3 27    acc:(0.86885)
 95. a_country=Canada b_country=Germany 36 ==> rtt_cluster=cluster1 32    acc:(0.86732)
 96. a_country=Hong b_country=United 31 ==> rtt_cluster=cluster4 27    acc:(0.8577)
 97. rtt_cluster=cluster4 b_country=Russian 39 ==> a_country=United 33    acc:(0.84966)
 98. rtt_cluster=cluster4 a_country=Cyprus 10 ==> b_country=United 9    acc:(0.84711)
 99. rtt_cluster=cluster1 b_country=Austria 59 ==> a_country=United 49    acc:(0.84525)
100. a_country=United b_country=Hungary 32 ==> rtt_cluster=cluster1 24    acc:(0.70712)



==> data/clustering/plab-cluster-geo.dat <==
cluster3,Europe,Europe,2479410
cluster3,Europe,Europe,1628657
cluster1,Europe,NorthAmerica,11404204
cluster3,Europe,Europe,1163977
cluster1,Europe,NorthAmerica,11033609
cluster3,Europe,MiddleEast,956933
cluster0,Europe,Europe,556871
cluster3,Europe,Europe,1134716
cluster3,Europe,Europe,1151871
cluster1,Europe,NorthAmerica,10495986
cluster3,Europe,SouthAmerica,11057869
cluster0,Europe,NorthAmerica,10423319
cluster1,Europe,Asia,3088652
cluster1,Europe,NorthAmerica,11274576
cluster0,Europe,NorthAmerica,10543748
cluster4,Europe,NorthAmerica,10927088
cluster1,Europe,NorthAmerica,12544736
cluster2,Europe,Asia,10090332
cluster0,Europe,MiddleEast,2303043
cluster4,Europe,NorthAmerica,15263302
cluster1,Europe,NorthAmerica,9803876
cluster4,Europe,SouthAmerica,9455042
cluster3,Europe,NorthAmerica,2284459
cluster3,Europe,Europe,1085172
cluster2,Europe,Asia,12474135
cluster2,Europe,Asia,12483283
cluster2,Europe,SouthAmerica,9215696
cluster3,Europe,Europe,1833001
cluster4,Europe,Asia,11065111
cluster0,Europe,MiddleEast,676575
cluster3,Europe,Europe,1692472
cluster3,Europe,MiddleEast,956933
cluster1,Europe,MiddleEast,1577492
cluster2,Europe,Asia,12539443
cluster1,Europe,NorthAmerica,15248696
cluster3,Europe,Europe,986500
cluster1,Europe,NorthAmerica,10435993
cluster1,Europe,NorthAmerica,12042731
cluster2,Europe,Asia,13717563
cluster3,Europe,Europe,2363691
cluster2,Europe,Asia,10090332
cluster1,Europe,NorthAmerica,11250152
cluster1,Europe,NorthAmerica,11607927
cluster0,Europe,NorthAmerica,10166457
cluster3,Europe,Europe,1296398
cluster3,Europe,Europe,1330269
cluster2,Europe,Asia,11818598
cluster4,Europe,NorthAmerica,15014528
cluster2,Europe,Asia,13474705
cluster4,Europe,NorthAmerica,11321306
cluster0,Europe,Europe,2101681
cluster1,Europe,NorthAmerica,12057816
cluster2,Europe,NorthAmerica,15277032
cluster2,Europe,Asia,13474705
cluster3,Europe,Europe,2574782
cluster1,Europe,NorthAmerica,13580125
cluster3,Europe,Europe,923096
cluster3,Europe,Europe,2682854
cluster1,Europe,NorthAmerica,12424922
cluster3,Europe,MiddleEast,738465
cluster1,Europe,NorthAmerica,11013463
cluster1,Europe,NorthAmerica,14841914
cluster3,Europe,Europe,1421742
cluster3,Europe,Europe,1155152
cluster1,Europe,NorthAmerica,15425002
cluster2,Europe,SouthAmerica,11057869
cluster0,Europe,Europe,3450852
cluster1,Europe,NorthAmerica,15277032
cluster0,Europe,Europe,1358368
cluster1,Europe,NorthAmerica,12289445
cluster4,Europe,NorthAmerica,15286904
cluster4,Europe,SouthAmerica,11057869
cluster3,Europe,Europe,2610189
cluster3,Europe,Europe,2682854
cluster3,Europe,Europe,1330900
cluster3,Europe,Europe,1722529
cluster3,Europe,NorthAmerica,2284459
cluster1,Europe,Asia,3088652
cluster3,Europe,Europe,863942
cluster3,Europe,Europe,1617201
cluster1,Europe,NorthAmerica,11404566
cluster1,Europe,Asia,13717563
cluster2,Europe,NorthAmerica,15403305
cluster3,Europe,Europe,1692472
cluster3,Europe,Europe,1491020
cluster3,Europe,Europe,1536584
cluster1,Europe,NorthAmerica,9859380
cluster2,Europe,SouthAmerica,9215696
cluster1,Europe,Europe,2101681
cluster3,Europe,NorthAmerica,12288256
cluster3,Europe,Europe,1457329
cluster0,Europe,MiddleEast,1133396
cluster1,Europe,Europe,2547357
cluster3,Europe,NorthAmerica,9876479
cluster3,Europe,NorthAmerica,10212470
cluster0,NorthAmerica,Europe,10011510
cluster1,NorthAmerica,Europe,9713583
cluster1,NorthAmerica,Europe,9502035
cluster3,NorthAmerica,NorthAmerica,1387953
cluster1,NorthAmerica,Europe,9202194
cluster3,NorthAmerica,NorthAmerica,1026373
cluster1,NorthAmerica,MiddleEast,10960614
cluster0,NorthAmerica,Europe,9722344
cluster0,NorthAmerica,Europe,9626154
cluster1,NorthAmerica,Europe,10473403
cluster3,NorthAmerica,NorthAmerica,479744
cluster0,NorthAmerica,SouthAmerica,3744619
cluster3,NorthAmerica,NorthAmerica,425293
cluster1,NorthAmerica,Asia,12596552
cluster3,NorthAmerica,NorthAmerica,1263950
cluster0,NorthAmerica,NorthAmerica,531390
cluster3,NorthAmerica,NorthAmerica,921475
cluster0,NorthAmerica,NorthAmerica,2517965
cluster2,NorthAmerica,Asia,20235833
cluster0,NorthAmerica,MiddleEast,12253555
cluster1,NorthAmerica,NorthAmerica,5232572
cluster0,NorthAmerica,NorthAmerica,232420
cluster1,NorthAmerica,SouthAmerica,4691128
cluster1,NorthAmerica,NorthAmerica,8394203
cluster1,NorthAmerica,Europe,9373148
cluster4,NorthAmerica,Asia,22394262
cluster4,NorthAmerica,Asia,22399812
cluster4,NorthAmerica,SouthAmerica,3252924
cluster1,NorthAmerica,Europe,9532858
cluster4,NorthAmerica,Asia,21040427
cluster4,NorthAmerica,MiddleEast,10641695
cluster1,NorthAmerica,Europe,10727516
cluster1,NorthAmerica,MiddleEast,10960614
cluster1,NorthAmerica,MiddleEast,11534890
cluster4,NorthAmerica,Asia,22456670
cluster3,NorthAmerica,NorthAmerica,5205148
cluster1,NorthAmerica,Europe,9941839
cluster3,NorthAmerica,NorthAmerica,421363
cluster3,NorthAmerica,NorthAmerica,2014713
cluster4,NorthAmerica,Asia,23639101
cluster1,NorthAmerica,Europe,10493192
cluster2,NorthAmerica,Asia,20235833
cluster3,NorthAmerica,NorthAmerica,1234462
cluster0,NorthAmerica,NorthAmerica,1587713
cluster0,NorthAmerica,NorthAmerica,157182
cluster1,NorthAmerica,Europe,9312978
cluster1,NorthAmerica,Europe,9190640
cluster4,NorthAmerica,Asia,21777743
cluster0,NorthAmerica,NorthAmerica,4985048
cluster4,NorthAmerica,MiddleEast,12028976
cluster4,NorthAmerica,Asia,23397508
cluster3,NorthAmerica,NorthAmerica,1308480
cluster0,NorthAmerica,Europe,7938906
cluster3,NorthAmerica,NorthAmerica,2040066
cluster2,NorthAmerica,NorthAmerica,5246154
cluster4,NorthAmerica,Asia,23397508
cluster1,NorthAmerica,Europe,9724544
cluster3,NorthAmerica,NorthAmerica,3514495
cluster1,NorthAmerica,Europe,9961485
cluster1,NorthAmerica,Europe,7337967
cluster3,NorthAmerica,NorthAmerica,2406950
cluster0,NorthAmerica,MiddleEast,10740243
cluster3,NorthAmerica,NorthAmerica,1006448
cluster0,NorthAmerica,NorthAmerica,4813408
cluster1,NorthAmerica,Europe,10069922
cluster1,NorthAmerica,Europe,10179592
cluster1,NorthAmerica,NorthAmerica,5378306
cluster4,NorthAmerica,SouthAmerica,3744619
cluster1,NorthAmerica,Europe,10834785
cluster0,NorthAmerica,NorthAmerica,5246154
cluster2,NorthAmerica,Europe,9100089
cluster3,NorthAmerica,NorthAmerica,2261761
cluster0,NorthAmerica,NorthAmerica,5255868
cluster4,NorthAmerica,SouthAmerica,3744619
cluster1,NorthAmerica,Europe,11276712
cluster1,NorthAmerica,Europe,7337967
cluster1,NorthAmerica,Europe,9039951
cluster1,NorthAmerica,Europe,9487439
cluster1,NorthAmerica,NorthAmerica,8394203
cluster1,NorthAmerica,Asia,12596552
cluster1,NorthAmerica,Europe,9603496
cluster1,NorthAmerica,Europe,9393673
cluster3,NorthAmerica,NorthAmerica,1388232
cluster4,NorthAmerica,Asia,23639101
cluster0,NorthAmerica,NorthAmerica,5354533
cluster0,NorthAmerica,Europe,10727516
cluster1,NorthAmerica,Europe,8586766
cluster0,NorthAmerica,Europe,9241228
cluster3,NorthAmerica,NorthAmerica,245206
cluster4,NorthAmerica,SouthAmerica,3252924
cluster1,NorthAmerica,Europe,7938906
cluster3,NorthAmerica,NorthAmerica,2260093
cluster1,NorthAmerica,Europe,9307424
cluster1,NorthAmerica,MiddleEast,11122406
cluster1,NorthAmerica,Europe,7473779
cluster3,NorthAmerica,NorthAmerica,139680
cluster3,NorthAmerica,NorthAmerica,204892
cluster3,Europe,Europe,2479410
cluster0,Europe,NorthAmerica,9713583
cluster3,Europe,Europe,922483
cluster1,Europe,NorthAmerica,11032212
cluster3,Europe,Europe,1668755
cluster1,Europe,NorthAmerica,10804160
cluster3,Europe,MiddleEast,2739289
cluster0,Europe,Europe,1973860
cluster0,Europe,Europe,1383818
cluster3,Europe,Europe,1623052
cluster1,Europe,NorthAmerica,10112154
cluster3,Europe,SouthAmerica,12312894
cluster0,Europe,NorthAmerica,10185614
cluster3,Europe,Asia,3005312
cluster1,Europe,NorthAmerica,10948078
cluster0,Europe,NorthAmerica,10218554
cluster4,Europe,NorthAmerica,10700559
cluster0,Europe,NorthAmerica,12287496
cluster2,Europe,Asia,10946333
cluster3,Europe,MiddleEast,3958324
cluster1,Europe,NorthAmerica,14854744
cluster1,Europe,NorthAmerica,9456238
cluster4,Europe,SouthAmerica,10883486
cluster3,Europe,NorthAmerica,1521167
cluster3,Europe,Europe,1593443
cluster2,Europe,Asia,12994331
cluster2,Europe,Asia,12996529
cluster4,Europe,SouthAmerica,10247767
cluster3,Europe,Europe,702049
cluster4,Europe,Asia,11685138
cluster0,Europe,MiddleEast,2440190
cluster3,Europe,Europe,1400112
cluster3,Europe,MiddleEast,2739289
cluster1,Europe,MiddleEast,2825274
cluster4,Europe,Asia,13053432
cluster1,Europe,NorthAmerica,14776630
cluster3,Europe,Europe,1497042
cluster1,Europe,NorthAmerica,10048909
cluster1,Europe,NorthAmerica,11614528
cluster2,Europe,Asia,14218611
cluster0,Europe,Europe,794471
cluster2,Europe,Asia,10946333
cluster1,Europe,NorthAmerica,10884038
cluster0,Europe,NorthAmerica,11213124
cluster0,Europe,NorthAmerica,9875531
cluster3,Europe,Europe,1398562
cluster3,Europe,Europe,1474249
cluster2,Europe,Asia,12392522
cluster1,Europe,NorthAmerica,14627619
cluster1,Europe,MiddleEast,3577063
cluster2,Europe,Asia,13980685
cluster0,Europe,NorthAmerica,10973587
cluster0,Europe,Europe,2692196
cluster1,Europe,NorthAmerica,11669187
cluster2,Europe,NorthAmerica,14865889
cluster2,Europe,Asia,13980685
cluster0,Europe,Europe,96767
cluster1,Europe,NorthAmerica,13066818
cluster3,Europe,Europe,1562248
cluster3,Europe,Europe,3224887
cluster1,Europe,NorthAmerica,12140929
cluster3,Europe,MiddleEast,2616047
cluster1,Europe,NorthAmerica,10749646
cluster1,Europe,NorthAmerica,14462253
cluster3,Europe,Europe,1110106
cluster3,Europe,Europe,1412065
cluster1,Europe,NorthAmerica,14946535
cluster2,Europe,SouthAmerica,12312894
cluster0,Europe,Europe,1388224
cluster1,Europe,NorthAmerica,14865889
cluster0,Europe,Europe,1540256
cluster1,Europe,NorthAmerica,12051205
cluster4,Europe,NorthAmerica,14872991
cluster2,Europe,SouthAmerica,12312894
cluster3,Europe,Europe,1569992
cluster3,Europe,Europe,3224887
cluster3,Europe,Europe,1650542
cluster3,Europe,Europe,834926
cluster3,Europe,NorthAmerica,1521167
cluster1,Europe,Asia,3005312
cluster0,Europe,Europe,1687446
cluster3,Europe,Europe,996830
cluster1,Europe,NorthAmerica,11032094
cluster2,Europe,Asia,14218611
cluster1,Europe,NorthAmerica,14919937
cluster3,Europe,Europe,1400112
cluster3,Europe,Europe,2258121
cluster3,Europe,Europe,1196846
cluster1,Europe,NorthAmerica,9449581
cluster2,Europe,SouthAmerica,10247767
cluster3,Europe,Europe,2692196
cluster1,Europe,NorthAmerica,12051555
cluster3,Europe,Europe,1225976
cluster3,Europe,MiddleEast,3052603
cluster3,Europe,Europe,3280267
cluster0,Europe,NorthAmerica,9565798
cluster0,Europe,NorthAmerica,9928373
cluster3,Europe,Europe,1628657
cluster1,Europe,NorthAmerica,9502035
cluster3,Europe,Europe,922483
cluster1,Europe,NorthAmerica,10861556
cluster3,Europe,Europe,755950
cluster1,Europe,NorthAmerica,10577604
cluster3,Europe,MiddleEast,2101653
cluster0,Europe,Europe,1089065
cluster0,Europe,Europe,494127
cluster3,Europe,Europe,1101695
cluster1,Europe,NorthAmerica,9937220
cluster3,Europe,SouthAmerica,11578479
cluster1,Europe,NorthAmerica,9956357
cluster3,Europe,Asia,3095676
cluster0,Europe,NorthAmerica,10759495
cluster0,Europe,NorthAmerica,10022582
cluster4,Europe,NorthAmerica,10471976
cluster1,Europe,NorthAmerica,12082878
cluster2,Europe,Asia,10889835
cluster3,Europe,MiddleEast,3459933
cluster1,Europe,NorthAmerica,14722442
cluster1,Europe,NorthAmerica,9260532
cluster4,Europe,SouthAmerica,10104916
cluster3,Europe,NorthAmerica,1111272
cluster3,Europe,Europe,670830
cluster2,Europe,Asia,13063708
cluster2,Europe,Asia,13068377
cluster4,Europe,SouthAmerica,9578768
cluster0,Europe,Europe,221225
cluster2,Europe,Asia,11713278
cluster0,Europe,MiddleEast,1755365
cluster3,Europe,Europe,1226876
cluster3,Europe,MiddleEast,2101653
cluster0,Europe,MiddleEast,2378287
cluster4,Europe,Asia,13125244
cluster1,Europe,NorthAmerica,14667886
cluster3,Europe,Europe,720623
cluster1,Europe,NorthAmerica,9874551
cluster1,Europe,NorthAmerica,11469937
cluster2,Europe,Asia,14299039
cluster3,Europe,Europe,1229555
cluster2,Europe,Asia,10889835
cluster1,Europe,NorthAmerica,10709844
cluster0,Europe,NorthAmerica,11052641
cluster0,Europe,NorthAmerica,9663098
cluster3,Europe,Europe,482667
cluster3,Europe,Europe,576584
cluster2,Europe,Asia,12440728
cluster4,Europe,NorthAmerica,14485924
cluster2,Europe,Asia,14058682
cluster0,Europe,NorthAmerica,10793248
cluster0,Europe,Europe,1948794
cluster0,Europe,NorthAmerica,11510128
cluster2,Europe,NorthAmerica,14734634
cluster2,Europe,Asia,14058682
cluster3,Europe,Europe,1018395
cluster1,Europe,NorthAmerica,12964082
cluster3,Europe,Europe,782297
cluster3,Europe,Europe,2545401
cluster1,Europe,NorthAmerica,11945614
cluster0,Europe,MiddleEast,1931561
cluster1,Europe,NorthAmerica,10535592
cluster0,Europe,NorthAmerica,14317002
cluster3,Europe,Europe,585616
cluster3,Europe,Europe,798159
cluster1,Europe,NorthAmerica,14840886
cluster2,Europe,SouthAmerica,11578479
cluster3,Europe,Europe,2195536
cluster1,Europe,NorthAmerica,14734634
cluster0,Europe,Europe,658639
cluster1,Europe,NorthAmerica,11837704
cluster1,Europe,NorthAmerica,14742834
cluster4,Europe,SouthAmerica,11578479
cluster3,Europe,Europe,1896990
cluster3,Europe,Europe,2545401
cluster3,Europe,Europe,770689
cluster3,Europe,Europe,94496
cluster3,Europe,NorthAmerica,1111272
cluster3,Europe,Asia,3095676
cluster3,Europe,Europe,786698
cluster0,Europe,Europe,118671
cluster1,Europe,NorthAmerica,10861618
cluster2,Europe,Asia,14299039
cluster1,Europe,NorthAmerica,14815951
cluster3,Europe,Europe,1226876
cluster3,Europe,Europe,1413012
cluster0,Europe,Europe,332877
cluster1,Europe,NorthAmerica,9277288
cluster4,Europe,SouthAmerica,9578768
cluster3,Europe,Europe,1948794
cluster1,Europe,NorthAmerica,11837464
cluster3,Europe,Europe,326354
cluster3,Europe,MiddleEast,2406154
cluster3,Europe,Europe,2551912
cluster1,Europe,NorthAmerica,9357409
cluster1,Europe,NorthAmerica,9713930
cluster1,NorthAmerica,Europe,11404204
cluster0,NorthAmerica,NorthAmerica,1387953
cluster1,NorthAmerica,Europe,11032212
cluster1,NorthAmerica,Europe,10861556
cluster1,NorthAmerica,Europe,10582957
cluster3,NorthAmerica,NorthAmerica,373878
cluster1,NorthAmerica,MiddleEast,12352172
cluster4,NorthAmerica,Europe,11109607
cluster0,NorthAmerica,Europe,11000670
cluster1,NorthAmerica,Europe,11847037
cluster3,NorthAmerica,NorthAmerica,916804
cluster1,NorthAmerica,SouthAmerica,4068905
cluster0,NorthAmerica,NorthAmerica,977014
cluster1,NorthAmerica,Asia,13942772
cluster3,NorthAmerica,NorthAmerica,124652
cluster0,NorthAmerica,NorthAmerica,856464
cluster0,NorthAmerica,NorthAmerica,479588
cluster0,NorthAmerica,NorthAmerica,1130862
cluster4,NorthAmerica,Asia,21634135
cluster1,NorthAmerica,MiddleEast,13647056
cluster3,NorthAmerica,NorthAmerica,3845592
cluster0,NorthAmerica,NorthAmerica,1605353
cluster1,NorthAmerica,SouthAmerica,5381410
cluster1,NorthAmerica,NorthAmerica,9752748
cluster1,NorthAmerica,Europe,10752784
cluster4,NorthAmerica,Asia,23757886
cluster2,NorthAmerica,Asia,23761176
cluster4,NorthAmerica,SouthAmerica,4084901
cluster1,NorthAmerica,Europe,10883861
cluster4,NorthAmerica,Asia,22421492
cluster4,NorthAmerica,MiddleEast,12031637
cluster1,NorthAmerica,Europe,12085209
cluster1,NorthAmerica,MiddleEast,12352172
cluster1,NorthAmerica,MiddleEast,12921902
cluster1,NorthAmerica,Asia,23818382
cluster3,NorthAmerica,NorthAmerica,3817740
cluster1,NorthAmerica,Europe,11318149
cluster3,NorthAmerica,NorthAmerica,978303
cluster3,NorthAmerica,NorthAmerica,626227
cluster1,NorthAmerica,Asia,24998354
cluster1,NorthAmerica,Europe,11817439
cluster4,NorthAmerica,Asia,21634135
cluster3,NorthAmerica,NorthAmerica,153519
cluster3,NorthAmerica,NorthAmerica,199438
cluster0,NorthAmerica,NorthAmerica,1231943
cluster1,NorthAmerica,Europe,10687215
cluster1,NorthAmerica,Europe,10566247
cluster4,NorthAmerica,Asia,23153945
cluster0,NorthAmerica,NorthAmerica,3600678
cluster4,NorthAmerica,MiddleEast,13421594
cluster1,NorthAmerica,Asia,24758589
cluster0,NorthAmerica,NorthAmerica,79492
cluster1,NorthAmerica,Europe,9329189
cluster3,NorthAmerica,NorthAmerica,652230
cluster2,NorthAmerica,NorthAmerica,3858846
cluster1,NorthAmerica,Asia,24758589
cluster1,NorthAmerica,Europe,11037974
cluster3,NorthAmerica,NorthAmerica,2130995
cluster1,NorthAmerica,Europe,11339351
cluster1,NorthAmerica,Europe,8730057
cluster3,NorthAmerica,NorthAmerica,1019224
cluster4,NorthAmerica,MiddleEast,12131742
cluster3,NorthAmerica,NorthAmerica,387252
cluster3,NorthAmerica,NorthAmerica,3429391
cluster1,NorthAmerica,Europe,11432917
cluster1,NorthAmerica,Europe,11551186
cluster3,NorthAmerica,NorthAmerica,3991621
cluster1,NorthAmerica,SouthAmerica,4068905
cluster4,NorthAmerica,Europe,12096716
cluster3,NorthAmerica,NorthAmerica,3858846
cluster2,NorthAmerica,Europe,10476835
cluster3,NorthAmerica,NorthAmerica,872849
cluster0,NorthAmerica,NorthAmerica,3868220
cluster4,NorthAmerica,SouthAmerica,4068905
cluster1,NorthAmerica,Europe,12600025
cluster1,NorthAmerica,Europe,8730057
cluster1,NorthAmerica,Europe,10419185
cluster1,NorthAmerica,Europe,10843519
cluster1,NorthAmerica,NorthAmerica,9752748
cluster1,NorthAmerica,Asia,13942772
cluster0,NorthAmerica,Europe,10985490
cluster1,NorthAmerica,Europe,10755221
cluster3,NorthAmerica,NorthAmerica,303
cluster1,NorthAmerica,Asia,24998354
cluster3,NorthAmerica,NorthAmerica,3968702
cluster1,NorthAmerica,Europe,12085209
cluster1,NorthAmerica,Europe,9975442
cluster1,NorthAmerica,Europe,10608510
cluster3,NorthAmerica,NorthAmerica,1569090
cluster4,NorthAmerica,SouthAmerica,4084901
cluster1,NorthAmerica,Europe,9329189
cluster3,NorthAmerica,NorthAmerica,871138
cluster1,NorthAmerica,Europe,10676300
cluster1,NorthAmerica,MiddleEast,12515775
cluster1,NorthAmerica,Europe,8866867
cluster0,NorthAmerica,NorthAmerica,1525158
cluster0,NorthAmerica,NorthAmerica,1185510
cluster3,Europe,Europe,1163977
cluster0,Europe,NorthAmerica,9202194
cluster3,Europe,Europe,1668755
cluster3,Europe,Europe,755950
cluster1,Europe,NorthAmerica,10582957
cluster1,Europe,NorthAmerica,10257478
cluster3,Europe,MiddleEast,1932320
cluster0,Europe,Europe,634791
cluster0,Europe,Europe,479262
cluster3,Europe,Europe,1290530
cluster1,Europe,NorthAmerica,9662268
cluster3,Europe,SouthAmerica,10866604
cluster0,Europe,NorthAmerica,9638887
cluster3,Europe,Asia,3493871
cluster1,Europe,NorthAmerica,10467696
cluster0,Europe,NorthAmerica,9730570
cluster4,Europe,NorthAmerica,10151045
cluster0,Europe,NorthAmerica,11769890
cluster2,Europe,Asia,11047883
cluster3,Europe,MiddleEast,3347223
cluster1,Europe,NorthAmerica,14453055
cluster1,Europe,NorthAmerica,8975215
cluster4,Europe,SouthAmerica,9377410
cluster3,Europe,NorthAmerica,1119749
cluster3,Europe,Europe,175665
cluster2,Europe,Asia,13304174
cluster2,Europe,Asia,13310680
cluster4,Europe,SouthAmerica,8926953
cluster3,Europe,Europe,969896
cluster4,Europe,Asia,11927609
cluster0,Europe,MiddleEast,1569956
cluster3,Europe,Europe,1667048
cluster3,Europe,MiddleEast,1932320
cluster1,Europe,MiddleEast,2395352
cluster2,Europe,Asia,13367381
cluster1,Europe,NorthAmerica,14416666
cluster3,Europe,Europe,754161
cluster1,Europe,NorthAmerica,9600559
cluster1,Europe,NorthAmerica,11207406
cluster2,Europe,Asia,14545424
cluster3,Europe,Europe,1931166
cluster2,Europe,Asia,11047883
cluster1,Europe,NorthAmerica,10429575
cluster1,Europe,NorthAmerica,10780601
cluster0,Europe,NorthAmerica,9361189
cluster0,Europe,Europe,273348
cluster3,Europe,Europe,207159
cluster2,Europe,Asia,12667505
cluster4,Europe,NorthAmerica,14210150
cluster3,Europe,MiddleEast,3025964
cluster2,Europe,Asia,14303633
cluster0,Europe,NorthAmerica,10507618
cluster0,Europe,Europe,1357356
cluster1,Europe,NorthAmerica,11236198
cluster2,Europe,NorthAmerica,14466014
cluster2,Europe,Asia,14303633
cluster3,Europe,Europe,1762934
cluster1,Europe,NorthAmerica,12724832
cluster3,Europe,Europe,765319
cluster3,Europe,Europe,1986748
cluster1,Europe,NorthAmerica,11640785
cluster3,Europe,MiddleEast,1720309
cluster1,Europe,NorthAmerica,10225553
cluster1,Europe,NorthAmerica,14039157
cluster3,Europe,Europe,1035594
cluster3,Europe,Europe,1021628
cluster1,Europe,NorthAmerica,14591319
cluster4,Europe,SouthAmerica,10866604
cluster0,Europe,Europe,2945193
cluster1,Europe,NorthAmerica,14466014
cluster0,Europe,Europe,197647
cluster1,Europe,NorthAmerica,11519242
cluster4,Europe,NorthAmerica,14475036
cluster4,Europe,SouthAmerica,10866604
cluster3,Europe,Europe,2502629
cluster3,Europe,Europe,1986748
cluster3,Europe,Europe,178632
cluster3,Europe,Europe,836402
cluster3,Europe,NorthAmerica,1119749
cluster3,Europe,Asia,3493871
cluster0,Europe,Europe,410255
cluster3,Europe,Europe,671698
cluster1,Europe,NorthAmerica,10583159
cluster2,Europe,Asia,14545424
cluster1,Europe,NorthAmerica,14567704
cluster3,Europe,Europe,1667048
cluster3,Europe,Europe,730046
cluster3,Europe,Europe,485431
cluster1,Europe,NorthAmerica,9010095
cluster4,Europe,SouthAmerica,8926953
cluster3,Europe,Europe,1357356
cluster1,Europe,NorthAmerica,11518539
cluster3,Europe,Europe,443087
cluster3,Europe,MiddleEast,2193896
cluster3,Europe,Europe,1942808
cluster0,Europe,NorthAmerica,9061308
cluster0,Europe,NorthAmerica,9410024
cluster1,NorthAmerica,Europe,11033609
cluster3,NorthAmerica,NorthAmerica,1026373
cluster1,NorthAmerica,Europe,10804160
cluster1,NorthAmerica,Europe,10577604
cluster3,NorthAmerica,NorthAmerica,373878
cluster1,NorthAmerica,Europe,10257478
cluster1,NorthAmerica,MiddleEast,11984612
cluster4,NorthAmerica,Europe,10765298
cluster0,NorthAmerica,Europe,10689603
cluster1,NorthAmerica,Europe,11538437
cluster3,NorthAmerica,NorthAmerica,569733
cluster1,NorthAmerica,SouthAmerica,3749500
cluster3,NorthAmerica,NorthAmerica,606537
cluster1,NorthAmerica,Asia,13688865
cluster0,NorthAmerica,NorthAmerica,249442
cluster0,NorthAmerica,NorthAmerica,498229
cluster0,NorthAmerica,NorthAmerica,106074
cluster3,NorthAmerica,NorthAmerica,1497818
cluster4,NorthAmerica,Asia,21108059
cluster1,NorthAmerica,MiddleEast,13242976
cluster3,NorthAmerica,NorthAmerica,4212727
cluster0,NorthAmerica,NorthAmerica,1251571
cluster1,NorthAmerica,SouthAmerica,4972775
cluster1,NorthAmerica,NorthAmerica,9466055
cluster1,NorthAmerica,Europe,10430099
cluster1,NorthAmerica,Asia,23387063
cluster2,NorthAmerica,Asia,23399334
cluster4,NorthAmerica,SouthAmerica,3685906
cluster1,NorthAmerica,Europe,10613101
cluster4,NorthAmerica,Asia,21993868
cluster4,NorthAmerica,MiddleEast,11674186
cluster1,NorthAmerica,Europe,11807722
cluster1,NorthAmerica,MiddleEast,11984612
cluster0,NorthAmerica,MiddleEast,12573092
cluster1,NorthAmerica,Asia,23454496
cluster3,NorthAmerica,NorthAmerica,4197443
cluster1,NorthAmerica,Europe,11003411
cluster3,NorthAmerica,NorthAmerica,631328
cluster3,NorthAmerica,NorthAmerica,995103
cluster1,NorthAmerica,Asia,24632430
cluster1,NorthAmerica,Europe,11587734
cluster4,NorthAmerica,Asia,21108059
cluster3,NorthAmerica,NorthAmerica,226900
cluster0,NorthAmerica,NorthAmerica,570738
cluster0,NorthAmerica,NorthAmerica,868859
cluster1,NorthAmerica,Europe,10376330
cluster1,NorthAmerica,Europe,10252354
cluster4,NorthAmerica,Asia,22740925
cluster3,NorthAmerica,NorthAmerica,3964161
cluster1,NorthAmerica,Asia,24387916
cluster0,NorthAmerica,NorthAmerica,294851
cluster0,NorthAmerica,Europe,8974838
cluster3,NorthAmerica,NorthAmerica,1020911
cluster2,NorthAmerica,NorthAmerica,4226565
cluster1,NorthAmerica,Asia,24387916
cluster1,NorthAmerica,Europe,10815903
cluster3,NorthAmerica,NorthAmerica,2502527
cluster1,NorthAmerica,Europe,11021036
cluster1,NorthAmerica,Europe,8366135
cluster3,NorthAmerica,NorthAmerica,1387067
cluster1,NorthAmerica,MiddleEast,11765705
cluster3,NorthAmerica,NorthAmerica,28572
cluster0,NorthAmerica,NorthAmerica,3792612
cluster1,NorthAmerica,Europe,11144681
cluster1,NorthAmerica,Europe,11246762
cluster3,NorthAmerica,NorthAmerica,4373175
cluster1,NorthAmerica,SouthAmerica,3749500
cluster1,NorthAmerica,Europe,11937489
cluster3,NorthAmerica,NorthAmerica,4226565
cluster2,NorthAmerica,Europe,10160412
cluster3,NorthAmerica,NorthAmerica,1240651
cluster3,NorthAmerica,NorthAmerica,4236588
cluster4,NorthAmerica,SouthAmerica,3749500
cluster1,NorthAmerica,Europe,12375999
cluster1,NorthAmerica,Europe,8366135
cluster1,NorthAmerica,Europe,10097197
cluster1,NorthAmerica,Europe,10564947
cluster1,NorthAmerica,NorthAmerica,9466055
cluster1,NorthAmerica,Asia,13688865
cluster1,NorthAmerica,Europe,10656960
cluster1,NorthAmerica,Europe,10467619
cluster3,NorthAmerica,NorthAmerica,374180
cluster1,NorthAmerica,Asia,24632430
cluster0,NorthAmerica,NorthAmerica,4350839
cluster1,NorthAmerica,Europe,11807722
cluster1,NorthAmerica,Europe,9627219
cluster0,NorthAmerica,Europe,10310693
cluster3,NorthAmerica,NorthAmerica,1224991
cluster1,NorthAmerica,SouthAmerica,3685906
cluster1,NorthAmerica,Europe,8974838
cluster3,NorthAmerica,NorthAmerica,1238931
cluster1,NorthAmerica,Europe,10375767
cluster1,NorthAmerica,MiddleEast,12132365
cluster1,NorthAmerica,Europe,8493819
cluster3,NorthAmerica,NorthAmerica,1165838
cluster0,NorthAmerica,NorthAmerica,821359
cluster3,MiddleEast,Europe,956933
cluster1,MiddleEast,NorthAmerica,10960614
cluster3,MiddleEast,Europe,2739289
cluster3,MiddleEast,Europe,2101653
cluster1,MiddleEast,NorthAmerica,12352172
cluster3,MiddleEast,Europe,1932320
cluster1,MiddleEast,NorthAmerica,11984612
cluster1,MiddleEast,NorthAmerica,14347479
cluster0,MiddleEast,Europe,1312241
cluster0,MiddleEast,Europe,1683409
cluster3,MiddleEast,Europe,1112837
cluster1,MiddleEast,NorthAmerica,11443359
cluster3,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,NorthAmerica,11373880
cluster1,MiddleEast,Asia,2294937
cluster1,MiddleEast,NorthAmerica,12223409
cluster0,MiddleEast,NorthAmerica,11492419
cluster4,MiddleEast,NorthAmerica,11878105
cluster1,MiddleEast,NorthAmerica,13496353
cluster2,MiddleEast,Asia,9105017
cluster0,MiddleEast,MiddleEast,1409073
cluster4,MiddleEast,NorthAmerica,16212225
cluster4,MiddleEast,NorthAmerica,10751689
cluster2,MiddleEast,SouthAmerica,10276108
cluster3,MiddleEast,NorthAmerica,3021375
cluster3,MiddleEast,Europe,1795704
cluster2,MiddleEast,Asia,11515839
cluster2,MiddleEast,Asia,11524994
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,2249519
cluster4,MiddleEast,Asia,10103952
cluster0,MiddleEast,MiddleEast,363278
cluster3,MiddleEast,Europe,1500035
cluster0,MiddleEast,MiddleEast,0
cluster1,MiddleEast,MiddleEast,653960
cluster2,MiddleEast,Asia,11581101
cluster4,MiddleEast,NorthAmerica,16197875
cluster3,MiddleEast,Europe,1384322
cluster1,MiddleEast,NorthAmerica,11383259
cluster1,MiddleEast,NorthAmerica,12990086
cluster2,MiddleEast,Asia,12757655
cluster3,MiddleEast,Europe,2325124
cluster2,MiddleEast,Asia,9105017
cluster1,MiddleEast,NorthAmerica,12198187
cluster1,MiddleEast,NorthAmerica,12555567
cluster0,MiddleEast,NorthAmerica,11115771
cluster3,MiddleEast,Europe,1956916
cluster3,MiddleEast,Europe,2038860
cluster2,MiddleEast,Asia,10858316
cluster4,MiddleEast,NorthAmerica,15963981
cluster2,MiddleEast,Asia,12515084
cluster4,MiddleEast,NorthAmerica,12269715
cluster0,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13005674
cluster2,MiddleEast,NorthAmerica,16225895
cluster2,MiddleEast,Asia,12515084
cluster3,MiddleEast,Europe,2822790
cluster1,MiddleEast,NorthAmerica,14529089
cluster3,MiddleEast,Europe,1327497
cluster3,MiddleEast,Europe,3635392
cluster1,MiddleEast,NorthAmerica,13375392
cluster0,MiddleEast,MiddleEast,222946
cluster1,MiddleEast,NorthAmerica,11963628
cluster1,MiddleEast,NorthAmerica,15791458
cluster3,MiddleEast,Europe,1639997
cluster3,MiddleEast,Europe,1344238
cluster1,MiddleEast,NorthAmerica,16374575
cluster2,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,Europe,3328045
cluster4,MiddleEast,NorthAmerica,16225895
cluster0,MiddleEast,Europe,2099834
cluster1,MiddleEast,NorthAmerica,13241422
cluster4,MiddleEast,NorthAmerica,16235703
cluster4,MiddleEast,SouthAmerica,11940047
cluster3,MiddleEast,Europe,2255855
cluster3,MiddleEast,Europe,3635392
cluster3,MiddleEast,Europe,2111248
cluster3,MiddleEast,Europe,2181216
cluster3,MiddleEast,NorthAmerica,3021375
cluster1,MiddleEast,Asia,2294937
cluster0,MiddleEast,Europe,1535987
cluster3,MiddleEast,Europe,2142712
cluster1,MiddleEast,NorthAmerica,12352526
cluster2,MiddleEast,Asia,12757655
cluster1,MiddleEast,NorthAmerica,16353095
cluster3,MiddleEast,Europe,1500035
cluster3,MiddleEast,Europe,2412240
cluster3,MiddleEast,Europe,2153445
cluster1,MiddleEast,NorthAmerica,10805619
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13240292
cluster3,MiddleEast,Europe,2067428
cluster3,MiddleEast,MiddleEast,310812
cluster3,MiddleEast,Europe,3503507
cluster0,MiddleEast,NorthAmerica,10825233
cluster1,MiddleEast,NorthAmerica,11161950
cluster1,NorthAmerica,MiddleEast,14347479
cluster4,NorthAmerica,Europe,13110065
cluster4,NorthAmerica,Asia,23542965
cluster1,NorthAmerica,MiddleEast,14347479
cluster3,NorthAmerica,NorthAmerica,2970355
cluster1,NorthAmerica,Asia,26944097
cluster4,NorthAmerica,Asia,23542965
cluster3,NorthAmerica,NorthAmerica,384938
cluster3,NorthAmerica,NorthAmerica,2027593
cluster1,NorthAmerica,SouthAmerica,5350998
cluster1,NorthAmerica,Europe,14574650
cluster1,NorthAmerica,Europe,12419993
cluster1,NorthAmerica,Asia,26944097
cluster1,NorthAmerica,Europe,14079490
cluster3,NorthAmerica,NorthAmerica,3560390
cluster1,NorthAmerica,MiddleEast,14505971
cluster0,Europe,Europe,556871
cluster0,Europe,NorthAmerica,9722344
cluster0,Europe,Europe,1973860
cluster0,Europe,Europe,1089065
cluster4,Europe,NorthAmerica,11109607
cluster0,Europe,Europe,634791
cluster4,Europe,NorthAmerica,10765298
cluster0,Europe,MiddleEast,1312241
cluster4,Europe,NorthAmerica,13110065
cluster0,Europe,Europe,596648
cluster0,Europe,Europe,945122
cluster4,Europe,NorthAmerica,10193150
cluster0,Europe,SouthAmerica,11111921
cluster4,Europe,NorthAmerica,10149243
cluster4,Europe,Asia,3114901
cluster4,Europe,NorthAmerica,10988334
cluster4,Europe,NorthAmerica,10252979
cluster0,Europe,NorthAmerica,10658675
cluster4,Europe,NorthAmerica,12279359
cluster2,Europe,Asia,10445847
cluster0,Europe,MiddleEast,2721826
cluster4,Europe,NorthAmerica,14978642
cluster4,Europe,NorthAmerica,9503199
cluster2,Europe,SouthAmerica,9553706
cluster0,Europe,NorthAmerica,1752085
cluster0,Europe,Europe,532850
cluster2,Europe,Asia,12766592
cluster2,Europe,Asia,12774459
cluster2,Europe,SouthAmerica,9210107
cluster0,Europe,Europe,1301295
cluster0,Europe,Asia,11373372
cluster0,Europe,MiddleEast,956054
cluster0,Europe,Europe,1451158
cluster0,Europe,MiddleEast,1312241
cluster4,Europe,MiddleEast,1826870
cluster2,Europe,Asia,12830892
cluster4,Europe,NorthAmerica,14950665
cluster0,Europe,Europe,549939
cluster4,Europe,NorthAmerica,10132091
cluster4,Europe,NorthAmerica,11740409
cluster2,Europe,Asia,14009073
cluster0,Europe,Europe,1979007
cluster2,Europe,Asia,10445847
cluster4,Europe,NorthAmerica,10955797
cluster4,Europe,NorthAmerica,11309937
cluster4,Europe,NorthAmerica,9879851
cluster0,Europe,Europe,739745
cluster0,Europe,Europe,781229
cluster2,Europe,Asia,12120037
cluster0,Europe,NorthAmerica,14733424
cluster4,Europe,MiddleEast,2413408
cluster2,Europe,Asia,13766687
cluster4,Europe,NorthAmerica,11031088
cluster0,Europe,Europe,1795299
cluster4,Europe,NorthAmerica,11763609
cluster2,Europe,NorthAmerica,14991891
cluster2,Europe,Asia,13766687
cluster0,Europe,Europe,2070442
cluster4,Europe,NorthAmerica,13267344
cluster0,Europe,Europe,502811
cluster0,Europe,Europe,2416161
cluster4,Europe,NorthAmerica,12153660
cluster0,Europe,MiddleEast,1095158
cluster4,Europe,NorthAmerica,10738140
cluster4,Europe,NorthAmerica,14561688
cluster0,Europe,Europe,999588
cluster0,Europe,Europe,803729
cluster4,Europe,NorthAmerica,15126112
cluster2,Europe,SouthAmerica,11111921
cluster0,Europe,Europe,3060869
cluster4,Europe,NorthAmerica,14991891
cluster0,Europe,Europe,820033
cluster4,Europe,NorthAmerica,12026551
cluster4,Europe,NorthAmerica,15001230
cluster2,Europe,SouthAmerica,11111921
cluster0,Europe,Europe,2369319
cluster0,Europe,Europe,2416161
cluster0,Europe,Europe,810970
cluster0,Europe,Europe,1183576
cluster0,Europe,NorthAmerica,1752085
cluster4,Europe,Asia,3114901
cluster0,Europe,Europe,308797
cluster0,Europe,Europe,1067202
cluster4,Europe,NorthAmerica,11109874
cluster2,Europe,Asia,14009073
cluster4,Europe,NorthAmerica,15103275
cluster0,Europe,Europe,1451158
cluster0,Europe,Europe,1140427
cluster0,Europe,Europe,979071
cluster4,Europe,NorthAmerica,9546779
cluster2,Europe,SouthAmerica,9210107
cluster0,Europe,Europe,1795299
cluster4,Europe,NorthAmerica,12025660
cluster0,Europe,Europe,900185
cluster0,Europe,MiddleEast,1561962
cluster0,Europe,Europe,2321813
cluster4,Europe,NorthAmerica,9583733
cluster4,Europe,NorthAmerica,9927569
cluster3,Europe,Europe,1134716
cluster0,Europe,NorthAmerica,9626154
cluster0,Europe,Europe,1383818
cluster0,Europe,Europe,494127
cluster0,Europe,NorthAmerica,11000670
cluster0,Europe,Europe,479262
cluster0,Europe,NorthAmerica,10689603
cluster0,Europe,MiddleEast,1683409
cluster0,Europe,Europe,596648
cluster0,Europe,Europe,850463
cluster0,Europe,NorthAmerica,10078063
cluster3,Europe,SouthAmerica,11399797
cluster0,Europe,NorthAmerica,10069339
cluster0,Europe,Asia,3028167
cluster0,Europe,NorthAmerica,10889963
cluster0,Europe,NorthAmerica,10152296
cluster4,Europe,NorthAmerica,10583321
cluster0,Europe,NorthAmerica,12201515
cluster4,Europe,Asia,10648816
cluster3,Europe,MiddleEast,3077695
cluster1,Europe,NorthAmerica,14870373
cluster0,Europe,NorthAmerica,9394028
cluster4,Europe,SouthAmerica,9883031
cluster0,Europe,NorthAmerica,1357063
cluster0,Europe,Europe,313161
cluster4,Europe,Asia,12892915
cluster4,Europe,Asia,12899113
cluster4,Europe,SouthAmerica,9439493
cluster0,Europe,Europe,704506
cluster4,Europe,Asia,11521474
cluster0,Europe,MiddleEast,1324438
cluster0,Europe,Europe,1188375
cluster0,Europe,MiddleEast,1683409
cluster0,Europe,MiddleEast,2051080
cluster4,Europe,Asia,12955803
cluster4,Europe,NorthAmerica,14827162
cluster0,Europe,Europe,328851
cluster0,Europe,NorthAmerica,10015979
cluster0,Europe,NorthAmerica,11619931
cluster4,Europe,Asia,14132185
cluster0,Europe,Europe,1497224
cluster4,Europe,Asia,10648816
cluster0,Europe,NorthAmerica,10847762
cluster0,Europe,NorthAmerica,11196159
cluster0,Europe,NorthAmerica,9786001
cluster0,Europe,Europe,315397
cluster0,Europe,Europe,436699
cluster2,Europe,Asia,12258367
cluster4,Europe,NorthAmerica,14629897
cluster4,Europe,Asia,13890759
cluster0,Europe,NorthAmerica,10927742
cluster0,Europe,Europe,1833842
cluster0,Europe,NorthAmerica,11652723
cluster2,Europe,NorthAmerica,14883027
cluster4,Europe,Asia,13890759
cluster0,Europe,Europe,1480596
cluster0,Europe,NorthAmerica,13130502
cluster0,Europe,Europe,368734
cluster0,Europe,Europe,2461604
cluster4,Europe,NorthAmerica,12069052
cluster0,Europe,MiddleEast,1494888
cluster0,Europe,NorthAmerica,10654049
cluster0,Europe,NorthAmerica,14459583
cluster0,Europe,Europe,560795
cluster0,Europe,Europe,558643
cluster4,Europe,NorthAmerica,15001378
cluster4,Europe,SouthAmerica,11399797
cluster0,Europe,Europe,2548189
cluster4,Europe,NorthAmerica,14883027
cluster0,Europe,Europe,529641
cluster0,Europe,NorthAmerica,11952594
cluster4,Europe,NorthAmerica,14891721
cluster4,Europe,SouthAmerica,11399797
cluster0,Europe,Europe,2026960
cluster0,Europe,Europe,2461604
cluster3,Europe,Europe,605467
cluster0,Europe,Europe,588338
cluster0,Europe,NorthAmerica,1357063
cluster0,Europe,Asia,3028167
cluster0,Europe,Europe,303857
cluster0,Europe,Europe,487592
cluster0,Europe,NorthAmerica,11000823
cluster4,Europe,Asia,14132185
cluster4,Europe,NorthAmerica,14977329
cluster3,Europe,Europe,1188375
cluster3,Europe,Europe,1208976
cluster0,Europe,Europe,469452
cluster0,Europe,NorthAmerica,9422746
cluster4,Europe,SouthAmerica,9439493
cluster0,Europe,Europe,1833842
cluster0,Europe,NorthAmerica,11952070
cluster0,Europe,Europe,384001
cluster0,Europe,MiddleEast,1975707
cluster0,Europe,Europe,2422770
cluster0,Europe,NorthAmerica,9483868
cluster0,Europe,NorthAmerica,9835566
cluster3,Europe,Europe,1151871
cluster0,Europe,NorthAmerica,10473403
cluster3,Europe,Europe,1623052
cluster3,Europe,Europe,1101695
cluster1,Europe,NorthAmerica,11847037
cluster3,Europe,Europe,1290530
cluster1,Europe,NorthAmerica,11538437
cluster3,Europe,MiddleEast,1112837
cluster0,Europe,Europe,945122
cluster0,Europe,Europe,850463
cluster1,Europe,NorthAmerica,10924408
cluster3,Europe,SouthAmerica,12167232
cluster1,Europe,NorthAmerica,10917338
cluster3,Europe,Asia,2207230
cluster0,Europe,NorthAmerica,11737107
cluster0,Europe,NorthAmerica,10999305
cluster4,Europe,NorthAmerica,11432055
cluster0,Europe,NorthAmerica,13052670
cluster2,Europe,Asia,9754723
cluster3,Europe,MiddleEast,2372235
cluster1,Europe,NorthAmerica,15718212
cluster1,Europe,NorthAmerica,10240913
cluster4,Europe,SouthAmerica,10574491
cluster3,Europe,NorthAmerica,2168374
cluster3,Europe,Europe,1115218
cluster2,Europe,Asia,12038686
cluster2,Europe,Asia,12045717
cluster4,Europe,SouthAmerica,10213247
cluster3,Europe,Europe,1197888
cluster2,Europe,Asia,10658602
cluster0,Europe,MiddleEast,842732
cluster3,Europe,Europe,540277
cluster3,Europe,MiddleEast,1112837
cluster0,Europe,MiddleEast,1277595
cluster2,Europe,Asia,12102184
cluster1,Europe,NorthAmerica,15672336
cluster3,Europe,Europe,536894
cluster1,Europe,NorthAmerica,10862307
cluster1,Europe,NorthAmerica,12465344
cluster2,Europe,Asia,13277309
cluster3,Europe,Europe,1268365
cluster2,Europe,Asia,9754723
cluster1,Europe,NorthAmerica,11694222
cluster0,Europe,NorthAmerica,12042145
cluster0,Europe,NorthAmerica,10633328
cluster3,Europe,Europe,1165372
cluster3,Europe,Europe,1286625
cluster2,Europe,Asia,11398034
cluster4,Europe,NorthAmerica,15478944
cluster3,Europe,MiddleEast,2005542
cluster2,Europe,Asia,13035686
cluster0,Europe,NorthAmerica,11774516
cluster0,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,12498824
cluster2,Europe,NorthAmerica,15730702
cluster2,Europe,Asia,13035686
cluster3,Europe,Europe,1705252
cluster1,Europe,NorthAmerica,13975180
cluster3,Europe,Europe,528513
cluster3,Europe,Europe,3268505
cluster1,Europe,NorthAmerica,12918672
cluster0,Europe,MiddleEast,1009512
cluster1,Europe,NorthAmerica,11502192
cluster0,Europe,NorthAmerica,15308822
cluster3,Europe,Europe,552962
cluster3,Europe,Europe,309670
cluster1,Europe,NorthAmerica,15846588
cluster4,Europe,SouthAmerica,12167232
cluster3,Europe,Europe,2333341
cluster1,Europe,NorthAmerica,15730702
cluster0,Europe,Europe,1377529
cluster1,Europe,NorthAmerica,12803902
cluster4,Europe,NorthAmerica,15739216
cluster4,Europe,SouthAmerica,12167232
cluster3,Europe,Europe,1460213
cluster3,Europe,Europe,3268505
cluster3,Europe,Europe,1442876
cluster3,Europe,Europe,1161563
cluster3,Europe,NorthAmerica,2168374
cluster3,Europe,Asia,2207230
cluster0,Europe,Europe,916673
cluster3,Europe,Europe,1177824
cluster1,Europe,NorthAmerica,11847182
cluster2,Europe,Asia,13277309
cluster1,Europe,NorthAmerica,15822516
cluster3,Europe,Europe,540277
cluster3,Europe,Europe,1985375
cluster3,Europe,Europe,1271403
cluster1,Europe,NorthAmerica,10269077
cluster2,Europe,SouthAmerica,10213247
cluster3,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,12803446
cluster3,Europe,Europe,1194575
cluster3,Europe,MiddleEast,1423412
cluster3,Europe,Europe,3205189
cluster0,Europe,NorthAmerica,10331019
cluster0,Europe,NorthAmerica,10682967
cluster1,NorthAmerica,Europe,10495986
cluster0,NorthAmerica,NorthAmerica,479744
cluster1,NorthAmerica,Europe,10112154
cluster1,NorthAmerica,Europe,9937220
cluster3,NorthAmerica,NorthAmerica,916804
cluster1,NorthAmerica,Europe,9662268
cluster3,NorthAmerica,NorthAmerica,569733
cluster1,NorthAmerica,MiddleEast,11443359
cluster4,NorthAmerica,Europe,10193150
cluster0,NorthAmerica,Europe,10078063
cluster1,NorthAmerica,Europe,10924408
cluster1,NorthAmerica,SouthAmerica,3887566
cluster0,NorthAmerica,NorthAmerica,171054
cluster1,NorthAmerica,Asia,13017030
cluster3,NorthAmerica,NorthAmerica,795184
cluster3,NorthAmerica,NorthAmerica,88189
cluster3,NorthAmerica,NorthAmerica,470806
cluster0,NorthAmerica,NorthAmerica,2046234
cluster4,NorthAmerica,Asia,20782564
cluster1,NorthAmerica,MiddleEast,12752986
cluster3,NorthAmerica,NorthAmerica,4762614
cluster0,NorthAmerica,NorthAmerica,689238
cluster1,NorthAmerica,SouthAmerica,4994068
cluster1,NorthAmerica,NorthAmerica,8829250
cluster1,NorthAmerica,Europe,9831700
cluster4,NorthAmerica,Asia,22866635
cluster2,NorthAmerica,Asia,22868055
cluster4,NorthAmerica,SouthAmerica,3577386
cluster1,NorthAmerica,Europe,9959656
cluster4,NorthAmerica,Asia,21541016
cluster4,NorthAmerica,MiddleEast,11119404
cluster1,NorthAmerica,Europe,11160272
cluster1,NorthAmerica,MiddleEast,11443359
cluster1,NorthAmerica,MiddleEast,12007940
cluster1,NorthAmerica,Asia,22925778
cluster3,NorthAmerica,NorthAmerica,4732580
cluster1,NorthAmerica,Europe,10396105
cluster3,NorthAmerica,NorthAmerica,61607
cluster3,NorthAmerica,NorthAmerica,1542821
cluster1,NorthAmerica,Asia,24107745
cluster1,NorthAmerica,Europe,10895111
cluster4,NorthAmerica,Asia,20782564
cluster3,NorthAmerica,NorthAmerica,763486
cluster3,NorthAmerica,NorthAmerica,1115955
cluster3,NorthAmerica,NorthAmerica,330499
cluster0,NorthAmerica,Europe,9764527
cluster1,NorthAmerica,Europe,9643886
cluster4,NorthAmerica,Asia,22270585
cluster3,NorthAmerica,NorthAmerica,4516006
cluster1,NorthAmerica,MiddleEast,12519346
cluster1,NorthAmerica,Asia,23868602
cluster3,NorthAmerica,NorthAmerica,838489
cluster0,NorthAmerica,Europe,8414750
cluster3,NorthAmerica,NorthAmerica,1568845
cluster2,NorthAmerica,NorthAmerica,4776036
cluster1,NorthAmerica,Asia,23868602
cluster1,NorthAmerica,Europe,10118979
cluster3,NorthAmerica,NorthAmerica,3043491
cluster1,NorthAmerica,Europe,10417829
cluster1,NorthAmerica,Europe,7818792
cluster3,NorthAmerica,NorthAmerica,1935564
cluster0,NorthAmerica,MiddleEast,11222288
cluster3,NorthAmerica,NorthAmerica,546260
cluster3,NorthAmerica,NorthAmerica,4344298
cluster1,NorthAmerica,Europe,10508502
cluster1,NorthAmerica,Europe,10627981
cluster3,NorthAmerica,NorthAmerica,4905482
cluster1,NorthAmerica,SouthAmerica,3887566
cluster0,NorthAmerica,Europe,11188810
cluster3,NorthAmerica,NorthAmerica,4776036
cluster2,NorthAmerica,Europe,9554770
cluster3,NorthAmerica,NorthAmerica,1790064
cluster0,NorthAmerica,NorthAmerica,4785570
cluster4,NorthAmerica,SouthAmerica,3887566
cluster1,NorthAmerica,Europe,11676760
cluster1,NorthAmerica,Europe,7818792
cluster0,NorthAmerica,Europe,9497883
cluster1,NorthAmerica,Europe,9919185
cluster1,NorthAmerica,NorthAmerica,8829250
cluster1,NorthAmerica,Asia,13017030
cluster0,NorthAmerica,Europe,10065515
cluster0,NorthAmerica,Europe,9831003
cluster3,NorthAmerica,NorthAmerica,917063
cluster1,NorthAmerica,Asia,24107745
cluster3,NorthAmerica,NorthAmerica,4881724
cluster1,NorthAmerica,Europe,11160272
cluster1,NorthAmerica,Europe,9059454
cluster1,NorthAmerica,Europe,9684739
cluster3,NorthAmerica,NorthAmerica,652856
cluster4,NorthAmerica,SouthAmerica,3577386
cluster1,NorthAmerica,Europe,8414750
cluster3,NorthAmerica,NorthAmerica,1788376
cluster1,NorthAmerica,Europe,9752688
cluster1,NorthAmerica,MiddleEast,11612816
cluster1,NorthAmerica,Europe,7959378
cluster0,NorthAmerica,NorthAmerica,612920
cluster3,NorthAmerica,NorthAmerica,289407
cluster3,SouthAmerica,Europe,11057869
cluster1,SouthAmerica,NorthAmerica,3744619
cluster3,SouthAmerica,Europe,12312894
cluster3,SouthAmerica,Europe,11578479
cluster1,SouthAmerica,NorthAmerica,4068905
cluster3,SouthAmerica,Europe,10866604
cluster1,SouthAmerica,NorthAmerica,3749500
cluster3,SouthAmerica,MiddleEast,11940047
cluster0,SouthAmerica,Europe,11111921
cluster3,SouthAmerica,Europe,11399797
cluster3,SouthAmerica,Europe,12167232
cluster1,SouthAmerica,NorthAmerica,3887566
cluster1,SouthAmerica,NorthAmerica,3635620
cluster3,SouthAmerica,Asia,14531663
cluster0,SouthAmerica,NorthAmerica,3964697
cluster0,SouthAmerica,NorthAmerica,3793275
cluster4,SouthAmerica,NorthAmerica,3712726
cluster1,SouthAmerica,NorthAmerica,4605340
cluster2,SouthAmerica,Asia,18366252
cluster3,SouthAmerica,MiddleEast,12657518
cluster1,SouthAmerica,NorthAmerica,7079060
cluster1,SouthAmerica,NorthAmerica,3869385
cluster4,SouthAmerica,SouthAmerica,1535902
cluster3,SouthAmerica,NorthAmerica,10579428
cluster3,SouthAmerica,Europe,11049074
cluster2,SouthAmerica,Asia,21565939
cluster2,SouthAmerica,Asia,21641334
cluster4,SouthAmerica,SouthAmerica,1555276
cluster3,SouthAmerica,Europe,11740164
cluster2,SouthAmerica,Asia,19953388
cluster0,SouthAmerica,MiddleEast,11774853
cluster3,SouthAmerica,Europe,12708273
cluster3,SouthAmerica,MiddleEast,11940047
cluster0,SouthAmerica,MiddleEast,12657199
cluster2,SouthAmerica,Asia,21673049
cluster1,SouthAmerica,NorthAmerica,7050291
cluster3,SouthAmerica,Europe,11636908
cluster1,SouthAmerica,NorthAmerica,3890788
cluster1,SouthAmerica,NorthAmerica,4418977
cluster2,SouthAmerica,Asia,22658126
cluster3,SouthAmerica,Europe,12970374
cluster2,SouthAmerica,Asia,18366252
cluster1,SouthAmerica,NorthAmerica,4006864
cluster0,SouthAmerica,NorthAmerica,4177191
cluster0,SouthAmerica,NorthAmerica,3721761
cluster3,SouthAmerica,Europe,11126547
cluster3,SouthAmerica,Europe,10985790
cluster2,SouthAmerica,Asia,20704844
cluster1,SouthAmerica,NorthAmerica,6831336
cluster2,SouthAmerica,Asia,22416864
cluster0,SouthAmerica,NorthAmerica,4008468
cluster0,SouthAmerica,Europe,9393985
cluster1,SouthAmerica,NorthAmerica,4395695
cluster2,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Asia,22416864
cluster3,SouthAmerica,Europe,12378345
cluster1,SouthAmerica,NorthAmerica,5499523
cluster3,SouthAmerica,Europe,11615200
cluster3,SouthAmerica,Europe,8725910
cluster1,SouthAmerica,NorthAmerica,4543169
cluster3,SouthAmerica,MiddleEast,11762419
cluster1,SouthAmerica,NorthAmerica,3792777
cluster0,SouthAmerica,NorthAmerica,6661844
cluster3,SouthAmerica,Europe,12029133
cluster3,SouthAmerica,Europe,11955389
cluster1,SouthAmerica,NorthAmerica,7224738
cluster2,SouthAmerica,SouthAmerica,0
cluster3,SouthAmerica,Europe,13895030
cluster1,SouthAmerica,NorthAmerica,7092786
cluster0,SouthAmerica,Europe,10877935
cluster1,SouthAmerica,NorthAmerica,4408451
cluster1,SouthAmerica,NorthAmerica,7102626
cluster4,SouthAmerica,SouthAmerica,0
cluster3,SouthAmerica,Europe,13694349
cluster3,SouthAmerica,Europe,8725910
cluster3,SouthAmerica,Europe,10762529
cluster3,SouthAmerica,Europe,11621122
cluster3,SouthAmerica,NorthAmerica,10579428
cluster0,SouthAmerica,Asia,14531663
cluster3,SouthAmerica,Europe,11186876
cluster3,SouthAmerica,Europe,11445893
cluster1,SouthAmerica,NorthAmerica,4069614
cluster1,SouthAmerica,Asia,22658126
cluster2,SouthAmerica,NorthAmerica,7200201
cluster3,SouthAmerica,Europe,12708273
cluster3,SouthAmerica,Europe,10052245
cluster3,SouthAmerica,Europe,11204657
cluster1,SouthAmerica,NorthAmerica,3981261
cluster4,SouthAmerica,SouthAmerica,1555276
cluster1,SouthAmerica,Europe,9393985
cluster3,SouthAmerica,NorthAmerica,4406128
cluster3,SouthAmerica,Europe,11233688
cluster0,SouthAmerica,MiddleEast,11896996
cluster1,SouthAmerica,Europe,8724708
cluster3,SouthAmerica,NorthAmerica,3785402
cluster3,SouthAmerica,NorthAmerica,3708440
cluster0,NorthAmerica,Europe,10423319
cluster0,NorthAmerica,NorthAmerica,425293
cluster0,NorthAmerica,Europe,10185614
cluster1,NorthAmerica,Europe,9956357
cluster3,NorthAmerica,NorthAmerica,977014
cluster0,NorthAmerica,Europe,9638887
cluster3,NorthAmerica,NorthAmerica,606537
cluster0,NorthAmerica,MiddleEast,11373880
cluster4,NorthAmerica,Europe,10149243
cluster0,NorthAmerica,Europe,10069339
cluster1,NorthAmerica,Europe,10917338
cluster3,NorthAmerica,NorthAmerica,171054
cluster1,NorthAmerica,SouthAmerica,3635620
cluster4,NorthAmerica,Asia,13062044
cluster3,NorthAmerica,NorthAmerica,851472
cluster3,NorthAmerica,NorthAmerica,148854
cluster3,NorthAmerica,NorthAmerica,500656
cluster0,NorthAmerica,NorthAmerica,2103477
cluster4,NorthAmerica,Asia,20557483
cluster1,NorthAmerica,MiddleEast,12643980
cluster0,NorthAmerica,NorthAmerica,4818190
cluster0,NorthAmerica,NorthAmerica,656024
cluster1,NorthAmerica,SouthAmerica,4710792
cluster1,NorthAmerica,NorthAmerica,8847193
cluster0,NorthAmerica,Europe,9811101
cluster4,NorthAmerica,Asia,22794061
cluster4,NorthAmerica,Asia,22803899
cluster4,NorthAmerica,SouthAmerica,3338166
cluster0,NorthAmerica,Europe,9991940
cluster4,NorthAmerica,Asia,21413895
cluster4,NorthAmerica,MiddleEast,11060909
cluster0,NorthAmerica,Europe,11184325
cluster0,NorthAmerica,MiddleEast,11373880
cluster0,NorthAmerica,MiddleEast,11958290
cluster4,NorthAmerica,Asia,22859717
cluster3,NorthAmerica,NorthAmerica,4795001
cluster1,NorthAmerica,Europe,10383242
cluster3,NorthAmerica,NorthAmerica,170211
cluster3,NorthAmerica,NorthAmerica,1601759
cluster1,NorthAmerica,Asia,24040092
cluster1,NorthAmerica,Europe,10965932
cluster4,NorthAmerica,Asia,20557483
cluster3,NorthAmerica,NorthAmerica,824598
cluster0,NorthAmerica,NorthAmerica,1176181
cluster3,NorthAmerica,NorthAmerica,269166
cluster1,NorthAmerica,Europe,9756343
cluster0,NorthAmerica,Europe,9632705
cluster0,NorthAmerica,NorthAmerica,4570354
cluster1,NorthAmerica,MiddleEast,12431875
cluster4,NorthAmerica,Asia,23796489
cluster3,NorthAmerica,NorthAmerica,896947
cluster0,NorthAmerica,Europe,8360926
cluster3,NorthAmerica,NorthAmerica,1626915
cluster2,NorthAmerica,NorthAmerica,4831865
cluster4,NorthAmerica,Asia,23796489
cluster1,NorthAmerica,Europe,10198077
cluster3,NorthAmerica,NorthAmerica,3101828
cluster0,NorthAmerica,Europe,10401228
cluster0,NorthAmerica,Europe,7754316
cluster3,NorthAmerica,NorthAmerica,1992687
cluster0,NorthAmerica,MiddleEast,11154496
cluster3,NorthAmerica,NorthAmerica,589633
cluster3,NorthAmerica,NorthAmerica,4398813
cluster1,NorthAmerica,Europe,10522594
cluster1,NorthAmerica,Europe,10625498
cluster0,NorthAmerica,NorthAmerica,4969154
cluster1,NorthAmerica,SouthAmerica,3635620
cluster0,NorthAmerica,Europe,11324062
cluster0,NorthAmerica,NorthAmerica,4831865
cluster2,NorthAmerica,Europe,9541044
cluster3,NorthAmerica,NorthAmerica,1846524
cluster0,NorthAmerica,NorthAmerica,4841692
cluster4,NorthAmerica,SouthAmerica,3635620
cluster0,NorthAmerica,Europe,11751957
cluster0,NorthAmerica,Europe,7754316
cluster0,NorthAmerica,Europe,9478362
cluster0,NorthAmerica,Europe,9943744
cluster0,NorthAmerica,NorthAmerica,8847193
cluster4,NorthAmerica,Asia,13062044
cluster0,NorthAmerica,Europe,10038529
cluster0,NorthAmerica,Europe,9846599
cluster3,NorthAmerica,NorthAmerica,977311
cluster1,NorthAmerica,Asia,24040092
cluster0,NorthAmerica,NorthAmerica,4945861
cluster1,NorthAmerica,Europe,11184325
cluster0,NorthAmerica,Europe,9012035
cluster0,NorthAmerica,Europe,9690133
cluster3,NorthAmerica,NorthAmerica,645042
cluster4,NorthAmerica,SouthAmerica,3338166
cluster4,NorthAmerica,Europe,8360926
cluster3,NorthAmerica,NorthAmerica,1844818
cluster0,NorthAmerica,Europe,9755210
cluster0,NorthAmerica,MiddleEast,11526073
cluster0,NorthAmerica,NorthAmerica,565185
cluster3,NorthAmerica,NorthAmerica,221225
cluster1,Asia,Europe,3088652
cluster0,Asia,NorthAmerica,12596552
cluster3,Asia,Europe,3005312
cluster3,Asia,Europe,3095676
cluster1,Asia,NorthAmerica,13942772
cluster3,Asia,Europe,3493871
cluster1,Asia,NorthAmerica,13688865
cluster1,Asia,MiddleEast,2294937
cluster4,Asia,Europe,3114901
cluster0,Asia,Europe,3028167
cluster3,Asia,Europe,2207230
cluster1,Asia,NorthAmerica,13017030
cluster3,Asia,SouthAmerica,14531663
cluster0,Asia,NorthAmerica,13062044
cluster1,Asia,NorthAmerica,13850672
cluster0,Asia,NorthAmerica,13113003
cluster4,Asia,NorthAmerica,13583019
cluster4,Asia,NorthAmerica,15202230
cluster2,Asia,Asia,7650745
cluster1,Asia,MiddleEast,2165750
cluster4,Asia,NorthAmerica,17801855
cluster4,Asia,NorthAmerica,12347377
cluster2,Asia,SouthAmerica,12812009
cluster3,Asia,NorthAmerica,4200187
cluster3,Asia,Europe,3317658
cluster2,Asia,Asia,9975636
cluster2,Asia,Asia,9983943
cluster2,Asia,SouthAmerica,12540045
cluster3,Asia,Europe,3066517
cluster4,Asia,Asia,8590431
cluster0,Asia,MiddleEast,2428343
cluster3,Asia,Europe,1872664
cluster1,Asia,MiddleEast,2294937
cluster1,Asia,MiddleEast,1674297
cluster2,Asia,Asia,10039883
cluster4,Asia,NorthAmerica,17718794
cluster3,Asia,Europe,2739230
cluster1,Asia,NorthAmerica,12953890
cluster1,Asia,NorthAmerica,14537529
cluster2,Asia,Asia,11210654
cluster0,Asia,Europe,2212954
cluster2,Asia,Asia,7650745
cluster1,Asia,NorthAmerica,13792366
cluster1,Asia,NorthAmerica,14128627
cluster4,Asia,NorthAmerica,12758962
cluster3,Asia,Europe,3331253
cluster3,Asia,Europe,3459793
cluster2,Asia,Asia,9327720
cluster4,Asia,NorthAmerica,17575513
cluster1,Asia,MiddleEast,1926209
cluster2,Asia,Asia,10968998
cluster4,Asia,NorthAmerica,13879800
cluster0,Asia,Europe,4853731
cluster1,Asia,NorthAmerica,14587333
cluster2,Asia,NorthAmerica,17812706
cluster2,Asia,Asia,10968998
cluster0,Asia,Europe,3024718
cluster1,Asia,NorthAmerica,16007285
cluster3,Asia,Europe,2736840
cluster1,Asia,Europe,5488900
cluster4,Asia,NorthAmerica,15054445
cluster0,Asia,MiddleEast,2443290
cluster1,Asia,NorthAmerica,13639397
cluster4,Asia,NorthAmerica,17408935
cluster3,Asia,Europe,2536805
cluster3,Asia,Europe,2470667
cluster4,Asia,NorthAmerica,17889590
cluster2,Asia,SouthAmerica,14531663
cluster0,Asia,Europe,2476532
cluster4,Asia,NorthAmerica,17812706
cluster0,Asia,Europe,3556215
cluster1,Asia,NorthAmerica,14960053
cluster4,Asia,NorthAmerica,17819449
cluster2,Asia,SouthAmerica,14531663
cluster0,Asia,Europe,1467631
cluster1,Asia,Europe,5488900
cluster3,Asia,Europe,3635079
cluster3,Asia,Europe,3108853
cluster3,Asia,NorthAmerica,4200187
cluster3,Asia,Asia,0
cluster0,Asia,Europe,3126976
cluster3,Asia,Europe,3205897
cluster1,Asia,NorthAmerica,13942728
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,17863116
cluster0,Asia,Europe,1872664
cluster1,Asia,Europe,4200745
cluster3,Asia,Europe,3369803
cluster1,Asia,NorthAmerica,12354256
cluster2,Asia,SouthAmerica,12540045
cluster1,Asia,Europe,4853731
cluster1,Asia,NorthAmerica,14960308
cluster3,Asia,Europe,3309809
cluster1,Asia,MiddleEast,2385580
cluster1,Asia,Europe,5427802
cluster0,Asia,NorthAmerica,12449853
cluster4,Asia,NorthAmerica,12811003
cluster1,NorthAmerica,Europe,11274576
cluster3,NorthAmerica,NorthAmerica,1263950
cluster1,NorthAmerica,Europe,10948078
cluster1,NorthAmerica,Europe,10759495
cluster3,NorthAmerica,NorthAmerica,124652
cluster1,NorthAmerica,Europe,10467696
cluster3,NorthAmerica,NorthAmerica,249442
cluster1,NorthAmerica,MiddleEast,12223409
cluster4,NorthAmerica,Europe,10988334
cluster0,NorthAmerica,Europe,10889963
cluster1,NorthAmerica,Europe,11737107
cluster3,NorthAmerica,NorthAmerica,795184
cluster1,NorthAmerica,SouthAmerica,3964697
cluster0,NorthAmerica,NorthAmerica,851472
cluster1,NorthAmerica,Asia,13850672
cluster0,NorthAmerica,NorthAmerica,732772
cluster0,NorthAmerica,NorthAmerica,354593
cluster0,NorthAmerica,NorthAmerica,1253513
cluster4,NorthAmerica,Asia,21454426
cluster1,NorthAmerica,MiddleEast,13506561
cluster3,NorthAmerica,NorthAmerica,3967356
cluster0,NorthAmerica,NorthAmerica,1483125
cluster1,NorthAmerica,SouthAmerica,5247681
cluster1,NorthAmerica,NorthAmerica,9649825
cluster1,NorthAmerica,Europe,10638397
cluster4,NorthAmerica,Asia,23630076
cluster4,NorthAmerica,Asia,23636368
cluster4,NorthAmerica,SouthAmerica,3953887
cluster1,NorthAmerica,Europe,10786016
cluster4,NorthAmerica,Asia,22274396
cluster4,NorthAmerica,MiddleEast,11906114
cluster1,NorthAmerica,Europe,11985266
cluster1,NorthAmerica,MiddleEast,12223409
cluster4,NorthAmerica,MiddleEast,12799102
cluster4,NorthAmerica,Asia,23692910
cluster3,NorthAmerica,NorthAmerica,3944736
cluster1,NorthAmerica,Europe,11206263
cluster3,NorthAmerica,NorthAmerica,856855
cluster3,NorthAmerica,NorthAmerica,749937
cluster1,NorthAmerica,Asia,24872593
cluster1,NorthAmerica,Europe,11732862
cluster4,NorthAmerica,Asia,21454426
cluster0,NorthAmerica,NorthAmerica,34737
cluster3,NorthAmerica,NorthAmerica,323490
cluster0,NorthAmerica,NorthAmerica,1107621
cluster1,NorthAmerica,Europe,10576578
cluster1,NorthAmerica,Europe,10454661
cluster2,NorthAmerica,Asia,23011886
cluster3,NorthAmerica,NorthAmerica,3721073
cluster1,NorthAmerica,Asia,24631155
cluster0,NorthAmerica,NorthAmerica,45299
cluster0,NorthAmerica,Europe,9205018
cluster3,NorthAmerica,NorthAmerica,775945
cluster2,NorthAmerica,NorthAmerica,3980840
cluster1,NorthAmerica,Asia,24631155
cluster1,NorthAmerica,Europe,10955766
cluster3,NorthAmerica,NorthAmerica,2256077
cluster1,NorthAmerica,Europe,11226325
cluster1,NorthAmerica,Europe,8603048
cluster3,NorthAmerica,NorthAmerica,1142413
cluster1,NorthAmerica,MiddleEast,12003481
cluster3,NorthAmerica,NorthAmerica,262297
cluster0,NorthAmerica,NorthAmerica,3549745
cluster1,NorthAmerica,Europe,11329496
cluster1,NorthAmerica,Europe,11442590
cluster3,NorthAmerica,NorthAmerica,4119251
cluster1,NorthAmerica,SouthAmerica,3964697
cluster4,NorthAmerica,Europe,12035020
cluster3,NorthAmerica,NorthAmerica,3980840
cluster2,NorthAmerica,Europe,10364452
cluster3,NorthAmerica,NorthAmerica,995990
cluster3,NorthAmerica,NorthAmerica,3990471
cluster4,NorthAmerica,SouthAmerica,3964697
cluster1,NorthAmerica,Europe,12517394
cluster1,NorthAmerica,Europe,8603048
cluster1,NorthAmerica,Europe,10305042
cluster1,NorthAmerica,Europe,10743176
cluster1,NorthAmerica,NorthAmerica,9649825
cluster1,NorthAmerica,Asia,13850672
cluster0,NorthAmerica,Europe,10869233
cluster1,NorthAmerica,Europe,10651995
cluster3,NorthAmerica,NorthAmerica,124939
cluster1,NorthAmerica,Asia,24872593
cluster3,NorthAmerica,NorthAmerica,4096608
cluster1,NorthAmerica,Europe,11985266
cluster1,NorthAmerica,Europe,9853075
cluster1,NorthAmerica,Europe,10502031
cluster3,NorthAmerica,NorthAmerica,1449108
cluster4,NorthAmerica,SouthAmerica,3953887
cluster1,NorthAmerica,Europe,9205018
cluster3,NorthAmerica,NorthAmerica,994272
cluster1,NorthAmerica,Europe,10568955
cluster1,NorthAmerica,MiddleEast,12381957
cluster1,NorthAmerica,Europe,8736998
cluster3,NorthAmerica,NorthAmerica,1401657
cluster0,NorthAmerica,NorthAmerica,1060978
cluster0,NorthAmerica,Europe,10543748
cluster0,NorthAmerica,NorthAmerica,531390
cluster0,NorthAmerica,Europe,10218554
cluster0,NorthAmerica,Europe,10022582
cluster0,NorthAmerica,NorthAmerica,856464
cluster0,NorthAmerica,Europe,9730570
cluster0,NorthAmerica,NorthAmerica,498229
cluster0,NorthAmerica,MiddleEast,11492419
cluster0,NorthAmerica,Europe,10252979
cluster0,NorthAmerica,Europe,10152296
cluster0,NorthAmerica,Europe,10999305
cluster3,NorthAmerica,NorthAmerica,88189
cluster0,NorthAmerica,SouthAmerica,3793275
cluster0,NorthAmerica,NorthAmerica,148854
cluster0,NorthAmerica,Asia,13113003
cluster0,NorthAmerica,NorthAmerica,732772
cluster0,NorthAmerica,NorthAmerica,395925
cluster0,NorthAmerica,NorthAmerica,1985796
cluster4,NorthAmerica,Asia,20766612
cluster0,NorthAmerica,MiddleEast,12785186
cluster0,NorthAmerica,NorthAmerica,4700865
cluster0,NorthAmerica,NorthAmerica,751090
cluster0,NorthAmerica,SouthAmerica,4909969
cluster0,NorthAmerica,NorthAmerica,8914072
cluster0,NorthAmerica,Europe,9901127
cluster4,NorthAmerica,Asia,22915483
cluster4,NorthAmerica,Asia,22920433
cluster4,NorthAmerica,SouthAmerica,3520802
cluster0,NorthAmerica,Europe,10050186
cluster4,NorthAmerica,Asia,21566723
cluster4,NorthAmerica,MiddleEast,11173096
cluster0,NorthAmerica,Europe,11247674
cluster0,NorthAmerica,MiddleEast,11492419
cluster0,NorthAmerica,MiddleEast,12065299
cluster4,NorthAmerica,Asia,22977369
cluster3,NorthAmerica,NorthAmerica,4673970
cluster0,NorthAmerica,Europe,10468657
cluster0,NorthAmerica,NorthAmerica,140793
cluster0,NorthAmerica,NorthAmerica,1482870
cluster4,NorthAmerica,Asia,24158931
cluster0,NorthAmerica,Europe,11000740
cluster4,NorthAmerica,Asia,20766612
cluster0,NorthAmerica,NorthAmerica,702976
cluster0,NorthAmerica,NorthAmerica,1056065
cluster0,NorthAmerica,NorthAmerica,375872
cluster0,NorthAmerica,Europe,9838985
cluster0,NorthAmerica,Europe,9717138
cluster4,NorthAmerica,Asia,22302588
cluster0,NorthAmerica,NorthAmerica,4453916
cluster4,NorthAmerica,Asia,23917867
cluster0,NorthAmerica,NorthAmerica,777161
cluster0,NorthAmerica,Europe,8470634
cluster0,NorthAmerica,NorthAmerica,1508612
cluster0,NorthAmerica,NorthAmerica,4714381
cluster4,NorthAmerica,Asia,23917867
cluster0,NorthAmerica,Europe,10227509
cluster0,NorthAmerica,NorthAmerica,2983779
cluster0,NorthAmerica,Europe,10488861
cluster0,NorthAmerica,Europe,7870298
cluster0,NorthAmerica,NorthAmerica,1875073
cluster0,NorthAmerica,MiddleEast,11272068
cluster0,NorthAmerica,NorthAmerica,477045
cluster0,NorthAmerica,NorthAmerica,4282360
cluster0,NorthAmerica,Europe,10591895
cluster0,NorthAmerica,Europe,10704731
cluster0,NorthAmerica,NorthAmerica,4847404
cluster4,NorthAmerica,SouthAmerica,3793275
cluster0,NorthAmerica,Europe,11318681
cluster0,NorthAmerica,NorthAmerica,4714381
cluster0,NorthAmerica,Europe,9626997
cluster0,NorthAmerica,NorthAmerica,1729146
cluster0,NorthAmerica,NorthAmerica,4724028
cluster4,NorthAmerica,SouthAmerica,3793275
cluster0,NorthAmerica,Europe,11784291
cluster0,NorthAmerica,Europe,7870298
cluster0,NorthAmerica,Europe,9567765
cluster0,NorthAmerica,Europe,10006681
cluster0,NorthAmerica,NorthAmerica,8914072
cluster0,NorthAmerica,Asia,13113003
cluster0,NorthAmerica,Europe,10132322
cluster0,NorthAmerica,Europe,9914958
cluster3,NorthAmerica,NorthAmerica,856739
cluster4,NorthAmerica,Asia,24158931
cluster0,NorthAmerica,NorthAmerica,4823915
cluster0,NorthAmerica,Europe,11247674
cluster0,NorthAmerica,Europe,9117925
cluster0,NorthAmerica,Europe,9764638
cluster3,NorthAmerica,NorthAmerica,722964
cluster4,NorthAmerica,SouthAmerica,3520802
cluster0,NorthAmerica,Europe,8470634
cluster0,NorthAmerica,NorthAmerica,1727445
cluster0,NorthAmerica,Europe,9831442
cluster0,NorthAmerica,MiddleEast,11654551
cluster0,NorthAmerica,Europe,8006323
cluster0,NorthAmerica,NorthAmerica,668757
cluster3,NorthAmerica,NorthAmerica,330188
cluster4,NorthAmerica,Europe,10927088
cluster3,NorthAmerica,NorthAmerica,921475
cluster4,NorthAmerica,Europe,10700559
cluster4,NorthAmerica,Europe,10471976
cluster0,NorthAmerica,NorthAmerica,479588
cluster4,NorthAmerica,Europe,10151045
cluster0,NorthAmerica,NorthAmerica,106074
cluster4,NorthAmerica,MiddleEast,11878105
cluster0,NorthAmerica,Europe,10658675
cluster4,NorthAmerica,Europe,10583321
cluster4,NorthAmerica,Europe,11432055
cluster3,NorthAmerica,NorthAmerica,470806
cluster4,NorthAmerica,SouthAmerica,3712726
cluster3,NorthAmerica,NorthAmerica,500656
cluster4,NorthAmerica,Asia,13583019
cluster0,NorthAmerica,NorthAmerica,354593
cluster0,NorthAmerica,NorthAmerica,395925
cluster3,NorthAmerica,NorthAmerica,1603879
cluster2,NorthAmerica,Asia,21007100
cluster4,NorthAmerica,MiddleEast,13137245
cluster0,NorthAmerica,NorthAmerica,4318758
cluster0,NorthAmerica,NorthAmerica,1147645
cluster4,NorthAmerica,SouthAmerica,4913727
cluster4,NorthAmerica,NorthAmerica,9360787
cluster4,NorthAmerica,Europe,10323679
cluster4,NorthAmerica,Asia,23283131
cluster2,NorthAmerica,Asia,23295227
cluster4,NorthAmerica,SouthAmerica,3613114
cluster4,NorthAmerica,Europe,10507870
cluster4,NorthAmerica,Asia,21890648
cluster4,NorthAmerica,MiddleEast,11567584
cluster4,NorthAmerica,Europe,11701869
cluster4,NorthAmerica,MiddleEast,11878105
cluster4,NorthAmerica,MiddleEast,12466486
cluster4,NorthAmerica,Asia,23350444
cluster3,NorthAmerica,NorthAmerica,4302008
cluster4,NorthAmerica,Europe,10897020
cluster0,NorthAmerica,NorthAmerica,531762
cluster3,NorthAmerica,NorthAmerica,1101415
cluster4,NorthAmerica,Asia,24528708
cluster4,NorthAmerica,Europe,11483516
cluster2,NorthAmerica,Asia,21007100
cluster0,NorthAmerica,NorthAmerica,330453
cluster0,NorthAmerica,NorthAmerica,677024
cluster0,NorthAmerica,NorthAmerica,763916
cluster4,NorthAmerica,Europe,10270111
cluster4,NorthAmerica,Europe,10146104
cluster2,NorthAmerica,Asia,22637603
cluster3,NorthAmerica,NorthAmerica,4070306
cluster4,NorthAmerica,Asia,24284232
cluster3,NorthAmerica,NorthAmerica,400144
cluster4,NorthAmerica,Europe,8868280
cluster3,NorthAmerica,NorthAmerica,1127097
cluster2,NorthAmerica,NorthAmerica,4332569
cluster4,NorthAmerica,Asia,24284232
cluster4,NorthAmerica,Europe,10712585
cluster0,NorthAmerica,NorthAmerica,2606993
cluster4,NorthAmerica,Europe,10914594
cluster4,NorthAmerica,Europe,8259601
cluster0,NorthAmerica,NorthAmerica,1493138
cluster4,NorthAmerica,MiddleEast,11659171
cluster3,NorthAmerica,NorthAmerica,93315
cluster0,NorthAmerica,NorthAmerica,3898760
cluster4,NorthAmerica,Europe,11038761
cluster4,NorthAmerica,Europe,11140492
cluster0,NorthAmerica,NorthAmerica,4477474
cluster4,NorthAmerica,SouthAmerica,3712726
cluster4,NorthAmerica,Europe,11836541
cluster0,NorthAmerica,NorthAmerica,4332569
cluster2,NorthAmerica,Europe,10054135
cluster0,NorthAmerica,NorthAmerica,1346727
cluster3,NorthAmerica,NorthAmerica,4342559
cluster4,NorthAmerica,SouthAmerica,3712726
cluster4,NorthAmerica,Europe,12271530
cluster4,NorthAmerica,Europe,8259601
cluster4,NorthAmerica,Europe,9990838
cluster4,NorthAmerica,Europe,10459484
cluster4,NorthAmerica,NorthAmerica,9360787
cluster4,NorthAmerica,Asia,13583019
cluster4,NorthAmerica,Europe,10550444
cluster4,NorthAmerica,Europe,10361926
cluster3,NorthAmerica,NorthAmerica,479889
cluster4,NorthAmerica,Asia,24528708
cluster3,NorthAmerica,NorthAmerica,4454950
cluster4,NorthAmerica,Europe,11701869
cluster4,NorthAmerica,Europe,9520641
cluster4,NorthAmerica,Europe,10204778
cluster0,NorthAmerica,NorthAmerica,1122998
cluster4,NorthAmerica,SouthAmerica,3613114
cluster4,NorthAmerica,Europe,8868280
cluster3,NorthAmerica,NorthAmerica,1345008
cluster4,NorthAmerica,Europe,10269768
cluster4,NorthAmerica,MiddleEast,12026084
cluster4,NorthAmerica,Europe,8387322
cluster3,NorthAmerica,NorthAmerica,1061124
cluster3,NorthAmerica,NorthAmerica,716291
cluster1,NorthAmerica,Europe,12544736
cluster3,NorthAmerica,NorthAmerica,2517965
cluster1,NorthAmerica,Europe,12287496
cluster1,NorthAmerica,Europe,12082878
cluster3,NorthAmerica,NorthAmerica,1130862
cluster1,NorthAmerica,Europe,11769890
cluster3,NorthAmerica,NorthAmerica,1497818
cluster1,NorthAmerica,MiddleEast,13496353
cluster4,NorthAmerica,Europe,12279359
cluster0,NorthAmerica,Europe,12201515
cluster1,NorthAmerica,Europe,13052670
cluster3,NorthAmerica,NorthAmerica,2046234
cluster1,NorthAmerica,SouthAmerica,4605340
cluster3,NorthAmerica,NorthAmerica,2103477
cluster4,NorthAmerica,Asia,15202230
cluster0,NorthAmerica,NorthAmerica,1253513
cluster0,NorthAmerica,NorthAmerica,1985796
cluster3,NorthAmerica,NorthAmerica,1603879
cluster4,NorthAmerica,Asia,22514478
cluster1,NorthAmerica,MiddleEast,14741739
cluster3,NorthAmerica,NorthAmerica,2725077
cluster0,NorthAmerica,NorthAmerica,2736983
cluster1,NorthAmerica,SouthAmerica,5992802
cluster1,NorthAmerica,NorthAmerica,10965417
cluster1,NorthAmerica,Europe,11942706
cluster1,NorthAmerica,Asia,24860061
cluster4,NorthAmerica,Asia,24876273
cluster4,NorthAmerica,SouthAmerica,4886458
cluster1,NorthAmerica,Europe,12114224
cluster4,NorthAmerica,Asia,23448789
cluster4,NorthAmerica,MiddleEast,13187748
cluster1,NorthAmerica,Europe,13317628
cluster1,NorthAmerica,MiddleEast,13496353
cluster1,NorthAmerica,MiddleEast,14087995
cluster1,NorthAmerica,Asia,24930264
cluster3,NorthAmerica,NorthAmerica,2761443
cluster1,NorthAmerica,Europe,12516793
cluster3,NorthAmerica,NorthAmerica,2107806
cluster3,NorthAmerica,NorthAmerica,526838
cluster1,NorthAmerica,Asia,26101988
cluster1,NorthAmerica,Europe,13079583
cluster4,NorthAmerica,Asia,22514478
cluster3,NorthAmerica,NorthAmerica,1283546
cluster0,NorthAmerica,NorthAmerica,934078
cluster0,NorthAmerica,NorthAmerica,2361316
cluster1,NorthAmerica,Europe,11887099
cluster1,NorthAmerica,Europe,11763187
cluster4,NorthAmerica,Asia,24198801
cluster0,NorthAmerica,NorthAmerica,2469986
cluster1,NorthAmerica,Asia,25856376
cluster3,NorthAmerica,NorthAmerica,1209262
cluster4,NorthAmerica,Europe,10485736
cluster0,NorthAmerica,NorthAmerica,493864
cluster2,NorthAmerica,NorthAmerica,2740121
cluster1,NorthAmerica,Asia,25856376
cluster1,NorthAmerica,Europe,12296028
cluster3,NorthAmerica,NorthAmerica,1122147
cluster1,NorthAmerica,Europe,12534831
cluster1,NorthAmerica,Europe,9875642
cluster3,NorthAmerica,NorthAmerica,116957
cluster4,NorthAmerica,MiddleEast,13277794
cluster3,NorthAmerica,NorthAmerica,1513685
cluster0,NorthAmerica,NorthAmerica,2297708
cluster0,NorthAmerica,Europe,12653995
cluster1,NorthAmerica,Europe,12759564
cluster3,NorthAmerica,NorthAmerica,2943857
cluster1,NorthAmerica,SouthAmerica,4605340
cluster1,NorthAmerica,Europe,13391869
cluster3,NorthAmerica,NorthAmerica,2740121
cluster2,NorthAmerica,Europe,11671335
cluster0,NorthAmerica,NorthAmerica,257190
cluster3,NorthAmerica,NorthAmerica,2751562
cluster4,NorthAmerica,SouthAmerica,4605340
cluster1,NorthAmerica,Europe,13872235
cluster1,NorthAmerica,Europe,9875642
cluster1,NorthAmerica,Europe,11608724
cluster1,NorthAmerica,Europe,12068458
cluster1,NorthAmerica,NorthAmerica,10965417
cluster4,NorthAmerica,Asia,15202230
cluster1,NorthAmerica,Europe,12170634
cluster1,NorthAmerica,Europe,11973364
cluster3,NorthAmerica,NorthAmerica,1130604
cluster1,NorthAmerica,Asia,26101988
cluster0,NorthAmerica,NorthAmerica,2927442
cluster1,NorthAmerica,Europe,13317628
cluster1,NorthAmerica,Europe,11139366
cluster1,NorthAmerica,Europe,11818403
cluster3,NorthAmerica,NorthAmerica,2700275
cluster4,NorthAmerica,SouthAmerica,4886458
cluster1,NorthAmerica,Europe,10485736
cluster3,NorthAmerica,NorthAmerica,258947
cluster1,NorthAmerica,Europe,11884431
cluster1,NorthAmerica,MiddleEast,13639955
cluster1,NorthAmerica,Europe,10002565
cluster3,NorthAmerica,NorthAmerica,2655928
cluster3,NorthAmerica,NorthAmerica,2314547
cluster2,Asia,Europe,10090332
cluster4,Asia,NorthAmerica,20235833
cluster2,Asia,Europe,10946333
cluster2,Asia,Europe,10889835
cluster4,Asia,NorthAmerica,21634135
cluster2,Asia,Europe,11047883
cluster4,Asia,NorthAmerica,21108059
cluster2,Asia,MiddleEast,9105017
cluster4,Asia,NorthAmerica,23542965
cluster2,Asia,Europe,10445847
cluster2,Asia,Europe,10648816
cluster2,Asia,Europe,9754723
cluster4,Asia,NorthAmerica,20782564
cluster2,Asia,SouthAmerica,18366252
cluster4,Asia,NorthAmerica,20557483
cluster2,Asia,Asia,7650745
cluster4,Asia,NorthAmerica,21454426
cluster4,Asia,NorthAmerica,20766612
cluster2,Asia,NorthAmerica,21007100
cluster4,Asia,NorthAmerica,22514478
cluster2,Asia,MiddleEast,7739951
cluster1,Asia,NorthAmerica,25283615
cluster2,Asia,NorthAmerica,20084126
cluster2,Asia,SouthAmerica,16845882
cluster4,Asia,NorthAmerica,12065852
cluster2,Asia,Europe,10876771
cluster2,Asia,Asia,3040999
cluster0,Asia,Asia,3113020
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,10917144
cluster0,Asia,Asia,1381888
cluster2,Asia,MiddleEast,9454185
cluster2,Asia,Europe,9594605
cluster2,Asia,MiddleEast,9105017
cluster2,Asia,MiddleEast,8530176
cluster2,Asia,Asia,3153151
cluster4,Asia,NorthAmerica,25458903
cluster2,Asia,Europe,10300663
cluster4,Asia,NorthAmerica,20728200
cluster4,Asia,NorthAmerica,22316487
cluster4,Asia,Asia,4295163
cluster2,Asia,Europe,10075450
cluster0,Asia,Asia,0
cluster4,Asia,NorthAmerica,21481147
cluster4,Asia,NorthAmerica,21856636
cluster2,Asia,NorthAmerica,20375007
cluster2,Asia,Europe,10982196
cluster2,Asia,Europe,11100814
cluster3,Asia,Asia,2158550
cluster1,Asia,NorthAmerica,24998498
cluster2,Asia,MiddleEast,7975088
cluster4,Asia,Asia,4018836
cluster4,Asia,NorthAmerica,21525169
cluster4,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22273561
cluster2,Asia,NorthAmerica,25303559
cluster4,Asia,Asia,4018836
cluster2,Asia,Europe,10969652
cluster4,Asia,NorthAmerica,23946337
cluster2,Asia,Europe,10268133
cluster2,Asia,Europe,12867454
cluster4,Asia,NorthAmerica,22450549
cluster2,Asia,MiddleEast,9337423
cluster4,Asia,NorthAmerica,21133133
cluster4,Asia,NorthAmerica,24823988
cluster2,Asia,Europe,10261008
cluster2,Asia,Europe,10082570
cluster2,Asia,NorthAmerica,25647281
cluster4,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,10132465
cluster1,Asia,NorthAmerica,25303559
cluster2,Asia,Europe,11187409
cluster4,Asia,NorthAmerica,22255133
cluster4,Asia,NorthAmerica,25320589
cluster2,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,9238068
cluster2,Asia,Europe,12867454
cluster4,Asia,Europe,11230986
cluster2,Asia,Europe,10929724
cluster2,Asia,NorthAmerica,12065852
cluster2,Asia,Asia,7650745
cluster2,Asia,Europe,10614884
cluster2,Asia,Europe,10990259
cluster4,Asia,NorthAmerica,21635090
cluster3,Asia,Asia,4295163
cluster2,Asia,NorthAmerica,25642200
cluster2,Asia,Europe,9594605
cluster4,Asia,Europe,11621849
cluster2,Asia,Europe,11110017
cluster4,Asia,NorthAmerica,20190886
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22251616
cluster2,Asia,Europe,11028262
cluster4,Asia,MiddleEast,8920007
cluster2,Asia,Europe,12704291
cluster4,Asia,NorthAmerica,20120014
cluster4,Asia,NorthAmerica,20411245
cluster3,MiddleEast,Europe,2303043
cluster1,MiddleEast,NorthAmerica,12253555
cluster3,MiddleEast,Europe,3958324
cluster3,MiddleEast,Europe,3459933
cluster1,MiddleEast,NorthAmerica,13647056
cluster3,MiddleEast,Europe,3347223
cluster1,MiddleEast,NorthAmerica,13242976
cluster0,MiddleEast,MiddleEast,1409073
cluster0,MiddleEast,Europe,2721826
cluster3,MiddleEast,Europe,3077695
cluster3,MiddleEast,Europe,2372235
cluster1,MiddleEast,NorthAmerica,12752986
cluster3,MiddleEast,SouthAmerica,12657518
cluster4,MiddleEast,NorthAmerica,12643980
cluster1,MiddleEast,Asia,2165750
cluster4,MiddleEast,NorthAmerica,13506561
cluster0,MiddleEast,NorthAmerica,12785186
cluster4,MiddleEast,NorthAmerica,13137245
cluster1,MiddleEast,NorthAmerica,14741739
cluster2,MiddleEast,Asia,7739951
cluster4,MiddleEast,NorthAmerica,17478109
cluster4,MiddleEast,NorthAmerica,12060782
cluster2,MiddleEast,SouthAmerica,10928937
cluster3,MiddleEast,NorthAmerica,4436571
cluster3,MiddleEast,Europe,3208974
cluster2,MiddleEast,Asia,10236752
cluster2,MiddleEast,Asia,10246484
cluster2,MiddleEast,SouthAmerica,10980794
cluster3,MiddleEast,Europe,3579496
cluster2,MiddleEast,Asia,8811742
cluster0,MiddleEast,MiddleEast,1772021
cluster3,MiddleEast,Europe,2555523
cluster0,MiddleEast,MiddleEast,1409073
cluster1,MiddleEast,MiddleEast,1114832
cluster2,MiddleEast,Asia,10302364
cluster4,MiddleEast,NorthAmerica,17490270
cluster3,MiddleEast,Europe,2761302
cluster1,MiddleEast,NorthAmerica,12694531
cluster1,MiddleEast,NorthAmerica,14294729
cluster2,MiddleEast,Asia,11476547
cluster3,MiddleEast,Europe,3357993
cluster2,MiddleEast,Asia,7739951
cluster1,MiddleEast,NorthAmerica,13493266
cluster4,MiddleEast,NorthAmerica,13854806
cluster0,MiddleEast,NorthAmerica,12404517
cluster3,MiddleEast,Europe,3364491
cluster3,MiddleEast,Europe,3451414
cluster2,MiddleEast,Asia,9572502
cluster4,MiddleEast,NorthAmerica,17224119
cluster2,MiddleEast,Asia,11234292
cluster4,MiddleEast,NorthAmerica,13558484
cluster0,MiddleEast,Europe,4403576
cluster4,MiddleEast,NorthAmerica,14297758
cluster2,MiddleEast,NorthAmerica,17492648
cluster2,MiddleEast,Asia,11234292
cluster3,MiddleEast,Europe,4028917
cluster1,MiddleEast,NorthAmerica,15849629
cluster3,MiddleEast,Europe,2710178
cluster0,MiddleEast,Europe,4964871
cluster1,MiddleEast,NorthAmerica,14630462
cluster0,MiddleEast,MiddleEast,1623945
cluster1,MiddleEast,NorthAmerica,13232224
cluster4,MiddleEast,NorthAmerica,17050637
cluster3,MiddleEast,Europe,2929924
cluster3,MiddleEast,Europe,2660314
cluster4,MiddleEast,NorthAmerica,17668708
cluster2,MiddleEast,SouthAmerica,12657518
cluster1,MiddleEast,Europe,4166424
cluster4,MiddleEast,NorthAmerica,17492648
cluster0,MiddleEast,Europe,3514681
cluster1,MiddleEast,NorthAmerica,14484445
cluster4,MiddleEast,NorthAmerica,17503441
cluster4,MiddleEast,SouthAmerica,12657518
cluster3,MiddleEast,Europe,2965519
cluster0,MiddleEast,Europe,4964871
cluster3,MiddleEast,Europe,3526894
cluster3,MiddleEast,Europe,3531046
cluster3,MiddleEast,NorthAmerica,4436571
cluster1,MiddleEast,Asia,2165750
cluster3,MiddleEast,Europe,2948114
cluster3,MiddleEast,Europe,3516553
cluster1,MiddleEast,NorthAmerica,13647548
cluster4,MiddleEast,Asia,11476547
cluster2,MiddleEast,NorthAmerica,17649640
cluster3,MiddleEast,Europe,2555523
cluster0,MiddleEast,Europe,3795202
cluster3,MiddleEast,Europe,3550806
cluster1,MiddleEast,NorthAmerica,12130071
cluster2,MiddleEast,SouthAmerica,10980794
cluster1,MiddleEast,Europe,4403576
cluster1,MiddleEast,NorthAmerica,14482871
cluster3,MiddleEast,Europe,3464794
cluster1,MiddleEast,MiddleEast,1170356
cluster1,MiddleEast,Europe,4808514
cluster1,MiddleEast,NorthAmerica,12123568
cluster1,MiddleEast,NorthAmerica,12448143
cluster4,NorthAmerica,Europe,15263302
cluster0,NorthAmerica,NorthAmerica,5232572
cluster1,NorthAmerica,Europe,14854744
cluster1,NorthAmerica,Europe,14722442
cluster3,NorthAmerica,NorthAmerica,3845592
cluster1,NorthAmerica,Europe,14453055
cluster3,NorthAmerica,NorthAmerica,4212727
cluster4,NorthAmerica,MiddleEast,16212225
cluster4,NorthAmerica,Europe,14978642
cluster1,NorthAmerica,Europe,14870373
cluster1,NorthAmerica,Europe,15718212
cluster3,NorthAmerica,NorthAmerica,4762614
cluster1,NorthAmerica,SouthAmerica,7079060
cluster0,NorthAmerica,NorthAmerica,4818190
cluster4,NorthAmerica,Asia,17801855
cluster0,NorthAmerica,NorthAmerica,3967356
cluster0,NorthAmerica,NorthAmerica,4700865
cluster0,NorthAmerica,NorthAmerica,4318758
cluster0,NorthAmerica,NorthAmerica,2725077
cluster1,NorthAmerica,Asia,25283615
cluster4,NorthAmerica,MiddleEast,17478109
cluster1,NorthAmerica,NorthAmerica,5451019
cluster4,NorthAmerica,SouthAmerica,8450742
cluster1,NorthAmerica,NorthAmerica,13608831
cluster1,NorthAmerica,Europe,14623133
cluster1,NorthAmerica,Asia,27529430
cluster1,NorthAmerica,Asia,27538064
cluster4,NorthAmerica,SouthAmerica,7490168
cluster1,NorthAmerica,Europe,14738094
cluster4,NorthAmerica,Asia,26168985
cluster4,NorthAmerica,MiddleEast,15896612
cluster1,NorthAmerica,Europe,15948608
cluster4,NorthAmerica,MiddleEast,16212225
cluster4,NorthAmerica,MiddleEast,16789023
cluster1,NorthAmerica,Asia,27593415
cluster3,NorthAmerica,NorthAmerica,616883
cluster1,NorthAmerica,Europe,15189054
cluster3,NorthAmerica,NorthAmerica,4824118
cluster3,NorthAmerica,NorthAmerica,3227753
cluster1,NorthAmerica,Asia,28759447
cluster1,NorthAmerica,Europe,15648961
cluster1,NorthAmerica,Asia,25283615
cluster3,NorthAmerica,NorthAmerica,3998803
cluster0,NorthAmerica,NorthAmerica,3648172
cluster0,NorthAmerica,NorthAmerica,5076020
cluster4,NorthAmerica,Europe,14556014
cluster1,NorthAmerica,Europe,14435209
cluster1,NorthAmerica,Asia,26905184
cluster0,NorthAmerica,NorthAmerica,287816
cluster4,NorthAmerica,MiddleEast,17269441
cluster1,NorthAmerica,Asia,28519394
cluster0,NorthAmerica,NorthAmerica,3923456
cluster4,NorthAmerica,Europe,13193476
cluster3,NorthAmerica,NorthAmerica,3195028
cluster2,NorthAmerica,NorthAmerica,26658
cluster1,NorthAmerica,Asia,28519394
cluster1,NorthAmerica,Europe,14854673
cluster3,NorthAmerica,NorthAmerica,1852385
cluster1,NorthAmerica,Europe,15210585
cluster4,NorthAmerica,Europe,12589911
cluster3,NorthAmerica,NorthAmerica,2827873
cluster4,NorthAmerica,MiddleEast,15992802
cluster3,NorthAmerica,NorthAmerica,4227889
cluster0,NorthAmerica,NorthAmerica,450463
cluster1,NorthAmerica,Europe,15298009
cluster1,NorthAmerica,Europe,15421091
cluster3,NorthAmerica,NorthAmerica,704614
cluster1,NorthAmerica,SouthAmerica,7079060
cluster4,NorthAmerica,Europe,15851304
cluster3,NorthAmerica,NorthAmerica,26658
cluster2,NorthAmerica,Europe,14345918
cluster3,NorthAmerica,NorthAmerica,2981489
cluster0,NorthAmerica,NorthAmerica,53980
cluster4,NorthAmerica,SouthAmerica,7079060
cluster1,NorthAmerica,Europe,16433240
cluster4,NorthAmerica,Europe,12589911
cluster1,NorthAmerica,Europe,14288717
cluster1,NorthAmerica,Europe,14701746
cluster1,NorthAmerica,NorthAmerica,13608831
cluster4,NorthAmerica,Asia,17801855
cluster1,NorthAmerica,Europe,14856321
cluster4,NorthAmerica,Europe,14617186
cluster3,NorthAmerica,NorthAmerica,3845356
cluster3,NorthAmerica,Asia,28759447
cluster1,NorthAmerica,NorthAmerica,746506
cluster1,NorthAmerica,Europe,15948608
cluster4,NorthAmerica,Europe,13842348
cluster1,NorthAmerica,Europe,14473673
cluster3,NorthAmerica,NorthAmerica,5414244
cluster4,NorthAmerica,SouthAmerica,7490168
cluster0,NorthAmerica,Europe,13193476
cluster4,NorthAmerica,NorthAmerica,2983556
cluster1,NorthAmerica,Europe,14542577
cluster0,NorthAmerica,MiddleEast,16365939
cluster0,NorthAmerica,Europe,12722428
cluster4,NorthAmerica,NorthAmerica,5370326
cluster4,NorthAmerica,NorthAmerica,5029251
cluster1,NorthAmerica,Europe,9803876
cluster0,NorthAmerica,NorthAmerica,232420
cluster1,NorthAmerica,Europe,9456238
cluster1,NorthAmerica,Europe,9260532
cluster0,NorthAmerica,NorthAmerica,1605353
cluster1,NorthAmerica,Europe,8975215
cluster0,NorthAmerica,NorthAmerica,1251571
cluster4,NorthAmerica,MiddleEast,10751689
cluster4,NorthAmerica,Europe,9503199
cluster4,NorthAmerica,Europe,9394028
cluster1,NorthAmerica,Europe,10240913
cluster3,NorthAmerica,NorthAmerica,689238
cluster0,NorthAmerica,SouthAmerica,3869385
cluster0,NorthAmerica,NorthAmerica,656024
cluster4,NorthAmerica,Asia,12347377
cluster0,NorthAmerica,NorthAmerica,1483125
cluster0,NorthAmerica,NorthAmerica,751090
cluster0,NorthAmerica,NorthAmerica,1147645
cluster0,NorthAmerica,NorthAmerica,2736983
cluster2,NorthAmerica,Asia,20084126
cluster4,NorthAmerica,MiddleEast,12060782
cluster0,NorthAmerica,NorthAmerica,5451019
cluster4,NorthAmerica,SouthAmerica,4742132
cluster1,NorthAmerica,NorthAmerica,8152940
cluster1,NorthAmerica,Europe,9145196
cluster2,NorthAmerica,Asia,22188498
cluster2,NorthAmerica,Asia,22191192
cluster4,NorthAmerica,SouthAmerica,3272847
cluster1,NorthAmerica,Europe,9287237
cluster2,NorthAmerica,Asia,20853286
cluster4,NorthAmerica,MiddleEast,10428372
cluster1,NorthAmerica,Europe,10484645
cluster4,NorthAmerica,MiddleEast,10751689
cluster4,NorthAmerica,MiddleEast,11318269
cluster2,NorthAmerica,Asia,22248706
cluster1,NorthAmerica,NorthAmerica,5422170
cluster1,NorthAmerica,Europe,9711251
cluster0,NorthAmerica,NorthAmerica,628206
cluster0,NorthAmerica,NorthAmerica,2231851
cluster4,NorthAmerica,Asia,23431768
cluster1,NorthAmerica,Europe,10236321
cluster2,NorthAmerica,Asia,20084126
cluster0,NorthAmerica,NorthAmerica,1451869
cluster0,NorthAmerica,NorthAmerica,1804741
cluster0,NorthAmerica,NorthAmerica,386106
cluster0,NorthAmerica,Europe,9080587
cluster1,NorthAmerica,Europe,8959272
cluster2,NorthAmerica,Asia,21585444
cluster0,NorthAmerica,NorthAmerica,5203445
cluster4,NorthAmerica,MiddleEast,11827325
cluster4,NorthAmerica,Asia,23191646
cluster0,NorthAmerica,NorthAmerica,1526739
cluster0,NorthAmerica,Europe,7723488
cluster0,NorthAmerica,NorthAmerica,2257671
cluster2,NorthAmerica,NorthAmerica,5464581
cluster4,NorthAmerica,Asia,23191646
cluster1,NorthAmerica,Europe,9465738
cluster1,NorthAmerica,NorthAmerica,3732259
cluster1,NorthAmerica,Europe,9732234
cluster1,NorthAmerica,Europe,7127035
cluster0,NorthAmerica,NorthAmerica,2625758
cluster4,NorthAmerica,MiddleEast,10530630
cluster0,NorthAmerica,NorthAmerica,1229690
cluster1,NorthAmerica,NorthAmerica,5031689
cluster1,NorthAmerica,Europe,9830159
cluster1,NorthAmerica,Europe,9945434
cluster1,NorthAmerica,NorthAmerica,5594977
cluster4,NorthAmerica,SouthAmerica,3869385
cluster4,NorthAmerica,Europe,10562002
cluster1,NorthAmerica,NorthAmerica,5464581
cluster2,NorthAmerica,Europe,8869601
cluster0,NorthAmerica,NorthAmerica,2481622
cluster0,NorthAmerica,NorthAmerica,5474265
cluster4,NorthAmerica,SouthAmerica,3869385
cluster1,NorthAmerica,Europe,11018480
cluster1,NorthAmerica,Europe,7127035
cluster1,NorthAmerica,Europe,8811528
cluster1,NorthAmerica,Europe,9244213
cluster1,NorthAmerica,NorthAmerica,8152940
cluster4,NorthAmerica,Asia,12347377
cluster0,NorthAmerica,Europe,9377935
cluster1,NorthAmerica,Europe,9153293
cluster0,NorthAmerica,NorthAmerica,1605616
cluster4,NorthAmerica,Asia,23431768
cluster0,NorthAmerica,NorthAmerica,5571025
cluster4,NorthAmerica,Europe,10484645
cluster1,NorthAmerica,Europe,8368828
cluster1,NorthAmerica,Europe,9004177
cluster3,NorthAmerica,NorthAmerica,98472
cluster4,NorthAmerica,SouthAmerica,3272847
cluster1,NorthAmerica,Europe,7723488
cluster0,NorthAmerica,NorthAmerica,2479989
cluster1,NorthAmerica,Europe,9071352
cluster4,NorthAmerica,MiddleEast,10920523
cluster1,NorthAmerica,Europe,7267546
cluster0,NorthAmerica,NorthAmerica,99055
cluster0,NorthAmerica,NorthAmerica,434065
cluster4,SouthAmerica,Europe,9455042
cluster1,SouthAmerica,NorthAmerica,4691128
cluster4,SouthAmerica,Europe,10883486
cluster4,SouthAmerica,Europe,10104916
cluster1,SouthAmerica,NorthAmerica,5381410
cluster4,SouthAmerica,Europe,9377410
cluster1,SouthAmerica,NorthAmerica,4972775
cluster2,SouthAmerica,MiddleEast,10276108
cluster2,SouthAmerica,Europe,9553706
cluster4,SouthAmerica,Europe,9883031
cluster4,SouthAmerica,Europe,10574491
cluster1,SouthAmerica,NorthAmerica,4994068
cluster4,SouthAmerica,SouthAmerica,1535902
cluster1,SouthAmerica,NorthAmerica,4710792
cluster2,SouthAmerica,Asia,12812009
cluster0,SouthAmerica,NorthAmerica,5247681
cluster0,SouthAmerica,NorthAmerica,4909969
cluster4,SouthAmerica,NorthAmerica,4913727
cluster1,SouthAmerica,NorthAmerica,5992802
cluster2,SouthAmerica,Asia,16845882
cluster4,SouthAmerica,MiddleEast,10928937
cluster4,SouthAmerica,NorthAmerica,8450742
cluster4,SouthAmerica,NorthAmerica,4742132
cluster4,SouthAmerica,NorthAmerica,9238725
cluster4,SouthAmerica,Europe,9545414
cluster2,SouthAmerica,Asia,19904615
cluster2,SouthAmerica,Asia,19965529
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,Europe,10278820
cluster2,SouthAmerica,Asia,18328147
cluster2,SouthAmerica,MiddleEast,10136113
cluster4,SouthAmerica,Europe,11118518
cluster2,SouthAmerica,MiddleEast,10276108
cluster2,SouthAmerica,MiddleEast,10967354
cluster2,SouthAmerica,Asia,20002606
cluster4,SouthAmerica,NorthAmerica,8433652
cluster4,SouthAmerica,Europe,10086070
cluster4,SouthAmerica,NorthAmerica,4979569
cluster1,SouthAmerica,NorthAmerica,5824755
cluster2,SouthAmerica,Asia,21034151
cluster4,SouthAmerica,Europe,11448871
cluster2,SouthAmerica,Asia,16845882
cluster1,SouthAmerica,NorthAmerica,5291713
cluster0,SouthAmerica,NorthAmerica,5524814
cluster0,SouthAmerica,NorthAmerica,4720778
cluster4,SouthAmerica,Europe,9642354
cluster4,SouthAmerica,Europe,9511246
cluster2,SouthAmerica,Asia,19085912
cluster4,SouthAmerica,NorthAmerica,8211378
cluster2,SouthAmerica,Asia,20792096
cluster0,SouthAmerica,NorthAmerica,5303007
cluster4,SouthAmerica,Europe,8009801
cluster1,SouthAmerica,NorthAmerica,5792329
cluster2,SouthAmerica,NorthAmerica,8464140
cluster2,SouthAmerica,Asia,20792096
cluster4,SouthAmerica,Europe,10955402
cluster4,SouthAmerica,NorthAmerica,6981000
cluster4,SouthAmerica,Europe,10059249
cluster4,SouthAmerica,Europe,7403924
cluster1,SouthAmerica,NorthAmerica,5933683
cluster4,SouthAmerica,MiddleEast,10112666
cluster1,SouthAmerica,NorthAmerica,5016951
cluster4,SouthAmerica,NorthAmerica,8048135
cluster4,SouthAmerica,Europe,10491431
cluster4,SouthAmerica,Europe,10392070
cluster4,SouthAmerica,NorthAmerica,8597362
cluster2,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,Europe,12415542
cluster1,SouthAmerica,NorthAmerica,8464140
cluster2,SouthAmerica,Europe,9410238
cluster1,SouthAmerica,NorthAmerica,5780224
cluster4,SouthAmerica,NorthAmerica,8473866
cluster0,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,Europe,12099070
cluster4,SouthAmerica,Europe,7403924
cluster4,SouthAmerica,Europe,9294702
cluster4,SouthAmerica,Europe,10155571
cluster4,SouthAmerica,NorthAmerica,9238725
cluster2,SouthAmerica,Asia,12812009
cluster4,SouthAmerica,Europe,9654498
cluster4,SouthAmerica,Europe,9980129
cluster1,SouthAmerica,NorthAmerica,5382262
cluster2,SouthAmerica,Asia,21034151
cluster4,SouthAmerica,NorthAmerica,8575157
cluster4,SouthAmerica,Europe,11118518
cluster4,SouthAmerica,Europe,8601279
cluster4,SouthAmerica,Europe,9743741
cluster1,SouthAmerica,NorthAmerica,4875291
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,Europe,8009801
cluster1,SouthAmerica,NorthAmerica,5777438
cluster4,SouthAmerica,Europe,9762154
cluster4,SouthAmerica,MiddleEast,10218076
cluster4,SouthAmerica,Europe,7369000
cluster1,SouthAmerica,NorthAmerica,4683957
cluster1,SouthAmerica,NorthAmerica,4722136
cluster3,NorthAmerica,Europe,2284459
cluster1,NorthAmerica,NorthAmerica,8394203
cluster3,NorthAmerica,Europe,1521167
cluster3,NorthAmerica,Europe,1111272
cluster1,NorthAmerica,NorthAmerica,9752748
cluster3,NorthAmerica,Europe,1119749
cluster1,NorthAmerica,NorthAmerica,9466055
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,Europe,1752085
cluster0,NorthAmerica,Europe,1357063
cluster3,NorthAmerica,Europe,2168374
cluster1,NorthAmerica,NorthAmerica,8829250
cluster3,NorthAmerica,SouthAmerica,10579428
cluster1,NorthAmerica,NorthAmerica,8847193
cluster3,NorthAmerica,Asia,4200187
cluster0,NorthAmerica,NorthAmerica,9649825
cluster0,NorthAmerica,NorthAmerica,8914072
cluster4,NorthAmerica,NorthAmerica,9360787
cluster0,NorthAmerica,NorthAmerica,10965417
cluster4,NorthAmerica,Asia,12065852
cluster3,NorthAmerica,MiddleEast,4436571
cluster1,NorthAmerica,NorthAmerica,13608831
cluster1,NorthAmerica,NorthAmerica,8152940
cluster4,NorthAmerica,SouthAmerica,9238725
cluster3,NorthAmerica,Europe,1228577
cluster2,NorthAmerica,Asia,14181505
cluster2,NorthAmerica,Asia,14184469
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1141508
cluster2,NorthAmerica,Asia,12846153
cluster0,NorthAmerica,MiddleEast,2656430
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,MiddleEast,3410088
cluster4,NorthAmerica,Asia,14241745
cluster1,NorthAmerica,NorthAmerica,13559209
cluster3,NorthAmerica,Europe,1683285
cluster1,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,NorthAmerica,10361912
cluster2,NorthAmerica,Asia,15416885
cluster3,NorthAmerica,Europe,2177569
cluster4,NorthAmerica,Asia,12065852
cluster1,NorthAmerica,NorthAmerica,9601075
cluster0,NorthAmerica,NorthAmerica,9944145
cluster0,NorthAmerica,NorthAmerica,8554970
cluster0,NorthAmerica,Europe,1062467
cluster3,NorthAmerica,Europe,980949
cluster2,NorthAmerica,Asia,13569526
cluster4,NorthAmerica,NorthAmerica,13370391
cluster0,NorthAmerica,MiddleEast,4094403
cluster2,NorthAmerica,Asia,15177223
cluster0,NorthAmerica,NorthAmerica,9684005
cluster0,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10401095
cluster2,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Asia,15177223
cluster3,NorthAmerica,Europe,1578922
cluster1,NorthAmerica,NorthAmerica,11856846
cluster3,NorthAmerica,Europe,1726063
cluster3,NorthAmerica,Europe,1733604
cluster1,NorthAmerica,NorthAmerica,10830723
cluster0,NorthAmerica,MiddleEast,2818123
cluster1,NorthAmerica,NorthAmerica,9425014
cluster0,NorthAmerica,NorthAmerica,13201198
cluster3,NorthAmerica,Europe,1692401
cluster3,NorthAmerica,Europe,1858778
cluster1,NorthAmerica,NorthAmerica,13732246
cluster2,NorthAmerica,SouthAmerica,10579428
cluster3,NorthAmerica,Europe,2904141
cluster1,NorthAmerica,NorthAmerica,13621293
cluster0,NorthAmerica,Europe,931218
cluster1,NorthAmerica,NorthAmerica,10720305
cluster1,NorthAmerica,NorthAmerica,13629790
cluster4,NorthAmerica,SouthAmerica,10579428
cluster3,NorthAmerica,Europe,2927173
cluster3,NorthAmerica,Europe,1733604
cluster3,NorthAmerica,Europe,951563
cluster3,NorthAmerica,Europe,1091553
cluster0,NorthAmerica,NorthAmerica,0
cluster3,NorthAmerica,Asia,4200187
cluster3,NorthAmerica,Europe,1485651
cluster3,NorthAmerica,Europe,1009580
cluster1,NorthAmerica,NorthAmerica,9752820
cluster2,NorthAmerica,Asia,15416885
cluster1,NorthAmerica,NorthAmerica,13707447
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,Europe,1154215
cluster0,NorthAmerica,Europe,899127
cluster1,NorthAmerica,NorthAmerica,8169597
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10719961
cluster3,NorthAmerica,Europe,980097
cluster3,NorthAmerica,MiddleEast,3299982
cluster3,NorthAmerica,Europe,1825651
cluster3,NorthAmerica,NorthAmerica,8249789
cluster0,NorthAmerica,NorthAmerica,8605679
cluster3,Europe,Europe,1085172
cluster1,Europe,NorthAmerica,9373148
cluster3,Europe,Europe,1593443
cluster3,Europe,Europe,670830
cluster1,Europe,NorthAmerica,10752784
cluster3,Europe,Europe,175665
cluster1,Europe,NorthAmerica,10430099
cluster3,Europe,MiddleEast,1795704
cluster0,Europe,Europe,532850
cluster0,Europe,Europe,313161
cluster3,Europe,Europe,1115218
cluster1,Europe,NorthAmerica,9831700
cluster3,Europe,SouthAmerica,11049074
cluster0,Europe,NorthAmerica,9811101
cluster3,Europe,Asia,3317658
cluster1,Europe,NorthAmerica,10638397
cluster0,Europe,NorthAmerica,9901127
cluster4,Europe,NorthAmerica,10323679
cluster1,Europe,NorthAmerica,11942706
cluster2,Europe,Asia,10876771
cluster3,Europe,MiddleEast,3208974
cluster1,Europe,NorthAmerica,14623133
cluster1,Europe,NorthAmerica,9145196
cluster4,Europe,SouthAmerica,9545414
cluster3,Europe,NorthAmerica,1228577
cluster2,Europe,Asia,13134643
cluster2,Europe,Asia,13141161
cluster4,Europe,SouthAmerica,9105719
cluster3,Europe,Europe,891591
cluster4,Europe,Asia,11758218
cluster0,Europe,MiddleEast,1431935
cluster3,Europe,Europe,1495351
cluster3,Europe,MiddleEast,1795704
cluster1,Europe,MiddleEast,2237136
cluster2,Europe,Asia,13197842
cluster1,Europe,NorthAmerica,14585384
cluster3,Europe,Europe,578635
cluster1,Europe,NorthAmerica,9769919
cluster1,Europe,NorthAmerica,11376276
cluster2,Europe,Asia,14375446
cluster3,Europe,Europe,1794424
cluster2,Europe,Asia,10876771
cluster1,Europe,NorthAmerica,10599486
cluster1,Europe,NorthAmerica,10950025
cluster0,Europe,NorthAmerica,9532312
cluster3,Europe,Europe,220982
cluster0,Europe,Europe,249492
cluster2,Europe,Asia,12497796
cluster1,Europe,NorthAmerica,14380749
cluster2,Europe,Asia,14133710
cluster0,Europe,NorthAmerica,10677905
cluster0,Europe,Europe,1531815
cluster1,Europe,NorthAmerica,11405825
cluster2,Europe,NorthAmerica,14636025
cluster2,Europe,Asia,14133710
cluster3,Europe,Europe,1689327
cluster1,Europe,NorthAmerica,12892620
cluster3,Europe,Europe,591324
cluster3,Europe,Europe,2161787
cluster1,Europe,NorthAmerica,11812842
cluster3,Europe,MiddleEast,1588681
cluster1,Europe,NorthAmerica,10397453
cluster1,Europe,NorthAmerica,14209885
cluster3,Europe,Europe,873909
cluster3,Europe,Europe,846492
cluster1,Europe,NorthAmerica,14759988
cluster2,Europe,SouthAmerica,11049074
cluster0,Europe,Europe,2827698
cluster1,Europe,NorthAmerica,14636025
cluster0,Europe,Europe,303827
cluster1,Europe,NorthAmerica,11692375
cluster1,Europe,NorthAmerica,14644975
cluster4,Europe,SouthAmerica,11049074
cluster3,Europe,Europe,2341466
cluster3,Europe,Europe,2161787
cluster3,Europe,Europe,336047
cluster3,Europe,Europe,759780
cluster3,Europe,NorthAmerica,1228577
cluster3,Europe,Asia,3317658
cluster3,Europe,Europe,259369
cluster3,Europe,Europe,608582
cluster1,Europe,NorthAmerica,10752976
cluster2,Europe,Asia,14375446
cluster1,Europe,NorthAmerica,14736305
cluster3,Europe,Europe,1495351
cluster3,Europe,Europe,898079
cluster3,Europe,Europe,466947
cluster1,Europe,NorthAmerica,9178917
cluster4,Europe,SouthAmerica,9105719
cluster3,Europe,Europe,1531815
cluster1,Europe,NorthAmerica,11691711
cluster3,Europe,Europe,399478
cluster3,Europe,MiddleEast,2066821
cluster3,Europe,Europe,2114962
cluster0,Europe,NorthAmerica,9231993
cluster0,Europe,NorthAmerica,9581287
cluster2,Asia,Europe,12474135
cluster4,Asia,NorthAmerica,22394262
cluster2,Asia,Europe,12994331
cluster2,Asia,Europe,13063708
cluster1,Asia,NorthAmerica,23757886
cluster2,Asia,Europe,13304174
cluster1,Asia,NorthAmerica,23387063
cluster2,Asia,MiddleEast,11515839
cluster2,Asia,Europe,12766592
cluster4,Asia,Europe,12892915
cluster2,Asia,Europe,12038686
cluster1,Asia,NorthAmerica,22866635
cluster4,Asia,SouthAmerica,21565939
cluster4,Asia,NorthAmerica,22794061
cluster2,Asia,Asia,9975636
cluster1,Asia,NorthAmerica,23630076
cluster4,Asia,NorthAmerica,22915483
cluster4,Asia,NorthAmerica,23283131
cluster4,Asia,NorthAmerica,24860061
cluster2,Asia,Asia,3040999
cluster4,Asia,MiddleEast,10236752
cluster1,Asia,NorthAmerica,27529430
cluster2,Asia,NorthAmerica,22188498
cluster2,Asia,SouthAmerica,19904615
cluster2,Asia,NorthAmerica,14181505
cluster2,Asia,Europe,13134643
cluster0,Asia,Asia,162002
cluster2,Asia,SouthAmerica,20589718
cluster2,Asia,Europe,13060791
cluster0,Asia,Asia,1598197
cluster2,Asia,MiddleEast,11836547
cluster2,Asia,Europe,11830917
cluster2,Asia,MiddleEast,11515839
cluster2,Asia,MiddleEast,10934810
cluster0,Asia,Asia,140426
cluster1,Asia,NorthAmerica,27534187
cluster2,Asia,Europe,12569148
cluster4,Asia,NorthAmerica,22807409
cluster1,Asia,NorthAmerica,24383611
cluster0,Asia,Asia,1233868
cluster2,Asia,Europe,12188979
cluster2,Asia,Asia,3040999
cluster1,Asia,NorthAmerica,23607061
cluster4,Asia,NorthAmerica,23957420
cluster4,Asia,NorthAmerica,22545951
cluster2,Asia,Europe,13209666
cluster2,Asia,Europe,13329195
cluster4,Asia,Asia,923897
cluster0,Asia,NorthAmerica,27283536
cluster2,Asia,MiddleEast,10444073
cluster3,Asia,Asia,992154
cluster4,Asia,NorthAmerica,23676437
cluster2,Asia,Europe,14554414
cluster1,Asia,NorthAmerica,24397688
cluster2,Asia,NorthAmerica,27543279
cluster3,Asia,Asia,992154
cluster2,Asia,Europe,13002727
cluster1,Asia,NorthAmerica,25901049
cluster2,Asia,Europe,12545214
cluster2,Asia,Europe,15154190
cluster1,Asia,NorthAmerica,24747010
cluster4,Asia,MiddleEast,11737968
cluster1,Asia,NorthAmerica,23371259
cluster0,Asia,NorthAmerica,27114094
cluster2,Asia,Europe,12479084
cluster2,Asia,Europe,12341891
cluster1,Asia,NorthAmerica,27710449
cluster3,Asia,SouthAmerica,21565939
cluster4,Asia,Europe,12097799
cluster1,Asia,NorthAmerica,27543279
cluster2,Asia,Europe,13417345
cluster4,Asia,NorthAmerica,24608881
cluster0,Asia,NorthAmerica,27553421
cluster2,Asia,SouthAmerica,21565939
cluster2,Asia,Europe,11402358
cluster2,Asia,Europe,15154190
cluster4,Asia,Europe,13471404
cluster2,Asia,Europe,13089647
cluster2,Asia,NorthAmerica,14181505
cluster2,Asia,Asia,9975636
cluster4,Asia,Europe,12896666
cluster2,Asia,Europe,13166485
cluster1,Asia,NorthAmerica,23758244
cluster3,Asia,Asia,1233868
cluster1,Asia,NorthAmerica,27691548
cluster4,Asia,Europe,11830917
cluster2,Asia,Europe,13907036
cluster2,Asia,Europe,13302340
cluster1,Asia,NorthAmerica,22236675
cluster2,Asia,SouthAmerica,20589718
cluster2,Asia,Europe,14554414
cluster1,Asia,NorthAmerica,24607486
cluster2,Asia,Europe,13230807
cluster2,Asia,MiddleEast,11360272
cluster2,Asia,Europe,15020900
cluster4,Asia,NorthAmerica,22261668
cluster1,Asia,NorthAmerica,22590837
cluster2,Asia,Europe,12483283
cluster2,Asia,NorthAmerica,22399812
cluster2,Asia,Europe,12996529
cluster2,Asia,Europe,13068377
cluster2,Asia,NorthAmerica,23761176
cluster2,Asia,Europe,13310680
cluster2,Asia,NorthAmerica,23399334
cluster2,Asia,MiddleEast,11524994
cluster2,Asia,Europe,12774459
cluster4,Asia,Europe,12899113
cluster2,Asia,Europe,12045717
cluster2,Asia,NorthAmerica,22868055
cluster2,Asia,SouthAmerica,21641334
cluster4,Asia,NorthAmerica,22803899
cluster2,Asia,Asia,9983943
cluster4,Asia,NorthAmerica,23636368
cluster4,Asia,NorthAmerica,22920433
cluster2,Asia,NorthAmerica,23295227
cluster4,Asia,NorthAmerica,24876273
cluster0,Asia,Asia,3113020
cluster2,Asia,MiddleEast,10246484
cluster1,Asia,NorthAmerica,27538064
cluster2,Asia,NorthAmerica,22191192
cluster2,Asia,SouthAmerica,19965529
cluster2,Asia,NorthAmerica,14184469
cluster2,Asia,Europe,13141161
cluster0,Asia,Asia,162002
cluster2,Asia,SouthAmerica,20642641
cluster2,Asia,Europe,13064829
cluster0,Asia,Asia,1673614
cluster2,Asia,MiddleEast,11845330
cluster2,Asia,Europe,11837213
cluster2,Asia,MiddleEast,11524994
cluster2,Asia,MiddleEast,10943669
cluster3,Asia,Asia,67536
cluster4,Asia,NorthAmerica,27531502
cluster2,Asia,Europe,12575860
cluster2,Asia,NorthAmerica,22808587
cluster4,Asia,NorthAmerica,24383331
cluster2,Asia,Asia,1228548
cluster2,Asia,Europe,12193095
cluster0,Asia,Asia,3113020
cluster2,Asia,NorthAmerica,23610532
cluster4,Asia,NorthAmerica,23959313
cluster2,Asia,Europe,13215489
cluster2,Asia,Europe,13335041
cluster4,Asia,Asia,1041017
cluster1,Asia,NorthAmerica,27294962
cluster4,Asia,Asia,1004951
cluster4,Asia,NorthAmerica,23681323
cluster4,Asia,Europe,14561988
cluster4,Asia,NorthAmerica,24400709
cluster2,Asia,NorthAmerica,27551495
cluster4,Asia,Asia,1004951
cluster2,Asia,Europe,13004636
cluster4,Asia,NorthAmerica,25892743
cluster2,Asia,Europe,12552100
cluster2,Asia,Europe,15162408
cluster4,Asia,NorthAmerica,24760216
cluster2,Asia,MiddleEast,11747046
cluster4,Asia,NorthAmerica,23381172
cluster2,Asia,Europe,12484823
cluster2,Asia,Europe,12348437
cluster1,Asia,NorthAmerica,27706743
cluster0,Asia,SouthAmerica,21641334
cluster4,Asia,Europe,12099855
cluster4,Asia,NorthAmerica,27551495
cluster2,Asia,Europe,13423232
cluster4,Asia,NorthAmerica,24625612
cluster4,Asia,NorthAmerica,27561168
cluster2,Asia,SouthAmerica,21641334
cluster2,Asia,Europe,11407959
cluster2,Asia,Europe,15162408
cluster4,Asia,Europe,13477550
cluster2,Asia,Europe,13094012
cluster2,Asia,NorthAmerica,14184469
cluster2,Asia,Asia,9983943
cluster2,Asia,Europe,12903692
cluster2,Asia,Europe,13171173
cluster2,Asia,NorthAmerica,23761500
cluster4,Asia,Asia,1228548
cluster4,Asia,NorthAmerica,27686953
cluster2,Asia,Europe,11837213
cluster4,Asia,Europe,13914481
cluster2,Asia,Europe,13307354
cluster2,Asia,NorthAmerica,22236285
cluster2,Asia,SouthAmerica,20642641
cluster2,Asia,Europe,14561988
cluster4,Asia,NorthAmerica,24624348
cluster2,Asia,Europe,13236063
cluster4,Asia,MiddleEast,11369856
cluster2,Asia,Europe,15030026
cluster4,Asia,NorthAmerica,22266331
cluster2,Asia,NorthAmerica,22597521
cluster4,SouthAmerica,Europe,9215696
cluster4,SouthAmerica,NorthAmerica,3252924
cluster2,SouthAmerica,Europe,10247767
cluster4,SouthAmerica,Europe,9578768
cluster4,SouthAmerica,NorthAmerica,4084901
cluster4,SouthAmerica,Europe,8926953
cluster4,SouthAmerica,NorthAmerica,3685906
cluster2,SouthAmerica,MiddleEast,10117066
cluster2,SouthAmerica,Europe,9210107
cluster4,SouthAmerica,Europe,9439493
cluster2,SouthAmerica,Europe,10213247
cluster4,SouthAmerica,NorthAmerica,3577386
cluster4,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,NorthAmerica,3338166
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,NorthAmerica,3953887
cluster4,SouthAmerica,NorthAmerica,3520802
cluster4,SouthAmerica,NorthAmerica,3613114
cluster4,SouthAmerica,NorthAmerica,4886458
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,MiddleEast,10980794
cluster2,SouthAmerica,NorthAmerica,7490168
cluster4,SouthAmerica,NorthAmerica,3272847
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,NorthAmerica,8594210
cluster4,SouthAmerica,Europe,9105719
cluster2,SouthAmerica,Asia,20589718
cluster2,SouthAmerica,Asia,20642641
cluster2,SouthAmerica,Europe,9723575
cluster2,SouthAmerica,Asia,19006733
cluster2,SouthAmerica,MiddleEast,9919506
cluster2,SouthAmerica,Europe,10707881
cluster2,SouthAmerica,MiddleEast,10117066
cluster2,SouthAmerica,MiddleEast,10811718
cluster2,SouthAmerica,Asia,20684499
cluster4,SouthAmerica,NorthAmerica,7462405
cluster2,SouthAmerica,Europe,9685448
cluster1,SouthAmerica,NorthAmerica,3555057
cluster4,SouthAmerica,NorthAmerica,4585198
cluster2,SouthAmerica,Asia,21774123
cluster2,SouthAmerica,Europe,10903041
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,NorthAmerica,3977255
cluster4,SouthAmerica,NorthAmerica,4244857
cluster4,SouthAmerica,NorthAmerica,3300264
cluster4,SouthAmerica,Europe,9164610
cluster4,SouthAmerica,Europe,9028171
cluster2,SouthAmerica,Asia,19783181
cluster4,SouthAmerica,NorthAmerica,7244043
cluster2,SouthAmerica,MiddleEast,10950574
cluster2,SouthAmerica,Asia,21524842
cluster4,SouthAmerica,NorthAmerica,4006243
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4573556
cluster2,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Asia,21524842
cluster2,SouthAmerica,Europe,10307294
cluster4,SouthAmerica,NorthAmerica,5873398
cluster2,SouthAmerica,Europe,9669999
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,NorthAmerica,4804085
cluster4,SouthAmerica,MiddleEast,9929042
cluster4,SouthAmerica,NorthAmerica,3713602
cluster4,SouthAmerica,NorthAmerica,7074540
cluster4,SouthAmerica,Europe,10037331
cluster2,SouthAmerica,Europe,9989896
cluster4,SouthAmerica,NorthAmerica,7633599
cluster2,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11754227
cluster4,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Europe,8924048
cluster4,SouthAmerica,NorthAmerica,4653078
cluster2,SouthAmerica,NorthAmerica,7513482
cluster0,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11625192
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,Europe,8817047
cluster2,SouthAmerica,Europe,9614468
cluster4,SouthAmerica,NorthAmerica,8594210
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,Europe,9255063
cluster4,SouthAmerica,Europe,9451202
cluster4,SouthAmerica,NorthAmerica,4085583
cluster2,SouthAmerica,Asia,21774123
cluster4,SouthAmerica,NorthAmerica,7609579
cluster4,SouthAmerica,Europe,10707881
cluster4,SouthAmerica,Europe,8148940
cluster4,SouthAmerica,Europe,9224029
cluster4,SouthAmerica,NorthAmerica,3392691
cluster3,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4650740
cluster4,SouthAmerica,Europe,9256737
cluster2,SouthAmerica,MiddleEast,10117751
cluster4,SouthAmerica,Europe,6869390
cluster4,SouthAmerica,NorthAmerica,3230246
cluster4,SouthAmerica,NorthAmerica,3308803
cluster3,Europe,Europe,1833001
cluster1,Europe,NorthAmerica,9532858
cluster3,Europe,Europe,702049
cluster0,Europe,Europe,221225
cluster1,Europe,NorthAmerica,10883861
cluster3,Europe,Europe,969896
cluster1,Europe,NorthAmerica,10613101
cluster3,Europe,MiddleEast,2249519
cluster0,Europe,Europe,1301295
cluster0,Europe,Europe,704506
cluster3,Europe,Europe,1197888
cluster1,Europe,NorthAmerica,9959656
cluster3,Europe,SouthAmerica,11740164
cluster0,Europe,NorthAmerica,9991940
cluster3,Europe,Asia,3066517
cluster0,Europe,NorthAmerica,10786016
cluster0,Europe,NorthAmerica,10050186
cluster4,Europe,NorthAmerica,10507870
cluster1,Europe,NorthAmerica,12114224
cluster2,Europe,Asia,10917144
cluster3,Europe,MiddleEast,3579496
cluster1,Europe,NorthAmerica,14738094
cluster1,Europe,NorthAmerica,9287237
cluster4,Europe,SouthAmerica,10278820
cluster3,Europe,NorthAmerica,1141508
cluster3,Europe,Europe,891591
cluster2,Europe,Asia,13060791
cluster2,Europe,Asia,13064829
cluster2,Europe,SouthAmerica,9723575
cluster2,Europe,Asia,11719976
cluster0,Europe,MiddleEast,1913398
cluster3,Europe,Europe,1225052
cluster3,Europe,MiddleEast,2249519
cluster0,Europe,MiddleEast,2477268
cluster2,Europe,Asia,13121735
cluster1,Europe,NorthAmerica,14677981
cluster3,Europe,Europe,891509
cluster1,Europe,NorthAmerica,9896781
cluster1,Europe,NorthAmerica,11486515
cluster2,Europe,Asia,14293822
cluster3,Europe,Europe,1083226
cluster2,Europe,Asia,10917144
cluster1,Europe,NorthAmerica,10732863
cluster0,Europe,NorthAmerica,11072673
cluster0,Europe,NorthAmerica,9694310
cluster3,Europe,Europe,697962
cluster3,Europe,Europe,781738
cluster2,Europe,Asia,12442871
cluster4,Europe,NorthAmerica,14503670
cluster2,Europe,Asia,14054007
cluster0,Europe,NorthAmerica,10817818
cluster0,Europe,Europe,2103529
cluster1,Europe,NorthAmerica,11530202
cluster2,Europe,NorthAmerica,14750046
cluster2,Europe,Asia,14054007
cluster3,Europe,Europe,797678
cluster1,Europe,NorthAmerica,12971772
cluster3,Europe,Europe,956073
cluster3,Europe,Europe,2683463
cluster1,Europe,NorthAmerica,11974661
cluster0,Europe,MiddleEast,2091026
cluster1,Europe,NorthAmerica,10568042
cluster0,Europe,NorthAmerica,14335509
cluster3,Europe,Europe,648652
cluster3,Europe,Europe,912310
cluster1,Europe,NorthAmerica,14850331
cluster2,Europe,SouthAmerica,11740164
cluster3,Europe,Europe,2000507
cluster1,Europe,NorthAmerica,14750046
cluster0,Europe,Europe,856213
cluster1,Europe,NorthAmerica,11871009
cluster1,Europe,NorthAmerica,14757993
cluster4,Europe,SouthAmerica,11740164
cluster3,Europe,Europe,1796256
cluster3,Europe,Europe,2683463
cluster3,Europe,Europe,968346
cluster0,Europe,Europe,133503
cluster3,Europe,NorthAmerica,1141508
cluster3,Europe,Asia,3066517
cluster3,Europe,Europe,1002742
cluster3,Europe,Europe,301013
cluster1,Europe,NorthAmerica,10883880
cluster2,Europe,Asia,14293822
cluster1,Europe,NorthAmerica,14824991
cluster3,Europe,Europe,1225052
cluster3,Europe,Europe,1600148
cluster0,Europe,Europe,515021
cluster1,Europe,NorthAmerica,9298338
cluster2,Europe,SouthAmerica,9723575
cluster3,Europe,Europe,2103529
cluster1,Europe,NorthAmerica,11870910
cluster3,Europe,Europe,530402
cluster3,Europe,MiddleEast,2558544
cluster3,Europe,Europe,2704977
cluster1,Europe,NorthAmerica,9387304
cluster0,Europe,NorthAmerica,9745682
cluster2,Asia,Europe,11065111
cluster4,Asia,NorthAmerica,21040427
cluster2,Asia,Europe,11685138
cluster2,Asia,Europe,11713278
cluster4,Asia,NorthAmerica,22421492
cluster2,Asia,Europe,11927609
cluster4,Asia,NorthAmerica,21993868
cluster2,Asia,MiddleEast,10103952
cluster2,Asia,Europe,11373372
cluster4,Asia,Europe,11521474
cluster2,Asia,Europe,10658602
cluster4,Asia,NorthAmerica,21541016
cluster4,Asia,SouthAmerica,19953388
cluster4,Asia,NorthAmerica,21413895
cluster2,Asia,Asia,8590431
cluster4,Asia,NorthAmerica,22274396
cluster4,Asia,NorthAmerica,21566723
cluster4,Asia,NorthAmerica,21890648
cluster4,Asia,NorthAmerica,23448789
cluster3,Asia,Asia,1381888
cluster4,Asia,MiddleEast,8811742
cluster4,Asia,NorthAmerica,26168985
cluster2,Asia,NorthAmerica,20853286
cluster2,Asia,SouthAmerica,18328147
cluster2,Asia,NorthAmerica,12846153
cluster2,Asia,Europe,11758218
cluster3,Asia,Asia,1598197
cluster0,Asia,Asia,1673614
cluster2,Asia,SouthAmerica,19006733
cluster2,Asia,Europe,11719976
cluster2,Asia,MiddleEast,10430447
cluster2,Asia,Europe,10465518
cluster2,Asia,MiddleEast,10103952
cluster2,Asia,MiddleEast,9526602
cluster3,Asia,Asia,1708515
cluster4,Asia,NorthAmerica,26238573
cluster2,Asia,Europe,11191641
cluster4,Asia,NorthAmerica,21483331
cluster4,Asia,NorthAmerica,23070976
cluster3,Asia,Asia,2802981
cluster2,Asia,Europe,10860693
cluster3,Asia,Asia,1381888
cluster4,Asia,NorthAmerica,22269233
cluster4,Asia,NorthAmerica,22630302
cluster4,Asia,NorthAmerica,21188139
cluster2,Asia,Europe,11842126
cluster2,Asia,Europe,11960957
cluster3,Asia,Asia,771221
cluster4,Asia,NorthAmerica,25906812
cluster2,Asia,MiddleEast,9023438
cluster3,Asia,Asia,2540551
cluster4,Asia,NorthAmerica,22329726
cluster2,Asia,Europe,13166879
cluster4,Asia,NorthAmerica,23064134
cluster2,Asia,NorthAmerica,26185223
cluster3,Asia,Asia,2540551
cluster2,Asia,Europe,11698536
cluster4,Asia,NorthAmerica,24639858
cluster2,Asia,Europe,11165284
cluster2,Asia,Europe,13762082
cluster4,Asia,NorthAmerica,23352733
cluster4,Asia,MiddleEast,10327703
cluster4,Asia,NorthAmerica,21992373
cluster4,Asia,NorthAmerica,25734444
cluster2,Asia,Europe,11116966
cluster4,Asia,Europe,10967895
cluster4,Asia,NorthAmerica,26420804
cluster3,Asia,SouthAmerica,19953388
cluster2,Asia,Europe,10819367
cluster4,Asia,NorthAmerica,26185223
cluster2,Asia,Europe,12048324
cluster4,Asia,NorthAmerica,23193746
cluster4,Asia,NorthAmerica,26198030
cluster2,Asia,SouthAmerica,19953388
cluster2,Asia,Europe,10060279
cluster2,Asia,Europe,13762082
cluster4,Asia,Europe,12099011
cluster2,Asia,Europe,11743542
cluster2,Asia,NorthAmerica,12846153
cluster2,Asia,Asia,8590431
cluster2,Asia,Europe,11514077
cluster2,Asia,Europe,11814966
cluster4,Asia,NorthAmerica,22422068
cluster3,Asia,Asia,2802981
cluster4,Asia,NorthAmerica,26407073
cluster4,Asia,Europe,10465518
cluster2,Asia,Europe,12519735
cluster2,Asia,Europe,11945314
cluster4,Asia,NorthAmerica,20922705
cluster2,Asia,SouthAmerica,19006733
cluster2,Asia,Europe,13166879
cluster4,Asia,NorthAmerica,23191599
cluster2,Asia,Europe,11870849
cluster2,Asia,MiddleEast,9942168
cluster2,Asia,Europe,13620418
cluster4,Asia,NorthAmerica,20913392
cluster4,Asia,NorthAmerica,21230102
cluster0,MiddleEast,Europe,676575
cluster4,MiddleEast,NorthAmerica,10641695
cluster0,MiddleEast,Europe,2440190
cluster0,MiddleEast,Europe,1755365
cluster4,MiddleEast,NorthAmerica,12031637
cluster0,MiddleEast,Europe,1569956
cluster4,MiddleEast,NorthAmerica,11674186
cluster0,MiddleEast,MiddleEast,363278
cluster0,MiddleEast,Europe,956054
cluster0,MiddleEast,Europe,1324438
cluster0,MiddleEast,Europe,842732
cluster4,MiddleEast,NorthAmerica,11119404
cluster0,MiddleEast,SouthAmerica,11774853
cluster4,MiddleEast,NorthAmerica,11060909
cluster0,MiddleEast,Asia,2428343
cluster4,MiddleEast,NorthAmerica,11906114
cluster4,MiddleEast,NorthAmerica,11173096
cluster2,MiddleEast,NorthAmerica,11567584
cluster4,MiddleEast,NorthAmerica,13187748
cluster2,MiddleEast,Asia,9454185
cluster0,MiddleEast,MiddleEast,1772021
cluster4,MiddleEast,NorthAmerica,15896612
cluster4,MiddleEast,NorthAmerica,10428372
cluster2,MiddleEast,SouthAmerica,10136113
cluster0,MiddleEast,NorthAmerica,2656430
cluster0,MiddleEast,Europe,1431935
cluster2,MiddleEast,Asia,11836547
cluster2,MiddleEast,Asia,11845330
cluster2,MiddleEast,SouthAmerica,9919506
cluster0,MiddleEast,Europe,1913398
cluster2,MiddleEast,Asia,10430447
cluster0,MiddleEast,Europe,1308779
cluster0,MiddleEast,MiddleEast,363278
cluster4,MiddleEast,MiddleEast,909009
cluster2,MiddleEast,Asia,11901533
cluster4,MiddleEast,NorthAmerica,15876127
cluster0,MiddleEast,Europe,1034402
cluster4,MiddleEast,NorthAmerica,11058884
cluster4,MiddleEast,NorthAmerica,12666579
cluster2,MiddleEast,Asia,13078523
cluster0,MiddleEast,Europe,2103058
cluster2,MiddleEast,Asia,9454185
cluster4,MiddleEast,NorthAmerica,11877705
cluster4,MiddleEast,NorthAmerica,12233735
cluster4,MiddleEast,NorthAmerica,10797887
cluster0,MiddleEast,Europe,1593573
cluster0,MiddleEast,Europe,1674756
cluster2,MiddleEast,Asia,11182239
cluster4,MiddleEast,NorthAmerica,15649821
cluster2,MiddleEast,Asia,12835994
cluster4,MiddleEast,NorthAmerica,11950878
cluster0,MiddleEast,Europe,2714428
cluster4,MiddleEast,NorthAmerica,12685457
cluster2,MiddleEast,NorthAmerica,15910076
cluster2,MiddleEast,Asia,12835994
cluster0,MiddleEast,Europe,2527379
cluster4,MiddleEast,NorthAmerica,14200910
cluster0,MiddleEast,Europe,975129
cluster0,MiddleEast,Europe,3317226
cluster4,MiddleEast,NorthAmerica,13064450
cluster0,MiddleEast,MiddleEast,177116
cluster4,MiddleEast,NorthAmerica,11650474
cluster4,MiddleEast,NorthAmerica,15477629
cluster0,MiddleEast,Europe,1329432
cluster0,MiddleEast,Europe,1028081
cluster4,MiddleEast,NorthAmerica,16052365
cluster2,MiddleEast,SouthAmerica,11774853
cluster0,MiddleEast,Europe,3147617
cluster4,MiddleEast,NorthAmerica,15910076
cluster0,MiddleEast,Europe,1735921
cluster4,MiddleEast,NorthAmerica,12933679
cluster4,MiddleEast,NorthAmerica,15919655
cluster2,MiddleEast,SouthAmerica,11774853
cluster0,MiddleEast,Europe,2151951
cluster0,MiddleEast,Europe,3317226
cluster0,MiddleEast,Europe,1748758
cluster0,MiddleEast,Europe,1837807
cluster0,MiddleEast,NorthAmerica,2656430
cluster0,MiddleEast,Asia,2428343
cluster0,MiddleEast,Europe,1172360
cluster0,MiddleEast,Europe,1790326
cluster4,MiddleEast,NorthAmerica,12031954
cluster2,MiddleEast,Asia,13078523
cluster4,MiddleEast,NorthAmerica,16030325
cluster0,MiddleEast,Europe,1308779
cluster0,MiddleEast,Europe,2073268
cluster0,MiddleEast,Europe,1792869
cluster4,MiddleEast,NorthAmerica,10477883
cluster2,MiddleEast,SouthAmerica,9919506
cluster0,MiddleEast,Europe,2714428
cluster4,MiddleEast,NorthAmerica,12932663
cluster0,MiddleEast,Europe,1706917
cluster0,MiddleEast,MiddleEast,650213
cluster0,MiddleEast,Europe,3196408
cluster4,MiddleEast,NorthAmerica,10504910
cluster4,MiddleEast,NorthAmerica,10844736
cluster3,Europe,Europe,1692472
cluster0,Europe,NorthAmerica,10727516
cluster3,Europe,Europe,1400112
cluster3,Europe,Europe,1226876
cluster1,Europe,NorthAmerica,12085209
cluster3,Europe,Europe,1667048
cluster1,Europe,NorthAmerica,11807722
cluster3,Europe,MiddleEast,1500035
cluster0,Europe,Europe,1451158
cluster0,Europe,Europe,1188375
cluster3,Europe,Europe,540277
cluster1,Europe,NorthAmerica,11160272
cluster3,Europe,SouthAmerica,12708273
cluster0,Europe,NorthAmerica,11184325
cluster3,Europe,Asia,1872664
cluster0,Europe,NorthAmerica,11985266
cluster0,Europe,NorthAmerica,11247674
cluster4,Europe,NorthAmerica,11701869
cluster1,Europe,NorthAmerica,13317628
cluster2,Europe,Asia,9594605
cluster3,Europe,MiddleEast,2555523
cluster1,Europe,NorthAmerica,15948608
cluster1,Europe,NorthAmerica,10484645
cluster4,Europe,SouthAmerica,11118518
cluster3,Europe,NorthAmerica,2336988
cluster3,Europe,Europe,1495351
cluster2,Europe,Asia,11830917
cluster2,Europe,Asia,11837213
cluster2,Europe,SouthAmerica,10707881
cluster3,Europe,Europe,1225052
cluster2,Europe,Asia,10465518
cluster0,Europe,MiddleEast,1308779
cluster3,Europe,MiddleEast,1500035
cluster0,Europe,MiddleEast,1436590
cluster2,Europe,Asia,11893670
cluster1,Europe,NorthAmerica,15886642
cluster3,Europe,Europe,951368
cluster1,Europe,NorthAmerica,11097504
cluster1,Europe,NorthAmerica,12690901
cluster2,Europe,Asia,13065897
cluster3,Europe,Europe,829371
cluster2,Europe,Asia,9594605
cluster1,Europe,NorthAmerica,11933704
cluster1,Europe,NorthAmerica,12275254
cluster0,Europe,NorthAmerica,10888936
cluster3,Europe,Europe,1474333
cluster3,Europe,Europe,1604020
cluster2,Europe,Asia,11197096
cluster1,Europe,NorthAmerica,15714865
cluster2,Europe,Asia,12824961
cluster0,Europe,NorthAmerica,12018022
cluster0,Europe,Europe,3025222
cluster1,Europe,NorthAmerica,12733211
cluster2,Europe,NorthAmerica,15960423
cluster2,Europe,Asia,12824961
cluster3,Europe,Europe,1461970
cluster1,Europe,NorthAmerica,14180779
cluster3,Europe,Europe,972943
cluster3,Europe,Europe,3653429
cluster1,Europe,NorthAmerica,13177165
cluster3,Europe,MiddleEast,1454649
cluster1,Europe,NorthAmerica,11763957
cluster0,Europe,NorthAmerica,15546468
cluster3,Europe,Europe,665195
cluster3,Europe,Europe,667420
cluster1,Europe,NorthAmerica,16059307
cluster2,Europe,SouthAmerica,12708273
cluster0,Europe,Europe,1836392
cluster1,Europe,NorthAmerica,15960423
cluster0,Europe,Europe,1701831
cluster1,Europe,NorthAmerica,13072901
cluster1,Europe,NorthAmerica,15968212
cluster4,Europe,SouthAmerica,12708273
cluster3,Europe,Europe,922045
cluster3,Europe,Europe,3653429
cluster3,Europe,Europe,1789638
cluster3,Europe,Europe,1248480
cluster3,Europe,NorthAmerica,2336988
cluster3,Europe,Asia,1872664
cluster3,Europe,Europe,1354192
cluster3,Europe,Europe,1334460
cluster1,Europe,NorthAmerica,12085249
cluster2,Europe,Asia,13065897
cluster1,Europe,NorthAmerica,16034067
cluster3,Europe,Europe,0
cluster3,Europe,Europe,2395018
cluster3,Europe,Europe,1496671
cluster1,Europe,NorthAmerica,10499782
cluster4,Europe,SouthAmerica,10707881
cluster3,Europe,Europe,3025222
cluster1,Europe,NorthAmerica,13072802
cluster3,Europe,Europe,1438683
cluster3,Europe,MiddleEast,1793426
cluster3,Europe,Europe,3615838
cluster0,Europe,NorthAmerica,10582458
cluster0,Europe,NorthAmerica,10940025
cluster3,MiddleEast,Europe,956933
cluster0,MiddleEast,NorthAmerica,10960614
cluster3,MiddleEast,Europe,2739289
cluster3,MiddleEast,Europe,2101653
cluster1,MiddleEast,NorthAmerica,12352172
cluster3,MiddleEast,Europe,1932320
cluster1,MiddleEast,NorthAmerica,11984612
cluster0,MiddleEast,MiddleEast,0
cluster1,MiddleEast,NorthAmerica,14347479
cluster0,MiddleEast,Europe,1312241
cluster0,MiddleEast,Europe,1683409
cluster3,MiddleEast,Europe,1112837
cluster1,MiddleEast,NorthAmerica,11443359
cluster3,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,NorthAmerica,11373880
cluster1,MiddleEast,Asia,2294937
cluster1,MiddleEast,NorthAmerica,12223409
cluster0,MiddleEast,NorthAmerica,11492419
cluster4,MiddleEast,NorthAmerica,11878105
cluster1,MiddleEast,NorthAmerica,13496353
cluster2,MiddleEast,Asia,9105017
cluster1,MiddleEast,MiddleEast,1409073
cluster4,MiddleEast,NorthAmerica,16212225
cluster4,MiddleEast,NorthAmerica,10751689
cluster2,MiddleEast,SouthAmerica,10276108
cluster3,MiddleEast,NorthAmerica,3021375
cluster3,MiddleEast,Europe,1795704
cluster2,MiddleEast,Asia,11515839
cluster2,MiddleEast,Asia,11524994
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,2249519
cluster4,MiddleEast,Asia,10103952
cluster0,MiddleEast,MiddleEast,363278
cluster3,MiddleEast,Europe,1500035
cluster1,MiddleEast,MiddleEast,653960
cluster2,MiddleEast,Asia,11581101
cluster4,MiddleEast,NorthAmerica,16197875
cluster3,MiddleEast,Europe,1384322
cluster1,MiddleEast,NorthAmerica,11383259
cluster1,MiddleEast,NorthAmerica,12990086
cluster2,MiddleEast,Asia,12757655
cluster3,MiddleEast,Europe,2325124
cluster2,MiddleEast,Asia,9105017
cluster1,MiddleEast,NorthAmerica,12198187
cluster1,MiddleEast,NorthAmerica,12555567
cluster0,MiddleEast,NorthAmerica,11115771
cluster3,MiddleEast,Europe,1956916
cluster3,MiddleEast,Europe,2038860
cluster2,MiddleEast,Asia,10858316
cluster4,MiddleEast,NorthAmerica,15963981
cluster2,MiddleEast,Asia,12515084
cluster4,MiddleEast,NorthAmerica,12269715
cluster0,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13005674
cluster2,MiddleEast,NorthAmerica,16225895
cluster2,MiddleEast,Asia,12515084
cluster3,MiddleEast,Europe,2822790
cluster1,MiddleEast,NorthAmerica,14529089
cluster3,MiddleEast,Europe,1327497
cluster3,MiddleEast,Europe,3635392
cluster1,MiddleEast,NorthAmerica,13375392
cluster3,MiddleEast,MiddleEast,222946
cluster1,MiddleEast,NorthAmerica,11963628
cluster1,MiddleEast,NorthAmerica,15791458
cluster3,MiddleEast,Europe,1639997
cluster3,MiddleEast,Europe,1344238
cluster1,MiddleEast,NorthAmerica,16374575
cluster2,MiddleEast,SouthAmerica,11940047
cluster0,MiddleEast,Europe,3328045
cluster4,MiddleEast,NorthAmerica,16225895
cluster0,MiddleEast,Europe,2099834
cluster1,MiddleEast,NorthAmerica,13241422
cluster4,MiddleEast,NorthAmerica,16235703
cluster4,MiddleEast,SouthAmerica,11940047
cluster3,MiddleEast,Europe,2255855
cluster3,MiddleEast,Europe,3635392
cluster3,MiddleEast,Europe,2111248
cluster3,MiddleEast,Europe,2181216
cluster3,MiddleEast,NorthAmerica,3021375
cluster1,MiddleEast,Asia,2294937
cluster0,MiddleEast,Europe,1535987
cluster3,MiddleEast,Europe,2142712
cluster1,MiddleEast,NorthAmerica,12352526
cluster2,MiddleEast,Asia,12757655
cluster1,MiddleEast,NorthAmerica,16353095
cluster3,MiddleEast,Europe,1500035
cluster3,MiddleEast,Europe,2412240
cluster3,MiddleEast,Europe,2153445
cluster1,MiddleEast,NorthAmerica,10805619
cluster2,MiddleEast,SouthAmerica,10117066
cluster3,MiddleEast,Europe,3043788
cluster1,MiddleEast,NorthAmerica,13240292
cluster3,MiddleEast,Europe,2067428
cluster3,MiddleEast,MiddleEast,310812
cluster3,MiddleEast,Europe,3503507
cluster0,MiddleEast,NorthAmerica,10825233
cluster1,MiddleEast,NorthAmerica,11161950
cluster0,MiddleEast,Europe,1577492
cluster1,MiddleEast,NorthAmerica,11534890
cluster1,MiddleEast,Europe,2825274
cluster1,MiddleEast,Europe,2378287
cluster1,MiddleEast,NorthAmerica,12921902
cluster1,MiddleEast,Europe,2395352
cluster1,MiddleEast,NorthAmerica,12573092
cluster1,MiddleEast,MiddleEast,653960
cluster4,MiddleEast,Europe,1826870
cluster0,MiddleEast,Europe,2051080
cluster1,MiddleEast,Europe,1277595
cluster1,MiddleEast,NorthAmerica,12007940
cluster3,MiddleEast,SouthAmerica,12657199
cluster0,MiddleEast,NorthAmerica,11958290
cluster1,MiddleEast,Asia,1674297
cluster4,MiddleEast,NorthAmerica,12799102
cluster0,MiddleEast,NorthAmerica,12065299
cluster4,MiddleEast,NorthAmerica,12466486
cluster1,MiddleEast,NorthAmerica,14087995
cluster2,MiddleEast,Asia,8530176
cluster1,MiddleEast,MiddleEast,1114832
cluster4,MiddleEast,NorthAmerica,16789023
cluster4,MiddleEast,NorthAmerica,11318269
cluster2,MiddleEast,SouthAmerica,10967354
cluster0,MiddleEast,NorthAmerica,3410088
cluster1,MiddleEast,Europe,2237136
cluster2,MiddleEast,Asia,10934810
cluster2,MiddleEast,Asia,10943669
cluster2,MiddleEast,SouthAmerica,10811718
cluster1,MiddleEast,Europe,2477268
cluster4,MiddleEast,Asia,9526602
cluster4,MiddleEast,MiddleEast,909009
cluster1,MiddleEast,Europe,1436590
cluster1,MiddleEast,MiddleEast,653960
cluster2,MiddleEast,Asia,10999796
cluster4,MiddleEast,NorthAmerica,16764502
cluster3,MiddleEast,Europe,1723640
cluster1,MiddleEast,NorthAmerica,11947148
cluster1,MiddleEast,NorthAmerica,13554075
cluster2,MiddleEast,Asia,12175191
cluster1,MiddleEast,Europe,2245711
cluster2,MiddleEast,Asia,8530176
cluster4,MiddleEast,NorthAmerica,12768172
cluster4,MiddleEast,NorthAmerica,13122803
cluster0,MiddleEast,NorthAmerica,11691706
cluster3,MiddleEast,Europe,2356528
cluster3,MiddleEast,Europe,2459668
cluster2,MiddleEast,Asia,10278720
cluster4,MiddleEast,NorthAmerica,16543908
cluster2,MiddleEast,Asia,11932903
cluster4,MiddleEast,NorthAmerica,12842574
cluster0,MiddleEast,Europe,3612094
cluster1,MiddleEast,NorthAmerica,13575349
cluster2,MiddleEast,NorthAmerica,16802270
cluster2,MiddleEast,Asia,11932903
cluster1,MiddleEast,Europe,2894920
cluster4,MiddleEast,NorthAmerica,15086009
cluster1,MiddleEast,Europe,1682577
cluster1,MiddleEast,Europe,4221127
cluster1,MiddleEast,NorthAmerica,13962190
cluster1,MiddleEast,MiddleEast,848162
cluster1,MiddleEast,NorthAmerica,12547127
cluster4,MiddleEast,NorthAmerica,16372080
cluster1,MiddleEast,Europe,1826952
cluster3,MiddleEast,Europe,1578135
cluster4,MiddleEast,NorthAmerica,16940747
cluster2,MiddleEast,SouthAmerica,12657199
cluster0,MiddleEast,Europe,3118547
cluster4,MiddleEast,NorthAmerica,16802270
cluster0,MiddleEast,Europe,2535984
cluster1,MiddleEast,NorthAmerica,13834804
cluster1,MiddleEast,NorthAmerica,16811613
cluster4,MiddleEast,SouthAmerica,12657199
cluster1,MiddleEast,Europe,1953724
cluster1,MiddleEast,Europe,4221127
cluster3,MiddleEast,Europe,2570413
cluster1,MiddleEast,Europe,2441405
cluster0,MiddleEast,NorthAmerica,3410088
cluster1,MiddleEast,Asia,1674297
cluster0,MiddleEast,Europe,1985052
cluster1,MiddleEast,Europe,2446914
cluster1,MiddleEast,NorthAmerica,12922189
cluster2,MiddleEast,Asia,12175191
cluster4,MiddleEast,NorthAmerica,16918569
cluster1,MiddleEast,Europe,1436590
cluster1,MiddleEast,Europe,2963487
cluster0,MiddleEast,Europe,2511307
cluster1,MiddleEast,NorthAmerica,11363956
cluster4,MiddleEast,SouthAmerica,10811718
cluster1,MiddleEast,Europe,3612094
cluster1,MiddleEast,NorthAmerica,13833913
cluster3,MiddleEast,Europe,2428427
cluster1,MiddleEast,MiddleEast,706717
cluster1,MiddleEast,Europe,4104441
cluster1,MiddleEast,NorthAmerica,11397159
cluster0,MiddleEast,NorthAmerica,11739026
cluster2,Asia,Europe,12539443
cluster4,Asia,NorthAmerica,22456670
cluster4,Asia,Europe,13053432
cluster4,Asia,Europe,13125244
cluster1,Asia,NorthAmerica,23818382
cluster2,Asia,Europe,13367381
cluster1,Asia,NorthAmerica,23454496
cluster2,Asia,MiddleEast,11581101
cluster2,Asia,Europe,12830892
cluster4,Asia,Europe,12955803
cluster2,Asia,Europe,12102184
cluster1,Asia,NorthAmerica,22925778
cluster2,Asia,SouthAmerica,21673049
cluster4,Asia,NorthAmerica,22859717
cluster2,Asia,Asia,10039883
cluster1,Asia,NorthAmerica,23692910
cluster4,Asia,NorthAmerica,22977369
cluster4,Asia,NorthAmerica,23350444
cluster1,Asia,NorthAmerica,24930264
cluster2,Asia,Asia,3153151
cluster2,Asia,MiddleEast,10302364
cluster1,Asia,NorthAmerica,27593415
cluster2,Asia,NorthAmerica,22248706
cluster2,Asia,SouthAmerica,20002606
cluster4,Asia,NorthAmerica,14241745
cluster2,Asia,Europe,13197842
cluster0,Asia,Asia,140426
cluster0,Asia,Asia,67536
cluster2,Asia,SouthAmerica,20684499
cluster2,Asia,Europe,13121735
cluster0,Asia,Asia,1708515
cluster2,Asia,MiddleEast,11901533
cluster2,Asia,Europe,11893670
cluster2,Asia,MiddleEast,11581101
cluster2,Asia,MiddleEast,10999796
cluster1,Asia,NorthAmerica,27589455
cluster2,Asia,Europe,12632442
cluster2,Asia,NorthAmerica,22866369
cluster1,Asia,NorthAmerica,24441242
cluster3,Asia,Asia,1169652
cluster4,Asia,Europe,12249641
cluster2,Asia,Asia,3153151
cluster1,Asia,NorthAmerica,23667716
cluster1,Asia,NorthAmerica,24016803
cluster4,Asia,NorthAmerica,22608856
cluster4,Asia,Europe,13272271
cluster4,Asia,Europe,13391837
cluster3,Asia,Asia,1055487
cluster1,Asia,NorthAmerica,27349699
cluster3,Asia,Asia,942303
cluster4,Asia,NorthAmerica,23738179
cluster4,Asia,Europe,14618583
cluster1,Asia,NorthAmerica,24457887
cluster2,Asia,NorthAmerica,27606941
cluster3,Asia,Asia,942303
cluster4,Asia,Europe,13061536
cluster1,Asia,NorthAmerica,25952174
cluster2,Asia,Europe,12608659
cluster2,Asia,Europe,15218889
cluster1,Asia,NorthAmerica,24814961
cluster4,Asia,MiddleEast,11803182
cluster4,Asia,NorthAmerica,23436902
cluster1,Asia,NorthAmerica,27180626
cluster4,Asia,Europe,12541475
cluster2,Asia,Europe,12405000
cluster1,Asia,NorthAmerica,27764896
cluster3,Asia,SouthAmerica,21673049
cluster4,Asia,Europe,12156046
cluster4,Asia,NorthAmerica,27606941
cluster2,Asia,Europe,13480034
cluster1,Asia,NorthAmerica,24679512
cluster1,Asia,NorthAmerica,27616723
cluster2,Asia,SouthAmerica,21673049
cluster4,Asia,Europe,11464185
cluster2,Asia,Europe,15218889
cluster4,Asia,Europe,13534323
cluster2,Asia,Europe,13150907
cluster4,Asia,NorthAmerica,14241745
cluster2,Asia,Asia,10039883
cluster2,Asia,Europe,12960273
cluster4,Asia,Europe,13228063
cluster1,Asia,NorthAmerica,23818712
cluster3,Asia,Asia,1169652
cluster1,Asia,NorthAmerica,27745308
cluster2,Asia,Europe,11893670
cluster4,Asia,Europe,13971069
cluster4,Asia,Europe,13364243
cluster1,Asia,NorthAmerica,22294454
cluster2,Asia,SouthAmerica,20684499
cluster2,Asia,Europe,14618583
cluster1,Asia,NorthAmerica,24678215
cluster4,Asia,Europe,13292913
cluster4,Asia,MiddleEast,11425853
cluster2,Asia,Europe,15086297
cluster4,Asia,NorthAmerica,22323403
cluster4,Asia,NorthAmerica,22654099
cluster1,NorthAmerica,Europe,15248696
cluster0,NorthAmerica,NorthAmerica,5205148
cluster1,NorthAmerica,Europe,14776630
cluster1,NorthAmerica,Europe,14667886
cluster3,NorthAmerica,NorthAmerica,3817740
cluster1,NorthAmerica,Europe,14416666
cluster3,NorthAmerica,NorthAmerica,4197443
cluster4,NorthAmerica,MiddleEast,16197875
cluster4,NorthAmerica,Europe,14950665
cluster4,NorthAmerica,Europe,14827162
cluster1,NorthAmerica,Europe,15672336
cluster3,NorthAmerica,NorthAmerica,4732580
cluster1,NorthAmerica,SouthAmerica,7050291
cluster0,NorthAmerica,NorthAmerica,4795001
cluster4,NorthAmerica,Asia,17718794
cluster3,NorthAmerica,NorthAmerica,3944736
cluster3,NorthAmerica,NorthAmerica,4673970
cluster3,NorthAmerica,NorthAmerica,4302008
cluster3,NorthAmerica,NorthAmerica,2761443
cluster4,NorthAmerica,Asia,25458903
cluster4,NorthAmerica,MiddleEast,17490270
cluster3,NorthAmerica,NorthAmerica,616883
cluster1,NorthAmerica,NorthAmerica,5422170
cluster4,NorthAmerica,SouthAmerica,8433652
cluster1,NorthAmerica,NorthAmerica,13559209
cluster1,NorthAmerica,Europe,14585384
cluster0,NorthAmerica,Asia,27534187
cluster4,NorthAmerica,Asia,27531502
cluster4,NorthAmerica,SouthAmerica,7462405
cluster1,NorthAmerica,Europe,14677981
cluster4,NorthAmerica,Asia,26238573
cluster4,NorthAmerica,MiddleEast,15876127
cluster1,NorthAmerica,Europe,15886642
cluster4,NorthAmerica,MiddleEast,16197875
cluster4,NorthAmerica,MiddleEast,16764502
cluster1,NorthAmerica,Asia,27589455
cluster1,NorthAmerica,Europe,15147014
cluster3,NorthAmerica,NorthAmerica,4793963
cluster3,NorthAmerica,NorthAmerica,3188874
cluster1,NorthAmerica,Asia,28758617
cluster1,NorthAmerica,Europe,15566047
cluster4,NorthAmerica,Asia,25458903
cluster3,NorthAmerica,NorthAmerica,3971134
cluster3,NorthAmerica,NorthAmerica,3617256
cluster3,NorthAmerica,NorthAmerica,5049271
cluster1,NorthAmerica,Europe,14513270
cluster1,NorthAmerica,Europe,14393936
cluster1,NorthAmerica,Asia,26960456
cluster0,NorthAmerica,NorthAmerica,774730
cluster1,NorthAmerica,Asia,28524794
cluster3,NorthAmerica,NorthAmerica,3898485
cluster4,NorthAmerica,Europe,13168371
cluster3,NorthAmerica,NorthAmerica,3167043
cluster2,NorthAmerica,NorthAmerica,595936
cluster1,NorthAmerica,Asia,28524794
cluster1,NorthAmerica,Europe,14774183
cluster3,NorthAmerica,NorthAmerica,1701228
cluster1,NorthAmerica,Europe,15170200
cluster1,NorthAmerica,Europe,12567297
cluster3,NorthAmerica,NorthAmerica,2845654
cluster4,NorthAmerica,MiddleEast,15977188
cluster3,NorthAmerica,NorthAmerica,4209100
cluster0,NorthAmerica,NorthAmerica,843959
cluster1,NorthAmerica,Europe,15243424
cluster1,NorthAmerica,Europe,15373760
cluster3,NorthAmerica,NorthAmerica,182413
cluster1,NorthAmerica,SouthAmerica,7050291
cluster4,NorthAmerica,Europe,15735698
cluster3,NorthAmerica,NorthAmerica,595936
cluster2,NorthAmerica,Europe,14305833
cluster3,NorthAmerica,NorthAmerica,3007921
cluster0,NorthAmerica,NorthAmerica,571910
cluster4,NorthAmerica,SouthAmerica,7050291
cluster1,NorthAmerica,Europe,16342209
cluster1,NorthAmerica,Europe,12567297
cluster1,NorthAmerica,Europe,14251010
cluster1,NorthAmerica,Europe,14645019
cluster1,NorthAmerica,NorthAmerica,13559209
cluster4,NorthAmerica,Asia,17718794
cluster4,NorthAmerica,Europe,14821002
cluster1,NorthAmerica,Europe,14564510
cluster3,NorthAmerica,NorthAmerica,3817437
cluster1,NorthAmerica,Asia,28758617
cluster3,NorthAmerica,NorthAmerica,183801
cluster1,NorthAmerica,Europe,15886642
cluster4,NorthAmerica,Europe,13815453
cluster1,NorthAmerica,Europe,14425642
cluster3,NorthAmerica,NorthAmerica,5384125
cluster4,NorthAmerica,SouthAmerica,7462405
cluster4,NorthAmerica,Europe,13168371
cluster3,NorthAmerica,NorthAmerica,3010419
cluster1,NorthAmerica,Europe,14495498
cluster4,NorthAmerica,MiddleEast,16361183
cluster4,NorthAmerica,Europe,12703168
cluster0,NorthAmerica,NorthAmerica,5342313
cluster3,NorthAmerica,NorthAmerica,5002911
cluster3,Europe,Europe,986500
cluster0,Europe,NorthAmerica,9941839
cluster3,Europe,Europe,1497042
cluster3,Europe,Europe,720623
cluster1,Europe,NorthAmerica,11318149
cluster3,Europe,Europe,754161
cluster1,Europe,NorthAmerica,11003411
cluster3,Europe,MiddleEast,1384322
cluster0,Europe,Europe,549939
cluster0,Europe,Europe,328851
cluster3,Europe,Europe,536894
cluster1,Europe,NorthAmerica,10396105
cluster3,Europe,SouthAmerica,11636908
cluster1,Europe,NorthAmerica,10383242
cluster3,Europe,Asia,2739230
cluster0,Europe,NorthAmerica,11206263
cluster0,Europe,NorthAmerica,10468657
cluster4,Europe,NorthAmerica,10897020
cluster0,Europe,NorthAmerica,12516793
cluster2,Europe,Asia,10300663
cluster3,Europe,MiddleEast,2761302
cluster1,Europe,NorthAmerica,15189054
cluster1,Europe,NorthAmerica,9711251
cluster4,Europe,SouthAmerica,10086070
cluster3,Europe,NorthAmerica,1683285
cluster3,Europe,Europe,578635
cluster2,Europe,Asia,12569148
cluster2,Europe,Asia,12575860
cluster4,Europe,SouthAmerica,9685448
cluster3,Europe,Europe,891509
cluster2,Europe,Asia,11191641
cluster0,Europe,MiddleEast,1034402
cluster3,Europe,Europe,951368
cluster3,Europe,MiddleEast,1384322
cluster3,Europe,MiddleEast,1723640
cluster2,Europe,Asia,12632442
cluster1,Europe,NorthAmerica,15147014
cluster1,Europe,NorthAmerica,10334135
cluster1,Europe,NorthAmerica,11938795
cluster2,Europe,Asia,13808688
cluster3,Europe,Europe,1428817
cluster2,Europe,Asia,10300663
cluster1,Europe,NorthAmerica,11165111
cluster0,Europe,NorthAmerica,11514208
cluster0,Europe,NorthAmerica,10101449
cluster3,Europe,Europe,641715
cluster3,Europe,Europe,757056
cluster2,Europe,Asia,11930792
cluster4,Europe,NorthAmerica,14948319
cluster3,Europe,MiddleEast,2412156
cluster2,Europe,Asia,13567052
cluster0,Europe,NorthAmerica,11244591
cluster0,Europe,Europe,2105331
cluster1,Europe,NorthAmerica,11970534
cluster2,Europe,NorthAmerica,15201734
cluster2,Europe,Asia,13567052
cluster3,Europe,Europe,1591381
cluster0,Europe,NorthAmerica,13451714
cluster3,Europe,Europe,65609
cluster3,Europe,Europe,2736666
cluster1,Europe,NorthAmerica,12384661
cluster0,Europe,MiddleEast,1209662
cluster1,Europe,NorthAmerica,10968726
cluster1,Europe,NorthAmerica,14777853
cluster3,Europe,Europe,452108
cluster3,Europe,Europe,283947
cluster1,Europe,NorthAmerica,15321446
cluster2,Europe,SouthAmerica,11636908
cluster3,Europe,Europe,2511535
cluster1,Europe,NorthAmerica,15201734
cluster0,Europe,Europe,844905
cluster1,Europe,NorthAmerica,12267354
cluster4,Europe,NorthAmerica,15210454
cluster4,Europe,SouthAmerica,11636908
cluster3,Europe,Europe,1845021
cluster3,Europe,Europe,2736666
cluster3,Europe,Europe,906443
cluster3,Europe,Europe,805297
cluster3,Europe,NorthAmerica,1683285
cluster3,Europe,Asia,2739230
cluster0,Europe,Europe,402635
cluster3,Europe,Europe,756245
cluster1,Europe,NorthAmerica,11318314
cluster2,Europe,Asia,13808688
cluster1,Europe,NorthAmerica,15297555
cluster3,Europe,Europe,951368
cluster3,Europe,Europe,1459613
cluster3,Europe,Europe,788036
cluster1,Europe,NorthAmerica,9741779
cluster2,Europe,SouthAmerica,9685448
cluster3,Europe,Europe,2105331
cluster1,Europe,NorthAmerica,12266805
cluster3,Europe,Europe,704392
cluster3,Europe,MiddleEast,1684833
cluster3,Europe,Europe,2680733
cluster0,Europe,NorthAmerica,9799965
cluster1,Europe,NorthAmerica,10150807
cluster1,NorthAmerica,Europe,10435993
cluster3,NorthAmerica,NorthAmerica,421363
cluster1,NorthAmerica,Europe,10048909
cluster0,NorthAmerica,Europe,9874551
cluster3,NorthAmerica,NorthAmerica,978303
cluster1,NorthAmerica,Europe,9600559
cluster3,NorthAmerica,NorthAmerica,631328
cluster1,NorthAmerica,MiddleEast,11383259
cluster3,NorthAmerica,NorthAmerica,2970355
cluster4,NorthAmerica,Europe,10132091
cluster0,NorthAmerica,Europe,10015979
cluster1,NorthAmerica,Europe,10862307
cluster3,NorthAmerica,NorthAmerica,61607
cluster1,NorthAmerica,SouthAmerica,3890788
cluster3,NorthAmerica,NorthAmerica,170211
cluster1,NorthAmerica,Asia,12953890
cluster0,NorthAmerica,NorthAmerica,856855
cluster0,NorthAmerica,NorthAmerica,140793
cluster0,NorthAmerica,NorthAmerica,531762
cluster0,NorthAmerica,NorthAmerica,2107806
cluster4,NorthAmerica,Asia,20728200
cluster1,NorthAmerica,MiddleEast,12694531
cluster3,NorthAmerica,NorthAmerica,4824118
cluster0,NorthAmerica,NorthAmerica,628206
cluster4,NorthAmerica,SouthAmerica,4979569
cluster1,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,Europe,9769919
cluster4,NorthAmerica,Asia,22807409
cluster2,NorthAmerica,Asia,22808587
cluster1,NorthAmerica,SouthAmerica,3555057
cluster1,NorthAmerica,Europe,9896781
cluster4,NorthAmerica,Asia,21483331
cluster4,NorthAmerica,MiddleEast,11058884
cluster1,NorthAmerica,Europe,11097504
cluster1,NorthAmerica,MiddleEast,11383259
cluster4,NorthAmerica,MiddleEast,11947148
cluster2,NorthAmerica,Asia,22866369
cluster3,NorthAmerica,NorthAmerica,4793963
cluster1,NorthAmerica,Europe,10334135
cluster3,NorthAmerica,NorthAmerica,1604234
cluster4,NorthAmerica,Asia,24048438
cluster1,NorthAmerica,Europe,10831764
cluster2,NorthAmerica,Asia,20728200
cluster3,NorthAmerica,NorthAmerica,825021
cluster0,NorthAmerica,NorthAmerica,1177390
cluster0,NorthAmerica,NorthAmerica,275625
cluster0,NorthAmerica,Europe,9702424
cluster1,NorthAmerica,Europe,9581853
cluster4,NorthAmerica,Asia,22212464
cluster0,NorthAmerica,NorthAmerica,4577424
cluster1,NorthAmerica,MiddleEast,12459979
cluster1,NorthAmerica,Asia,23809408
cluster0,NorthAmerica,NorthAmerica,900078
cluster0,NorthAmerica,Europe,8353997
cluster3,NorthAmerica,NorthAmerica,1630285
cluster2,NorthAmerica,NorthAmerica,4837548
cluster1,NorthAmerica,Asia,23809408
cluster1,NorthAmerica,Europe,10055719
cluster0,NorthAmerica,NorthAmerica,3104841
cluster1,NorthAmerica,Europe,10355958
cluster1,NorthAmerica,Europe,7758455
cluster3,NorthAmerica,NorthAmerica,1997123
cluster0,NorthAmerica,MiddleEast,11162118
cluster3,NorthAmerica,NorthAmerica,607911
cluster0,NorthAmerica,NorthAmerica,4405690
cluster1,NorthAmerica,Europe,10445922
cluster1,NorthAmerica,Europe,10565761
cluster3,NorthAmerica,NorthAmerica,4966815
cluster4,NorthAmerica,SouthAmerica,3890788
cluster1,NorthAmerica,Europe,11125455
cluster3,NorthAmerica,NorthAmerica,4837548
cluster2,NorthAmerica,Europe,9492800
cluster3,NorthAmerica,NorthAmerica,1851789
cluster3,NorthAmerica,NorthAmerica,4847089
cluster4,NorthAmerica,SouthAmerica,3890788
cluster1,NorthAmerica,Europe,11613291
cluster1,NorthAmerica,Europe,7758455
cluster1,NorthAmerica,Europe,9436063
cluster1,NorthAmerica,Europe,9856426
cluster0,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,Asia,12953890
cluster1,NorthAmerica,Europe,10003922
cluster1,NorthAmerica,Europe,9768398
cluster3,NorthAmerica,NorthAmerica,978560
cluster1,NorthAmerica,Asia,24048438
cluster3,NorthAmerica,NorthAmerica,4943016
cluster1,NorthAmerica,Europe,11097504
cluster1,NorthAmerica,Europe,8998482
cluster0,NorthAmerica,Europe,9622331
cluster3,NorthAmerica,NorthAmerica,591225
cluster1,NorthAmerica,SouthAmerica,3555057
cluster1,NorthAmerica,Europe,8353997
cluster3,NorthAmerica,NorthAmerica,1850107
cluster1,NorthAmerica,Europe,9690340
cluster1,NorthAmerica,MiddleEast,11553409
cluster1,NorthAmerica,Europe,7899507
cluster3,NorthAmerica,NorthAmerica,553070
cluster3,NorthAmerica,NorthAmerica,237455
cluster1,NorthAmerica,Europe,12042731
cluster3,NorthAmerica,NorthAmerica,2014713
cluster1,NorthAmerica,Europe,11614528
cluster1,NorthAmerica,Europe,11469937
cluster3,NorthAmerica,NorthAmerica,626227
cluster1,NorthAmerica,Europe,11207406
cluster3,NorthAmerica,NorthAmerica,995103
cluster1,NorthAmerica,MiddleEast,12990086
cluster4,NorthAmerica,Europe,11740409
cluster0,NorthAmerica,Europe,11619931
cluster1,NorthAmerica,Europe,12465344
cluster3,NorthAmerica,NorthAmerica,1542821
cluster1,NorthAmerica,SouthAmerica,4418977
cluster3,NorthAmerica,NorthAmerica,1601759
cluster1,NorthAmerica,Asia,14537529
cluster0,NorthAmerica,NorthAmerica,749937
cluster0,NorthAmerica,NorthAmerica,1482870
cluster3,NorthAmerica,NorthAmerica,1101415
cluster3,NorthAmerica,NorthAmerica,526838
cluster4,NorthAmerica,Asia,22316487
cluster1,NorthAmerica,MiddleEast,14294729
cluster3,NorthAmerica,NorthAmerica,3227753
cluster0,NorthAmerica,NorthAmerica,2231851
cluster1,NorthAmerica,SouthAmerica,5824755
cluster1,NorthAmerica,NorthAmerica,10361912
cluster1,NorthAmerica,Europe,11376276
cluster1,NorthAmerica,Asia,24383611
cluster4,NorthAmerica,Asia,24383331
cluster4,NorthAmerica,SouthAmerica,4585198
cluster1,NorthAmerica,Europe,11486515
cluster4,NorthAmerica,Asia,23070976
cluster4,NorthAmerica,MiddleEast,12666579
cluster1,NorthAmerica,Europe,12690901
cluster1,NorthAmerica,MiddleEast,12990086
cluster4,NorthAmerica,MiddleEast,13554075
cluster1,NorthAmerica,Asia,24441242
cluster3,NorthAmerica,NorthAmerica,3188874
cluster1,NorthAmerica,Europe,11938795
cluster3,NorthAmerica,NorthAmerica,1604234
cluster1,NorthAmerica,Asia,25619975
cluster1,NorthAmerica,Europe,12401023
cluster4,NorthAmerica,Asia,22316487
cluster3,NorthAmerica,NorthAmerica,779744
cluster0,NorthAmerica,NorthAmerica,426839
cluster0,NorthAmerica,NorthAmerica,1858487
cluster1,NorthAmerica,Europe,11306370
cluster1,NorthAmerica,Europe,11186510
cluster4,NorthAmerica,Asia,23797173
cluster3,NorthAmerica,NorthAmerica,2987543
cluster1,NorthAmerica,Asia,25382559
cluster3,NorthAmerica,NorthAmerica,705355
cluster0,NorthAmerica,Europe,9962270
cluster3,NorthAmerica,NorthAmerica,32304
cluster2,NorthAmerica,NorthAmerica,3240335
cluster1,NorthAmerica,Asia,25382559
cluster1,NorthAmerica,Europe,11617221
cluster3,NorthAmerica,NorthAmerica,1506207
cluster1,NorthAmerica,Europe,11961312
cluster1,NorthAmerica,Europe,9365170
cluster3,NorthAmerica,NorthAmerica,409230
cluster4,NorthAmerica,MiddleEast,12769199
cluster3,NorthAmerica,NorthAmerica,1010850
cluster0,NorthAmerica,NorthAmerica,2816837
cluster1,NorthAmerica,Europe,12043158
cluster1,NorthAmerica,Europe,12167914
cluster3,NorthAmerica,NorthAmerica,3362284
cluster1,NorthAmerica,SouthAmerica,4418977
cluster1,NorthAmerica,Europe,12642310
cluster3,NorthAmerica,NorthAmerica,3240335
cluster2,NorthAmerica,Europe,11098016
cluster3,NorthAmerica,NorthAmerica,277087
cluster3,NorthAmerica,NorthAmerica,3248974
cluster4,NorthAmerica,SouthAmerica,4418977
cluster1,NorthAmerica,Europe,13181008
cluster1,NorthAmerica,Europe,9365170
cluster1,NorthAmerica,Europe,11042367
cluster1,NorthAmerica,Europe,11449593
cluster1,NorthAmerica,NorthAmerica,10361912
cluster1,NorthAmerica,Asia,14537529
cluster1,NorthAmerica,Europe,11611059
cluster1,NorthAmerica,Europe,11365118
cluster3,NorthAmerica,NorthAmerica,625959
cluster1,NorthAmerica,Asia,25619975
cluster3,NorthAmerica,NorthAmerica,3339285
cluster1,NorthAmerica,Europe,12690901
cluster1,NorthAmerica,Europe,10607104
cluster1,NorthAmerica,Europe,11222562
cluster3,NorthAmerica,NorthAmerica,2194037
cluster4,NorthAmerica,SouthAmerica,4585198
cluster1,NorthAmerica,Europe,9962270
cluster3,NorthAmerica,NorthAmerica,275913
cluster1,NorthAmerica,Europe,11291448
cluster1,NorthAmerica,MiddleEast,13158011
cluster1,NorthAmerica,Europe,9504178
cluster3,NorthAmerica,NorthAmerica,2152015
cluster3,NorthAmerica,NorthAmerica,1811912
cluster4,Asia,Europe,13717563
cluster4,Asia,NorthAmerica,23639101
cluster2,Asia,Europe,14218611
cluster2,Asia,Europe,14299039
cluster1,Asia,NorthAmerica,24998354
cluster2,Asia,Europe,14545424
cluster1,Asia,NorthAmerica,24632430
cluster2,Asia,MiddleEast,12757655
cluster1,Asia,NorthAmerica,26944097
cluster2,Asia,Europe,14009073
cluster4,Asia,Europe,14132185
cluster2,Asia,Europe,13277309
cluster1,Asia,NorthAmerica,24107745
cluster4,Asia,SouthAmerica,22658126
cluster1,Asia,NorthAmerica,24040092
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,24872593
cluster4,Asia,NorthAmerica,24158931
cluster4,Asia,NorthAmerica,24528708
cluster4,Asia,NorthAmerica,26101988
cluster4,Asia,Asia,4295163
cluster4,Asia,MiddleEast,11476547
cluster1,Asia,NorthAmerica,28759447
cluster4,Asia,NorthAmerica,23431768
cluster2,Asia,SouthAmerica,21034151
cluster2,Asia,NorthAmerica,15416885
cluster2,Asia,Europe,14375446
cluster0,Asia,Asia,1233868
cluster2,Asia,Asia,1228548
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,14293822
cluster3,Asia,Asia,2802981
cluster2,Asia,MiddleEast,13078523
cluster2,Asia,Europe,13065897
cluster2,Asia,MiddleEast,12757655
cluster2,Asia,MiddleEast,12175191
cluster3,Asia,Asia,1169652
cluster1,Asia,NorthAmerica,28758617
cluster2,Asia,Europe,13808688
cluster4,Asia,NorthAmerica,24048438
cluster1,Asia,NorthAmerica,25619975
cluster2,Asia,Europe,13415668
cluster4,Asia,Asia,4295163
cluster1,Asia,NorthAmerica,24848017
cluster0,Asia,NorthAmerica,25196456
cluster4,Asia,NorthAmerica,23790877
cluster2,Asia,Europe,14449047
cluster2,Asia,Europe,14569030
cluster3,Asia,Asia,2053674
cluster0,Asia,NorthAmerica,28515530
cluster2,Asia,MiddleEast,11684339
cluster3,Asia,Asia,263476
cluster4,Asia,NorthAmerica,24918076
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25636279
cluster2,Asia,NorthAmerica,28773081
cluster3,Asia,Asia,263476
cluster2,Asia,Europe,14225580
cluster1,Asia,NorthAmerica,27126581
cluster2,Asia,Europe,13785128
cluster2,Asia,Europe,16401115
cluster1,Asia,NorthAmerica,25988786
cluster4,Asia,MiddleEast,12980094
cluster1,Asia,NorthAmerica,24615980
cluster4,Asia,NorthAmerica,28346917
cluster2,Asia,Europe,13715253
cluster2,Asia,Europe,13580153
cluster1,Asia,NorthAmerica,28933589
cluster3,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,13309001
cluster1,Asia,NorthAmerica,28773081
cluster2,Asia,Europe,14657558
cluster1,Asia,NorthAmerica,25851616
cluster0,Asia,NorthAmerica,28783000
cluster2,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,12630273
cluster2,Asia,Europe,16401115
cluster2,Asia,Europe,14712359
cluster2,Asia,Europe,14324051
cluster2,Asia,NorthAmerica,15416885
cluster2,Asia,Asia,11210654
cluster4,Asia,Europe,14137906
cluster2,Asia,Europe,14402385
cluster1,Asia,NorthAmerica,24998689
cluster3,Asia,Asia,0
cluster1,Asia,NorthAmerica,28914194
cluster4,Asia,Europe,13065897
cluster2,Asia,Europe,15151200
cluster2,Asia,Europe,14539856
cluster1,Asia,NorthAmerica,23477259
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25850236
cluster2,Asia,Europe,14468731
cluster2,Asia,MiddleEast,12602060
cluster2,Asia,Europe,16268219
cluster4,Asia,NorthAmerica,23506199
cluster4,Asia,NorthAmerica,23835925
cluster3,Europe,Europe,2363691
cluster0,Europe,NorthAmerica,10493192
cluster3,Europe,Europe,794471
cluster3,Europe,Europe,1229555
cluster1,Europe,NorthAmerica,11817439
cluster3,Europe,Europe,1931166
cluster1,Europe,NorthAmerica,11587734
cluster3,Europe,MiddleEast,2325124
cluster0,Europe,Europe,1979007
cluster0,Europe,Europe,1497224
cluster3,Europe,Europe,1268365
cluster1,Europe,NorthAmerica,10895111
cluster3,Europe,SouthAmerica,12970374
cluster1,Europe,NorthAmerica,10965932
cluster3,Europe,Asia,2212954
cluster0,Europe,NorthAmerica,11732862
cluster0,Europe,NorthAmerica,11000740
cluster4,Europe,NorthAmerica,11483516
cluster0,Europe,NorthAmerica,13079583
cluster2,Europe,Asia,10075450
cluster3,Europe,MiddleEast,3357993
cluster1,Europe,NorthAmerica,15648961
cluster1,Europe,NorthAmerica,10236321
cluster4,Europe,SouthAmerica,11448871
cluster3,Europe,NorthAmerica,2177569
cluster3,Europe,Europe,1794424
cluster2,Europe,Asia,12188979
cluster2,Europe,Asia,12193095
cluster4,Europe,SouthAmerica,10903041
cluster3,Europe,Europe,1083226
cluster2,Europe,Asia,10860693
cluster0,Europe,MiddleEast,2103058
cluster3,Europe,Europe,829371
cluster3,Europe,MiddleEast,2325124
cluster1,Europe,MiddleEast,2245711
cluster4,Europe,Asia,12249641
cluster1,Europe,NorthAmerica,15566047
cluster3,Europe,Europe,1428817
cluster1,Europe,NorthAmerica,10831764
cluster1,Europe,NorthAmerica,12401023
cluster2,Europe,Asia,13415668
cluster2,Europe,Asia,10075450
cluster1,Europe,NorthAmerica,11668833
cluster0,Europe,NorthAmerica,11998857
cluster0,Europe,NorthAmerica,10655632
cluster3,Europe,Europe,1669818
cluster3,Europe,Europe,1785770
cluster2,Europe,Asia,11574437
cluster4,Europe,NorthAmerica,15423244
cluster1,Europe,MiddleEast,2978873
cluster2,Europe,Asia,13176591
cluster0,Europe,NorthAmerica,11758546
cluster0,Europe,Europe,3183184
cluster1,Europe,NorthAmerica,12455980
cluster2,Europe,NorthAmerica,15659881
cluster2,Europe,Asia,13176591
cluster3,Europe,Europe,811577
cluster1,Europe,NorthAmerica,13854282
cluster3,Europe,Europe,1480611
cluster3,Europe,Europe,3773650
cluster1,Europe,NorthAmerica,12931289
cluster0,Europe,MiddleEast,2261073
cluster1,Europe,NorthAmerica,11533208
cluster0,Europe,NorthAmerica,15257917
cluster3,Europe,Europe,979172
cluster3,Europe,Europe,1209125
cluster1,Europe,NorthAmerica,15735830
cluster4,Europe,SouthAmerica,12970374
cluster0,Europe,Europe,1085364
cluster1,Europe,NorthAmerica,15659881
cluster0,Europe,Europe,1876820
cluster1,Europe,NorthAmerica,12842348
cluster4,Europe,NorthAmerica,15666729
cluster4,Europe,SouthAmerica,12970374
cluster3,Europe,Europe,780559
cluster3,Europe,Europe,3773650
cluster3,Europe,Europe,1986583
cluster3,Europe,Europe,1187130
cluster3,Europe,NorthAmerica,2177569
cluster0,Europe,Asia,2212954
cluster0,Europe,Europe,1769119
cluster3,Europe,Europe,1345354
cluster1,Europe,NorthAmerica,11817322
cluster2,Europe,Asia,13415668
cluster1,Europe,NorthAmerica,15709017
cluster3,Europe,Europe,829371
cluster3,Europe,Europe,2636160
cluster3,Europe,Europe,1562994
cluster1,Europe,NorthAmerica,10231442
cluster2,Europe,SouthAmerica,10903041
cluster3,Europe,Europe,3183184
cluster1,Europe,NorthAmerica,12842745
cluster3,Europe,Europe,1547174
cluster3,Europe,MiddleEast,2623609
cluster3,Europe,Europe,3789175
cluster0,Europe,NorthAmerica,10345177
cluster0,Europe,NorthAmerica,10708529
cluster2,Asia,Europe,10090332
cluster4,Asia,NorthAmerica,20235833
cluster2,Asia,Europe,10946333
cluster2,Asia,Europe,10889835
cluster4,Asia,NorthAmerica,21634135
cluster2,Asia,Europe,11047883
cluster4,Asia,NorthAmerica,21108059
cluster2,Asia,MiddleEast,9105017
cluster4,Asia,NorthAmerica,23542965
cluster2,Asia,Europe,10445847
cluster4,Asia,Europe,10648816
cluster2,Asia,Europe,9754723
cluster4,Asia,NorthAmerica,20782564
cluster4,Asia,SouthAmerica,18366252
cluster4,Asia,NorthAmerica,20557483
cluster2,Asia,Asia,7650745
cluster4,Asia,NorthAmerica,21454426
cluster4,Asia,NorthAmerica,20766612
cluster2,Asia,NorthAmerica,21007100
cluster4,Asia,NorthAmerica,22514478
cluster0,Asia,Asia,0
cluster4,Asia,MiddleEast,7739951
cluster1,Asia,NorthAmerica,25283615
cluster2,Asia,NorthAmerica,20084126
cluster2,Asia,SouthAmerica,16845882
cluster4,Asia,NorthAmerica,12065852
cluster2,Asia,Europe,10876771
cluster2,Asia,Asia,3040999
cluster0,Asia,Asia,3113020
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,10917144
cluster0,Asia,Asia,1381888
cluster2,Asia,MiddleEast,9454185
cluster2,Asia,Europe,9594605
cluster2,Asia,MiddleEast,9105017
cluster2,Asia,MiddleEast,8530176
cluster2,Asia,Asia,3153151
cluster4,Asia,NorthAmerica,25458903
cluster2,Asia,Europe,10300663
cluster2,Asia,NorthAmerica,20728200
cluster4,Asia,NorthAmerica,22316487
cluster4,Asia,Asia,4295163
cluster2,Asia,Europe,10075450
cluster4,Asia,NorthAmerica,21481147
cluster4,Asia,NorthAmerica,21856636
cluster2,Asia,NorthAmerica,20375007
cluster2,Asia,Europe,10982196
cluster2,Asia,Europe,11100814
cluster3,Asia,Asia,2158550
cluster4,Asia,NorthAmerica,24998498
cluster2,Asia,MiddleEast,7975088
cluster4,Asia,Asia,4018836
cluster4,Asia,NorthAmerica,21525169
cluster2,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22273561
cluster2,Asia,NorthAmerica,25303559
cluster4,Asia,Asia,4018836
cluster2,Asia,Europe,10969652
cluster4,Asia,NorthAmerica,23946337
cluster2,Asia,Europe,10268133
cluster2,Asia,Europe,12867454
cluster4,Asia,NorthAmerica,22450549
cluster4,Asia,MiddleEast,9337423
cluster4,Asia,NorthAmerica,21133133
cluster4,Asia,NorthAmerica,24823988
cluster2,Asia,Europe,10261008
cluster2,Asia,Europe,10082570
cluster2,Asia,NorthAmerica,25647281
cluster4,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,10132465
cluster1,Asia,NorthAmerica,25303559
cluster2,Asia,Europe,11187409
cluster4,Asia,NorthAmerica,22255133
cluster4,Asia,NorthAmerica,25320589
cluster2,Asia,SouthAmerica,18366252
cluster2,Asia,Europe,9238068
cluster2,Asia,Europe,12867454
cluster4,Asia,Europe,11230986
cluster2,Asia,Europe,10929724
cluster2,Asia,NorthAmerica,12065852
cluster2,Asia,Asia,7650745
cluster2,Asia,Europe,10614884
cluster2,Asia,Europe,10990259
cluster4,Asia,NorthAmerica,21635090
cluster3,Asia,Asia,4295163
cluster2,Asia,NorthAmerica,25642200
cluster4,Asia,Europe,9594605
cluster2,Asia,Europe,11621849
cluster2,Asia,Europe,11110017
cluster4,Asia,NorthAmerica,20190886
cluster2,Asia,SouthAmerica,17625442
cluster2,Asia,Europe,12276200
cluster4,Asia,NorthAmerica,22251616
cluster2,Asia,Europe,11028262
cluster2,Asia,MiddleEast,8920007
cluster2,Asia,Europe,12704291
cluster4,Asia,NorthAmerica,20120014
cluster4,Asia,NorthAmerica,20411245
cluster1,NorthAmerica,Europe,11250152
cluster0,NorthAmerica,NorthAmerica,1234462
cluster1,NorthAmerica,Europe,10884038
cluster1,NorthAmerica,Europe,10709844
cluster3,NorthAmerica,NorthAmerica,153519
cluster1,NorthAmerica,Europe,10429575
cluster3,NorthAmerica,NorthAmerica,226900
cluster1,NorthAmerica,MiddleEast,12198187
cluster4,NorthAmerica,Europe,10955797
cluster4,NorthAmerica,Europe,10847762
cluster1,NorthAmerica,Europe,11694222
cluster3,NorthAmerica,NorthAmerica,763486
cluster1,NorthAmerica,SouthAmerica,4006864
cluster0,NorthAmerica,NorthAmerica,824598
cluster1,NorthAmerica,Asia,13792366
cluster3,NorthAmerica,NorthAmerica,34737
cluster0,NorthAmerica,NorthAmerica,702976
cluster0,NorthAmerica,NorthAmerica,330453
cluster0,NorthAmerica,NorthAmerica,1283546
cluster4,NorthAmerica,Asia,21481147
cluster1,NorthAmerica,MiddleEast,13493266
cluster3,NorthAmerica,NorthAmerica,3998803
cluster0,NorthAmerica,NorthAmerica,1451869
cluster1,NorthAmerica,SouthAmerica,5291713
cluster1,NorthAmerica,NorthAmerica,9601075
cluster1,NorthAmerica,Europe,10599486
cluster4,NorthAmerica,Asia,23607061
cluster2,NorthAmerica,Asia,23610532
cluster4,NorthAmerica,SouthAmerica,3977255
cluster1,NorthAmerica,Europe,10732863
cluster4,NorthAmerica,Asia,22269233
cluster4,NorthAmerica,MiddleEast,11877705
cluster1,NorthAmerica,Europe,11933704
cluster1,NorthAmerica,MiddleEast,12198187
cluster4,NorthAmerica,MiddleEast,12768172
cluster1,NorthAmerica,Asia,23667716
cluster3,NorthAmerica,NorthAmerica,3971134
cluster1,NorthAmerica,Europe,11165111
cluster3,NorthAmerica,NorthAmerica,825021
cluster3,NorthAmerica,NorthAmerica,779744
cluster1,NorthAmerica,Asia,24848017
cluster1,NorthAmerica,Europe,11668833
cluster4,NorthAmerica,Asia,21481147
cluster3,NorthAmerica,NorthAmerica,352972
cluster0,NorthAmerica,NorthAmerica,1078534
cluster1,NorthAmerica,Europe,10534320
cluster1,NorthAmerica,Europe,10413245
cluster2,NorthAmerica,Asia,23002086
cluster3,NorthAmerica,NorthAmerica,3753421
cluster4,NorthAmerica,MiddleEast,13267673
cluster1,NorthAmerica,Asia,24608076
cluster0,NorthAmerica,NorthAmerica,74868
cluster0,NorthAmerica,Europe,9175209
cluster3,NorthAmerica,NorthAmerica,805752
cluster2,NorthAmerica,NorthAmerica,4012116
cluster1,NorthAmerica,Asia,24608076
cluster1,NorthAmerica,Europe,10890264
cluster3,NorthAmerica,NorthAmerica,2283524
cluster1,NorthAmerica,Europe,11186196
cluster1,NorthAmerica,Europe,8576036
cluster3,NorthAmerica,NorthAmerica,1172328
cluster4,NorthAmerica,MiddleEast,11977748
cluster3,NorthAmerica,NorthAmerica,237030
cluster0,NorthAmerica,NorthAmerica,3582058
cluster1,NorthAmerica,Europe,11280941
cluster1,NorthAmerica,Europe,11398521
cluster1,NorthAmerica,NorthAmerica,4144900
cluster1,NorthAmerica,SouthAmerica,4006864
cluster4,NorthAmerica,Europe,11953861
cluster3,NorthAmerica,NorthAmerica,4012116
cluster2,NorthAmerica,Europe,10323746
cluster3,NorthAmerica,NorthAmerica,1025824
cluster0,NorthAmerica,NorthAmerica,4021550
cluster4,NorthAmerica,SouthAmerica,4006864
cluster1,NorthAmerica,Europe,12451568
cluster1,NorthAmerica,Europe,8576036
cluster1,NorthAmerica,Europe,10265910
cluster1,NorthAmerica,Europe,10692093
cluster1,NorthAmerica,NorthAmerica,9601075
cluster4,NorthAmerica,Asia,13792366
cluster4,NorthAmerica,Europe,10832028
cluster1,NorthAmerica,Europe,10603339
cluster3,NorthAmerica,NorthAmerica,153788
cluster1,NorthAmerica,Asia,24848017
cluster0,NorthAmerica,NorthAmerica,4121851
cluster1,NorthAmerica,Europe,11933704
cluster1,NorthAmerica,Europe,9821540
cluster1,NorthAmerica,Europe,10456158
cluster3,NorthAmerica,NorthAmerica,1416089
cluster4,NorthAmerica,SouthAmerica,3977255
cluster1,NorthAmerica,Europe,9175209
cluster3,NorthAmerica,NorthAmerica,1024105
cluster1,NorthAmerica,Europe,10523823
cluster1,NorthAmerica,MiddleEast,12361783
cluster1,NorthAmerica,Europe,8712867
cluster0,NorthAmerica,NorthAmerica,1371617
cluster0,NorthAmerica,NorthAmerica,1032171
cluster1,NorthAmerica,Europe,11607927
cluster3,NorthAmerica,NorthAmerica,1587713
cluster1,NorthAmerica,Europe,11213124
cluster1,NorthAmerica,Europe,11052641
cluster3,NorthAmerica,NorthAmerica,199438
cluster1,NorthAmerica,Europe,10780601
cluster3,NorthAmerica,NorthAmerica,570738
cluster1,NorthAmerica,MiddleEast,12555567
cluster4,NorthAmerica,Europe,11309937
cluster0,NorthAmerica,Europe,11196159
cluster1,NorthAmerica,Europe,12042145
cluster3,NorthAmerica,NorthAmerica,1115955
cluster1,NorthAmerica,SouthAmerica,4177191
cluster3,NorthAmerica,NorthAmerica,1176181
cluster1,NorthAmerica,Asia,14128627
cluster0,NorthAmerica,NorthAmerica,323490
cluster0,NorthAmerica,NorthAmerica,1056065
cluster3,NorthAmerica,NorthAmerica,677024
cluster3,NorthAmerica,NorthAmerica,934078
cluster4,NorthAmerica,Asia,21856636
cluster1,NorthAmerica,MiddleEast,13854806
cluster3,NorthAmerica,NorthAmerica,3648172
cluster0,NorthAmerica,NorthAmerica,1804741
cluster1,NorthAmerica,SouthAmerica,5524814
cluster1,NorthAmerica,NorthAmerica,9944145
cluster1,NorthAmerica,Europe,10950025
cluster4,NorthAmerica,Asia,23957420
cluster4,NorthAmerica,Asia,23959313
cluster4,NorthAmerica,SouthAmerica,4244857
cluster1,NorthAmerica,Europe,11072673
cluster4,NorthAmerica,Asia,22630302
cluster4,NorthAmerica,MiddleEast,12233735
cluster1,NorthAmerica,Europe,12275254
cluster1,NorthAmerica,MiddleEast,12555567
cluster4,NorthAmerica,MiddleEast,13122803
cluster4,NorthAmerica,Asia,24016803
cluster3,NorthAmerica,NorthAmerica,3617256
cluster1,NorthAmerica,Europe,11514208
cluster3,NorthAmerica,NorthAmerica,1177390
cluster3,NorthAmerica,NorthAmerica,426839
cluster1,NorthAmerica,Asia,25196456
cluster1,NorthAmerica,Europe,11998857
cluster4,NorthAmerica,Asia,21856636
cluster3,NorthAmerica,NorthAmerica,352972
cluster0,NorthAmerica,NorthAmerica,1431674
cluster1,NorthAmerica,Europe,10882660
cluster1,NorthAmerica,Europe,10762150
cluster4,NorthAmerica,Asia,23360301
cluster3,NorthAmerica,NorthAmerica,3404495
cluster1,NorthAmerica,Asia,24957570
cluster3,NorthAmerica,NorthAmerica,278700
cluster0,NorthAmerica,Europe,9530634
cluster3,NorthAmerica,NorthAmerica,452829
cluster2,NorthAmerica,NorthAmerica,3661243
cluster1,NorthAmerica,Asia,24957570
cluster1,NorthAmerica,Europe,11217712
cluster3,NorthAmerica,NorthAmerica,1931928
cluster1,NorthAmerica,Europe,11535953
cluster1,NorthAmerica,Europe,8932518
cluster3,NorthAmerica,NorthAmerica,821344
cluster1,NorthAmerica,MiddleEast,12334942
cluster0,NorthAmerica,NorthAmerica,585471
cluster0,NorthAmerica,NorthAmerica,3233315
cluster1,NorthAmerica,Europe,11624756
cluster1,NorthAmerica,Europe,11745645
cluster3,NorthAmerica,NorthAmerica,3790965
cluster1,NorthAmerica,SouthAmerica,4177191
cluster1,NorthAmerica,Europe,12263817
cluster3,NorthAmerica,NorthAmerica,3661243
cluster2,NorthAmerica,Europe,10673118
cluster3,NorthAmerica,NorthAmerica,675598
cluster3,NorthAmerica,NorthAmerica,3670415
cluster4,NorthAmerica,SouthAmerica,4177191
cluster1,NorthAmerica,Europe,12780477
cluster4,NorthAmerica,Europe,8932518
cluster1,NorthAmerica,Europe,10616301
cluster1,NorthAmerica,Europe,11033685
cluster1,NorthAmerica,NorthAmerica,9944145
cluster1,NorthAmerica,Asia,14128627
cluster1,NorthAmerica,Europe,11183598
cluster1,NorthAmerica,Europe,10946912
cluster0,NorthAmerica,NorthAmerica,199169
cluster1,NorthAmerica,Asia,25196456
cluster3,NorthAmerica,NorthAmerica,3768021
cluster1,NorthAmerica,Europe,12275254
cluster1,NorthAmerica,Europe,10176202
cluster0,NorthAmerica,Europe,10801874
cluster3,NorthAmerica,NorthAmerica,1767569
cluster4,NorthAmerica,SouthAmerica,4244857
cluster1,NorthAmerica,Europe,9530634
cluster3,NorthAmerica,NorthAmerica,673918
cluster1,NorthAmerica,Europe,10870108
cluster1,NorthAmerica,MiddleEast,12721103
cluster1,NorthAmerica,Europe,9070369
cluster3,NorthAmerica,NorthAmerica,1724873
cluster3,NorthAmerica,NorthAmerica,1385217
cluster0,NorthAmerica,Europe,10166457
cluster0,NorthAmerica,NorthAmerica,157182
cluster0,NorthAmerica,Europe,9875531
cluster0,NorthAmerica,Europe,9663098
cluster0,NorthAmerica,NorthAmerica,1231943
cluster0,NorthAmerica,Europe,9361189
cluster0,NorthAmerica,NorthAmerica,868859
cluster0,NorthAmerica,MiddleEast,11115771
cluster0,NorthAmerica,Europe,9879851
cluster0,NorthAmerica,Europe,9786001
cluster0,NorthAmerica,Europe,10633328
cluster3,NorthAmerica,NorthAmerica,330499
cluster0,NorthAmerica,SouthAmerica,3721761
cluster0,NorthAmerica,NorthAmerica,269166
cluster4,NorthAmerica,Asia,12758962
cluster0,NorthAmerica,NorthAmerica,1107621
cluster3,NorthAmerica,NorthAmerica,375872
cluster3,NorthAmerica,NorthAmerica,763916
cluster3,NorthAmerica,NorthAmerica,2361316
cluster2,NorthAmerica,Asia,20375007
cluster0,NorthAmerica,MiddleEast,12404517
cluster3,NorthAmerica,NorthAmerica,5076020
cluster0,NorthAmerica,NorthAmerica,386106
cluster0,NorthAmerica,SouthAmerica,4720778
cluster0,NorthAmerica,NorthAmerica,8554970
cluster0,NorthAmerica,Europe,9532312
cluster4,NorthAmerica,Asia,22545951
cluster4,NorthAmerica,SouthAmerica,3300264
cluster0,NorthAmerica,Europe,9694310
cluster4,NorthAmerica,Asia,21188139
cluster4,NorthAmerica,MiddleEast,10797887
cluster0,NorthAmerica,Europe,10888936
cluster0,NorthAmerica,MiddleEast,11115771
cluster0,NorthAmerica,MiddleEast,11691706
cluster4,NorthAmerica,Asia,22608856
cluster3,NorthAmerica,NorthAmerica,5049271
cluster0,NorthAmerica,Europe,10101449
cluster0,NorthAmerica,NorthAmerica,275625
cluster3,NorthAmerica,NorthAmerica,1858487
cluster4,NorthAmerica,Asia,23790877
cluster0,NorthAmerica,Europe,10655632
cluster2,NorthAmerica,Asia,20375007
cluster0,NorthAmerica,NorthAmerica,1078534
cluster3,NorthAmerica,NorthAmerica,1431674
cluster0,NorthAmerica,Europe,9472849
cluster0,NorthAmerica,Europe,9350348
cluster2,NorthAmerica,Asia,21926503
cluster0,NorthAmerica,NorthAmerica,4828558
cluster4,NorthAmerica,Asia,23548995
cluster3,NorthAmerica,NorthAmerica,1152334
cluster0,NorthAmerica,Europe,8095706
cluster3,NorthAmerica,NorthAmerica,1883842
cluster2,NorthAmerica,NorthAmerica,5089605
cluster4,NorthAmerica,Asia,23548995
cluster0,NorthAmerica,Europe,9886463
cluster0,NorthAmerica,NorthAmerica,3358320
cluster0,NorthAmerica,Europe,10120872
cluster0,NorthAmerica,Europe,7493803
cluster0,NorthAmerica,NorthAmerica,2250411
cluster0,NorthAmerica,MiddleEast,10895583
cluster3,NorthAmerica,NorthAmerica,849336
cluster3,NorthAmerica,NorthAmerica,4656957
cluster0,NorthAmerica,Europe,10230876
cluster0,NorthAmerica,Europe,10339773
cluster0,NorthAmerica,NorthAmerica,5222608
cluster4,NorthAmerica,SouthAmerica,3721761
cluster0,NorthAmerica,Europe,10996640
cluster0,NorthAmerica,NorthAmerica,5089605
cluster2,NorthAmerica,Europe,9259657
cluster0,NorthAmerica,NorthAmerica,2104880
cluster3,NorthAmerica,NorthAmerica,5099324
cluster4,NorthAmerica,SouthAmerica,3721761
cluster0,NorthAmerica,Europe,11439590
cluster0,NorthAmerica,Europe,7493803
cluster0,NorthAmerica,Europe,9199186
cluster0,NorthAmerica,Europe,9648671
cluster0,NorthAmerica,NorthAmerica,8554970
cluster4,NorthAmerica,Asia,12758962
cluster0,NorthAmerica,Europe,9762240
cluster0,NorthAmerica,Europe,9554595
cluster3,NorthAmerica,NorthAmerica,1232226
cluster4,NorthAmerica,Asia,23790877
cluster0,NorthAmerica,NorthAmerica,5198946
cluster0,NorthAmerica,Europe,10888936
cluster0,NorthAmerica,Europe,8744072
cluster0,NorthAmerica,Europe,9401734
cluster0,NorthAmerica,NorthAmerica,380169
cluster4,NorthAmerica,SouthAmerica,3300264
cluster4,NorthAmerica,Europe,8095706
cluster3,NorthAmerica,NorthAmerica,2103198
cluster0,NorthAmerica,Europe,9467813
cluster0,NorthAmerica,MiddleEast,11275846
cluster0,NorthAmerica,Europe,7628519
cluster3,NorthAmerica,NorthAmerica,296627
cluster3,NorthAmerica,NorthAmerica,47947
cluster3,Europe,Europe,1296398
cluster1,Europe,NorthAmerica,9312978
cluster3,Europe,Europe,1398562
cluster3,Europe,Europe,482667
cluster1,Europe,NorthAmerica,10687215
cluster3,Europe,Europe,273348
cluster1,Europe,NorthAmerica,10376330
cluster3,Europe,MiddleEast,1956916
cluster0,Europe,Europe,739745
cluster0,Europe,Europe,315397
cluster3,Europe,Europe,1165372
cluster1,Europe,NorthAmerica,9764527
cluster3,Europe,SouthAmerica,11126547
cluster1,Europe,NorthAmerica,9756343
cluster3,Europe,Asia,3331253
cluster0,Europe,NorthAmerica,10576578
cluster0,Europe,NorthAmerica,9838985
cluster4,Europe,NorthAmerica,10270111
cluster1,Europe,NorthAmerica,11887099
cluster2,Europe,Asia,10982196
cluster3,Europe,MiddleEast,3364491
cluster1,Europe,NorthAmerica,14556014
cluster1,Europe,NorthAmerica,9080587
cluster4,Europe,SouthAmerica,9642354
cluster3,Europe,NorthAmerica,1062467
cluster3,Europe,Europe,220982
cluster2,Europe,Asia,13209666
cluster2,Europe,Asia,13215489
cluster4,Europe,SouthAmerica,9164610
cluster3,Europe,Europe,697962
cluster2,Europe,Asia,11842126
cluster0,Europe,MiddleEast,1593573
cluster3,Europe,Europe,1474333
cluster3,Europe,MiddleEast,1956916
cluster0,Europe,MiddleEast,2356528
cluster4,Europe,Asia,13272271
cluster1,Europe,NorthAmerica,14513270
cluster3,Europe,Europe,641715
cluster1,Europe,NorthAmerica,9702424
cluster1,Europe,NorthAmerica,11306370
cluster2,Europe,Asia,14449047
cluster3,Europe,Europe,1669818
cluster2,Europe,Asia,10982196
cluster1,Europe,NorthAmerica,10534320
cluster0,Europe,NorthAmerica,10882660
cluster0,Europe,NorthAmerica,9472849
cluster3,Europe,Europe,129662
cluster2,Europe,Asia,12577810
cluster4,Europe,NorthAmerica,14315263
cluster2,Europe,Asia,14207741
cluster0,Europe,NorthAmerica,10614328
cluster0,Europe,Europe,1558766
cluster1,Europe,NorthAmerica,11339225
cluster2,Europe,NorthAmerica,14568708
cluster2,Europe,Asia,14207741
cluster3,Europe,Europe,1493328
cluster1,Europe,NorthAmerica,12816472
cluster3,Europe,Europe,675048
cluster3,Europe,Europe,2179358
cluster1,Europe,NorthAmerica,11755024
cluster0,Europe,MiddleEast,1757536
cluster1,Europe,NorthAmerica,10340778
cluster0,Europe,NorthAmerica,14144936
cluster3,Europe,Europe,818584
cluster3,Europe,Europe,869391
cluster1,Europe,NorthAmerica,14687415
cluster2,Europe,SouthAmerica,11126547
cluster3,Europe,Europe,2672539
cluster1,Europe,NorthAmerica,14568708
cluster0,Europe,Europe,227660
cluster1,Europe,NorthAmerica,11638265
cluster1,Europe,NorthAmerica,14577446
cluster4,Europe,SouthAmerica,11126547
cluster3,Europe,Europe,2269805
cluster3,Europe,Europe,2179358
cluster3,Europe,Europe,324617
cluster3,Europe,Europe,564458
cluster3,Europe,NorthAmerica,1062467
cluster3,Europe,Asia,3331253
cluster3,Europe,Europe,441257
cluster3,Europe,Europe,402786
cluster1,Europe,NorthAmerica,10687367
cluster2,Europe,Asia,14449047
cluster1,Europe,NorthAmerica,14663333
cluster3,Europe,Europe,1474333
cluster3,Europe,Europe,967104
cluster0,Europe,Europe,246012
cluster1,Europe,NorthAmerica,9108999
cluster4,Europe,SouthAmerica,9164610
cluster3,Europe,Europe,1558766
cluster1,Europe,NorthAmerica,11637727
cluster3,Europe,Europe,181254
cluster3,Europe,MiddleEast,2238961
cluster3,Europe,Europe,2156045
cluster1,Europe,NorthAmerica,9170627
cluster1,Europe,NorthAmerica,9522439
cluster3,Europe,Europe,1330269
cluster0,Europe,NorthAmerica,9190640
cluster3,Europe,Europe,1474249
cluster0,Europe,Europe,576584
cluster1,Europe,NorthAmerica,10566247
cluster3,Europe,Europe,207159
cluster1,Europe,NorthAmerica,10252354
cluster3,Europe,MiddleEast,2038860
cluster0,Europe,Europe,781229
cluster0,Europe,Europe,436699
cluster3,Europe,Europe,1286625
cluster1,Europe,NorthAmerica,9643886
cluster3,Europe,SouthAmerica,10985790
cluster0,Europe,NorthAmerica,9632705
cluster3,Europe,Asia,3459793
cluster1,Europe,NorthAmerica,10454661
cluster0,Europe,NorthAmerica,9717138
cluster4,Europe,NorthAmerica,10146104
cluster0,Europe,NorthAmerica,11763187
cluster2,Europe,Asia,11100814
cluster3,Europe,MiddleEast,3451414
cluster1,Europe,NorthAmerica,14435209
cluster1,Europe,NorthAmerica,8959272
cluster4,Europe,SouthAmerica,9511246
cluster3,Europe,NorthAmerica,980949
cluster3,Europe,Europe,249492
cluster2,Europe,Asia,13329195
cluster2,Europe,Asia,13335041
cluster4,Europe,SouthAmerica,9028171
cluster3,Europe,Europe,781738
cluster4,Europe,Asia,11960957
cluster0,Europe,MiddleEast,1674756
cluster3,Europe,Europe,1604020
cluster3,Europe,MiddleEast,2038860
cluster3,Europe,MiddleEast,2459668
cluster4,Europe,Asia,13391837
cluster1,Europe,NorthAmerica,14393936
cluster3,Europe,Europe,757056
cluster1,Europe,NorthAmerica,9581853
cluster1,Europe,NorthAmerica,11186510
cluster2,Europe,Asia,14569030
cluster3,Europe,Europe,1785770
cluster2,Europe,Asia,11100814
cluster1,Europe,NorthAmerica,10413245
cluster1,Europe,NorthAmerica,10762150
cluster0,Europe,NorthAmerica,9350348
cluster0,Europe,Europe,129662
cluster2,Europe,Asia,12697171
cluster4,Europe,NorthAmerica,14193914
cluster3,Europe,MiddleEast,3118314
cluster2,Europe,Asia,14327657
cluster0,Europe,NorthAmerica,10492858
cluster0,Europe,Europe,1430172
cluster1,Europe,NorthAmerica,11218540
cluster2,Europe,NorthAmerica,14447972
cluster2,Europe,Asia,14327657
cluster3,Europe,Europe,1567356
cluster1,Europe,NorthAmerica,12698063
cluster3,Europe,Europe,785178
cluster3,Europe,Europe,2049758
cluster1,Europe,NorthAmerica,11631851
cluster0,Europe,MiddleEast,1834288
cluster1,Europe,NorthAmerica,10217558
cluster1,Europe,NorthAmerica,14023437
cluster3,Europe,Europe,948054
cluster3,Europe,Europe,994326
cluster1,Europe,NorthAmerica,14568170
cluster4,Europe,SouthAmerica,10985790
cluster0,Europe,Europe,2774394
cluster1,Europe,NorthAmerica,14447972
cluster0,Europe,Europe,98081
cluster1,Europe,NorthAmerica,11513989
cluster4,Europe,NorthAmerica,14456783
cluster4,Europe,SouthAmerica,10985790
cluster3,Europe,Europe,2396904
cluster3,Europe,Europe,2049758
cluster3,Europe,Europe,200662
cluster3,Europe,Europe,649408
cluster3,Europe,NorthAmerica,980949
cluster3,Europe,Asia,3459793
cluster0,Europe,Europe,504261
cluster3,Europe,Europe,480733
cluster1,Europe,NorthAmerica,10566409
cluster2,Europe,Asia,14569030
cluster1,Europe,NorthAmerica,14544174
cluster4,Europe,Europe,1604020
cluster3,Europe,Europe,847320
cluster3,Europe,Europe,281252
cluster1,Europe,NorthAmerica,8988935
cluster4,Europe,SouthAmerica,9028171
cluster3,Europe,Europe,1430172
cluster1,Europe,NorthAmerica,11513411
cluster3,Europe,Europe,251638
cluster3,Europe,MiddleEast,2314003
cluster3,Europe,Europe,2028157
cluster0,Europe,NorthAmerica,9048561
cluster0,Europe,NorthAmerica,9399793
cluster2,Asia,Europe,11818598
cluster4,Asia,NorthAmerica,21777743
cluster2,Asia,Europe,12392522
cluster2,Asia,Europe,12440728
cluster4,Asia,NorthAmerica,23153945
cluster2,Asia,Europe,12667505
cluster4,Asia,NorthAmerica,22740925
cluster2,Asia,MiddleEast,10858316
cluster2,Asia,Europe,12120037
cluster2,Asia,Europe,12258367
cluster2,Asia,Europe,11398034
cluster4,Asia,NorthAmerica,22270585
cluster2,Asia,SouthAmerica,20704844
cluster2,Asia,Asia,9327720
cluster2,Asia,NorthAmerica,23011886
cluster4,Asia,NorthAmerica,22302588
cluster2,Asia,NorthAmerica,22637603
cluster2,Asia,NorthAmerica,24198801
cluster3,Asia,Asia,2158550
cluster2,Asia,MiddleEast,9572502
cluster4,Asia,NorthAmerica,26905184
cluster2,Asia,NorthAmerica,21585444
cluster2,Asia,SouthAmerica,19085912
cluster2,Asia,NorthAmerica,13569526
cluster2,Asia,Europe,12497796
cluster4,Asia,Asia,923897
cluster4,Asia,Asia,1041017
cluster2,Asia,SouthAmerica,19783181
cluster2,Asia,Europe,12442871
cluster0,Asia,Asia,771221
cluster2,Asia,MiddleEast,11182239
cluster2,Asia,Europe,11197096
cluster2,Asia,MiddleEast,10858316
cluster2,Asia,MiddleEast,10278720
cluster3,Asia,Asia,1055487
cluster1,Asia,NorthAmerica,26960456
cluster2,Asia,Europe,11930792
cluster4,Asia,NorthAmerica,22212464
cluster4,Asia,NorthAmerica,23797173
cluster3,Asia,Asia,2053674
cluster2,Asia,Europe,11574437
cluster0,Asia,Asia,2158550
cluster2,Asia,NorthAmerica,23002086
cluster1,Asia,NorthAmerica,23360301
cluster2,Asia,NorthAmerica,21926503
cluster2,Asia,Europe,12577810
cluster2,Asia,Europe,12697171
cluster1,Asia,NorthAmerica,26646741
cluster3,Asia,Asia,1789374
cluster2,Asia,NorthAmerica,23064886
cluster4,Asia,Europe,13912703
cluster4,Asia,NorthAmerica,23795733
cluster2,Asia,NorthAmerica,26920895
cluster3,Asia,Asia,1789374
cluster2,Asia,Europe,12403498
cluster4,Asia,NorthAmerica,25353154
cluster2,Asia,Europe,11905537
cluster2,Asia,Europe,14510014
cluster1,Asia,NorthAmerica,24098952
cluster2,Asia,MiddleEast,11081407
cluster4,Asia,NorthAmerica,22735884
cluster4,Asia,NorthAmerica,26475167
cluster2,Asia,Europe,11848554
cluster2,Asia,Europe,11704943
cluster4,Asia,NorthAmerica,27141336
cluster3,Asia,SouthAmerica,20704844
cluster4,Asia,Europe,11506648
cluster4,Asia,NorthAmerica,26920895
cluster2,Asia,Europe,12785041
cluster4,Asia,NorthAmerica,23944894
cluster1,Asia,NorthAmerica,26933117
cluster2,Asia,SouthAmerica,20704844
cluster2,Asia,Europe,10778144
cluster2,Asia,Europe,14510014
cluster4,Asia,Europe,12837312
cluster2,Asia,Europe,12469023
cluster2,Asia,NorthAmerica,13569526
cluster2,Asia,Asia,9327720
cluster2,Asia,Europe,12256095
cluster2,Asia,Europe,12543181
cluster4,Asia,NorthAmerica,23154464
cluster3,Asia,Asia,2053674
cluster4,Asia,NorthAmerica,27126442
cluster2,Asia,Europe,11197096
cluster4,Asia,Europe,13264940
cluster2,Asia,Europe,12676387
cluster4,Asia,NorthAmerica,21648814
cluster2,Asia,SouthAmerica,19783181
cluster2,Asia,Europe,13912703
cluster1,Asia,NorthAmerica,23942919
cluster2,Asia,Europe,12603113
cluster2,Asia,MiddleEast,10699461
cluster2,Asia,Europe,14371392
cluster4,Asia,NorthAmerica,21649197
cluster4,Asia,NorthAmerica,21969239
cluster4,NorthAmerica,Europe,15014528
cluster3,NorthAmerica,NorthAmerica,4985048
cluster1,NorthAmerica,Europe,14627619
cluster4,NorthAmerica,Europe,14485924
cluster3,NorthAmerica,NorthAmerica,3600678
cluster1,NorthAmerica,Europe,14210150
cluster3,NorthAmerica,NorthAmerica,3964161
cluster4,NorthAmerica,MiddleEast,15963981
cluster4,NorthAmerica,Europe,14733424
cluster4,NorthAmerica,Europe,14629897
cluster1,NorthAmerica,Europe,15478944
cluster3,NorthAmerica,NorthAmerica,4516006
cluster1,NorthAmerica,SouthAmerica,6831336
cluster0,NorthAmerica,NorthAmerica,4570354
cluster4,NorthAmerica,Asia,17575513
cluster0,NorthAmerica,NorthAmerica,3721073
cluster0,NorthAmerica,NorthAmerica,4453916
cluster3,NorthAmerica,NorthAmerica,4070306
cluster3,NorthAmerica,NorthAmerica,2469986
cluster1,NorthAmerica,Asia,24998498
cluster4,NorthAmerica,MiddleEast,17224119
cluster3,NorthAmerica,NorthAmerica,287816
cluster0,NorthAmerica,NorthAmerica,5203445
cluster4,NorthAmerica,SouthAmerica,8211378
cluster1,NorthAmerica,NorthAmerica,13370391
cluster1,NorthAmerica,Europe,14380749
cluster1,NorthAmerica,Asia,27283536
cluster1,NorthAmerica,Asia,27294962
cluster4,NorthAmerica,SouthAmerica,7244043
cluster1,NorthAmerica,Europe,14503670
cluster4,NorthAmerica,Asia,25906812
cluster4,NorthAmerica,MiddleEast,15649821
cluster1,NorthAmerica,Europe,15714865
cluster4,NorthAmerica,MiddleEast,15963981
cluster4,NorthAmerica,MiddleEast,16543908
cluster1,NorthAmerica,Asia,27349699
cluster0,NorthAmerica,NorthAmerica,774730
cluster1,NorthAmerica,Europe,14948319
cluster0,NorthAmerica,NorthAmerica,4577424
cluster3,NorthAmerica,NorthAmerica,2987543
cluster1,NorthAmerica,Asia,28515530
cluster4,NorthAmerica,Europe,15423244
cluster4,NorthAmerica,Asia,24998498
cluster3,NorthAmerica,NorthAmerica,3753421
cluster0,NorthAmerica,NorthAmerica,3404495
cluster0,NorthAmerica,NorthAmerica,4828558
cluster1,NorthAmerica,Europe,14315263
cluster1,NorthAmerica,Europe,14193914
cluster1,NorthAmerica,Asia,26646741
cluster1,NorthAmerica,Asia,28273838
cluster3,NorthAmerica,NorthAmerica,3677764
cluster4,NorthAmerica,Europe,12946352
cluster3,NorthAmerica,NorthAmerica,2952726
cluster2,NorthAmerica,NorthAmerica,311232
cluster0,NorthAmerica,Asia,28273838
cluster1,NorthAmerica,Europe,14628583
cluster3,NorthAmerica,NorthAmerica,1662790
cluster1,NorthAmerica,Europe,14969323
cluster4,NorthAmerica,Europe,12341701
cluster3,NorthAmerica,NorthAmerica,2576768
cluster4,NorthAmerica,MiddleEast,15744753
cluster3,NorthAmerica,NorthAmerica,3980143
cluster0,NorthAmerica,NorthAmerica,172704
cluster4,NorthAmerica,Europe,15061573
cluster1,NorthAmerica,Europe,15182193
cluster3,NorthAmerica,NorthAmerica,907060
cluster1,NorthAmerica,SouthAmerica,6831336
cluster4,NorthAmerica,Europe,15639771
cluster3,NorthAmerica,NorthAmerica,311232
cluster2,NorthAmerica,Europe,14104186
cluster3,NorthAmerica,NorthAmerica,2727157
cluster3,NorthAmerica,NorthAmerica,333455
cluster4,NorthAmerica,SouthAmerica,6831336
cluster1,NorthAmerica,Europe,16210264
cluster4,NorthAmerica,Europe,12341701
cluster4,NorthAmerica,Europe,14046167
cluster1,NorthAmerica,Europe,14466036
cluster1,NorthAmerica,NorthAmerica,13370391
cluster4,NorthAmerica,Asia,17575513
cluster1,NorthAmerica,Europe,14613275
cluster1,NorthAmerica,Europe,14379966
cluster3,NorthAmerica,NorthAmerica,3600456
cluster1,NorthAmerica,Asia,28515530
cluster3,NorthAmerica,NorthAmerica,938229
cluster1,NorthAmerica,Europe,15714865
cluster4,NorthAmerica,Europe,13596141
cluster4,NorthAmerica,Europe,14234743
cluster3,NorthAmerica,NorthAmerica,5166750
cluster4,NorthAmerica,SouthAmerica,7244043
cluster4,NorthAmerica,Europe,12946352
cluster3,NorthAmerica,NorthAmerica,2729098
cluster1,NorthAmerica,Europe,14303325
cluster4,NorthAmerica,MiddleEast,16115332
cluster4,NorthAmerica,Europe,12473365
cluster3,NorthAmerica,NorthAmerica,5122749
cluster3,NorthAmerica,NorthAmerica,4781773
cluster4,MiddleEast,NorthAmerica,12028976
cluster1,MiddleEast,Europe,3577063
cluster4,MiddleEast,NorthAmerica,13421594
cluster3,MiddleEast,Europe,3025964
cluster0,MiddleEast,Europe,2413408
cluster3,MiddleEast,Europe,2005542
cluster1,MiddleEast,NorthAmerica,12519346
cluster1,MiddleEast,NorthAmerica,12431875
cluster1,MiddleEast,Asia,1926209
cluster2,MiddleEast,Asia,7975088
cluster4,MiddleEast,NorthAmerica,17269441
cluster4,MiddleEast,NorthAmerica,11827325
cluster1,MiddleEast,NorthAmerica,4094403
cluster2,MiddleEast,Asia,10444073
cluster2,MiddleEast,SouthAmerica,10950574
cluster2,MiddleEast,Asia,9023438
cluster3,MiddleEast,Europe,2412156
cluster1,MiddleEast,NorthAmerica,12459979
cluster2,MiddleEast,Asia,11684339
cluster1,MiddleEast,Europe,2978873
cluster2,MiddleEast,Asia,7975088
cluster4,MiddleEast,NorthAmerica,13267673
cluster3,MiddleEast,Europe,3118314
cluster2,MiddleEast,Asia,11442018
cluster0,MiddleEast,Europe,4137641
cluster2,MiddleEast,Asia,11442018
cluster1,MiddleEast,Europe,4716954
cluster4,MiddleEast,NorthAmerica,14427033
cluster4,MiddleEast,NorthAmerica,13021029
cluster3,MiddleEast,Europe,2561008
cluster3,MiddleEast,Europe,2297775
cluster4,MiddleEast,NorthAmerica,17445468
cluster2,MiddleEast,SouthAmerica,12691046
cluster0,MiddleEast,Europe,3799765
cluster4,MiddleEast,NorthAmerica,14287796
cluster4,MiddleEast,NorthAmerica,17293746
cluster1,MiddleEast,Europe,2606276
cluster1,MiddleEast,Europe,3204950
cluster1,MiddleEast,Europe,3166980
cluster1,MiddleEast,Asia,1926209
cluster3,MiddleEast,Europe,2621565
cluster3,MiddleEast,Europe,3159075
cluster1,MiddleEast,Europe,3513392
cluster2,MiddleEast,SouthAmerica,10950574
cluster0,MiddleEast,Europe,3117842
cluster3,MiddleEast,MiddleEast,912928
cluster1,MiddleEast,Europe,4572980
cluster1,MiddleEast,NorthAmerica,11896027
cluster1,MiddleEast,NorthAmerica,12227263
cluster2,Asia,Europe,13474705
cluster4,Asia,NorthAmerica,23397508
cluster2,Asia,Europe,13980685
cluster2,Asia,Europe,14058682
cluster1,Asia,NorthAmerica,24758589
cluster2,Asia,Europe,14303633
cluster1,Asia,NorthAmerica,24387916
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,Europe,13766687
cluster4,Asia,Europe,13890759
cluster2,Asia,Europe,13035686
cluster1,Asia,NorthAmerica,23868602
cluster2,Asia,SouthAmerica,22416864
cluster4,Asia,NorthAmerica,23796489
cluster2,Asia,Asia,10968998
cluster1,Asia,NorthAmerica,24631155
cluster4,Asia,NorthAmerica,23917867
cluster4,Asia,NorthAmerica,24284232
cluster4,Asia,NorthAmerica,25856376
cluster4,Asia,Asia,4018836
cluster2,Asia,MiddleEast,11234292
cluster1,Asia,NorthAmerica,28519394
cluster4,Asia,NorthAmerica,23191646
cluster2,Asia,SouthAmerica,20792096
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Europe,14133710
cluster0,Asia,Asia,992154
cluster4,Asia,Asia,1004951
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,14054007
cluster0,Asia,Asia,2540551
cluster2,Asia,MiddleEast,12835994
cluster2,Asia,Europe,12824961
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,MiddleEast,11932903
cluster3,Asia,Asia,942303
cluster1,Asia,NorthAmerica,28524794
cluster2,Asia,Europe,13567052
cluster1,Asia,NorthAmerica,23809408
cluster1,Asia,NorthAmerica,25382559
cluster3,Asia,Asia,263476
cluster2,Asia,Europe,13176591
cluster4,Asia,Asia,4018836
cluster1,Asia,NorthAmerica,24608076
cluster1,Asia,NorthAmerica,24957570
cluster4,Asia,NorthAmerica,23548995
cluster2,Asia,Europe,14207741
cluster2,Asia,Europe,14327657
cluster3,Asia,Asia,1789374
cluster1,Asia,NorthAmerica,28273838
cluster2,Asia,MiddleEast,11442018
cluster4,Asia,NorthAmerica,24677404
cluster4,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25397013
cluster2,Asia,NorthAmerica,28533260
cluster0,Asia,Asia,0
cluster2,Asia,Europe,13987964
cluster1,Asia,NorthAmerica,26894908
cluster2,Asia,Europe,13543387
cluster2,Asia,Europe,16157920
cluster1,Asia,NorthAmerica,25744509
cluster2,Asia,MiddleEast,12737482
cluster1,Asia,NorthAmerica,24372587
cluster4,Asia,NorthAmerica,28104870
cluster2,Asia,Europe,13474380
cluster2,Asia,Europe,13338734
cluster1,Asia,NorthAmerica,28700496
cluster3,Asia,SouthAmerica,22416864
cluster4,Asia,Europe,13072741
cluster1,Asia,NorthAmerica,28533260
cluster2,Asia,Europe,14416121
cluster1,Asia,NorthAmerica,25605640
cluster0,Asia,NorthAmerica,28543434
cluster2,Asia,SouthAmerica,22416864
cluster2,Asia,Europe,12390403
cluster2,Asia,Europe,16157920
cluster4,Asia,Europe,14470732
cluster2,Asia,Europe,14083932
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Asia,10968998
cluster4,Asia,Europe,13895945
cluster2,Asia,Europe,14161951
cluster1,Asia,NorthAmerica,24758942
cluster3,Asia,Asia,263476
cluster1,Asia,NorthAmerica,28681603
cluster4,Asia,Europe,12824961
cluster4,Asia,Europe,14908691
cluster2,Asia,Europe,14299090
cluster1,Asia,NorthAmerica,23238924
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25604201
cluster2,Asia,Europe,14227821
cluster2,Asia,MiddleEast,12359423
cluster2,Asia,Europe,16024662
cluster4,Asia,NorthAmerica,23265028
cluster4,Asia,NorthAmerica,23593817
cluster4,NorthAmerica,Europe,11321306
cluster3,NorthAmerica,NorthAmerica,1308480
cluster0,NorthAmerica,Europe,10973587
cluster0,NorthAmerica,Europe,10793248
cluster0,NorthAmerica,NorthAmerica,79492
cluster0,NorthAmerica,Europe,10507618
cluster0,NorthAmerica,NorthAmerica,294851
cluster4,NorthAmerica,MiddleEast,12269715
cluster4,NorthAmerica,Europe,11031088
cluster0,NorthAmerica,Europe,10927742
cluster0,NorthAmerica,Europe,11774516
cluster3,NorthAmerica,NorthAmerica,838489
cluster0,NorthAmerica,SouthAmerica,4008468
cluster3,NorthAmerica,NorthAmerica,896947
cluster4,NorthAmerica,Asia,13879800
cluster0,NorthAmerica,NorthAmerica,45299
cluster0,NorthAmerica,NorthAmerica,777161
cluster3,NorthAmerica,NorthAmerica,400144
cluster3,NorthAmerica,NorthAmerica,1209262
cluster4,NorthAmerica,Asia,21525169
cluster4,NorthAmerica,MiddleEast,13558484
cluster0,NorthAmerica,NorthAmerica,3923456
cluster0,NorthAmerica,NorthAmerica,1526739
cluster0,NorthAmerica,SouthAmerica,5303007
cluster0,NorthAmerica,NorthAmerica,9684005
cluster0,NorthAmerica,Europe,10677905
cluster4,NorthAmerica,Asia,23676437
cluster4,NorthAmerica,Asia,23681323
cluster4,NorthAmerica,SouthAmerica,4006243
cluster0,NorthAmerica,Europe,10817818
cluster4,NorthAmerica,Asia,22329726
cluster4,NorthAmerica,MiddleEast,11950878
cluster0,NorthAmerica,Europe,12018022
cluster4,NorthAmerica,MiddleEast,12269715
cluster4,NorthAmerica,MiddleEast,12842574
cluster4,NorthAmerica,Asia,23738179
cluster3,NorthAmerica,NorthAmerica,3898485
cluster0,NorthAmerica,Europe,11244591
cluster0,NorthAmerica,NorthAmerica,900078
cluster3,NorthAmerica,NorthAmerica,705355
cluster4,NorthAmerica,Asia,24918076
cluster0,NorthAmerica,Europe,11758546
cluster4,NorthAmerica,Asia,21525169
cluster0,NorthAmerica,NorthAmerica,74868
cluster0,NorthAmerica,NorthAmerica,278700
cluster0,NorthAmerica,NorthAmerica,1152334
cluster0,NorthAmerica,Europe,10614328
cluster0,NorthAmerica,Europe,10492858
cluster4,NorthAmerica,Asia,23064886
cluster0,NorthAmerica,NorthAmerica,3677764
cluster4,NorthAmerica,Asia,24677404
cluster4,NorthAmerica,Europe,9249188
cluster0,NorthAmerica,NorthAmerica,731365
cluster2,NorthAmerica,NorthAmerica,3936840
cluster4,NorthAmerica,Asia,24677404
cluster0,NorthAmerica,Europe,10980397
cluster0,NorthAmerica,NorthAmerica,2210767
cluster0,NorthAmerica,Europe,11265187
cluster4,NorthAmerica,Europe,8648600
cluster0,NorthAmerica,NorthAmerica,1097983
cluster4,NorthAmerica,MiddleEast,12049549
cluster3,NorthAmerica,NorthAmerica,307709
cluster0,NorthAmerica,NorthAmerica,3506455
cluster0,NorthAmerica,Europe,11363872
cluster0,NorthAmerica,Europe,11479376
cluster0,NorthAmerica,NorthAmerica,4072688
cluster4,NorthAmerica,SouthAmerica,4008468
cluster4,NorthAmerica,Europe,12050323
cluster0,NorthAmerica,NorthAmerica,3936840
cluster4,NorthAmerica,Europe,10403024
cluster0,NorthAmerica,NorthAmerica,951559
cluster3,NorthAmerica,NorthAmerica,3946359
cluster4,NorthAmerica,SouthAmerica,4008468
cluster4,NorthAmerica,Europe,12542170
cluster4,NorthAmerica,Europe,8648600
cluster0,NorthAmerica,Europe,10344441
cluster0,NorthAmerica,Europe,10776134
cluster1,NorthAmerica,NorthAmerica,9684005
cluster4,NorthAmerica,Asia,13879800
cluster0,NorthAmerica,Europe,10909618
cluster0,NorthAmerica,Europe,10686291
cluster3,NorthAmerica,NorthAmerica,79774
cluster4,NorthAmerica,Asia,24918076
cluster0,NorthAmerica,NorthAmerica,4049911
cluster4,NorthAmerica,Europe,12018022
cluster0,NorthAmerica,Europe,9896369
cluster0,NorthAmerica,Europe,10537841
cluster0,NorthAmerica,NorthAmerica,1491624
cluster4,NorthAmerica,SouthAmerica,4006243
cluster4,NorthAmerica,Europe,9249188
cluster3,NorthAmerica,NorthAmerica,949843
cluster0,NorthAmerica,Europe,10605168
cluster4,NorthAmerica,MiddleEast,12430679
cluster4,NorthAmerica,Europe,8783923
cluster3,NorthAmerica,NorthAmerica,1445918
cluster3,NorthAmerica,NorthAmerica,1105810
cluster3,Europe,Europe,2101681
cluster0,Europe,NorthAmerica,7938906
cluster3,Europe,Europe,2692196
cluster3,Europe,Europe,1948794
cluster1,Europe,NorthAmerica,9329189
cluster0,Europe,Europe,1357356
cluster0,Europe,NorthAmerica,8974838
cluster3,Europe,MiddleEast,3043788
cluster0,Europe,Europe,1795299
cluster0,Europe,Europe,1833842
cluster3,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,8414750
cluster3,Europe,SouthAmerica,9393985
cluster0,Europe,NorthAmerica,8360926
cluster0,Europe,Asia,4853731
cluster1,Europe,NorthAmerica,9205018
cluster0,Europe,NorthAmerica,8470634
cluster4,Europe,NorthAmerica,8868280
cluster4,Europe,NorthAmerica,10485736
cluster2,Europe,Asia,12276200
cluster0,Europe,MiddleEast,4403576
cluster4,Europe,NorthAmerica,13193476
cluster1,Europe,NorthAmerica,7723488
cluster4,Europe,SouthAmerica,8009801
cluster0,Europe,NorthAmerica,1296246
cluster0,Europe,Europe,1531815
cluster2,Europe,Asia,14554414
cluster2,Europe,Asia,14561988
cluster4,Europe,SouthAmerica,7503220
cluster3,Europe,Europe,2103529
cluster4,Europe,Asia,13166879
cluster0,Europe,MiddleEast,2714428
cluster3,Europe,Europe,3025222
cluster3,Europe,MiddleEast,3043788
cluster1,Europe,MiddleEast,3612094
cluster2,Europe,Asia,14618583
cluster4,Europe,NorthAmerica,13168371
cluster3,Europe,Europe,2105331
cluster0,Europe,NorthAmerica,8353997
cluster1,Europe,NorthAmerica,9962270
cluster2,Europe,Asia,15799868
cluster0,Europe,Europe,3183184
cluster2,Europe,Asia,12276200
cluster1,Europe,NorthAmerica,9175209
cluster1,Europe,NorthAmerica,9530634
cluster0,Europe,NorthAmerica,8095706
cluster0,Europe,Europe,1558766
cluster0,Europe,Europe,1430172
cluster2,Europe,Asia,13912703
cluster4,Europe,NorthAmerica,12946352
cluster0,Europe,MiddleEast,4137641
cluster2,Europe,Asia,15557121
cluster4,Europe,NorthAmerica,9249188
cluster1,Europe,NorthAmerica,9983353
cluster2,Europe,NorthAmerica,13206971
cluster2,Europe,Asia,15557121
cluster3,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,11487610
cluster3,Europe,Europe,2107543
cluster0,Europe,Europe,630765
cluster4,Europe,NorthAmerica,10363817
cluster0,Europe,MiddleEast,2820984
cluster1,Europe,NorthAmerica,8950546
cluster1,Europe,NorthAmerica,12774292
cluster0,Europe,Europe,2377788
cluster0,Europe,Europe,2379111
cluster4,Europe,NorthAmerica,13343264
cluster4,Europe,SouthAmerica,9393985
cluster0,Europe,Europe,4086413
cluster4,Europe,NorthAmerica,13206971
cluster0,Europe,Europe,1332397
cluster4,Europe,NorthAmerica,10231874
cluster4,Europe,NorthAmerica,13216576
cluster4,Europe,SouthAmerica,9393985
cluster3,Europe,Europe,3834008
cluster3,Europe,Europe,630765
cluster3,Europe,Europe,1235877
cluster3,Europe,Europe,1991081
cluster3,Europe,NorthAmerica,1296246
cluster0,Europe,Asia,4853731
cluster0,Europe,Europe,1721207
cluster3,Europe,Europe,1831844
cluster0,Europe,NorthAmerica,9329486
cluster2,Europe,Asia,15799868
cluster4,Europe,NorthAmerica,13320258
cluster0,Europe,Europe,3025222
cluster0,Europe,Europe,657813
cluster3,Europe,Europe,1616001
cluster0,Europe,NorthAmerica,7771325
cluster4,Europe,SouthAmerica,7503220
cluster3,Europe,Europe,0
cluster4,Europe,NorthAmerica,10230795
cluster3,Europe,Europe,1642100
cluster3,Europe,MiddleEast,3234903
cluster0,Europe,Europe,601017
cluster0,Europe,NorthAmerica,7801363
cluster0,Europe,NorthAmerica,8142887
cluster1,NorthAmerica,Europe,12057816
cluster3,NorthAmerica,NorthAmerica,2040066
cluster1,NorthAmerica,Europe,11669187
cluster1,NorthAmerica,Europe,11510128
cluster3,NorthAmerica,NorthAmerica,652230
cluster1,NorthAmerica,Europe,11236198
cluster3,NorthAmerica,NorthAmerica,1020911
cluster1,NorthAmerica,MiddleEast,13005674
cluster4,NorthAmerica,Europe,11763609
cluster0,NorthAmerica,Europe,11652723
cluster1,NorthAmerica,Europe,12498824
cluster3,NorthAmerica,NorthAmerica,1568845
cluster1,NorthAmerica,SouthAmerica,4395695
cluster3,NorthAmerica,NorthAmerica,1626915
cluster1,NorthAmerica,Asia,14587333
cluster0,NorthAmerica,NorthAmerica,775945
cluster0,NorthAmerica,NorthAmerica,1508612
cluster3,NorthAmerica,NorthAmerica,1127097
cluster3,NorthAmerica,NorthAmerica,493864
cluster4,NorthAmerica,Asia,22273561
cluster1,NorthAmerica,MiddleEast,14297758
cluster3,NorthAmerica,NorthAmerica,3195028
cluster0,NorthAmerica,NorthAmerica,2257671
cluster1,NorthAmerica,SouthAmerica,5792329
cluster1,NorthAmerica,NorthAmerica,10401095
cluster1,NorthAmerica,Europe,11405825
cluster1,NorthAmerica,Asia,24397688
cluster4,NorthAmerica,Asia,24400709
cluster4,NorthAmerica,SouthAmerica,4573556
cluster1,NorthAmerica,Europe,11530202
cluster4,NorthAmerica,Asia,23064134
cluster4,NorthAmerica,MiddleEast,12685457
cluster1,NorthAmerica,Europe,12733211
cluster1,NorthAmerica,MiddleEast,13005674
cluster4,NorthAmerica,MiddleEast,13575349
cluster1,NorthAmerica,Asia,24457887
cluster3,NorthAmerica,NorthAmerica,3167043
cluster1,NorthAmerica,Europe,11970534
cluster3,NorthAmerica,NorthAmerica,1630285
cluster3,NorthAmerica,NorthAmerica,32304
cluster1,NorthAmerica,Asia,25636279
cluster1,NorthAmerica,Europe,12455980
cluster4,NorthAmerica,Asia,22273561
cluster3,NorthAmerica,NorthAmerica,805752
cluster0,NorthAmerica,NorthAmerica,452829
cluster0,NorthAmerica,NorthAmerica,1883842
cluster1,NorthAmerica,Europe,11339225
cluster1,NorthAmerica,Europe,11218540
cluster4,NorthAmerica,Asia,23795733
cluster3,NorthAmerica,NorthAmerica,2952726
cluster1,NorthAmerica,Asia,25397013
cluster3,NorthAmerica,NorthAmerica,731365
cluster0,NorthAmerica,Europe,9983353
cluster2,NorthAmerica,NorthAmerica,3207982
cluster1,NorthAmerica,Asia,25397013
cluster1,NorthAmerica,Europe,11673358
cluster3,NorthAmerica,NorthAmerica,1486964
cluster1,NorthAmerica,Europe,11992027
cluster1,NorthAmerica,Europe,9383898
cluster3,NorthAmerica,NorthAmerica,377188
cluster4,NorthAmerica,MiddleEast,12785361
cluster3,NorthAmerica,NorthAmerica,1036698
cluster0,NorthAmerica,NorthAmerica,2781973
cluster1,NorthAmerica,Europe,12082322
cluster1,NorthAmerica,Europe,12202577
cluster3,NorthAmerica,NorthAmerica,3341693
cluster1,NorthAmerica,SouthAmerica,4395695
cluster1,NorthAmerica,Europe,12715068
cluster3,NorthAmerica,NorthAmerica,3207982
cluster2,NorthAmerica,Europe,11129354
cluster3,NorthAmerica,NorthAmerica,243971
cluster3,NorthAmerica,NorthAmerica,3217046
cluster4,NorthAmerica,SouthAmerica,4395695
cluster1,NorthAmerica,Europe,13238137
cluster1,NorthAmerica,Europe,9383898
cluster1,NorthAmerica,Europe,11072168
cluster1,NorthAmerica,Europe,11491208
cluster1,NorthAmerica,NorthAmerica,10401095
cluster1,NorthAmerica,Asia,14587333
cluster1,NorthAmerica,Europe,11638899
cluster1,NorthAmerica,Europe,11404308
cluster3,NorthAmerica,NorthAmerica,651962
cluster1,NorthAmerica,Asia,25636279
cluster3,NorthAmerica,NorthAmerica,3319581
cluster1,NorthAmerica,Europe,12733211
cluster1,NorthAmerica,Europe,10629616
cluster1,NorthAmerica,Europe,11258985
cluster3,NorthAmerica,NorthAmerica,2220471
cluster4,NorthAmerica,SouthAmerica,4573556
cluster1,NorthAmerica,Europe,9983353
cluster3,NorthAmerica,NorthAmerica,242783
cluster1,NorthAmerica,Europe,11327141
cluster1,NorthAmerica,MiddleEast,13168451
cluster1,NorthAmerica,Europe,9520161
cluster3,NorthAmerica,NorthAmerica,2177456
cluster3,NorthAmerica,NorthAmerica,1837237
cluster0,NorthAmerica,Europe,15277032
cluster2,NorthAmerica,NorthAmerica,5246154
cluster2,NorthAmerica,Europe,14865889
cluster2,NorthAmerica,Europe,14734634
cluster2,NorthAmerica,NorthAmerica,3858846
cluster2,NorthAmerica,Europe,14466014
cluster2,NorthAmerica,NorthAmerica,4226565
cluster2,NorthAmerica,MiddleEast,16225895
cluster2,NorthAmerica,Europe,14991891
cluster2,NorthAmerica,Europe,14883027
cluster2,NorthAmerica,Europe,15730702
cluster2,NorthAmerica,NorthAmerica,4776036
cluster0,NorthAmerica,SouthAmerica,7092786
cluster2,NorthAmerica,NorthAmerica,4831865
cluster2,NorthAmerica,Asia,17812706
cluster2,NorthAmerica,NorthAmerica,3980840
cluster0,NorthAmerica,NorthAmerica,4714381
cluster2,NorthAmerica,NorthAmerica,4332569
cluster2,NorthAmerica,NorthAmerica,2740121
cluster2,NorthAmerica,Asia,25303559
cluster2,NorthAmerica,MiddleEast,17492648
cluster2,NorthAmerica,NorthAmerica,26658
cluster2,NorthAmerica,NorthAmerica,5464581
cluster2,NorthAmerica,SouthAmerica,8464140
cluster2,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Europe,14636025
cluster2,NorthAmerica,Asia,27543279
cluster2,NorthAmerica,Asia,27551495
cluster2,NorthAmerica,SouthAmerica,7503748
cluster2,NorthAmerica,Europe,14750046
cluster2,NorthAmerica,Asia,26185223
cluster2,NorthAmerica,MiddleEast,15910076
cluster2,NorthAmerica,Europe,15960423
cluster2,NorthAmerica,MiddleEast,16225895
cluster2,NorthAmerica,MiddleEast,16802270
cluster2,NorthAmerica,Asia,27606941
cluster2,NorthAmerica,NorthAmerica,595936
cluster2,NorthAmerica,Europe,15201734
cluster2,NorthAmerica,NorthAmerica,4837548
cluster2,NorthAmerica,NorthAmerica,3240335
cluster2,NorthAmerica,Asia,28773081
cluster2,NorthAmerica,Europe,15659881
cluster2,NorthAmerica,Asia,25303559
cluster2,NorthAmerica,NorthAmerica,4012116
cluster0,NorthAmerica,NorthAmerica,3661243
cluster2,NorthAmerica,NorthAmerica,5089605
cluster2,NorthAmerica,Europe,14568708
cluster2,NorthAmerica,Europe,14447972
cluster2,NorthAmerica,Asia,26920895
cluster2,NorthAmerica,NorthAmerica,311232
cluster2,NorthAmerica,Asia,28533260
cluster2,NorthAmerica,NorthAmerica,3936840
cluster2,NorthAmerica,Europe,13206971
cluster2,NorthAmerica,NorthAmerica,3207982
cluster2,NorthAmerica,Asia,28533260
cluster2,NorthAmerica,Europe,14865709
cluster2,NorthAmerica,NorthAmerica,1859020
cluster2,NorthAmerica,Europe,15223329
cluster2,NorthAmerica,Europe,12603545
cluster2,NorthAmerica,NorthAmerica,2842293
cluster2,NorthAmerica,MiddleEast,16006440
cluster2,NorthAmerica,NorthAmerica,4241595
cluster0,NorthAmerica,NorthAmerica,471466
cluster2,NorthAmerica,Europe,15310168
cluster2,NorthAmerica,Europe,15433541
cluster2,NorthAmerica,NorthAmerica,680179
cluster2,NorthAmerica,SouthAmerica,7092786
cluster2,NorthAmerica,Europe,15860702
cluster2,NorthAmerica,NorthAmerica,0
cluster2,NorthAmerica,Europe,14358735
cluster2,NorthAmerica,NorthAmerica,2996360
cluster2,NorthAmerica,NorthAmerica,27541
cluster2,NorthAmerica,SouthAmerica,7092786
cluster2,NorthAmerica,Europe,16443788
cluster2,NorthAmerica,Europe,12603545
cluster2,NorthAmerica,Europe,14301634
cluster2,NorthAmerica,Europe,14713846
cluster0,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Asia,17812706
cluster2,NorthAmerica,Europe,14869293
cluster2,NorthAmerica,Europe,14629464
cluster2,NorthAmerica,NorthAmerica,3858608
cluster2,NorthAmerica,Asia,28773081
cluster2,NorthAmerica,NorthAmerica,722648
cluster2,NorthAmerica,Europe,15960423
cluster2,NorthAmerica,Europe,13855726
cluster2,NorthAmerica,Europe,14486154
cluster2,NorthAmerica,NorthAmerica,5427765
cluster2,NorthAmerica,SouthAmerica,7503748
cluster2,NorthAmerica,Europe,13206971
cluster2,NorthAmerica,NorthAmerica,2998445
cluster2,NorthAmerica,Europe,14555093
cluster2,NorthAmerica,MiddleEast,16379948
cluster2,NorthAmerica,Europe,12736177
cluster2,NorthAmerica,NorthAmerica,5383906
cluster2,NorthAmerica,NorthAmerica,5042843
cluster2,Asia,Europe,13474705
cluster4,Asia,NorthAmerica,23397508
cluster2,Asia,Europe,13980685
cluster2,Asia,Europe,14058682
cluster1,Asia,NorthAmerica,24758589
cluster2,Asia,Europe,14303633
cluster1,Asia,NorthAmerica,24387916
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,Europe,13766687
cluster4,Asia,Europe,13890759
cluster2,Asia,Europe,13035686
cluster1,Asia,NorthAmerica,23868602
cluster2,Asia,SouthAmerica,22416864
cluster4,Asia,NorthAmerica,23796489
cluster2,Asia,Asia,10968998
cluster1,Asia,NorthAmerica,24631155
cluster4,Asia,NorthAmerica,23917867
cluster4,Asia,NorthAmerica,24284232
cluster4,Asia,NorthAmerica,25856376
cluster4,Asia,Asia,4018836
cluster2,Asia,MiddleEast,11234292
cluster1,Asia,NorthAmerica,28519394
cluster4,Asia,NorthAmerica,23191646
cluster2,Asia,SouthAmerica,20792096
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Europe,14133710
cluster0,Asia,Asia,992154
cluster4,Asia,Asia,1004951
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,14054007
cluster0,Asia,Asia,2540551
cluster2,Asia,MiddleEast,12835994
cluster2,Asia,Europe,12824961
cluster2,Asia,MiddleEast,12515084
cluster2,Asia,MiddleEast,11932903
cluster3,Asia,Asia,942303
cluster1,Asia,NorthAmerica,28524794
cluster2,Asia,Europe,13567052
cluster1,Asia,NorthAmerica,23809408
cluster1,Asia,NorthAmerica,25382559
cluster3,Asia,Asia,263476
cluster2,Asia,Europe,13176591
cluster4,Asia,Asia,4018836
cluster1,Asia,NorthAmerica,24608076
cluster1,Asia,NorthAmerica,24957570
cluster4,Asia,NorthAmerica,23548995
cluster2,Asia,Europe,14207741
cluster2,Asia,Europe,14327657
cluster3,Asia,Asia,1789374
cluster0,Asia,NorthAmerica,28273838
cluster2,Asia,MiddleEast,11442018
cluster0,Asia,Asia,0
cluster4,Asia,NorthAmerica,24677404
cluster4,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25397013
cluster2,Asia,NorthAmerica,28533260
cluster2,Asia,Europe,13987964
cluster1,Asia,NorthAmerica,26894908
cluster2,Asia,Europe,13543387
cluster2,Asia,Europe,16157920
cluster1,Asia,NorthAmerica,25744509
cluster2,Asia,MiddleEast,12737482
cluster1,Asia,NorthAmerica,24372587
cluster4,Asia,NorthAmerica,28104870
cluster2,Asia,Europe,13474380
cluster2,Asia,Europe,13338734
cluster1,Asia,NorthAmerica,28700496
cluster3,Asia,SouthAmerica,22416864
cluster4,Asia,Europe,13072741
cluster1,Asia,NorthAmerica,28533260
cluster2,Asia,Europe,14416121
cluster1,Asia,NorthAmerica,25605640
cluster0,Asia,NorthAmerica,28543434
cluster2,Asia,SouthAmerica,22416864
cluster2,Asia,Europe,12390403
cluster2,Asia,Europe,16157920
cluster4,Asia,Europe,14470732
cluster2,Asia,Europe,14083932
cluster2,Asia,NorthAmerica,15177223
cluster2,Asia,Asia,10968998
cluster4,Asia,Europe,13895945
cluster2,Asia,Europe,14161951
cluster1,Asia,NorthAmerica,24758942
cluster3,Asia,Asia,263476
cluster1,Asia,NorthAmerica,28681603
cluster2,Asia,Europe,12824961
cluster4,Asia,Europe,14908691
cluster2,Asia,Europe,14299090
cluster1,Asia,NorthAmerica,23238924
cluster2,Asia,SouthAmerica,21524842
cluster2,Asia,Europe,15557121
cluster1,Asia,NorthAmerica,25604201
cluster2,Asia,Europe,14227821
cluster2,Asia,MiddleEast,12359423
cluster2,Asia,Europe,16024662
cluster4,Asia,NorthAmerica,23265028
cluster4,Asia,NorthAmerica,23593817
cluster3,Europe,Europe,2574782
cluster1,Europe,NorthAmerica,9724544
cluster0,Europe,Europe,96767
cluster3,Europe,Europe,1018395
cluster1,Europe,NorthAmerica,11037974
cluster3,Europe,Europe,1762934
cluster1,Europe,NorthAmerica,10815903
cluster3,Europe,MiddleEast,2822790
cluster0,Europe,Europe,2070442
cluster0,Europe,Europe,1480596
cluster3,Europe,Europe,1705252
cluster1,Europe,NorthAmerica,10118979
cluster3,Europe,SouthAmerica,12378345
cluster1,Europe,NorthAmerica,10198077
cluster0,Europe,Asia,3024718
cluster0,Europe,NorthAmerica,10955766
cluster0,Europe,NorthAmerica,10227509
cluster4,Europe,NorthAmerica,10712585
cluster1,Europe,NorthAmerica,12296028
cluster2,Europe,Asia,10969652
cluster3,Europe,MiddleEast,4028917
cluster1,Europe,NorthAmerica,14854673
cluster1,Europe,NorthAmerica,9465738
cluster4,Europe,SouthAmerica,10955402
cluster3,Europe,NorthAmerica,1578922
cluster3,Europe,Europe,1689327
cluster2,Europe,Asia,13002727
cluster2,Europe,Asia,13004636
cluster2,Europe,SouthAmerica,10307294
cluster3,Europe,Europe,797678
cluster2,Europe,Asia,11698536
cluster0,Europe,MiddleEast,2527379
cluster3,Europe,Europe,1461970
cluster3,Europe,MiddleEast,2822790
cluster0,Europe,MiddleEast,2894920
cluster4,Europe,Asia,13061536
cluster1,Europe,NorthAmerica,14774183
cluster3,Europe,Europe,1591381
cluster1,Europe,NorthAmerica,10055719
cluster1,Europe,NorthAmerica,11617221
cluster2,Europe,Asia,14225580
cluster3,Europe,Europe,811577
cluster2,Europe,Asia,10969652
cluster1,Europe,NorthAmerica,10890264
cluster0,Europe,NorthAmerica,11217712
cluster0,Europe,NorthAmerica,9886463
cluster3,Europe,Europe,1493328
cluster3,Europe,Europe,1567356
cluster2,Europe,Asia,12403498
cluster1,Europe,NorthAmerica,14628583
cluster2,Europe,Asia,13987964
cluster4,Europe,NorthAmerica,10980397
cluster0,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,11673358
cluster2,Europe,NorthAmerica,14865709
cluster2,Europe,Asia,13987964
cluster1,Europe,NorthAmerica,13064407
cluster3,Europe,Europe,1656475
cluster3,Europe,Europe,3293819
cluster1,Europe,NorthAmerica,12148589
cluster0,Europe,MiddleEast,2702775
cluster1,Europe,NorthAmerica,10760122
cluster0,Europe,NorthAmerica,14463645
cluster3,Europe,Europe,1199258
cluster3,Europe,Europe,1500927
cluster1,Europe,NorthAmerica,14943710
cluster2,Europe,SouthAmerica,12378345
cluster3,Europe,Europe,1321760
cluster1,Europe,NorthAmerica,14865709
cluster0,Europe,Europe,1632003
cluster1,Europe,NorthAmerica,12060792
cluster1,Europe,NorthAmerica,14872697
cluster4,Europe,SouthAmerica,12378345
cluster3,Europe,Europe,1576672
cluster3,Europe,Europe,3293819
cluster3,Europe,Europe,1741854
cluster3,Europe,Europe,930280
cluster3,Europe,NorthAmerica,1578922
cluster0,Europe,Asia,3024718
cluster3,Europe,Europe,1784245
cluster3,Europe,Europe,1091130
cluster1,Europe,NorthAmerica,11037837
cluster2,Europe,Asia,14225580
cluster1,Europe,NorthAmerica,14916948
cluster3,Europe,Europe,1461970
cluster3,Europe,Europe,2345031
cluster3,Europe,Europe,1289043
cluster1,Europe,NorthAmerica,9456625
cluster2,Europe,SouthAmerica,10307294
cluster3,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,12061202
cluster3,Europe,Europe,1319873
cluster3,Europe,MiddleEast,3135964
cluster3,Europe,Europe,3353808
cluster0,Europe,NorthAmerica,9576544
cluster1,Europe,NorthAmerica,9939475
cluster1,NorthAmerica,Europe,13580125
cluster0,NorthAmerica,NorthAmerica,3514495
cluster1,NorthAmerica,Europe,13066818
cluster1,NorthAmerica,Europe,12964082
cluster3,NorthAmerica,NorthAmerica,2130995
cluster1,NorthAmerica,Europe,12724832
cluster3,NorthAmerica,NorthAmerica,2502527
cluster1,NorthAmerica,MiddleEast,14529089
cluster3,NorthAmerica,NorthAmerica,384938
cluster4,NorthAmerica,Europe,13267344
cluster4,NorthAmerica,Europe,13130502
cluster1,NorthAmerica,Europe,13975180
cluster3,NorthAmerica,NorthAmerica,3043491
cluster1,NorthAmerica,SouthAmerica,5499523
cluster0,NorthAmerica,NorthAmerica,3101828
cluster1,NorthAmerica,Asia,16007285
cluster3,NorthAmerica,NorthAmerica,2256077
cluster0,NorthAmerica,NorthAmerica,2983779
cluster0,NorthAmerica,NorthAmerica,2606993
cluster3,NorthAmerica,NorthAmerica,1122147
cluster4,NorthAmerica,Asia,23946337
cluster1,NorthAmerica,MiddleEast,15849629
cluster3,NorthAmerica,NorthAmerica,1852385
cluster1,NorthAmerica,NorthAmerica,3732259
cluster1,NorthAmerica,SouthAmerica,6981000
cluster1,NorthAmerica,NorthAmerica,11856846
cluster1,NorthAmerica,Europe,12892620
cluster4,NorthAmerica,Asia,25901049
cluster4,NorthAmerica,Asia,25892743
cluster4,NorthAmerica,SouthAmerica,5873398
cluster1,NorthAmerica,Europe,12971772
cluster4,NorthAmerica,Asia,24639858
cluster4,NorthAmerica,MiddleEast,14200910
cluster1,NorthAmerica,Europe,14180779
cluster1,NorthAmerica,MiddleEast,14529089
cluster4,NorthAmerica,MiddleEast,15086009
cluster1,NorthAmerica,Asia,25952174
cluster3,NorthAmerica,NorthAmerica,1701228
cluster0,NorthAmerica,Europe,13451714
cluster0,NorthAmerica,NorthAmerica,3104841
cluster3,NorthAmerica,NorthAmerica,1506207
cluster1,NorthAmerica,Asia,27126581
cluster1,NorthAmerica,Europe,13854282
cluster4,NorthAmerica,Asia,23946337
cluster3,NorthAmerica,NorthAmerica,2283524
cluster3,NorthAmerica,NorthAmerica,1931928
cluster0,NorthAmerica,NorthAmerica,3358320
cluster1,NorthAmerica,Europe,12816472
cluster1,NorthAmerica,Europe,12698063
cluster4,NorthAmerica,Asia,25353154
cluster3,NorthAmerica,NorthAmerica,1662790
cluster4,NorthAmerica,Asia,26894908
cluster0,NorthAmerica,NorthAmerica,2210767
cluster0,NorthAmerica,Europe,11487610
cluster3,NorthAmerica,NorthAmerica,1486964
cluster2,NorthAmerica,NorthAmerica,1859020
cluster4,NorthAmerica,Asia,26894908
cluster1,NorthAmerica,Europe,13064407
cluster1,NorthAmerica,Europe,13476187
cluster1,NorthAmerica,Europe,10890457
cluster3,NorthAmerica,NorthAmerica,1189557
cluster4,NorthAmerica,MiddleEast,14307099
cluster0,NorthAmerica,NorthAmerica,2516508
cluster3,NorthAmerica,NorthAmerica,1509585
cluster0,NorthAmerica,Europe,13540306
cluster0,NorthAmerica,Europe,13675138
cluster3,NorthAmerica,NorthAmerica,1867952
cluster1,NorthAmerica,SouthAmerica,5499523
cluster4,NorthAmerica,Europe,14028394
cluster3,NorthAmerica,NorthAmerica,1859020
cluster2,NorthAmerica,Europe,12610757
cluster3,NorthAmerica,NorthAmerica,1341703
cluster0,NorthAmerica,NorthAmerica,1861305
cluster4,NorthAmerica,SouthAmerica,5499523
cluster1,NorthAmerica,Europe,14628509
cluster1,NorthAmerica,Europe,10890457
cluster1,NorthAmerica,Europe,12557811
cluster1,NorthAmerica,Europe,12940178
cluster1,NorthAmerica,NorthAmerica,11856846
cluster1,NorthAmerica,Asia,16007285
cluster0,NorthAmerica,Europe,13130642
cluster1,NorthAmerica,Europe,12861546
cluster3,NorthAmerica,NorthAmerica,2130701
cluster1,NorthAmerica,Asia,27126581
cluster3,NorthAmerica,NorthAmerica,1840639
cluster4,NorthAmerica,Europe,14180779
cluster1,NorthAmerica,Europe,12132607
cluster1,NorthAmerica,Europe,12725145
cluster3,NorthAmerica,NorthAmerica,3694624
cluster4,NorthAmerica,SouthAmerica,5873398
cluster1,NorthAmerica,Europe,11487610
cluster3,NorthAmerica,NorthAmerica,1344079
cluster1,NorthAmerica,Europe,12795697
cluster1,NorthAmerica,MiddleEast,14702979
cluster1,NorthAmerica,Europe,11031648
cluster0,NorthAmerica,NorthAmerica,3651969
cluster3,NorthAmerica,NorthAmerica,3311737
cluster3,Europe,Europe,923096
cluster0,Europe,NorthAmerica,9961485
cluster3,Europe,Europe,1562248
cluster3,Europe,Europe,782297
cluster1,Europe,NorthAmerica,11339351
cluster3,Europe,Europe,765319
cluster1,Europe,NorthAmerica,11021036
cluster3,Europe,MiddleEast,1327497
cluster0,Europe,Europe,502811
cluster0,Europe,Europe,368734
cluster3,Europe,Europe,528513
cluster1,Europe,NorthAmerica,10417829
cluster3,Europe,SouthAmerica,11615200
cluster0,Europe,NorthAmerica,10401228
cluster3,Europe,Asia,2736840
cluster1,Europe,NorthAmerica,11226325
cluster0,Europe,NorthAmerica,10488861
cluster4,Europe,NorthAmerica,10914594
cluster1,Europe,NorthAmerica,12534831
cluster2,Europe,Asia,10268133
cluster3,Europe,MiddleEast,2710178
cluster1,Europe,NorthAmerica,15210585
cluster1,Europe,NorthAmerica,9732234
cluster4,Europe,SouthAmerica,10059249
cluster3,Europe,NorthAmerica,1726063
cluster3,Europe,Europe,591324
cluster2,Europe,Asia,12545214
cluster2,Europe,Asia,12552100
cluster2,Europe,SouthAmerica,9669999
cluster3,Europe,Europe,956073
cluster4,Europe,Asia,11165284
cluster0,Europe,MiddleEast,975129
cluster3,Europe,Europe,972943
cluster3,Europe,MiddleEast,1327497
cluster1,Europe,MiddleEast,1682577
cluster2,Europe,Asia,12608659
cluster1,Europe,NorthAmerica,15170200
cluster3,Europe,Europe,65609
cluster1,Europe,NorthAmerica,10355958
cluster1,Europe,NorthAmerica,11961312
cluster2,Europe,Asia,13785128
cluster3,Europe,Europe,1480611
cluster2,Europe,Asia,10268133
cluster1,Europe,NorthAmerica,11186196
cluster1,Europe,NorthAmerica,11535953
cluster0,Europe,NorthAmerica,10120872
cluster3,Europe,Europe,675048
cluster3,Europe,Europe,785178
cluster2,Europe,Asia,11905537
cluster1,Europe,NorthAmerica,14969323
cluster2,Europe,Asia,13543387
cluster0,Europe,NorthAmerica,11265187
cluster0,Europe,Europe,2107543
cluster1,Europe,NorthAmerica,11992027
cluster2,Europe,NorthAmerica,15223329
cluster2,Europe,Asia,13543387
cluster3,Europe,Europe,1656475
cluster1,Europe,NorthAmerica,13476187
cluster3,Europe,Europe,2739030
cluster1,Europe,NorthAmerica,12403400
cluster3,Europe,MiddleEast,1149616
cluster1,Europe,NorthAmerica,10987237
cluster1,Europe,NorthAmerica,14798691
cluster3,Europe,Europe,508154
cluster3,Europe,Europe,308177
cluster1,Europe,NorthAmerica,15344783
cluster4,Europe,SouthAmerica,11615200
cluster0,Europe,Europe,2565126
cluster1,Europe,NorthAmerica,15223329
cluster0,Europe,Europe,869552
cluster1,Europe,NorthAmerica,12284951
cluster4,Europe,NorthAmerica,15232120
cluster4,Europe,SouthAmerica,11615200
cluster3,Europe,Europe,1876348
cluster3,Europe,Europe,2739030
cluster3,Europe,Europe,924331
cluster3,Europe,Europe,868057
cluster3,Europe,NorthAmerica,1726063
cluster3,Europe,Asia,2736840
cluster0,Europe,Europe,391054
cluster3,Europe,Europe,813912
cluster1,Europe,NorthAmerica,11339528
cluster2,Europe,Asia,13785128
cluster1,Europe,NorthAmerica,15321024
cluster3,Europe,Europe,972943
cluster3,Europe,Europe,1457525
cluster3,Europe,Europe,835024
cluster1,Europe,NorthAmerica,9764342
cluster2,Europe,SouthAmerica,9669999
cluster3,Europe,Europe,2107543
cluster1,Europe,NorthAmerica,12284363
cluster3,Europe,Europe,750379
cluster3,Europe,MiddleEast,1626129
cluster3,Europe,Europe,2677545
cluster0,Europe,NorthAmerica,9819978
cluster0,Europe,NorthAmerica,10170042
cluster3,Europe,Europe,2682854
cluster0,Europe,NorthAmerica,7337967
cluster3,Europe,Europe,3224887
cluster3,Europe,Europe,2545401
cluster1,Europe,NorthAmerica,8730057
cluster3,Europe,Europe,1986748
cluster1,Europe,NorthAmerica,8366135
cluster3,Europe,MiddleEast,3635392
cluster0,Europe,Europe,2416161
cluster0,Europe,Europe,2461604
cluster3,Europe,Europe,3268505
cluster1,Europe,NorthAmerica,7818792
cluster3,Europe,SouthAmerica,8725910
cluster0,Europe,NorthAmerica,7754316
cluster1,Europe,Asia,5488900
cluster1,Europe,NorthAmerica,8603048
cluster0,Europe,NorthAmerica,7870298
cluster4,Europe,NorthAmerica,8259601
cluster4,Europe,NorthAmerica,9875642
cluster2,Europe,Asia,12867454
cluster0,Europe,MiddleEast,4964871
cluster4,Europe,NorthAmerica,12589911
cluster1,Europe,NorthAmerica,7127035
cluster4,Europe,SouthAmerica,7403924
cluster3,Europe,NorthAmerica,1733604
cluster3,Europe,Europe,2161787
cluster2,Europe,Asia,15154190
cluster2,Europe,Asia,15162408
cluster4,Europe,SouthAmerica,6856916
cluster3,Europe,Europe,2683463
cluster4,Europe,Asia,13762082
cluster0,Europe,MiddleEast,3317226
cluster3,Europe,Europe,3653429
cluster3,Europe,MiddleEast,3635392
cluster1,Europe,MiddleEast,4221127
cluster2,Europe,Asia,15218889
cluster1,Europe,NorthAmerica,12567297
cluster3,Europe,Europe,2736666
cluster1,Europe,NorthAmerica,7758455
cluster1,Europe,NorthAmerica,9365170
cluster2,Europe,Asia,16401115
cluster3,Europe,Europe,3773650
cluster2,Europe,Asia,12867454
cluster1,Europe,NorthAmerica,8576036
cluster1,Europe,NorthAmerica,8932518
cluster0,Europe,NorthAmerica,7493803
cluster3,Europe,Europe,2179358
cluster3,Europe,Europe,2049758
cluster2,Europe,Asia,14510014
cluster4,Europe,NorthAmerica,12341701
cluster1,Europe,MiddleEast,4716954
cluster2,Europe,Asia,16157920
cluster4,Europe,NorthAmerica,8648600
cluster0,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9383898
cluster2,Europe,NorthAmerica,12603545
cluster2,Europe,Asia,16157920
cluster3,Europe,Europe,3293819
cluster1,Europe,NorthAmerica,10890457
cluster3,Europe,Europe,2739030
cluster1,Europe,NorthAmerica,9756265
cluster0,Europe,MiddleEast,3413716
cluster1,Europe,NorthAmerica,8344542
cluster1,Europe,NorthAmerica,12169408
cluster3,Europe,Europe,3000433
cluster3,Europe,Europe,3009905
cluster1,Europe,NorthAmerica,12742003
cluster2,Europe,SouthAmerica,8725910
cluster0,Europe,Europe,4629769
cluster4,Europe,NorthAmerica,12603545
cluster0,Europe,Europe,1951514
cluster1,Europe,NorthAmerica,9620787
cluster4,Europe,NorthAmerica,12613302
cluster4,Europe,SouthAmerica,8725910
cluster3,Europe,Europe,4448713
cluster3,Europe,Europe,0
cluster3,Europe,Europe,1859266
cluster3,Europe,Europe,2579141
cluster3,Europe,NorthAmerica,1733604
cluster1,Europe,Asia,5488900
cluster0,Europe,Europe,2352145
cluster3,Europe,Europe,2426706
cluster1,Europe,NorthAmerica,8730385
cluster2,Europe,Asia,16401115
cluster4,Europe,NorthAmerica,12719070
cluster3,Europe,Europe,3653429
cluster0,Europe,Europe,1285868
cluster3,Europe,Europe,2216223
cluster1,Europe,NorthAmerica,7179513
cluster4,Europe,SouthAmerica,6856916
cluster3,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9619575
cluster3,Europe,Europe,2250158
cluster3,Europe,MiddleEast,3807540
cluster3,Europe,Europe,229416
cluster0,Europe,NorthAmerica,7201803
cluster0,Europe,NorthAmerica,7540343
cluster1,NorthAmerica,Europe,12424922
cluster0,NorthAmerica,NorthAmerica,2406950
cluster1,NorthAmerica,Europe,12140929
cluster1,NorthAmerica,Europe,11945614
cluster3,NorthAmerica,NorthAmerica,1019224
cluster1,NorthAmerica,Europe,11640785
cluster3,NorthAmerica,NorthAmerica,1387067
cluster1,NorthAmerica,MiddleEast,13375392
cluster4,NorthAmerica,Europe,12153660
cluster4,NorthAmerica,Europe,12069052
cluster1,NorthAmerica,Europe,12918672
cluster3,NorthAmerica,NorthAmerica,1935564
cluster1,NorthAmerica,SouthAmerica,4543169
cluster3,NorthAmerica,NorthAmerica,1992687
cluster4,NorthAmerica,Asia,15054445
cluster0,NorthAmerica,NorthAmerica,1142413
cluster0,NorthAmerica,NorthAmerica,1875073
cluster0,NorthAmerica,NorthAmerica,1493138
cluster0,NorthAmerica,NorthAmerica,116957
cluster4,NorthAmerica,Asia,22450549
cluster4,NorthAmerica,MiddleEast,14630462
cluster3,NorthAmerica,NorthAmerica,2827873
cluster0,NorthAmerica,NorthAmerica,2625758
cluster1,NorthAmerica,SouthAmerica,5933683
cluster1,NorthAmerica,NorthAmerica,10830723
cluster1,NorthAmerica,Europe,11812842
cluster1,NorthAmerica,Asia,24747010
cluster4,NorthAmerica,Asia,24760216
cluster4,NorthAmerica,SouthAmerica,4804085
cluster1,NorthAmerica,Europe,11974661
cluster4,NorthAmerica,Asia,23352733
cluster4,NorthAmerica,MiddleEast,13064450
cluster1,NorthAmerica,Europe,13177165
cluster1,NorthAmerica,MiddleEast,13375392
cluster4,NorthAmerica,MiddleEast,13962190
cluster1,NorthAmerica,Asia,24814961
cluster3,NorthAmerica,NorthAmerica,2845654
cluster1,NorthAmerica,Europe,12384661
cluster3,NorthAmerica,NorthAmerica,1997123
cluster3,NorthAmerica,NorthAmerica,409230
cluster1,NorthAmerica,Asia,25988786
cluster1,NorthAmerica,Europe,12931289
cluster4,NorthAmerica,Asia,22450549
cluster3,NorthAmerica,NorthAmerica,1172328
cluster0,NorthAmerica,NorthAmerica,821344
cluster0,NorthAmerica,NorthAmerica,2250411
cluster1,NorthAmerica,Europe,11755024
cluster1,NorthAmerica,Europe,11631851
cluster1,NorthAmerica,Asia,24098952
cluster0,NorthAmerica,NorthAmerica,2576768
cluster4,NorthAmerica,MiddleEast,14427033
cluster1,NorthAmerica,Asia,25744509
cluster0,NorthAmerica,NorthAmerica,1097983
cluster4,NorthAmerica,Europe,10363817
cluster0,NorthAmerica,NorthAmerica,377188
cluster2,NorthAmerica,NorthAmerica,2842293
cluster1,NorthAmerica,Asia,25744509
cluster1,NorthAmerica,Europe,12148589
cluster3,NorthAmerica,NorthAmerica,1189557
cluster1,NorthAmerica,Europe,12403400
cluster1,NorthAmerica,Europe,9756265
cluster4,NorthAmerica,MiddleEast,13156538
cluster3,NorthAmerica,NorthAmerica,1402917
cluster0,NorthAmerica,NorthAmerica,2405086
cluster1,NorthAmerica,Europe,12516560
cluster1,NorthAmerica,Europe,12625081
cluster3,NorthAmerica,NorthAmerica,3026001
cluster1,NorthAmerica,SouthAmerica,4543169
cluster4,NorthAmerica,Europe,13232695
cluster3,NorthAmerica,NorthAmerica,2842293
cluster2,NorthAmerica,Europe,11540602
cluster3,NorthAmerica,NorthAmerica,151052
cluster0,NorthAmerica,NorthAmerica,2853030
cluster4,NorthAmerica,SouthAmerica,4543169
cluster1,NorthAmerica,Europe,13721226
cluster1,NorthAmerica,Europe,9756265
cluster1,NorthAmerica,Europe,11479137
cluster1,NorthAmerica,Europe,11930295
cluster1,NorthAmerica,NorthAmerica,10830723
cluster4,NorthAmerica,Asia,15054445
cluster4,NorthAmerica,Europe,12041691
cluster1,NorthAmerica,Europe,11836927
cluster3,NorthAmerica,NorthAmerica,1018962
cluster1,NorthAmerica,Asia,25988786
cluster0,NorthAmerica,NorthAmerica,3007982
cluster1,NorthAmerica,Europe,13177165
cluster1,NorthAmerica,Europe,11015540
cluster1,NorthAmerica,Europe,11684029
cluster3,NorthAmerica,NorthAmerica,2589136
cluster4,NorthAmerica,SouthAmerica,4804085
cluster1,NorthAmerica,Europe,10363817
cluster3,NorthAmerica,NorthAmerica,153048
cluster1,NorthAmerica,Europe,11750442
cluster1,NorthAmerica,MiddleEast,13523015
cluster1,NorthAmerica,Europe,9884991
cluster0,NorthAmerica,NorthAmerica,2544790
cluster3,NorthAmerica,NorthAmerica,2203669
cluster3,MiddleEast,Europe,738465
cluster4,MiddleEast,NorthAmerica,10740243
cluster3,MiddleEast,Europe,2616047
cluster3,MiddleEast,Europe,1931561
cluster4,MiddleEast,NorthAmerica,12131742
cluster3,MiddleEast,Europe,1720309
cluster1,MiddleEast,NorthAmerica,11765705
cluster0,MiddleEast,MiddleEast,222946
cluster0,MiddleEast,Europe,1095158
cluster0,MiddleEast,Europe,1494888
cluster3,MiddleEast,Europe,1009512
cluster0,MiddleEast,NorthAmerica,11222288
cluster3,MiddleEast,SouthAmerica,11762419
cluster1,MiddleEast,NorthAmerica,11154496
cluster1,MiddleEast,Asia,2443290
cluster4,MiddleEast,NorthAmerica,12003481
cluster0,MiddleEast,NorthAmerica,11272068
cluster4,MiddleEast,NorthAmerica,11659171
cluster4,MiddleEast,NorthAmerica,13277794
cluster2,MiddleEast,Asia,9337423
cluster1,MiddleEast,MiddleEast,1623945
cluster4,MiddleEast,NorthAmerica,15992802
cluster4,MiddleEast,NorthAmerica,10530630
cluster4,MiddleEast,SouthAmerica,10112666
cluster3,MiddleEast,NorthAmerica,2818123
cluster3,MiddleEast,Europe,1588681
cluster2,MiddleEast,Asia,11737968
cluster2,MiddleEast,Asia,11747046
cluster2,MiddleEast,SouthAmerica,9929042
cluster3,MiddleEast,Europe,2091026
cluster2,MiddleEast,Asia,10327703
cluster0,MiddleEast,MiddleEast,177116
cluster3,MiddleEast,Europe,1454649
cluster0,MiddleEast,MiddleEast,222946
cluster0,MiddleEast,MiddleEast,848162
cluster2,MiddleEast,Asia,11803182
cluster4,MiddleEast,NorthAmerica,15977188
cluster3,MiddleEast,Europe,1209662
cluster0,MiddleEast,NorthAmerica,11162118
cluster4,MiddleEast,NorthAmerica,12769199
cluster2,MiddleEast,Asia,12980094
cluster3,MiddleEast,Europe,2261073
cluster2,MiddleEast,Asia,9337423
cluster1,MiddleEast,NorthAmerica,11977748
cluster0,MiddleEast,NorthAmerica,12334942
cluster0,MiddleEast,NorthAmerica,10895583
cluster3,MiddleEast,Europe,1757536
cluster0,MiddleEast,Europe,1834288
cluster2,MiddleEast,Asia,11081407
cluster4,MiddleEast,NorthAmerica,15744753
cluster2,MiddleEast,Asia,12737482
cluster4,MiddleEast,NorthAmerica,12049549
cluster0,MiddleEast,Europe,2820984
cluster4,MiddleEast,NorthAmerica,12785361
cluster2,MiddleEast,NorthAmerica,16006440
cluster2,MiddleEast,Asia,12737482
cluster3,MiddleEast,Europe,2702775
cluster1,MiddleEast,NorthAmerica,14307099
cluster3,MiddleEast,Europe,1149616
cluster3,MiddleEast,Europe,3413716
cluster4,MiddleEast,NorthAmerica,13156538
cluster1,MiddleEast,NorthAmerica,11744304
cluster4,MiddleEast,NorthAmerica,15572275
cluster3,MiddleEast,Europe,1505620
cluster3,MiddleEast,Europe,1204500
cluster1,MiddleEast,NorthAmerica,16153739
cluster2,MiddleEast,SouthAmerica,11762419
cluster1,MiddleEast,Europe,3294734
cluster4,MiddleEast,NorthAmerica,16006440
cluster0,MiddleEast,Europe,1891839
cluster4,MiddleEast,NorthAmerica,13022967
cluster4,MiddleEast,NorthAmerica,16016213
cluster4,MiddleEast,SouthAmerica,11762419
cluster3,MiddleEast,Europe,2270376
cluster3,MiddleEast,Europe,3413716
cluster3,MiddleEast,Europe,1899034
cluster3,MiddleEast,Europe,2014587
cluster3,MiddleEast,NorthAmerica,2818123
cluster0,MiddleEast,Asia,2443290
cluster3,MiddleEast,Europe,1329679
cluster3,MiddleEast,Europe,1964745
cluster1,MiddleEast,NorthAmerica,12132090
cluster2,MiddleEast,Asia,12980094
cluster4,MiddleEast,NorthAmerica,16132112
cluster3,MiddleEast,Europe,1454649
cluster3,MiddleEast,Europe,2189455
cluster3,MiddleEast,Europe,1961960
cluster1,MiddleEast,NorthAmerica,10583934
cluster2,MiddleEast,SouthAmerica,9929042
cluster0,MiddleEast,Europe,2820984
cluster4,MiddleEast,NorthAmerica,13021851
cluster0,MiddleEast,Europe,1875999
cluster3,MiddleEast,MiddleEast,480032
cluster0,MiddleEast,Europe,3283504
cluster1,MiddleEast,NorthAmerica,10604627
cluster0,MiddleEast,NorthAmerica,10941873
cluster1,NorthAmerica,Europe,11013463
cluster0,NorthAmerica,NorthAmerica,1006448
cluster1,NorthAmerica,Europe,10749646
cluster1,NorthAmerica,Europe,10535592
cluster3,NorthAmerica,NorthAmerica,387252
cluster1,NorthAmerica,Europe,10225553
cluster3,NorthAmerica,NorthAmerica,28572
cluster1,NorthAmerica,MiddleEast,11963628
cluster4,NorthAmerica,Europe,10738140
cluster0,NorthAmerica,Europe,10654049
cluster1,NorthAmerica,Europe,11502192
cluster3,NorthAmerica,NorthAmerica,546260
cluster1,NorthAmerica,SouthAmerica,3792777
cluster3,NorthAmerica,NorthAmerica,589633
cluster1,NorthAmerica,Asia,13639397
cluster0,NorthAmerica,NorthAmerica,262297
cluster0,NorthAmerica,NorthAmerica,477045
cluster3,NorthAmerica,NorthAmerica,93315
cluster0,NorthAmerica,NorthAmerica,1513685
cluster4,NorthAmerica,Asia,21133133
cluster1,NorthAmerica,MiddleEast,13232224
cluster3,NorthAmerica,NorthAmerica,4227889
cluster0,NorthAmerica,NorthAmerica,1229690
cluster1,NorthAmerica,SouthAmerica,5016951
cluster1,NorthAmerica,NorthAmerica,9425014
cluster1,NorthAmerica,Europe,10397453
cluster1,NorthAmerica,Asia,23371259
cluster4,NorthAmerica,Asia,23381172
cluster4,NorthAmerica,SouthAmerica,3713602
cluster1,NorthAmerica,Europe,10568042
cluster4,NorthAmerica,Asia,21992373
cluster4,NorthAmerica,MiddleEast,11650474
cluster1,NorthAmerica,Europe,11763957
cluster1,NorthAmerica,MiddleEast,11963628
cluster4,NorthAmerica,MiddleEast,12547127
cluster4,NorthAmerica,Asia,23436902
cluster3,NorthAmerica,NorthAmerica,4209100
cluster1,NorthAmerica,Europe,10968726
cluster3,NorthAmerica,NorthAmerica,607911
cluster3,NorthAmerica,NorthAmerica,1010850
cluster1,NorthAmerica,Asia,24615980
cluster1,NorthAmerica,Europe,11533208
cluster4,NorthAmerica,Asia,21133133
cluster3,NorthAmerica,NorthAmerica,237030
cluster0,NorthAmerica,NorthAmerica,585471
cluster3,NorthAmerica,NorthAmerica,849336
cluster1,NorthAmerica,Europe,10340778
cluster1,NorthAmerica,Europe,10217558
cluster4,NorthAmerica,Asia,22735884
cluster0,NorthAmerica,NorthAmerica,3980143
cluster4,NorthAmerica,MiddleEast,13021029
cluster1,NorthAmerica,Asia,24372587
cluster3,NorthAmerica,NorthAmerica,307709
cluster4,NorthAmerica,Europe,8950546
cluster3,NorthAmerica,NorthAmerica,1036698
cluster2,NorthAmerica,NorthAmerica,4241595
cluster1,NorthAmerica,Asia,24372587
cluster1,NorthAmerica,Europe,10760122
cluster0,NorthAmerica,NorthAmerica,2516508
cluster1,NorthAmerica,Europe,10987237
cluster1,NorthAmerica,Europe,8344542
cluster3,NorthAmerica,NorthAmerica,1402917
cluster0,NorthAmerica,MiddleEast,11744304
cluster0,NorthAmerica,NorthAmerica,3808687
cluster1,NorthAmerica,Europe,11103558
cluster1,NorthAmerica,Europe,11209518
cluster1,NorthAmerica,NorthAmerica,4384155
cluster4,NorthAmerica,SouthAmerica,3792777
cluster1,NorthAmerica,Europe,11868212
cluster3,NorthAmerica,NorthAmerica,4241595
cluster2,NorthAmerica,Europe,10126253
cluster3,NorthAmerica,NorthAmerica,1256499
cluster0,NorthAmerica,NorthAmerica,4251470
cluster1,NorthAmerica,SouthAmerica,3792777
cluster1,NorthAmerica,Europe,12319947
cluster1,NorthAmerica,Europe,8344542
cluster1,NorthAmerica,Europe,10064424
cluster1,NorthAmerica,Europe,10521692
cluster1,NorthAmerica,NorthAmerica,9425014
cluster1,NorthAmerica,Asia,13639397
cluster0,NorthAmerica,Europe,10625759
cluster1,NorthAmerica,Europe,10426486
cluster3,NorthAmerica,NorthAmerica,387546
cluster1,NorthAmerica,Asia,24615980
cluster0,NorthAmerica,NorthAmerica,4361563
cluster1,NorthAmerica,Europe,11763957
cluster1,NorthAmerica,Europe,9601203
cluster1,NorthAmerica,Europe,10272005
cluster3,NorthAmerica,NorthAmerica,1201112
cluster4,NorthAmerica,SouthAmerica,3713602
cluster1,NorthAmerica,Europe,8950546
cluster3,NorthAmerica,NorthAmerica,1254779
cluster1,NorthAmerica,Europe,10337713
cluster1,NorthAmerica,MiddleEast,12115742
cluster1,NorthAmerica,Europe,8474718
cluster0,NorthAmerica,NorthAmerica,1145311
cluster3,NorthAmerica,NorthAmerica,802144
cluster4,NorthAmerica,Europe,14841914
cluster3,NorthAmerica,NorthAmerica,4813408
cluster1,NorthAmerica,Europe,14462253
cluster1,NorthAmerica,Europe,14317002
cluster3,NorthAmerica,NorthAmerica,3429391
cluster1,NorthAmerica,Europe,14039157
cluster3,NorthAmerica,NorthAmerica,3792612
cluster4,NorthAmerica,MiddleEast,15791458
cluster4,NorthAmerica,Europe,14561688
cluster4,NorthAmerica,Europe,14459583
cluster1,NorthAmerica,Europe,15308822
cluster3,NorthAmerica,NorthAmerica,4344298
cluster1,NorthAmerica,SouthAmerica,6661844
cluster0,NorthAmerica,NorthAmerica,4398813
cluster4,NorthAmerica,Asia,17408935
cluster3,NorthAmerica,NorthAmerica,3549745
cluster3,NorthAmerica,NorthAmerica,4282360
cluster3,NorthAmerica,NorthAmerica,3898760
cluster3,NorthAmerica,NorthAmerica,2297708
cluster4,NorthAmerica,Asia,24823988
cluster4,NorthAmerica,MiddleEast,17050637
cluster3,NorthAmerica,NorthAmerica,450463
cluster1,NorthAmerica,NorthAmerica,5031689
cluster4,NorthAmerica,SouthAmerica,8048135
cluster1,NorthAmerica,NorthAmerica,13201198
cluster1,NorthAmerica,Europe,14209885
cluster0,NorthAmerica,Asia,27114094
cluster2,NorthAmerica,SouthAmerica,7074540
cluster1,NorthAmerica,Europe,14335509
cluster4,NorthAmerica,Asia,25734444
cluster4,NorthAmerica,MiddleEast,15477629
cluster1,NorthAmerica,Europe,15546468
cluster1,NorthAmerica,MiddleEast,15791458
cluster4,NorthAmerica,MiddleEast,16372080
cluster1,NorthAmerica,Asia,27180626
cluster0,NorthAmerica,NorthAmerica,843959
cluster1,NorthAmerica,Europe,14777853
cluster3,NorthAmerica,NorthAmerica,4405690
cluster3,NorthAmerica,NorthAmerica,2816837
cluster4,NorthAmerica,Asia,28346917
cluster1,NorthAmerica,Europe,15257917
cluster4,NorthAmerica,Asia,24823988
cluster3,NorthAmerica,NorthAmerica,3582058
cluster3,NorthAmerica,NorthAmerica,3233315
cluster0,NorthAmerica,NorthAmerica,4656957
cluster1,NorthAmerica,Europe,14144936
cluster1,NorthAmerica,Europe,14023437
cluster4,NorthAmerica,Asia,26475167
cluster0,NorthAmerica,NorthAmerica,172704
cluster4,NorthAmerica,Asia,28104870
cluster3,NorthAmerica,NorthAmerica,3506455
cluster4,NorthAmerica,Europe,12774292
cluster3,NorthAmerica,NorthAmerica,2781973
cluster2,NorthAmerica,NorthAmerica,471466
cluster4,NorthAmerica,Asia,28104870
cluster1,NorthAmerica,Europe,14463645
cluster3,NorthAmerica,NorthAmerica,1509585
cluster1,NorthAmerica,Europe,14798691
cluster1,NorthAmerica,Europe,12169408
cluster3,NorthAmerica,NorthAmerica,2405086
cluster4,NorthAmerica,MiddleEast,15572275
cluster3,NorthAmerica,NorthAmerica,3808687
cluster1,NorthAmerica,Europe,14892479
cluster1,NorthAmerica,Europe,15012253
cluster3,NorthAmerica,NorthAmerica,996782
cluster1,NorthAmerica,SouthAmerica,6661844
cluster1,NorthAmerica,Europe,15480148
cluster3,NorthAmerica,NorthAmerica,471466
cluster2,NorthAmerica,Europe,13933588
cluster3,NorthAmerica,NorthAmerica,2554906
cluster0,NorthAmerica,NorthAmerica,490554
cluster4,NorthAmerica,SouthAmerica,6661844
cluster1,NorthAmerica,Europe,16045506
cluster4,NorthAmerica,Europe,12169408
cluster0,NorthAmerica,Europe,13875318
cluster1,NorthAmerica,Europe,14297415
cluster1,NorthAmerica,NorthAmerica,13201198
cluster4,NorthAmerica,Asia,17408935
cluster1,NorthAmerica,Europe,14442169
cluster1,NorthAmerica,Europe,14210832
cluster3,NorthAmerica,NorthAmerica,3429168
cluster4,NorthAmerica,Asia,28346917
cluster3,NorthAmerica,NorthAmerica,1020416
cluster1,NorthAmerica,Europe,15546468
cluster1,NorthAmerica,Europe,13424262
cluster4,NorthAmerica,Europe,14065055
cluster3,NorthAmerica,NorthAmerica,4994856
cluster4,NorthAmerica,SouthAmerica,7074540
cluster1,NorthAmerica,Europe,12774292
cluster3,NorthAmerica,NorthAmerica,2556824
cluster0,NorthAmerica,Europe,14133505
cluster4,NorthAmerica,MiddleEast,15942346
cluster4,NorthAmerica,Europe,12300847
cluster3,NorthAmerica,NorthAmerica,4951066
cluster3,NorthAmerica,NorthAmerica,4610188
cluster3,Europe,Europe,1421742
cluster0,Europe,NorthAmerica,10069922
cluster3,Europe,Europe,1110106
cluster3,Europe,Europe,585616
cluster1,Europe,NorthAmerica,11432917
cluster3,Europe,Europe,1035594
cluster1,Europe,NorthAmerica,11144681
cluster3,Europe,MiddleEast,1639997
cluster0,Europe,Europe,999588
cluster0,Europe,Europe,560795
cluster3,Europe,Europe,552962
cluster1,Europe,NorthAmerica,10508502
cluster3,Europe,SouthAmerica,12029133
cluster1,Europe,NorthAmerica,10522594
cluster3,Europe,Asia,2536805
cluster0,Europe,NorthAmerica,11329496
cluster0,Europe,NorthAmerica,10591895
cluster4,Europe,NorthAmerica,11038761
cluster0,Europe,NorthAmerica,12653995
cluster2,Europe,Asia,10261008
cluster3,Europe,MiddleEast,2929924
cluster1,Europe,NorthAmerica,15298009
cluster1,Europe,NorthAmerica,9830159
cluster4,Europe,SouthAmerica,10491431
cluster3,Europe,NorthAmerica,1692401
cluster3,Europe,Europe,873909
cluster2,Europe,Asia,12479084
cluster2,Europe,Asia,12484823
cluster4,Europe,SouthAmerica,10037331
cluster3,Europe,Europe,648652
cluster2,Europe,Asia,11116966
cluster0,Europe,MiddleEast,1329432
cluster3,Europe,Europe,665195
cluster3,Europe,MiddleEast,1639997
cluster0,Europe,MiddleEast,1826952
cluster4,Europe,Asia,12541475
cluster1,Europe,NorthAmerica,15243424
cluster3,Europe,Europe,452108
cluster1,Europe,NorthAmerica,10445922
cluster1,Europe,NorthAmerica,12043158
cluster2,Europe,Asia,13715253
cluster3,Europe,Europe,979172
cluster2,Europe,Asia,10261008
cluster1,Europe,NorthAmerica,11280941
cluster0,Europe,NorthAmerica,11624756
cluster0,Europe,NorthAmerica,10230876
cluster0,Europe,Europe,818584
cluster3,Europe,Europe,948054
cluster2,Europe,Asia,11848554
cluster4,Europe,NorthAmerica,15061573
cluster3,Europe,MiddleEast,2561008
cluster2,Europe,Asia,13474380
cluster0,Europe,NorthAmerica,11363872
cluster0,Europe,Europe,2377788
cluster1,Europe,NorthAmerica,12082322
cluster2,Europe,NorthAmerica,15310168
cluster2,Europe,Asia,13474380
cluster3,Europe,Europe,1199258
cluster0,Europe,NorthAmerica,13540306
cluster3,Europe,Europe,508154
cluster3,Europe,Europe,3000433
cluster1,Europe,NorthAmerica,12516560
cluster0,Europe,MiddleEast,1505620
cluster1,Europe,NorthAmerica,11103558
cluster0,Europe,NorthAmerica,14892479
cluster3,Europe,Europe,301698
cluster1,Europe,NorthAmerica,15416659
cluster2,Europe,SouthAmerica,12029133
cluster3,Europe,Europe,2058943
cluster1,Europe,NorthAmerica,15310168
cluster0,Europe,Europe,1046183
cluster1,Europe,NorthAmerica,12408002
cluster4,Europe,NorthAmerica,15318328
cluster4,Europe,SouthAmerica,12029133
cluster3,Europe,Europe,1464581
cluster3,Europe,Europe,3000433
cluster3,Europe,Europe,1140138
cluster3,Europe,Europe,628741
cluster3,Europe,NorthAmerica,1692401
cluster3,Europe,Asia,2536805
cluster3,Europe,Europe,798767
cluster3,Europe,Europe,682914
cluster1,Europe,NorthAmerica,11432993
cluster2,Europe,Asia,13715253
cluster1,Europe,NorthAmerica,15391840
cluster3,Europe,Europe,665195
cluster3,Europe,Europe,1766276
cluster0,Europe,Europe,832294
cluster1,Europe,NorthAmerica,9849299
cluster4,Europe,SouthAmerica,10037331
cluster3,Europe,Europe,2377788
cluster1,Europe,NorthAmerica,12407750
cluster3,Europe,Europe,773381
cluster3,Europe,MiddleEast,1951697
cluster3,Europe,Europe,2974026
cluster1,Europe,NorthAmerica,9925665
cluster0,Europe,NorthAmerica,10281508
cluster3,Europe,Europe,1155152
cluster1,Europe,NorthAmerica,10179592
cluster3,Europe,Europe,1412065
cluster3,Europe,Europe,798159
cluster1,Europe,NorthAmerica,11551186
cluster3,Europe,Europe,1021628
cluster1,Europe,NorthAmerica,11246762
cluster3,Europe,MiddleEast,1344238
cluster0,Europe,Europe,803729
cluster0,Europe,Europe,558643
cluster3,Europe,Europe,309670
cluster1,Europe,NorthAmerica,10627981
cluster3,Europe,SouthAmerica,11955389
cluster1,Europe,NorthAmerica,10625498
cluster3,Europe,Asia,2470667
cluster0,Europe,NorthAmerica,11442590
cluster0,Europe,NorthAmerica,10704731
cluster4,Europe,NorthAmerica,11140492
cluster0,Europe,NorthAmerica,12759564
cluster2,Europe,Asia,10082570
cluster3,Europe,MiddleEast,2660314
cluster1,Europe,NorthAmerica,15421091
cluster1,Europe,NorthAmerica,9945434
cluster4,Europe,SouthAmerica,10392070
cluster3,Europe,NorthAmerica,1858778
cluster3,Europe,Europe,846492
cluster2,Europe,Asia,12341891
cluster2,Europe,Asia,12348437
cluster4,Europe,SouthAmerica,9989896
cluster3,Europe,Europe,912310
cluster4,Europe,Asia,10967895
cluster0,Europe,MiddleEast,1028081
cluster3,Europe,Europe,667420
cluster3,Europe,MiddleEast,1344238
cluster0,Europe,MiddleEast,1578135
cluster2,Europe,Asia,12405000
cluster1,Europe,NorthAmerica,15373760
cluster3,Europe,Europe,283947
cluster1,Europe,NorthAmerica,10565761
cluster1,Europe,NorthAmerica,12167914
cluster2,Europe,Asia,13580153
cluster3,Europe,Europe,1209125
cluster2,Europe,Asia,10082570
cluster1,Europe,NorthAmerica,11398521
cluster0,Europe,NorthAmerica,11745645
cluster0,Europe,NorthAmerica,10339773
cluster3,Europe,Europe,869391
cluster3,Europe,Europe,994326
cluster2,Europe,Asia,11704943
cluster4,Europe,NorthAmerica,15182193
cluster3,Europe,MiddleEast,2297775
cluster2,Europe,Asia,13338734
cluster0,Europe,NorthAmerica,11479376
cluster0,Europe,Europe,2379111
cluster1,Europe,NorthAmerica,12202577
cluster2,Europe,NorthAmerica,15433541
cluster2,Europe,Asia,13338734
cluster3,Europe,Europe,1500927
cluster0,Europe,NorthAmerica,13675138
cluster3,Europe,Europe,308177
cluster3,Europe,Europe,3009905
cluster1,Europe,NorthAmerica,12625081
cluster0,Europe,MiddleEast,1204500
cluster1,Europe,NorthAmerica,11209518
cluster0,Europe,NorthAmerica,15012253
cluster3,Europe,Europe,301698
cluster1,Europe,NorthAmerica,15547779
cluster2,Europe,SouthAmerica,11955389
cluster3,Europe,Europe,2295455
cluster1,Europe,NorthAmerica,15433541
cluster0,Europe,Europe,1088206
cluster1,Europe,NorthAmerica,12511380
cluster1,Europe,NorthAmerica,15442013
cluster4,Europe,SouthAmerica,11955389
cluster3,Europe,Europe,1567348
cluster3,Europe,Europe,3009905
cluster3,Europe,Europe,1162039
cluster3,Europe,Europe,863342
cluster3,Europe,NorthAmerica,1858778
cluster3,Europe,Asia,2470667
cluster3,Europe,Europe,686629
cluster3,Europe,Europe,869787
cluster1,Europe,NorthAmerica,11551316
cluster2,Europe,Asia,13580153
cluster1,Europe,NorthAmerica,15523533
cluster3,Europe,Europe,667420
cluster3,Europe,Europe,1738196
cluster3,Europe,Europe,962790
cluster1,Europe,NorthAmerica,9971622
cluster4,Europe,SouthAmerica,9989896
cluster3,Europe,Europe,2379111
cluster1,Europe,NorthAmerica,12510956
cluster3,Europe,Europe,887143
cluster3,Europe,MiddleEast,1654889
cluster3,Europe,Europe,2959808
cluster1,Europe,NorthAmerica,10036762
cluster0,Europe,NorthAmerica,10389638
cluster1,NorthAmerica,Europe,15425002
cluster0,NorthAmerica,NorthAmerica,5378306
cluster1,NorthAmerica,Europe,14946535
cluster1,NorthAmerica,Europe,14840886
cluster3,NorthAmerica,NorthAmerica,3991621
cluster1,NorthAmerica,Europe,14591319
cluster3,NorthAmerica,NorthAmerica,4373175
cluster1,NorthAmerica,MiddleEast,16374575
cluster3,NorthAmerica,NorthAmerica,2027593
cluster4,NorthAmerica,Europe,15126112
cluster4,NorthAmerica,Europe,15001378
cluster1,NorthAmerica,Europe,15846588
cluster3,NorthAmerica,NorthAmerica,4905482
cluster1,NorthAmerica,SouthAmerica,7224738
cluster0,NorthAmerica,NorthAmerica,4969154
cluster4,NorthAmerica,Asia,17889590
cluster3,NorthAmerica,NorthAmerica,4119251
cluster0,NorthAmerica,NorthAmerica,4847404
cluster0,NorthAmerica,NorthAmerica,4477474
cluster0,NorthAmerica,NorthAmerica,2943857
cluster2,NorthAmerica,Asia,25647281
cluster4,NorthAmerica,MiddleEast,17668708
cluster3,NorthAmerica,NorthAmerica,704614
cluster1,NorthAmerica,NorthAmerica,5594977
cluster4,NorthAmerica,SouthAmerica,8597362
cluster1,NorthAmerica,NorthAmerica,13732246
cluster1,NorthAmerica,Europe,14759988
cluster0,NorthAmerica,Asia,27710449
cluster1,NorthAmerica,Asia,27706743
cluster4,NorthAmerica,SouthAmerica,7633599
cluster1,NorthAmerica,Europe,14850331
cluster4,NorthAmerica,Asia,26420804
cluster4,NorthAmerica,MiddleEast,16052365
cluster1,NorthAmerica,Europe,16059307
cluster1,NorthAmerica,MiddleEast,16374575
cluster4,NorthAmerica,MiddleEast,16940747
cluster1,NorthAmerica,Asia,27764896
cluster3,NorthAmerica,NorthAmerica,182413
cluster1,NorthAmerica,Europe,15321446
cluster3,NorthAmerica,NorthAmerica,4966815
cluster3,NorthAmerica,NorthAmerica,3362284
cluster1,NorthAmerica,Asia,28933589
cluster1,NorthAmerica,Europe,15735830
cluster2,NorthAmerica,Asia,25647281
cluster1,NorthAmerica,NorthAmerica,4144900
cluster3,NorthAmerica,NorthAmerica,3790965
cluster0,NorthAmerica,NorthAmerica,5222608
cluster1,NorthAmerica,Europe,14687415
cluster1,NorthAmerica,Europe,14568170
cluster4,NorthAmerica,Asia,27141336
cluster0,NorthAmerica,NorthAmerica,907060
cluster4,NorthAmerica,MiddleEast,17445468
cluster1,NorthAmerica,Asia,28700496
cluster0,NorthAmerica,NorthAmerica,4072688
cluster4,NorthAmerica,Europe,13343264
cluster3,NorthAmerica,NorthAmerica,3341693
cluster2,NorthAmerica,NorthAmerica,680179
cluster1,NorthAmerica,Asia,28700496
cluster1,NorthAmerica,Europe,14943710
cluster3,NorthAmerica,NorthAmerica,1867952
cluster1,NorthAmerica,Europe,15344783
cluster1,NorthAmerica,Europe,12742003
cluster3,NorthAmerica,NorthAmerica,3026001
cluster4,NorthAmerica,MiddleEast,16153739
cluster1,NorthAmerica,NorthAmerica,4384155
cluster3,NorthAmerica,NorthAmerica,996782
cluster1,NorthAmerica,Europe,15416659
cluster1,NorthAmerica,Europe,15547779
cluster1,NorthAmerica,SouthAmerica,7224738
cluster4,NorthAmerica,Europe,15900063
cluster3,NorthAmerica,NorthAmerica,680179
cluster2,NorthAmerica,Europe,14480139
cluster3,NorthAmerica,NorthAmerica,3189474
cluster0,NorthAmerica,NorthAmerica,653421
cluster4,NorthAmerica,SouthAmerica,7224738
cluster1,NorthAmerica,Europe,16511330
cluster1,NorthAmerica,Europe,12742003
cluster1,NorthAmerica,Europe,14425496
cluster1,NorthAmerica,Europe,14817760
cluster1,NorthAmerica,NorthAmerica,13732246
cluster4,NorthAmerica,Asia,17889590
cluster4,NorthAmerica,Europe,14995881
cluster1,NorthAmerica,Europe,14737675
cluster3,NorthAmerica,NorthAmerica,3991309
cluster1,NorthAmerica,Asia,28933589
cluster0,NorthAmerica,NorthAmerica,55468
cluster4,NorthAmerica,Europe,16059307
cluster1,NorthAmerica,Europe,13990530
cluster1,NorthAmerica,Europe,14599242
cluster3,NorthAmerica,NorthAmerica,5556734
cluster4,NorthAmerica,SouthAmerica,7633599
cluster1,NorthAmerica,Europe,13343264
cluster3,NorthAmerica,NorthAmerica,3192031
cluster1,NorthAmerica,Europe,14669222
cluster4,NorthAmerica,MiddleEast,16538419
cluster1,NorthAmerica,Europe,12878027
cluster0,NorthAmerica,NorthAmerica,5515313
cluster0,NorthAmerica,NorthAmerica,5176346
cluster4,SouthAmerica,Europe,11057869
cluster4,SouthAmerica,NorthAmerica,3744619
cluster2,SouthAmerica,Europe,12312894
cluster4,SouthAmerica,Europe,11578479
cluster1,SouthAmerica,NorthAmerica,4068905
cluster4,SouthAmerica,Europe,10866604
cluster1,SouthAmerica,NorthAmerica,3749500
cluster2,SouthAmerica,MiddleEast,11940047
cluster1,SouthAmerica,NorthAmerica,5350998
cluster2,SouthAmerica,Europe,11111921
cluster4,SouthAmerica,Europe,11399797
cluster4,SouthAmerica,Europe,12167232
cluster1,SouthAmerica,NorthAmerica,3887566
cluster4,SouthAmerica,SouthAmerica,0
cluster1,SouthAmerica,NorthAmerica,3635620
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,NorthAmerica,3964697
cluster4,SouthAmerica,NorthAmerica,3793275
cluster4,SouthAmerica,NorthAmerica,3712726
cluster4,SouthAmerica,NorthAmerica,4605340
cluster4,SouthAmerica,Asia,18366252
cluster4,SouthAmerica,MiddleEast,12657518
cluster1,SouthAmerica,NorthAmerica,7079060
cluster4,SouthAmerica,NorthAmerica,3869385
cluster2,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,NorthAmerica,10579428
cluster4,SouthAmerica,Europe,11049074
cluster3,SouthAmerica,Asia,21565939
cluster0,SouthAmerica,Asia,21641334
cluster2,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,Europe,11740164
cluster3,SouthAmerica,Asia,19953388
cluster2,SouthAmerica,MiddleEast,11774853
cluster4,SouthAmerica,Europe,12708273
cluster2,SouthAmerica,MiddleEast,11940047
cluster2,SouthAmerica,MiddleEast,12657199
cluster0,SouthAmerica,Asia,21673049
cluster1,SouthAmerica,NorthAmerica,7050291
cluster2,SouthAmerica,Europe,11636908
cluster4,SouthAmerica,NorthAmerica,3890788
cluster1,SouthAmerica,NorthAmerica,4418977
cluster3,SouthAmerica,Asia,22658126
cluster4,SouthAmerica,Europe,12970374
cluster4,SouthAmerica,Asia,18366252
cluster1,SouthAmerica,NorthAmerica,4006864
cluster0,SouthAmerica,NorthAmerica,4177191
cluster4,SouthAmerica,NorthAmerica,3721761
cluster4,SouthAmerica,Europe,11126547
cluster4,SouthAmerica,Europe,10985790
cluster3,SouthAmerica,Asia,20704844
cluster0,SouthAmerica,NorthAmerica,6831336
cluster2,SouthAmerica,MiddleEast,12691046
cluster3,SouthAmerica,Asia,22416864
cluster4,SouthAmerica,NorthAmerica,4008468
cluster4,SouthAmerica,Europe,9393985
cluster1,SouthAmerica,NorthAmerica,4395695
cluster2,SouthAmerica,NorthAmerica,7092786
cluster3,SouthAmerica,Asia,22416864
cluster4,SouthAmerica,Europe,12378345
cluster1,SouthAmerica,NorthAmerica,5499523
cluster4,SouthAmerica,Europe,11615200
cluster2,SouthAmerica,Europe,8725910
cluster1,SouthAmerica,NorthAmerica,4543169
cluster4,SouthAmerica,MiddleEast,11762419
cluster4,SouthAmerica,NorthAmerica,3792777
cluster0,SouthAmerica,NorthAmerica,6661844
cluster4,SouthAmerica,Europe,12029133
cluster4,SouthAmerica,Europe,11955389
cluster1,SouthAmerica,NorthAmerica,7224738
cluster2,SouthAmerica,Europe,13895030
cluster1,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Europe,10877935
cluster1,SouthAmerica,NorthAmerica,4408451
cluster0,SouthAmerica,NorthAmerica,7102626
cluster2,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,Europe,13694349
cluster2,SouthAmerica,Europe,8725910
cluster2,SouthAmerica,Europe,10762529
cluster4,SouthAmerica,Europe,11621122
cluster4,SouthAmerica,NorthAmerica,10579428
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,Europe,11186876
cluster4,SouthAmerica,Europe,11445893
cluster1,SouthAmerica,NorthAmerica,4069614
cluster3,SouthAmerica,Asia,22658126
cluster1,SouthAmerica,NorthAmerica,7200201
cluster4,SouthAmerica,Europe,12708273
cluster2,SouthAmerica,Europe,10052245
cluster4,SouthAmerica,Europe,11204657
cluster1,SouthAmerica,NorthAmerica,3981261
cluster2,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,9393985
cluster1,SouthAmerica,NorthAmerica,4406128
cluster4,SouthAmerica,Europe,11233688
cluster2,SouthAmerica,MiddleEast,11896996
cluster2,SouthAmerica,Europe,8724708
cluster1,SouthAmerica,NorthAmerica,3785402
cluster1,SouthAmerica,NorthAmerica,3708440
cluster0,Europe,Europe,3450852
cluster0,Europe,NorthAmerica,10834785
cluster3,Europe,Europe,1388224
cluster3,Europe,Europe,2195536
cluster1,Europe,NorthAmerica,12096716
cluster3,Europe,Europe,2945193
cluster1,Europe,NorthAmerica,11937489
cluster0,Europe,MiddleEast,3328045
cluster0,Europe,Europe,3060869
cluster0,Europe,Europe,2548189
cluster3,Europe,Europe,2333341
cluster1,Europe,NorthAmerica,11188810
cluster3,Europe,SouthAmerica,13895030
cluster1,Europe,NorthAmerica,11324062
cluster1,Europe,Asia,2476532
cluster1,Europe,NorthAmerica,12035020
cluster0,Europe,NorthAmerica,11318681
cluster4,Europe,NorthAmerica,11836541
cluster4,Europe,NorthAmerica,13391869
cluster2,Europe,Asia,10132465
cluster0,Europe,MiddleEast,4166424
cluster4,Europe,NorthAmerica,15851304
cluster4,Europe,NorthAmerica,10562002
cluster4,Europe,SouthAmerica,12415542
cluster3,Europe,NorthAmerica,2904141
cluster3,Europe,Europe,2827698
cluster2,Europe,Asia,12097799
cluster2,Europe,Asia,12099855
cluster2,Europe,SouthAmerica,11754227
cluster3,Europe,Europe,2000507
cluster2,Europe,Asia,10819367
cluster0,Europe,MiddleEast,3147617
cluster3,Europe,Europe,1836392
cluster0,Europe,MiddleEast,3328045
cluster0,Europe,MiddleEast,3118547
cluster2,Europe,Asia,12156046
cluster4,Europe,NorthAmerica,15735698
cluster3,Europe,Europe,2511535
cluster1,Europe,NorthAmerica,11125455
cluster1,Europe,NorthAmerica,12642310
cluster2,Europe,Asia,13309001
cluster0,Europe,Europe,1085364
cluster2,Europe,Asia,10132465
cluster1,Europe,NorthAmerica,11953861
cluster0,Europe,NorthAmerica,12263817
cluster4,Europe,NorthAmerica,10996640
cluster3,Europe,Europe,2672539
cluster3,Europe,Europe,2774394
cluster2,Europe,Asia,11506648
cluster4,Europe,NorthAmerica,15639771
cluster0,Europe,MiddleEast,3799765
cluster2,Europe,Asia,13072741
cluster4,Europe,NorthAmerica,12050323
cluster0,Europe,Europe,4086413
cluster4,Europe,NorthAmerica,12715068
cluster2,Europe,NorthAmerica,15860702
cluster2,Europe,Asia,13072741
cluster3,Europe,Europe,1321760
cluster4,Europe,NorthAmerica,14028394
cluster3,Europe,Europe,2565126
cluster3,Europe,Europe,4629769
cluster4,Europe,NorthAmerica,13232695
cluster0,Europe,MiddleEast,3294734
cluster1,Europe,NorthAmerica,11868212
cluster1,Europe,NorthAmerica,15480148
cluster3,Europe,Europe,2058943
cluster3,Europe,Europe,2295455
cluster4,Europe,NorthAmerica,15900063
cluster2,Europe,SouthAmerica,13895030
cluster4,Europe,NorthAmerica,15860702
cluster0,Europe,Europe,2856039
cluster4,Europe,NorthAmerica,13167299
cluster4,Europe,NorthAmerica,15865972
cluster2,Europe,SouthAmerica,13895030
cluster3,Europe,Europe,1182155
cluster1,Europe,Europe,4629769
cluster3,Europe,Europe,2968918
cluster3,Europe,Europe,2128142
cluster3,Europe,NorthAmerica,2904141
cluster0,Europe,Asia,2476532
cluster0,Europe,Europe,2834945
cluster3,Europe,Europe,2298274
cluster1,Europe,NorthAmerica,12096378
cluster2,Europe,Asia,13309001
cluster4,Europe,NorthAmerica,15871056
cluster3,Europe,Europe,1836392
cluster1,Europe,Europe,3608948
cluster3,Europe,Europe,2516851
cluster1,Europe,NorthAmerica,10529568
cluster2,Europe,SouthAmerica,11754227
cluster0,Europe,Europe,4086413
cluster1,Europe,NorthAmerica,13168435
cluster3,Europe,Europe,2522955
cluster1,Europe,MiddleEast,3609600
cluster1,Europe,Europe,4683263
cluster0,Europe,NorthAmerica,10684590
cluster1,Europe,NorthAmerica,11051405
cluster1,NorthAmerica,Europe,15277032
cluster0,NorthAmerica,NorthAmerica,5246154
cluster1,NorthAmerica,Europe,14865889
cluster1,NorthAmerica,Europe,14734634
cluster3,NorthAmerica,NorthAmerica,3858846
cluster1,NorthAmerica,Europe,14466014
cluster3,NorthAmerica,NorthAmerica,4226565
cluster4,NorthAmerica,MiddleEast,16225895
cluster4,NorthAmerica,Europe,14991891
cluster4,NorthAmerica,Europe,14883027
cluster1,NorthAmerica,Europe,15730702
cluster3,NorthAmerica,NorthAmerica,4776036
cluster1,NorthAmerica,SouthAmerica,7092786
cluster0,NorthAmerica,NorthAmerica,4831865
cluster4,NorthAmerica,Asia,17812706
cluster0,NorthAmerica,NorthAmerica,3980840
cluster0,NorthAmerica,NorthAmerica,4714381
cluster0,NorthAmerica,NorthAmerica,4332569
cluster3,NorthAmerica,NorthAmerica,2740121
cluster1,NorthAmerica,Asia,25303559
cluster4,NorthAmerica,MiddleEast,17492648
cluster3,NorthAmerica,NorthAmerica,26658
cluster1,NorthAmerica,NorthAmerica,5464581
cluster1,NorthAmerica,SouthAmerica,8464140
cluster1,NorthAmerica,NorthAmerica,13621293
cluster1,NorthAmerica,Europe,14636025
cluster1,NorthAmerica,Asia,27543279
cluster4,NorthAmerica,Asia,27551495
cluster4,NorthAmerica,SouthAmerica,7503748
cluster1,NorthAmerica,Europe,14750046
cluster4,NorthAmerica,Asia,26185223
cluster4,NorthAmerica,MiddleEast,15910076
cluster1,NorthAmerica,Europe,15960423
cluster4,NorthAmerica,MiddleEast,16225895
cluster4,NorthAmerica,MiddleEast,16802270
cluster4,NorthAmerica,Asia,27606941
cluster3,NorthAmerica,NorthAmerica,595936
cluster1,NorthAmerica,Europe,15201734
cluster3,NorthAmerica,NorthAmerica,4837548
cluster3,NorthAmerica,NorthAmerica,3240335
cluster1,NorthAmerica,Asia,28773081
cluster1,NorthAmerica,Europe,15659881
cluster1,NorthAmerica,Asia,25303559
cluster3,NorthAmerica,NorthAmerica,4012116
cluster0,NorthAmerica,NorthAmerica,3661243
cluster0,NorthAmerica,NorthAmerica,5089605
cluster1,NorthAmerica,Europe,14568708
cluster1,NorthAmerica,Europe,14447972
cluster4,NorthAmerica,Asia,26920895
cluster0,NorthAmerica,NorthAmerica,311232
cluster1,NorthAmerica,Asia,28533260
cluster0,NorthAmerica,NorthAmerica,3936840
cluster4,NorthAmerica,Europe,13206971
cluster3,NorthAmerica,NorthAmerica,3207982
cluster2,NorthAmerica,NorthAmerica,0
cluster1,NorthAmerica,Asia,28533260
cluster1,NorthAmerica,Europe,14865709
cluster0,NorthAmerica,NorthAmerica,1859020
cluster1,NorthAmerica,Europe,15223329
cluster4,NorthAmerica,Europe,12603545
cluster3,NorthAmerica,NorthAmerica,2842293
cluster4,NorthAmerica,MiddleEast,16006440
cluster3,NorthAmerica,NorthAmerica,4241595
cluster0,NorthAmerica,NorthAmerica,471466
cluster1,NorthAmerica,Europe,15310168
cluster1,NorthAmerica,Europe,15433541
cluster3,NorthAmerica,NorthAmerica,680179
cluster1,NorthAmerica,SouthAmerica,7092786
cluster4,NorthAmerica,Europe,15860702
cluster2,NorthAmerica,Europe,14358735
cluster3,NorthAmerica,NorthAmerica,2996360
cluster3,NorthAmerica,NorthAmerica,27541
cluster4,NorthAmerica,SouthAmerica,7092786
cluster1,NorthAmerica,Europe,16443788
cluster4,NorthAmerica,Europe,12603545
cluster1,NorthAmerica,Europe,14301634
cluster1,NorthAmerica,Europe,14713846
cluster1,NorthAmerica,NorthAmerica,13621293
cluster4,NorthAmerica,Asia,17812706
cluster1,NorthAmerica,Europe,14869293
cluster1,NorthAmerica,Europe,14629464
cluster3,NorthAmerica,NorthAmerica,3858608
cluster1,NorthAmerica,Asia,28773081
cluster3,NorthAmerica,NorthAmerica,722648
cluster4,NorthAmerica,Europe,15960423
cluster1,NorthAmerica,Europe,13855726
cluster4,NorthAmerica,Europe,14486154
cluster0,NorthAmerica,NorthAmerica,5427765
cluster1,NorthAmerica,SouthAmerica,7503748
cluster1,NorthAmerica,Europe,13206971
cluster3,NorthAmerica,NorthAmerica,2998445
cluster1,NorthAmerica,Europe,14555093
cluster4,NorthAmerica,MiddleEast,16379948
cluster4,NorthAmerica,Europe,12736177
cluster3,NorthAmerica,NorthAmerica,5383906
cluster3,NorthAmerica,NorthAmerica,5042843
cluster0,Europe,Europe,1358368
cluster2,Europe,NorthAmerica,9100089
cluster0,Europe,Europe,1540256
cluster0,Europe,Europe,658639
cluster2,Europe,NorthAmerica,10476835
cluster0,Europe,Europe,197647
cluster2,Europe,NorthAmerica,10160412
cluster0,Europe,MiddleEast,2099834
cluster0,Europe,Europe,820033
cluster0,Europe,Europe,529641
cluster0,Europe,Europe,1377529
cluster2,Europe,NorthAmerica,9554770
cluster0,Europe,SouthAmerica,10877935
cluster2,Europe,NorthAmerica,9541044
cluster0,Europe,Asia,3556215
cluster2,Europe,NorthAmerica,10364452
cluster0,Europe,NorthAmerica,9626997
cluster2,Europe,NorthAmerica,10054135
cluster2,Europe,NorthAmerica,11671335
cluster2,Europe,Asia,11187409
cluster0,Europe,MiddleEast,3514681
cluster2,Europe,NorthAmerica,14345918
cluster2,Europe,NorthAmerica,8869601
cluster2,Europe,SouthAmerica,9410238
cluster0,Europe,NorthAmerica,931218
cluster0,Europe,Europe,303827
cluster2,Europe,Asia,13417345
cluster2,Europe,Asia,13423232
cluster2,Europe,SouthAmerica,8924048
cluster0,Europe,Europe,856213
cluster2,Europe,Asia,12048324
cluster0,Europe,MiddleEast,1735921
cluster0,Europe,Europe,1701831
cluster0,Europe,MiddleEast,2099834
cluster0,Europe,MiddleEast,2535984
cluster2,Europe,Asia,13480034
cluster2,Europe,NorthAmerica,14305833
cluster0,Europe,Europe,844905
cluster2,Europe,NorthAmerica,9492800
cluster2,Europe,NorthAmerica,11098016
cluster2,Europe,Asia,14657558
cluster0,Europe,Europe,1876820
cluster2,Europe,Asia,11187409
cluster2,Europe,NorthAmerica,10323746
cluster4,Europe,NorthAmerica,10673118
cluster0,Europe,NorthAmerica,9259657
cluster0,Europe,Europe,227660
cluster0,Europe,Europe,98081
cluster2,Europe,Asia,12785041
cluster4,Europe,NorthAmerica,14104186
cluster2,Europe,Asia,14416121
cluster4,Europe,NorthAmerica,10403024
cluster0,Europe,Europe,1332397
cluster2,Europe,NorthAmerica,11129354
cluster2,Europe,NorthAmerica,14358735
cluster2,Europe,Asia,14416121
cluster0,Europe,Europe,1632003
cluster2,Europe,NorthAmerica,12610757
cluster0,Europe,Europe,869552
cluster0,Europe,Europe,1951514
cluster2,Europe,NorthAmerica,11540602
cluster0,Europe,MiddleEast,1891839
cluster2,Europe,NorthAmerica,10126253
cluster4,Europe,NorthAmerica,13933588
cluster0,Europe,Europe,1046183
cluster0,Europe,Europe,1088206
cluster2,Europe,NorthAmerica,14480139
cluster2,Europe,SouthAmerica,10877935
cluster0,Europe,Europe,2856039
cluster2,Europe,NorthAmerica,14358735
cluster2,Europe,NorthAmerica,11421829
cluster2,Europe,NorthAmerica,14367605
cluster2,Europe,SouthAmerica,10877935
cluster0,Europe,Europe,2494242
cluster0,Europe,Europe,1951514
cluster0,Europe,Europe,112263
cluster0,Europe,Europe,725832
cluster0,Europe,NorthAmerica,931218
cluster0,Europe,Asia,3556215
cluster0,Europe,Europe,563159
cluster0,Europe,Europe,556049
cluster2,Europe,NorthAmerica,10477006
cluster2,Europe,Asia,14657558
cluster2,Europe,NorthAmerica,14456214
cluster0,Europe,Europe,1701831
cluster0,Europe,Europe,756567
cluster0,Europe,Europe,343649
cluster2,Europe,NorthAmerica,8900333
cluster2,Europe,SouthAmerica,8924048
cluster0,Europe,Europe,1332397
cluster2,Europe,NorthAmerica,11421219
cluster0,Europe,Europe,332443
cluster0,Europe,MiddleEast,2369412
cluster0,Europe,Europe,1930723
cluster2,Europe,NorthAmerica,8958246
cluster2,Europe,NorthAmerica,9308977
cluster1,NorthAmerica,Europe,12289445
cluster0,NorthAmerica,NorthAmerica,2261761
cluster1,NorthAmerica,Europe,12051205
cluster1,NorthAmerica,Europe,11837704
cluster3,NorthAmerica,NorthAmerica,872849
cluster1,NorthAmerica,Europe,11519242
cluster3,NorthAmerica,NorthAmerica,1240651
cluster1,NorthAmerica,MiddleEast,13241422
cluster4,NorthAmerica,Europe,12026551
cluster0,NorthAmerica,Europe,11952594
cluster1,NorthAmerica,Europe,12803902
cluster3,NorthAmerica,NorthAmerica,1790064
cluster1,NorthAmerica,SouthAmerica,4408451
cluster0,NorthAmerica,NorthAmerica,1846524
cluster1,NorthAmerica,Asia,14960053
cluster3,NorthAmerica,NorthAmerica,995990
cluster0,NorthAmerica,NorthAmerica,1729146
cluster0,NorthAmerica,NorthAmerica,1346727
cluster0,NorthAmerica,NorthAmerica,257190
cluster4,NorthAmerica,Asia,22255133
cluster1,NorthAmerica,MiddleEast,14484445
cluster3,NorthAmerica,NorthAmerica,2981489
cluster0,NorthAmerica,NorthAmerica,2481622
cluster1,NorthAmerica,SouthAmerica,5780224
cluster1,NorthAmerica,NorthAmerica,10720305
cluster1,NorthAmerica,Europe,11692375
cluster4,NorthAmerica,Asia,24608881
cluster4,NorthAmerica,Asia,24625612
cluster4,NorthAmerica,SouthAmerica,4653078
cluster1,NorthAmerica,Europe,11871009
cluster4,NorthAmerica,Asia,23193746
cluster4,NorthAmerica,MiddleEast,12933679
cluster1,NorthAmerica,Europe,13072901
cluster1,NorthAmerica,MiddleEast,13241422
cluster1,NorthAmerica,MiddleEast,13834804
cluster1,NorthAmerica,Asia,24679512
cluster3,NorthAmerica,NorthAmerica,3007921
cluster1,NorthAmerica,Europe,12267354
cluster3,NorthAmerica,NorthAmerica,1851789
cluster3,NorthAmerica,NorthAmerica,277087
cluster1,NorthAmerica,Asia,25851616
cluster1,NorthAmerica,Europe,12842348
cluster4,NorthAmerica,Asia,22255133
cluster3,NorthAmerica,NorthAmerica,1025824
cluster3,NorthAmerica,NorthAmerica,675598
cluster0,NorthAmerica,NorthAmerica,2104880
cluster1,NorthAmerica,Europe,11638265
cluster1,NorthAmerica,Europe,11513989
cluster4,NorthAmerica,Asia,23944894
cluster0,NorthAmerica,NorthAmerica,2727157
cluster4,NorthAmerica,MiddleEast,14287796
cluster1,NorthAmerica,Asia,25605640
cluster0,NorthAmerica,NorthAmerica,951559
cluster4,NorthAmerica,Europe,10231874
cluster3,NorthAmerica,NorthAmerica,243971
cluster2,NorthAmerica,NorthAmerica,2996360
cluster1,NorthAmerica,Asia,25605640
cluster1,NorthAmerica,Europe,12060792
cluster3,NorthAmerica,NorthAmerica,1341703
cluster1,NorthAmerica,Europe,12284951
cluster1,NorthAmerica,Europe,9620787
cluster3,NorthAmerica,NorthAmerica,151052
cluster4,NorthAmerica,MiddleEast,13022967
cluster3,NorthAmerica,NorthAmerica,1256499
cluster3,NorthAmerica,NorthAmerica,2554906
cluster1,NorthAmerica,Europe,12408002
cluster1,NorthAmerica,Europe,12511380
cluster3,NorthAmerica,NorthAmerica,3189474
cluster1,NorthAmerica,SouthAmerica,4408451
cluster4,NorthAmerica,Europe,13167299
cluster3,NorthAmerica,NorthAmerica,2996360
cluster2,NorthAmerica,Europe,11421829
cluster0,NorthAmerica,NorthAmerica,3007587
cluster4,NorthAmerica,SouthAmerica,4408451
cluster1,NorthAmerica,Europe,13635328
cluster1,NorthAmerica,Europe,9620787
cluster1,NorthAmerica,Europe,11358526
cluster1,NorthAmerica,Europe,11824083
cluster1,NorthAmerica,NorthAmerica,10720305
cluster4,NorthAmerica,Asia,14960053
cluster4,NorthAmerica,Europe,11919581
cluster1,NorthAmerica,Europe,11727703
cluster3,NorthAmerica,NorthAmerica,872586
cluster1,NorthAmerica,Asia,25851616
cluster3,NorthAmerica,NorthAmerica,3171767
cluster4,NorthAmerica,Europe,13072901
cluster1,NorthAmerica,Europe,10886154
cluster1,NorthAmerica,Europe,11571347
cluster3,NorthAmerica,NorthAmerica,2445728
cluster4,NorthAmerica,SouthAmerica,4653078
cluster1,NorthAmerica,Europe,10231874
cluster0,NorthAmerica,NorthAmerica,2114
cluster1,NorthAmerica,Europe,11636980
cluster1,NorthAmerica,MiddleEast,13383796
cluster1,NorthAmerica,Europe,9746861
cluster0,NorthAmerica,NorthAmerica,2400018
cluster3,NorthAmerica,NorthAmerica,2058011
cluster4,NorthAmerica,Europe,15286904
cluster3,NorthAmerica,NorthAmerica,5255868
cluster1,NorthAmerica,Europe,14872991
cluster1,NorthAmerica,Europe,14742834
cluster3,NorthAmerica,NorthAmerica,3868220
cluster1,NorthAmerica,Europe,14475036
cluster3,NorthAmerica,NorthAmerica,4236588
cluster4,NorthAmerica,MiddleEast,16235703
cluster4,NorthAmerica,Europe,15001230
cluster4,NorthAmerica,Europe,14891721
cluster1,NorthAmerica,Europe,15739216
cluster3,NorthAmerica,NorthAmerica,4785570
cluster1,NorthAmerica,SouthAmerica,7102626
cluster3,NorthAmerica,NorthAmerica,4841692
cluster4,NorthAmerica,Asia,17819449
cluster0,NorthAmerica,NorthAmerica,3990471
cluster0,NorthAmerica,NorthAmerica,4724028
cluster3,NorthAmerica,NorthAmerica,4342559
cluster0,NorthAmerica,NorthAmerica,2751562
cluster1,NorthAmerica,Asia,25320589
cluster4,NorthAmerica,MiddleEast,17503441
cluster3,NorthAmerica,NorthAmerica,53980
cluster1,NorthAmerica,NorthAmerica,5474265
cluster4,NorthAmerica,SouthAmerica,8473866
cluster1,NorthAmerica,NorthAmerica,13629790
cluster1,NorthAmerica,Europe,14644975
cluster0,NorthAmerica,Asia,27553421
cluster4,NorthAmerica,Asia,27561168
cluster4,NorthAmerica,SouthAmerica,7513482
cluster1,NorthAmerica,Europe,14757993
cluster4,NorthAmerica,Asia,26198030
cluster4,NorthAmerica,MiddleEast,15919655
cluster1,NorthAmerica,Europe,15968212
cluster4,NorthAmerica,MiddleEast,16235703
cluster4,NorthAmerica,MiddleEast,16811613
cluster1,NorthAmerica,Asia,27616723
cluster3,NorthAmerica,NorthAmerica,571910
cluster1,NorthAmerica,Europe,15210454
cluster3,NorthAmerica,NorthAmerica,4847089
cluster3,NorthAmerica,NorthAmerica,3248974
cluster1,NorthAmerica,Asia,28783000
cluster1,NorthAmerica,Europe,15666729
cluster1,NorthAmerica,Asia,25320589
cluster3,NorthAmerica,NorthAmerica,4021550
cluster0,NorthAmerica,NorthAmerica,3670415
cluster0,NorthAmerica,NorthAmerica,5099324
cluster1,NorthAmerica,Europe,14577446
cluster1,NorthAmerica,Europe,14456783
cluster1,NorthAmerica,Asia,26933117
cluster0,NorthAmerica,NorthAmerica,333455
cluster4,NorthAmerica,MiddleEast,17293746
cluster1,NorthAmerica,Asia,28543434
cluster3,NorthAmerica,NorthAmerica,3946359
cluster4,NorthAmerica,Europe,13216576
cluster3,NorthAmerica,NorthAmerica,3217046
cluster2,NorthAmerica,NorthAmerica,27541
cluster1,NorthAmerica,Asia,28543434
cluster1,NorthAmerica,Europe,14872697
cluster3,NorthAmerica,NorthAmerica,1861305
cluster1,NorthAmerica,Europe,15232120
cluster4,NorthAmerica,Europe,12613302
cluster3,NorthAmerica,NorthAmerica,2853030
cluster4,NorthAmerica,MiddleEast,16016213
cluster3,NorthAmerica,NorthAmerica,4251470
cluster0,NorthAmerica,NorthAmerica,490554
cluster1,NorthAmerica,Europe,15318328
cluster1,NorthAmerica,Europe,15442013
cluster3,NorthAmerica,NorthAmerica,653421
cluster1,NorthAmerica,SouthAmerica,7102626
cluster4,NorthAmerica,Europe,15865972
cluster3,NorthAmerica,NorthAmerica,27541
cluster2,NorthAmerica,Europe,14367605
cluster3,NorthAmerica,NorthAmerica,3007587
cluster4,NorthAmerica,SouthAmerica,7102626
cluster1,NorthAmerica,Europe,16450229
cluster4,NorthAmerica,Europe,12613302
cluster1,NorthAmerica,Europe,14310612
cluster1,NorthAmerica,Europe,14721949
cluster1,NorthAmerica,NorthAmerica,13629790
cluster4,NorthAmerica,Asia,17819449
cluster4,NorthAmerica,Europe,14878329
cluster1,NorthAmerica,Europe,14637756
cluster3,NorthAmerica,NorthAmerica,3867979
cluster1,NorthAmerica,Asia,28783000
cluster3,NorthAmerica,NorthAmerica,696275
cluster1,NorthAmerica,Europe,15968212
cluster4,NorthAmerica,Europe,13865202
cluster1,NorthAmerica,Europe,14494664
cluster3,NorthAmerica,NorthAmerica,5437399
cluster4,NorthAmerica,SouthAmerica,7513482
cluster4,NorthAmerica,Europe,13216576
cluster3,NorthAmerica,NorthAmerica,3009693
cluster1,NorthAmerica,Europe,14563641
cluster4,NorthAmerica,MiddleEast,16390136
cluster4,NorthAmerica,Europe,12746060
cluster3,NorthAmerica,NorthAmerica,5393613
cluster3,NorthAmerica,NorthAmerica,5052572
cluster4,SouthAmerica,Europe,11057869
cluster4,SouthAmerica,NorthAmerica,3744619
cluster2,SouthAmerica,Europe,12312894
cluster4,SouthAmerica,Europe,11578479
cluster4,SouthAmerica,NorthAmerica,4068905
cluster4,SouthAmerica,Europe,10866604
cluster1,SouthAmerica,NorthAmerica,3749500
cluster2,SouthAmerica,MiddleEast,11940047
cluster2,SouthAmerica,Europe,11111921
cluster4,SouthAmerica,Europe,11399797
cluster4,SouthAmerica,Europe,12167232
cluster4,SouthAmerica,NorthAmerica,3887566
cluster4,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,NorthAmerica,3635620
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,NorthAmerica,3964697
cluster4,SouthAmerica,NorthAmerica,3793275
cluster4,SouthAmerica,NorthAmerica,3712726
cluster4,SouthAmerica,NorthAmerica,4605340
cluster2,SouthAmerica,Asia,18366252
cluster2,SouthAmerica,MiddleEast,12657518
cluster4,SouthAmerica,NorthAmerica,7079060
cluster4,SouthAmerica,NorthAmerica,3869385
cluster3,SouthAmerica,SouthAmerica,1535902
cluster4,SouthAmerica,NorthAmerica,10579428
cluster4,SouthAmerica,Europe,11049074
cluster2,SouthAmerica,Asia,21565939
cluster2,SouthAmerica,Asia,21641334
cluster3,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,Europe,11740164
cluster4,SouthAmerica,Asia,19953388
cluster2,SouthAmerica,MiddleEast,11774853
cluster4,SouthAmerica,Europe,12708273
cluster2,SouthAmerica,MiddleEast,11940047
cluster2,SouthAmerica,MiddleEast,12657199
cluster2,SouthAmerica,Asia,21673049
cluster4,SouthAmerica,NorthAmerica,7050291
cluster4,SouthAmerica,Europe,11636908
cluster1,SouthAmerica,NorthAmerica,3890788
cluster4,SouthAmerica,NorthAmerica,4418977
cluster2,SouthAmerica,Asia,22658126
cluster4,SouthAmerica,Europe,12970374
cluster2,SouthAmerica,Asia,18366252
cluster4,SouthAmerica,NorthAmerica,4006864
cluster4,SouthAmerica,NorthAmerica,4177191
cluster4,SouthAmerica,NorthAmerica,3721761
cluster4,SouthAmerica,Europe,11126547
cluster4,SouthAmerica,Europe,10985790
cluster2,SouthAmerica,Asia,20704844
cluster4,SouthAmerica,NorthAmerica,6831336
cluster2,SouthAmerica,Asia,22416864
cluster4,SouthAmerica,NorthAmerica,4008468
cluster4,SouthAmerica,Europe,9393985
cluster4,SouthAmerica,NorthAmerica,4395695
cluster2,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Asia,22416864
cluster2,SouthAmerica,Europe,12378345
cluster4,SouthAmerica,NorthAmerica,5499523
cluster4,SouthAmerica,Europe,11615200
cluster4,SouthAmerica,Europe,8725910
cluster4,SouthAmerica,NorthAmerica,4543169
cluster2,SouthAmerica,MiddleEast,11762419
cluster1,SouthAmerica,NorthAmerica,3792777
cluster4,SouthAmerica,NorthAmerica,6661844
cluster4,SouthAmerica,Europe,12029133
cluster4,SouthAmerica,Europe,11955389
cluster4,SouthAmerica,NorthAmerica,7224738
cluster2,SouthAmerica,SouthAmerica,0
cluster4,SouthAmerica,Europe,13895030
cluster1,SouthAmerica,NorthAmerica,7092786
cluster2,SouthAmerica,Europe,10877935
cluster4,SouthAmerica,NorthAmerica,4408451
cluster4,SouthAmerica,NorthAmerica,7102626
cluster2,SouthAmerica,Europe,13694349
cluster4,SouthAmerica,Europe,8725910
cluster4,SouthAmerica,Europe,10762529
cluster4,SouthAmerica,Europe,11621122
cluster4,SouthAmerica,NorthAmerica,10579428
cluster2,SouthAmerica,Asia,14531663
cluster4,SouthAmerica,Europe,11186876
cluster4,SouthAmerica,Europe,11445893
cluster4,SouthAmerica,NorthAmerica,4069614
cluster2,SouthAmerica,Asia,22658126
cluster4,SouthAmerica,NorthAmerica,7200201
cluster4,SouthAmerica,Europe,12708273
cluster4,SouthAmerica,Europe,10052245
cluster4,SouthAmerica,Europe,11204657
cluster4,SouthAmerica,NorthAmerica,3981261
cluster3,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,Europe,9393985
cluster4,SouthAmerica,NorthAmerica,4406128
cluster4,SouthAmerica,Europe,11233688
cluster4,SouthAmerica,MiddleEast,11896996
cluster4,SouthAmerica,Europe,8724708
cluster4,SouthAmerica,NorthAmerica,3785402
cluster4,SouthAmerica,NorthAmerica,3708440
cluster3,Europe,Europe,2610189
cluster0,Europe,NorthAmerica,11276712
cluster3,Europe,Europe,1569992
cluster3,Europe,Europe,1896990
cluster1,Europe,NorthAmerica,12600025
cluster3,Europe,Europe,2502629
cluster1,Europe,NorthAmerica,12375999
cluster3,Europe,MiddleEast,2255855
cluster1,Europe,NorthAmerica,14574650
cluster0,Europe,Europe,2369319
cluster0,Europe,Europe,2026960
cluster3,Europe,Europe,1460213
cluster1,Europe,NorthAmerica,11676760
cluster3,Europe,SouthAmerica,13694349
cluster0,Europe,NorthAmerica,11751957
cluster0,Europe,Asia,1467631
cluster1,Europe,NorthAmerica,12517394
cluster0,Europe,NorthAmerica,11784291
cluster4,Europe,NorthAmerica,12271530
cluster0,Europe,NorthAmerica,13872235
cluster2,Europe,Asia,9238068
cluster3,Europe,MiddleEast,2965519
cluster4,Europe,NorthAmerica,16433240
cluster1,Europe,NorthAmerica,11018480
cluster4,Europe,SouthAmerica,12099070
cluster3,Europe,NorthAmerica,2927173
cluster3,Europe,Europe,2341466
cluster2,Europe,Asia,11402358
cluster2,Europe,Asia,11407959
cluster4,Europe,SouthAmerica,11625192
cluster3,Europe,Europe,1796256
cluster4,Europe,Asia,10060279
cluster0,Europe,MiddleEast,2151951
cluster3,Europe,Europe,922045
cluster3,Europe,MiddleEast,2255855
cluster1,Europe,MiddleEast,1953724
cluster4,Europe,Asia,11464185
cluster1,Europe,NorthAmerica,16342209
cluster3,Europe,Europe,1845021
cluster1,Europe,NorthAmerica,11613291
cluster1,Europe,NorthAmerica,13181008
cluster2,Europe,Asia,12630273
cluster0,Europe,Europe,780559
cluster2,Europe,Asia,9238068
cluster1,Europe,NorthAmerica,12451568
cluster1,Europe,NorthAmerica,12780477
cluster0,Europe,NorthAmerica,11439590
cluster3,Europe,Europe,2269805
cluster3,Europe,Europe,2396904
cluster2,Europe,Asia,10778144
cluster1,Europe,NorthAmerica,16210264
cluster1,Europe,MiddleEast,2606276
cluster2,Europe,Asia,12390403
cluster4,Europe,NorthAmerica,12542170
cluster0,Europe,Europe,3834008
cluster1,Europe,NorthAmerica,13238137
cluster2,Europe,NorthAmerica,16443788
cluster2,Europe,Asia,12390403
cluster3,Europe,Europe,1576672
cluster1,Europe,NorthAmerica,14628509
cluster3,Europe,Europe,1876348
cluster3,Europe,Europe,4448713
cluster1,Europe,NorthAmerica,13721226
cluster3,Europe,MiddleEast,2270376
cluster1,Europe,NorthAmerica,12319947
cluster1,Europe,NorthAmerica,16045506
cluster3,Europe,Europe,1464581
cluster3,Europe,Europe,1567348
cluster1,Europe,NorthAmerica,16511330
cluster4,Europe,SouthAmerica,13694349
cluster0,Europe,Europe,1182155
cluster1,Europe,NorthAmerica,16443788
cluster0,Europe,Europe,2494242
cluster1,Europe,NorthAmerica,13635328
cluster4,Europe,NorthAmerica,16450229
cluster2,Europe,SouthAmerica,13694349
cluster3,Europe,Europe,4448713
cluster3,Europe,Europe,2595994
cluster3,Europe,Europe,1877440
cluster3,Europe,NorthAmerica,2927173
cluster1,Europe,Asia,1467631
cluster0,Europe,Europe,2241140
cluster3,Europe,Europe,2015902
cluster1,Europe,NorthAmerica,12599887
cluster2,Europe,Asia,12630273
cluster1,Europe,NorthAmerica,16484062
cluster3,Europe,Europe,922045
cluster3,Europe,Europe,3235834
cluster3,Europe,Europe,2220059
cluster1,Europe,NorthAmerica,11012249
cluster2,Europe,SouthAmerica,11625192
cluster3,Europe,Europe,3834008
cluster1,Europe,NorthAmerica,13635841
cluster3,Europe,Europe,2184699
cluster3,Europe,MiddleEast,2507755
cluster3,Europe,Europe,4439827
cluster0,Europe,NorthAmerica,11128205
cluster0,Europe,NorthAmerica,11492751
cluster3,Europe,Europe,2682854
cluster0,Europe,NorthAmerica,7337967
cluster3,Europe,Europe,3224887
cluster3,Europe,Europe,2545401
cluster1,Europe,NorthAmerica,8730057
cluster3,Europe,Europe,1986748
cluster1,Europe,NorthAmerica,8366135
cluster3,Europe,MiddleEast,3635392
cluster0,Europe,Europe,2416161
cluster0,Europe,Europe,2461604
cluster3,Europe,Europe,3268505
cluster1,Europe,NorthAmerica,7818792
cluster3,Europe,SouthAmerica,8725910
cluster0,Europe,NorthAmerica,7754316
cluster1,Europe,Asia,5488900
cluster4,Europe,NorthAmerica,8603048
cluster0,Europe,NorthAmerica,7870298
cluster4,Europe,NorthAmerica,8259601
cluster1,Europe,NorthAmerica,9875642
cluster2,Europe,Asia,12867454
cluster0,Europe,MiddleEast,4964871
cluster4,Europe,NorthAmerica,12589911
cluster1,Europe,NorthAmerica,7127035
cluster4,Europe,SouthAmerica,7403924
cluster3,Europe,NorthAmerica,1733604
cluster3,Europe,Europe,2161787
cluster2,Europe,Asia,15154190
cluster2,Europe,Asia,15162408
cluster4,Europe,SouthAmerica,6856916
cluster3,Europe,Europe,2683463
cluster4,Europe,Asia,13762082
cluster0,Europe,MiddleEast,3317226
cluster3,Europe,Europe,3653429
cluster3,Europe,MiddleEast,3635392
cluster0,Europe,MiddleEast,4221127
cluster2,Europe,Asia,15218889
cluster1,Europe,NorthAmerica,12567297
cluster3,Europe,Europe,2736666
cluster1,Europe,NorthAmerica,7758455
cluster1,Europe,NorthAmerica,9365170
cluster2,Europe,Asia,16401115
cluster3,Europe,Europe,3773650
cluster2,Europe,Asia,12867454
cluster1,Europe,NorthAmerica,8576036
cluster0,Europe,NorthAmerica,8932518
cluster0,Europe,NorthAmerica,7493803
cluster3,Europe,Europe,2179358
cluster3,Europe,Europe,2049758
cluster2,Europe,Asia,14510014
cluster4,Europe,NorthAmerica,12341701
cluster2,Europe,Asia,16157920
cluster4,Europe,NorthAmerica,8648600
cluster0,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9383898
cluster2,Europe,NorthAmerica,12603545
cluster2,Europe,Asia,16157920
cluster3,Europe,Europe,3293819
cluster1,Europe,NorthAmerica,10890457
cluster3,Europe,Europe,2739030
cluster3,Europe,Europe,0
cluster1,Europe,NorthAmerica,9756265
cluster3,Europe,MiddleEast,3413716
cluster1,Europe,NorthAmerica,8344542
cluster4,Europe,NorthAmerica,12169408
cluster3,Europe,Europe,3000433
cluster3,Europe,Europe,3009905
cluster1,Europe,NorthAmerica,12742003
cluster2,Europe,SouthAmerica,8725910
cluster0,Europe,Europe,4629769
cluster4,Europe,NorthAmerica,12603545
cluster0,Europe,Europe,1951514
cluster1,Europe,NorthAmerica,9620787
cluster4,Europe,NorthAmerica,12613302
cluster4,Europe,SouthAmerica,8725910
cluster3,Europe,Europe,4448713
cluster3,Europe,Europe,1859266
cluster3,Europe,Europe,2579141
cluster3,Europe,NorthAmerica,1733604
cluster1,Europe,Asia,5488900
cluster3,Europe,Europe,2352145
cluster3,Europe,Europe,2426706
cluster1,Europe,NorthAmerica,8730385
cluster2,Europe,Asia,16401115
cluster1,Europe,NorthAmerica,12719070
cluster3,Europe,Europe,3653429
cluster0,Europe,Europe,1285868
cluster3,Europe,Europe,2216223
cluster1,Europe,NorthAmerica,7179513
cluster4,Europe,SouthAmerica,6856916
cluster0,Europe,Europe,630765
cluster1,Europe,NorthAmerica,9619575
cluster3,Europe,Europe,2250158
cluster0,Europe,MiddleEast,3807540
cluster3,Europe,Europe,229416
cluster1,Europe,NorthAmerica,7201803
cluster0,Europe,NorthAmerica,7540343
cluster3,Europe,Europe,1330900
cluster0,Europe,NorthAmerica,9039951
cluster3,Europe,Europe,1650542
cluster3,Europe,Europe,770689
cluster1,Europe,NorthAmerica,10419185
cluster3,Europe,Europe,178632
cluster1,Europe,NorthAmerica,10097197
cluster3,Europe,MiddleEast,2111248
cluster1,Europe,NorthAmerica,12419993
cluster0,Europe,Europe,810970
cluster3,Europe,Europe,605467
cluster3,Europe,Europe,1442876
cluster1,Europe,NorthAmerica,9497883
cluster3,Europe,SouthAmerica,10762529
cluster1,Europe,NorthAmerica,9478362
cluster3,Europe,Asia,3635079
cluster1,Europe,NorthAmerica,10305042
cluster1,Europe,NorthAmerica,9567765
cluster0,Europe,NorthAmerica,9990838
cluster1,Europe,NorthAmerica,11608724
cluster2,Europe,Asia,11230986
cluster3,Europe,MiddleEast,3526894
cluster1,Europe,NorthAmerica,14288717
cluster0,Europe,NorthAmerica,8811528
cluster4,Europe,SouthAmerica,9294702
cluster3,Europe,NorthAmerica,951563
cluster3,Europe,Europe,336047
cluster2,Europe,Asia,13471404
cluster2,Europe,Asia,13477550
cluster4,Europe,SouthAmerica,8817047
cluster3,Europe,Europe,968346
cluster2,Europe,Asia,12099011
cluster0,Europe,MiddleEast,1748758
cluster3,Europe,Europe,1789638
cluster3,Europe,MiddleEast,2111248
cluster0,Europe,MiddleEast,2570413
cluster4,Europe,Asia,13534323
cluster1,Europe,NorthAmerica,14251010
cluster0,Europe,Europe,906443
cluster1,Europe,NorthAmerica,9436063
cluster1,Europe,NorthAmerica,11042367
cluster2,Europe,Asia,14712359
cluster0,Europe,Europe,1986583
cluster2,Europe,Asia,11230986
cluster1,Europe,NorthAmerica,10265910
cluster1,Europe,NorthAmerica,10616301
cluster1,Europe,NorthAmerica,9199186
cluster3,Europe,Europe,324617
cluster3,Europe,Europe,200662
cluster2,Europe,Asia,12837312
cluster0,Europe,NorthAmerica,14046167
cluster0,Europe,MiddleEast,3204950
cluster2,Europe,Asia,14470732
cluster1,Europe,NorthAmerica,10344441
cluster0,Europe,Europe,1235877
cluster1,Europe,NorthAmerica,11072168
cluster2,Europe,NorthAmerica,14301634
cluster2,Europe,Asia,14470732
cluster3,Europe,Europe,1741854
cluster1,Europe,NorthAmerica,12557811
cluster3,Europe,Europe,924331
cluster3,Europe,Europe,1859266
cluster1,Europe,NorthAmerica,11479137
cluster0,Europe,MiddleEast,1899034
cluster0,Europe,NorthAmerica,10064424
cluster1,Europe,NorthAmerica,13875318
cluster3,Europe,Europe,1140138
cluster3,Europe,Europe,1162039
cluster1,Europe,NorthAmerica,14425496
cluster2,Europe,SouthAmerica,10762529
cluster3,Europe,Europe,2968918
cluster1,Europe,NorthAmerica,14301634
cluster0,Europe,Europe,112263
cluster1,Europe,NorthAmerica,11358526
cluster1,Europe,NorthAmerica,14310612
cluster4,Europe,SouthAmerica,10762529
cluster3,Europe,Europe,2595994
cluster3,Europe,Europe,1859266
cluster3,Europe,Europe,838108
cluster3,Europe,NorthAmerica,951563
cluster3,Europe,Asia,3635079
cluster0,Europe,Europe,585620
cluster3,Europe,Europe,668303
cluster1,Europe,NorthAmerica,10419374
cluster2,Europe,Asia,14712359
cluster1,Europe,NorthAmerica,14401742
cluster3,Europe,Europe,1789638
cluster3,Europe,Europe,646793
cluster3,Europe,Europe,454905
cluster1,Europe,NorthAmerica,8844730
cluster4,Europe,SouthAmerica,8817047
cluster3,Europe,Europe,1235877
cluster1,Europe,NorthAmerica,11357853
cluster3,Europe,Europe,444319
cluster3,Europe,MiddleEast,2372333
cluster3,Europe,Europe,1831277
cluster0,Europe,NorthAmerica,8898667
cluster1,Europe,NorthAmerica,9248218
cluster3,Europe,Europe,1722529
cluster0,Europe,NorthAmerica,9487439
cluster3,Europe,Europe,834926
cluster0,Europe,Europe,94496
cluster1,Europe,NorthAmerica,10843519
cluster3,Europe,Europe,836402
cluster1,Europe,NorthAmerica,10564947
cluster3,Europe,MiddleEast,2181216
cluster0,Europe,Europe,1183576
cluster0,Europe,Europe,588338
cluster3,Europe,Europe,1161563
cluster1,Europe,NorthAmerica,9919185
cluster3,Europe,SouthAmerica,11621122
cluster0,Europe,NorthAmerica,9943744
cluster3,Europe,Asia,3108853
cluster1,Europe,NorthAmerica,10743176
cluster0,Europe,NorthAmerica,10006681
cluster4,Europe,NorthAmerica,10459484
cluster0,Europe,NorthAmerica,12068458
cluster2,Europe,Asia,10929724
cluster3,Europe,MiddleEast,3531046
cluster1,Europe,NorthAmerica,14701746
cluster1,Europe,NorthAmerica,9244213
cluster4,Europe,SouthAmerica,10155571
cluster3,Europe,NorthAmerica,1091553
cluster3,Europe,Europe,759780
cluster2,Europe,Asia,13089647
cluster2,Europe,Asia,13094012
cluster4,Europe,SouthAmerica,9614468
cluster0,Europe,Europe,133503
cluster4,Europe,Asia,11743542
cluster0,Europe,MiddleEast,1837807
cluster3,Europe,Europe,1248480
cluster3,Europe,MiddleEast,2181216
cluster1,Europe,MiddleEast,2441405
cluster2,Europe,Asia,13150907
cluster1,Europe,NorthAmerica,14645019
cluster3,Europe,Europe,805297
cluster1,Europe,NorthAmerica,9856426
cluster1,Europe,NorthAmerica,11449593
cluster2,Europe,Asia,14324051
cluster3,Europe,Europe,1187130
cluster2,Europe,Asia,10929724
cluster1,Europe,NorthAmerica,10692093
cluster1,Europe,NorthAmerica,11033685
cluster0,Europe,NorthAmerica,9648671
cluster3,Europe,Europe,564458
cluster3,Europe,Europe,649408
cluster2,Europe,Asia,12469023
cluster4,Europe,NorthAmerica,14466036
cluster1,Europe,MiddleEast,3166980
cluster2,Europe,Asia,14083932
cluster0,Europe,NorthAmerica,10776134
cluster0,Europe,Europe,1991081
cluster1,Europe,NorthAmerica,11491208
cluster2,Europe,NorthAmerica,14713846
cluster2,Europe,Asia,14083932
cluster3,Europe,Europe,930280
cluster1,Europe,NorthAmerica,12940178
cluster3,Europe,Europe,868057
cluster3,Europe,Europe,2579141
cluster1,Europe,NorthAmerica,11930295
cluster0,Europe,MiddleEast,2014587
cluster1,Europe,NorthAmerica,10521692
cluster1,Europe,NorthAmerica,14297415
cluster3,Europe,Europe,628741
cluster3,Europe,Europe,863342
cluster1,Europe,NorthAmerica,14817760
cluster4,Europe,SouthAmerica,11621122
cluster0,Europe,Europe,2128142
cluster1,Europe,NorthAmerica,14713846
cluster0,Europe,Europe,725832
cluster1,Europe,NorthAmerica,11824083
cluster4,Europe,NorthAmerica,14721949
cluster4,Europe,SouthAmerica,11621122
cluster3,Europe,Europe,1877440
cluster3,Europe,Europe,2579141
cluster3,Europe,Europe,838108
cluster3,Europe,NorthAmerica,1091553
cluster3,Europe,Asia,3108853
cluster0,Europe,Europe,881122
cluster3,Europe,Europe,169750
cluster1,Europe,NorthAmerica,10843564
cluster2,Europe,Asia,14324051
cluster1,Europe,NorthAmerica,14792660
cluster3,Europe,Europe,1248480
cluster3,Europe,Europe,1473935
cluster3,Europe,Europe,387665
cluster1,Europe,NorthAmerica,9258625
cluster4,Europe,SouthAmerica,9614468
cluster3,Europe,Europe,1991081
cluster1,Europe,NorthAmerica,11823899
cluster3,Europe,Europe,397808
cluster3,Europe,MiddleEast,2487353
cluster3,Europe,Europe,2593580
cluster0,Europe,NorthAmerica,9342420
cluster1,Europe,NorthAmerica,9699728
cluster3,NorthAmerica,Europe,2284459
cluster1,NorthAmerica,NorthAmerica,8394203
cluster3,NorthAmerica,Europe,1521167
cluster3,NorthAmerica,Europe,1111272
cluster1,NorthAmerica,NorthAmerica,9752748
cluster3,NorthAmerica,Europe,1119749
cluster1,NorthAmerica,NorthAmerica,9466055
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,Europe,1752085
cluster0,NorthAmerica,Europe,1357063
cluster3,NorthAmerica,Europe,2168374
cluster1,NorthAmerica,NorthAmerica,8829250
cluster3,NorthAmerica,SouthAmerica,10579428
cluster0,NorthAmerica,NorthAmerica,8847193
cluster3,NorthAmerica,Asia,4200187
cluster1,NorthAmerica,NorthAmerica,9649825
cluster0,NorthAmerica,NorthAmerica,8914072
cluster4,NorthAmerica,NorthAmerica,9360787
cluster1,NorthAmerica,NorthAmerica,10965417
cluster2,NorthAmerica,Asia,12065852
cluster3,NorthAmerica,MiddleEast,4436571
cluster1,NorthAmerica,NorthAmerica,13608831
cluster1,NorthAmerica,NorthAmerica,8152940
cluster4,NorthAmerica,SouthAmerica,9238725
cluster0,NorthAmerica,NorthAmerica,0
cluster3,NorthAmerica,Europe,1228577
cluster2,NorthAmerica,Asia,14181505
cluster2,NorthAmerica,Asia,14184469
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1141508
cluster4,NorthAmerica,Asia,12846153
cluster0,NorthAmerica,MiddleEast,2656430
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,MiddleEast,3021375
cluster0,NorthAmerica,MiddleEast,3410088
cluster4,NorthAmerica,Asia,14241745
cluster1,NorthAmerica,NorthAmerica,13559209
cluster3,NorthAmerica,Europe,1683285
cluster1,NorthAmerica,NorthAmerica,8766631
cluster1,NorthAmerica,NorthAmerica,10361912
cluster2,NorthAmerica,Asia,15416885
cluster3,NorthAmerica,Europe,2177569
cluster2,NorthAmerica,Asia,12065852
cluster1,NorthAmerica,NorthAmerica,9601075
cluster1,NorthAmerica,NorthAmerica,9944145
cluster0,NorthAmerica,NorthAmerica,8554970
cluster3,NorthAmerica,Europe,1062467
cluster3,NorthAmerica,Europe,980949
cluster2,NorthAmerica,Asia,13569526
cluster1,NorthAmerica,NorthAmerica,13370391
cluster2,NorthAmerica,Asia,15177223
cluster1,NorthAmerica,NorthAmerica,9684005
cluster0,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10401095
cluster2,NorthAmerica,NorthAmerica,13621293
cluster2,NorthAmerica,Asia,15177223
cluster3,NorthAmerica,Europe,1578922
cluster1,NorthAmerica,NorthAmerica,11856846
cluster3,NorthAmerica,Europe,1726063
cluster3,NorthAmerica,Europe,1733604
cluster1,NorthAmerica,NorthAmerica,10830723
cluster0,NorthAmerica,MiddleEast,2818123
cluster1,NorthAmerica,NorthAmerica,9425014
cluster1,NorthAmerica,NorthAmerica,13201198
cluster3,NorthAmerica,Europe,1692401
cluster3,NorthAmerica,Europe,1858778
cluster1,NorthAmerica,NorthAmerica,13732246
cluster2,NorthAmerica,SouthAmerica,10579428
cluster0,NorthAmerica,Europe,2904141
cluster1,NorthAmerica,NorthAmerica,13621293
cluster0,NorthAmerica,Europe,931218
cluster1,NorthAmerica,NorthAmerica,10720305
cluster1,NorthAmerica,NorthAmerica,13629790
cluster4,NorthAmerica,SouthAmerica,10579428
cluster3,NorthAmerica,Europe,2927173
cluster3,NorthAmerica,Europe,1733604
cluster0,NorthAmerica,Europe,951563
cluster3,NorthAmerica,Europe,1091553
cluster3,NorthAmerica,Asia,4200187
cluster3,NorthAmerica,Europe,1485651
cluster3,NorthAmerica,Europe,1009580
cluster1,NorthAmerica,NorthAmerica,9752820
cluster2,NorthAmerica,Asia,15416885
cluster1,NorthAmerica,NorthAmerica,13707447
cluster3,NorthAmerica,Europe,2336988
cluster3,NorthAmerica,Europe,1154215
cluster0,NorthAmerica,Europe,899127
cluster1,NorthAmerica,NorthAmerica,8169597
cluster4,NorthAmerica,SouthAmerica,8594210
cluster3,NorthAmerica,Europe,1296246
cluster1,NorthAmerica,NorthAmerica,10719961
cluster3,NorthAmerica,Europe,980097
cluster3,NorthAmerica,MiddleEast,3299982
cluster3,NorthAmerica,Europe,1825651
cluster0,NorthAmerica,NorthAmerica,8249789
cluster0,NorthAmerica,NorthAmerica,8605679
cluster1,Asia,Europe,3088652
cluster0,Asia,NorthAmerica,12596552
cluster1,Asia,Europe,3005312
cluster3,Asia,Europe,3095676
cluster1,Asia,NorthAmerica,13942772
cluster3,Asia,Europe,3493871
cluster1,Asia,NorthAmerica,13688865
cluster1,Asia,MiddleEast,2294937
cluster4,Asia,Europe,3114901
cluster0,Asia,Europe,3028167
cluster3,Asia,Europe,2207230
cluster1,Asia,NorthAmerica,13017030
cluster0,Asia,SouthAmerica,14531663
cluster0,Asia,NorthAmerica,13062044
cluster3,Asia,Asia,0
cluster1,Asia,NorthAmerica,13850672
cluster4,Asia,NorthAmerica,13113003
cluster4,Asia,NorthAmerica,13583019
cluster4,Asia,NorthAmerica,15202230
cluster2,Asia,Asia,7650745
cluster1,Asia,MiddleEast,2165750
cluster4,Asia,NorthAmerica,17801855
cluster4,Asia,NorthAmerica,12347377
cluster2,Asia,SouthAmerica,12812009
cluster3,Asia,NorthAmerica,4200187
cluster3,Asia,Europe,3317658
cluster2,Asia,Asia,9975636
cluster2,Asia,Asia,9983943
cluster2,Asia,SouthAmerica,12540045
cluster3,Asia,Europe,3066517
cluster4,Asia,Asia,8590431
cluster0,Asia,MiddleEast,2428343
cluster3,Asia,Europe,1872664
cluster1,Asia,MiddleEast,2294937
cluster1,Asia,MiddleEast,1674297
cluster2,Asia,Asia,10039883
cluster4,Asia,NorthAmerica,17718794
cluster3,Asia,Europe,2739230
cluster1,Asia,NorthAmerica,12953890
cluster1,Asia,NorthAmerica,14537529
cluster2,Asia,Asia,11210654
cluster0,Asia,Europe,2212954
cluster2,Asia,Asia,7650745
cluster4,Asia,NorthAmerica,13792366
cluster1,Asia,NorthAmerica,14128627
cluster4,Asia,NorthAmerica,12758962
cluster3,Asia,Europe,3331253
cluster3,Asia,Europe,3459793
cluster2,Asia,Asia,9327720
cluster4,Asia,NorthAmerica,17575513
cluster1,Asia,MiddleEast,1926209
cluster2,Asia,Asia,10968998
cluster4,Asia,NorthAmerica,13879800
cluster0,Asia,Europe,4853731
cluster1,Asia,NorthAmerica,14587333
cluster2,Asia,NorthAmerica,17812706
cluster2,Asia,Asia,10968998
cluster0,Asia,Europe,3024718
cluster1,Asia,NorthAmerica,16007285
cluster3,Asia,Europe,2736840
cluster1,Asia,Europe,5488900
cluster4,Asia,NorthAmerica,15054445
cluster0,Asia,MiddleEast,2443290
cluster1,Asia,NorthAmerica,13639397
cluster4,Asia,NorthAmerica,17408935
cluster3,Asia,Europe,2536805
cluster3,Asia,Europe,2470667
cluster4,Asia,NorthAmerica,17889590
cluster2,Asia,SouthAmerica,14531663
cluster0,Asia,Europe,2476532
cluster4,Asia,NorthAmerica,17812706
cluster0,Asia,Europe,3556215
cluster4,Asia,NorthAmerica,14960053
cluster4,Asia,NorthAmerica,17819449
cluster2,Asia,SouthAmerica,14531663
cluster1,Asia,Europe,1467631
cluster1,Asia,Europe,5488900
cluster0,Asia,Europe,3635079
cluster3,Asia,Europe,3108853
cluster3,Asia,NorthAmerica,4200187
cluster0,Asia,Europe,3126976
cluster3,Asia,Europe,3205897
cluster1,Asia,NorthAmerica,13942728
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,17863116
cluster0,Asia,Europe,1872664
cluster1,Asia,Europe,4200745
cluster3,Asia,Europe,3369803
cluster1,Asia,NorthAmerica,12354256
cluster2,Asia,SouthAmerica,12540045
cluster1,Asia,Europe,4853731
cluster4,Asia,NorthAmerica,14960308
cluster3,Asia,Europe,3309809
cluster1,Asia,MiddleEast,2385580
cluster1,Asia,Europe,5427802
cluster0,Asia,NorthAmerica,12449853
cluster4,Asia,NorthAmerica,12811003
cluster3,Europe,Europe,863942
cluster1,Europe,NorthAmerica,9603496
cluster3,Europe,Europe,1687446
cluster3,Europe,Europe,786698
cluster1,Europe,NorthAmerica,10985490
cluster3,Europe,Europe,410255
cluster1,Europe,NorthAmerica,10656960
cluster3,Europe,MiddleEast,1535987
cluster0,Europe,Europe,308797
cluster0,Europe,Europe,303857
cluster3,Europe,Europe,916673
cluster0,Europe,NorthAmerica,10065515
cluster3,Europe,SouthAmerica,11186876
cluster0,Europe,NorthAmerica,10038529
cluster0,Europe,Asia,3126976
cluster0,Europe,NorthAmerica,10869233
cluster0,Europe,NorthAmerica,10132322
cluster4,Europe,NorthAmerica,10550444
cluster0,Europe,NorthAmerica,12170634
cluster2,Europe,Asia,10614884
cluster3,Europe,MiddleEast,2948114
cluster4,Europe,NorthAmerica,14856321
cluster0,Europe,NorthAmerica,9377935
cluster4,Europe,SouthAmerica,9654498
cluster3,Europe,NorthAmerica,1485651
cluster3,Europe,Europe,259369
cluster2,Europe,Asia,12896666
cluster2,Europe,Asia,12903692
cluster4,Europe,SouthAmerica,9255063
cluster3,Europe,Europe,1002742
cluster2,Europe,Asia,11514077
cluster0,Europe,MiddleEast,1172360
cluster3,Europe,Europe,1354192
cluster3,Europe,MiddleEast,1535987
cluster1,Europe,MiddleEast,1985052
cluster4,Europe,Asia,12960273
cluster4,Europe,NorthAmerica,14821002
cluster3,Europe,Europe,402635
cluster1,Europe,NorthAmerica,10003922
cluster1,Europe,NorthAmerica,11611059
cluster2,Europe,Asia,14137906
cluster3,Europe,Europe,1769119
cluster2,Europe,Asia,10614884
cluster1,Europe,NorthAmerica,10832028
cluster0,Europe,NorthAmerica,11183598
cluster0,Europe,NorthAmerica,9762240
cluster3,Europe,Europe,441257
cluster3,Europe,Europe,504261
cluster2,Europe,Asia,12256095
cluster4,Europe,NorthAmerica,14613275
cluster3,Europe,MiddleEast,2621565
cluster2,Europe,Asia,13895945
cluster0,Europe,NorthAmerica,10909618
cluster0,Europe,Europe,1721207
cluster1,Europe,NorthAmerica,11638899
cluster2,Europe,NorthAmerica,14869293
cluster2,Europe,Asia,13895945
cluster3,Europe,Europe,1784245
cluster1,Europe,NorthAmerica,13130642
cluster3,Europe,Europe,391054
cluster3,Europe,Europe,2352145
cluster4,Europe,NorthAmerica,12041691
cluster0,Europe,MiddleEast,1329679
cluster0,Europe,NorthAmerica,10625759
cluster0,Europe,NorthAmerica,14442169
cluster3,Europe,Europe,798767
cluster3,Europe,Europe,686629
cluster1,Europe,NorthAmerica,14995881
cluster4,Europe,SouthAmerica,11186876
cluster0,Europe,Europe,2834945
cluster1,Europe,NorthAmerica,14869293
cluster0,Europe,Europe,563159
cluster1,Europe,NorthAmerica,11919581
cluster4,Europe,NorthAmerica,14878329
cluster4,Europe,SouthAmerica,11186876
cluster3,Europe,Europe,2241140
cluster3,Europe,Europe,2352145
cluster0,Europe,Europe,585620
cluster3,Europe,Europe,881122
cluster3,Europe,NorthAmerica,1485651
cluster0,Europe,Asia,3126976
cluster3,Europe,Europe,759227
cluster1,Europe,NorthAmerica,10985703
cluster2,Europe,Asia,14137906
cluster1,Europe,NorthAmerica,14972438
cluster3,Europe,Europe,1354192
cluster3,Europe,Europe,1068264
cluster3,Europe,Europe,674029
cluster1,Europe,NorthAmerica,9414392
cluster4,Europe,SouthAmerica,9255063
cluster3,Europe,Europe,1721207
cluster1,Europe,NorthAmerica,11918863
cluster0,Europe,Europe,593424
cluster3,Europe,MiddleEast,1808233
cluster3,Europe,Europe,2286482
cluster0,Europe,NorthAmerica,9463013
cluster0,Europe,NorthAmerica,9810881
cluster3,Europe,Europe,1617201
cluster0,Europe,NorthAmerica,9393673
cluster3,Europe,Europe,996830
cluster3,Europe,Europe,118671
cluster1,Europe,NorthAmerica,10755221
cluster3,Europe,Europe,671698
cluster1,Europe,NorthAmerica,10467619
cluster3,Europe,MiddleEast,2142712
cluster0,Europe,Europe,1067202
cluster0,Europe,Europe,487592
cluster3,Europe,Europe,1177824
cluster1,Europe,NorthAmerica,9831003
cluster3,Europe,SouthAmerica,11445893
cluster0,Europe,NorthAmerica,9846599
cluster3,Europe,Asia,3205897
cluster1,Europe,NorthAmerica,10651995
cluster0,Europe,NorthAmerica,9914958
cluster4,Europe,NorthAmerica,10361926
cluster0,Europe,NorthAmerica,11973364
cluster2,Europe,Asia,10990259
cluster3,Europe,MiddleEast,3516553
cluster1,Europe,NorthAmerica,14617186
cluster1,Europe,NorthAmerica,9153293
cluster4,Europe,SouthAmerica,9980129
cluster3,Europe,NorthAmerica,1009580
cluster3,Europe,Europe,608582
cluster2,Europe,Asia,13166485
cluster2,Europe,Asia,13171173
cluster4,Europe,SouthAmerica,9451202
cluster3,Europe,Europe,301013
cluster4,Europe,Asia,11814966
cluster0,Europe,MiddleEast,1790326
cluster3,Europe,Europe,1334460
cluster3,Europe,MiddleEast,2142712
cluster1,Europe,MiddleEast,2446914
cluster4,Europe,Asia,13228063
cluster1,Europe,NorthAmerica,14564510
cluster3,Europe,Europe,756245
cluster1,Europe,NorthAmerica,9768398
cluster1,Europe,NorthAmerica,11365118
cluster2,Europe,Asia,14402385
cluster3,Europe,Europe,1345354
cluster2,Europe,Asia,10990259
cluster1,Europe,NorthAmerica,10603339
cluster1,Europe,NorthAmerica,10946912
cluster0,Europe,NorthAmerica,9554595
cluster0,Europe,Europe,402786
cluster3,Europe,Europe,480733
cluster2,Europe,Asia,12543181
cluster4,Europe,NorthAmerica,14379966
cluster3,Europe,MiddleEast,3159075
cluster2,Europe,Asia,14161951
cluster0,Europe,NorthAmerica,10686291
cluster0,Europe,Europe,1831844
cluster1,Europe,NorthAmerica,11404308
cluster2,Europe,NorthAmerica,14629464
cluster2,Europe,Asia,14161951
cluster3,Europe,Europe,1091130
cluster1,Europe,NorthAmerica,12861546
cluster3,Europe,Europe,813912
cluster3,Europe,Europe,2426706
cluster1,Europe,NorthAmerica,11836927
cluster3,Europe,MiddleEast,1964745
cluster1,Europe,NorthAmerica,10426486
cluster1,Europe,NorthAmerica,14210832
cluster3,Europe,Europe,682914
cluster3,Europe,Europe,869787
cluster1,Europe,NorthAmerica,14737675
cluster4,Europe,SouthAmerica,11445893
cluster0,Europe,Europe,2298274
cluster1,Europe,NorthAmerica,14629464
cluster0,Europe,Europe,556049
cluster1,Europe,NorthAmerica,11727703
cluster4,Europe,NorthAmerica,14637756
cluster4,Europe,SouthAmerica,11445893
cluster3,Europe,Europe,2015902
cluster3,Europe,Europe,2426706
cluster3,Europe,Europe,668303
cluster3,Europe,Europe,169750
cluster3,Europe,NorthAmerica,1009580
cluster3,Europe,Asia,3205897
cluster0,Europe,Europe,759227
cluster1,Europe,NorthAmerica,10755296
cluster2,Europe,Asia,14402385
cluster1,Europe,NorthAmerica,14712857
cluster3,Europe,Europe,1334460
cluster3,Europe,Europe,1305018
cluster3,Europe,Europe,219649
cluster1,Europe,NorthAmerica,9171524
cluster4,Europe,SouthAmerica,9451202
cluster3,Europe,Europe,1831844
cluster1,Europe,NorthAmerica,11727418
cluster3,Europe,Europe,229819
cluster3,Europe,MiddleEast,2443300
cluster3,Europe,Europe,2434641
cluster0,Europe,NorthAmerica,9249322
cluster0,Europe,NorthAmerica,9605270
cluster1,NorthAmerica,Europe,11404566
cluster3,NorthAmerica,NorthAmerica,1388232
cluster1,NorthAmerica,Europe,11032094
cluster1,NorthAmerica,Europe,10861618
cluster0,NorthAmerica,NorthAmerica,303
cluster1,NorthAmerica,Europe,10583159
cluster3,NorthAmerica,NorthAmerica,374180
cluster1,NorthAmerica,MiddleEast,12352526
cluster4,NorthAmerica,Europe,11109874
cluster0,NorthAmerica,Europe,11000823
cluster1,NorthAmerica,Europe,11847182
cluster3,NorthAmerica,NorthAmerica,917063
cluster1,NorthAmerica,SouthAmerica,4069614
cluster0,NorthAmerica,NorthAmerica,977311
cluster1,NorthAmerica,Asia,13942728
cluster3,NorthAmerica,NorthAmerica,124939
cluster3,NorthAmerica,NorthAmerica,856739
cluster3,NorthAmerica,NorthAmerica,479889
cluster3,NorthAmerica,NorthAmerica,1130604
cluster4,NorthAmerica,Asia,21635090
cluster1,NorthAmerica,MiddleEast,13647548
cluster3,NorthAmerica,NorthAmerica,3845356
cluster0,NorthAmerica,NorthAmerica,1605616
cluster1,NorthAmerica,SouthAmerica,5382262
cluster1,NorthAmerica,NorthAmerica,9752820
cluster1,NorthAmerica,Europe,10752976
cluster4,NorthAmerica,Asia,23758244
cluster2,NorthAmerica,Asia,23761500
cluster4,NorthAmerica,SouthAmerica,4085583
cluster1,NorthAmerica,Europe,10883880
cluster4,NorthAmerica,Asia,22422068
cluster4,NorthAmerica,MiddleEast,12031954
cluster1,NorthAmerica,Europe,12085249
cluster1,NorthAmerica,MiddleEast,12352526
cluster1,NorthAmerica,MiddleEast,12922189
cluster1,NorthAmerica,Asia,23818712
cluster3,NorthAmerica,NorthAmerica,3817437
cluster1,NorthAmerica,Europe,11318314
cluster3,NorthAmerica,NorthAmerica,978560
cluster3,NorthAmerica,NorthAmerica,625959
cluster1,NorthAmerica,Asia,24998689
cluster1,NorthAmerica,Europe,11817322
cluster4,NorthAmerica,Asia,21635090
cluster3,NorthAmerica,NorthAmerica,153788
cluster0,NorthAmerica,NorthAmerica,199169
cluster3,NorthAmerica,NorthAmerica,1232226
cluster1,NorthAmerica,Europe,10687367
cluster1,NorthAmerica,Europe,10566409
cluster4,NorthAmerica,Asia,23154464
cluster3,NorthAmerica,NorthAmerica,3600456
cluster1,NorthAmerica,Asia,24758942
cluster3,NorthAmerica,NorthAmerica,79774
cluster0,NorthAmerica,Europe,9329486
cluster3,NorthAmerica,NorthAmerica,651962
cluster2,NorthAmerica,NorthAmerica,3858608
cluster1,NorthAmerica,Asia,24758942
cluster1,NorthAmerica,Europe,11037837
cluster0,NorthAmerica,NorthAmerica,2130701
cluster1,NorthAmerica,Europe,11339528
cluster1,NorthAmerica,Europe,8730385
cluster3,NorthAmerica,NorthAmerica,1018962
cluster1,NorthAmerica,MiddleEast,12132090
cluster3,NorthAmerica,NorthAmerica,387546
cluster3,NorthAmerica,NorthAmerica,3429168
cluster1,NorthAmerica,Europe,11432993
cluster1,NorthAmerica,Europe,11551316
cluster3,NorthAmerica,NorthAmerica,3991309
cluster1,NorthAmerica,SouthAmerica,4069614
cluster4,NorthAmerica,Europe,12096378
cluster3,NorthAmerica,NorthAmerica,3858608
cluster2,NorthAmerica,Europe,10477006
cluster3,NorthAmerica,NorthAmerica,872586
cluster3,NorthAmerica,NorthAmerica,3867979
cluster4,NorthAmerica,SouthAmerica,4069614
cluster1,NorthAmerica,Europe,12599887
cluster1,NorthAmerica,Europe,8730385
cluster1,NorthAmerica,Europe,10419374
cluster1,NorthAmerica,Europe,10843564
cluster1,NorthAmerica,NorthAmerica,9752820
cluster1,NorthAmerica,Asia,13942728
cluster0,NorthAmerica,Europe,10985703
cluster1,NorthAmerica,Europe,10755296
cluster1,NorthAmerica,Asia,24998689
cluster3,NorthAmerica,NorthAmerica,3968385
cluster1,NorthAmerica,Europe,12085249
cluster1,NorthAmerica,Europe,9975721
cluster1,NorthAmerica,Europe,10608618
cluster3,NorthAmerica,NorthAmerica,1569334
cluster4,NorthAmerica,SouthAmerica,4085583
cluster1,NorthAmerica,Europe,9329486
cluster3,NorthAmerica,NorthAmerica,870875
cluster1,NorthAmerica,Europe,10676417
cluster1,NorthAmerica,MiddleEast,12516187
cluster1,NorthAmerica,Europe,8867228
cluster0,NorthAmerica,NorthAmerica,1525433
cluster3,NorthAmerica,NorthAmerica,1185794
cluster4,Asia,Europe,13717563
cluster4,Asia,NorthAmerica,23639101
cluster2,Asia,Europe,14218611
cluster2,Asia,Europe,14299039
cluster1,Asia,NorthAmerica,24998354
cluster2,Asia,Europe,14545424
cluster1,Asia,NorthAmerica,24632430
cluster2,Asia,MiddleEast,12757655
cluster1,Asia,NorthAmerica,26944097
cluster2,Asia,Europe,14009073
cluster4,Asia,Europe,14132185
cluster2,Asia,Europe,13277309
cluster1,Asia,NorthAmerica,24107745
cluster4,Asia,SouthAmerica,22658126
cluster1,Asia,NorthAmerica,24040092
cluster2,Asia,Asia,11210654
cluster4,Asia,NorthAmerica,24872593
cluster4,Asia,NorthAmerica,24158931
cluster4,Asia,NorthAmerica,24528708
cluster1,Asia,NorthAmerica,26101988
cluster3,Asia,Asia,4295163
cluster2,Asia,MiddleEast,11476547
cluster1,Asia,NorthAmerica,28759447
cluster4,Asia,NorthAmerica,23431768
cluster2,Asia,SouthAmerica,21034151
cluster2,Asia,NorthAmerica,15416885
cluster2,Asia,Europe,14375446
cluster3,Asia,Asia,1233868
cluster4,Asia,Asia,1228548
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,14293822
cluster3,Asia,Asia,2802981
cluster2,Asia,MiddleEast,13078523
cluster2,Asia,Europe,13065897
cluster2,Asia,MiddleEast,12757655
cluster2,Asia,MiddleEast,12175191
cluster3,Asia,Asia,1169652
cluster1,Asia,NorthAmerica,28758617
cluster2,Asia,Europe,13808688
cluster1,Asia,NorthAmerica,24048438
cluster1,Asia,NorthAmerica,25619975
cluster3,Asia,Asia,0
cluster2,Asia,Europe,13415668
cluster3,Asia,Asia,4295163
cluster1,Asia,NorthAmerica,24848017
cluster0,Asia,NorthAmerica,25196456
cluster4,Asia,NorthAmerica,23790877
cluster2,Asia,Europe,14449047
cluster2,Asia,Europe,14569030
cluster3,Asia,Asia,2053674
cluster1,Asia,NorthAmerica,28515530
cluster0,Asia,Asia,263476
cluster4,Asia,NorthAmerica,24918076
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25636279
cluster2,Asia,NorthAmerica,28773081
cluster0,Asia,Asia,263476
cluster2,Asia,Europe,14225580
cluster1,Asia,NorthAmerica,27126581
cluster2,Asia,Europe,13785128
cluster2,Asia,Europe,16401115
cluster1,Asia,NorthAmerica,25988786
cluster4,Asia,MiddleEast,12980094
cluster1,Asia,NorthAmerica,24615980
cluster4,Asia,NorthAmerica,28346917
cluster2,Asia,Europe,13715253
cluster2,Asia,Europe,13580153
cluster1,Asia,NorthAmerica,28933589
cluster3,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,13309001
cluster1,Asia,NorthAmerica,28773081
cluster2,Asia,Europe,14657558
cluster1,Asia,NorthAmerica,25851616
cluster1,Asia,NorthAmerica,28783000
cluster2,Asia,SouthAmerica,22658126
cluster2,Asia,Europe,12630273
cluster2,Asia,Europe,16401115
cluster2,Asia,Europe,14712359
cluster2,Asia,Europe,14324051
cluster4,Asia,NorthAmerica,15416885
cluster2,Asia,Asia,11210654
cluster2,Asia,Europe,14137906
cluster2,Asia,Europe,14402385
cluster1,Asia,NorthAmerica,24998689
cluster1,Asia,NorthAmerica,28914194
cluster2,Asia,Europe,13065897
cluster2,Asia,Europe,15151200
cluster2,Asia,Europe,14539856
cluster1,Asia,NorthAmerica,23477259
cluster2,Asia,SouthAmerica,21774123
cluster2,Asia,Europe,15799868
cluster1,Asia,NorthAmerica,25850236
cluster2,Asia,Europe,14468731
cluster4,Asia,MiddleEast,12602060
cluster2,Asia,Europe,16268219
cluster1,Asia,NorthAmerica,23506199
cluster1,Asia,NorthAmerica,23835925
cluster1,NorthAmerica,Europe,15403305
cluster1,NorthAmerica,NorthAmerica,5354533
cluster1,NorthAmerica,Europe,14919937
cluster1,NorthAmerica,Europe,14815951
cluster3,NorthAmerica,NorthAmerica,3968702
cluster1,NorthAmerica,Europe,14567704
cluster0,NorthAmerica,NorthAmerica,4350839
cluster1,NorthAmerica,MiddleEast,16353095
cluster4,NorthAmerica,Europe,15103275
cluster4,NorthAmerica,Europe,14977329
cluster1,NorthAmerica,Europe,15822516
cluster3,NorthAmerica,NorthAmerica,4881724
cluster1,NorthAmerica,SouthAmerica,7200201
cluster1,NorthAmerica,NorthAmerica,4945861
cluster4,NorthAmerica,Asia,17863116
cluster0,NorthAmerica,NorthAmerica,4096608
cluster0,NorthAmerica,NorthAmerica,4823915
cluster3,NorthAmerica,NorthAmerica,4454950
cluster3,NorthAmerica,NorthAmerica,2927442
cluster2,NorthAmerica,Asia,25642200
cluster4,NorthAmerica,MiddleEast,17649640
cluster3,NorthAmerica,NorthAmerica,746506
cluster1,NorthAmerica,NorthAmerica,5571025
cluster4,NorthAmerica,SouthAmerica,8575157
cluster1,NorthAmerica,NorthAmerica,13707447
cluster1,NorthAmerica,Europe,14736305
cluster1,NorthAmerica,Asia,27691548
cluster4,NorthAmerica,Asia,27686953
cluster4,NorthAmerica,SouthAmerica,7609579
cluster1,NorthAmerica,Europe,14824991
cluster4,NorthAmerica,Asia,26407073
cluster4,NorthAmerica,MiddleEast,16030325
cluster1,NorthAmerica,Europe,16034067
cluster1,NorthAmerica,MiddleEast,16353095
cluster4,NorthAmerica,MiddleEast,16918569
cluster1,NorthAmerica,Asia,27745308
cluster3,NorthAmerica,NorthAmerica,183801
cluster1,NorthAmerica,Europe,15297555
cluster3,NorthAmerica,NorthAmerica,4943016
cluster3,NorthAmerica,NorthAmerica,3339285
cluster1,NorthAmerica,Asia,28914194
cluster1,NorthAmerica,Europe,15709017
cluster2,NorthAmerica,Asia,25642200
cluster1,NorthAmerica,NorthAmerica,4121851
cluster0,NorthAmerica,NorthAmerica,3768021
cluster0,NorthAmerica,NorthAmerica,5198946
cluster1,NorthAmerica,Europe,14663333
cluster1,NorthAmerica,Europe,14544174
cluster4,NorthAmerica,Asia,27126442
cluster0,NorthAmerica,NorthAmerica,938229
cluster1,NorthAmerica,Asia,28681603
cluster3,NorthAmerica,NorthAmerica,4049911
cluster4,NorthAmerica,Europe,13320258
cluster3,NorthAmerica,NorthAmerica,3319581
cluster2,NorthAmerica,NorthAmerica,722648
cluster1,NorthAmerica,Asia,28681603
cluster1,NorthAmerica,Europe,14916948
cluster3,NorthAmerica,NorthAmerica,1840639
cluster1,NorthAmerica,Europe,15321024
cluster1,NorthAmerica,Europe,12719070
cluster3,NorthAmerica,NorthAmerica,3007982
cluster4,NorthAmerica,MiddleEast,16132112
cluster1,NorthAmerica,NorthAmerica,4361563
cluster0,NorthAmerica,NorthAmerica,1020416
cluster1,NorthAmerica,Europe,15391840
cluster1,NorthAmerica,Europe,15523533
cluster3,NorthAmerica,NorthAmerica,55468
cluster1,NorthAmerica,SouthAmerica,7200201
cluster4,NorthAmerica,Europe,15871056
cluster3,NorthAmerica,NorthAmerica,722648
cluster2,NorthAmerica,Europe,14456214
cluster3,NorthAmerica,NorthAmerica,3171767
cluster3,NorthAmerica,NorthAmerica,696275
cluster4,NorthAmerica,SouthAmerica,7200201
cluster1,NorthAmerica,Europe,16484062
cluster1,NorthAmerica,Europe,12719070
cluster1,NorthAmerica,Europe,14401742
cluster1,NorthAmerica,Europe,14792660
cluster1,NorthAmerica,NorthAmerica,13707447
cluster4,NorthAmerica,Asia,17863116
cluster1,NorthAmerica,Europe,14972438
cluster1,NorthAmerica,Europe,14712857
cluster3,NorthAmerica,NorthAmerica,3968385
cluster1,NorthAmerica,Asia,28914194
cluster1,NorthAmerica,Europe,16034067
cluster1,NorthAmerica,Europe,13967526
cluster1,NorthAmerica,Europe,14574741
cluster3,NorthAmerica,NorthAmerica,5532696
cluster4,NorthAmerica,SouthAmerica,7609579
cluster1,NorthAmerica,Europe,13320258
cluster3,NorthAmerica,NorthAmerica,3174352
cluster1,NorthAmerica,Europe,14644808
cluster1,NorthAmerica,MiddleEast,16517753
cluster1,NorthAmerica,Europe,12855400
cluster3,NorthAmerica,NorthAmerica,5491448
cluster3,NorthAmerica,NorthAmerica,5152733
cluster3,Europe,Europe,1692472
cluster1,Europe,NorthAmerica,10727516
cluster3,Europe,Europe,1400112
cluster0,Europe,Europe,1226876
cluster1,Europe,NorthAmerica,12085209
cluster3,Europe,Europe,1667048
cluster1,Europe,NorthAmerica,11807722
cluster3,Europe,MiddleEast,1500035
cluster1,Europe,NorthAmerica,14079490
cluster0,Europe,Europe,1451158
cluster3,Europe,Europe,1188375
cluster3,Europe,Europe,540277
cluster1,Europe,NorthAmerica,11160272
cluster3,Europe,SouthAmerica,12708273
cluster1,Europe,NorthAmerica,11184325
cluster0,Europe,Asia,1872664
cluster4,Europe,NorthAmerica,11985266
cluster0,Europe,NorthAmerica,11247674
cluster4,Europe,NorthAmerica,11701869
cluster1,Europe,NorthAmerica,13317628
cluster2,Europe,Asia,9594605
cluster3,Europe,MiddleEast,2555523
cluster1,Europe,NorthAmerica,15948608
cluster4,Europe,NorthAmerica,10484645
cluster4,Europe,SouthAmerica,11118518
cluster3,Europe,NorthAmerica,2336988
cluster3,Europe,Europe,1495351
cluster2,Europe,Asia,11830917
cluster2,Europe,Asia,11837213
cluster4,Europe,SouthAmerica,10707881
cluster3,Europe,Europe,1225052
cluster2,Europe,Asia,10465518
cluster0,Europe,MiddleEast,1308779
cluster3,Europe,Europe,0
cluster3,Europe,MiddleEast,1500035
cluster1,Europe,MiddleEast,1436590
cluster2,Europe,Asia,11893670
cluster1,Europe,NorthAmerica,15886642
cluster3,Europe,Europe,951368
cluster1,Europe,NorthAmerica,11097504
cluster1,Europe,NorthAmerica,12690901
cluster2,Europe,Asia,13065897
cluster3,Europe,Europe,829371
cluster2,Europe,Asia,9594605
cluster1,Europe,NorthAmerica,11933704
cluster4,Europe,NorthAmerica,12275254
cluster0,Europe,NorthAmerica,10888936
cluster3,Europe,Europe,1474333
cluster4,Europe,Europe,1604020
cluster2,Europe,Asia,11197096
cluster4,Europe,NorthAmerica,15714865
cluster2,Europe,Asia,12824961
cluster4,Europe,NorthAmerica,12018022
cluster0,Europe,Europe,3025222
cluster1,Europe,NorthAmerica,12733211
cluster2,Europe,NorthAmerica,15960423
cluster2,Europe,Asia,12824961
cluster3,Europe,Europe,1461970
cluster2,Europe,NorthAmerica,14180779
cluster3,Europe,Europe,972943
cluster3,Europe,Europe,3653429
cluster1,Europe,NorthAmerica,13177165
cluster0,Europe,MiddleEast,1454649
cluster1,Europe,NorthAmerica,11763957
cluster0,Europe,NorthAmerica,15546468
cluster3,Europe,Europe,665195
cluster3,Europe,Europe,667420
cluster1,Europe,NorthAmerica,16059307
cluster2,Europe,SouthAmerica,12708273
cluster3,Europe,Europe,1836392
cluster4,Europe,NorthAmerica,15960423
cluster0,Europe,Europe,1701831
cluster4,Europe,NorthAmerica,13072901
cluster1,Europe,NorthAmerica,15968212
cluster4,Europe,SouthAmerica,12708273
cluster3,Europe,Europe,922045
cluster3,Europe,Europe,3653429
cluster3,Europe,Europe,1789638
cluster3,Europe,Europe,1248480
cluster3,Europe,NorthAmerica,2336988
cluster1,Europe,Asia,1872664
cluster3,Europe,Europe,1354192
cluster3,Europe,Europe,1334460
cluster1,Europe,NorthAmerica,12085249
cluster1,Europe,Asia,13065897
cluster2,Europe,NorthAmerica,16034067
cluster3,Europe,Europe,2395018
cluster3,Europe,Europe,1496671
cluster1,Europe,NorthAmerica,10499782
cluster4,Europe,SouthAmerica,10707881
cluster1,Europe,Europe,3025222
cluster3,Europe,NorthAmerica,13072802
cluster3,Europe,Europe,1438683
cluster0,Europe,MiddleEast,1793426
cluster1,Europe,Europe,3615838
cluster3,Europe,NorthAmerica,10582458
cluster3,Europe,NorthAmerica,10940025
cluster3,Europe,Europe,1491020
cluster0,Europe,NorthAmerica,8586766
cluster3,Europe,Europe,2258121
cluster3,Europe,Europe,1413012
cluster1,Europe,NorthAmerica,9975442
cluster3,Europe,Europe,730046
cluster1,Europe,NorthAmerica,9627219
cluster3,Europe,MiddleEast,2412240
cluster0,Europe,Europe,1140427
cluster3,Europe,Europe,1208976
cluster3,Europe,Europe,1985375
cluster1,Europe,NorthAmerica,9059454
cluster3,Europe,SouthAmerica,10052245
cluster0,Europe,NorthAmerica,9012035
cluster1,Europe,Asia,4200745
cluster1,Europe,NorthAmerica,9853075
cluster0,Europe,NorthAmerica,9117925
cluster4,Europe,NorthAmerica,9520641
cluster4,Europe,NorthAmerica,11139366
cluster2,Europe,Asia,11621849
cluster0,Europe,MiddleEast,3795202
cluster4,Europe,NorthAmerica,13842348
cluster1,Europe,NorthAmerica,8368828
cluster4,Europe,SouthAmerica,8601279
cluster3,Europe,NorthAmerica,1154215
cluster3,Europe,Europe,898079
cluster2,Europe,Asia,13907036
cluster2,Europe,Asia,13914481
cluster4,Europe,SouthAmerica,8148940
cluster3,Europe,Europe,1600148
cluster4,Europe,Asia,12519735
cluster0,Europe,MiddleEast,2073268
cluster3,Europe,Europe,2395018
cluster3,Europe,MiddleEast,2412240
cluster1,Europe,MiddleEast,2963487
cluster2,Europe,Asia,13971069
cluster4,Europe,NorthAmerica,13815453
cluster3,Europe,Europe,1459613
cluster1,Europe,NorthAmerica,8998482
cluster1,Europe,NorthAmerica,10607104
cluster2,Europe,Asia,15151200
cluster3,Europe,Europe,2636160
cluster2,Europe,Asia,11621849
cluster1,Europe,NorthAmerica,9821540
cluster1,Europe,NorthAmerica,10176202
cluster0,Europe,NorthAmerica,8744072
cluster3,Europe,Europe,967104
cluster3,Europe,Europe,847320
cluster2,Europe,Asia,13264940
cluster4,Europe,NorthAmerica,13596141
cluster1,Europe,MiddleEast,3513392
cluster2,Europe,Asia,14908691
cluster4,Europe,NorthAmerica,9896369
cluster3,Europe,Europe,657813
cluster1,Europe,NorthAmerica,10629616
cluster2,Europe,NorthAmerica,13855726
cluster2,Europe,Asia,14908691
cluster3,Europe,Europe,2345031
cluster1,Europe,NorthAmerica,12132607
cluster3,Europe,Europe,1457525
cluster0,Europe,Europe,1285868
cluster1,Europe,NorthAmerica,11015540
cluster0,Europe,MiddleEast,2189455
cluster1,Europe,NorthAmerica,9601203
cluster1,Europe,NorthAmerica,13424262
cluster3,Europe,Europe,1766276
cluster3,Europe,Europe,1738196
cluster1,Europe,NorthAmerica,13990530
cluster2,Europe,SouthAmerica,10052245
cluster0,Europe,Europe,3608948
cluster1,Europe,NorthAmerica,13855726
cluster0,Europe,Europe,756567
cluster1,Europe,NorthAmerica,10886154
cluster4,Europe,NorthAmerica,13865202
cluster4,Europe,SouthAmerica,10052245
cluster3,Europe,Europe,3235834
cluster0,Europe,Europe,1285868
cluster3,Europe,Europe,646793
cluster3,Europe,Europe,1473935
cluster3,Europe,NorthAmerica,1154215
cluster1,Europe,Asia,4200745
cluster3,Europe,Europe,1068264
cluster0,Europe,Europe,1305018
cluster1,Europe,NorthAmerica,9975721
cluster4,Europe,Asia,15151200
cluster2,Europe,NorthAmerica,13967526
cluster3,Europe,Europe,2395018
cluster3,Europe,Europe,1085831
cluster1,Europe,NorthAmerica,8413917
cluster4,Europe,SouthAmerica,8148940
cluster1,Europe,Europe,657813
cluster0,Europe,NorthAmerica,10885172
cluster3,Europe,Europe,1088081
cluster1,Europe,MiddleEast,2621824
cluster0,Europe,Europe,1219361
cluster0,Europe,NorthAmerica,8448476
cluster1,Europe,NorthAmerica,8791616
cluster3,Europe,Europe,1536584
cluster1,Europe,NorthAmerica,9241228
cluster3,Europe,Europe,1196846
cluster3,Europe,Europe,332877
cluster1,Europe,NorthAmerica,10608510
cluster3,Europe,Europe,485431
cluster1,Europe,NorthAmerica,10310693
cluster3,Europe,MiddleEast,2153445
cluster0,Europe,Europe,979071
cluster0,Europe,Europe,469452
cluster3,Europe,Europe,1271403
cluster1,Europe,NorthAmerica,9684739
cluster3,Europe,SouthAmerica,11204657
cluster0,Europe,NorthAmerica,9690133
cluster3,Europe,Asia,3369803
cluster1,Europe,NorthAmerica,10502031
cluster0,Europe,NorthAmerica,9764638
cluster4,Europe,NorthAmerica,10204778
cluster1,Europe,NorthAmerica,11818403
cluster2,Europe,Asia,11110017
cluster3,Europe,MiddleEast,3550806
cluster1,Europe,NorthAmerica,14473673
cluster1,Europe,NorthAmerica,9004177
cluster4,Europe,SouthAmerica,9743741
cluster3,Europe,NorthAmerica,899127
cluster3,Europe,Europe,466947
cluster2,Europe,Asia,13302340
cluster2,Europe,Asia,13307354
cluster2,Europe,SouthAmerica,9224029
cluster3,Europe,Europe,515021
cluster4,Europe,Asia,11945314
cluster0,Europe,MiddleEast,1792869
cluster3,Europe,Europe,1496671
cluster3,Europe,MiddleEast,2153445
cluster1,Europe,MiddleEast,2511307
cluster4,Europe,Asia,13364243
cluster1,Europe,NorthAmerica,14425642
cluster3,Europe,Europe,788036
cluster1,Europe,NorthAmerica,9622331
cluster1,Europe,NorthAmerica,11222562
cluster2,Europe,Asia,14539856
cluster3,Europe,Europe,1562994
cluster2,Europe,Asia,11110017
cluster1,Europe,NorthAmerica,10456158
cluster1,Europe,NorthAmerica,10801874
cluster0,Europe,NorthAmerica,9401734
cluster3,Europe,Europe,246012
cluster3,Europe,Europe,281252
cluster2,Europe,Asia,12676387
cluster4,Europe,NorthAmerica,14234743
cluster2,Europe,Asia,14299090
cluster0,Europe,NorthAmerica,10537841
cluster0,Europe,Europe,1616001
cluster1,Europe,NorthAmerica,11258985
cluster2,Europe,NorthAmerica,14486154
cluster2,Europe,Asia,14299090
cluster3,Europe,Europe,1289043
cluster1,Europe,NorthAmerica,12725145
cluster3,Europe,Europe,835024
cluster3,Europe,Europe,2216223
cluster1,Europe,NorthAmerica,11684029
cluster0,Europe,MiddleEast,1961960
cluster1,Europe,NorthAmerica,10272005
cluster1,Europe,NorthAmerica,14065055
cluster3,Europe,Europe,832294
cluster3,Europe,Europe,962790
cluster1,Europe,NorthAmerica,14599242
cluster2,Europe,SouthAmerica,11204657
cluster0,Europe,Europe,2516851
cluster1,Europe,NorthAmerica,14486154
cluster0,Europe,Europe,343649
cluster1,Europe,NorthAmerica,11571347
cluster1,Europe,NorthAmerica,14494664
cluster4,Europe,SouthAmerica,11204657
cluster3,Europe,Europe,2220059
cluster3,Europe,Europe,2216223
cluster3,Europe,Europe,454905
cluster3,Europe,Europe,387665
cluster3,Europe,NorthAmerica,899127
cluster3,Europe,Asia,3369803
cluster3,Europe,Europe,674029
cluster0,Europe,Europe,219649
cluster1,Europe,NorthAmerica,10608618
cluster2,Europe,Asia,14539856
cluster1,Europe,NorthAmerica,14574741
cluster3,Europe,Europe,1496671
cluster3,Europe,Europe,1085831
cluster1,Europe,NorthAmerica,9026738
cluster4,Europe,SouthAmerica,9224029
cluster3,Europe,Europe,1616001
cluster1,Europe,NorthAmerica,11570944
cluster3,Europe,Europe,85745
cluster3,Europe,MiddleEast,2444132
cluster3,Europe,Europe,2218558
cluster0,Europe,NorthAmerica,9097693
cluster0,Europe,NorthAmerica,9451956
cluster1,NorthAmerica,Europe,9859380
cluster3,NorthAmerica,NorthAmerica,245206
cluster1,NorthAmerica,Europe,9449581
cluster1,NorthAmerica,Europe,9277288
cluster3,NorthAmerica,NorthAmerica,1569090
cluster1,NorthAmerica,Europe,9010095
cluster3,NorthAmerica,NorthAmerica,1224991
cluster1,NorthAmerica,MiddleEast,10805619
cluster3,NorthAmerica,NorthAmerica,3560390
cluster4,NorthAmerica,Europe,9546779
cluster0,NorthAmerica,Europe,9422746
cluster1,NorthAmerica,Europe,10269077
cluster3,NorthAmerica,NorthAmerica,652856
cluster1,NorthAmerica,SouthAmerica,3981261
cluster0,NorthAmerica,NorthAmerica,645042
cluster1,NorthAmerica,Asia,12354256
cluster3,NorthAmerica,NorthAmerica,1449108
cluster3,NorthAmerica,NorthAmerica,722964
cluster0,NorthAmerica,NorthAmerica,1122998
cluster3,NorthAmerica,NorthAmerica,2700275
cluster4,NorthAmerica,Asia,20190886
cluster1,NorthAmerica,MiddleEast,12130071
cluster3,NorthAmerica,NorthAmerica,5414244
cluster3,NorthAmerica,NorthAmerica,98472
cluster1,NorthAmerica,SouthAmerica,4875291
cluster1,NorthAmerica,NorthAmerica,8169597
cluster1,NorthAmerica,Europe,9178917
cluster4,NorthAmerica,Asia,22236675
cluster2,NorthAmerica,Asia,22236285
cluster4,NorthAmerica,SouthAmerica,3392691
cluster1,NorthAmerica,Europe,9298338
cluster4,NorthAmerica,Asia,20922705
cluster4,NorthAmerica,MiddleEast,10477883
cluster1,NorthAmerica,Europe,10499782
cluster1,NorthAmerica,MiddleEast,10805619
cluster1,NorthAmerica,MiddleEast,11363956
cluster1,NorthAmerica,Asia,22294454
cluster3,NorthAmerica,NorthAmerica,5384125
cluster1,NorthAmerica,Europe,9741779
cluster3,NorthAmerica,NorthAmerica,591225
cluster3,NorthAmerica,NorthAmerica,2194037
cluster4,NorthAmerica,Asia,23477259
cluster1,NorthAmerica,Europe,10231442
cluster2,NorthAmerica,Asia,20190886
cluster3,NorthAmerica,NorthAmerica,1416089
cluster3,NorthAmerica,NorthAmerica,1767569
cluster0,NorthAmerica,NorthAmerica,380169
cluster1,NorthAmerica,Europe,9108999
cluster1,NorthAmerica,Europe,8988935
cluster4,NorthAmerica,Asia,21648814
cluster0,NorthAmerica,NorthAmerica,5166750
cluster4,NorthAmerica,Asia,23238924
cluster0,NorthAmerica,NorthAmerica,1491624
cluster0,NorthAmerica,Europe,7771325
cluster3,NorthAmerica,NorthAmerica,2220471
cluster2,NorthAmerica,NorthAmerica,5427765
cluster4,NorthAmerica,Asia,23238924
cluster1,NorthAmerica,Europe,9456625
cluster3,NorthAmerica,NorthAmerica,3694624
cluster1,NorthAmerica,Europe,9764342
cluster1,NorthAmerica,Europe,7179513
cluster3,NorthAmerica,NorthAmerica,2589136
cluster1,NorthAmerica,MiddleEast,10583934
cluster3,NorthAmerica,NorthAmerica,1201112
cluster3,NorthAmerica,NorthAmerica,4994856
cluster1,NorthAmerica,Europe,9849299
cluster1,NorthAmerica,Europe,9971622
cluster3,NorthAmerica,NorthAmerica,5556734
cluster1,NorthAmerica,SouthAmerica,3981261
cluster4,NorthAmerica,Europe,10529568
cluster0,NorthAmerica,NorthAmerica,5427765
cluster2,NorthAmerica,Europe,8900333
cluster3,NorthAmerica,NorthAmerica,2445728
cluster3,NorthAmerica,NorthAmerica,5437399
cluster4,NorthAmerica,SouthAmerica,3981261
cluster1,NorthAmerica,Europe,11012249
cluster1,NorthAmerica,Europe,7179513
cluster1,NorthAmerica,Europe,8844730
cluster1,NorthAmerica,Europe,9258625
cluster1,NorthAmerica,NorthAmerica,8169597
cluster1,NorthAmerica,Asia,12354256
cluster1,NorthAmerica,Europe,9414392
cluster1,NorthAmerica,Europe,9171524
cluster3,NorthAmerica,NorthAmerica,1569334
cluster1,NorthAmerica,Asia,23477259
cluster3,NorthAmerica,NorthAmerica,5532696
cluster1,NorthAmerica,Europe,10499782
cluster1,NorthAmerica,Europe,8413917
cluster0,NorthAmerica,Europe,9026738
cluster4,NorthAmerica,SouthAmerica,3392691
cluster1,NorthAmerica,Europe,7771325
cluster3,NorthAmerica,NorthAmerica,2444113
cluster1,NorthAmerica,Europe,9095172
cluster1,NorthAmerica,MiddleEast,10981418
cluster1,NorthAmerica,Europe,7324652
cluster3,NorthAmerica,NorthAmerica,152676
cluster0,NorthAmerica,NorthAmerica,426251
cluster4,SouthAmerica,Europe,9215696
cluster4,SouthAmerica,NorthAmerica,3252924
cluster2,SouthAmerica,Europe,10247767
cluster4,SouthAmerica,Europe,9578768
cluster4,SouthAmerica,NorthAmerica,4084901
cluster4,SouthAmerica,Europe,8926953
cluster1,SouthAmerica,NorthAmerica,3685906
cluster2,SouthAmerica,MiddleEast,10117066
cluster2,SouthAmerica,Europe,9210107
cluster4,SouthAmerica,Europe,9439493
cluster2,SouthAmerica,Europe,10213247
cluster4,SouthAmerica,NorthAmerica,3577386
cluster4,SouthAmerica,SouthAmerica,1555276
cluster4,SouthAmerica,NorthAmerica,3338166
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,NorthAmerica,3953887
cluster4,SouthAmerica,NorthAmerica,3520802
cluster4,SouthAmerica,NorthAmerica,3613114
cluster4,SouthAmerica,NorthAmerica,4886458
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,MiddleEast,10980794
cluster4,SouthAmerica,NorthAmerica,7490168
cluster4,SouthAmerica,NorthAmerica,3272847
cluster3,SouthAmerica,SouthAmerica,1333862
cluster4,SouthAmerica,NorthAmerica,8594210
cluster4,SouthAmerica,Europe,9105719
cluster2,SouthAmerica,Asia,20589718
cluster2,SouthAmerica,Asia,20642641
cluster0,SouthAmerica,SouthAmerica,0
cluster2,SouthAmerica,Europe,9723575
cluster2,SouthAmerica,Asia,19006733
cluster2,SouthAmerica,MiddleEast,9919506
cluster4,SouthAmerica,Europe,10707881
cluster2,SouthAmerica,MiddleEast,10117066
cluster4,SouthAmerica,MiddleEast,10811718
cluster2,SouthAmerica,Asia,20684499
cluster4,SouthAmerica,NorthAmerica,7462405
cluster4,SouthAmerica,Europe,9685448
cluster1,SouthAmerica,NorthAmerica,3555057
cluster4,SouthAmerica,NorthAmerica,4585198
cluster2,SouthAmerica,Asia,21774123
cluster2,SouthAmerica,Europe,10903041
cluster2,SouthAmerica,Asia,17625442
cluster4,SouthAmerica,NorthAmerica,3977255
cluster4,SouthAmerica,NorthAmerica,4244857
cluster4,SouthAmerica,NorthAmerica,3300264
cluster4,SouthAmerica,Europe,9164610
cluster4,SouthAmerica,Europe,9028171
cluster2,SouthAmerica,Asia,19783181
cluster4,SouthAmerica,NorthAmerica,7244043
cluster2,SouthAmerica,MiddleEast,10950574
cluster2,SouthAmerica,Asia,21524842
cluster4,SouthAmerica,NorthAmerica,4006243
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4573556
cluster2,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Asia,21524842
cluster2,SouthAmerica,Europe,10307294
cluster4,SouthAmerica,NorthAmerica,5873398
cluster2,SouthAmerica,Europe,9669999
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,NorthAmerica,4804085
cluster4,SouthAmerica,MiddleEast,9929042
cluster4,SouthAmerica,NorthAmerica,3713602
cluster4,SouthAmerica,NorthAmerica,7074540
cluster4,SouthAmerica,Europe,10037331
cluster4,SouthAmerica,Europe,9989896
cluster4,SouthAmerica,NorthAmerica,7633599
cluster2,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11754227
cluster1,SouthAmerica,NorthAmerica,7503748
cluster2,SouthAmerica,Europe,8924048
cluster4,SouthAmerica,NorthAmerica,4653078
cluster4,SouthAmerica,NorthAmerica,7513482
cluster3,SouthAmerica,SouthAmerica,1555276
cluster2,SouthAmerica,Europe,11625192
cluster4,SouthAmerica,Europe,6856916
cluster4,SouthAmerica,Europe,8817047
cluster4,SouthAmerica,Europe,9614468
cluster4,SouthAmerica,NorthAmerica,8594210
cluster2,SouthAmerica,Asia,12540045
cluster4,SouthAmerica,Europe,9255063
cluster4,SouthAmerica,Europe,9451202
cluster4,SouthAmerica,NorthAmerica,4085583
cluster2,SouthAmerica,Asia,21774123
cluster4,SouthAmerica,NorthAmerica,7609579
cluster4,SouthAmerica,Europe,10707881
cluster4,SouthAmerica,Europe,8148940
cluster4,SouthAmerica,Europe,9224029
cluster4,SouthAmerica,NorthAmerica,3392691
cluster4,SouthAmerica,Europe,7503220
cluster4,SouthAmerica,NorthAmerica,4650740
cluster4,SouthAmerica,Europe,9256737
cluster2,SouthAmerica,MiddleEast,10117751
cluster4,SouthAmerica,Europe,6869390
cluster4,SouthAmerica,NorthAmerica,3230246
cluster4,SouthAmerica,NorthAmerica,3308803
cluster3,Europe,Europe,2101681
cluster0,Europe,NorthAmerica,7938906
cluster3,Europe,Europe,2692196
cluster3,Europe,Europe,1948794
cluster1,Europe,NorthAmerica,9329189
cluster3,Europe,Europe,1357356
cluster1,Europe,NorthAmerica,8974838
cluster3,Europe,MiddleEast,3043788
cluster0,Europe,Europe,1795299
cluster0,Europe,Europe,1833842
cluster3,Europe,Europe,2636656
cluster1,Europe,NorthAmerica,8414750
cluster3,Europe,SouthAmerica,9393985
cluster0,Europe,NorthAmerica,8360926
cluster1,Europe,Asia,4853731
cluster1,Europe,NorthAmerica,9205018
cluster0,Europe,NorthAmerica,8470634
cluster4,Europe,NorthAmerica,8868280
cluster1,Europe,NorthAmerica,10485736
cluster2,Europe,Asia,12276200
cluster1,Europe,MiddleEast,4403576
cluster4,Europe,NorthAmerica,13193476
cluster1,Europe,NorthAmerica,7723488
cluster4,Europe,SouthAmerica,8009801
cluster3,Europe,NorthAmerica,1296246
cluster3,Europe,Europe,1531815
cluster2,Europe,Asia,14554414
cluster2,Europe,Asia,14561988
cluster4,Europe,SouthAmerica,7503220
cluster3,Europe,Europe,2103529
cluster4,Europe,Asia,13166879
cluster0,Europe,MiddleEast,2714428
cluster3,Europe,Europe,3025222
cluster3,Europe,MiddleEast,3043788
cluster1,Europe,MiddleEast,3612094
cluster2,Europe,Asia,14618583
cluster4,Europe,NorthAmerica,13168371
cluster3,Europe,Europe,2105331
cluster1,Europe,NorthAmerica,8353997
cluster1,Europe,NorthAmerica,9962270
cluster2,Europe,Asia,15799868
cluster3,Europe,Europe,3183184
cluster2,Europe,Asia,12276200
cluster1,Europe,NorthAmerica,9175209
cluster1,Europe,NorthAmerica,9530634
cluster4,Europe,NorthAmerica,8095706
cluster3,Europe,Europe,1558766
cluster3,Europe,Europe,1430172
cluster2,Europe,Asia,13912703
cluster4,Europe,NorthAmerica,12946352
cluster2,Europe,Asia,15557121
cluster4,Europe,NorthAmerica,9249188
cluster0,Europe,Europe,0
cluster1,Europe,NorthAmerica,9983353
cluster2,Europe,NorthAmerica,13206971
cluster2,Europe,Asia,15557121
cluster3,Europe,Europe,2768706
cluster1,Europe,NorthAmerica,11487610
cluster3,Europe,Europe,2107543
cluster3,Europe,Europe,630765
cluster1,Europe,NorthAmerica,10363817
cluster0,Europe,MiddleEast,2820984
cluster1,Europe,NorthAmerica,8950546
cluster1,Europe,NorthAmerica,12774292
cluster3,Europe,Europe,2377788
cluster3,Europe,Europe,2379111
cluster1,Europe,NorthAmerica,13343264
cluster2,Europe,SouthAmerica,9393985
cluster0,Europe,Europe,4086413
cluster1,Europe,NorthAmerica,13206971
cluster0,Europe,Europe,1332397
cluster1,Europe,NorthAmerica,10231874
cluster4,Europe,NorthAmerica,13216576
cluster4,Europe,SouthAmerica,9393985
cluster3,Europe,Europe,3834008
cluster0,Europe,Europe,630765
cluster3,Europe,Europe,1235877
cluster3,Europe,Europe,1991081
cluster3,Europe,NorthAmerica,1296246
cluster1,Europe,Asia,4853731
cluster0,Europe,Europe,1721207
cluster3,Europe,Europe,1831844
cluster1,Europe,NorthAmerica,9329486
cluster2,Europe,Asia,15799868
cluster1,Europe,NorthAmerica,13320258
cluster3,Europe,Europe,3025222
cluster3,Europe,Europe,657813
cluster3,Europe,Europe,1616001
cluster1,Europe,NorthAmerica,7771325
cluster4,Europe,SouthAmerica,7503220
cluster1,Europe,NorthAmerica,10230795
cluster3,Europe,Europe,1642100
cluster1,Europe,MiddleEast,3234903
cluster0,Europe,Europe,601017
cluster0,Europe,NorthAmerica,7801363
cluster0,Europe,NorthAmerica,8142887
cluster1,NorthAmerica,Europe,12288256
cluster3,NorthAmerica,NorthAmerica,2260093
cluster1,NorthAmerica,Europe,12051555
cluster1,NorthAmerica,Europe,11837464
cluster3,NorthAmerica,NorthAmerica,871138
cluster1,NorthAmerica,Europe,11518539
cluster3,NorthAmerica,NorthAmerica,1238931
cluster1,NorthAmerica,MiddleEast,13240292
cluster4,NorthAmerica,Europe,12025660
cluster4,NorthAmerica,Europe,11952070
cluster1,NorthAmerica,Europe,12803446
cluster3,NorthAmerica,NorthAmerica,1788376
cluster1,NorthAmerica,SouthAmerica,4406128
cluster3,NorthAmerica,NorthAmerica,1844818
cluster1,NorthAmerica,Asia,14960308
cluster0,NorthAmerica,NorthAmerica,994272
cluster0,NorthAmerica,NorthAmerica,1727445
cluster3,NorthAmerica,NorthAmerica,1345008
cluster3,NorthAmerica,NorthAmerica,258947
cluster4,NorthAmerica,Asia,22251616
cluster1,NorthAmerica,MiddleEast,14482871
cluster3,NorthAmerica,NorthAmerica,2983556
cluster0,NorthAmerica,NorthAmerica,2479989
cluster1,NorthAmerica,SouthAmerica,5777438
cluster1,NorthAmerica,NorthAmerica,10719961
cluster1,NorthAmerica,Europe,11691711
cluster1,NorthAmerica,Asia,24607486
cluster4,NorthAmerica,Asia,24624348
cluster4,NorthAmerica,SouthAmerica,4650740
cluster1,NorthAmerica,Europe,11870910
cluster4,NorthAmerica,Asia,23191599
cluster4,NorthAmerica,MiddleEast,12932663
cluster1,NorthAmerica,Europe,13072802
cluster1,NorthAmerica,MiddleEast,13240292
cluster4,NorthAmerica,MiddleEast,13833913
cluster1,NorthAmerica,Asia,24678215
cluster3,NorthAmerica,NorthAmerica,3010419
cluster1,NorthAmerica,Europe,12266805
cluster3,NorthAmerica,NorthAmerica,1850107
cluster3,NorthAmerica,NorthAmerica,275913
cluster1,NorthAmerica,Asia,25850236
cluster1,NorthAmerica,Europe,12842745
cluster4,NorthAmerica,Asia,22251616
cluster3,NorthAmerica,NorthAmerica,1024105
cluster0,NorthAmerica,NorthAmerica,673918
cluster0,NorthAmerica,NorthAmerica,2103198
cluster1,NorthAmerica,Europe,11637727
cluster1,NorthAmerica,Europe,11513411
cluster1,NorthAmerica,Asia,23942919
cluster3,NorthAmerica,NorthAmerica,2729098
cluster1,NorthAmerica,Asia,25604201
cluster3,NorthAmerica,NorthAmerica,949843
cluster4,NorthAmerica,Europe,10230795
cluster3,NorthAmerica,NorthAmerica,242783
cluster2,NorthAmerica,NorthAmerica,2998445
cluster1,NorthAmerica,Asia,25604201
cluster1,NorthAmerica,Europe,12061202
cluster3,NorthAmerica,NorthAmerica,1344079
cluster1,NorthAmerica,Europe,12284363
cluster1,NorthAmerica,Europe,9619575
cluster3,NorthAmerica,NorthAmerica,153048
cluster4,NorthAmerica,MiddleEast,13021851
cluster3,NorthAmerica,NorthAmerica,1254779
cluster0,NorthAmerica,NorthAmerica,2556824
cluster1,NorthAmerica,Europe,12407750
cluster1,NorthAmerica,Europe,12510956
cluster3,NorthAmerica,NorthAmerica,3192031
cluster1,NorthAmerica,SouthAmerica,4406128
cluster1,NorthAmerica,Europe,13168435
cluster3,NorthAmerica,NorthAmerica,2998445
cluster2,NorthAmerica,Europe,11421219
cluster0,NorthAmerica,NorthAmerica,2114
cluster3,NorthAmerica,NorthAmerica,3009693
cluster4,NorthAmerica,SouthAmerica,4406128
cluster1,NorthAmerica,Europe,13635841
cluster1,NorthAmerica,Europe,9619575
cluster1,NorthAmerica,Europe,11357853
cluster1,NorthAmerica,Europe,11823899
cluster1,NorthAmerica,NorthAmerica,10719961
cluster4,NorthAmerica,Asia,14960308
cluster1,NorthAmerica,Europe,11918863
cluster1,NorthAmerica,Europe,11727418
cluster3,NorthAmerica,NorthAmerica,870875
cluster1,NorthAmerica,Asia,25850236
cluster3,NorthAmerica,NorthAmerica,3174352
cluster1,NorthAmerica,Europe,13072802
cluster1,NorthAmerica,Europe,10885172
cluster1,NorthAmerica,Europe,11570944
cluster3,NorthAmerica,NorthAmerica,2444113
cluster4,NorthAmerica,SouthAmerica,4650740
cluster1,NorthAmerica,Europe,10230795
cluster1,NorthAmerica,Europe,11636553
cluster1,NorthAmerica,MiddleEast,13382474
cluster1,NorthAmerica,Europe,9745555
cluster3,NorthAmerica,NorthAmerica,2398364
cluster3,NorthAmerica,NorthAmerica,2056325
cluster3,Europe,Europe,1457329
cluster0,Europe,NorthAmerica,9307424
cluster3,Europe,Europe,1225976
cluster3,Europe,Europe,326354
cluster1,Europe,NorthAmerica,10676300
cluster3,Europe,Europe,443087
cluster1,Europe,NorthAmerica,10375767
cluster3,Europe,MiddleEast,2067428
cluster0,Europe,Europe,900185
cluster0,Europe,Europe,384001
cluster3,Europe,Europe,1194575
cluster1,Europe,NorthAmerica,9752688
cluster3,Europe,SouthAmerica,11233688
cluster0,Europe,NorthAmerica,9755210
cluster3,Europe,Asia,3309809
cluster1,Europe,NorthAmerica,10568955
cluster0,Europe,NorthAmerica,9831442
cluster4,Europe,NorthAmerica,10269768
cluster0,Europe,NorthAmerica,11884431
cluster2,Europe,Asia,11028262
cluster3,Europe,MiddleEast,3464794
cluster1,Europe,NorthAmerica,14542577
cluster1,Europe,NorthAmerica,9071352
cluster4,Europe,SouthAmerica,9762154
cluster3,Europe,NorthAmerica,980097
cluster3,Europe,Europe,399478
cluster2,Europe,Asia,13230807
cluster2,Europe,Asia,13236063
cluster4,Europe,SouthAmerica,9256737
cluster3,Europe,Europe,530402
cluster4,Europe,Asia,11870849
cluster0,Europe,MiddleEast,1706917
cluster3,Europe,Europe,1438683
cluster3,Europe,MiddleEast,2067428
cluster3,Europe,MiddleEast,2428427
cluster4,Europe,Asia,13292913
cluster1,Europe,NorthAmerica,14495498
cluster3,Europe,Europe,704392
cluster1,Europe,NorthAmerica,9690340
cluster1,Europe,NorthAmerica,11291448
cluster2,Europe,Asia,14468731
cluster3,Europe,Europe,1547174
cluster2,Europe,Asia,11028262
cluster1,Europe,NorthAmerica,10523823
cluster1,Europe,NorthAmerica,10870108
cluster0,Europe,NorthAmerica,9467813
cluster0,Europe,Europe,181254
cluster3,Europe,Europe,251638
cluster2,Europe,Asia,12603113
cluster1,Europe,NorthAmerica,14303325
cluster0,Europe,MiddleEast,3117842
cluster2,Europe,Asia,14227821
cluster0,Europe,NorthAmerica,10605168
cluster0,Europe,Europe,1642100
cluster1,Europe,NorthAmerica,11327141
cluster2,Europe,NorthAmerica,14555093
cluster2,Europe,Asia,14227821
cluster3,Europe,Europe,1319873
cluster1,Europe,NorthAmerica,12795697
cluster3,Europe,Europe,750379
cluster3,Europe,Europe,2250158
cluster1,Europe,NorthAmerica,11750442
cluster0,Europe,MiddleEast,1875999
cluster1,Europe,NorthAmerica,10337713
cluster0,Europe,NorthAmerica,14133505
cluster3,Europe,Europe,773381
cluster3,Europe,Europe,887143
cluster1,Europe,NorthAmerica,14669222
cluster4,Europe,SouthAmerica,11233688
cluster0,Europe,Europe,2522955
cluster1,Europe,NorthAmerica,14555093
cluster0,Europe,Europe,332443
cluster1,Europe,NorthAmerica,11636980
cluster4,Europe,NorthAmerica,14563641
cluster4,Europe,SouthAmerica,11233688
cluster3,Europe,Europe,2184699
cluster3,Europe,Europe,2250158
cluster3,Europe,Europe,444319
cluster3,Europe,Europe,397808
cluster3,Europe,NorthAmerica,980097
cluster3,Europe,Asia,3309809
cluster0,Europe,Europe,593424
cluster0,Europe,Europe,229819
cluster1,Europe,NorthAmerica,10676417
cluster2,Europe,Asia,14468731
cluster1,Europe,NorthAmerica,14644808
cluster3,Europe,Europe,1438683
cluster3,Europe,Europe,1088081
cluster3,Europe,Europe,85745
cluster1,Europe,NorthAmerica,9095172
cluster4,Europe,SouthAmerica,9256737
cluster3,Europe,Europe,1642100
cluster1,Europe,NorthAmerica,11636553
cluster3,Europe,MiddleEast,2357996
cluster3,Europe,Europe,2244101
cluster0,Europe,NorthAmerica,9164128
cluster0,Europe,NorthAmerica,9517906
cluster3,MiddleEast,Europe,1133396
cluster1,MiddleEast,NorthAmerica,11122406
cluster3,MiddleEast,Europe,3052603
cluster3,MiddleEast,Europe,2406154
cluster1,MiddleEast,NorthAmerica,12515775
cluster3,MiddleEast,Europe,2193896
cluster1,MiddleEast,NorthAmerica,12132365
cluster3,MiddleEast,MiddleEast,310812
cluster1,MiddleEast,NorthAmerica,14505971
cluster0,MiddleEast,Europe,1561962
cluster0,MiddleEast,Europe,1975707
cluster3,MiddleEast,Europe,1423412
cluster1,MiddleEast,NorthAmerica,11612816
cluster3,MiddleEast,SouthAmerica,11896996
cluster0,MiddleEast,NorthAmerica,11526073
cluster1,MiddleEast,Asia,2385580
cluster1,MiddleEast,NorthAmerica,12381957
cluster0,MiddleEast,NorthAmerica,11654551
cluster4,MiddleEast,NorthAmerica,12026084
cluster4,MiddleEast,NorthAmerica,13639955
cluster2,MiddleEast,Asia,8920007
cluster1,MiddleEast,MiddleEast,1170356
cluster4,MiddleEast,NorthAmerica,16365939
cluster4,MiddleEast,NorthAmerica,10920523
cluster2,MiddleEast,SouthAmerica,10218076
cluster3,MiddleEast,NorthAmerica,3299982
cluster3,MiddleEast,Europe,2066821
cluster2,MiddleEast,Asia,11360272
cluster2,MiddleEast,Asia,11369856
cluster2,MiddleEast,SouthAmerica,10117751
cluster3,MiddleEast,Europe,2558544
cluster4,MiddleEast,Asia,9942168
cluster0,MiddleEast,MiddleEast,650213
cluster3,MiddleEast,Europe,1793426
cluster3,MiddleEast,MiddleEast,310812
cluster1,MiddleEast,MiddleEast,706717
cluster2,MiddleEast,Asia,11425853
cluster4,MiddleEast,NorthAmerica,16361183
cluster3,MiddleEast,Europe,1684833
cluster1,MiddleEast,NorthAmerica,11553409
cluster1,MiddleEast,NorthAmerica,13158011
cluster2,MiddleEast,Asia,12602060
cluster3,MiddleEast,Europe,2623609
cluster2,MiddleEast,Asia,8920007
cluster1,MiddleEast,NorthAmerica,12361783
cluster4,MiddleEast,NorthAmerica,12721103
cluster4,MiddleEast,NorthAmerica,11275846
cluster3,MiddleEast,Europe,2238961
cluster3,MiddleEast,Europe,2314003
cluster2,MiddleEast,Asia,10699461
cluster4,MiddleEast,NorthAmerica,16115332
cluster3,MiddleEast,MiddleEast,912928
cluster2,MiddleEast,Asia,12359423
cluster4,MiddleEast,NorthAmerica,12430679
cluster0,MiddleEast,Europe,3234903
cluster1,MiddleEast,NorthAmerica,13168451
cluster2,MiddleEast,NorthAmerica,16379948
cluster2,MiddleEast,Asia,12359423
cluster3,MiddleEast,Europe,3135964
cluster1,MiddleEast,NorthAmerica,14702979
cluster3,MiddleEast,Europe,1626129
cluster0,MiddleEast,Europe,3807540
cluster1,MiddleEast,NorthAmerica,13523015
cluster0,MiddleEast,MiddleEast,480032
cluster1,MiddleEast,NorthAmerica,12115742
cluster4,MiddleEast,NorthAmerica,15942346
cluster3,MiddleEast,Europe,1951697
cluster3,MiddleEast,Europe,1654889
cluster4,MiddleEast,NorthAmerica,16538419
cluster2,MiddleEast,SouthAmerica,11896996
cluster0,MiddleEast,Europe,3609600
cluster4,MiddleEast,NorthAmerica,16379948
cluster0,MiddleEast,Europe,2369412
cluster1,MiddleEast,NorthAmerica,13383796
cluster4,MiddleEast,NorthAmerica,16390136
cluster4,MiddleEast,SouthAmerica,11896996
cluster3,MiddleEast,Europe,2507755
cluster0,MiddleEast,Europe,3807540
cluster0,MiddleEast,Europe,2372333
cluster3,MiddleEast,Europe,2487353
cluster3,MiddleEast,NorthAmerica,3299982
cluster1,MiddleEast,Asia,2385580
cluster0,MiddleEast,Europe,1808233
cluster3,MiddleEast,Europe,2443300
cluster1,MiddleEast,NorthAmerica,12516187
cluster2,MiddleEast,Asia,12602060
cluster1,MiddleEast,NorthAmerica,16517753
cluster3,MiddleEast,Europe,1793426
cluster0,MiddleEast,Europe,2621824
cluster3,MiddleEast,Europe,2444132
cluster1,MiddleEast,NorthAmerica,10981418
cluster2,MiddleEast,SouthAmerica,10117751
cluster1,MiddleEast,Europe,3234903
cluster1,MiddleEast,NorthAmerica,13382474
cluster3,MiddleEast,Europe,2357996
cluster1,MiddleEast,Europe,3661283
cluster0,MiddleEast,NorthAmerica,10989308
cluster4,MiddleEast,NorthAmerica,11320946
cluster3,Europe,Europe,2547357
cluster0,Europe,NorthAmerica,7473779
cluster3,Europe,Europe,3280267
cluster3,Europe,Europe,2551912
cluster1,Europe,NorthAmerica,8866867
cluster3,Europe,Europe,1942808
cluster1,Europe,NorthAmerica,8493819
cluster3,Europe,MiddleEast,3503507
cluster0,Europe,Europe,2321813
cluster0,Europe,Europe,2422770
cluster3,Europe,Europe,3205189
cluster1,Europe,NorthAmerica,7959378
cluster3,Europe,SouthAmerica,8724708
cluster0,Europe,Asia,5427802
cluster1,Europe,NorthAmerica,8736998
cluster0,Europe,NorthAmerica,8006323
cluster4,Europe,NorthAmerica,8387322
cluster4,Europe,NorthAmerica,10002565
cluster2,Europe,Asia,12704291
cluster0,Europe,MiddleEast,4808514
cluster4,Europe,NorthAmerica,12722428
cluster4,Europe,NorthAmerica,7267546
cluster4,Europe,SouthAmerica,7369000
cluster3,Europe,NorthAmerica,1825651
cluster3,Europe,Europe,2114962
cluster2,Europe,Asia,15020900
cluster2,Europe,Asia,15030026
cluster4,Europe,SouthAmerica,6869390
cluster3,Europe,Europe,2704977
cluster4,Europe,Asia,13620418
cluster0,Europe,MiddleEast,3196408
cluster3,Europe,Europe,3615838
cluster3,Europe,MiddleEast,3503507
cluster1,Europe,MiddleEast,4104441
cluster2,Europe,Asia,15086297
cluster4,Europe,NorthAmerica,12703168
cluster3,Europe,Europe,2680733
cluster1,Europe,NorthAmerica,7899507
cluster1,Europe,NorthAmerica,9504178
cluster2,Europe,Asia,16268219
cluster3,Europe,Europe,3789175
cluster2,Europe,Asia,12704291
cluster1,Europe,NorthAmerica,8712867
cluster1,Europe,NorthAmerica,9070369
cluster0,Europe,NorthAmerica,7628519
cluster3,Europe,Europe,2156045
cluster3,Europe,Europe,2028157
cluster2,Europe,Asia,14371392
cluster4,Europe,NorthAmerica,12473365
cluster1,Europe,MiddleEast,4572980
cluster2,Europe,Asia,16024662
cluster4,Europe,NorthAmerica,8783923
cluster0,Europe,Europe,601017
cluster1,Europe,NorthAmerica,9520161
cluster2,Europe,NorthAmerica,12736177
cluster2,Europe,Asia,16024662
cluster3,Europe,Europe,3353808
cluster1,Europe,NorthAmerica,11031648
cluster3,Europe,Europe,2677545
cluster3,Europe,Europe,229416
cluster1,Europe,NorthAmerica,9884991
cluster3,Europe,MiddleEast,3283504
cluster1,Europe,NorthAmerica,8474718
cluster4,Europe,NorthAmerica,12300847
cluster3,Europe,Europe,2974026
cluster3,Europe,Europe,2959808
cluster1,Europe,NorthAmerica,12878027
cluster2,Europe,SouthAmerica,8724708
cluster0,Europe,Europe,4683263
cluster4,Europe,NorthAmerica,12736177
cluster0,Europe,Europe,1930723
cluster1,Europe,NorthAmerica,9746861
cluster4,Europe,NorthAmerica,12746060
cluster4,Europe,SouthAmerica,8724708
cluster3,Europe,Europe,4439827
cluster3,Europe,Europe,229416
cluster3,Europe,Europe,1831277
cluster3,Europe,Europe,2593580
cluster3,Europe,NorthAmerica,1825651
cluster1,Europe,Asia,5427802
cluster0,Europe,Europe,2286482
cluster3,Europe,Europe,2434641
cluster1,Europe,NorthAmerica,8867228
cluster2,Europe,Asia,16268219
cluster1,Europe,NorthAmerica,12855400
cluster3,Europe,Europe,3615838
cluster0,Europe,Europe,1219361
cluster3,Europe,Europe,2218558
cluster1,Europe,NorthAmerica,7324652
cluster4,Europe,SouthAmerica,6869390
cluster0,Europe,Europe,601017
cluster1,Europe,NorthAmerica,9745555
cluster3,Europe,Europe,2244101
cluster0,Europe,MiddleEast,3661283
cluster0,Europe,NorthAmerica,7339124
cluster0,Europe,NorthAmerica,7674378
cluster1,NorthAmerica,Europe,9876479
cluster0,NorthAmerica,NorthAmerica,139680
cluster1,NorthAmerica,Europe,9565798
cluster0,NorthAmerica,Europe,9357409
cluster3,NorthAmerica,NorthAmerica,1525158
cluster1,NorthAmerica,Europe,9061308
cluster3,NorthAmerica,NorthAmerica,1165838
cluster1,NorthAmerica,MiddleEast,10825233
cluster4,NorthAmerica,Europe,9583733
cluster0,NorthAmerica,Europe,9483868
cluster1,NorthAmerica,Europe,10331019
cluster3,NorthAmerica,NorthAmerica,612920
cluster0,NorthAmerica,SouthAmerica,3785402
cluster3,NorthAmerica,NorthAmerica,565185
cluster1,NorthAmerica,Asia,12449853
cluster0,NorthAmerica,NorthAmerica,1401657
cluster0,NorthAmerica,NorthAmerica,668757
cluster3,NorthAmerica,NorthAmerica,1061124
cluster0,NorthAmerica,NorthAmerica,2655928
cluster4,NorthAmerica,Asia,20120014
cluster1,NorthAmerica,MiddleEast,12123568
cluster3,NorthAmerica,NorthAmerica,5370326
cluster3,NorthAmerica,NorthAmerica,99055
cluster1,NorthAmerica,SouthAmerica,4683957
cluster3,NorthAmerica,NorthAmerica,8249789
cluster1,NorthAmerica,Europe,9231993
cluster1,NorthAmerica,Asia,22261668
cluster2,NorthAmerica,Asia,22266331
cluster4,NorthAmerica,SouthAmerica,3230246
cluster1,NorthAmerica,Europe,9387304
cluster4,NorthAmerica,Asia,20913392
cluster4,NorthAmerica,MiddleEast,10504910
cluster1,NorthAmerica,Europe,10582458
cluster1,NorthAmerica,MiddleEast,10825233
cluster1,NorthAmerica,MiddleEast,11397159
cluster4,NorthAmerica,Asia,22323403
cluster3,NorthAmerica,NorthAmerica,5342313
cluster1,NorthAmerica,Europe,9799965
cluster3,NorthAmerica,NorthAmerica,553070
cluster3,NorthAmerica,NorthAmerica,2152015
cluster4,NorthAmerica,Asia,23506199
cluster0,NorthAmerica,Europe,10345177
cluster4,NorthAmerica,Asia,20120014
cluster3,NorthAmerica,NorthAmerica,1371617
cluster0,NorthAmerica,NorthAmerica,1724873
cluster0,NorthAmerica,NorthAmerica,296627
cluster0,NorthAmerica,Europe,9170627
cluster1,NorthAmerica,Europe,9048561
cluster4,NorthAmerica,Asia,21649197
cluster0,NorthAmerica,NorthAmerica,5122749
cluster1,NorthAmerica,MiddleEast,11896027
cluster1,NorthAmerica,Asia,23265028
cluster3,NorthAmerica,NorthAmerica,1445918
cluster1,NorthAmerica,Europe,7801363
cluster3,NorthAmerica,NorthAmerica,2177456
cluster2,NorthAmerica,NorthAmerica,5383906
cluster1,NorthAmerica,Asia,23265028
cluster0,NorthAmerica,Europe,9576544
cluster3,NorthAmerica,NorthAmerica,3651969
cluster1,NorthAmerica,Europe,9819978
cluster1,NorthAmerica,Europe,7201803
cluster3,NorthAmerica,NorthAmerica,2544790
cluster0,NorthAmerica,MiddleEast,10604627
cluster3,NorthAmerica,NorthAmerica,1145311
cluster0,NorthAmerica,NorthAmerica,4951066
cluster1,NorthAmerica,Europe,9925665
cluster1,NorthAmerica,Europe,10036762
cluster3,NorthAmerica,NorthAmerica,5515313
cluster1,NorthAmerica,SouthAmerica,3785402
cluster0,NorthAmerica,Europe,10684590
cluster3,NorthAmerica,NorthAmerica,5383906
cluster2,NorthAmerica,Europe,8958246
cluster3,NorthAmerica,NorthAmerica,2400018
cluster0,NorthAmerica,NorthAmerica,5393613
cluster1,NorthAmerica,SouthAmerica,3785402
cluster1,NorthAmerica,Europe,11128205
cluster1,NorthAmerica,Europe,7201803
cluster0,NorthAmerica,Europe,8898667
cluster1,NorthAmerica,Europe,9342420
cluster3,NorthAmerica,NorthAmerica,8249789
cluster1,NorthAmerica,Asia,12449853
cluster0,NorthAmerica,Europe,9463013
cluster1,NorthAmerica,Europe,9249322
cluster3,NorthAmerica,NorthAmerica,1525433
cluster1,NorthAmerica,Asia,23506199
cluster3,NorthAmerica,NorthAmerica,5491448
cluster1,NorthAmerica,Europe,10582458
cluster1,NorthAmerica,Europe,8448476
cluster0,NorthAmerica,Europe,9097693
cluster3,NorthAmerica,NorthAmerica,152676
cluster4,NorthAmerica,SouthAmerica,3230246
cluster1,NorthAmerica,Europe,7801363
cluster3,NorthAmerica,NorthAmerica,2398364
cluster1,NorthAmerica,Europe,9164128
cluster1,NorthAmerica,MiddleEast,10989308
cluster1,NorthAmerica,Europe,7339124
cluster3,NorthAmerica,NorthAmerica,344476
cluster0,NorthAmerica,Europe,10212470
cluster0,NorthAmerica,NorthAmerica,204892
cluster0,NorthAmerica,Europe,9928373
cluster0,NorthAmerica,Europe,9713930
cluster0,NorthAmerica,NorthAmerica,1185510
cluster0,NorthAmerica,Europe,9410024
cluster0,NorthAmerica,NorthAmerica,821359
cluster1,NorthAmerica,MiddleEast,11161950
cluster4,NorthAmerica,Europe,9927569
cluster0,NorthAmerica,Europe,9835566
cluster0,NorthAmerica,Europe,10682967
cluster3,NorthAmerica,NorthAmerica,289407
cluster0,NorthAmerica,SouthAmerica,3708440
cluster0,NorthAmerica,NorthAmerica,221225
cluster4,NorthAmerica,Asia,12811003
cluster0,NorthAmerica,NorthAmerica,1060978
cluster3,NorthAmerica,NorthAmerica,330188
cluster3,NorthAmerica,NorthAmerica,716291
cluster0,NorthAmerica,NorthAmerica,2314547
cluster4,NorthAmerica,Asia,20411245
cluster4,NorthAmerica,MiddleEast,12448143
cluster3,NorthAmerica,NorthAmerica,5029251
cluster0,NorthAmerica,NorthAmerica,434065
cluster0,NorthAmerica,SouthAmerica,4722136
cluster0,NorthAmerica,NorthAmerica,8605679
cluster0,NorthAmerica,Europe,9581287
cluster4,NorthAmerica,Asia,22590837
cluster2,NorthAmerica,Asia,22597521
cluster4,NorthAmerica,SouthAmerica,3308803
cluster0,NorthAmerica,Europe,9745682
cluster4,NorthAmerica,Asia,21230102
cluster4,NorthAmerica,MiddleEast,10844736
cluster0,NorthAmerica,Europe,10940025
cluster1,NorthAmerica,MiddleEast,11161950
cluster0,NorthAmerica,MiddleEast,11739026
cluster4,NorthAmerica,Asia,22654099
cluster3,NorthAmerica,NorthAmerica,5002911
cluster0,NorthAmerica,Europe,10150807
cluster0,NorthAmerica,NorthAmerica,237455
cluster3,NorthAmerica,NorthAmerica,1811912
cluster4,NorthAmerica,Asia,23835925
cluster0,NorthAmerica,Europe,10708529
cluster4,NorthAmerica,Asia,20411245
cluster0,NorthAmerica,NorthAmerica,1032171
cluster3,NorthAmerica,NorthAmerica,1385217
cluster0,NorthAmerica,NorthAmerica,47947
cluster0,NorthAmerica,Europe,9522439
cluster0,NorthAmerica,Europe,9399793
cluster4,NorthAmerica,Asia,21969239
cluster0,NorthAmerica,NorthAmerica,4781773
cluster4,NorthAmerica,MiddleEast,12227263
cluster4,NorthAmerica,Asia,23593817
cluster3,NorthAmerica,NorthAmerica,1105810
cluster0,NorthAmerica,Europe,8142887
cluster3,NorthAmerica,NorthAmerica,1837237
cluster2,NorthAmerica,NorthAmerica,5042843
cluster4,NorthAmerica,Asia,23593817
cluster0,NorthAmerica,Europe,9939475
cluster3,NorthAmerica,NorthAmerica,3311737
cluster0,NorthAmerica,Europe,10170042
cluster0,NorthAmerica,Europe,7540343
cluster3,NorthAmerica,NorthAmerica,2203669
cluster0,NorthAmerica,MiddleEast,10941873
cluster3,NorthAmerica,NorthAmerica,802144
cluster3,NorthAmerica,NorthAmerica,4610188
cluster0,NorthAmerica,Europe,10281508
cluster0,NorthAmerica,Europe,10389638
cluster0,NorthAmerica,NorthAmerica,5176346
cluster4,NorthAmerica,SouthAmerica,3708440
cluster0,NorthAmerica,Europe,11051405
cluster0,NorthAmerica,NorthAmerica,5042843
cluster2,NorthAmerica,Europe,9308977
cluster0,NorthAmerica,NorthAmerica,2058011
cluster0,NorthAmerica,NorthAmerica,5052572
cluster4,NorthAmerica,SouthAmerica,3708440
cluster0,NorthAmerica,Europe,11492751
cluster0,NorthAmerica,Europe,7540343
cluster0,NorthAmerica,Europe,9248218
cluster0,NorthAmerica,Europe,9699728
cluster0,NorthAmerica,NorthAmerica,8605679
cluster4,NorthAmerica,Asia,12811003
cluster0,NorthAmerica,Europe,9810881
cluster0,NorthAmerica,Europe,9605270
cluster3,NorthAmerica,NorthAmerica,1185794
cluster4,NorthAmerica,Asia,23835925
cluster0,NorthAmerica,NorthAmerica,5152733
cluster0,NorthAmerica,Europe,10940025
cluster0,NorthAmerica,Europe,8791616
cluster0,NorthAmerica,Europe,9451956
cluster0,NorthAmerica,NorthAmerica,426251
cluster4,NorthAmerica,SouthAmerica,3308803
cluster0,NorthAmerica,Europe,8142887
cluster3,NorthAmerica,NorthAmerica,2056325
cluster0,NorthAmerica,Europe,9517906
cluster4,NorthAmerica,MiddleEast,11320946
cluster0,NorthAmerica,Europe,7674378
cluster0,NorthAmerica,NorthAmerica,344476
cluster4,NorthAmerica,Europe,15285041
cluster3,NorthAmerica,NorthAmerica,5254010
cluster1,NorthAmerica,Europe,14870821
cluster1,NorthAmerica,Europe,14740773
cluster3,NorthAmerica,NorthAmerica,3866320
cluster1,NorthAmerica,Europe,14473068
cluster3,NorthAmerica,NorthAmerica,4234774
cluster4,NorthAmerica,MiddleEast,16233831
cluster4,NorthAmerica,Europe,14999299
cluster4,NorthAmerica,Europe,14889713
cluster1,NorthAmerica,Europe,15737184
cluster3,NorthAmerica,NorthAmerica,4783686
cluster1,NorthAmerica,SouthAmerica,7100762
cluster0,NorthAmerica,NorthAmerica,4839850
cluster4,NorthAmerica,Asia,17817208
cluster3,NorthAmerica,NorthAmerica,3988606
cluster0,NorthAmerica,NorthAmerica,4722162
cluster3,NorthAmerica,NorthAmerica,4340740
cluster3,NorthAmerica,NorthAmerica,2749941
cluster4,NorthAmerica,Asia,25319783
cluster4,NorthAmerica,MiddleEast,17501705
cluster3,NorthAmerica,NorthAmerica,56346
cluster1,NorthAmerica,NorthAmerica,5472401
cluster4,NorthAmerica,SouthAmerica,8472142
cluster1,NorthAmerica,NorthAmerica,13627770
cluster1,NorthAmerica,Europe,14642998
cluster0,NorthAmerica,Asia,27551659
cluster4,NorthAmerica,Asia,27559343
cluster4,NorthAmerica,SouthAmerica,7511644
cluster4,NorthAmerica,Europe,14755906
cluster4,NorthAmerica,Asia,26196616
cluster4,NorthAmerica,MiddleEast,15917753
cluster1,NorthAmerica,Europe,15966098
cluster4,NorthAmerica,MiddleEast,16233831
cluster1,NorthAmerica,MiddleEast,16809680
cluster1,NorthAmerica,Asia,27614913
cluster3,NorthAmerica,NorthAmerica,568213
cluster1,NorthAmerica,Europe,15208448
cluster3,NorthAmerica,NorthAmerica,4845206
cluster3,NorthAmerica,NorthAmerica,3246975
cluster4,NorthAmerica,Asia,28781221
cluster1,NorthAmerica,Europe,15664522
cluster4,NorthAmerica,Asia,25319783
cluster3,NorthAmerica,NorthAmerica,4019658
cluster3,NorthAmerica,NorthAmerica,3668487
cluster0,NorthAmerica,NorthAmerica,5097468
cluster1,NorthAmerica,Europe,14575444
cluster1,NorthAmerica,Europe,14454791
cluster2,NorthAmerica,Asia,26931630
cluster3,NorthAmerica,NorthAmerica,333882
cluster0,NorthAmerica,Asia,28541686
cluster3,NorthAmerica,NorthAmerica,3944479
cluster4,NorthAmerica,Europe,13214682
cluster3,NorthAmerica,NorthAmerica,3215108
cluster2,NorthAmerica,NorthAmerica,30234
cluster1,NorthAmerica,Asia,28541686
cluster1,NorthAmerica,Europe,14870517
cluster3,NorthAmerica,NorthAmerica,1858555
cluster1,NorthAmerica,Europe,15230122
cluster4,NorthAmerica,Europe,12611429
cluster3,NorthAmerica,NorthAmerica,2851316
cluster4,NorthAmerica,MiddleEast,16014337
cluster3,NorthAmerica,NorthAmerica,4249636
cluster0,NorthAmerica,NorthAmerica,490281
cluster1,NorthAmerica,Europe,15316259
cluster1,NorthAmerica,Europe,15439977
cluster3,NorthAmerica,NorthAmerica,650197
cluster1,NorthAmerica,SouthAmerica,7100762
cluster4,NorthAmerica,Europe,15863623
cluster3,NorthAmerica,NorthAmerica,30234
cluster2,NorthAmerica,Europe,14365620
cluster3,NorthAmerica,NorthAmerica,3005934
cluster3,NorthAmerica,NorthAmerica,3902
cluster4,NorthAmerica,SouthAmerica,7100762
cluster4,NorthAmerica,Europe,16447971
cluster4,NorthAmerica,Europe,12611429
cluster4,NorthAmerica,Europe,14308640
cluster1,NorthAmerica,Europe,14719879
cluster1,NorthAmerica,NorthAmerica,13627770
cluster4,NorthAmerica,Asia,17817208
cluster4,NorthAmerica,Europe,14876362
cluster1,NorthAmerica,Europe,14635705
cluster3,NorthAmerica,NorthAmerica,3866078
cluster1,NorthAmerica,Asia,28781221
cluster3,NorthAmerica,NorthAmerica,692936
cluster1,NorthAmerica,Europe,15966098
cluster4,NorthAmerica,Europe,13863291
cluster1,NorthAmerica,Europe,14492638
cluster3,NorthAmerica,NorthAmerica,5435526
cluster4,NorthAmerica,SouthAmerica,7511644
cluster4,NorthAmerica,Europe,13214682
cluster3,NorthAmerica,NorthAmerica,3008042
cluster1,NorthAmerica,Europe,14561618
cluster4,NorthAmerica,MiddleEast,16388316
cluster4,NorthAmerica,Europe,12744203
cluster3,NorthAmerica,NorthAmerica,5391754
cluster3,NorthAmerica,NorthAmerica,5050717


==> data/clustering/plab-cluster-geo_v2-OUT_apriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Apriori -N 10 -T 0 -C 0.51 -D 0.05 -U 1.0 -M 0.1 -S -1.0 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-3,5-8
Instances:    9530
Attributes:   2
              rtt_cluster
              continentpair
=== Associator model (full training set) ===


Apriori
=======

Minimum support: 0.1 (953 instances)
Minimum metric <confidence>: 0.51
Number of cycles performed: 18

Generated sets of large itemsets:

Size of set of large itemsets L(1): 9

Size of set of large itemsets L(2): 1

Best rules found:

 1. rtt_cluster=cluster1 2447 ==> continentpair=Europe-NorthAmerica 1459    conf:(0.6)
 2. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster1 1459    conf:(0.57)



==> data/clustering/plab-cluster-geo_v2-OUT_predictiveapriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-3,5-8
Instances:    9530
Attributes:   2
              rtt_cluster
              continentpair
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster2 123    acc:(0.77857)
  2. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster2 149    acc:(0.75152)
  3. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster2 57    acc:(0.61359)
  4. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster0 21    acc:(0.47201)
  5. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster2 52    acc:(0.32516)
  6. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster3 51    acc:(0.31924)
  7. continentpair=SouthAmerica-SouthAmerica 30 ==> rtt_cluster=cluster2 9    acc:(0.28596)
  8. continentpair=SouthAmerica-SouthAmerica 30 ==> rtt_cluster=cluster3 9    acc:(0.28596)
  9. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster1 13    acc:(0.28591)
 10. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster2 644    acc:(0.2804)
 11. continentpair=Europe-Europe 1122 ==> rtt_cluster=cluster3 809    acc:(0.27764)
 12. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster4 248    acc:(0.25025)
 13. rtt_cluster=cluster1 2447 ==> continentpair=Europe-NorthAmerica 1459    acc:(0.24629)
 14. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster1 1459    acc:(0.2344)
 15. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster4 251    acc:(0.22915)
 16. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster3 750    acc:(0.22293)
 17. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster4 19    acc:(0.21912)
 18. continentpair=Europe-MiddleEast 516 ==> rtt_cluster=cluster3 271    acc:(0.2187)
 19. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster4 466    acc:(0.21025)
 20. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster4 252    acc:(0.20615)
 21. rtt_cluster=cluster2 1487 ==> continentpair=Asia-Europe 644    acc:(0.20357)
 22. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster3 8    acc:(0.1973)
 23. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster1 215    acc:(0.19386)
 24. rtt_cluster=cluster3 2212 ==> continentpair=Europe-Europe 809    acc:(0.18934)
 25. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster0 29    acc:(0.18681)
 26. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster1 348    acc:(0.18625)
 27. continentpair=Europe-MiddleEast 516 ==> rtt_cluster=cluster0 180    acc:(0.1838)
 28. rtt_cluster=cluster3 2212 ==> continentpair=NorthAmerica-NorthAmerica 750    acc:(0.17979)
 29. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster1 150    acc:(0.17775)
 30. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster0 418    acc:(0.16573)
 31. rtt_cluster=cluster0 1610 ==> continentpair=Europe-NorthAmerica 486    acc:(0.16496)
 32. continentpair=Asia-Asia 156 ==> rtt_cluster=cluster4 24    acc:(0.15913)
 33. continentpair=Europe-Europe 1122 ==> rtt_cluster=cluster0 303    acc:(0.14898)
 34. rtt_cluster=cluster4 1774 ==> continentpair=Asia-NorthAmerica 466    acc:(0.14455)
 35. rtt_cluster=cluster0 1610 ==> continentpair=NorthAmerica-NorthAmerica 418    acc:(0.14243)
 36. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster1 25    acc:(0.13304)
 37. continentpair=SouthAmerica-SouthAmerica 30 ==> rtt_cluster=cluster0 3    acc:(0.13254)
 38. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster3 10    acc:(0.12551)
 39. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster2 92    acc:(0.12393)
 40. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster3 17    acc:(0.11835)
 41. rtt_cluster=cluster4 1774 ==> continentpair=Europe-NorthAmerica 356    acc:(0.1095)
 42. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster0 486    acc:(0.10554)
 43. rtt_cluster=cluster0 1610 ==> continentpair=Europe-Europe 303    acc:(0.1042)
 44. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster4 19    acc:(0.10147)
 45. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster3 61    acc:(0.08324)
 46. rtt_cluster=cluster4 1774 ==> continentpair=MiddleEast-NorthAmerica 252    acc:(0.07386)
 47. rtt_cluster=cluster1 2447 ==> continentpair=Asia-NorthAmerica 348    acc:(0.07352)
 48. rtt_cluster=cluster4 1774 ==> continentpair=NorthAmerica-SouthAmerica 251    acc:(0.07349)
 49. rtt_cluster=cluster4 1774 ==> continentpair=Europe-SouthAmerica 248    acc:(0.0724)
 50. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster4 356    acc:(0.0717)
 51. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster4 10    acc:(0.06852)
 52. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster2 128    acc:(0.06801)
 53. continentpair=MiddleEast-MiddleEast 44 ==> rtt_cluster=cluster4 2    acc:(0.06615)
 54. continentpair=Europe-MiddleEast 516 ==> rtt_cluster=cluster1 62    acc:(0.06377)
 55. rtt_cluster=cluster3 2212 ==> continentpair=Europe-MiddleEast 271    acc:(0.06128)
 56. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster4 105    acc:(0.06106)
 57. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster0 62    acc:(0.05765)
 58. rtt_cluster=cluster0 1610 ==> continentpair=Europe-MiddleEast 180    acc:(0.05633)
 59. continentpair=MiddleEast-SouthAmerica 90 ==> rtt_cluster=cluster0 4    acc:(0.05315)
 60. rtt_cluster=cluster2 1487 ==> continentpair=Asia-MiddleEast 149    acc:(0.05031)
 61. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster1 133    acc:(0.04838)
 62. rtt_cluster=cluster2 1487 ==> continentpair=Europe-NorthAmerica 132    acc:(0.04418)
 63. rtt_cluster=cluster2 1487 ==> continentpair=Asia-NorthAmerica 128    acc:(0.04297)
 64. rtt_cluster=cluster1 2447 ==> continentpair=MiddleEast-NorthAmerica 215    acc:(0.04294)
 65. rtt_cluster=cluster2 1487 ==> continentpair=Asia-SouthAmerica 123    acc:(0.04159)
 66. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster3 70    acc:(0.04087)
 67. continentpair=Asia-MiddleEast 200 ==> rtt_cluster=cluster0 7    acc:(0.04018)
 68. continentpair=Asia-SouthAmerica 156 ==> rtt_cluster=cluster0 5    acc:(0.03879)
 69. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster0 27    acc:(0.03378)
 70. rtt_cluster=cluster2 1487 ==> continentpair=Europe-SouthAmerica 92    acc:(0.03232)
 71. rtt_cluster=cluster1 2447 ==> continentpair=NorthAmerica-SouthAmerica 150    acc:(0.03135)
 72. rtt_cluster=cluster4 1774 ==> continentpair=Asia-Europe 105    acc:(0.03078)
 73. rtt_cluster=cluster3 2212 ==> continentpair=Europe-NorthAmerica 122    acc:(0.02885)
 74. rtt_cluster=cluster1 2447 ==> continentpair=NorthAmerica-NorthAmerica 133    acc:(0.0285)
 75. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster2 132    acc:(0.02774)
 76. continentpair=NorthAmerica-NorthAmerica 1377 ==> rtt_cluster=cluster2 68    acc:(0.0273)
 77. continentpair=Europe-NorthAmerica 2555 ==> rtt_cluster=cluster3 122    acc:(0.02656)
 78. rtt_cluster=cluster2 1487 ==> continentpair=NorthAmerica-NorthAmerica 68    acc:(0.02583)
 79. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster2 17    acc:(0.02372)
 80. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster0 34    acc:(0.02263)
 81. rtt_cluster=cluster0 1610 ==> continentpair=MiddleEast-NorthAmerica 62    acc:(0.02205)
 82. rtt_cluster=cluster2 1487 ==> continentpair=MiddleEast-SouthAmerica 57    acc:(0.02199)
 83. continentpair=Asia-Europe 884 ==> rtt_cluster=cluster1 31    acc:(0.02056)
 84. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster3 18    acc:(0.01986)
 85. rtt_cluster=cluster2 1487 ==> continentpair=Asia-Asia 52    acc:(0.01962)
 86. continentpair=MiddleEast-NorthAmerica 563 ==> rtt_cluster=cluster2 16    acc:(0.01778)
 87. rtt_cluster=cluster3 2212 ==> continentpair=Asia-Europe 70    acc:(0.01617)
 88. continentpair=Asia-NorthAmerica 977 ==> rtt_cluster=cluster0 26    acc:(0.0148)
 89. rtt_cluster=cluster3 2212 ==> continentpair=Europe-SouthAmerica 61    acc:(0.01318)
 90. continentpair=NorthAmerica-SouthAmerica 452 ==> rtt_cluster=cluster3 7    acc:(0.01239)
 91. rtt_cluster=cluster1 2447 ==> continentpair=Europe-MiddleEast 62    acc:(0.01206)
 92. rtt_cluster=cluster3 2212 ==> continentpair=Asia-Asia 51    acc:(0.01167)
 93. rtt_cluster=cluster0 1610 ==> continentpair=Asia-Europe 34    acc:(0.01157)
 94. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster0 5    acc:(0.01149)
 95. rtt_cluster=cluster0 1610 ==> continentpair=Asia-Asia 29    acc:(0.01088)
 96. rtt_cluster=cluster0 1610 ==> continentpair=NorthAmerica-SouthAmerica 27    acc:(0.01051)
 97. rtt_cluster=cluster0 1610 ==> continentpair=Asia-NorthAmerica 26    acc:(0.01029)
 98. continentpair=Europe-SouthAmerica 408 ==> rtt_cluster=cluster1 2    acc:(0.00922)
 99. rtt_cluster=cluster4 1774 ==> continentpair=Asia-Asia 24    acc:(0.00901)



==> data/clustering/plab-cluster-geo_v2-OUT_predictiveapriori__countrypair_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-7
Instances:    9530
Attributes:   2
              rtt_cluster
              countrypair
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. countrypair=Germany-Japan 48 ==> rtt_cluster=cluster2 48    acc:(0.99471)
  2. countrypair=Germany-Portugal 36 ==> rtt_cluster=cluster3 36    acc:(0.99423)
  3. countrypair=Brazil-Japan 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  4. countrypair=Germany-Russian 24 ==> rtt_cluster=cluster3 24    acc:(0.99253)
  5. countrypair=Germany-Singapore 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  6. countrypair=Japan-Portugal 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  7. countrypair=Japan-Switzerland 24 ==> rtt_cluster=cluster2 24    acc:(0.99253)
  8. countrypair=Italy-Singapore 20 ==> rtt_cluster=cluster2 20    acc:(0.99106)
  9. countrypair=Brazil-Korea 18 ==> rtt_cluster=cluster2 18    acc:(0.98992)
 10. countrypair=Brazil-Portugal 18 ==> rtt_cluster=cluster4 18    acc:(0.98992)
 11. countrypair=Brazil-Spain 18 ==> rtt_cluster=cluster4 18    acc:(0.98992)
 12. countrypair=Korea-Portugal 18 ==> rtt_cluster=cluster2 18    acc:(0.98992)
 13. countrypair=Japan-Russian 16 ==> rtt_cluster=cluster2 16    acc:(0.98834)
 14. countrypair=Brazil-Russian 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 15. countrypair=Brazil-Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 16. countrypair=Canada-Finland 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 17. countrypair=Canada-Hong 12 ==> rtt_cluster=cluster4 12    acc:(0.98281)
 18. countrypair=Canada-Hungary 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 19. countrypair=Canada-Slovenia 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 20. countrypair=Canada-Sweden 12 ==> rtt_cluster=cluster1 12    acc:(0.98281)
 21. countrypair=Canada-Taiwan 12 ==> rtt_cluster=cluster4 12    acc:(0.98281)
 22. countrypair=Finland-Germany 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 23. countrypair=France-Germany 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 24. countrypair=Germany-Hungary 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 25. countrypair=Germany-Israel 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 26. countrypair=Germany-Slovenia 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 27. countrypair=Germany-Sweden 12 ==> rtt_cluster=cluster3 12    acc:(0.98281)
 28. countrypair=Germany-Taiwan 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 29. countrypair=Korea-Russian 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 30. countrypair=Norway-Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 31. countrypair=Portugal-Singapore 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 32. countrypair=Singapore-Switzerland 12 ==> rtt_cluster=cluster2 12    acc:(0.98281)
 33. countrypair=Canada-Portugal 36 ==> rtt_cluster=cluster1 35    acc:(0.9821)
 34. countrypair=Greece-Taiwan 10 ==> rtt_cluster=cluster2 10    acc:(0.97778)
 35. countrypair=Italy-Taiwan 10 ==> rtt_cluster=cluster2 10    acc:(0.97778)
 36. countrypair=Czech-Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 37. countrypair=Finland-Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 38. countrypair=Hungary-Japan 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 39. countrypair=Japan-Slovenia 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 40. countrypair=Japan-Sweden 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 41. countrypair=Japan-Taiwan 8 ==> rtt_cluster=cluster3 8    acc:(0.96962)
 42. countrypair=Japan-Turkey 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 43. countrypair=Russian-Singapore 8 ==> rtt_cluster=cluster2 8    acc:(0.96962)
 44. countrypair=Austria-Israel 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 45. countrypair=Austria-Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 46. countrypair=Brazil-Czech 6 ==> rtt_cluster=cluster4 6    acc:(0.95531)
 47. countrypair=Brazil-France 6 ==> rtt_cluster=cluster4 6    acc:(0.95531)
 48. countrypair=Brazil-Hong 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 49. countrypair=Brazil-Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 50. countrypair=Cyprus-Japan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 51. countrypair=Czech-Norway 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 52. countrypair=Czech-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 53. countrypair=Finland-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 54. countrypair=France-Norway 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 55. countrypair=France-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 56. countrypair=Hungary-Korea 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 57. countrypair=Hungary-Norway 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 58. countrypair=Hungary-Portugal 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 59. countrypair=Korea-Slovenia 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 60. countrypair=Portugal-Slovenia 6 ==> rtt_cluster=cluster3 6    acc:(0.95531)
 61. countrypair=Switzerland-Taiwan 6 ==> rtt_cluster=cluster2 6    acc:(0.95531)
 62. countrypair=Germany-Poland 24 ==> rtt_cluster=cluster3 23    acc:(0.95479)
 63. countrypair=Austria-Cyprus 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 64. countrypair=Brazil-Cyprus 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 65. countrypair=Cyprus-Portugal 4 ==> rtt_cluster=cluster1 4    acc:(0.92689)
 66. countrypair=Cyprus-Russian 4 ==> rtt_cluster=cluster1 4    acc:(0.92689)
 67. countrypair=Cyprus-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 68. countrypair=Czech-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 69. countrypair=Czech-Russian 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 70. countrypair=Czech-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 71. countrypair=Finland-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 72. countrypair=Finland-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 73. countrypair=France-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 74. countrypair=Hungary-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 75. countrypair=Hungary-Russian 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 76. countrypair=Hungary-Singapore 4 ==> rtt_cluster=cluster2 4    acc:(0.92689)
 77. countrypair=Israel-Poland 4 ==> rtt_cluster=cluster3 4    acc:(0.92689)
 78. countrypair=Canada-Germany 72 ==> rtt_cluster=cluster1 68    acc:(0.91778)
 79. countrypair=Italy-Korea 30 ==> rtt_cluster=cluster2 28    acc:(0.89673)
 80. countrypair=Greece-Japan 40 ==> rtt_cluster=cluster2 37    acc:(0.88971)
 81. countrypair=Japan-Norway 24 ==> rtt_cluster=cluster2 22    acc:(0.87114)
 82. countrypair=Canada-France 12 ==> rtt_cluster=cluster1 11    acc:(0.86775)
 83. countrypair=Czech-Germany 12 ==> rtt_cluster=cluster3 11    acc:(0.86775)
 84. countrypair=Korea-Poland 12 ==> rtt_cluster=cluster2 11    acc:(0.86775)
 85. countrypair=Poland-Portugal 12 ==> rtt_cluster=cluster3 11    acc:(0.86775)
 86. countrypair=Hong-United 63 ==> rtt_cluster=cluster4 56    acc:(0.86667)
 87. countrypair=Canada-Canada 30 ==> rtt_cluster=cluster3 27    acc:(0.85995)
 88. countrypair=Germany-Norway 36 ==> rtt_cluster=cluster3 32    acc:(0.85558)
 89. countrypair=Argentina-Cyprus 2 ==> rtt_cluster=cluster2 2    acc:(0.85252)
 90. countrypair=Cyprus-Czech 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 91. countrypair=Cyprus-Korea 2 ==> rtt_cluster=cluster2 2    acc:(0.85252)
 92. countrypair=Czech-Finland 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 93. countrypair=Czech-France 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 94. countrypair=Czech-Hong 2 ==> rtt_cluster=cluster2 2    acc:(0.85252)
 95. countrypair=Czech-Hungary 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 96. countrypair=Czech-Israel 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 97. countrypair=Czech-Slovenia 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 98. countrypair=Finland-France 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
 99. countrypair=Finland-Hungary 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)
100. countrypair=Finland-Israel 2 ==> rtt_cluster=cluster3 2    acc:(0.85252)



==> data/clustering/plab-cluster-geo_v2-OUT_tertius__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Tertius -K 10 -F 0.0 -N 1.0 -L 4 -G 0 -c 0 -I 0 -P 0
Relation:     plab-cluster-geo-weka.filters.unsupervised.attribute.Remove-R2-3,5-8
Instances:    9530
Attributes:   2
              rtt_cluster
              continentpair
=== Associator model (full training set) ===


Tertius
=======

 1. /* 0,343091 0,103673 */ rtt_cluster = cluster1 ==> continentpair = Europe-NorthAmerica
 2. /* 0,340943 0,115005 */ continentpair = Europe-NorthAmerica ==> rtt_cluster = cluster1
 3. /* 0,273756 0,032844 */ continentpair = Europe-Europe ==> rtt_cluster = cluster3
 4. /* 0,263522 0,025184 */ continentpair = Asia-Europe ==> rtt_cluster = cluster2
 5. /* 0,232346 0,147219 */ rtt_cluster = cluster3 ==> continentpair = Europe-Europe
 6. /* 0,226272 0,088458 */ rtt_cluster = cluster2 ==> continentpair = Asia-Europe
 7. /* 0,203297 0,065792 */ continentpair = NorthAmerica-NorthAmerica ==> rtt_cluster = cluster3
 8. /* 0,182807 0,153410 */ rtt_cluster = cluster3 ==> continentpair = NorthAmerica-NorthAmerica
 9. /* 0,145142 0,053620 */ continentpair = Asia-NorthAmerica ==> rtt_cluster = cluster4
10. /* 0,123368 0,137251 */ rtt_cluster = cluster4 ==> continentpair = Asia-NorthAmerica

Number of hypotheses considered: 175
Number of hypotheses explored: 173


==> data/clustering/plab-cluster-geo_v3-OUT_apriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Apriori -N 10 -T 1 -C 1.1 -D 0.05 -U 1.0 -M 0.1 -S -1.0 -c -1
Relation:     plab-cluster-geo
Instances:    19060
Attributes:   2
              cluster
              continent
=== Associator model (full training set) ===


Apriori
=======

Minimum support: 0.1 (1906 instances)
Minimum metric <lift>: 1.1
Number of cycles performed: 18

Generated sets of large itemsets:

Size of set of large itemsets L(1): 8

Size of set of large itemsets L(2): 2

Best rules found:

 1. cluster=cluster3 4424 ==> continent=Europe 2142    conf:(0.48) < lift:(1.4)> lev:(0.03) [608] conv:(1.27)
 2. continent=Europe 6607 ==> cluster=cluster3 2142    conf:(0.32) < lift:(1.4)> lev:(0.03) [608] conv:(1.14)
 3. cluster=cluster1 4894 ==> continent=NorthAmerica 2438    conf:(0.5) < lift:(1.3)> lev:(0.03) [563] conv:(1.23)
 4. continent=NorthAmerica 7301 ==> cluster=cluster1 2438    conf:(0.33) < lift:(1.3)> lev:(0.03) [563] conv:(1.12)



==> data/clustering/plab-cluster-geo_v3-OUT_predictiveapriori__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.PredictiveApriori -N 100 -c -1
Relation:     plab-cluster-geo
Instances:    19060
Attributes:   2
              cluster
              continent
=== Associator model (full training set) ===


PredictiveApriori
===================


Best rules found:

  1. cluster=cluster1 4894 ==> continent=NorthAmerica 2438    acc:(0.24573)
  2. cluster=cluster3 4424 ==> continent=Europe 2142    acc:(0.24107)
  3. continent=SouthAmerica 1166 ==> cluster=cluster4 546    acc:(0.23546)
  4. continent=Asia 2529 ==> cluster=cluster2 1148    acc:(0.22934)
  5. cluster=cluster0 3220 ==> continent=NorthAmerica 1437    acc:(0.22509)
  6. cluster=cluster0 3220 ==> continent=Europe 1311    acc:(0.21276)
  7. cluster=cluster2 2974 ==> continent=Asia 1148    acc:(0.20064)
  8. cluster=cluster4 3548 ==> continent=NorthAmerica 1341    acc:(0.19345)
  9. cluster=cluster3 4424 ==> continent=NorthAmerica 1656    acc:(0.18976)
 10. continent=NorthAmerica 7301 ==> cluster=cluster1 2438    acc:(0.16998)
 11. continent=Europe 6607 ==> cluster=cluster3 2142    acc:(0.16362)
 12. cluster=cluster1 4894 ==> continent=Europe 1570    acc:(0.16178)
 13. cluster=cluster2 2974 ==> continent=Europe 868    acc:(0.15408)
 14. continent=SouthAmerica 1166 ==> cluster=cluster2 307    acc:(0.14699)
 15. continent=Asia 2529 ==> cluster=cluster4 648    acc:(0.14467)
 16. continent=Europe 6607 ==> cluster=cluster1 1570    acc:(0.13362)
 17. continent=MiddleEast 1457 ==> cluster=cluster1 328    acc:(0.12687)
 18. continent=NorthAmerica 7301 ==> cluster=cluster3 1656    acc:(0.12418)
 19. continent=MiddleEast 1457 ==> cluster=cluster3 315    acc:(0.12269)
 20. continent=MiddleEast 1457 ==> cluster=cluster4 297    acc:(0.11782)
 21. cluster=cluster4 3548 ==> continent=Europe 716    acc:(0.11765)
 22. continent=MiddleEast 1457 ==> cluster=cluster0 295    acc:(0.11726)
 23. continent=Europe 6607 ==> cluster=cluster0 1311    acc:(0.11691)
 24. continent=NorthAmerica 7301 ==> cluster=cluster0 1437    acc:(0.11616)
 25. cluster=cluster4 3548 ==> continent=Asia 648    acc:(0.10588)
 26. continent=NorthAmerica 7301 ==> cluster=cluster4 1341    acc:(0.10562)
 27. continent=Asia 2529 ==> cluster=cluster1 405    acc:(0.09332)
 28. continent=MiddleEast 1457 ==> cluster=cluster2 222    acc:(0.08929)
 29. cluster=cluster4 3548 ==> continent=SouthAmerica 546    acc:(0.08909)
 30. cluster=cluster2 2974 ==> continent=NorthAmerica 429    acc:(0.08388)
 31. continent=SouthAmerica 1166 ==> cluster=cluster1 153    acc:(0.07758)
 32. continent=Europe 6607 ==> cluster=cluster2 868    acc:(0.07595)
 33. continent=Europe 6607 ==> cluster=cluster4 716    acc:(0.06665)
 34. cluster=cluster2 2974 ==> continent=SouthAmerica 307    acc:(0.06422)
 35. continent=SouthAmerica 1166 ==> cluster=cluster3 113    acc:(0.06204)
 36. cluster=cluster0 3220 ==> continent=MiddleEast 295    acc:(0.05879)
 37. cluster=cluster4 3548 ==> continent=MiddleEast 297    acc:(0.05623)
 38. cluster=cluster1 4894 ==> continent=Asia 405    acc:(0.05607)
 39. continent=Asia 2529 ==> cluster=cluster3 198    acc:(0.05365)
 40. cluster=cluster2 2974 ==> continent=MiddleEast 222    acc:(0.05102)
 41. cluster=cluster3 4424 ==> continent=MiddleEast 315    acc:(0.04698)
 42. cluster=cluster1 4894 ==> continent=MiddleEast 328    acc:(0.04109)
 43. continent=NorthAmerica 7301 ==> cluster=cluster2 429    acc:(0.03034)
 44. continent=Asia 2529 ==> cluster=cluster0 130    acc:(0.029)
 45. cluster=cluster3 4424 ==> continent=Asia 198    acc:(0.02613)
 46. continent=SouthAmerica 1166 ==> cluster=cluster0 47    acc:(0.02437)
 47. cluster=cluster0 3220 ==> continent=Asia 130    acc:(0.02351)
 48. cluster=cluster1 4894 ==> continent=SouthAmerica 153    acc:(0.01586)
 49. cluster=cluster3 4424 ==> continent=SouthAmerica 113    acc:(0.01385)
 50. cluster=cluster0 3220 ==> continent=SouthAmerica 47    acc:(0.01259)



==> data/clustering/plab-cluster-geo_v3-OUT_tertius__continentpair_.txt <==
=== Run information ===

Scheme:       weka.associations.Tertius -K 10 -F 0.0 -N 1.0 -L 4 -G 0 -c 0 -I 0 -P 0
Relation:     plab-cluster-geo
Instances:    19060
Attributes:   2
              cluster
              continent
=== Associator model (full training set) ===


Tertius
=======

 1. /* 0,177527 0,072455 */ continent = Asia ==> cluster = cluster2
 2. /* 0,169979 0,095803 */ cluster = cluster2 ==> continent = Asia
 3. /* 0,134259 0,119727 */ cluster = cluster3 ==> continent = Europe
 4. /* 0,127822 0,234260 */ continent = Europe ==> cluster = cluster3
 5. /* 0,123356 0,128856 */ cluster = cluster1 ==> continent = NorthAmerica
 6. /* 0,118759 0,255142 */ continent = NorthAmerica ==> cluster = cluster1
 7. /* 0,099563 0,032529 */ continent = SouthAmerica ==> cluster = cluster4
 8. /* 0,070941 0,157503 */ cluster = cluster4 ==> continent = SouthAmerica
 9. /* 0,048855 0,093547 */ cluster = cluster0 ==> continent = NorthAmerica
10. /* 0,046071 0,100157 */ cluster = cluster0 ==> continent = Europe

Number of hypotheses considered: 70
Number of hypotheses explored: 70


==> data/clustering/rtt-cluster1.dat <==
24
23
24
24
23
23
23
23
23
24
23
23
23
28
24
24
24
24
26
24
24
24
24
25
24
24
24
24
24
24
24
23
23
23
24
23
24
23
26
23
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
24
24
23
24
23
24
24
23
24
23
24
23
23
26
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
26
23
23
23
23
23
23
25
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
30
25
23
23
23
24
24
23
26
23
23
24
23
24
24
25
25
32
24
24
24
24
24
24
24
24
23
23
24
23
24
23
36
24
31
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
29
24
24
24
24
24
24
23
24
34
25
23
23
23
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
23
25
23
24
24
24
24
24
24
24
24
24
24
24
25
24
23
24
24
24
24
24
25
24
23
26
30
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
23
23
23
23
35
24
24
23
24
24
24
24
24
24
24
27
24
23
24
24
23
23
24
28
24
23
23
23
23
25
23
24
23
23
23
24
24
24
24
24
24
24
24
25
24
24
24
24
23
23
24
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
26
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
26
24
24
24
24
24
25
24
23
23
24
23
25
23
23
23
23
23
23
24
23
24
24
25
24
24
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
36
24
24
24
24
23
24
24
24
24
23
24
23
25
25
23
28
23
23
24
24
23
23
23
23
23
23
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
23
24
23
23
25
23
23
24
24
23
23
23
23
24
24
24
24
25
25
24
24
24
24
24
24
23
23
24
23
27
23
23
23
23
23
23
23
24
23
348
23
23
25
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
30
24
24
23
23
23
25
24
24
24
24
23
23
23
38
23
23
23
24
23
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
26
24
23
23
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
25
23
24
24
23
24
23
24
25
23
24
23
23
23
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
25
24
23
24
24
24
24
24
24
26
24
23
25
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
23
25
24
24
24
24
24
24
24
24
24
24
33
24
24
24
24
23
24
24
23
24
24
23
23
25
23
23
24
23
23
23
23
24
24
24
24
25
24
24
23
24
24
23
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
25
23
23
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
27
24
36
23
23
23
24
23
23
23
24
24
24
23
24
26
24
24
24
24
24
23
23
23
25
24
25
23
23
27
32
23
23
23
23
23
23
24
25
24
24
24
26
24
24
24
23
24
24
23
24
24
24
24
24
24
26
28
26
24
23
23
24
23
24
23
23
24
23
24
24
24
24
24
25
24
24
24
26
24
24
24
24
23
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
25
24
24
25
24
29
24
23
24
24
23
24
23
23
31
25
23
23
23
24
24
24
26
25
24
24
24
24
69
24
23
24
23
24
23
23
24
24
24
24
24
24
25
24
24
44
24
24
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
24
23
24
24
23
23
23
23
23
23
23
23
24
23
24
24
24
24
24
24
25
24
24
25
24
24
24
24
24
24
23
23
24
24
23
23
23
24
23
24
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
23
23
23
23
25
23
23
23
26
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
23
23
23
25
37
24
23
23
23
24
23
25
23
23
23
23
23
23
24
23
23
23
24
68
24
24
24
24
24
24
27
24
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
29
24
24
24
23
24
23
23
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
23
23
24
25
23
23
24
25
24
23
23
24
23
23
23
23
23
24
24
24
25
24
24
24
25
24
24
24
24
31
23
23
25
24
24
25
24
24
25
24
24
24
24
26
24
24
24
24
24
24
23
23
24
26
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
24
24
23
24
24
23
23
23
23
23
23
23
23
23
23
24
24
25
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
24
23
23
23
23
27
23
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
23
24
23
23
23
23
23
23
23
24
23
24
24
24
24
24
34
24
24
24
24
24
24
24
24
27
24
24
24
24
24
23
25
24
23
24
23
24
23
23
26
23
23
24
34
23
23
23
24
24
24
26
24
25
28
24
24
24
24
24
24
24
24
30
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
25
23
24
24
24
24
24
24
24
23
24
24
24
24
24
24
30
24
24
23
32
23
23
23
24
24
24
23
24
23
23
23
24
23
23
24
26
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
24
23
24
23
23
23
23
23
23
24
24
25
24
24
25
24
28
23
24
23
24
23
25
24
24
24
23
23
34
23
23
26
24
24
24
24
24
24
32
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
23
23
23
23
23
23
26
24
24
24
24
27
24
26
25
24
24
24
24
28
24
24
25
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
38
23
23
23
23
25
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
23
23
23
32
24
23
23
23
23
24
23
24
26
24
24
24
24
24
24
35
24
26
24
24
26
24
23
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
24
23
24
32
24
23
24
29
23
24
23
23
23
23
26
23
24
25
25
*
25
24
24
24
25
24
24
24
24
25
24
24
25
32
25
24
24
24
24
32
24
27
25
24
24
24
25
26
24
23
24
24
24
24
38
26
24
24
23
24
26
23
25
23
23
24
24
24
25
25
25
25
24
24
24
26
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
23
27
24
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
23
27
24
24
36
23
24
24
24
24
34
26
24
24
25
24
23
23
23
23
23
25
24
27
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
23
24
23
24
23
24
23
23
23
23
23
23
23
23
24
23
23
28
24
26
24
24
25
24
24
24
25
24
24
23
23
26
23
23
26
23
24
23
23
24
25
24
24
24
24
24
24
31
24
24
24
26
24
24
24
24
23
25
23
23
24
24
25
24
24
24
24
24
24
24
24
24
25
25
23
24
24
23
25
24
23
24
23
24
24
23
23
25
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
33
24
23
24
23
23
23
28
23
23
23
23
23
23
24
24
24
26
24
25
24
24
24
27
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
25
23
23
23
24
24
24
24
25
24
24
24
26
24
23
24
24
23
24
24
24
24
23
23
24
23
23
24
23
23
23
30
24
24
24
24
26
24
24
24
24
24
25
23
24
27
24
23
26
23
23
23
23
23
23
23
23
23
23
24
43
24
24
24
25
24
24
24
24
27
24
24
24
23
23
37
23
23
23
25
23
23
23
23
24
24
24
24
24
26
26
24
24
37
24
24
25
23
24
24
24
23
23
24
23
23
23
24
23
24
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
24
24
24
24
24
26
24
24
24
24
24
24
24
24
24
24
24
24
24
24
28
24
24
24
24
24
26
24
24
23
23
23
23
23
23
29
23
23
23
23
23
24
23
23
23
23
23
23
25
24
25
24
24
24
24
29
24
25
23
23
25
24
25
24
24
23
24
23
23
23
23
23
23
24
24
25
24
24
24
23
23
23
23
25
23
23
24
24
24
24
24
24
24
24
24
23
23
23
25
23
24
27
24
24
24
23
24
23
24
23
23
23
23
26
24
24
24
24
24
24
28
24
23
23
26
23
23
24
23
23
24
23
23
24
24
23
24
24
24
23
26
23
23
25
24
*
25
24
24
24
24
23
26
24
24
23
25
24
24
24
25
24
25
24
24
23
23
25
23
24
25
24
24
24
24
24
25
29
24
24
23
23
23
24
25
24
24
24
24
24
26
24
24
24
24
24
23
24
24
24
24
24
27
25
23
25
23
25
24
23
23
24
24
23
25
24
24
28
24
24
24
24
24
24
24
25
25
24
24
24
24
23
23
24
23
24
24
24
24
24
23
25
23
23
23
23
23
23
24
26
24
24
24
23
24
24
24
23
24
23
23
33
23
24
25
32
24
24
24
24
23
24
23
26
24
24
23
24
23
24
23
23
24
24
24
24
25
24
24
26
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
31
23
25
23
24
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
23
26
23
24
23
23
25
24
23
24
24
24
24
24
24
24
24
24
25
24
23
23
23
24
23
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
23
24
24
24
24
24
23
24
24
27
23
23
23
27
24
24
24
24
24
24
23
23
25
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
23
23
25
24
24
24
26
44
24
25
24
24
24
24
26
24
24
25
23
23
23
23
23
23
24
29
24
24
24
24
24
23
27
24
24
23
25
24
24
24
24
25
24
29
23
24
23
23
23
24
24
24
24
24
24
24
23
23
24
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
26
24
24
24
24
24
24
25
24
23
23
24
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
27
23
24
23
24
23
23
24
24
24
25
25
25
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
25
23
25
23
23
23
23
23
24
24
24
25
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
30
23
24
23
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
27
23
23
24
24
23
25
24
24
25
24
24
24
24
24
25
23
24
24
23
25
23
23
25
24
24
24
24
24
24
24
24
23
24
23
24
23
23
24
24
24
24
23
24
25
63
23
23
23
23
23
24
24
28
25
24
24
24
23
24
23
23
24
23
26
24
24
24
42
24
23
23
23
24
24
24
24
25
24
23
23
23
24
23
23
23
24
24
25
24
24
23
26
24
24
28
23
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
36
24
24
24
24
24
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
26
24
25
23
24
23
23
24
24
23
23
24
25
23
23
24
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
28
25
24
23
27
23
27
24
24
25
24
25
23
23
23
23
24
24
24
24
24
24
24
24
24
23
30
24
23
24
24
23
25
24
23
23
23
27
23
23
25
26
27
24
25
24
24
41
23
23
23
24
24
24
24
24
24
24
24
23
25
25
23
24
24
26
24
24
24
24
23
24
24
25
23
23
23
24
27
25
26
31
23
23
24
26
23
23
23
24
24
24
24
24
23
26
24
24
23
24
24
24
24
23
23
23
24
23
23
23
26
24
24
24
25
24
25
24
23
24
23
25
24
25
24
25
24
24
24
24
24
400
24
24
24
23
24
24
24
24
24
24
24
24
23
24
25
23
24
23
23
24
24
24
24
24
23
24
23
23
23
23
23
24
24
23
23
24
24
24
24
24
24
24
23
23
24
23
24
24
24
24
24
23
24
24
24
23
24
24
23
24
24
26
24
24
24
24
23
23
28
23
23
23
23
24
25
25
24
24
26
27
24
24
24
23
23
24
24
23
23
27
24
24
23
23
24
33
24
25
24
23
24
24
26
33
23
23
23
23
24
24
25
24
24
24
24
24
23
24
23
23
24
23
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
23
23
24
24
24
33
24
24
24
23
23
23
23
23
23
24
24
26
24
24
24
24
23
23
23
23
23
23
23
24
24
28
24
24
24
23
23
23
23
24
23
23
25
24
24
25
24
24
24
24
23
23
24
23
24
24
25
24
25
24
24
23
23
23
23
24
23
24
24
24
24
24
24
26
23
23
109
23
23
24
24
24
24
24
24
25
24
24
24
24
23
24
23
24
23
23
24
24
24
24
26
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
24
24
23
23
23
24
23
24
24
24
24
24
24
23
24
23
23
25
23
24
24
24
24
23
24
24
24
25
24
24
24
26
24
24
24
24
23
23
23
27
24
24
24
28
24
24
24
24
24
25
23
25
23
39
24
24
24
24
24
24
23
26
24
23
23
23
23
24
23
23
24
24
29
24
24
24
23
23
23
23
24
24
23
24
24
24
24
23
23
24
24
24
23
23
25
23
23
23
24
28
23
23
23
23
23
23
26
24
24
26
24
24
24
24
23
24
23
23
23
24
24
24
24
25
24
29
24
33
26
24
23
25
25
24
24
24
24
24
23
23
32
24
24
24
24
24
24
23
24
23
23
23
24
24
26
24
24
24
23
25
24
23
23
24
23
24
23
28
23
24
24
24
24
24
24
23
23
33
25
24
24
25
24
24
24
26
24
23
23
23
25
25
24
24
24
26
24
24
24
23
23
23
23
24
24
24
24
43
24
23
23
24
27
23
24
24
24
24
24
23
24
23
23
24
23
24
24
24
24
24
24
24
26
23
24
23
23
24
24
25
23
26
23
26
23
23
23
24
25
23
26
25
23
23
23
23
24
25
24
24
24
24
24
23
23
23
23
25
32
26
24
24
24
26
25
24
23
24
23
24
24
24
25
24
24
23
23
24
24
27
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
23
23
23
23
23
23
26
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
23
23
23
23
23
23
23
25
26
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
24
24
37
24
23
23
24
24
24
24
24
24
24
24
26
24
23
23
23
28
26
24
24
25
24
24
24
23
23
23
23
23
24
24
31
27
25
24
23
23
24
23
23
23
23
24
24
24
24
24
31
23
23
23
23
23
23
25
24
24
41
24
23
23
25
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
23
23
28
24
24
24
24
24
24
24
23
34
23
23
23
23
25
24
24
24
24
24
23
23
23
23
23
24
23
24
24
24
24
25
24
23
23
23
23
23
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
25
24
24
24
24
25
23
28
24
25
23
24
26
24
24
24
25
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
23
24
26
23
23
25
23
23
24
24
24
24
24
32
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
23
24
24
24
24
24
24
24
25
23
23
24
23
23
24
27
24
24
24
24
25
23
24
23
23
23
23
24
24
24
24
24
24
26
23
23
25
24
24
24
24
24
24
24
24
24
23
23
23
23
25
24
24
25
24
24
23
24
23
23
23
23
24
24
24
24
24
23
24
23
23
25
23
24
24
24
31
25
24
24
23
23
23
23
24
24
25
24
24
24
24
23
23
24
24
23
23
24
24
24
24
24
23
25
24
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
23
23
23
29
23
23
24
24
24
24
24
24
23
25
25
23
24
23
23
24
24
24
24
24
26
24
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
24
24
24
25
24
24
23
24
24
23
23
25
24
26
24
24
24
26
23
23
24
23
24
24
24
24
26
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
25
24
24
24
26
24
24
24
23
28
23
23
23
24
25
25
24
24
24
24
23
24
23
25
23
23
24
24
24
24
24
24
24
24
24
24
30
26
24
24
23
23
23
23
24
26
24
24
24
24
24
23
23
23
23
24
26
24
24
24
24
23
23
23
23
24
24
24
24
23
23
23
23
23
23
24
24
24
24
26
23
23
24
24
24
24
23
23
23
23
23
24
24
24
24
24
25
24
24
24
23
23
23
23
23
24
24
24
24
24
27
23
24
23
24
23
23
23
24
24
24
24
24
24
23
23
24
24
23
23
24
24
24
24
24
30
23
24
23
24
25
23
23
23
23
24
24
24
24
24
23
24
24
23
24
24
24
24
24
24
23
23
23
23
24
24
25
23
24
23
23
23
30
26
24
24
24
24
24
24
24
25
23
24
24
23
23
23
24
24
24
24
24
24
24
24
25
24
25
25
24
24
24
24
23
24
24
24
24
23
23
23
25
25
27
24
24
25
25
23
23
23
23
23
23
23
23
26
24
24
24
24
24
23
23
23
23
24
23
24
24
24
23
23
26
23
25
26
24
25
24
23
24
24
24
23
24
25
24
24
24
37
23
25
23
23
24
24
24
24
23
24
23
23
23
23
23
25
24
24
23
23
24
25
23
23
24
23
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
23
24
23
23
23
23
23
24
25
24
24
24
24
24
23
24
23
23
23
24
25
24
24
24
24
24
24
23
23
24
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
30
23
24
24
24
25
24
24
23
24
24
31
23
23
23
23
24
24
24
24
23
26
24
23
23
24
24
24
24
24
23
23
23
23
23
24
24
24
24
25
23
23
23
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
24
24
24
25
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
24
23
25
23
23
24
24
23
26
24
24
30
23
24
24
24
23
23
23
23
23
29
24
24
24
24
24
25
23
24
23
23
25
23
24
24
24
23
24
24
24
23
23
23
23
23
25
24
24
24
24
24
23
25
24
23
26
23
23
29
24
24
24
24
24
25
23
24
23
23
23
24
24
24
24
24
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
26
24
24
24
23
23
23
24
24
23
23
24
24
24
26
23
23
24
23
61
23
23
23
24
24
24
24
24
24
24
25
47
23
24
23
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
26
23
23
23
26
24
24
24
24
24
23
23
24
24
24
26
24
24
24
23
23
23
24
23
24
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
25
24
24
24
24
26
24
23
23
24
23
24
23
23
24
24
24
25
24
24
24
23
23
24
23
23
23
24
28
24
26
24
24
23
23
23
24
24
24
24
24
23
23
23
23
24
24
24
24
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
23
23
23
23
23
23
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
23
23
23
25
23
25
24
24
24
23
29
23
23
23
23
24
24
24
24
24
23
23
23
24
23
23
24
24
25
24
23
23
24
23
29
25
24
24
25
23
24
25
24
24
24
24
23
38
23
23
24
23
24
24
24
24
24
23
24
23
27
23
23
23
23
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
23
23
24
23
23
23
23
25
24
24
25
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
23
24
23
23
26
23
24
24
24
24
24
23
24
23
24
24
23
24
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
24
24
24
24
24
23
23
23
23
24
26
24
24
24
24
24
24
23
26
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
23
24
24
24
24
24
23
24
24
23
23
23
23
24
26
24
24
24
24
24
24
23
28
23
23
23
24
24
24
24
23
24
23
23
23
23
24
24
24
25
24
23
23
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
24
25
24
24
24
24
23
24
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
25
24
24
24
24
24
24
24
23
23
23
23
23
25
25
23
23
23
23
24
24
24
24
24
24
23
24
23
24
23
24
23
23
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
24
27
23
23
23
23
23
23
23
24
24
25
24
24
24
23
23
23
23
23
24
24
24
24
24
23
24
25
23
23
23
23
24
24
24
24
23
23
24
24
24
24
25
24
24
23
23
23
24
24
23
24
24
24
24
24
23
24
23
24
23
24
25
24
25
24
24
24
23
23
23
23
23
24
24
24
24
23
23
23
23
23
25
26
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
23
24
24
24
23
23
23
24
24
24
24
24
23
24
24
24
23
25
24
24
24
24
24
23
24
23
24
23
23
24
32
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
26
23
26
23
23
24
25
23
23
23
23
23
23
23
35
24
25
24
24
24
24
23
24
23
24
23
23
24
24
24
24
24
24
23
25
24
24
24
23
23
24
23
24
23
25
24
24
24
24
24
24
24
23
23
24
24
23
24
24
24
24
24
23
24
25
23
23
24
24
24
24
24
23
23
35
23
23
25
24
24
24
25
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
23
27
23
24
24
25
24
24
24
23
23
23
23
23
23
25
24
24
24
25
24
24
23
23
23
24
23
23
23
27
24
24
24
25
24
24
23
23
23
23
23
23
27
24
24
24
24
23
23
23
23
23
23
27
24
25
24
24
24
24
24
24
24
53
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
39
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
27
24
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
25
30
24
24
24
24
23
23
23
23
23
24
24
24
23
24
23
24
23
23
24
24
24
827
24
24
24
24
23
24
23
24
24
24
24
24
24
24
24
24
25
23
24
23
23
23
23
23
24
24
24
26
24
24
24
24
26
24
23
23
24
23
24
23
23
23
24
23
24
24
24
24
24
24
23
23
24
23
23
23
35
24
24
25
24
24
23
24
24
23
23
23
24
23
23
24
25
52
23
23
24
24
24
24
23
23
23
23
24
28
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
29
24
24
59
24
24
23
24
23
23
24
24
24
24
23
23
23
23
23
23
25
24
24
24
24
24
56
24
24
24
23
23
23
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
24
24
23
24
23
30
23
25
24
24
24
24
27
24
24
27
23
23
24
23
24
24
24
24
23
24
23
24
24
23
23
23
25
24
24
24
24
24
24
24
88
23
23
23
23
23
23
24
32
24
24
24
24
24
24
27
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
26
23
23
24
24
24
24
25
24
24
25
23
24
23
23
23
23
29
23
24
24
24
26
24
24
23
23
23
26
23
23
25
23
24
24
24
24
23
23
24
23
23
23
24
23
25
24
24
24
24
24
24
24
24
59
29
24
23
23
23
23
23
23
24
24
24
24
23
23
25
24
24
24
24
24
24
24
25
23
24
23
24
24
24
23
24
24
24
24
24
23
25
24
24
24
24
23
24
29
23
23
24
24
24
25
25
24
24
24
24
23
24
24
24
25
23
24
24
24
24
23
24
24
23
24
24
24
25
24
24
23
23
23
23
23
23
24
31
24
23
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
25
23
25
24
25
24
25
25
24
24
23
23
25
25
23
24
23
25
24
24
24
24
26
23
24
26
23
24
23
24
24
24
29
24
23
24
23
23
23
23
24
23
25
24
24
24
24
24
30
24
23
23
24
23
24
25
24
24
24
24
24
25
24
23
23
23
23
23
23
26
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
24
23
24
27
24
25
24
23
24
24
24
24
23
23
24
24
23
24
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
24
23
25
23
23
24
24
24
24
25
24
25
23
24
23
24
24
24
23
24
23
24
24
24
24
24
24
24
24
24
23
24
25
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
24
24
24
23
23
24
24
23
23
23
24
23
25
24
24
24
24
24
24
24
24
23
23
23
23
24
25
24
24
24
24
23
23
23
23
24
23
23
23
24
24
27
24
24
24
24
24
24
24
26
23
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
25
24
23
24
32
24
23
23
26
27
24
23
25
24
24
25
24
24
23
23
23
24
23
24
24
24
28
24
24
24
24
23
23
26
23
25
27
23
24
23
23
23
23
23
24
24
27
24
24
24
24
24
23
23
24
23
25
38
23
23
23
23
24
24
24
24
27
24
24
25
24
24
24
24
28
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
24
24
25
24
24
24
24
24
23
23
23
23
23
24
24
27
24
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
26
24
24
23
23
23
27
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
23
24
24
26
23
23
27
24
28
24
24
25
24
24
24
24
*
23
23
23
23
23
24
24
24
24
23
23
24
24
24
23
23
24
24
24
25
24
24
24
24
23
23
24
23
24
23
31
24
24
24
24
24
23
24
23
23
23
24
24
24
24
72
24
23
23
24
23
23
23
24
24
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
26
26
24
24
23
24
25
24
23
23
25
24
24
27
26
24
24
24
26
23
25
23
23
23
24
24
25
24
24
24
24
24
24
23
23
23
23
24
24
27
30
24
24
23
24
23
23
23
25
23
24
25
24
24
23
24
23
23
23
23
23
23
23
26
25
24
24
24
24
23
23
23
23
23
23
23
24
33
24
24
24
24
23
23
24
23
24
23
23
23
24
24
24
24
25
24
24
24
24
25
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
24
24
24
33
24
24
24
24
23
23
24
24
24
24
24
24
23
24
23
23
24
24
23
24
24
24
25
25
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
25
24
24
24
40
25
24
24
24
23
23
23
28
25
24
24
24
24
24
23
25
23
23
23
25
23
24
25
24
25
24
24
24
24
42
23
24
23
25
23
23
23
24
25
24
24
24
24
24
24
23
24
24
24
23
23
23
23
24
24
25
25
24
24
25
23
24
23
23
23
24
27
24
24
24
24
25
24
23
23
24
23
23
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
23
24
25
23
23
27
24
24
24
24
33
24
25
23
24
23
23
23
24
23
24
24
24
24
24
23
24
23
23
23
25
28
24
24
25
24
24
24
23
23
24
23
23
24
25
24
24
24
24
24
24
23
24
23
23
24
23
24
25
24
24
24
29
23
24
24
24
23
23
24
24
24
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
25
24
24
23
23
23
25
25
24
24
24
24
23
24
24
23
23
24
26
25
24
24
24
24
24
23
24
23
23
23
23
23
24
24
27
24
24
23
23
23
23
23
23
23
24
24
24
24
24
23
23
24
24
23
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
28
24
24
24
24
24
24
23
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
24
23
24
23
23
23
24
24
25
24
24
24
24
24
28
24
24
23
23
23
23
23
24
24
23
23
23
23
24
24
24
24
23
24
24
25
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
27
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
26
24
24
24
24
24
25
24
23
24
23
23
23
24
24
24
26
24
24
24
23
25
24
24
24
24
24
24
23
23
23
24
27
24
27
24
25
23
23
24
24
24
24
24
24
23
23
24
23
23
24
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
25
25
24
24
23
23
24
24
24
23
23
23
23
23
24
24
27
26
24
25
27
24
24
23
23
23
23
23
23
24
24
24
25
24
24
24
24
23
23
23
23
23
24
24
24
29
24
24
25
27
23
24
24
23
23
24
24
26
24
24
23
23
25
23
23
24
23
28
24
24
24
24
24
34
24
23
24
23
23
24
24
24
24
35
24
24
24
24
25
24
23
23
23
23
24
26
24
24
24
24
24
23
23
23
23
24
24
24
24
24
23
25
24
24
24
23
23
23
24
25
24
25
24
24
24
24
24
24
24
23
23
24
23
27
25
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
24
23
23
26
23
23
23
23
26
36
24
24
24
24
23
26
24
23
23
23
23
23
23
24
24
24
25
24
24
24
25
25
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
26
23
25
24
23
23
24
24
27
24
24
24
24
23
23
24
23
28
24
23
23
24
24
24
24
24
24
23
25
29
23
23
23
24
24
24
24
25
24
26
24
24
24
24
23
24
25
23
24
23
23
94
24
24
25
24
24
23
25
24
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
25
24
23
24
24
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
25
24
24
24
23
31
24
26
25
24
24
24
33
25
23
24
23
24
23
23
23
24
26
24
24
24
24
24
24
24
24
23
23
23
23
24
25
24
24
24
24
24
23
23
24
24
24
23
23
23
24
24
24
24
33
24
24
24
24
23
23
24
23
24
25
24
24
24
24
23
23
23
23
24
24
26
24
24
24
26
27
24
24
31
23
23
23
24
23
24
24
24
24
24
24
24
24
23
24
23
24
23
24
24
25
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
26
24
23
23
23
23
25
25
24
24
24
24
24
24
25
23
23
23
23
24
24
24
23
23
23
23
23
24
24
26
24
24
24
23
34
24
23
24
24
24
24
23
26
23
23
24
23
23
24
26
24
23
24
24
24
23
24
27
24
24
24
25
24
24
24
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
23
24
29
25
23
23
23
24
24
24
24
27
24
23
23
23
23
28
23
25
24
24
24
24
24
24
24
23
24
25
25
23
23
24
24
24
25
24
24
30
24
24
23
23
30
23
23
23
23
24
24
24
24
24
24
23
24
24
23
24
23
25
23
24
24
24
24
24
24
25
23
23
23
23
23
24
23
24
24
23
25
23
24
23
23
23
24
24
24
24
24
24
24
23
23
25
23
23
24
26
23
23
23
24
24
38
24
24
24
24
24
24
23
24
24
23
25
24
25
24
24
24
23
24
23
23
35
23
23
24
24
26
24
24
23
24
23
23
25
23
23
24
24
24
24
24
24
23
26
23
24
23
23
72
24
30
24
24
25
23
23
25
23
23
23
23
25
24
24
24
23
24
24
23
23
26
24
24
24
24
24
23
24
24
26
23
23
23
23
24
24
24
24
25
24
23
23
23
23
24
24
24
24
24
24
25
23
24
26
23
23
23
24
24
24
24
24
24
23
23
24
24
24
23
27
24
24
24
24
24
24
23
24
24
23
23
24
26
24
24
24
24
24
24
29
23
27
23
24
24
24
24
24
24
24
24
23
23
25
23
23
23
23
24
24
24
24
24
24
23
24
23
23
24
23
23
24
27
24
26
24
24
24
24
25
26
23
23
25
23
23
24
24
25
24
24
25
23
24
23
23
23
23
23
23
26
25
24
24
24
24
23
23
23
26
24
25
26
24
24
24
23
24
24
23
23
23
23
26
23
23
23
25
40
24
24
23
24
24
24
23
23
25
23
24
24
24
24
25
27
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
23
23
24
24
24
26
24
24
23
23
23
23
23
23
24
24
24
24
24
24
23
25
23
23
23
24
24
24
24
24
24
24
23
23
24
23
26
23
23
26
23
23
23
26
24
24
24
24
26
24
23
23
24
23
26
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
28
24
24
23
24
23
23
26
24
24
25
24
25
24
23
24
24
24
24
24
23
23
23
24
23
24
24
26
24
24
24
27
23
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
29
24
23
23
24
24
24
24
24
23
24
25
23
24
23
24
24
24
24
24
24
24
25
23
23
25
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
26
25
24
24
24
24
23
25
23
24
23
24
24
24
35
24
24
23
23
23
23
24
23
24
24
28
24
27
25
24
23
24
24
25
23
23
24
24
24
24
24
23
23
25
24
23
23
24
27
24
25
24
25
25
24
25
24
23
24
23
23
23
24
24
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
26
25
23
25
23
24
24
24
24
24
24
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
24
24
24
24
25
23
23
23
25
25
24
27
24
24
24
28
24
24
23
23
24
23
23
25
26
24
24
24
24
24
24
24
24
24
23
25
24
24
24
25
23
23
23
23
25
25
25
24
24
24
26
24
23
23
24
24
25
25
24
24
24
24
23
26
24
24
24
24
28
28
24
25
32
26
23
24
24
24
25
24
24
23
26
23
23
23
24
24
26
24
24
25
24
23
23
25
25
24
28
25
23
23
24
32
24
24
25
24
24
24
24
24
25
23
24
24
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
25
24
24
26
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
24
23
23
23
23
24
23
23
24
24
24
24
24
25
24
24
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
26
24
23
23
23
24
25
25
24
27
24
24
24
27
23
23
23
24
24
24
24
24
23
23
25
23
23
23
23
24
23
24
33
23
24
24
29
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
24
27
23
24
23
23
24
23
24
24
24
25
24
24
24
24
29
23
23
23
23
24
24
24
26
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
23
23
25
24
23
24
24
25
23
23
23
23
24
29
26
24
24
24
24
23
24
23
23
23
24
25
24
28
24
24
24
24
24
23
23
26
23
23
24
27
24
24
26
24
23
26
24
24
24
24
24
29
23
24
23
25
23
23
25
24
24
24
24
26
24
23
23
24
23
23
25
24
25
23
23
23
23
23
24
23
24
32
24
24
24
23
23
24
23
23
23
26
23
29
24
25
24
24
24
24
24
23
24
23
23
23
24
24
31
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
23
23
23
26
37
23
24
25
25
24
24
24
24
26
24
24
23
23
23
23
23
24
24
24
24
38
24
25
23
23
24
24
23
23
23
23
24
24
24
24
24
24
23
23
23
25
23
26
24
24
24
27
24
24
25
25
23
23
23
23
26
*
24
24
24
25
24
25
23
28
23
24
23
23
23
24
24
24
24
30
24
23
23
23
27
23
24
24
32
24
25
23
24
23
23
23
24
24
24
24
24
25
24
24
23
23
23
23
23
24
24
24
24
23
24
24
26
23
23
23
24
24
24
24
24
24
23
24
23
29
24
23
34
24
25
24
25
24
23
26
23
23
23
24
23
24
24
24
26
24
24
27
23
23
24
24
27
23
24
24
25
24
24
24
23
26
24
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
45
24
24
26
24
24
24
24
24
24
23
23
24
23
23
23
24
24
26
26
25
23
24
24
23
23
23
23
25
24
24
24
24
24
24
24
23
23
24
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
24
26
23
23
25
23
24
23
25
24
24
24
24
26
23
23
23
23
23
23
24
24
24
24
23
24
24
23
24
23
23
23
25
25
24
24
24
24
24
23
24
23
23
23
23
24
24
24
24
28
24
24
23
23
23
25
23
24
42
24
24
24
24
24
23
23
23
23
23
24
25
24
24
24
24
23
24
24
23
23
23
23
23
25
24
25
24
23
24
23
29
24
23
24
24
23
24
24
28
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
28
23
23
23
24
24
24
24
24
24
24
26
24
24
23
23
23
23
29
24
24
24
24
24
23
23
24
23
23
23
24
24
412
24
24
24
23
23
25
24
23
23
31
24
24
24
24
24
24
23
23
23
24
87
24
29
26
24
24
25
24
23
26
23
24
23
27
23
24
24
24
24
24
23
24
25
23
23
23
23
24
24
24
24
24
24
25
24
23
26
26
23
23
23
24
27
24
24
24
25
24
23
24
23
24
24
24
25
24
28
23
23
25
30
23
25
24
24
24
24
26
25
30
25
28
23
23
24
29
24
24
24
24
23
23
24
24
23
23
24
24
24
24
23
23
23
24
24
24
24
24
24
25
25
23
23
23
24
24
24
24
24
24
30
24
25
23
24
23
24
24
25
24
24
25
24
23
24
23
23
23
24
23
28
24
25
24
24
23
23
23
23
23
24
24
23
24
23
24
23
24
23
23
24
24
24
26
24
23
24
24
23
23
24
23
23
25
24
24
26
24
24
24
25
25
24
27
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
29
25
24
24
24
23
23
23
23
23
25
24
25
31
24
24
24
23
23
23
23
26
23
24
23
24
24
24
24
26
24
23
24
24
23
32
23
23
24
29
24
24
24
24
23
24
26
23
26
23
24
25
24
24
24
25
24
23
23
24
25
23
27
24
24
24
24
24
26
26
23
23
23
23
23
24
24
26
24
24
24
25
23
24
23
23
23
26
24
24
24
24
24
24
24
24
23
25
27
23
24
24
25
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
24
26
24
24
24
24
23
23
24
23
23
23
25
24
25
25
24
24
23
24
25
24
24
23
23
23
23
23
23
24
24
27
25
23
24
25
24
24
24
24
23
24
25
29
26
24
23
23
24
25
24
24
24
24
23
23
26
26
24
23
23
24
24
24
24
25
23
505
25
24
23
26
23
23
24
26
24
25
227
30
24
25
24
23
23
23
23
24
23
23
28
24
25
24
24
24
24
23
25
23
28
23
23
28
23
23
26
24
24
855
24
24
24
27
23
24
25
24
23
24
23
23
27
25
24
24
26
24
24
24
26
27
24
25
24
24
24
29
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
23
26
23
24
24
24
24
24
24
23
24
23
23
25
25
24
25
24
24
28
24
24
28
24
26
23
24
23
23
24
24
24
24
24
27
24
23
25
23
24
23
24
23
23
23
24
26
24
24
23
26
24
26
24
23
23
93
23
24
24
27
26
25
24
24
23
23
23
23
23
23
23
23
24
24
24
23
24
24
24
23
24
23
23
23
24
24
24
24
24
25
23
26
30
23
23
29
23
24
23
24
24
24
23
24
27
25
24
26
24
24
25
24
29
24
24
25
23
24
23
25
23
28
24
24
24
25
25
24
24
27
27
23
28
23
23
25
24
24
24
24
24
24
24
23
23
23
23
23
24
24
25
24
24
24
24
23
24
24
23
25
24
25
24
24
38
24
24
24
24
24
24
24
24
23
29
25
23
23
23
23
24
25
24
27
24
25
24
24
24
24
24
32
27
24
23
24
23
23
23
23
23
24
24
28
24
24
25
24
29
24
23
24
23
24
24
23
25
24
24
24
24
25
23
24
24
24
23
27
23
24
24
27
24
24
26
24
24
23
24
23
24
24
24
24
24
24
24
24
23
23
23
26
24
25
24
24
26
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
28
24
24
24
23
23
23
26
23
24
24
24
24
24
24
23
24
23
25
24
24
24
24
24
24
24
24
23
28
23
23
23
23
24
24
29
24
24
24
24
23
24
23
23
34
23
23
26
24
24
24
24
24
24
24
24
27
23
23
24
26
24
24
26
24
24
25
23
23
23
24
23
32
24
24
24
24
25
24
23
24
23
27
23
23
23
23
24
25
25
24
24
24
24
25
23
23
23
23
23
23
24
27
24
24
23
25
25
24
24
24
24
23
24
23
23
23
24
*
24
25
24
26
24
24
24
24
23
24
26
23
23
23
24
24
23
23
23
23
23
23
25
24
24
24
24
24
26
23
23
23
25
24
23
24
24
24
24
24
24
24
24
23
23
24
23
23
25
23
25
27
24
24
25
23
24
25
24
24
24
24
24
24
24
24
23
24
24
24
24
29
24
24
25
24
23
24
24
23
23
24
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
25
24
24
25
24
24
24
24
23
23
24
23
23
25
27
24
24
24
24
24
27
23
23
23
35
23
24
23
23
24
23
24
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
25
23
23
23
24
29
34
24
24
24
30
24
24
24
24
24
23
24
24
25
24
26
23
23
24
26
25
24
25
24
24
24
25
24
24
24
23
27
23
25
23
23
23
23
23
24
24
24
29
24
24
24
24
24
25
24
23
24
38
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
23
24
24
24
24
24
24
24
23
24
23
25
23
23
27
24
32
24
24
24
24
23
26
24
24
23
23
23
24
24
25
24
24
24
24
24
23
23
23
26
24
25
24
24
24
25
24
24
30
23
24
24
23
23
23
24
24
25
25
24
24
23
37
23
25
24
25
24
30
23
23
24
24
23
23
23
23
24
24
24
25
23
23
23
25
24
24
24
25
24
24
25
23
27
23
23
23
24
25
24
24
24
24
24
26
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
25
24
28
23
24
28
24
24
24
24
24
24
24
23
40
23
23
23
24
25
25
24
24
35
24
25
49
25
29
24
24
24
23
25
23
23
23
24
24
28
26
24
25
24
24
24
25
25
23
23
26
24
31
25
24
24
24
27
23
24
24
23
23
23
23
23
24
24
25
24
24
24
24
24
23
23
23
23
23
23
24
33
26
23
25
24
24
24
27
24
24
23
23
23
23
26
23
24
23
24
24
24
24
25
23
23
24
24
23
26
34
25
23
23
23
24
25
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
25
26
24
24
26
24
24
24
24
23
23
31
23
23
23
25
24
24
24
24
24
24
24
24
23
23
23
83
23
23
23
24
25
24
25
24
26
24
24
23
23
23
23
23
25
23
24
24
25
23
49
24
24
23
23
24
24
24
24
25
24
24
27
24
23
24
23
23
27
23
23
23
24
24
26
24
24
24
24
24
24
24
24
33
23
23
23
23
24
25
24
24
24
24
24
25
24
23
25
23
23
23
24
24
24
24
24
24
24
23
24
25
23
23
31
23
24
24
24
24
24
24
24
24
24
24
28
24
24
24
24
24
23
25
23
23
23
24
24
24
24
24
24
24
23
33
23
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
26
23
23
24
24
24
24
25
24
23
26
24
24
23
24
23
26
24
28
24
24
24
24
29
26
24
23
23
24
24
26
25
24
24
26
24
24
24
35
25
24
24
24
24
24
25
24
23
23
23
23
24
23
23
25
24
26
24
24
24
23
26
23
24
23
23
23
24
27
24
24
25
24
24
24
24
24
23
23
23
29
23
23
24
24
24
24
24
24
26
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
26
24
23
24
24
24
23
26
24
24
24
24
32
24
25
23
23
23
23
23
23
24
24
24
24
24
24
25
23
23
23
26
23
23
25
23
23
25
24
24
24
24
25
23
24
24
24
23
24
24
24
24
24
24
24
24
23
23
24
28
23
24
24
24
24
24
23
24
23
24
23
23
24
24
24
24
27
24
24
23
24
23
23
23
23
23
24
24
24
24
24
25
29
24
23
24
25
24
23
24
24
24
24
24
24
24
29
24
25
30
24
23
23
23
23
23
24
23
24
24
24
32
24
24
24
23
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
23
24
24
26
24
24
24
23
31
24
26
25
23
29
23
23
24
23
24
24
24
25
24
24
23
24
23
24
23
23
23
23
24
24
25
24
24
24
24
24
23
23
23
23
25
24
25
24
24
26
24
24
24
24
23
23
23
23
29
23
23
26
24
24
28
24
24
24
24
23
27
23
23
30
23
23
23
25
29
24
24
24
24
24
24
24
24
24
24
28
24
24
23
23
23
24
24
25
24
25
24
23
26
23
23
24
24
23
24
23
23
23
24
23
23
24
24
24
24
24
27
24
24
44
23
24
23
23
23
25
26
25
24
26
24
24
23
23
23
23
27
23
23
23
24
24
24
23
25
24
24
24
23
23
25
23
23
24
25
24
24
24
24
24
25
24
23
24
25
23
23
23
26
24
24
24
27
24
24
23
23
24
23
24
23
23
26
24
24
24
24
24
24
24
25
23
24
23
24
25
26
24
24
24
24
24
23
23
23
24
23
23
23
23
24
27
24
24
24
25
25
24
24
24
24
23
26
23
23
30
23
23
24
24
24
24
24
24
25
24
23
27
25
24
23
23
23
23
23
24
26
24
24
24
24
25
24
24
23
25
24
23
23
23
24
25
24
24
24
24
25
24
24
23
24
23
23
24
23
23
25
24
24
24
24
24
24
24
25
23
25
23
23
23
25
25
24
24
24
24
24
24
25
24
23
23
23
23
24
24
23
23
24
25
23
23
23
24
25
24
24
24
24
25
23
25
23
23
23
23
24
25
24
24
23
29
23
24
24
24
24
23
24
24
28
24
24
24
25
24
23
23
24
24
24
24
24
24
24
23
23
23
23
23
26
24
25
24
24
26
24
23
25
23
24
23
23
23
23
24
24
24
24
24
23
24
24
24
23
26
23
24
23
27
25
24
24
25
24
24
24
24
23
25
23
24
23
24
24
24
24
24
24
24
24
24
23
24
23
26
23
23
24
24
24
24
24
24
24
24
25
23
24
24
24
24
24
23
25
23
23
23
24
26
24
26
24
24
24
23
23
23
24
24
23
27
23
23
24
24
24
24
26
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
25
24
25
34
24
24
24
24
23
23
23
23
25
23
23
23
25
24
24
25
24
24
24
26
23
23
23
23
23
28
31
24
24
24
24
24
23
23
23
23
23
23
24
23
24
24
24
24
27
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
31
23
23
24
24
25
24
24
24
23
24
23
23
24
23
46
23
23
24
24
24
24
33
24
24
23
24
25
31
23
23
23
23
24
24
24
24
31
24
27
23
24
24
24
24
24
23
24
24
23
25
24
23
23
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
23
24
24
24
23
23
23
26
27
23
23
24
26
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
27
24
24
23
24
24
23
23
23
23
23
26
23
25
27
24
24
31
24
24
24
23
23
23
25
23
23
23
23
23
25
24
24
24
25
27
27
23
23
23
24
24
24
24
24
24
24
23
27
23
23
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
25
23
23
23
25
23
23
24
24
24
27
24
24
24
24
24
23
24
43
23
23
23
23
24
24
24
24
24
24
24
24
25
34
23
24
23
26
24
24
23
24
24
24
24
28
24
24
24
24
23
24
23
23
23
23
23
29
23
23
24
24
25
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
23
24
27
24
25
25
25
24
24
24
23
23
23
24
25
23
23
23
25
23
23
24
25
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
25
24
24
24
24
23
24
24
24
24
24
24
25
23
23
23
24
23
23
23
23
24
24
24
24
24
25
23
24
23
24
24
23
23
23
23
24
23
23
24
24
25
24
30
24
24
24
24
23
23
23
24
24
23
23
25
23
30
24
24
24
24
25
25
24
24
24
24
24
23
25
23
23
23
24
25
24
24
24
24
25
23
23
24
25
24
24
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
23
24
25
25
23
27
23
23
23
24
23
24
24
24
25
24
26
24
24
24
24
24
25
23
23
23
24
23
23
23
24
24
24
26
24
24
24
24
24
24
23
23
25
24
23
23
23
26
23
24
25
24
25
24
24
25
24
24
23
23
26
24
23
24
23
23
23
24
23
23
25
24
25
24
24
24
24
25
24
24
23
23
24
23
23
23
27
23
23
23
23
24
24
24
24
24
25
24
24
24
26
24
23
28
24
23
24
23
25
24
23
23
23
23
23
24
25
24
24
24
24
25
23
26
24
24
26
24
24
24
24
24
25
23
24
23
23
25
23
23
24
24
25
25
31
24
24
24
23
24
24
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
23
23
24
30
24
24
24
24
24
24
24
24
24
29
23
23
23
23
23
24
24
24
24
24
25
24
23
24
24
24
23
24
23
24
24
24
24
24
24
24
24
24
24
23
23
23
26
23
23
24
25
24
24
24
24
24
23
24
24
23
24
23
23
23
23
23
26
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
25
24
27
24
27
24
23
24
23
25
23
25
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
24
26
24
24
24
24
24
24
23
23
23
23
25
25
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
23
23
26
23
23
24
24
24
25
24
24
24
23
24
23
24
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
25
24
23
24
24
23
23
24
33
25
24
28
33
27
24
24
24
25
24
24
23
31
23
24
27
27
25
27
24
26
24
24
24
23
24
30
23
23
24
24
25
25
24
23
32
23
25
24
24
24
23
23
23
24
23
23
24
24
42
34
29
43
24
44
26
23
24
24
23
23
23
47
23
28
24
24
29
24
24
24
38
24
27
24
24
24
24
24
24
23
24
23
23
51
24
24
23
24
24
29
24
25
25
23
25
23
36
23
39
23
23
23
29
23
24
25
24
24
39
24
23
24
23
23
23
24
24
24
24
24
24
25
26
24
42
24
23
23
23
34
24
23
27
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
23
24
24
44
23
26
23
24
24
23
24
24
25
29
25
24
26
24
24
28
24
24
23
24
25
31
24
24
24
24
24
24
26
24
41
32
24
32
26
25
24
24
37
23
25
24
24
23
28
28
24
24
25
24
23
24
24
30
23
24
23
23
23
23
24
24
24
30
24
24
24
24
24
23
24
25
23
61
23
24
30
24
24
24
24
30
23
43
26
23
24
23
25
33
24
25
23
25
27
23
23
23
23
23
23
23
35
24
24
24
25
24
24
24
24
24
25
27
24
23
41
23
24
23
26
23
24
24
24
24
24
23
24
24
24
24
24
23
25
33
24
24
23
23
23
24
*
*
24
24
24
24
24
24
24
25
24
24
24
24
23
24
24
23
23
25
25
24
25
24
24
24
24
24
23
23
24
24
23
23
23
23
24
23
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
25
24
23
24
24
24
24
24
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
23
24
24
27
26
25
24
24
24
23
23
25
23
24
24
24
24
24
24
24
24
24
23
23
24
25
23
37
24
24
23
24
24
24
24
24
23
23
23
23
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
23
24
24
23
24
24
24
24
24
23
23
23
23
23
24
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
2584
23
23
23
23
24
24
24
24
24
23
23
23
23
27
24
25
24
24
23
23
23
24
24
24
23
26
24
24
24
24
25
24
24
24
24
23
23
23
23
24
24
24
23
23
25
23
24
23
23
24
25
23
23
23
23
24
24
24
24
24
24
25
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
23
23
23
23
24
23
24
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
25
23
23
23
23
30
23
24
24
24
24
24
28
24
23
23
23
23
23
24
24
24
24
23
24
23
24
24
24
24
23
24
24
23
24
23
24
23
24
24
24
24
24
24
24
24
23
23
27
24
35
25
37
24
33
23
23
23
23
24
24
29
24
24
24
24
24
1029
24
24
24
24
24
24
24
23
23
24
24
24
24
25
24
27
23
23
24
24
23
23
23
24
23
24
23
23
24
23
23
24
39
24
24
24
24
24
23
23
25
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
26
23
23
23
23
23
24
24
24
24
23
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
23
31
23
23
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
25
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
26
23
24
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
26
23
23
24
24
24
24
24
24
24
24
24
26
23
25
23
23
24
23
23
23
26
24
24
24
24
24
24
24
24
24
23
23
23
23
27
24
23
23
23
24
24
33
24
25
24
24
24
24
27
24
23
23
23
23
23
23
23
23
26
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
26
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
25
24
24
24
24
25
24
24
24
24
23
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
27
25
24
24
24
24
24
24
24
24
24
24
24
23
23
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
24
24
24
24
24
24
24
23
23
24
23
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
23
24
24
24
23
23
23
23
24
23
23
23
24
23
26
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
23
24
24
24
24
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
27
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
25
23
24
23
24
23
23
24
24
24
24
24
24
24
24
24
24
63
29
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
26
23
27
24
23
23
23
24
24
25
24
24
24
24
24
24
25
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
24
24
23
23
25
23
23
23
24
24
24
24
24
24
24
24
24
24
23
26
23
23
24
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
23
24
23
25
24
24
24
24
24
24
24
24
24
25
24
23
23
23
23
23
23
23
24
23
23
24
24
24
24
36
27
24
24
24
24
24
23
23
23
24
23
23
23
23
23
25
23
29
24
24
23
57
23
24
23
23
23
23
23
23
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
23
23
25
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
23
23
26
23
23
23
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
25
23
24
24
24
24
25
24
24
24
24
24
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
25
24
24
23
23
23
24
23
23
23
23
23
23
23
23
23
32
24
24
29
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
23
25
24
25
24
24
24
24
26
24
24
24
24
23
23
23
25
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
25
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
25
23
23
36
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
23
23
24
24
24
32
24
24
24
24
23
24
24
24
23
24
24
23
23
23
23
24
23
23
23
24
24
24
24
25
24
24
24
23
23
24
23
23
23
23
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
23
23
24
24
23
23
24
23
23
23
24
26
24
24
24
24
24
24
24
24
23
23
25
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
23
24
23
23
23
23
23
23
24
23
24
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
23
27
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
26
24
24
25
24
24
24
23
23
24
23
23
23
23
23
23
30
24
24
24
24
25
24
24
23
31
24
23
23
23
23
23
23
23
23
24
23
24
24
24
24
24
24
26
23
24
24
23
23
24
26
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
23
24
24
24
23
23
23
24
24
24
24
24
24
25
24
24
24
24
23
24
24
24
24
23
23
25
23
23
24
23
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
24
23
24
24
24
24
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
24
25
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
26
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
29
23
23
23
23
24
24
24
24
23
24
24
24
24
24
24
24
23
24
23
23
23
23
26
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
28
23
23
23
23
23
23
23
24
25
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
30
24
24
24
24
25
25
24
24
23
24
23
23
23
24
23
24
25
24
24
24
24
24
24
24
23
23
23
23
24
25
23
24
24
24
24
24
24
24
23
24
23
23
24
23
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
25
26
26
24
24
31
24
24
24
23
23
23
24
23
23
23
23
24
23
24
24
26
24
24
24
24
24
23
25
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
26
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
25
24
24
24
24
25
23
23
24
23
23
27
24
24
24
23
23
23
25
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
26
24
23
24
24
24
24
27
26
24
24
25
23
23
23
23
24
24
25
25
24
24
24
23
24
23
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
24
24
24
25
24
25
24
23
23
25
23
28
23
23
23
23
23
24
24
24
24
25
24
24
24
23
25
24
23
24
23
24
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
24
24
23
23
23
25
23
24
24
24
24
25
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
25
24
24
28
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
23
23
24
25
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
26
26
24
24
24
24
24
24
24
23
24
25
23
23
25
23
24
24
24
24
24
25
24
23
23
23
23
24
25
25
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
25
24
24
25
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
29
23
23
23
26
23
23
23
24
24
26
24
24
24
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
25
24
24
24
24
24
24
24
25
23
23
23
23
23
24
24
23
23
24
24
24
24
24
24
24
24
28
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
26
24
24
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
23
23
23
23
24
26
24
24
24
24
24
23
24
23
23
23
23
23
24
27
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
24
25
24
23
24
24
23
23
23
23
24
25
23
25
23
30
24
25
24
25
23
23
23
24
24
25
24
25
27
24
34
25
24
24
23
24
23
30
26
23
23
24
24
27
24
24
24
26
44
30
455
23
25
23
24
24
24
27
24
23
24
24
23
23
23
24
23
24
24
25
24
24
24
23
23
24
23
24
23
23
24
25
24
26
25
27
23
25
23
23
23
23
23
24
25
28
24
24
24
23
23
23
23
23
25
24
24
24
24
24
24
28
23
24
23
25
28
23
24
24
25
24
24
27
23
24
23
23
24
23
23
24
24
24
24
24
23
23
28
23
23
25
23
23
24
24
24
26
25
24
24
25
23
23
23
25
23
23
23
24
24
24
25
24
24
24
26
23
23
24
23
23
24
26
24
24
24
24
24
25
24
24
24
24
23
24
24
23
27
23
23
27
23
23
23
23
782
24
25
24
24
24
24
24
24
23
23
26
25
25
24
24
24
24
24
23
23
23
31
23
24
26
24
24
23
23
24
23
23
23
24
25
24
24
24
24
23
23
23
23
23
23
24
27
24
23
23
23
23
23
30
24
24
24
24
24
24
24
24
23
25
23
23
23
24
23
23
23
24
26
24
24
24
24
24
24
23
24
24
23
23
23
23
24
28
24
24
23
24
23
23
23
23
24
24
24
24
24
23
24
23
24
23
24
23
24
24
24
24
25
24
23
23
23
26
24
24
24
24
24
24
23
23
24
24
23
23
24
24
24
24
24
24
24
25
23
23
26
23
23
24
24
24
25
25
23
24
25
27
23
23
23
23
23
24
24
24
24
24
24
24
42
23
23
23
23
24
23
24
24
25
24
24
23
24
23
24
24
23
23
30
24
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
28
23
23
23
27
23
24
24
521
601
24
24
24
24
24
23
24
23
23
24
23
24
25
24
26
24
24
26
24
24
24
23
23
23
23
23
23
24
25
24
24
24
23
23
23
23
23
27
25
24
24
24
24
25
23
24
23
23
23
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
23
24
24
27
24
23
23
23
23
23
23
24
24
24
24
25
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
25
24
23
24
23
24
24
25
25
25
25
24
24
26
24
23
23
24
23
24
25
23
24
24
23
24
28
23
24
24
24
25
23
23
25
24
24
24
24
24
26
58
24
23
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
23
24
23
24
23
24
23
24
24
26
24
25
25
23
23
23
23
24
25
24
24
24
24
23
24
23
23
25
25
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
71
23
24
23
24
24
23
23
24
23
24
24
24
24
24
24
24
26
24
24
23
23
23
24
23
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
23
24
23
26
23
24
24
24
24
24
24
23
23
23
24
23
25
24
24
24
26
30
24
23
23
23
25
24
24
24
24
24
24
25
24
23
24
23
23
34
25
26
24
24
24
24
27
24
26
23
40
23
24
23
29
24
24
24
24
24
25
24
23
23
23
24
23
23
24
25
29
24
24
24
24
25
24
24
23
23
26
24
24
24
24
24
24
24
23
24
24
24
34
24
24
24
23
24
23
23
24
24
24
24
26
24
24
24
26
24
23
23
23
23
23
23
23
24
24
25
24
24
23
23
23
24
24
24
24
24
24
25
26
24
24
26
31
23
24
23
24
24
24
24
24
24
24
24
24
23
23
32
24
24
24
24
24
24
23
23
23
23
24
24
25
28
24
24
24
24
25
24
23
23
25
23
23
28
28
24
25
28
25
23
24
23
24
24
23
24
23
23
25
24
24
25
28
24
24
24
24
24
24
24
23
23
23
28
24
24
24
27
24
24
24
23
23
23
23
24
23
25
23
23
24
24
24
24
24
23
24
23
24
30
24
23
23
23
24
23
24
24
24
24
24
24
24
23
23
23
23
23
24
28
24
24
24
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
25
24
24
24
24
23
24
25
24
24
24
24
23
24
23
24
23
23
23
24
23
23
24
25
24
24
24
24
24
24
24
23
24
23
24
25
25
23
24
24
821
25
24
24
24
24
25
25
24
43
23
23
24
23
23
23
23
24
23
24
24
24
24
24
24
26
24
23
23
23
24
23
23
23
24
24
24
27
25
24
24
24
23
23
23
30
28
23
25
24
29
26
24
24
24
25
25
24
228
23
27
23
23
25
24
25
28
24
24
24
24
24
23
24
23
23
24
24
24
24
24
26
23
24
24
23
23
23
24
24
24
24
24
23
24
29
25
26
23
23
24
27
24
24
24
26
24
23
24
55
25
23
31
24
24
24
23
23
23
23
23
23
23
24
24
24
25
24
23
23
23
23
24
23
26
23
24
23
27
23
23
23
23
24
24
24
24
24
25
24
24
24
24
26
26
24
23
23
24
23
23
24
24
24
24
24
24
24
23
25
23
24
24
23
23
23
23
23
23
23
25
24
24
24
24
24
39
24
23
23
25
23
26
26
26
24
24
24
26
23
23
23
26
24
23
24
24
24
24
24
24
24
24
23
23
26
23
83
24
27
24
25
24
24
25
24
23
23
24
24
23
23
25
23
24
24
24
24
26
34
24
24
24
31
24
24
24
26
24
23
23
23
24
24
23
24
25
25
24
24
24
24
32
23
23
23
25
23
24
24
24
24
25
23
24
24
23
23
23
23
24
24
26
24
24
24
24
23
24
23
24
24
24
24
24
25
25
23
23
23
23
24
24
25
25
24
25
27
25
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
25
24
24
24
27
24
23
24
23
23
23
24
25
24
24
25
24
24
24
24
23
23
23
23
27
23
25
24
24
24
24
24
24
24
23
25
23
23
23
23
25
24
24
25
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
27
24
24
24
24
23
23
24
23
23
23
24
25
24
24
24
24
27
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
37
24
24
23
23
23
26
23
23
24
25
24
24
24
24
26
24
24
26
24
24
23
23
24
24
24
24
23
24
23
29
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
24
24
24
25
24
24
25
24
24
24
24
23
24
23
23
23
24
24
24
24
29
24
25
24
24
23
24
24
24
24
24
24
23
24
23
23
25
23
26
26
24
24
24
23
23
24
24
25
24
24
24
24
24
24
23
23
26
23
23
23
24
23
24
24
25
24
24
24
24
24
24
24
23
23
23
23
24
25
24
24
24
24
24
24
23
23
23
23
23
23
25
24
24
30
24
24
24
24
25
24
23
25
23
25
23
24
24
24
24
25
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
29
23
23
24
24
24
24
24
24
24
25
24
23
25
23
23
24
23
23
24
25
24
24
24
24
24
23
27
24
23
26
23
23
25
24
28
24
24
24
23
24
26
23
23
23
24
24
24
24
24
24
24
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
25
23
25
24
24
27
24
24
25
23
24
25
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
24
23
24
23
24
23
24
23
24
24
25
24
24
24
24
26
24
23
23
23
26
23
23
25
23
23
23
23
25
23
24
24
24
28
24
24
106
24
26
24
23
23
23
24
24
24
*
33
24
24
23
24
23
23
23
24
28
24
24
24
24
25
23
23
23
26
24
24
41
24
24
24
23
23
25
23
23
23
24
26
26
24
24
24
33
24
24
24
23
24
23
23
23
24
24
24
24
24
24
24
33
23
24
23
24
24
24
23
23
23
23
25
23
23
24
26
24
24
24
24
27
23
23
24
23
23
23
23
24
24
24
24
88
27
23
23
24
23
24
24
24
27
24
23
24
24
25
25
24
24
24
24
24
23
23
23
23
23
24
23
24
24
24
24
24
24
25
25
23
24
24
23
26
23
23
24
24
24
24
43
24
24
24
23
65
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
24
23
24
24
24
23
26
24
24
24
24
26
24
26
24
24
24
26
24
29
23
23
26
25
23
23
24
24
25
24
24
24
25
25
23
24
23
23
23
23
23
24
24
24
24
23
24
24
25
23
23
23
23
24
24
24
24
24
24
28
24
23
23
25
24
24
25
24
30
24
23
23
29
23
23
24
23
24
24
24
24
24
24
24
23
25
24
24
27
24
23
23
24
24
24
24
24
24
24
24
24
24
25
23
23
25
23
25
24
24
24
24
24
24
23
25
23
27
24
25
26
26
23
23
23
23
24
24
24
27
24
24
24
24
23
23
23
23
24
26
23
24
24
24
25
25
24
24
23
23
23
24
23
24
25
24
24
24
23
23
23
24
24
25
29
23
24
24
24
28
26
25
27
26
24
24
24
23
24
24
23
23
24
23
23
28
25
25
24
24
25
24
24
23
23
25
32
23
24
26
24
24
24
25
24
23
24
28
23
23
23
23
23
24
28
24
24
24
24
24
24
23
26
26
26
25
24
24
24
26
24
23
23
24
23
24
24
24
24
49
24
24
24
23
23
23
23
26
24
24
24
24
23
23
23
24
23
23
23
25
26
24
28
24
26
24
23
26
23
26
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
25
24
24
24
24
23
24
23
24
23
23
23
24
24
24
24
24
24
26
24
24
24
23
24
24
24
27
23
24
24
25
23
24
23
23
26
23
24
24
27
24
25
24
24
23
24
29
25
23
23
23
23
24
24
24
24
24
24
24
24
26
24
24
24
24
24
23
24
23
25
23
26
24
25
24
24
25
24
24
24
23
23
24
23
24
23
23
24
25
26
24
27
39
24
23
23
24
23
24
24
23
24
24
24
24
26
24
25
24
23
24
24
23
23
24
24
24
25
25
24
24
33
24
23
23
27
23
23
24
24
24
24
24
24
24
23
23
23
23
24
25
24
25
24
24
24
24
23
23
25
24
24
25
23
25
24
24
24
26
24
24
24
24
23
23
23
31
23
23
24
24
24
24
24
24
23
23
23
24
25
23
24
23
24
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
24
27
24
24
23
75
23
24
24
24
24
24
24
24
23
24
25
23
43
23
24
23
25
24
24
24
24
24
23
24
23
24
23
23
24
24
24
23
23
24
24
29
23
23
23
23
25
25
24
24
24
24
23
23
24
23
25
23
23
24
29
28
24
24
25
24
27
23
23
23
26
23
25
23
28
25
24
24
24
24
24
24
25
24
23
25
23
23
23
24
24
31
24
24
24
24
24
23
23
24
24
23
23
23
23
23
26
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
24
24
24
24
25
25
23
23
24
24
24
24
24
24
23
23
23
26
23
23
25
24
23
24
25
24
24
24
25
24
23
24
25
23
23
23
23
24
25
26
25
24
23
23
23
24
23
23
24
24
24
24
24
23
24
23
24
28
24
24
24
24
24
24
23
23
23
24
24
23
24
24
24
24
24
25
24
23
24
23
23
24
23
27
24
24
24
24
24
24
24
24
25
23
23
24
28
25
23
29
24
25
24
25
24
24
24
24
24
24
24
23
23
23
23
24
23
23
24
25
27
24
24
24
24
26
25
24
24
24
24
24
24
24
24
24
23
26
23
23
24
24
24
26
24
24
24
29
24
23
23
23
23
23
24
23
24
28
24
24
24
24
24
23
23
23
24
26
23
23
23
25
29
39
24
38
24
27
25
24
33
24
23
26
24
23
28
24
25
24
24
24
24
44
24
23
24
23
23
23
24
24
24
24
24
27
23
24
35
23
23
24
23
25
24
31
24
24
24
25
24
24
24
24
25
24
41
29
23
23
25
38
24
24
27
24
24
23
24
65
23
24
23
26
23
23
26
24
27
24
24
24
26
23
24
23
23
24
24
24
24
24
24
23
24
24
23
23
24
23
23
24
24
25
24
24
24
26
24
27
36
24
24
29
23
23
23
24
26
24
24
25
27
23
24
23
23
23
24
24
23
23
26
26
24
25
24
24
24
31
24
23
27
58
23
24
24
33
25
30
24
23
26
25
24
24
24
23
25
25
25
24
24
24
29
37
42
23
27
23
46
23
34
37
24
24
23
28
24
24
23
51
23
24
24
24
25
26
24
24
24
26
24
25
24
24
23
24
23
25
24
25
23
23
24
27
24
31
30
25
36
23
24
24
23
42
25
25
27
24
24
25
24
25
23
24
23
38
54
24
24
25
23
50
23
25
23
24
24
24
44
33
24
23
25
24
27
23
24
26
24
24
25
24
26
26
23
24
23
24
30
29
24
32
39
25
24
27
36
30
25
24
25
23
23
24
30
24
25
24
32
51
25
43
28
25
24
24
35
24
26
34
30
32
24
24
23
27
23
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
24
24
24
25
32
24
41
23
23
28
24
25
24
36
25
24
24
37
23
23
24
27
28
24
33
24
24
24
24
27
24
23
50
24
25
24
23
24
26
24
24
27
24
24
31
24
36
24
25
24
24
24
23
23
23
25
25
23
23
24
24
24
25
26
24
23
24
23
23
23
23
23
25
24
23
23
27
24
23
23
23
24
24
23
25
25
24
24
24
24
24
25
23
24
23
26
23
23
24
23
24
24
24
24
24
24
24
24
24
25
29
24
24
25
27
23
23
23
24
24
24
24
24
25
24
24
25
24
24
27
25
24
24
24
24
24
23
25
24
23
23
23
23
24
24
24
24
24
24
25
24
23
24
25
24
24
24
26
24
23
23
23
23
23
23
25
23
24
24
24
25
24
24
25
24
23
23
23
26
23
23
23
23
23
24
25
24
24
24
26
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
27
24
24
24
24
23
23
24
24
23
23
23
25
24
25
24
24
24
24
24
24
26
23
23
23
26
24
24
24
24
24
24
23
24
24
23
23
24
31
25
24
24
38
25
24
24
26
26
24
23
29
23
26
37
23
23
24
23
*
*
24
24
26
24
29
24
24
24
24
23
24
25
23
23
23
24
23
25
41
24
24
23
23
23
23
24
24
24
24
25
24
25
23
24
24
23
23
23
24
29
24
810
24
23
29
23
23
23
24
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
26
23
23
24
24
23
26
23
24
24
24
24
24
25
25
25
26
24
23
24
26
24
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
26
23
24
24
24
30
24
24
23
24
24
23
24
30
23
23
23
26
24
24
24
24
24
24
24
24
26
24
26
24
25
23
23
23
24
24
25
23
23
23
23
23
23
25
26
24
24
25
23
25
24
24
24
23
24
27
23
23
23
24
*
*
24
24
24
25
24
24
24
23
25
23
26
24
25
24
24
28
24
24
24
25
24
24
24
23
24
25
24
23
25
31
25
25
23
23
24
25
24
24
24
24
24
24
24
24
24
25
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
27
24
25
24
24
24
25
24
24
24
23
24
24
23
23
25
23
23
23
23
23
24
24
24
24
24
23
24
23
24
23
23
38
30
23
23
24
24
24
24
24
24
25
24
24
24
27
23
28
23
23
23
23
23
24
24
24
24
26
25
24
23
26
24
23
23
24
25
23
24
24
28
28
25
24
24
24
24
24
23
24
26
26
24
24
29
23
23
24
23
23
26
25
28
24
24
24
24
24
25
26
25
26
23
24
35
26
24
26
29
25
25
24
24
27
24
23
23
43
23
23
24
23
23
23
23
23
23
26
24
25
24
24
24
24
24
24
24
23
23
23
24
23
25
25
24
24
24
24
24
24
24
24
24
24
23
23
23
23
33
23
23
26
24
23
24
23
23
23
23
24
24
24
25
25
24
23
25
23
24
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
23
23
25
58
23
23
23
25
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
24
24
23
23
32
25
24
24
24
24
24
24
23
23
23
23
25
25
23
24
24
24
24
24
24
24
24
24
24
25
24
23
24
23
23
23
23
24
23
25
24
25
24
24
24
24
23
24
24
24
26
23
25
23
23
24
23
23
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
25
25
24
24
27
24
24
25
23
23
28
26
26
24
26
24
23
24
24
25
24
31
24
24
24
24
25
25
24
24
24
23
23
23
24
23
23
24
27
25
23
24
24
24
26
25
49
24
24
25
24
24
23
27
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
23
24
25
24
24
24
24
24
23
23
26
25
24
24
23
24
23
27
25
27
24
24
24
24
24
24
24
24
25
24
23
23
24
23
40
23
25
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
24
24
25
24
24
26
23
40
25
23
24
24
23
24
24
24
24
25
27
24
24
24
24
23
23
23
216
24
23
23
23
26
24
24
24
24
24
23
25
23
35
24
23
25
23
25
24
23
24
24
24
24
24
24
23
24
25
24
24
24
23
24
23
24
25
23
23
23
24
24
25
24
24
24
24
24
24
23
23
23
23
23
23
23
23
25
24
23
23
24
23
24
24
24
25
23
24
23
24
26
24
26
24
27
25
26
24
25
25
23
24
27
23
23
24
23
24
24
24
25
24
24
25
23
23
23
23
24
23
26
23
30
24
24
24
24
24
24
24
25
23
23
24
23
23
23
23
26
34
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
24
24
24
23
24
23
23
24
23
28
23
24
24
24
24
24
24
23
25
24
24
24
23
23
23
23
23
23
23
23
24
24
24
26
24
24
24
27
23
24
23
24
25
25
23
25
23
23
27
25
24
24
24
24
24
24
23
23
24
24
24
23
25
23
23
23
24
25
24
24
24
25
24
24
26
24
29
24
24
23
24
23
23
23
23
27
24
24
24
24
24
25
24
24
24
24
23
23
23
23
23
24
23
25
24
24
24
24
24
24
24
25
24
23
23
27
23
24
23
25
24
24
24
24
24
24
24
32
28
24
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
26
24
24
24
25
24
24
23
28
23
23
23
23
23
25
24
24
24
24
24
24
24
24
23
23
24
23
23
24
23
26
23
24
24
25
24
24
25
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
26
24
24
24
24
23
26
23
23
23
23
26
24
24
24
24
25
24
24
27
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
25
25
24
24
23
23
24
23
23
23
25
24
24
24
24
24
24
24
23
23
24
26
23
23
23
23
23
23
25
24
23
24
23
24
24
23
25
23
24
23
24
24
24
24
24
24
23
24
26
24
24
24
23
31
24
25
24
23
23
23
24
26
24
24
24
24
24
23
26
23
23
23
23
23
23
24
23
24
24
26
24
25
24
26
24
24
23
23
26
25
27
23
23
24
24
26
24
24
24
24
24
24
23
23
23
23
23
24
29
24
24
24
24
24
24
24
23
23
24
24
24
23
23
24
24
25
24
25
27
23
24
23
23
23
25
24
24
24
24
24
31
23
23
23
26
23
23
23
23
23
23
24
24
25
24
26
23
24
25
23
23
23
23
23
23
24
25
24
24
24
24
35
23
28
23
24
23
23
24
24
24
24
24
24
24
23
23
23
24
23
23
24
23
23
24
24
24
24
24
25
24
24
24
24
26
23
23
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
25
23
24
27
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
23
23
23
23
23
24
24
24
29
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
24
24
24
25
24
24
24
23
24
23
23
24
23
23
23
24
24
24
25
25
25
24
24
24
23
23
24
23
23
24
23
23
25
23
24
24
25
24
24
24
24
24
23
24
23
50
23
24
24
24
23
28
26
34
25
24
24
24
24
24
24
24
24
26
23
23
24
23
24
23
24
23
26
24
25
24
24
24
24
24
23
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
27
24
24
24
24
23
24
23
23
24
23
26
23
23
24
24
24
24
24
32
24
24
24
23
26
24
23
23
23
23
24
24
23
24
24
24
24
24
24
24
24
23
25
23
24
23
24
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
23
24
23
23
23
23
23
25
24
24
24
24
24
24
26
24
24
23
23
23
24
23
23
23
23
23
23
24
34
24
24
24
25
23
23
23
23
23
23
24
24
25
24
24
24
24
23
23
23
23
27
24
23
23
23
24
24
27
24
24
24
26
24
24
23
24
23
23
23
24
23
23
24
24
24
26
25
24
25
24
23
24
24
24
24
24
24
23
23
24
23
24
24
24
24
24
24
24
24
24
23
24
24
23
24
31
23
23
23
25
28
24
24
24
27
38
24
25
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
29
24
24
24
25
24
24
24
23
24
23
23
23
26
23
23
23
23
24
24
24
24
24
23
24
26
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
24
23
23
24
23
23
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
23
30
31
24
28
24
30
28
28
42
23
23
24
23
23
23
23
24
24
30
24
30
24
24
27
23
23
23
23
24
24
23
24
24
25
24
23
24
49
23
24
24
24
27
29
30
25
27
24
23
25
26
23
24
24
27
24
37
25
24
23
24
23
23
25
23
24
24
24
24
24
23
23
23
24
24
24
26
24
23
24
24
24
24
23
36
23
49
34
28
24
24
24
24
24
*
25
23
23
26
23
23
23
25
24
24
24
25
24
24
24
23
25
25
24
36
37
23
23
23
25
24
24
24
24
24
24
24
25
24
23
24
39
25
24
23
23
24
24
24
25
24
25
25
24
36
24
24
23
23
23
23
*
24
24
24
23
34
23
24
23
23
26
32
24
24
24
24
24
27
24
24
23
24
23
23
23
23
23
41
24
29
25
25
24
24
30
23
25
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
31
24
24
24
23
24
24
24
24
32
24
24
23
24
27
23
24
24
24
24
24
43
24
24
23
23
24
24
23
26
24
24
23
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
25
23
33
24
25
24
23
24
23
26
24
24
24
24
23
23
23
23
23
23
23
34
24
26
30
24
24
24
24
24
24
24
26
23
23
24
23
23
24
23
25
24
24
23
24
24
24
25
24
23
33
23
23
24
23
24
23
25
24
24
26
24
24
24
24
24
24
24
23
42
25
27
23
23
23
23
24
24
39
30
23
36
24
24
24
24
24
24
29
23
23
24
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
24
23
24
23
24
24
23
29
26
25
24
24
25
35
24
24
41
30
36
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
25
24
24
42
24
24
23
23
23
23
24
23
23
23
23
24
23
24
25
24
24
24
23
24
23
23
24
24
24
24
24
24
24
23
24
23
24
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
23
23
23
23
23
26
24
24
24
24
24
24
23
24
23
27
24
23
23
23
23
23
23
24
24
24
24
24
26
24
24
23
23
23
23
23
23
23
23
24
24
23
23
24
24
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
24
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
23
23
23
24
24
23
24
25
25
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
25
23
23
23
23
24
24
24
24
24
24
24
24
24
26
24
24
23
23
23
24
23
23
24
25
25
24
24
24
24
26
24
23
23
25
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
24
25
24
24
24
24
23
23
24
25
23
23
23
24
23
23
24
24
25
25
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
25
23
24
24
24
24
24
24
25
24
24
28
24
24
24
24
24
24
24
23
23
23
24
24
24
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
23
23
46
23
24
24
23
23
49
23
23
23
23
23
24
24
24
25
24
25
24
24
23
24
23
24
776
24
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
40
23
24
23
25
24
24
24
24
24
25
24
24
24
24
23
27
24
24
23
23
23
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
23
24
24
24
24
28
24
24
24
24
24
23
23
23
23
23
24
23
25
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
25
23
32
23
24
23
24
23
23
23
29
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
27
24
24
24
24
25
24
24
24
24
25
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
25
23
25
23
23
23
23
24
24
24
24
23
23
40
24
24
25
24
24
24
23
24
24
24
24
24
24
24
23
24
24
24
23
24
24
26
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
31
23
24
23
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
26
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
26
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
25
27
24
25
24
24
23
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
27
24
24
24
24
80
24
24
23
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
25
25
24
24
24
24
24
24
24
24
24
23
25
23
24
24
23
23
23
23
23
25
24
24
24
27
24
24
24
23
24
24
24
24
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
25
23
24
23
24
23
23
23
23
25
23
26
23
24
24
24
24
24
24
24
26
24
24
25
23
23
23
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
23
86
30
23
23
23
23
24
24
24
24
23
24
23
24
23
23
24
23
23
23
24
24
24
24
24
24
25
24
25
24
24
23
23
23
23
23
23
26
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
26
23
23
23
24
24
24
24
24
24
24
24
24
23
24
24
25
24
24
24
24
24
24
24
24
23
23
23
24
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
25
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
23
24
23
24
23
23
24
23
23
23
23
24
24
24
23
23
23
24
24
24
24
24
25
23
24
26
24
24
23
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
23
25
24
23
25
24
24
26
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
25
24
24
24
24
23
23
24
24
25
24
23
23
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
23
24
24
24
24
27
24
24
24
24
23
23
23
24
23
23
24
23
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
27
24
25
24
24
24
24
25
23
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
27
24
24
24
25
24
24
24
26
23
23
24
23
23
23
23
26
24
24
24
24
24
24
24
24
23
23
24
24
25
23
23
23
23
24
23
29
23
25
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
23
23
25
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
26
24
24
24
24
24
24
23
23
23
27
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
33
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
29
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
25
23
23
23
23
23
26
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
33
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
24
26
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
23
23
23
24
23
24
24
40
24
24
24
24
24
24
23
23
25
23
23
24
23
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
24
23
24
24
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
26
23
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
26
24
24
24
23
23
23
23
24
24
24
24
24
24
23
23
23
23
23
23
23
26
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
26
23
24
24
24
25
24
24
24
24
25
24
24
23
23
23
23
23
25
23
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
23
23
23
23
24
23
24
25
24
24
24
24
24
24
24
24
25
23
23
24
23
23
23
23
25
24
24
25
24
24
24
24
24
24
24
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
24
23
24
43
23
23
23
24
24
24
24
24
24
23
24
24
24
24
24
24
23
23
23
23
24
23
24
25
24
24
24
24
24
24
24
24
24
23
24
23
23
24
24
23
23
23
23
25
23
24
24
24
24
24
24
25
24
24
30
24
23
23
23
24
30
23
23
30
24
24
24
24
24
24
24
25
23
23
24
23
24
23
23
23
24
23
24
25
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
23
23
24
24
24
24
25
29
24
24
24
23
24
23
24
24
24
23
23
23
23
23
23
26
26
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
24
24
27
24
24
24
24
24
24
24
23
23
24
23
25
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
27
23
24
24
24
23
23
23
23
23
24
25
24
24
24
24
24
24
24
23
23
25
23
23
23
23
23
24
23
24
24
97
24
24
24
24
23
24
23
23
23
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
23
23
23
23
24
25
24
24
24
25
24
24
24
23
23
23
23
23
23
23
23
24
312
24
24
23
24
23
26
23
23
23
23
23
23
24
24
25
24
24
24
24
24
23
24
26
23
24
24
23
25
24
23
23
26
24
24
24
26
24
24
24
24
24
24
25
25
23
23
23
23
28
27
25
24
24
24
27
24
24
24
24
24
23
23
23
24
25
24
24
24
24
24
24
23
24
24
23
23
24
24
23
27
23
24
24
24
24
24
24
25
24
23
25
23
23
23
23
23
24
23
23
24
24
25
31
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
24
24
27
24
24
24
24
24
24
24
24
23
25
24
23
25
25
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
25
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
23
28
24
23
23
23
23
23
24
25
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
24
24
23
23
23
23
23
23
29
23
25
23
23
25
24
24
26
24
24
24
24
24
24
24
24
24
24
23
23
23
25
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
35
23
23
24
24
25
24
24
24
24
24
29
24
24
23
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
24
24
23
23
24
26
24
23
23
23
25
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
26
23
23
23
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
25
25
24
24
26
24
24
23
24
23
23
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
25
24
24
25
24
24
24
24
29
89
25
28
25
23
23
23
24
24
24
34
26
24
24
24
24
25
24
27
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
82
23
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
24
24
24
24
24
26
24
25
24
24
24
23
24
23
24
23
23
24
23
23
24
25
24
27
24
24
24
24
24
24
23
24
23
24
23
23
23
23
25
24
24
24
24
24
25
24
24
24
24
23
23
24
23
24
23
23
25
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
26
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
26
24
24
24
24
24
25
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
25
24
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
23
23
25
24
24
24
24
25
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
26
24
24
24
23
23
23
24
23
25
24
23
24
24
23
26
23
24
24
24
24
24
24
26
24
23
24
24
24
24
23
23
23
23
23
23
23
25
24
24
25
26
36
24
24
24
24
24
24
23
23
23
23
26
23
24
23
29
24
25
24
24
24
24
24
24
24
24
23
23
23
23
23
26
23
25
23
23
27
24
24
24
24
34
24
26
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
24
24
24
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
23
26
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
44
23
24
23
24
24
24
24
24
24
23
25
24
23
24
24
24
28
23
23
24
23
23
23
24
25
24
24
24
24
24
24
24
23
30
28
23
24
23
23
23
23
24
26
24
23
23
24
26
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
29
24
24
24
24
24
23
23
23
23
23
23
23
25
23
23
24
24
24
24
24
24
24
24
24
25
24
23
23
23
24
23
23
23
24
24
24
23
24
23
23
24
24
23
23
24
24
25
24
24
24
24
25
24
24
23
23
23
23
24
23
23
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
25
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
25
24
24
28
24
24
24
24
24
24
24
23
23
23
23
25
23
23
24
26
24
24
24
24
34
24
24
23
24
23
23
23
27
24
24
25
24
24
25
24
23
24
23
23
26
24
23
23
23
26
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
23
23
23
26
24
24
24
24
24
34
24
25
23
24
23
24
23
23
23
23
23
24
42
24
24
24
24
28
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
23
25
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
25
24
24
24
23
23
24
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
24
24
24
24
34
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
29
25
24
24
24
24
24
24
23
23
25
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
27
24
24
24
24
24
25
24
24
24
24
24
24
24
25
23
23
23
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
25
24
23
23
23
26
25
23
23
23
24
24
24
24
24
24
24
24
26
24
24
23
23
24
23
23
23
23
23
23
32
24
24
24
26
24
24
24
24
24
27
24
24
24
24
23
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
27
23
24
23
24
24
24
24
32
25
24
24
24
24
24
25
24
24
24
30
24
23
24
23
23
23
23
25
24
24
24
24
25
24
24
24
24
24
25
24
25
24
27
24
24
23
23
23
23
23
24
25
24
25
24
24
24
24
24
24
23
26
24
26
23
24
23
24
23
24
23
25
27
24
24
24
24
24
26
24
23
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
25
25
23
23
25
23
27
23
25
24
24
50
24
24
24
24
24
24
24
24
23
23
23
23
23
25
24
23
24
24
24
24
24
24
24
24
24
25
24
24
26
23
23
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
27
23
23
23
23
23
30
23
24
23
23
24
24
24
24
27
24
24
24
23
24
23
24
23
27
23
23
23
23
23
24
24
26
24
24
27
24
41
24
23
24
26
25
23
23
23
25
24
24
24
25
24
24
24
29
24
24
24
23
24
24
24
23
24
23
23
23
23
23
23
25
24
24
24
26
24
24
23
24
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
23
24
24
24
24
25
24
27
24
24
24
23
23
23
24
24
23
24
24
23
23
25
23
24
24
24
24
24
24
24
24
24
23
24
28
23
23
23
29
24
23
23
23
23
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
23
24
24
27
24
25
26
24
25
24
24
24
24
25
24
23
24
23
29
23
23
23
31
23
24
24
24
24
24
24
47
26
27
24
24
27
24
29
23
24
24
23
28
23
23
24
24
24
25
24
24
24
24
23
27
23
24
24
24
25
24
28
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
25
24
24
24
24
23
24
24
23
23
25
23
23
23
27
23
23
24
24
24
25
24
24
24
24
24
23
24
24
23
24
23
24
25
24
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
26
24
24
24
24
23
24
24
24
23
23
23
23
23
23
26
24
24
24
24
24
24
25
24
24
26
24
24
23
23
24
25
23
23
23
23
23
23
23
24
24
25
24
24
24
24
25
24
25
25
24
30
23
23
23
23
24
23
25
28
23
23
25
24
24
24
25
24
33
24
24
24
24
23
23
23
23
23
24
24
24
25
23
23
24
25
24
25
24
24
24
24
24
24
24
23
24
23
34
24
24
24
23
23
23
23
23
24
23
23
23
31
24
24
25
24
24
27
24
25
24
24
24
24
24
24
24
24
24
24
25
24
23
27
23
29
23
24
24
24
24
25
24
24
24
24
24
24
24
23
23
*
24
24
23
23
23
24
25
23
24
24
24
27
24
24
24
24
24
24
24
24
24
24
24
23
26
23
23
23
23
27
23
24
24
24
24
24
24
24
24
33
36
24
28
23
23
23
24
26
24
23
23
24
23
23
24
24
24
24
24
27
24
24
24
24
24
24
24
23
24
23
24
60
23
23
23
24
24
24
24
24
24
28
24
24
24
23
23
31
23
25
24
24
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
23
23
29
24
23
24
24
33
24
24
24
24
24
23
24
24
24
24
23
23
23
23
27
23
24
23
23
26
23
25
23
23
23
23
24
24
23
24
24
24
24
24
24
24
25
23
24
23
24
26
26
24
23
23
23
23
23
26
23
24
24
24
25
24
24
24
24
24
24
23
24
29
24
24
24
23
28
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
24
23
24
24
23
24
24
23
23
23
23
23
24
24
24
26
24
25
24
24
24
24
24
23
23
23
26
23
23
23
23
24
24
24
24
24
24
24
24
25
23
23
24
23
23
23
24
23
30
23
24
24
24
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
28
31
24
27
24
24
24
24
24
23
24
24
23
26
26
24
24
24
24
23
23
23
24
24
23
23
23
23
26
23
23
23
23
23
24
24
24
23
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
32
23
23
23
23
23
23
23
23
23
25
24
23
24
23
25
24
24
23
25
23
23
23
24
24
24
24
24
25
24
24
30
24
23
25
24
23
23
24
23
23
24
25
23
23
23
23
24
24
24
24
24
25
24
26
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
24
23
24
24
24
26
24
23
23
24
24
24
30
24
24
24
24
24
27
24
23
24
24
23
23
23
23
23
23
23
24
23
24
24
24
24
25
26
24
24
24
24
24
26
24
24
24
23
23
23
23
24
23
23
25
26
24
25
24
24
24
24
24
24
24
24
23
23
47
23
28
23
23
23
23
23
23
23
24
24
24
24
25
24
24
24
23
23
27
23
23
24
23
24
24
24
24
23
24
23
24
23
24
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
23
23
23
24
29
24
23
24
24
24
24
24
24
24
25
24
23
23
23
23
24
23
24
25
23
23
32
24
25
24
24
24
24
24
24
23
24
23
24
23
23
23
23
24
23
24
24
24
24
31
23
27
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
31
24
24
23
24
24
28
24
24
25
25
23
23
25
24
42
25
24
24
24
29
24
24
24
23
23
39
23
33
26
23
23
26
27
26
24
24
25
24
24
24
24
24
23
24
24
23
23
23
23
23
24
23
25
24
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
25
25
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
24
23
24
25
23
24
23
24
23
24
23
23
24
70
25
24
25
24
24
24
24
23
24
23
23
23
23
23
23
24
23
24
24
24
25
24
24
24
23
23
24
33
24
25
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
24
23
24
24
26
24
28
26
25
24
27
24
23
24
24
25
24
24
27
26
26
24
24
24
24
25
23
25
23
24
24
23
23
26
27
24
24
24
24
25
24
24
24
24
24
23
23
23
23
26
30
23
23
23
24
24
24
24
24
26
24
24
24
24
24
36
24
26
24
23
24
23
23
23
23
23
23
23
23
25
25
24
24
24
24
24
24
24
24
23
26
24
24
25
24
24
24
26
24
24
23
24
25
23
23
24
23
23
24
25
23
24
24
25
26
24
25
24
26
24
26
24
24
24
29
24
23
23
23
23
23
23
23
23
39
24
26
24
24
24
24
24
24
23
23
24
24
26
23
23
23
23
26
24
24
24
26
24
24
24
26
27
30
27
23
23
23
23
23
23
23
25
24
25
24
24
24
24
24
23
23
25
23
23
26
24
24
23
23
23
23
25
24
24
25
24
25
24
24
24
24
23
26
24
24
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
23
24
25
24
25
38
31
24
24
24
24
24
31
23
26
23
25
24
26
23
27
26
24
24
25
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
25
24
24
23
24
23
23
23
23
23
24
24
25
24
24
24
25
26
23
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
28
28
23
23
24
23
23
23
23
23
23
23
23
24
24
23
23
24
24
24
24
24
27
24
25
24
25
23
23
24
24
24
23
23
24
23
28
25
24
24
24
24
25
24
24
24
25
27
24
24
24
23
24
23
23
23
24
24
24
24
24
24
24
37
41
24
24
23
27
23
23
24
23
26
23
23
24
24
24
24
27
33
24
24
28
24
23
23
23
24
23
23
23
23
23
23
29
24
24
25
24
24
24
25
26
24
24
23
23
23
24
24
23
23
23
24
23
26
24
24
24
24
24
25
26
23
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
26
24
24
24
37
24
27
24
23
23
24
24
23
23
32
27
24
25
24
24
24
24
24
24
24
24
24
23
23
23
23
25
24
23
23
23
24
24
24
24
24
24
27
24
24
25
23
23
23
23
23
23
23
23
23
24
25
24
25
24
24
24
24
24
27
24
23
25
24
24
24
24
24
24
24
27
23
24
23
29
23
26
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
24
24
23
24
23
24
23
24
23
23
25
25
24
24
24
24
24
24
32
23
24
24
23
23
23
23
23
25
24
26
24
26
24
24
24
24
24
32
23
23
23
23
23
23
23
23
23
23
24
26
24
25
24
24
24
24
27
24
26
23
24
24
23
24
23
23
24
24
25
24
24
24
26
23
24
23
26
24
24
23
26
23
23
23
23
25
24
24
27
24
24
24
24
23
23
24
24
24
26
28
26
24
24
24
23
23
24
23
23
23
26
23
25
26
24
24
24
24
24
24
24
24
24
24
24
26
24
24
24
24
24
23
23
25
23
23
23
24
24
24
24
24
24
24
25
24
25
23
24
24
23
23
26
26
27
25
23
23
23
31
24
24
25
24
24
25
24
24
24
24
24
44
23
30
24
23
27
24
27
23
23
23
24
24
27
24
24
24
28
24
24
24
24
25
23
25
23
23
27
23
23
26
23
24
24
24
24
27
24
24
26
25
23
23
25
23
23
23
23
23
25
24
24
24
24
24
23
23
26
24
23
23
23
24
24
24
24
24
24
24
24
24
25
24
23
23
25
23
23
23
25
23
23
24
24
24
24
24
24
25
24
27
30
24
24
23
23
23
23
23
23
24
23
23
27
25
25
25
26
26
25
24
24
27
24
24
23
25
24
28
23
28
23
23
23
23
23
24
24
25
28
24
24
24
24
24
23
24
23
29
23
24
28
23
23
24
23
23
23
23
23
23
24
25
24
24
24
24
23
25
24
23
25
24
24
23
23
23
23
23
23
23
26
24
24
24
24
24
28
24
24
27
24
29
24
23
23
23
23
23
23
23
23
24
24
36
24
25
25
25
24
24
24
29
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
26
27
24
24
23
26
24
26
25
24
24
25
24
24
24
24
24
24
25
24
24
24
23
23
26
25
24
24
24
24
24
24
24
24
27
24
28
24
23
24
23
23
23
25
23
23
24
24
24
27
26
25
25
24
24
24
24
24
29
26
24
24
24
25
24
23
23
23
23
24
24
27
24
24
25
24
24
24
24
24
23
23
23
23
24
24
23
25
23
23
24
30
24
34
24
24
25
24
24
24
24
24
24
25
24
24
23
24
24
27
24
24
23
397
23
23
25
23
24
24
24
24
24
24
26
28
23
26
24
24
24
23
23
23
24
23
23
23
23
24
24
26
24
24
24
24
28
23
23
26
23
23
23
28
24
24
24
24
26
24
28
27
24
27
24
23
23
24
24
23
23
23
23
24
24
26
24
24
24
31
24
24
23
23
24
23
25
23
23
23
23
23
23
24
24
24
24
24
24
25
24
37
24
23
23
23
23
23
23
23
23
24
23
23
23
25
24
24
24
24
24
25
23
27
29
24
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
23
23
29
23
25
24
23
23
23
29
24
25
24
24
24
24
24
24
24
24
24
23
23
24
23
23
27
23
24
27
23
25
24
24
24
24
24
26
24
26
24
23
25
23
24
26
25
23
23
23
23
23
23
26
24
24
23
24
23
23
42
24
24
24
24
24
24
24
25
24
25
25
23
24
24
24
23
24
24
29
24
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
25
25
24
24
23
23
23
23
23
23
23
23
23
25
27
28
24
24
24
24
24
24
23
35
24
24
24
23
23
23
23
23
24
23
26
24
24
24
24
26
25
24
24
24
24
24
24
24
24
31
24
29
26
26
23
24
23
24
23
29
24
24
28
24
24
24
24
24
24
24
24
24
23
24
24
23
24
23
23
24
25
24
24
24
24
24
24
24
24
24
23
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
25
24
24
23
23
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
24
23
24
23
25
24
24
25
24
24
24
24
24
25
24
23
23
24
26
23
23
23
24
24
24
24
24
26
24
24
24
27
24
24
26
23
24
26
23
23
24
24
24
23
23
23
25
24
23
25
27
24
27
23
27
23
25
25
23
24
23
23
23
23
24
24
24
26
25
24
24
24
24
24
24
23
24
23
23
23
26
23
23
23
23
23
24
69
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
24
23
25
24
23
24
24
24
24
63
24
24
24
24
24
24
24
24
27
24
25
26
26
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
23
23
23
23
24
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
33
24
24
25
24
23
23
25
24
23
26
24
26
24
24
24
24
24
24
27
24
24
24
24
30
23
23
24
23
23
24
23
23
23
24
23
24
24
24
24
24
26
24
24
24
24
23
26
23
24
23
23
23
23
23
23
25
25
26
25
29
24
24
24
24
24
24
27
24
24
24
25
24
23
24
24
23
23
23
24
56
24
24
24
27
24
24
24
31
24
23
23
23
23
23
23
23
26
*
25
25
28
25
25
26
24
23
23
24
25
74
24
36
23
23
23
24
26
24
24
65
25
24
23
24
24
24
24
24
24
54
24
24
24
24
27
28
28
23
23
24
33
23
24
26
24
24
24
25
25
25
24
35
40
24
24
27
28
23
29
24
24
25
24
24
24
24
24
24
24
24
25
24
24
23
23
37
37
32
23
28
24
35
24
25
25
25
23
32
29
26
26
32
24
24
24
39
24
24
26
24
40
30
24
27
26
23
24
42
23
24
25
28
24
26
26
31
24
23
24
23
25
28
23
23
23
25
24
32
25
34
64
23
24
24
49
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
34
23
23
23
24
23
23
26
24
24
24
24
33
24
24
24
25
24
24
27
24
23
26
26
23
23
23
24
24
24
24
24
24
26
24
24
23
25
24
23
23
24
25
23
23
23
28
24
25
25
24
25
26
26
24
24
24
24
24
24
55
24
24
24
24
25
23
23
25
23
24
25
25
23
23
24
28
25
24
24
24
23
23
23
23
23
25
23
24
26
24
26
24
24
24
24
24
24
24
24
25
23
24
23
27
23
27
23
23
24
27
25
24
24
24
26
24
24
23
24
23
29
24
24
24
26
24
23
23
25
25
24
24
24
24
23
23
23
23
23
23
23
24
25
24
24
24
25
30
26
24
24
24
24
24
25
24
24
24
24
24
24
29
24
24
24
24
23
23
23
23
24
23
23
24
23
23
23
24
24
25
24
24
24
24
24
23
27
23
23
24
29
27
23
23
23
23
23
23
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
25
23
24
26
26
24
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
25
24
27
24
25
24
24
25
24
23
23
23
24
23
25
25
24
24
31
24
24
24
24
28
27
26
23
23
24
24
23
25
24
24
24
24
25
24
24
24
24
24
23
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
24
23
23
23
23
37
25
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
23
34
24
24
24
24
24
27
24
24
24
23
23
23
23
23
23
23
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
41
24
24
23
23
23
23
24
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
23
23
24
23
24
30
27
29
26
23
23
24
40
24
24
26
24
24
24
24
26
23
24
25
23
23
23
24
25
24
24
24
24
24
24
23
25
24
23
24
23
23
23
23
23
25
25
24
26
24
24
24
24
24
23
24
23
23
24
25
23
23
24
27
24
24
25
24
24
24
23
23
24
23
24
24
23
24
45
23
23
26
23
24
24
24
24
24
24
24
24
24
23
25
24
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
27
25
32
24
24
26
24
24
24
23
23
23
23
23
23
23
25
23
23
25
24
24
24
24
26
24
42
26
24
24
23
24
25
23
23
23
23
23
24
23
23
26
23
25
24
24
24
24
24
25
24
24
24
24
23
23
23
24
23
23
25
23
23
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
25
23
24
24
26
30
24
26
24
24
24
23
25
28
24
25
24
25
24
24
23
26
24
23
27
24
24
23
24
24
25
24
30
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
24
27
23
25
23
24
24
24
25
25
24
24
24
24
24
24
25
24
24
28
25
23
24
23
23
23
23
26
23
23
24
33
24
24
24
24
27
24
24
25
24
24
24
24
24
24
23
25
23
23
23
25
24
28
24
23
24
24
24
24
28
24
24
24
23
24
24
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
38
24
23
23
24
23
23
23
23
23
24
23
24
26
24
24
24
24
25
24
24
24
24
24
23
26
23
24
23
23
23
23
23
23
24
24
24
24
24
24
23
35
25
23
24
27
24
24
24
24
24
24
25
24
31
23
28
24
23
27
23
23
23
24
24
35
23
25
24
24
37
43
24
24
30
40
36
25
23
24
23
23
23
23
24
42
24
35
32
24
26
24
24
33
24
24
24
31
24
24
23
28
23
24
24
24
29
47
24
24
24
24
51
24
24
25
24
27
23
23
24
24
24
24
30
27
24
24
24
29
24
40
39
25
24
23
24
23
36
27
35
64
24
24
24
24
24
24
24
24
23
23
23
24
23
25
24
24
24
24
24
28
24
25
24
24
24
25
26
24
23
25
23
28
25
25
27
26
35
25
24
28
27
24
24
23
23
24
23
32
23
24
39
24
24
24
24
23
24
24
23
23
24
23
24
23
36
24
25
24
24
24
24
24
25
24
24
29
27
24
24
31
24
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
24
24
25
24
24
25
24
31
28
24
27
24
25
23
23
24
32
23
23
23
23
24
23
26
24
24
24
24
24
26
24
24
24
24
24
24
24
26
24
23
23
23
23
23
23
27
24
24
24
24
24
24
24
23
24
32
24
24
23
24
23
28
26
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
24
25
24
23
23
25
24
24
23
23
23
23
24
24
24
24
24
23
23
24
24
23
23
25
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
24
24
39
39
23
24
23
23
23
23
23
24
24
25
32
40
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
26
24
24
24
24
24
24
23
24
23
24
23
24
24
25
24
24
24
24
24
23
23
24
24
23
23
41
24
24
24
25
24
23
24
23
23
24
23
25
23
24
23
23
23
23
23
24
24
26
24
23
24
25
23
23
24
24
23
24
23
24
23
23
23
24
23
27
24
24
23
24
23
24
24
24
24
23
24
23
24
24
24
25
24
27
23
24
23
24
24
24
24
24
23
23
*
23
24
24
23
24
24
23
24
30
24
24
24
24
23
25
25
23
23
24
25
24
24
24
24
24
23
23
25
24
24
24
23
25
25
24
24
24
24
24
26
23
23
24
23
23
23
24
24
24
24
24
24
23
27
23
24
24
24
26
24
25
25
23
23
23
23
24
25
25
24
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
25
24
24
23
23
23
24
23
24
27
24
24
24
28
24
25
23
23
25
23
24
24
24
24
25
24
24
24
24
24
23
23
23
24
23
23
23
24
24
23
23
24
24
24
24
24
24
23
23
25
23
23
25
23
25
23
26
23
23
24
25
24
24
24
24
26
24
24
24
84
24
23
24
23
26
23
24
23
24
23
23
23
24
24
24
27
24
24
25
24
24
24
24
23
23
23
24
24
24
25
23
24
24
26
24
24
24
24
24
24
24
26
25
23
42
23
24
24
24
24
24
24
24
25
24
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
25
25
24
24
24
24
24
24
25
24
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
24
23
24
25
24
24
24
24
24
24
24
25
24
24
24
23
23
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
27
24
24
23
23
24
24
24
24
23
23
23
23
25
23
24
24
24
25
24
24
24
25
24
24
30
24
23
24
23
23
23
23
23
24
24
24
24
24
24
25
24
25
24
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
25
24
23
23
25
23
23
23
24
23
23
23
24
24
24
24
24
26
24
24
23
24
23
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
25
23
23
23
24
23
23
28
23
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
25
34
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
25
23
23
24
23
23
23
26
24
25
24
24
24
24
24
24
24
24
27
24
34
24
23
23
24
24
23
23
24
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
25
24
24
23
23
23
24
23
23
24
23
24
23
23
23
23
23
26
26
25
24
24
24
24
24
35
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
25
24
25
24
24
24
24
24
24
24
23
23
24
23
23
24
23
23
24
24
24
24
24
3444
24
1887
24
24
24
24
24
24
23
24
316
24
23
23
23
3652
24
24
23
24
24
24
3194
24
24
23
28
10592
969
24
1234
24
24
24
24
2623
24
5240
24
23
8679
23
26
23
23
23
24
26
24
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
23
23
23
24
24
24
24
23
24
24
24
24
24
24
24
24
27
24
24
24
24
23
27
23
23
23
24
24
23
23
23
24
24
24
24
24
24
23
24
23
24
23
25
23
23
23
25
23
24
24
24
24
25
24
24
24
24
24
38
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
24
23
23
23
23
24
25
24
24
25
24
24
24
24
23
30
24
24
23
27
23
28
23
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
23
27
25
23
23
23
23
24
24
24
24
24
24
23
24
24
23
23
26
23
23
23
24
24
23
23
23
24
24
24
24
24
24
24
28
24
24
24
23
24
24
24
23
23
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
25
23
23
23
23
23
23
23
23
23
25
24
24
24
24
25
24
24
24
24
29
23
23
23
23
24
24
23
23
23
23
24
24
23
24
24
24
24
23
24
23
24
24
24
24
24
23
24
30
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
24
23
23
24
23
39
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
26
23
23
23
23
23
23
25
24
24
24
24
24
25
24
24
24
27
24
24
25
24
24
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
23
23
24
24
24
24
24
25
24
24
25
24
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
32
23
24
24
23
24
23
23
23
23
23
23
23
26
23
23
24
24
24
24
24
65
24
29
24
24
23
23
24
24
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
29
24
23
24
23
23
23
24
24
24
24
24
24
24
28
24
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
25
23
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
28
23
23
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
24
37
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
33
24
23
29
24
23
23
23
23
23
23
23
23
23
23
24
30
24
24
24
24
24
24
24
24
25
23
23
35
27
24
23
23
23
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
23
27
24
24
24
24
24
25
24
24
24
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
26
24
24
23
25
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
26
24
24
24
24
24
23
24
23
23
23
23
25
23
23
24
24
24
24
24
24
24
25
24
33
24
24
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
33
24
28
24
24
23
24
23
24
23
23
23
23
23
23
23
24
25
24
24
24
24
24
24
24
24
24
23
38
23
25
23
78
52
29
23
23
30
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
30
24
24
24
24
24
23
23
23
23
24
23
24
23
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
27
24
24
24
24
23
23
23
24
23
23
23
23
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
25
24
24
24
24
23
23
26
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
23
24
25
24
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
44
24
24
23
23
23
23
23
24
24
24
24
24
24
23
24
24
24
26
24
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
27
23
23
24
24
24
24
23
24
23
24
24
23
23
23
23
24
23
25
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
26
24
23
23
23
24
25
24
24
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
25
23
23
23
25
23
36
25
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
24
23
24
23
23
23
23
23
23
23
30
24
24
24
24
24
24
24
24
24
25
24
24
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
30
23
24
24
24
24
24
24
24
24
24
24
27
23
23
23
23
25
23
23
24
23
24
24
26
24
25
24
24
24
24
24
24
23
23
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
24
24
23
24
23
24
27
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
24
30
25
24
24
24
25
24
24
23
23
23
23
24
25
23
24
30
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
23
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
24
24
24
27
24
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
25
24
24
24
23
24
24
24
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
25
24
24
24
24
24
24
23
24
24
23
23
24
24
23
23
23
23
23
23
23
24
25
26
24
24
24
23
29
24
23
24
23
24
24
23
23
23
23
23
25
26
23
23
24
24
24
24
25
34
24
24
24
24
24
24
23
24
26
24
23
24
24
23
23
23
24
24
24
24
26
24
26
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
30
31
24
24
24
25
24
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
23
23
23
24
25
24
24
24
24
24
25
24
24
24
24
27
23
23
23
23
23
23
23
23
24
25
24
24
24
24
25
24
24
24
24
24
24
23
24
23
23
23
24
23
23
24
23
23
23
24
26
24
24
24
24
24
24
24
24
25
24
23
23
24
24
24
23
23
23
30
23
23
24
25
24
24
24
24
24
24
24
24
23
23
23
24
23
24
23
23
23
23
23
24
24
24
24
23
24
23
24
24
23
23
23
23
23
24
24
24
23
24
24
24
24
25
24
24
24
25
23
23
24
26
23
25
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
25
24
24
23
23
24
23
23
23
24
24
23
23
23
24
24
24
27
24
24
27
24
24
24
24
24
23
23
23
23
23
24
23
23
23
24
49
24
25
24
24
24
24
29
24
23
23
23
23
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
33
24
24
23
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
23
24
23
24
24
23
24
23
23
30
23
23
23
23
25
24
24
24
24
24
24
24
23
23
25
24
24
24
24
24
27
24
24
24
24
23
24
23
23
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
23
23
24
25
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
25
24
23
23
23
24
24
25
24
24
24
24
24
24
28
23
24
24
24
24
23
23
23
23
23
24
24
24
24
23
24
24
24
24
24
24
27
24
23
23
23
23
23
23
24
27
24
24
24
24
24
24
24
23
23
23
23
24
24
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
24
23
24
23
23
24
23
23
23
23
24
24
23
24
23
23
23
23
34
23
23
23
23
25
24
24
26
24
24
24
24
24
24
23
23
23
23
23
23
27
23
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
23
23
23
25
23
23
24
25
24
26
24
24
24
24
23
24
24
26
24
23
23
23
23
23
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
24
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
24
23
23
23
23
24
24
23
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
26
23
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
23
27
23
24
25
24
24
24
24
24
24
25
24
24
24
25
23
23
23
23
23
23
23
23
23
24
24
24
24
31
24
24
24
24
24
25
23
24
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
25
23
23
23
23
24
23
25
24
24
24
24
24
24
33
24
26
24
23
23
23
23
24
25
25
23
23
24
24
24
26
24
24
24
24
26
24
24
25
23
23
24
41
24
23
24
23
23
29
24
25
24
24
24
24
24
24
23
24
23
23
24
23
23
23
23
25
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
23
23
24
23
24
24
23
24
23
23
24
23
23
23
23
24
24
24
24
26
24
24
24
24
29
24
23
23
24
23
23
23
23
23
23
23
23
23
24
26
24
25
24
24
24
24
24
24
23
24
24
24
23
24
23
23
23
24
25
24
25
25
24
24
24
24
24
24
24
25
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
23
23
23
24
24
23
23
25
23
24
24
24
24
24
24
24
24
23
24
24
23
24
23
24
23
23
23
23
24
24
24
24
24
24
24
25
24
26
25
24
23
28
23
23
23
23
23
23
24
24
24
24
25
24
24
25
24
24
24
24
23
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
25
23
24
24
24
25
24
24
24
24
24
24
24
23
23
23
24
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
23
23
24
24
27
24
25
24
26
24
24
24
23
23
23
24
23
23
23
31
27
25
24
24
24
24
24
24
27
25
24
24
24
23
23
23
23
23
31
23
24
24
24
25
25
27
24
24
25
24
23
24
24
24
24
23
23
23
23
24
23
23
23
24
24
24
24
24
24
27
24
25
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
23
24
24
32
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
23
23
24
24
36
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
24
23
24
23
24
23
25
24
24
24
24
24
24
24
24
24
24
24
40
24
23
23
24
25
24
24
23
24
27
23
24
26
23
24
24
31
24
27
24
24
24
24
23
24
24
24
24
24
24
24
23
24
24
25
24
23
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
23
24
23
24
24
27
27
24
24
24
24
23
24
23
24
23
24
23
23
24
24
23
25
24
24
24
24
24
24
26
24
24
25
23
24
23
24
23
23
24
35
23
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
25
24
24
23
24
23
23
23
23
23
23
24
24
24
24
27
31
24
24
24
23
24
24
23
23
23
24
23
32
23
23
23
24
25
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
23
30
23
24
23
23
23
24
24
24
24
24
24
25
24
28
24
24
24
24
24
24
23
24
23
24
23
23
23
23
23
24
30
24
24
24
24
24
24
23
23
24
24
28
23
24
23
24
24
25
24
24
24
24
27
24
24
24
24
25
24
24
23
23
23
23
24
25
24
24
23
26
24
24
24
24
24
24
25
24
23
23
25
23
24
24
24
24
24
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
23
25
23
26
23
24
24
24
23
23
27
23
23
24
24
24
25
24
24
24
24
24
23
23
24
23
23
24
24
26
25
24
24
24
24
24
24
23
23
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
35
24
23
24
24
24
24
24
24
24
24
24
23
24
23
23
24
24
24
24
24
24
24
23
25
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
23
24
24
23
24
23
23
23
24
23
23
24
24
25
24
24
24
24
24
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
23
24
24
25
24
24
24
24
25
23
24
23
23
23
24
25
24
24
24
24
23
24
23
24
23
24
23
23
23
23
23
24
25
24
24
23
24
25
23
24
23
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
26
23
23
23
24
23
25
24
26
24
24
23
24
23
23
23
24
25
24
24
25
24
24
24
24
24
23
23
24
25
23
23
23
24
26
24
25
24
27
26
24
24
24
24
31
24
24
24
23
23
25
24
24
23
23
23
24
23
24
26
23
23
23
23
24
24
24
25
24
24
24
24
23
24
25
23
23
23
26
24
24
24
24
24
23
23
23
23
23
23
24
25
24
25
24
23
24
24
23
24
24
24
23
23
23
23
23
23
27
24
24
24
24
24
25
24
24
24
24
24
23
23
23
25
23
23
23
23
38
24
24
24
24
24
24
25
24
24
24
24
23
24
24
24
25
24
23
24
23
23
23
24
24
24
24
24
24
24
25
23
23
23
23
23
24
23
23
24
28
24
26
24
24
24
24
24
24
24
24
29
23
23
24
23
24
23
23
25
24
24
24
24
24
26
24
24
24
24
24
23
24
23
23
23
23
25
24
24
24
25
24
39
26
23
23
27
24
25
24
24
24
24
23
23
23
23
24
23
23
58
24
24
24
24
24
24
33
25
24
23
24
23
23
23
23
23
24
23
23
24
25
24
24
24
24
24
24
24
24
24
26
24
23
27
23
24
24
23
23
24
24
24
25
24
24
24
23
23
23
23
25
25
24
24
24
24
24
24
24
24
23
23
25
25
27
24
24
24
24
23
23
24
24
24
24
24
24
24
23
26
23
23
24
24
24
23
24
24
24
24
25
23
23
23
24
24
24
24
23
24
24
23
23
23
23
24
26
25
24
24
23
24
23
23
23
23
24
23
24
24
24
24
24
25
23
23
24
24
23
23
24
24
28
24
24
24
23
23
23
23
24
23
23
24
24
29
24
24
25
24
26
24
23
23
23
25
23
23
24
24
24
24
24
24
27
24
24
23
23
23
23
23
23
25
25
24
25
26
24
24
23
23
24
23
24
23
23
23
24
23
24
25
24
24
24
24
25
24
24
25
28
24
25
23
24
23
24
23
23
23
23
24
24
24
25
29
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
27
23
23
24
24
24
24
23
25
24
23
23
23
23
23
24
24
24
24
24
24
23
23
25
23
23
23
25
24
31
24
24
24
24
24
24
23
23
23
24
23
23
23
24
24
24
24
24
24
24
25
24
24
24
24
24
26
24
24
24
23
23
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
23
24
27
23
23
24
26
24
25
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
24
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
25
24
24
24
24
23
23
24
23
24
24
23
23
23
23
25
24
24
25
24
25
24
23
24
23
23
23
24
24
29
24
24
23
23
24
23
23
24
24
24
24
24
24
23
23
24
24
24
24
25
24
23
23
24
23
23
24
24
24
24
23
24
23
24
24
24
24
24
24
25
24
24
23
24
24
25
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
23
24
24
27
24
24
24
24
24
26
24
23
23
23
24
23
23
23
23
24
30
24
24
24
24
24
24
24
23
23
24
27
24
24
24
24
23
23
23
23
25
24
24
24
24
23
24
24
23
24
23
24
24
24
24
23
25
23
23
24
24
24
24
24
24
24
23
23
23
25
24
24
25
24
24
24
24
23
23
23
24
24
24
24
24
24
27
27
24
24
24
25
26
24
24
23
24
24
23
33
24
24
30
25
24
24
26
24
24
25
24
23
24
23
23
23
24
24
28
24
23
24
23
23
26
23
23
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
23
25
24
24
24
24
24
24
24
23
23
23
23
749
23
26
24
24
24
24
24
24
24
24
24
24
24
25
23
23
24
23
23
27
24
24
24
24
23
24
24
24
24
24
23
25
23
23
23
24
24
24
25
24
24
26
24
23
23
23
24
24
24
23
24
24
24
26
23
23
23
23
23
23
23
26
29
24
24
24
39
23
24
25
23
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
27
26
24
24
23
23
23
23
23
24
23
24
24
24
23
23
24
23
23
23
24
25
24
24
24
28
32
24
24
23
23
23
23
29
23
24
24
24
24
24
24
23
24
23
24
23
24
24
24
24
39
24
23
23
23
24
23
25
24
24
24
24
24
23
24
23
23
24
24
24
24
25
23
24
23
23
23
23
23
24
25
24
24
24
24
24
24
23
23
23
23
24
24
24
29
24
24
23
23
23
24
23
23
24
24
24
24
25
24
30
33
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
27
24
24
24
27
24
34
34
24
23
24
25
24
24
24
24
24
24
25
24
24
23
24
24
24
23
24
24
24
24
24
24
23
24
25
24
23
24
25
24
24
24
23
23
23
24
25
24
26
23
24
23
25
24
23
24
24
24
27
24
24
23
23
24
25
24
25
24
24
25
23
23
23
24
24
23
24
25
24
24
24
24
29
24
23
24
24
23
24
24
24
23
23
23
23
27
24
25
24
24
24
24
24
24
24
25
23
23
23
23
24
24
24
24
24
24
23
23
23
23
24
27
25
28
25
24
26
23
24
23
28
24
24
24
25
23
24
23
24
24
25
24
24
23
24
23
23
24
25
24
24
24
24
23
24
23
24
24
25
24
24
23
23
23
23
24
24
24
24
24
24
24
23
25
23
23
24
24
27
24
24
24
23
23
25
23
23
23
25
24
24
24
24
24
26
24
24
23
24
23
23
24
24
24
24
24
24
23
23
23
42
23
24
24
24
24
24
24
31
23
33
23
23
23
24
23
24
24
24
26
24
24
23
23
24
23
23
23
23
23
26
26
24
24
24
24
24
24
24
26
23
24
23
23
24
24
25
24
24
24
24
23
23
23
25
24
25
23
23
24
26
29
26
24
26
26
24
25
25
24
23
24
23
24
23
23
24
24
24
24
24
25
24
26
24
35
24
23
23
23
25
24
24
24
26
24
24
23
23
23
24
24
25
24
24
25
23
23
23
24
24
27
25
24
24
23
30
24
23
24
24
24
23
25
24
24
24
24
24
24
24
24
23
24
27
27
24
24
24
25
23
23
36
38
24
24
34
28
27
47
23
23
23
24
39
24
32
24
27
24
23
25
43
24
24
25
27
24
24
43
24
24
25
28
27
23
24
26
24
24
24
30
23
28
24
24
34
24
26
24
24
24
24
29
23
26
23
30
23
37
23
24
24
23
26
24
24
24
25
23
24
24
41
24
23
24
23
24
23
40
24
24
24
24
24
23
24
23
23
24
26
24
27
25
24
31
23
38
23
29
26
34
24
24
24
24
23
25
34
26
24
24
24
24
23
23
24
40
24
24
34
24
24
23
23
23
24
25
24
25
23
25
24
24
28
25
24
24
23
24
26
23
23
23
23
24
25
24
24
23
24
24
24
23
24
24
24
24
23
27
23
23
23
24
24
27
24
24
23
23
23
23
69
24
24
34
24
23
23
24
23
24
34
24
24
24
23
25
23
34
23
23
24
24
25
24
24
24
24
24
23
23
24
24
27
23
23
23
24
24
24
24
24
23
23
24
24
24
23
24
28
24
23
24
23
23
24
24
25
27
27
24
23
24
24
23
24
23
26
26
23
24
23
24
24
24
23
25
24
24
24
24
24
24
24
24
23
24
23
24
23
27
25
33
26
23
25
23
23
24
25
24
23
26
24
25
24
24
23
24
24
24
23
25
24
31
24
24
24
24
23
23
24
24
24
24
24
24
24
23
23
24
24
26
24
24
23
24
23
24
24
27
25
24
24
23
23
51
23
23
23
23
24
25
24
24
24
24
23
24
23
24
23
25
24
24
29
26
25
24
24
24
24
23
23
23
24
24
24
27
27
25
24
24
23
25
23
23
23
23
23
24
24
25
26
24
24
23
23
24
25
23
23
23
24
23
23
25
24
24
26
24
23
23
24
25
23
24
24
23
24
24
23
24
23
24
24
23
23
26
24
23
23
24
24
28
24
23
25
25
24
26
24
23
26
52
24
23
24
23
23
24
23
23
24
24
24
23
24
24
24
24
24
26
24
29
24
24
24
24
23
27
24
24
26
27
24
24
24
24
23
23
23
24
28
23
23
23
23
24
25
23
24
24
23
24
24
23
24
26
23
24
23
24
24
23
24
24
23
24
24
24
23
24
24
23
24
26
24
23
24
23
24
25
23
28
33
24
26
23
24
23
24
24
23
24
24
24
23
24
23
24
23
27
24
23
24
23
24
25
24
23
24
24
24
25
28
24
23
24
23
24
30
23
24
24
24
24
25
23
24
24
24
25
23
23
29
24
24
23
23
24
25
23
23
24
23
23
23
25
25
24
24
24
24
24
27
24
26
24
25
24
24
24
23
24
25
25
26
23
24
23
23
23
23
23
23
23
23
23
23
23
25
24
23
23
23
24
27
23
23
25
23
23
24
24
24
23
24
24
24
25
24
24
27
28
24
28
24
24
24
23
23
24
24
24
25
24
24
24
23
23
25
25
24
23
23
24
24
24
24
24
24
24
27
24
27
24
24
27
24
24
24
24
24
24
25
23
24
23
23
23
24
24
23
24
24
25
23
24
25
24
23
23
25
24
24
27
24
24
23
23
24
24
23
23
24
23
29
24
33
23
24
24
32
24
24
23
25
25
23
24
24
25
24
23
25
23
24
23
23
24
24
27
32
24
23
24
25
24
24
23
24
24
25
24
24
24
23
29
24
23
23
24
23
26
27
24
26
25
24
24
24
24
23
23
23
24
24
25
23
24
24
24
23
24
24
24
24
25
26
24
23
26
24
24
24
23
24
24
27
23
35
24
24
23
26
24
24
24
25
24
24
24
23
23
23
24
23
24
30
24
24
24
24
25
24
23
23
24
23
23
23
24
24
23
25
24
25
28
24
24
24
23
24
23
24
24
24
24
24
24
24
24
23
23
25
23
24
24
24
26
24
27
24
24
24
24
28
23
23
25
24
23
24
25
27
23
24
23
24
24
26
25
24
28
24
24
24
24
24
23
24
24
24
24
24
24
24
24
23
23
23
23
32
23
23
24
23
23
24
23
23
24
24
24
24
24
26
23
24
23
23
24
24
24
24
23
26
26
24
23
23
23
24
24
24
25
24
23
24
23
24
26
24
25
24
23
23
23
24
24
24
24
23
24
24
24
24
25
26
26
23
24
24
26
23
24
24
23
25
23
24
24
24
24
23
23
24
24
24
26
23
23
23
24
25
24
23
23
23
26
24
24
24
24
24
25
24
24
24
38
25
23
24
24
26
23
25
24
24
24
23
23
23
24
24
25
25
23
25
25
24
24
23
23
24
24
24
23
24
24
24
23
30
25
24
27
25
28
24
24
26
27
23
25
23
24
24
24
23
24
24
24
24
29
27
24
24
24
27
27
24
27
23
23
24
27
23
24
27
24
24
24
24
23
24
24
24
24
24
24
24
29
23
25
25
24
24
33
24
23
24
24
23
24
24
24
25
24
23
24
24
23
24
23
24
24
25
25
24
26
23
24
24
32
23
24
23
24
26
24
23
24
24
24
24
24
24
23
23
25
23
25
23
24
24
28
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
30
24
24
24
24
26
25
23
24
48
29
32
24
24
24
24
24
24
26
23
25
23
27
38
24
24
24
24
25
24
25
24
23
23
40
23
24
28
24
24
24
26
24
24
25
23
23
31
25
24
26
26
23
23
46
28
24
24
23
26
24
23
24
24
24
23
23
24
24
23
23
24
24
24
27
24
25
24
23
23
24
24
24
29
24
24
29
24
24
25
24
44
24
24
24
23
23
23
50
24
29
33
23
24
25
27
40
42
24
31
24
44
37
28
29
32
23
23
41
24
26
23
23
23
25
25
45
24
26
26
24
24
24
25
23
24
24
24
23
23
25
24
28
34
23
23
24
53
24
24
27
28
27
24
25
32
24
50
24
24
*
*
*
24
28
*
25
66
25
*
*
25
*
*
*
*
*
*
*
*
25
*
*
25
*
*
29
25
28
27
36
*
25
25
28
25
50
25
25
25
50
26
*
25
26
25
*
*
27
25
24
25
27
*
24
25
31
28
25
25
25
40
50
25
*
24
*
25
*
*
*
25
25
25
*
*
25
*
25
28
28
58
31
24
24
*
*
*
44
48
24
28
25
25
25
25
25
*
25
25
25
*
25
25
25
24
25
24
*
*
*
*
*
*
*
*
25
27
25
*
25
25
25
25
*
*
25
25
25
25
26
26
*
*
*
*
*
*
*
*
*
*
25
24
24
*
25
24
24
*
*
*
*
*
*
27
*
*
25
25
28
24
24
25
41
25
25
25
24
24
25
25
25
*
24
24
27
29
25
25
24
*
25
25
25
*
24
25
25
25
24
28
25
25
24
*
*
*
*
*
*
25
25
25
24
26
25
25
25
25
28
25
28
24
*
*
*
*
*
*
*
*
*
26
25
25
24
25
25
24
25
*
*
*
*
*
*
*
25
24
36
*
24
25
25
*
*
*
*
25
25
*
*
*
*
*
*
25
25
28
25
25
25
25
25
26
26
24
24
27
25
30
*
28
33
24
25
27
*
*
*
25
*
*
*
*
*
*
*
*
*
*
*
*
26
*
25
*
27
25
25
25
25
25
25
25
25
*
26
25
29
*
*
*
27
25
24
24
25
26
24
26
25
26
*
25
26
25
25
25
25
*
25
25
24
*
24
25
*
*
*
*
25
25
24
25
25
24
30
25
25
27
25
25
25
*
*
*
*
*
*
*
*
*
*
*
25
26
27
25
*
*
*
*
*
*
*
*
*
*
27
26
38
26
25
26
25
25
25
25
25
25
25
24
26
*
*
25
*
*
*
25
25
26
*
*
*
*
*
*
*
*
*
25
25
30
25
25
25
*
*
*
*
26
26
25
25
25
24
25
*
27
*
24
*
*
25
25
24
25
24
25
27
*
*
*
*
26
25
25
26
24
25
25
25
25
24
*
*
36
*
*
*
*
*
*
*
*
*
26
26
25
26
25
26
28
*
*
*
*
*
24
25
27
*
27
27
25
*
29
25
25
*
*
25
28
25
25
24
25
27
*
*
*
*
*
*
*
*
*
25
24
*
*
*
*
*
*
*
*
27
25
25
25
25
24
25
*
25
30
25
*
*
*
*
25
*
*
25
27
25
25
*
*
*
25
29
25
*
*
25
26
26
25
25
24
25
25
*
*
25
25
25
24
25
25
25
26
25
25
25
25
25
25
25
25
26
26
71
25
25
25
25
25
25
26
26
24
26
*
*
24
25
24
25
24
25
24
*
27
24
25
25
26
25
*
25
*
26
*
*
*
*
*
28
24
25
*
*
*
*
*
26
24
25
*
25
26
25
25
26
*
*
25
*
25
25
26
27
28
*
*
*
25
25
*
25
25
25
25
25
25
24
27
*
*
25
*
*
28
26
29
27
28
27
27
24
25
*
25
26
25
*
*
*
25
25
25
*
*
25
25
24
25
25
25
26
27
*
25
25
25
26
25
25
25
*
*
*
*
*
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
25
25
25
25
24
25
25
24
*
*
25
25
*
*
*
*
*
*
*
25
24
25
24
26
24
24
25
26
26
24
25
*
*
25
24
26
25
*
*
*
*
*
*
*
*
*
*
*
*
26
25
25
25
25
27
26
32
26
24
25
*
27
25
*
*
*
26
25
26
*
25
26
24
25
26
25
*
*
26
25
24
24
26
25
*
24
25
27
26
25
25
*
24
25
30
*
25
25
25
24
28
25
26
25
26
25
26
28
25
*
26
*
*
*
*
*
*
*
*
*
26
25
25
24
26
25
25
29
27
*
25
26
25
25
24
25
25
25
25
25
25
25
*
25
25
*
*
25
26
25
26
25
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
28
24
*
*
*
*
25
25
25
24
25
24
24
25
*
*
31
24
*
*
*
28
25
25
24
25
26
25
25
25
25
25
25
26
*
*
30
*
*
*
*
25
25
24
25
26
25
26
25
24
25
25
25
28
24
26
25
24
24
25
25
*
24
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
26
32
30
25
25
27
*
25
*
27
26
24
*
*
*
*
*
*
*
*
*
*
*
*
*
25
28
25
*
24
25
*
*
*
*
*
*
*
26
24
25
24
26
25
25
*
25
*
*
*
41
29
24
*
*
25
25
25
*
*
*
*
*
*
*
*
*
25
25
25
24
25
25
*
25
*
24
*
*
*
*
*
*
*
25
*
25
25
25
25
25
26
24
25
24
25
*
25
25
25
*
*
*
*
*
*
26
25
24
24
25
25
25
25
25
27
25
24
25
25
25
25
25
24
25
25
24
*
*
*
25
*
*
*
25
25
25
28
24
25
25
25
25
*
*
*
*
*
*
*
26
24
*
*
*
*
*
*
*
*
*
26
25
24
25
25
24
25
25
26
25
25
28
*
25
*
25
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
*
*
25
25
25
24
*
*
25
25
24
24
25
*
*
*
*
26
25
25
27
25
27
26
25
24
27
25
24
25
25
28
26
25
24
25
*
*
25
*
*
*
26
25
29
25
25
24
25
25
24
*
*
*
*
25
24
25
25
24
*
25
24
26
25
24
26
25
25
24
25
25
24
25
25
24
25
24
24
24
*
25
25
25
*
*
25
25
25
27
24
26
25
25
25
*
*
*
25
25
24
*
*
25
25
*
*
26
31
24
25
25
24
26
25
25
25
30
25
*
24
*
*
*
25
26
25
*
*
25
25
26
24
*
*
27
24
25
24
25
25
25
26
*
25
*
25
*
25
25
25
*
*
*
*
*
*
*
27
29
24
25
*
*
*
*
*
25
25
25
25
*
*
25
*
*
*
*
*
*
*
*
*
*
*
25
24
25
25
24
*
*
*
24
24
25
25
24
29
25
25
25
*
25
25
25
24
25
25
25
*
*
*
*
*
*
*
*
*
*
*
*
*
26
25
24
25
25
25
24
25
25
25
24
*
25
28
25
*
*
*
25
25
25
25
25
25
*
*
25
25
25
25
25
25
25
26
25
*
25
25
*
*
*
*
25
24
25
25
*
25
24
27
25
25
25
24
25
25
25
24
*
*
25
*
*
*
27
24
25
26
24
26
25
24
27
25
26
24
24
25
25
24
24
27
25
25
24
24
25
26
25
24
25
25
26
25
24
24
25
*
25
24
25
24
28
26
25
25
24
*
24
*
25
*
*
25
24
25
25
25
25
25
*
25
25
25
24
25
24
28
25
*
24
25
26
25
26
27
25
24
*
*
*
25
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
24
24
24
25
26
27
*
*
24
38
25
*
*
*
*
*
*
*
*
25
25
24
25
25
24
25
*
*
*
25
24
26
24
25
26
*
*
*
24
24
25
*
*
*
*
*
25
25
26
24
25
25
24
25
25
25
25
25
24
*
*
*
*
*
*
*
*
25
*
*
*
*
*
*
*
*
*
*
*
28
25
26
26
25
26
27
25
24
25
26
25
25
25
25
*
*
25
25
25
*
24
24
24
24
25
*
*
*
25
25
24
25
25
25
*
25
*
25
*
*
*
24
24
24
24
25
25
25
25
*
25
25
27
*
25
25
25
36
24
25
*
*
24
24
25
25
25
25
25
31
27
*
*
25
25
26
26
*
*
*
*
*
*
25
25
25
25
25
25
25
25
25
24
24
25
*
24
*
25
25
*
*
*
*
*
*
*
*
*
*
*
*
30
43
25
25
24
25
24
*
*
*
*
*
*
24
25
24
25
25
24
24
25
*
*
25
26
25
*
*
*
*
25
26
25
*
*
*
25
25
25
25
25
25
*
*
25
25
25
24
24
24
24
25
25
25
*
*
25
25
*
*
*
*
25
26
26
25
24
25
*
25
24
25
25
25
25
25
24
25
25
*
25
27
28
28
25
25
25
25
25
*
*
25
25
*
*
*
*
*
25
24
24
25
24
25
25
*
*
25
25
25
25
25
25
25
25
25
*
*
34
25
26
25
24
24
25
24
*
*
24
24
*
*
24
24
31
24
26
26
25
25
24
25
*
25
25
25
25
25
24
25
*
*
25
25
*
25
25
25
25
25
25
25
25
*
25
*
25
*
*
25
25
25
25
25
*
25
25
25
*
*
*
*
*
*
24
24
*
24
29
25
29
24
26
24
24
26
24
27
25
24
24
24
24
24
25
25
24
25
25
*
24
29
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
*
*
25
25
*
*
25
25
25
25
31
26
25
25
25
25
25
25
25
25
25
25
*
25
25
25
*
24
25
25
25
25
*
*
*
*
27
27
26
27
26
25
25
*
*
*
*
*
*
*
*
24
24
24
24
24
24
24
24
25
24
*
*
*
*
*
*
25
25
25
25
25
25
*
25
25
25
25
25
*
25
25
25
25
25
26
*
*
*
25
25
25
*
24
24
24
24
24
25
*
*
*
26
25
35
25
*
*
28
27
25
*
25
25
25
24
25
24
25
24
25
25
*
*
*
*
24
25
24
25
25
25
25
*
*
*
26
25
*
27
25
*
*
*
25
24
24
*
*
*
25
25
25
*
*
25
25
24
24
24
24
24
24
*
24
*
*
*
*
25
25
25
27
25
25
25
24
24
25
*
25
24
25
*
25
24
25
25
25
25
26
*
24
25
25
25
25
26
26
25
*
*
*
25
25
25
25
25
25
25
25
26
25
26
*
25
25
25
25
25
26
25
24
25
24
*
*
*
*
25
*
25
25
25
24
37
25
25
25
24
25
24
25
25
25
25
24
25
25
*
*
*
*
*
*
*
*
25
25
26
25
24
25
24
25
24
27
24
25
24
25
25
*
26
25
25
24
25
25
25
25
26
25
25
25
*
*
*
24
24
25
25
24
25
25
25
*
25
24
24
*
*
*
*
*
*
*
*
*
*
*
*
*
26
30
26
25
28
25
25
26
*
*
*
*
*
*
*
*
25
*
*
*
*
*
*
*
*
25
24
25
25
25
24
25
25
*
*
*
*
*
*
*
*
*
*
25
25
25
25
25
25
25
25
25
25
25
*
26
26
28
25
25
*
25
26
25
25
24
*
*
*
31
24
25
25
24
25
25
25
25
24
25
*
25
24
25
25
*
*
*
*
*
25
24
24
25
25
25
24
24
28
25
25
25
*
24
25
25
*
*
*
25
25
24
*
*
*
*
*
25
24
24
25
25
25
26
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
24
*
*
*
*
*
*
*
26
25
*
*
25
25
24
25
25
25
25
25
25
24
25
25
24
25
25
25
25
24
25
24
*
*
25
*
*
*
25
26
25
26
24
24
25
25
25
25
*
25
24
25
25
25
24
*
*
25
25
*
*
25
25
*
25
72
27
*
24
25
25
25
24
*
*
25
25
*
*
24
24
25
25
25
25
24
25
24
25
25
25
25
26
25
*
25
24
25
24
26
25
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
28
27
26
26
27
25
25
26
26
25
25
25
26
26
*
25
*
25
25
25
25
26
26
24
25
25
26
*
*
*
25
25
24
24
*
*
*
*
*
*
*
*
26
25
25
25
24
25
24
25
*
25
25
*
*
*
*
24
25
24
*
*
*
*
*
*
*
*
*
*
*
25
25
26
26
27
25
25
25
25
27
25
25
25
25
24
*
25
28
25
24
25
25
26
25
25
24
25
*
*
*
*
*
25
26
*
*
25
25
24
*
*
28
26
25
25
25
26
24
24
25
*
41
25
24
*
25
25
25
24
25
30
25
*
25
24
25
*
25
24
25
25
25
25
24
*
*
25
*
*
*
25
25
25
25
25
25
*
*
*
*
*
24
25
24
24
*
*
*
26
24
24
25
25
25
27
24
*
25
*
*
*
25
25
25
25
25
24
25
24
25
25
25
24
24
25
*
*
25
24
*
*
*
*
*
*
*
*
25
25
25
24
26
25
*
*
*
*
*
*
26
24
24
25
*
*
25
25
24
25
29
25
25
24
25
24
36
25
*
*
24
25
25
28
*
*
*
*
28
25
24
25
25
24
25
24
25
25
25
27
25
25
25
*
*
25
24
*
*
*
26
24
24
25
25
*
*
*
*
*
*
*
*
*
*
26
*
25
25
25
*
*
24
25
*
*
*
*
*
*
*
*
*
*
25
*
*
*
*
*
27
24
25
25
*
*
24
25
*
26
25
25
*
*
*
*
*
*
*
*
*
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
24
25
25
24
24
25
25
24
*
*
*
*
*
*
25
25
24
25
*
*
*
*
*
*
*
*
*
*
24
*
*
*
*
25
43
27
26
*
25
25
*
*
25
25
24
25
25
24
24
25
26
34
25
96
24
24
25
26
24
25
25
24
*
*
24
25
*
25
24
25
25
25
25
25
25
24
25
31
24
*
*
27
24
25
25
*
*
*
*
25
25
25
24
25
25
24
25
24
25
25
25
24
25
25
25
*
*
25
25
25
24
24
25
*
*
*
*
*
*
*
*
*
*
26
*
26
25
25
26
25
25
25
25
25
25
28
26
*
*
28
25
*
*
*
*
*
25
24
25
*
25
24
25
25
*
25
24
25
24
25
25
*
25
*
*
*
*
*
*
*
*
*
*
*
*
*
25
*
*
*
*
*
26
26
25
26
25
25
26
25
*
*
*
*
25
*
26
*
*
*
25
25
24
25
25
24
*
25
24
25
24
24
25
24
*
*
*
24
25
*
*
*
*
*
*
*
25
*
*
*
*
*
26
26
24
25
26
27
25
26
24
25
25
25
25
24
25
25
25
*
*
50
24
24
25
*
*
*
*
*
*
*
45
25
25
25
25
25
24
24
24
25
25
25
25
24
25
26
*
25
*
25
25
25
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
25
25
24
*
25
24
25
*
*
25
24
25
25
25
25
25
26
25
24
25
25
24
24
25
24
25
25
25
24
25
25
25
25
*
25
25
25
*
*
*
25
25
25
25
26
25
25
25
26
25
*
24
25
25
*
*
24
25
25
24
*
*
33
25
*
*
*
*
*
*
*
*
*
25
*
*
25
24
26
25
24
25
24
25
25
25
25
25
25
*
25
25
24
*
*
25
25
25
25
25
26
25
*
25
25
25
*
25
26
25
25
25
25
25
24
25
*
*
25
24
24
25
25
28
*
*
*
25
25
26
26
*
25
25
26
25
25
24
28
24
25
25
38
25
25
*
*
*
*
*
*
*
*
25
24
25
*
25
24
25
25
*
26
25
25
24
25
26
25
*
*
*
*
*
26
26
24
*
*
*
*
*
*
*
*
*
25
28
25
25
24
25
24
36
25
25
24
24
*
25
24
25
25
24
*
*
24
24
25
27
24
25
25
25
*
26
24
*
*
*
*
*
*
*
25
*
25
*
33
26
25
*
*
*
*
26
25
25
25
26
25
25
26
25
25
26
27
*
25
25
25
24
25
24
*
*
*
*
*
26
25
25
*
*
25
25
25
26
25
25
25
25
25
25
*
25
24
24
*
25
25
25
*
24
25
26
25
25
25
*
*
*
*
26
25
25
25
*
25
25
25
*
*
*
*
*
27
25
*
*
*
*
*
*
26
25
25
25
25
25
25
26
25
*
*
*
*
*
*
*
25
24
25
25
26
*
25
25
25
25
25
26
25
24
*
26
24
25
24
*
25
25
25
*
25
25
24
24
25
24
*
*
26
*
*
*
25
25
25
24
25
24
25
25
25
25
27
24
25
25
24
25
24
25
*
*
24
*
*
*
*
*
*
*
*
*
25
*
25
25
25
26
25
27
25
25
25
25
25
25
25
25
25
25
*
24
25
25
*
*
*
*
*
*
*
*
26
24
25
25
25
25
24
24
25
*
*
*
*
*
25
25
*
25
25
*
25
25
25
25
25
24
24
25
*
25
25
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
*
*
*
*
27
25
*
*
*
*
*
*
*
*
*
*
*
*
24
25
24
25
24
25
24
25
*
*
25
24
25
25
*
25
*
25
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
25
25
25
24
25
*
*
*
24
*
*
*
25
25
24
25
24
25
*
*
24
24
25
*
25
24
25
*
*
*
*
*
*
*
26
25
24
25
26
25
25
25
*
*
24
26
25
24
*
*
*
*
*
*
*
*
*
*
*
26
25
25
25
24
25
25
25
25
*
*
25
25
*
*
*
*
*
*
*
*
*
*
26
25
25
26
25
26
25
25
*
25
25
*
24
25
25
25
25
24
25
24
25
25
25
25
*
*
*
25
25
25
25
25
25
26
24
27
*
*
*
*
*
26
*
25
24
25
*
*
25
24
24
25
*
*
24
24
25
25
25
31
25
25
25
26
25
*
24
25
25
26
24
25
25
24
25
25
*
25
*
24
*
*
25
24
24
25
*
*
24
25
25
25
25
25
25
24
25
26
25
25
25
25
25
*
*
*
*
*
*
26
25
25
*
*
*
*
*
*
*
*
*
25
26
25
25
26
*
*
*
*
*
*
*
*
*
*
*
*
25
26
*
*
*
25
25
24
26
25
25
25
25
*
*
*
*
*
24
25
25
24
25
25
*
24
27
25
24
25
24
25
25
24
25
25
24
25
*
24
*
25
*
*
*
*
*
*
*
*
25
25
25
24
25
26
*
25
24
33
25
24
24
25
25
24
*
25
24
25
25
24
25
25
26
25
25
24
30
*
*
*
24
*
*
*
*
*
28
25
25
24
25
25
24
25
*
*
*
*
*
86
25
*
*
*
*
*
26
26
25
25
*
*
*
*
*
*
*
*
*
*
24
25
*
*
*
*
*
*
26
25
25
25
25
24
24
25
*
*
*
*
*
*
25
24
*
*
*
*
25
25
27
24
25
*
25
25
25
25
25
25
25
24
24
24
25
25
25
24
24
24
25
24
25
*
*
*
*
*
*
25
25
26
25
26
25
25
29
25
25
25
25
24
25
24
25
25
*
25
24
24
*
*
*
*
25
25
25
25
24
25
24
26
25
24
25
*
25
24
26
25
25
24
25
25
25
24
25
25
25
24
25
*
24
*
*
*
*
*
*
26
25
24
24
25
24
24
25
25
24
24
25
25
25
*
25
*
24
*
*
25
25
27
25
25
25
25
*
*
32
25
24
24
24
24
24
24
24
*
24
24
25
*
*
25
24
24
24
*
*
*
*
*
24
*
*
*
25
24
25
25
24
24
25
25
25
24
*
25
25
24
25
25
24
26
25
26
24
25
25
25
24
25
25
25
24
26
25
25
24
25
25
25
24
25
25
24
24
25
25
24
24
25
24
24
24
24
25
25
25
24
25
32
25
26
25
25
25
25
25
30
25
25
25
25
25
25
26
25
25
25
25
25
25
25
25
24
24
25
26
24
25
24
25
25
25
25
25
25
25
25
26
25
25
25
25
25
26
25
28
24
25
25
25
24
25
25
25
24
25
25
25
25
24
25
25
25
24
25
25
25
24
24
44
25
25
25
25
25
25
25
24
24
24
24
25
33
25
25
25
25
25
25
25
25
27
25
25
25
31
25
25
24
24
24
24
24
24
24
25
24
24
25
24
25
25
24
24
24
25
25
25
24
25
25
25
25
24
25
25
24
24
25
25
25
24
25
24
24
25
26
25
24
24
25
25
25
24
25
25
25
24
24
25
25
25
25
25
34
25
24
25
24
24
24
24
24
27
24
24
25
25
27
31
26
25
27
25
25
25
25
25
24
25
25
25
24
24
25
25
25
24
24
25
25
25
25
25
25
25
24
24
26
25
25
24
24
25
25
25
24
24
24
24
24
25
25
25
25
24
25
25
25
25
25
25
25
25
25
24
25
25
31
25
29
29
25
25
24
24
25
24
24
24
24
24
25
25
25
25
25
25
25
25
25
24
24
24
25
25
25
25
25
24
25
25
25
25
25
25
25
24
24
24
25
25
25
25
25
25
25
25
25
25
25
24
25
25
24
26
26
24
28
25
27
26
25
24
25
25
25
28
25
25
24
30
24
25
26
25
25
25
25
25
25
25
24
26
25
24
25
25
24
25
25
24
25
25
24
25
25
24
25
25
25
24
24
25
25
24
26
25
24
25
25
25
24
25
24
25
25
24
24
25
25
25
25
24
24
25
25
25
24
27
25
25
25
29
26
25
25
24
25
25
24
25
25
25
25
25
24
24
24
25
25
25
25
25
25
25
25
24
25
25
25
25
25
25
25
24
26
25
25
25
25
24
32
25
25
25
25
24
24
24
25
24
25
24
25
25
25
25
25
25
24
25
25
25
25
26
24
24
25
25
25
25
25
24
24
24
25
25
27
24
24
24
25
27
25
25
24
25
25
24
25
25
25
25
25
24
24
24
25
25
25
24
25
25
25
25
25
24
25
24
25
33
25
25
25
24
25
24
25
25
26
25
25
25
25
25
25
25
24
24
26
24
24
24
26
25
25
25
27
24
24
24
24
25
25
25
25
25
25
24
26
29
25
25
25
25
25
26
25
25
24
25
26
25
25
27
24
25
24
25
25
25
25
24
25
24
24
25
25
24
24
25
25
25
25
25
24
25
24
25
25
26
25
24
25
24
25
29
25
25
28
24
25
25
25
25
24
25
28
25
25
25
25
25
25
25
25
25
25
25
24
24
24
24
24
25
25
25
25
25
24
25
24
25
25
25
25
25
25
25
24
24
25
26
25
25
25
25
25
25
24
27
24
25
25
25
25
24
24
25
28
25
25
25
25
25
24
24
24
25
25
25
25
25
26
24
24
24
25
26
24
27
25
25
25
24
24
25
25
25
25
24
25
25
25
25
24
24
25
25
24
24
24
25
25
25
25
25
25
25
24
24
24
24
25
25
25
25
25
25
25
25
24
24
25
25
25
25
25
26
25
25
27
25
24
24
24
25
25
24
24
24
24
25
25
25
25
25
25
25
24
24
25
24
26
25
25
25
25
25
25
24
24
24
24
25
25
25
25
24
24
24
25
25
25
25
25
24
25
25
25
24
24
25
24
24
24
25
26
26
25
25
25
25
24
25
24
24
24
25
25
25
25
25
25
25
25
24
24
24
43
25
25
25
25
25
25
24
24
24
24
24
25
26
25
25
25
25
25
25
25
25
25
25
25
27
28
25
24
24
24
25
25
25
25
24
24
25
25
25
25
24
25
25
25
25
25
34
24
25
25
25
25
24
24
25
25
25
25
26
24
25
25
25
25
24
25
25
29
25
24
24
25
25
25
25
25
25
25
25
25
24
26
25
25
25
25
25
25
25
26
25
25
29
25
25
24
25
25
25
25
25
25
25
25
25
25
24
25
24
25
24
25
25
25
25
25
25
25
25
25
25
24
24
25
25
25
25
32
25
25
25
25
25
24
24
53
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
24
25
25
25
24
25
25
25
25
25
24
25
25
26
24
24
25
25
25
25
24
24
25
25
25
26
24
24
26
25
24
25
28
25
25
25
24
25
25
24
25
25
24
25
25
24
25
25
25
25
25
25
24
25
24
25
24
24
26
24
24
24
24
24
25
25
25
25
26
25
25
30
25
25
26
25
24
25
25
25
24
24
25
25
25
24
24
26
25
25
27
25
25
24
24
24
24
26
24
24
24
24
24
25
25
25
25
25
26
25
25
25
25
25
24
25
25
25
25
24
24
24
24
24
24
25
25
25
25
25
26
28
25
25
25
25
25
25
25
24
24
24
24
25
24
24
25
25
25
25
25
25
25
27
24
24
24
24
25
25
25
25
25
27
25
25
25
25
25
25
26
25
24
24
24
24
24
25
25
25
24
24
24
24
26
25
25
26
25
25
25
25
25
25
25
25
25
25
26
27
24
25
25
25
25
28
25
25
26
26
25
25
25
25
25
25
25
25
40
25
27
27
25
25
30
25
25
25
24
25
25
25
24
25
25
25
24
25
26
25
25
24
25
25
25
25
24
24
25
25
25
26
24
25
25
25
25
26
27
25
25
25
26
25
25
25
25
26
25
25
25
25
28
24
24
24
24
26
24
24
24
24
25
32
24
26
25
24
24
24
24
25
24
24
25
25
25
25
25
24
25
25
25
25
25
24
25
24
25
25
28
25
25
24
24
27
25
25
55
25
25
25
25
25
25
25
25
25
25
25
25
28
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
25
26
25
24
25
25
27
25
25
25
26
25
26
25
25
25
25
25
25
25
25
25
25
26
25
27
25
25
25
25
24
25
25
25
25
25
25
25
25
25
25
24
25
25
25
24
25
46
25
24
25
25
25
25
25
25
24
25
26
25
24
25
25
25
24
25
25
25
25
25
25
25
24
25
25
25
26
25
24
25
25
25
25
24
25
26
25
24
25
26
25
24
25
25
25
25
24
26
24
25
25
25
25
24
25
25
24
26
25
24
25
24
25
25
24
25
26
25
25
24
25
26
25
25
25
25
24
25
25
25
24
25
24
25
24
25
24
25
25
25
24
25
24
25
25
25
26
24
25
24
25
25
24
32
27
25
25
24
24
24
24
25
25
25
25
25
26
25
25
25
25
24
24
24
25
25
25
25
31
25
25
25
25
24
25
25
25
24
25
25
25
25
25
25
29
24
24
24
25
24
26
25
25
25
26
25
25
25
25
25
25
29
25
25
25
25
36
25
24
25
25
25
25
25
29
25
25
26
25
24
24
24
24
26
25
24
24
25
25
24
25
25
28
25
25
34
24
25
25
25
25
24
25
24
25
25
25
24
25
25
25
24
46
25
25
24
24
25
31
25
25
24
27
25
24
24
25
27
25
25
25
27
24
24
32
24
25
25
25
25
25
25
26
25
24
24
25
24
24
27
27
25
24
25
25
25
25
25
25
25
26
24
27
25
24
25
25
25
24
25
25
24
28
25
25
24
25
25
25
24
25
25
26
25
25
26
25
25
25
25
25
25
25
25
25
25
25
25
24
24
25
26
24
25
25
25
24
26
25
24
25
25
27
25
25
25
25
24
24
25
24
25
25
25
25
25
25
26
24
24
24
25
25
25
25
25
25
25
25
24
24
24
27
25
25
25
25
25
25
25
25
25
25
24
25
25
24
25
25
31
24
25
24
24
25
27
24
24
26
24
24
26
25
24
25
25
24
24
25
25
24
27
26
24
25
26
25
28
24
25
24
25
24
28
26
24
25
25
25
26
25
25
25
26
24
25
25
24
25
25
25
25
25
25
25
25
25
24
26
25
25
25
25
24
25
24
24
25
25
24
25
25
25
24
25
25
25
27
25
24
25
25
24
25
25
24
25
25
24
25
25
25
25
25
25
24
25
25
24
25
24
25
25
25
25
24
29
25
25
25
25
25
25
24
25
27
25
24
24
26
25
25
25
25
29
25
25
24
25
25
25
24
25
25
24
25
31
24
25
26
24
25
25
24
25
25
25
25
25
27
26
25
32
24
24
24
25
25
25
28
24
25
26
25
25
24
25
28
24
24
25
25
25
25
24
24
25
25
25
25
26
24
27
25
25
24
25
28
25
25
25
25
25
25
24
24
24
24
25
26
25
24
24
24
25
25
25
25
25
25
26
25
25
25
25
25
25
25
25
25
25
25
25
25
24
24
25
25
25
24
24
27
24
26
24
24
25
24
24
24
25
25
26
24
24
24
24
24
35
25
24
24
24
25
24
25
25
25
25
25
25
25
25
25
28
25
25
25
25
25
25
25
25
25
24
28
24
25
25
25
25
25
25
24
29
25
25
28
26
25
24
25
27
25
31
25
26
26
26
25
24
25
25
24
25
28
25
25
24
24
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
24
24
24
24
24
24
25
24
25
25
25
25
25
25
25
25
25
24
26
26
24
25
25
27
25
25
25
24
25
27
25
25
26
25
24
24
24
25
24
24
25
25
24
25
25
25
25
25
27
25
25
25
25
24
25
25
24
26
25
25
25
25
25
25
24
24
25
24
25
25
25
24
25
26
25
24
25
24
25
24
24
31
24
27
26
25
24
24
28
24
25
25
25
25
25
26
25
25
25
25
24
27
24
24
25
25
24
25
24
26
24
25
24
25
24
26
25
26
25
25
26
25
25
25
25
24
25
25
25
25
26
24
24
25
24
25
24
25
25
25
25
25
26
25
25
24
24
25
24
25
24
28
28
24
25
24
25
25
26
24
24
25
27
24
24
26
26
25
25
25
26
25
25
25
24
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
26
25
25
24
24
26
24
24
25
25
27
24
24
25
30
25
25
25
25
25
25
28
29
25
25
25
25
25
25
25
25
25
25
24
24
24
24
25
26
26
25
25
25
25
25
25
25
25
24
24
24
24
24
25
24
26
25
26
25
24
25
25
25
25
25
26
25
25
25
25
26
25
25
25
24
24
25
25
32
27
25
25
25
25
28
26
25
25
24
24
25
25
25
24
24
25
24
25
24
25
25
25
25
25
26
25
25
25
27
26
28
28
26
24
24
24
29
24
25
25
29
24
33
25
25
25
25
25
26
25
30
25
24
25
29
25
24
24
24
24
24
24
24
45
26
27
25
25
25
25
25
25
25
25
25
26
25
26
25
27
25
25
26
25
25
29
29
25
25
25
25
833
25
32
25
29
28
25
25
25
25
27
26
26
25
26
25
28
25
25
25
25
25
25
24
35
25
25
27
25
25
25
25
25
24
25
24
28
26
26
25
25
25
25
25
25
28
25
25
26
26
24
25
25
39
26
24
25
25
25
25
24
25
25
25
25
26
25
24
24
24
26
24
25
25
25
25
25
25
26
25
24
25
24
25
25
25
25
26
24
25
24
25
25
25
25
25
25
25
25
25
25
24
27
27
25
25
25
25
26
25
35
25
24
25
25
25
25
25
24
25
25
25
25
24
27
25
25
24
25
25
25
25
25
25
24
25
25
25
24
25
25
24
25
26
24
26
25
25
24
26
25
25
28
26
27
25
25
26
25
24
25
25
24
25
24
25
24
25
25
28
25
26
25
24
28
25
25
25
24
25
24
25
24
27
24
25
26
24
25
24
25
24
25
24
25
25
25
25
24
25
29
25
25
26
25
24
27
24
25
25
25
26
25
24
25
24
25
24
27
24
25
24
25
24
25
25
25
24
25
24
26
26
25
24
24
25
25
25
26
24
25
24
27
25
25
24
25
25
25
25
24
27
24
25
25
25
31
26
26
25
25
25
25
24
25
27
25
27
25
25
26
24
28
26
25
25
25
25
25
25
26
25
25
25
24
25
30
24
25
25
26
25
24
25
24
25
24
25
24
25
24
25
25
26
25
26
25
25
24
25
28
28
25
27
25
24
25
24
25
24
25
24
25
25
249
24
25
25
25
25
24
25
25
24
26
24
26
214
25
32
24
26
24
25
25
25
31
25
28
25
25
25
25
24
26
25
25
24
25
25
25
24
26
30
25
24
25
25
25
100
25
25
25
24
25
25
27
25
25
25
24
27
25
24
25
26
24
25
25
25
27
26
26
25
25
24
25
25
25
25
24
25
26
25
25
26
26
25
24
25
25
25
25
24
25
24
26
25
27
25
29
24
24
26
25
25
26
26
24
26
25
25
25
25
25
24
25
25
24
25
25
25
25
25
26
26
25
30
25
25
25
27
26
24
25
25
26
25
25
25
27
25
25
24
24
24
25
27
25
25
25
25
25
25
25
25
25
25
29
25
25
24
28
25
29
24
36
28
25
24
25
24
25
25
25
24
26
24
26
24
27
24
25
24
26
25
25
24
29
25
25
24
26
24
25
24
25
24
25
25
25
25
24
26
28
25
25
25
25
25
25
25
25
24
26
25
26
25
24
25
24
25
25
25
24
25
25
26
26
25
25
27
24
25
25
25
25
25
25
25
26
28
25
25
25
26
26
25
25
25
27
24
25
24
25
24
25
24
25
25
27
24
25
25
25
24
26
25
25
27
25
26
25
24
25
25
25
25
25
28
24
25
26
25
25
25
25
27
25
25
24
25
24
25
31
26
25
24
27
24
25
25
25
25
25
24
25
25
25
25
25
26
25
24
25
25
26
25
26
28
25
28
25
24
25
25
25
25
25
25
25
25
25
28
25
25
27
27
25
26
26
25
25
27
24
26
24
25
26
25
24
25
25
26
25
25
24
25
30
25
25
25
24
25
25
24
25
24
29
25
25
25
26
25
24
25
24
25
25
25
25
24
25
25
25
24
27
25
25
24
26
24
25
24
25
24
25
24
25
25
25
25
25
24
25
25
25
25
29
25
25
26
25
25
25
25
24
33
24
25
24
25
24
25
30
26
24
25
24
25
24
26
24
25
25
25
27
25
25
27
25
24
25
24
27
25
26
25
25
29
24
25
26
25
25
25
25
25
25
25
25
28
25
25
24
25
24
24
25
26
25
25
24
25
25
25
25
25
24
25
24
25
24
26
25
25
24
25
24
25
26
25
24
26
24
27
24
25
25
25
24
25
24
25
24
25
25
25
25
25
25
25
24
25
25
24
25
24
25
25
26
25
26
25
24
25
24
25
24
25
24
25
25
24
25
24
25
25
25
25
25
25
24
25
26
25
25
24
25
25
26
25
24
25
25
25
25
26
24
25
25
25
25
26
25
25
25
25
25
24
25
24
25
37
25
27
25
25
25
25
30
25
26
25
25
25
25
25
25
25
25
25
25
25
25
27
24
25
24
25
26
25
24
26
25
27
24
25
25
26
26
25
25
25
25
25
24
25
27
25
25
25
25
25
25
26
26
25
25
25
24
25
24
25
25
25
24
25
27
25
24
25
25
25
26
25
25
25
25
25
26
25
26
25
25
25
33
24
25
54
25
24
25
25
25
25
25
25
25
26
26
25
25
25
29
25
25
25
25
25
26
26
25
25
28
25
26
25
29
25
27
25
26
25
24
24
26
24
25
25
27
25
25
28
24
25
25
25
25
25
24
25
25
24
25
25
24
36
25
25
25
25
25
25
27
25
26
25
25
25
25
24
25
25
24
25
26
25
25
25
25
24
25
25
24
25
25
25
24
26
25
24
26
25
24
25
25
25
25
25
25
26
25
25
27
26
25
26
25
24
29
24
25
25
25
24
24
26
24
25
25
26
24
25
24
25
24
25
24
25
25
25
28
28
25
26
25
25
25
25
26
25
24
25
24
25
24
25
25
24
25
24
25
28
25
25
26
24
25
24
25
28
25
24
25
25
26
25
27
25
26
25
28
26
25
25
26
25
25
25
24
25
26
25
25
26
29
24
24
25
24
25
24
25
25
25
26
25
27
25
26
25
25
24
30
24
25
24
25
24
25
25
26
25
24
26
25
27
25
24
25
24
25
27
29
25
24
25
25
24
25
25
30
25
24
25
25
25
25
26
25
25
25
26
25
24
25
25
26
25
25
25
24
25
25
28
25
25
26
25
26
28
24
26
25
24
25
25
25
27
24
25
25
27
28
26
24
25
25
24
25
26
26
25
25
24
26
26
25
25
24
26
25
27
25
24
25
25
26
25
26
25
28
25
24
25
34
25
24
26
24
25
26
25
26
25
24
26
25
25
25
24
25
28
25
24
25
25
25
25
24
25
28
24
25
25
24
25
25
25
25
24
26
24
24
25
25
25
26
25
26
24
26
25
24
25
26
27
26
25
24
26
25
24
25
44
24
25
25
25
25
25
25
26
25
27
29
25
25
27
25
25
28
25
25
29
26
32
29
38
25
26
25
24
25
25
25
25
25
25
24
25
25
25
25
25
25
25
25
24
31
25
25
24
24
25
25
25
25
24
25
24
25
25
24
25
24
25
25
25
25
25
24
25
27
24
25
25
24
25
25
24
26
25
24
25
24
25
25
24
25
25
25
24
25
25
26
26
25
26
24
25
24
29
25
25
25
26
25
25
25
25
24
25
24
26
24
29
27
25
25
25
25
24
25
25
25
24
26
25
25
27
26
25
25
25
24
25
25
27
27
25
26
25
29
25
26
24
25
26
24
25
25
25
24
25
24
25
29
26
24
25
25
30
25
25
25
24
25
25
27
26
25
25
24
31
25
25
25
25
24
27
32
27
25
26
25
27
25
25
25
25
25
27
25
25
24
26
24
25
24
26
25
25
25
25
26
27
25
24
25
25
25
25
25
25
24
24
25
25
27
29
25
32
24
26
25
26
25
24
25
24
25
24
25
24
26
24
25
34
24
25
26
25
24
28
25
26
25
25
25
27
25
25
24
25
25
25
25
25
25
25
25
25
28
27
25
25
24
25
25
24
25
24
25
25
24
25
25
24
25
24
25
27
25
25
25
24
25
27
24
25
28
25
25
24
25
38
25
25
25
28
25
25
25
26
25
25
27
24
25
24
32
25
25
25
25
35
25
24
25
24
25
26
26
26
24
25
35
27
25
25
25
25
27
27
25
25
25
25
27
25
24
25
25
25
30
28
24
25
24
25
25
25
26
25
25
27
26
24
25
26
24
25
25
26
26
25
25
25
25
25
25
30
25
25
26
24
26
25
24
25
24
25
27
25
25
30
28
25
25
25
25
25
26
24
25
25
25
25
25
27
24
28
28
25
30
26
28
25
26
25
25
24
26
24
26
25
29
25
26
25
25
25
25
28
25
26
25
24
27
29
24
25
27
24
25
27
25
25
25
24
25
24
25
25
25
25
25
24
27
25
24
26
25
30
25
24
25
25
25
26
25
34
25
27
25
27
25
25
25
24
25
25
28
24
25
25
24
24
25
25
25
24
27
25
25
24
26
25
25
26
92
25
25
24
24
25
28
25
24
24
25
25
28
25
25
27
28
25
30
25
29
26
25
24
32
24
25
26
25
25
25
25
26
26
24
25
28
25
25
24
24
25
27
26
26
26
24
24
29
24
25
25
25
25
25
25
25
25
25
25
25
25
25
25
25
24
26
27
25
25
27
25
26
26
24
25
25
25
27
24
25
31
26
25
25
26
28
26
26
25
25
25
25
24
26
23
23
24
23
24
23
27
24
25
24
27
24
33
24
24
23
27
25
26
24
23
23
25
23
24
24
23
25
23
25
24
23
24
24
24
23
24
24
24
24
24
26
41
24
26
23
26
26
24
23
26
24
23
24
25
27
27
23
28
27
29
24
25
24
24
24
24
25
23
24
24
24
29
24
23
24
23
24
24
23
24
23
25
25
23
23
25
24
24
28
24
24
26
23
24
28
24
24
24
24
25
24
23
24
25
27
24
24
24
24
25
25
23
25
23
24
23
23
25
24
23
24
24
24
23
29
25
24
26
24
25
24
24
24
24
24
30
24
26
24
24
24
25
25
24
24
23
24
23
24
27
24
23
24
31
24
26
24
24
24
25
23
25
50
23
24
24
25
24
24
23
24
24
24
24
23
24
24
24
24
23
24
24
30
24
23
25
24
24
24
24
24
24
23
24
24
24
24
24
24
24
24
23
29
27
26
23
23
24
24
23
24
25
24
24
25
23
26
25
23
24
29
24
24
23
26
23
24
24
23
24
24
24
23
30
25
24
24
23
23
26
23
23
26
24
24
25
24
24
25
24
24
24
25
25
25
23
24
24
24
24
23
24
23
29
24
25
24
24
24
23
23
24
24
23
25
24
24
24
23
23
25
25
23
24
24
23
24
23
24
27
24
24
35
24
24
24
24
23
24
29
24
24
25
24
23
25
23
26
24
23
23
24
25
23
24
23
23
24
23
24
24
25
24
24
23
24
23
23
24
24
25
23
25
24
25
24
23
24
24
26
24
23
24
23
24
24
23
25
23
24
24
51
24
23
24
24
28
24
23
24
23
32
24
23
24
23
26
24
24
24
25
24
24
24
24
24
25
24
24
23
30
24
24
24
24
23
24
23
24
25
40
24
23
23
24
24
23
24
24
24
24
23
23
24
23
25
24
23
24
23
25
24
24
24
26
24
24
28
24
24
24
25
24
24
24
26
23
24
24
23
24
24
23
24
24
23
23
23
24
23
25
24
23
24
23
24
23
23
24
24
23
25
24
23
25
23
24
24
23
24
23
26
23
23
24
23
24
23
25
26
24
23
24
24
23
28
25
23
24
24
23
24
30
24
23
24
25
24
24
23
24
24
23
28
24
23
24
24
23
23
24
24
24
24
24
26
24
24
23
24
24
23
27
27
24
24
24
24
23
24
24
24
29
27
24
24
29
24
26
24
23
24
24
26
23
24
24
23
23
24
24
23
24
37
24
27
35
23
26
25
24
23
24
24
24
23
23
26
24
23
24
34
24
23
24
24
25
23
24
23
25
24
25
58
27
25
25
24
24
24
25
26
27
24
24
24
24
25
26
29
24
23
24
23
24
27
24
24
23
25
24
24
24
23
25
24
27
26
24
23
24
25
24
24
24
23
23
24
24
24
23
24
24
23
24
24
24
24
23
24
24
23
24
24
24
24
23
23
24
23
24
24
24
24
24
23
24
23
23
24
24
23
25
26
24
23
24
23
24
24
24
24
24
26
24
24
24
24
24
24
23
24
23
24
24
23
24
23
23
24
24
24
24
23
24
24
23
24
24
23
25
24
23
24
24
23
24
26
24
24
23
24
24
23
24
26
23
24
23
24
24
24
24
24
23
24
24
24
25
25
23
67
24
23
24
24
24
24
24
24
23
23
23
24
24
23
24
23
23
24
24
24
24
23
25
24
24
24
23
24
23
23
24
23
24
25
23
23
24
23
23
24
24
24
23
24
23
24
24
24
24
23
23
24
23
24
24
24
24
24
23
24
23
23
23
26
27
24
24
24
23
23
24
23
23
24
23
23
28
24
23
24
23
23
24
23
24
24
23
24
24
34
24
23
25
24
23
24
24
24
25
24
24
23
25
25
24
23
24
26
23
26
24
26
30
24
24
26
24
24
23
24
24
23
24
24
24
24
24
25
24
24
23
24
24
24
24
24
25
25
23
24
23
24
24
25
24
23
23
24
24
26
24
24
23
25
27
23
43
24
23
24
24
24
25
24
24
23
24
24
23
25
25
26
24
31
24
25
33
23
25
24
28
24
24
23
30
25
23
24
24
23
25
24
23
24
24
27
24
23
23
24
24
23
24
26
25
23
23
24
24
24
24
24
24
24
24
23
24
24
23
38
23
24
24
30
25
24
24
23
24
23
24
25
24
24
24
24
24
24
24
23
23
31
24
24
24
23
24
27
23
23
23
24
24
24
24
23
23
23
23
24
24
24
23
23
28
23
25
24
24
23
24
24
24
24
25
24
28
24
23
23
24
23
23
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
24
23
23
24
24
23
24
27
23
24
23
24
23
24
24
23
24
23
24
24
25
24
24
23
24
24
24
24
24
23
24
24
24
24
24
23
24
24
24
24
24
23
24
24
23
23
24
23
23
24
25
23
24
24
23
24
24
23
24
24
23
23
24
25
26
25
25
23
25
24
25
24
24
23
24
24
23
26
24
23
24
27
23
25
23
23
24
23
25
24
23
24
23
23
24
24
24
24
30
24
24
24
24
25
23
24
23
24
24
24
26
24
23
29
24
25
23
24
24
23
24
24
23
24
26
55
23
24
24
23
24
24
23
24
24
23
25
23
23
24
23
27
25
23
23
25
23
25
24
23
24
24
23
24
23
23
24
27
23
23
24
25
23
24
23
24
23
25
23
23
26
24
23
24
23
23
23
23
24
24
27
24
25
25
24
23
23
24
29
23
24
24
25
23
24
23
23
24
24
25
27
25
24
23
24
24
24
24
24
24
23
27
24
23
24
24
24
24
23
24
24
23
23
24
24
23
24
24
23
24
23
23
24
24
24
24
25
24
24
23
25
24
23
24
25
23
24
23
24
24
23
27
31
23
24
24
33
24
23
24
24
24
23
24
23
24
24
24
23
24
24
23
24
23
24
24
24
23
24
25
23
23
24
24
23
24
28
24
23
24
32
24
24
23
23
24
24
28
23
24
23
23
24
24
26
24
23
24
24
24
24
26
24
24
24
24
24
24
23
24
24
23
24
24
23
24
24
23
24
24
23
25
23
23
24
23
24
24
23
24
24
23
24
24
24
24
24
24
23
24
31
23
24
24
23
24
24
24
23
24
23
23
24
24
24
24
24
24
23
24
24
23
24
24
23
24
24
23
24
23
25
26
23
23
24
23
24
25
24
24
24
24
24
23
23
27
24
24
25
24
25
23
24
24
23
25
24
24
24
24
23
24
23
23
24
24
23
24
23
33
24
25
23
24
24
23
23
23
24
24
23
25
24
24
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
25
24
24
24
23
24
24
23
23
24
24
24
23
24
23
23
24
24
23
23
24
23
24
24
24
23
24
24
23
23
24
24
23
24
25
23
26
24
24
23
24
24
23
24
23
23
24
23
23
24
24
25
24
24
25
24
23
23
25
23
23
24
24
23
24
23
23
25
23
23
29
24
39
25
23
29
24
23
27
24
24
24
25
23
24
24
23
24
24
24
24
24
23
23
27
25
23
25
24
24
23
25
25
23
24
24
24
23
24
24
23
25
25
23
23
24
24
23
24
24
26
24
24
23
23
25
23
23
24
24
25
23
23
24
24
25
23
25
24
23
24
24
24
24
24
23
24
24
23
23
24
23
23
24
23
23
24
23
23
24
23
23
24
23
24
24
37
24
24
23
23
24
24
23
24
24
24
23
24
23
23
26
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
23
23
24
23
23
24
23
23
24
23
23
24
23
23
28
24
23
24
23
23
24
24
25
24
24
24
23
24
24
26
23
24
24
42
24
24
24
23
23
24
24
23
24
24
23
24
24
23
27
24
23
24
23
23
24
24
23
24
24
24
23
24
24
23
26
24
24
23
24
24
23
24
24
24
24
25
24
23
24
24
24
23
24
24
23
23
23
24
23
23
25
24
23
23
24
23
24
24
23
24
24
23
24
24
23
25
24
24
23
24
23
23
24
24
24
24
24
23
23
24
24
23
24
25
23
25
23
23
24
23
23
24
24
23
24
24
23
24
24
26
23
24
24
23
23
24
25
23
24
25
24
26
24
25
25
25
24
25
24
25
24
24
23
24
24
24
24
24
23
23
24
24
23
23
25
24
23
23
24
24
24
24
23
23
23
25
24
23
23
23
24
24
23
24
23
24
24
24
23
25
24
24
26
24
24
23
23
24
23
24
24
24
24
23
23
43
24
24
25
24
23
24
25
23
24
23
24
23
25
24
23
24
24
23
23
24
24
25
23
24
24
24
24
23
23
32
25
23
24
24
24
25
24
24
23
24
23
24
25
24
24
24
23
24
23
24
24
24
24
24
23
24
23
23
24
24
23
1545
24
24
23
24
24
30
24
25
24
24
24
24
23
31
24
23
23
23
24
24
24
24
23
24
24
24
24
24
23
24
23
24
24
24
24
24
24
23
25
24
24
23
24
24
23
24
24
23
24
24
24
24
23
24
24
23
23
24
122
23
24
24
23
26
24
23
26
24
24
24
24
24
23
24
23
23
24
24
23
23
26
23
23
24
25
23
23
24
24
23
23
41
24
23
23
24
23
25
24
23
29
24
23
23
24
23
23
24
24
23
25
24
23
24
24
23
24
24
23
24
25
23
23
24
24
23
24
24
23
23
39
24
24
23
24
24
23
23
24
24
23
23
24
24
23
24
24
23
23
24
24
23
24
24
24
23
24
24
24
23
23
24
24
24
23
24
24
24
24
24
23
24
24
23
24
24
24
24
24
23
24
24
25
24
24
25
24
24
25
24
24
23
24
23
23
24
24
23
24
24
23
24
24
23
23
24
23
23
23
24
23
23
24
24
23
23
24
24
23
27
24
24
23
23
24
24
24
23
24
24
23
23
23
24
24
24
23
24
24
23
23
24
24
23
25
24
23
25
23
23
24
24
25
23
24
23
23
24
29
23
24
24
23
23
24
24
23
24
24
23
23
24
23
23
24
24
23
25
24
24
24
24
24
23
24
32
23
23
24
24
24
23
25
24
24
23
24
24
24
23
24
23
23
23
24
24
23
24
23
23
24
23
23
24
24
23
24
67
25
24
24
23
23
24
23
23
24
23
23
24
23
23
24
23
24
24
23
24
24
23
24
24
23
37
24
23
24
24
23
24
24
23
24
23
23
24
24
23
24
24
23
23
24
24
23
11067
1017
23
23
24
24
23
24
24
23
24
10051
23
23
24
24
23
24
24
23
23
27
24
24
23
24
23
23
23
24
23
23
24
24
25
24
24
23
24
24
23
23
24
24
23
24
23
24
24
23
23
24
24
24
23
23
24
24
23
24
1248
23
24
23
24
24
23
23
40
24
23
24
24
23
23
24
23
25
27
23
23
24
24
23
24
1103
24
23
23
24
24
23
24
24
23
23
24
24
24
23
27
27
23
24
24
24
23
24
24
23
23
23
24
24
23
23
24
24
23
23
24
24
24
23
23
24
24
24
23
25
23
23
23
24
24
23
23
25
25
23
23
24
24
26
23
23
24
24
24
24
23
23
24
24
24
23
24
26
24
24
25
23
23
23
24
24
24
23
26
23
24
25
24
23
24
25
24
24
23
29
24
24
23
24
23
23
24
24
23
24
24
24
23
24
24
23
24
24
24
23
24
24
23
23
24
25
23
23
24
25
25
23
23
24
24
25
24
24
23
23
24
24
23
24
25
23
23
25
24
23
24
25
24
24
25
23
24
23
24
24
23
24
23
23
24
24
23
24
24
24
24
23
23
24
23
23
24
24
25
23
24
23
23
24
24
23
23
24
24
25
24
24
23
23
24
23
23
23
49
24
23
23
24
24
24
23
24
24
24
25
24
24
23
23
24
24
24
23
24
24
24
24
23
25
24
25
23
23
24
24
26
25
24
25
24
24
24
23
24
24
24
24
23
23
23
24
23
24
23
26
23
24
24
23
24
23
23
23
24
23
24
24
28
28
24
24
24
23
24
24
23
23
24
24
23
23
24
24
23
24
24
23
23
24
24
23
24
24
24
27
23
24
24
23
23
24
24
24
23
24
24
25
23
24
24
23
24
24
24
23
24
23
24
24
24
23
24
24
23
25
24
23
23
24
23
23
24
23
25
24
24
24
24
24
24
23
23
24
24
23
23
26
25
23
24
24
24
23
24
24
23
24
23
23
25
24
23
23
23
24
23
23
24
24
23
23
24
24
23
23
24
25
23
23
24
24
23
24
24
29
23
23
24
24
23
23
24
23
23
24
24
23
23
24
24
23
24
24
23
23
24
65
23
23
24
24
23
24
24
24
23
24
23
23
24
24
23
23
24
23
26
24
24
23
23
24
24
24
24
24
24
23
24
24
24
23
23
24
24
23
24
24
24
24
23
24
23
24
23
24
23
24
23
23
24
24
23
23
24
23
23
24
24
23
23
24
23
23
24
24
24
23
24
24
23
24
24
24
23
23
24
24
23
23
26
23
23
24
24
24
23
24
24
23
24
24
23
23
24
25
23
24
24
23
23
24
25
23
24
24
24
24
24
23
23
29
24
23
24
24
23
23
25
23
23
24
24
24
24
24
23
23
24
23
24
24
24
23
23
24
24
23
24
23
23
23
24
24
23
23
24
24
24
24
24
23
23
24
24
23
23
24
24
24
23
24
24
29
23
24
24
23
23
24
24
23
24
24
24
23
24
24
25
23
23
24
24
24
23
23
24
24
23
25
24
24
24
23
23
24
24
23
23
24
24
23
23
24
24
24
24
23
24
24
23
24
24
24
24
23
26
24
23
24
23
23
24
24
24
24
23
23
23
24
24
26
24
23
23
23
24
24
24
24
23
23
24
23
23
24
24
23
23
24
24
23
23
24
24
23
24
24
23
24
24
24
24
24
24
24
25
24
24
24
29
24
23
23
23
24
24
24
24
24
23
24
24
23
23
24
24
23
23
24
23
23
24
24
23
23
24
24
23
23
24
24
23
23
24
23
24
23
24
23
23
23
24
24
24
23
24
24
24
23
24
24
44
23
23
24
24
25
23
24
24
25
23
23
24
24
24
24
23
24
66
24
23
25
24
23
23
24
24
23
24
24
24
23
24
23
31
24
23
23
24
26
23
23
24
23
23
23
24
23
23
24
24
23
23
24
24
23
23
24
24
23
24
25
25
23
23
24
23
23
23
24
24
23
23
24
24
23
23
24
24
24
23
24
24
23
23
24
24
23
23
24
23
23
24
23
23
24
24
23
23
24
24
23
24
24
23
24
24
23
23
23
24
24
23
24
24
24
23
23
24
25
23
24
24
23
23
24
24
24
23
24
24
23
24
24
24
23
24
24
23
23
24
24
25
23
24
24
23
23
24
24
27
23
24
24
23
24
24
25
23
23
24
24
24
23
24
24
24
24
23
24
24
23
23
24
24
23
24
24
23
23
24
28
23
23
24
23
24
24
24
24
23
24
24
24
23
24
24
23
24
24
24
23
23
24
24
23
23
24
23
23
24
24
24
23
23
24
35
23
23
24
24
24
26
23
24
24
23
23
24
24
23
23
24
24
23
23
23
24
24
23
23
24
24
24
23
26
24
24
24
23
23
24
24
24
23
23
26
24
23
30
24
24
23
25
24
23
23
26
24
23
26
24
24
24
24
24
23
24
31
23
25
24
24
23
24
23
23
23
24
23
25
23
24
24
25
23
24
29
23
23
23
24
24
23
24
24
24
24
23
23
24
23
24
24
24
24
23
23
23
24
24
29
23
28
24
24
23
24
24
24
24
23
23
23
24
24
24
23
25
24
23
23
25
24
34
23
24
23
23
24
25
23
23
23
23
24
23
23
25
24
24
23
24
23
23
23
24
25
23
23
24
23
23
24
31
24
24
23
26
24
23
23
217
249
310
23
24
282
270
23
23
24
24
24
24
24
23
24
24
214
26
422
172
23
23
24
24
208
437
568
23
24
263
24
23
23
124
24
25
332
23
24
360
23
24
93
23
23
197
24
193
26
24
24
23
24
342
24
43
24
24
24
25
24
24
23
23
24
24
413
23
23
86
23
26
24
24
23
263
585
25
23
23
315
24
24
24
23
112
24
619
23
23
24
23
23
24
556
440
23
25
24
433
209
24
24
24
23
563
221
24
23
24
24
23
23
23
24
71
44
24
23
23
23
24
24
23
24
24
23
23
24
24
23
24
24
24
23
24
280
165
23
23
24
24
23
414
24
24
24
23
23
24
24
23
24
24
24
24
572
419
317
24
24
23
23
24
24
425
557
26
24
23
24
24
24
23
24
433
561
23
23
24
24
23
24
24
24
24
187
463
578
101
24
23
24
24
23
610
24
25
24
23
419
24
23
24
23
24
24
24
23
24
24
24
23
23
24
24
24
23
24
24
23
23
24
24
24
23
23
24
24
24
24
23
23
23
24
24
24
23
23
23
24
24
32
23
23
25
24
23
25
24
24
25
23
24
25
23
28
24
24
23
24
24
23
23
24
24
24
23
24
24
24
23
23
24
24
24
24
23
25
24
24
23
24
24
27
23
23
25
24
23
23
24
24
23
23
25
23
23
23
24
24
23
23
24
24
24
23
24
24
23
23
23
24
24
24
23
23
24
24
23
23
24
24
25
23
23
30
26
24
23
23
24
24
23
34
24
24
23
24
28
27
23
24
24
23
23
24
24
24
23
24
24
23
23
24
24
24
24
24
23
25
24
28
23
23
24
24
25
23
24
24
23
23
24
23
23
23
24
24
24
23
23
30
25
23
23
24
24
23
24
24
24
24
23
23
24
25
23
23
24
24
24
23
23
25
23
23
24
24
23
23
24
25
24
23
24
24
24
23
24
24
24
23
24
23
25
23
24
24
23
24
23
23
24
23
24
23
26
23
24
24
24
24
23
24
24
24
25
24
24
24
23
24
24
24
23
23
25
24
23
23
24
24
24
23
24
24
24
23
23
24
24
24
23
23
24
24
23
23
24
24
23
23
23
24
24
23
23
24
24
23
23
24
24
24
24
23
24
24
25
23
24
24
23
27
25
24
24
24
49
23
23
24
25
24
23
23
24
24
25
24
23
23
23
24
24
25
23
24
24
25
24
24
24
23
28
23
24
24
24
24
24
23
23
23
25
24
24
24
24
24
23
24
24
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
26
24
23
23
24
23
24
24
25
24
24
24
23
23
23
26
24
24
24
23
23
25
23
26
24
24
24
23
23
24
23
23
24
24
23
23
24
25
24
24
24
24
23
26
24
24
23
23
23
26
24
25
24
24
24
24
24
3205
24
23
23
24
23
23
23
24
24
23
23
24
23
23
23
24
24
23
23
24
26
24
24
23
23
24
24
24
23
23
24
30
23
23
24
24
24
23
25
24
24
24
23
23
24
24
23
23
24
23
24
23
24
24
23
23
26
24
24
23
24
24
24
23
23
24
24
23
23
24
24
23
23
23
24
24
23
23
24
24
23
23
24
24
23
23
24
24
23
23
24
24
24
23
24
24
24
25
23
28
24
24
24
27
23
24
24
24
23
23
24
24
24
24
23
24
24
23
23
23
55
27
61
23
23
24
24
24
23
23
23
24
26
24
23
23
23
24
24
23
24
24
24
23
23
24
26
23
24
23
24
23
24
24
23
30
25
24
24
23
24
24
24
23
23
24
24
23
23
24
24
30
33
70
69
24
23
23
24
25
84
181
23
24
24
24
26
23
24
24
24
23
32
24
24
24
23
24
24
23
23
23
24
446
24
23
24
228
495
24
23
24
252
322
23
58
24
24
450
24
66
23
24
24
23
147
24
24
104
23
359
25
24
23
24
30
23
23
97
25
23
23
24
24
23
24
23
24
24
23
343
24
24
24
222
23
24
24
38
117
23
25
267
24
23
23
24
117
24
23
23
24
366
24
23
23
23
24
569
24
23
23
150
144
24
24
23
23
164
24
24
26
217
24
23
23
24
484
24
23
23
24
24
23
24
24
24
167
476
134
24
23
24
24
23
454
24
24
23
25
24
573
24
23
33
24
570
593
24
24
24
24
23
585
24
24
23
24
24
75
23
23
24
24
576
24
24
24
25
24
581
81
26
24
23
24
23
24
24
23
23
23
24
24
24
444
144
23
23
24
363
24
24
25
24
24
23
23
24
24
23
24
24
23
23
24
24
25
23
23
26
24
23
23
24
24
24
23
24
24
24
25
23
24
24
23
25
27
25
24
23
23
24
26
24
23
24
24
24
24
23
26
26
25
23
23
25
26
24
28
23
23
23
24
24
24
23
23
23
24
24
23
23
23
24
24
32
24
28
24
24
26
24
24
23
24
23
24
24
23
24
23
23
24
24
24
23
23
23
24
24
24
23
23
24
24
23
24
23
23
24
24
24
25
23
23
23
25
24
24
24
23
24
25
23
23
24
24
26
24
23
23
23
23
24
24
24
64
24
24
23
24
24
24
24
23
24
25
24
23
24
24
24
23
23
24
24
24
23
23
24
24
23
23
23
25
24
23
24
24
24
24
24
24
25
23
25
24
24
23
23
24
24
24
24
23
31
24
24
23
24
24
24
24
24
23
24
24
41
23
24
24
25
23
24
24
24
24
23
23
24
34
23
24
23
27
24
24
24
24
24
28
24
23
24
23
25
23
24
26
24
43
23
24
24
27
24
39
24
24
24
23
24
23
24
178
25
24
23
24
26
27
23
24
24
24
25
23
24
24
24
23
23
25
24
35
24
23
24
45
24
23
23
24
24
24
23
23
25
24
23
25
26
26
24
25
23
24
24
24
36
24
24
23
24
24
25
23
23
24
24
24
24
23
24
24
23
24
23
27
24
23
23
24
26
23
24
24
24
23
23
24
24
24
24
23
25
24
24
23
25
24
23
23
23
24
27
24
24
23
24
24
24
23
23
23
24
24
26
23
23
24
24
23
24
24
24
24
24
24
23
24
26
24
23
25
23
24
24
26
27
23
24
24
23
23
23
24
24
26
24
23
24
24
24
25
24
23
23
24
24
23
24
25
24
24
23
24
24
23
23
24
24
24
23
24
24
24
23
24
24
24
24
23
24
27
24
24
24
24
24
30
24
23
25
24
24
23
24
23
24
24
24
23
23
25
24
23
24
23
23
24
24
24
25
23
24
25
24
23
23
23
23
24
24
29
24
23
23
24
24
24
23
25
24
24
24
23
23
24
26
23
23
24
24
24
24
28
23
23
36
24
24
23
24
24
24
27
23
24
24
23
23
24
24
24
23
30
24
24
23
23
23
24
24
24
23
24
24
24
24
23
23
23
25
24
24
23
23
24
24
24
24
27
23
23
24
24
23
23
23
24
24
23
23
24
24
24
23
23
26
24
23
23
23
24
37
23
23
25
23
26
24
23
30
24
30
23
24
24
24
31
23
24
24
24
29
24
24
23
23
23
24
24
27
23
23
24
24
24
23
24
24
24
24
23
23
24
24
24
24
23
23
27
24
23
38
23
23
25
24
23
25
23
24
27
24
24
23
23
23
24
24
23
28
23
23
24
24
24
23
23
23
24
24
24
24
27
26
24
25
23
23
24
23
25
35
24
24
26
24
23
24
24
24
24
24
24
23
24
24
24
24
23
23
23
24
24
23
24
23
25
23
24
24
24
24
24
23
23
23
24
24
24
24
24
32
23
23
23
23
25
24
24
24
23
23
23
24
24
23
24
24
24
24
24
24
23
23
24
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
24
24
24
24
24
25
24
23
23
31
24
23
24
25
24
28
23
23
25
24
23
23
26
25
26
23
24
24
24
24
24
24
23
24
34
25
35
23
26
24
30
24
24
23
23
27
24
24
24
23
23
23
23
24
24
24
23
24
24
23
24
23
24
24
24
23
23
24
24
24
23
23
24
24
24
23
23
24
26
28
23
24
23
24
24
24
23
23
23
24
24
24
31
23
23
24
30
28
24
23
23
24
24
25
24
26
24
24
24
24
25
23
24
23
26
24
24
24
25
23
24
24
24
23
26
23
23
24
24
24
24
23
25
23
24
24
38
25
28
24
23
24
25
23
24
23
24
24
23
24
24
24
24
24
23
23
24
26
24
24
24
25
23
24
23
23
23
23
24
24
23
23
23
25
24
24
23
23
24
24
24
23
23
24
24
25
23
23
24
24
23
23
26
24
24
24
24
23
32
29
24
24
33
24
25
24
24
23
23
24
24
25
24
23
23
25
24
24
25
23
23
26
24
24
36
23
25
24
23
24
23
24
25
23
23
23
23
23
24
24
23
25
23
40
24
25
24
29
25
24
24
23
23
24
24
24
23
29
24
24
24
24
23
26
24
24
24
24
23
24
24
23
23
26
24
25
24
23
23
23
24
24
24
23
24
23
24
24
24
24
23
24
24
24
23
23
23
23
24
27
24
24
23
24
24
23
23
23
24
24
24
24
23
24
24
23
23
24
23
26
24
24
23
23
24
24
23
23
24
24
24
24
23
33
24
24
25
24
23
24
24
24
23
23
24
24
24
24
86
24
24
24
24
23
23
24
35
24
24
23
25
24
24
23
27
23
24
24
23
23
23
29
24
26
24
24
24
24
24
23
25
24
25
23
24
24
24
23
23
23
25
24
24
25
23
24
24
26
24
23
23
24
24
24
23
24
24
24
25
23
24
24
24
23
23
25
27
36
25
26
32
24
24
23
23
24
25
24
24
24
23
23
30
24
25
23
23
27
24
24
23
25
23
24
25
24
27
24
28
24
24
25
23
23
24
25
23
25
23
25
24
25
24
24
23
24
24
24
25
24
24
27
24
24
24
24
31
23
23
23
24
24
24
25
24
23
23
24
24
24
24
23
23
25
24
24
24
24
24
24
23
28
24
24
26
24
24
24
24
25
24
27
23
24
24
23
23
23
23
24
24
24
23
23
23
24
24
25
23
24
27
24
23
23
23
24
26
24
23
23
24
24
26
24
23
24
25
24
23
24
24
24
25
25
23
23
24
24
23
23
23
23
24
24
24
24
23
24
24
24
24
23
23
25
24
24
23
23
24
24
24
24
23
24
24
28
23
23
24
25
24
28
24
23
24
24
24
24
24
23
24
24
24
24
23
23
24
24
24
24
23
24
23
27
24
24
24
23
23
24
25
24
23
23
24
25
24
23
23
24
28
26
24
23
24
25
25
24
23
23
24
24
24
25
23
60
24
24
23
23
25
24
24
23
23
24
24
25
24
23
23
25
27
23
24
23
23
26
24
24
24
23
26
24
24
23
27
24
25
24
25
23
23
24
24
24
24
24
30
24
24
24
24
24
23
26
24
24
23
23
23
23
23
24
45
24
23
23
24
24
24
24
23
26
23
30
24
24
23
24
23
48
24
75
23
23
24
24
24
24
23
24
24
24
23
24
23
24
25
23
24
23
24
24
24
23
23
23
24
24
24
23
23
24
25
23
24
23
23
24
25
24
24
23
24
26
24
24
28
26
25
25
23
26
24
23
23
23
24
24
24
23
23
23
24
24
23
24
23
24
24
24
25
23
24
24
23
23
24
25
24
24
24
23
24
25
25
23
23
24
24
24
24
23
25
24
24
23
24
23
24
24
24
23
26
23
24
24
24
24
24
24
25
24
23
24
23
23
24
24
24
23
26
23
24
24
24
29
23
23
23
24
24
30
24
24
23
24
24
23
23
23
24
24
42
23
23
24
24
24
24
24
24
24
23
26
24
24
23
24
24
25
24
37
23
24
24
24
24
23
29
24
24
23
517
23
24
24
24
24
23
25
24
25
25
29
24
24
24
24
24
23
23
24
26
28
24
24
24
26
24
23
23
24
25
24
24
24
24
23
25
24
23
24
24
24
26
23
26
23
24
24
23
30
25
27
24
24
24
24
24
24
23
23
24
27
24
24
23
24
24
26
24
24
24
24
24
23
24
23
24
24
25
24
23
25
24
24
24
24
23
27
24
23
24
23
23
24
24
24
23
24
23
26
25
24
24
24
23
23
24
24
24
24
23
24
26
25
24
23
23
24
24
23
25
24
24
24
24
39
23
24
24
24
23
23
23
24
24
26
23
24
23
27
29
24
23
24
24
25
24
24
24
24
24
24
26
24
24
24
24
24
24
23
24
32
24
23
23
23
24
24
24
24
28
24
24
28
24
24
23
24
23
23
24
23
23
24
24
24
24
23
24
30
24
24
23
23
24
24
28
23
27
23
24
24
24
23
23
25
24
24
24
23
23
24
25
24
25
23
24
24
24
24
24
24
24
23
24
24
24
24
23
24
24
24
24
23
25
23
24
24
27
24
23
23
24
24
26
24
23
24
24
24
24
24
23
23
27
24
24
23
23
23
23
23
24
26
24
23
24
24
24
24
28
24
24
24
24
24
23
24
24
24
25
24
23
24
24
24
24
24
34
24
24
24
24
24
26
24
24
27
27
24
24
23
25
24
24
24
23
23
23
26
25
24
28
23
24
24
24
24
23
24
24
24
24
24
23
24
27
24
24
23
23
24
24
24
23
23
23
24
24
24
25
24
28
24
26
23
24
26
24
24
23
23
24
24
24
23
23
24
31
24
23
23
24
24
25
23
23
23
23
24
27
24
24
24
24
24
23
23
23
24
26
25
26
23
23
23
26
24
23
24
25
24
24
25
24
23
33
24
24
25
23
23
34
25
24
24
26
23
27
24
24
24
23
23
25
24
25
24
24
30
23
24
24
23
23
24
24
24
24
27
23
23
25
24
24
25
23
23
79
24
24
25
24
23
32
24
24
24
24
24
24
25
23
25
24
24
24
23
27
40
24
23
25
26
24
24
24
23
25
64
24
32
27
24
23
24
24
24
23
23
24
24
27
33
23
24
24
25
25
39
24
26
26
24
24
24
23
23
24
24
24
24
23
23
25
24
24
24
23
23
24
24
24
24
24
23
23
24
24
24
24
24
25
23
24
25
25
23
23
23
24
24
25
25
26
24
24
24
23
25
24
24
24
25
24
24
24
23
23
23
24
24
24
24
23
24
24
27
24
23
27
25
30
24
25
24
23
30
24
24
24
25
28
24
24
23
33
23
24
24
24
24
23
23
23
25
24
24
24
29
24
24
24
23
24
24
25
24
34
23
23
24
24
24
23
23
24
25
24
24
24
31
24
25
24
23
23
44
25
24
24
25
24
24
26
24
27
25
23
24
24
24
25
24
24
24
24
24
23
25
24
26
24
24
23
23
24
24
24
24
23
23
23
27
24
24
26
23
23
23
31
24
24
24
30
30
23
25
24
24
23
25
24
24
31
24
24
23
24
24
25
24
32
23
25
24
24
24
23
23
25
26
23
24
24
24
25
25
24
24
24
43
23
24
25
24
25
23
30
24
24
24
24
23
23
27
32
24
24
23
23
24
24
25
23
23
25
24
24
24
37
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
23
24
28
24
24
23
23
25
23
25
30
24
24
23
24
26
24
24
39
23
24
24
25
26
35
23
25
29
24
36
23
29
24
24
23
24
23
24
24
36
23
23
23
24
25
41
23
26
27
25
24
23
23
24
26
24
24
23
23
23
25
24
25
24
24
33
26
23
27
24
24
25
27
26
30
23
25
24
24
24
27
24
23
24
25
25
26
23
23
23
24
25
25
23
31
23
24
24
25
26
24
32
25
23
28
25
28
24
23
23
23
23
24
25
24
24
23
23
26
23
24
24
24
24
25
39
23
23
23
24
24
24
24
24
24
24
24
27
27
24
24
23
23
29
24
24
24
25
28
23
23
23
29
23
24
28
25
24
24
24
24
24
24
24
23
23
23
24
23
24
25
24
24
24
24
25
24
23
24
23
27
27
24
24
25
25
39
24
24
23
23
23
23
25
24
27
24
24
23
26
24
24
28
24
24
23
24
24
23
23
23
25
24
26
24
23
23
24
24
32
23
24
23
24
24
25
24
24
23
25
24
25
25
23
25
24
24
24
24
23
23
26
24
24
27
23
23
24
24
24
25
23
26
23
23
26
24
24
24
24
23
23
23
26
24
24
24
23
26
34
24
24
26
24
24
24
24
23
23
23
25
24
24
25
23
27
23
24
24
25
30
23
23
26
28
31
32
24
24
24
23
24
23
24
24
23
25
24
24
24
23
27
24
24
24
23
23
23
25
29
24
23
25
23
24
24
25
24
24
23
24
24
24
24
24
23
24
23
24
23
23
23
24
25
45
25
24
24
24
24
24
23
24
23
25
25
28
24
24
28
24
23
23
25
25
28
24
25
24
23
24
27
26
24
25
23
28
24
30
24
23
24
24
24
25
23
23
23
23
25
26
25
26
24
23
24
33
24
24
23
23
24
24
24
25
23
23
24
24
24
24
23
23
24
25
25
24
24
24
24
23
25
24
23
23
24
24
24
24
23
33
25
24
23
23
24
23
24
24
29
23
23
23
24
24
24
23
23
23
24
26
24
24
27
26
24
24
25
24
23
26
24
31
24
24
24
23
23
24
24
27
24
23
23
31
24
24
25
23
23
24
24
24
25
23
23
23
24
24
24
24
24
24
23
27
24
24
24
23
23
24
24
39
24
23
25
26
24
28
31
27
45
35
25
28
24
24
25
23
24
24
31
25
23
26
24
25
24
28
24
23
25
25
24
24
24
26
24
23
29
25
24
27
23
25
26
25
24
27
24
25
26
24
34
24
24
27
24
23
23
24
23
28
24
25
25
26
25
24
25
27
24
26
25
25
25
24
25
23
23
23
24
24
23
24
27
29
24
24
24
24
24
23
26
24
24
24
24
30
28
25
26
26
25
31
24
24
24
25
24
23
41
27
24
24
27
25
24
23
25
29
24
28
24
30
35
24
24
26
23
25
23
24
26
24
25
24
24
23
24
23
26
25
33
24
23
23
25
32
27
24
25
28
23
24
24
24
23
24
23
24
24
24
24
24
28
24
23
24
23
25
28
37
24
25
24
24
25
24
24
27
24
23
24
25
23
23
25
23
24
24
24
23
23
23
25
24
36
24
23
23
23
24
24
24
24
24
23
23
23
23
24
24
24
24
24
23
31
23
23
25
24
24
29
24
26
23
23
23
24
25
24
27
26
23
26
23
23
25
24
24
24
24
25
24
23
27
24
24
24
24
35
25
23
25
24
24
25
24
23
24
23
23
23
25
24
24
24
25
25
30
25
23
23
23
24
23
24
24
24
25
24
34
23
23
23
23
27
28
24
25
24
25
24
24
27
23
23
25
24
25
29
24
24
24
24
27
23
24
24
26
24
24
24
24
24
23
28
23
23
24
31
24
24
24
24
24
25
24
31
24
30
23
24
24
29
24
25
25
24
24
23
27
23
23
26
25
26
24
23
24
24
24
25
24
35
26
26
24
24
25
27
26
25
24
23
27
23
24
26
28
26
24
33
23
24
24
24
25
23
25
23
24
30
24
24
24
23
24
24
24
26
23
24
25
24
24
28
28
29
23
23
24
28
24
24
24
25
24
25
24
24
33
23
23
23
24
26
26
24
24
23
25
32
24
26
24
23
24
23
24
26
24
26
43
24
23
24
24
24
24
25
24
42
28
30
23
25
28
23
24
24
24
23
24
23
24
24
28
25
23
29
25
24
24
24
24
25
25
24
27
24
47
23
23
24
24
24
23
25
25
24
24
24
25
25
23
24
30
24
23
25
24
23
25
24
23
23
24
24
24
24
26
24
25
24
25
26
24
24
28
23
23
26
24
24
24
25
24
23
25
30
24
25
24
24
24
23
24
23
24
32
24
25
23
24
24
24
24
24
25
25
26
27
23
24
23
23
28
24
24
24
34
43
24
26
24
27
23
26
24
24
24
26
23
23
24
24
24
25
27
23
26
24
24
24
24
25
24
24
27
28
23
27
24
24
27
26
26
23
24
25
25
24
26
23
23
24
24
26
25
25
24
23
28
24
24
24
25
23
24
24
24
24
23
23
24
26
25
24
24
24
23
23
23
24
24
24
24
24
24
25
26
26
24
26
24
28
23
24
23
24
24
25
25
24
24
30
23
26
24
25
25
24
25
25
24
23
23
24
24
25
24
24
24
24
29
23
29
24
27
24
24
24
24
23
26
33
26
24
27
23
23
25
24
27
23
28
24
25
30
26
25
26
24
25
24
24
24
24
23
24
25
26
27
56
23
23
24
24
24
23
23
29
24
26
31
24
23
23
25
29
24
24
26
23
25
25
25
25
25
23
26
24
24
30
26
23
24
24
25
23
24
23
24
24
24
24
25
24
25
24
24
24
24
25
25
23
25
23
24
24
24
24
26
24
24
23
24
31
24
24
23
26
24
24
96
24
23
23
23
24
24
27
24
24
24
25
25
26
24
31
24
23
24
24
23
24
24
24
25
25
24
24
26
23
23
23
24
24
24
24
23
23
23
23
25
25
25
34
24
23
23
27
24
24
24
24
24
23
23
23
24
24
24
24
24
28
23
23
24
24
25
24
23
23
23
30
24
23
23
24
23
23
30
28
24
26
23
23
23
24
25
24
24
23
23
24
24
24
24
24
24
23
25
25
28
23
26
23
32
23
24
24
24
24
24
23
26
24
26
24
24
24
24
24
23
23
23
23
24
24
24
28
24
24
24
23
25
26
24
25
24
23
23
25
25
23
24
32
26
23
25
23
24
24
24
24
25
23
43
23
24
26
25
23
23
24
24
24
24
23
23
23
24
24
24
24
23
23
26
24
30
25
23
23
24
29
33
24
24
25
23
25
23
25
24
25
24
23
26
31
24
32
24
24
24
23
23
25
24
24
23
25
24
24
28
24
23
25
24
24
27
32
24
24
23
23
24
25
24
24
23
25
23
24
24
24
24
32
28
24
24
24
24
24
23
24
23
23
26
24
24
23
23
23
23
29
24
25
23
37
25
23
24
34
26
24
24
33
24
23
25
24
24
24
24
23
23
23
27
24
24
24
24
27
24
23
24
24
24
24
23
29
23
24
24
24
24
23
23
31
25
26
24
24
24
23
23
24
24
24
24
28
24
23
23
24
25
24
24
24
24
26
25
27
24
26
23
24
23
32
25
24
24
29
25
23
24
25
24
24
23
24
25
24
24
26
25
24
23
23
26
31
23
24
25
24
24
24
24
25
23
24
28
26
23
24
24
28
24
32
23
24
24
24
30
27
29
34
24
27
24
24
25
23
24
24
24
24
29
33
24
23
23
24
24
25
25
23
23
25
23
24
24
27
23
24
24
29
23
23
23
24
24
24
24
24
25
24
27
24
23
23
24
24
24
24
25
23
24
25
24
30
24
24
23
23
24
35
24
24
24
24
26
23
27
25
24
24
23
25
25
23
24
24
25
24
24
24
24
23
23
25
25
24
32
25
24
28
23
24
24
24
28
30
36
23
24
24
26
24
24
23
24
27
24
25
24
30
23
26
29
23
27
25
24
24
24
35
868
24
25
23
24
27
27
39
24
24
23
24
28
24
24
24
25
23
24
25
24
24
24
23
24
27
26
24
24
28
29
23
25
24
26
24
25
26
24
23
24
27
23
23
26
24
27
25
31
24
24
23
34
24
24
24
23
23
29
24
25
24
24
25
25
24
23
36
24
24
24
25
23
24
23
25
26
25
24
27
24
24
33
23
24
25
25
24
24
23
23
23
35
24
33
25
25
24
24
23
29
24
26
24
24
23
24
31
23
23
23
27
24
35
24
28
23
32
23
24
29
26
24
24
24
23
23
25
23
23
24
24
26
24
24
24
24
27
24
23
23
23
23
24
24
24
25
23
23
24
24
24
24
24
26
33
24
23
24
25
24
24
23
24
23
26
23
24
26
27
25
30
26
24
23
23
23
25
24
24
24
24
23
23
23
24
24
24
25
25
24
23
28
25
24
27
23
24
24
24
23
24
25
24
23
25
24
25
24
29
25
26
26
23
24
24
34
24
24
24
24
27
24
23
23
23
25
23
25
24
25
24
24
23
24
23
23
25
27
33
24
24
24
26
23
23
27
24
25
24
24
26
24
24
23
55
24
26
27
26
24
24
23
31
25
25
23
23
23
24
24
29
24
25
24
24
23
29
23
31
25
25
26
24
23
30
26
25
23
23
23
24
25
24
24
24
23
23
24
25
25
24
23
23
23
24
25
25
24
24
23
24
24
25
24
24
23
24
23
24
25
24
24
23
23
23
24
27
24
44
31
23
23
25
24
24
24
24
23
23
23
24
24
24
29
24
23
23
23
24
28
24
24
23
25
23
23
23
23
28
24
24
66
23
24
25
23
23
24
29
25
24
25
24
25
25
24
24
24
23
23
24
25
26
24
25
23
25
25
23
24
24
24
24
24
23
24
25
23
26
24
24
25
24
24
24
24
23
24
23
24
24
25
24
24
25
27
30
23
24
25
26
24
41
23
27
24
27
25
24
24
28
24
35
23
23
23
24
25
24
23
23
23
24
27
27
25
24
23
36
23
24
24
24
24
23
23
46
23
25
26
24
24
32
23
23
24
29
26
23
28
24
24
24
24
24
24
23
23
24
40
24
23
23
23
23
24
24
24
27
25
32
24
24
24
24
24
24
23
25
26
27
24
23
23
25
24
24
24
23
23
23
28
28
26
24
34
25
24
24
24
23
23
23
25
24
24
24
24
24
24
23
23
25
24
25
24
23
25
23
23
23
24
24
53
24
24
23
23
25
23
23
24
24
27
23
24
24
23
24
23
24
32
26
34
24
25
24
24
23
23
24
27
24
24
24
25
23
23
23
23
25
24
24
59
23
23
23
24
24
24
24
24
23
23
24
24
25
24
24
24
23
23
24
32
24
27
23
24
24
24
24
24
24
24
23
24
23
25
25
24
24
25
24
25
23
23
27
23
24
24
24
24
26
27
24
23
23
24
24
25
24
25
24
23
24
27
23
23
24
24
26
24
24
23
25
25
26
26
24
24
26
27
23
23
23
25
24
24
24
24
23
23
23
24
24
24
25
24
23
23
41
30
24
23
25
23
39
24
24
30
24
24
26
23
28
25
24
24
24
24
24
23
28
24
24
24
24
24
31
24
24
23
23
23
23
24
24
24
24
26
29
24
25
24
24
24
26
24
24
25
23
24
28
23
23
24
24
26
28
24
26
24
24
24
24
24
26
23
23
24
24
24
24
24
28
24
23
24
26
24
23
26
23
25
25
24
24
23
30
24
27
25
24
30
24
26
24
23
23
24
24
24
24
24
23
23
24
28
24
24
24
24
25
24
23
23
23
23
24
24
24
24
23
25
24
27
23
24
24
24
23
23
23
24
24
24
24
23
23
26
24
23
24
27
24
24
27
23
35
23
24
24
25
24
26
27
24
25
23
24
25
24
25
31
24
24
24
23
23
24
24
26
24
24
23
23
23
25
24
27
24
26
23
23
23
23
27
27
24
24
23
24
24
24
23
27
23
30
24
25
24
24
23
26
33
23
24
23
24
25
24
27
23
26
25
24
23
24
23
24
23
24
26
25
24
26
26
23
23
24
24
23
23
25
23
25
25
25
24
24
24
23
23
24
25
23
25
24
25
24
32
23
23
23
23
24
24
24
26
24
24
23
24
25
24
24
24
23
24
28
29
24
24
24
24
24
23
23
23
24
23
25
24
27
25
24
24
24
23
23
27
24
76
24
110
24
25
113
24
23
23
124
24
25
292
24
24
24
23
24
23
429
24
452
24
24
23
23
23
24
24
23
23
23
24
24
578
24
24
24
50
23
23
119
436
485
50
24
432
24
23
292
23
23
392
24
24
351
25
24
23
500
27
24
24
24
23
24
270
24
228
24
24
24
24
458
24
23
23
489
25
26
24
24
23
23
63
24
436
24
321
24
23
23
23
485
24
33
180
24
23
246
476
202
23
24
24
418
24
24
23
233
23
24
23
24
24
24
618
24
25
23
82
479
117
24
23
23
594
24
24
516
24
23
23
24
24
24
460
25
23
24
24
262
24
24
26
455
24
24
24
23
26
250
27
24
24
24
468
23
24
27
23
607
350
25
24
24
24
368
45
23
23
24
24
24
24
24
24
168
23
587
23
23
24
24
24
24
25
24
23
23
33
26
23
23
23
24
24
24
24
26
24
25
30
24
23
23
24
24
24
24
24
25
24
24
23
23
23
24
24
24
24
24
24
24
23
23
24
25
24
24
24
24
24
24
25
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
23
25
23
24
23
25
23
24
24
27
25
24
24
25
24
23
23
23
25
23
24
25
23
37
23
25
24
24
24
24
24
24
23
24
24
29
23
25
23
24
28
25
27
23
23
24
24
24
24
23
23
23
24
24
24
24
25
24
23
23
24
23
26
24
24
24
26
26
24
23
23
24
25
24
24
24
24
23
24
25
23
24
24
24
24
24
23
24
24
23
23
23
26
24
24
24
25
23
24
23
23
23
24
24
24
23
23
24
24
75
23
24
24
24
24
38
23
24
25
24
24
24
23
24
24
25
26
24
24
23
23
24
23
24
24
25
24
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
26
24
24
24
23
24
23
23
23
24
25
26
26
24
24
23
23
24
23
23
25
25
24
24
24
24
24
23
23
24
23
24
24
24
23
23
24
23
25
26
27
24
24
23
24
24
24
24
24
24
24
44
24
24
23
24
23
23
25
24
26
24
24
24
24
23
23
25
24
24
24
24
23
23
23
23
25
25
24
26
24
26
26
23
24
28
23
26
24
25
25
26
23
24
23
23
23
23
24
25
26
24
24
24
24
24
23
23
23
26
24
24
24
25
24
23
23
26
23
24
24
24
25
24
24
23
23
24
24
23
25
24
24
24
23
23
25
25
30
25
24
24
24
23
24
23
23
24
25
25
24
24
24
27
24
23
27
24
24
24
24
24
24
23
23
23
23
23
26
24
24
24
24
24
23
23
24
24
23
24
24
24
24
23
23
23
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
23
23
24
24
24
24
24
29
23
24
23
24
23
23
24
34
23
35
24
24
24
24
26
23
24
23
26
24
24
24
24
23
23
24
23
24
23
24
24
24
24
36
24
24
23
23
24
23
23
24
24
24
25
24
26
24
23
23
24
23
23
24
24
24
24
37
26
24
24
24
23
24
39
23
24
26
26
24
25
23
26
23
23
26
24
24
24
24
23
23
23
23
24
52
24
26
24
24
25
24
23
23
24
24
24
24
24
23
23
23
23
24
24
24
26
23
23
23
23
23
23
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
29
24
29
24
23
23
23
24
24
24
24
25
24
23
23
24
25
25
24
24
24
24
23
23
23
23
24
24
26
27
23
25
24
23
23
24
23
24
24
23
23
23
24
24
67
24
23
24
23
27
23
24
24
24
24
24
24
23
23
23
24
24
24
24
25
24
24
23
24
23
23
24
24
24
24
24
24
24
23
23
23
25
24
26
24
26
23
29
26
24
24
24
23
23
24
23
24
24
24
23
24
23
24
23
24
23
24
24
24
24
23
23
25
23
24
24
24
24
24
23
24
24
24
24
24
23
23
24
25
23
24
24
24
24
24
23
23
23
23
24
27
24
24
24
23
23
23
23
23
24
27
24
24
24
24
25
23
23
26
23
24
24
44
23
25
23
23
24
25
24
26
24
23
24
23
23
24
24
24
24
24
24
24
23
24
24
24
29
24
24
24
25
25
32
23
23
24
27
24
24
24
24
23
23
23
23
23
24
24
24
24
24
24
23
23
23
24
24
24
30
24
23
23
24
25
23
24
24
24
24
24
24
23
23
23
25
23
26
27
23
23
26
24
24
24
24
30
23
24
23
24
24
23
23
23
23
23
25
24
24
24
23
25
24
23
23
24
24
24
24
23
23
27
23
24
24
24
24
24
24
24
23
27
23
23
23
23
26
24
24
24
24
24
23
23
23
23
23
23
24
24
25
23
25
23
24
24
24
24
24
23
23
23
23
24
25
24
24
24
23
23
25
24
23
24
25
24
24
23
24
24
23
26
23
25
25
24
24
24
23
23
24
24
24
24
24
24
23
23
23
24
24
24
24
25
24
23
23
23
23
25
24
24
24
24
24
44
23
23
23
23
25
24
24
24
24
25
23
24
24
23
23
24
24
24
24
24
23
25
24
23
23
23
23
26
25
24
24
24
26
24
24
24
23
23
23
23
24
24
27
24
24
24
24
23
24
23
23
23
23
25
24
24
24
24
24
23
24
23
23
23
23
23
25
24
24
24
24
24
24
24
23
23
23
26
24
24
24
24
25
24
23
24
24
26
23
23
23
24
24
25
24
24
24
24
24
23
24
24
24
24
24
24
24
23
23
23
24
24
24
24
25
24
27
23
23
23
29
24
25
24
23
25
23
24
23
24
24
24
24
24
25
23
23
24
23
26
25
24
24
27
24
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
23
23
24
24
25
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
23
23
23
24
23
25
24
27
24
23
23
23
23
23
24
24
24
24
24
24
23
24
23
25
24
24
24
24
26
24
27
23
23
23
23
24
24
24
25
24
23
24
23
23
23
24
24
24
24
24
24
29
23
24
26
23
25
25
30
24
24
24
24
23
23
25
23
26
27
24
24
24
25
23
23
23
23
23
24
24
24
24
24
23
23
24
25
23
23
24
24
24
24
24
24
24
23
24
24
24
23
23
24
24
24
24
23
23
24
23
23
23
23
24
25
24
24
26
24
23
24
23
23
23
23
24
24
24
24
26
24
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
23
23
23
23
24
24
24
24
24
24
24
23
23
26
23
23
24
24
23
25
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
28
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
24
23
25
24
24
26
24
24
23
23
23
24
24
24
24
23
23
23
23
23
23
24
24
24
24
25
24
23
24
23
23
25
24
24
24
23
24
24
23
23
23
23
24
24
24
24
24
25
25
23
23
24
24
30
25
25
26
38
23
24
23
23
26
25
24
24
24
23
23
26
23
23
23
23
24
26
24
24
23
24
24
24
32
24
24
23
24
23
23
24
24
26
24
24
24
24
24
23
23
24
24
24
24
24
24
24
24
23
23
23
24
25
24
24
24
24
24
24
23
24
23
24
23
24
24
25
25
25
23
24
23
23
23
24
24
24
24
24
23
26
24
23
25
24
24
23
23
23
23
24
24
24
24
23
27
23
23
23
24
25
26
23
23
24
24
24
24
24
24
23
24
23
23
23
24
24
24
24
30
23
24
23
24
23
24
24
24
24
24
24
24
23
23
23
23
23
24
24
26
24
25
24
24
24
24
23
24
26
26
24
25
24
24
24
24
24
24
23
23
23
24
24
25
24
25
24
24
23
23
24
24
23
23
23
23
24
24
27
24
25
24
24
24
24
24
25
23
23
23
24
24
24
24
24
23
24
23
23
23
24
24
24
24
25
24
24
24
23
23
23
23
24
24
24
24
24
23
23
24
23
23
23
25
24
24
24
24
24
23
23
23
23
23
55
24
24
24
23
26
23
24
24
24
24
23
24
24
23
23
23
24
24
24
24
23
32
23
24
23
24
23
23
23
34
26
25
24
24
23
23
23
23
23
24
25
24
24
23
24
24
23
23
24
23
31
24
24
24
24
24
24
23
23
23
23
24
24
24
31
24
24
24
24
23
23
23
24
24
28
24
24
24
23
23
23
24
23
25
24
24
24
24
24
23
23
24
24
23
26
24
24
25
24
23
23
23
23
23
23
24
24
24
24
24
25
23
24
24
24
24
24
24
24
24
24
24
25
24
23
24
23
23
23
23
23
23
25
24
24
24
24
24
23
23
25
25
23
23
23
24
24
23
26
24
26
24
24
24
24
24
23
23
23
23
26
23
24
24
24
24
24
23
23
23
23
26
23
23
24
25
24
24
23
23
24
24
24
24
24
24
24
24
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
23
24
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
23
27
23
23
24
24
24
24
24
23
23
24
23
23
23
23
24
26
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
23
24
23
23
23
23
24
25
24
24
24
24
24
24
24
25
23
23
23
24
24
26
24
24
23
24
24
23
23
23
23
24
24
24
24
24
24
26
24
24
23
23
23
24
23
23
24
25
26
24
24
24
24
24
24
23
23
25
23
23
23
24
24
24
24
23
24
24
27
25
23
23
23
23
24
24
24
24
24
24
26
24
24
23
23
23
28
23
23
23
24
24
25
25
24
24
24
24
23
23
23
24
23
23
24
24
24
23
24
24
23
23
24
23
24
24
24
24
24
25
23
23
23
23
24
26
24
26
23
23
25
23
23
26
24
24
24
23
24
24
23
23
23
24
24
24
24
24
24
23
23
23
24
23
23
24
24
24
24
24
23
24
24
23
23
23
23
24
24
25
24
24
24
26
24
24
23
24
23
23
28
24
24
24
24
23
24
23
24
24
23
23
24
23
24
23
24
25
24
24
24
24
24
24
29
23
23
24
23
23
23
24
24
24
24
24
23
23
23
26
23
23
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
24
23
24
23
23
23
24
23
28
24
24
24
27
24
24
24
24
23
23
23
23
24
24
24
25
24
31
23
23
23
23
23
23
23
25
25
23
23
24
24
24
24
24
24
26
23
87
23
33
23
23
23
52
24
24
24
24
24
23
23
24
23
23
24
24
24
24
24
25
23
23
23
24
23
23
23
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
23
23
23
23
23
23
23
24
25
25
24
25
24
24
23
23
23
23
23
23
23
24
24
24
24
23
24
24
24
24
25
24
23
24
24
24
23
24
23
23
23
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
24
25
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
24
24
23
23
23
23
25
23
23
24
24
24
24
27
25
24
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
32
23
24
25
24
24
29
24
24
31
23
24
23
23
23
24
24
24
24
24
24
23
23
25
23
23
23
25
23
25
24
26
24
24
24
24
24
24
23
23
23
23
26
23
23
24
24
24
24
24
24
24
26
23
27
23
24
23
23
23
25
24
26
24
24
24
25
24
23
25
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
44
24
23
23
23
23
23
23
23
23
23
24
24
43
24
24
23
24
26
24
23
26
23
31
24
23
23
23
24
24
24
24
24
24
30
23
23
23
24
24
24
24
24
24
23
23
23
23
23
23
23
29
24
24
24
24
23
24
25
23
23
24
24
24
25
24
24
24
23
24
23
24
23
24
23
24
24
24
24
24
24
23
23
23
23
24
24
23
24
24
24
24
24
24
23
23
24
24
23
24
25
23
24
27
24
24
23
23
23
25
23
23
23
23
23
24
23
25
24
24
27
24
23
23
23
23
23
23
24
24
25
24
24
24
23
26
24
23
23
24
26
23
24
24
24
24
27
27
24
23
23
23
23
23
24
24
24
24
25
24
24
23
23
25
23
23
23
24
24
24
24
24
25
24
23
23
30
23
23
23
23
24
25
24
24
27
24
23
23
23
24
23
23
23
23
24
24
25
24
27
24
24
23
24
26
23
23
23
24
24
24
24
24
25
24
27
23
24
23
26
25
23
23
23
23
25
32
24
24
24
24
23
35
23
796
23
23
23
23
24
25
24
24
24
24
28
24
24
23
23
23
26
23
23
24
25
24
26
24
24
24
24
24
24
23
24
23
23
23
24
25
24
24
24
24
24
23
23
54
24
24
24
5523
24
24
24
24
24
23
23
23
23
4318
23
23
23
23
24
25
23
27
24
36
26
24
25
26
23
23
24
23
23
24
89
24
24
23
25
24
24
24
25
23
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
23
23
23
25
24
23
24
24
24
24
24
24
31
23
23
23
28
23
27
24
24
24
24
23
23
27
26
24
25
23
23
23
23
35
24
23
24
25
24
24
24
24
23
23
23
23
26
23
24
24
25
25
24
24
23
25
24
23
23
23
24
23
24
24
24
24
24
24
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
23
23
24
23
23
23
23
24
24
24
24
24
24
2267
23
24
23
23
23
24
23
23
24
24
24
24
24
24
24
23
24
24
23
23
23
23
23
24
24
24
28
28
95
24
24
24
24
23
23
23
24
23
23
24
24
25
24
24
24
24
30
23
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
25
25
23
200
23
23
23
23
24
24
24
25
24
24
24
24
24
23
23
23
23
24
23
23
24
24
24
24
24
24
27
23
24
23
24
23
23
25
23
23
24
23
26
24
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
23
26
24
24
24
24
24
26
24
24
26
23
24
24
23
26
26
23
23
24
24
24
24
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
23
23
29
24
26
25
24
24
24
26
23
23
23
23
23
23
23
24
24
25
24
24
24
23
28
23
24
23
23
23
23
24
24
24
24
24
24
23
24
23
23
23
23
23
25
24
24
24
25
24
24
24
24
23
24
23
23
23
23
23
24
24
25
24
24
24
25
24
23
23
23
23
23
23
23
24
23
26
24
24
24
24
24
24
23
24
23
24
30
24
23
24
23
23
24
24
24
24
24
24
24
24
24
23
24
24
23
26
23
23
23
23
23
23
24
23
23
31
24
23
23
24
24
24
24
27
23
24
23
23
23
23
24
23
24
24
24
24
24
24
24
24
23
23
24
24
23
27
24
30
24
24
24
25
23
24
24
23
23
24
24
24
26
24
26
24
24
23
23
23
24
24
25
25
24
25
24
23
23
24
26
23
23
23
26
24
25
24
28
29
24
24
23
23
23
23
23
24
23
23
1850
24
24
24
27
24
24
24
24
24
23
23
23
23
23
25
24
24
24
24
24
24
25
23
23
25
23
24
25
24
24
24
23
23
24
24
23
23
23
23
24
33
33
25
24
24
23
23
23
23
24
24
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
24
26
23
24
24
24
24
24
24
24
23
23
24
23
23
25
23
23
23
23
23
25
24
24
24
26
24
24
23
24
23
23
24
24
36
23
24
24
24
64
24
24
23
24
23
24
23
26
23
23
23
24
24
24
24
24
24
24
26
24
24
23
23
87
23
24
23
24
24
24
24
24
24
25
24
24
24
24
23
25
25
23
23
23
25
26
24
33
24
24
24
24
24
25
36
26
24
24
24
24
25
24
23
23
23
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
24
25
24
24
24
24
24
23
25
23
25
23
23
23
24
24
24
36
25
24
24
24
24
24
24
23
23
23
23
24
23
24
24
24
24
24
24
23
23
23
23
24
25
23
23
24
45
24
24
24
25
24
24
23
23
23
27
23
24
24
24
51
24
23
23
23
23
23
23
23
24
24
24
24
24
27
24
24
24
24
23
23
24
23
24
23
26
24
24
25
24
24
26
24
24
24
25
23
23
23
23
23
23
23
23
70
24
24
24
24
24
24
26
23
23
23
23
23
23
24
24
24
24
24
23
24
24
23
25
23
23
23
24
24
24
23
23
24
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
25
24
24
23
24
23
23
23
26
24
25
26
24
24
24
24
25
24
25
24
24
25
23
24
23
29
25
23
25
24
24
24
24
24
24
23
23
23
26
23
23
24
24
24
24
24
24
24
23
23
23
23
23
23
24
23
23
24
24
24
24
23
23
23
23
24
24
24
24
24
29
24
24
23
23
23
23
23
24
24
24
24
24
24
24
24
29
25
24
24
24
26
23
23
23
24
24
24
24
31
24
24
23
23
24
24
24
24
23
23
23
24
35
24
24
24
24
24
23
23
23
24
23
23
26
23
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
23
24
24
24
24
25
24
24
24
23
23
23
23
23
23
23
24
24
24
24
24
24
24
23
23
23
24
24
23
28
23
23
24
23
23
24
24
24
24
24
24
24
24
23
23
23
23
24
24
24
24
28
24
24
24
24
23
24
23
23
23
23
23
24
25
24
26
24
24
24
24
23
23
23
23
23
24
23
23
25
24
24
24
25
24
24
24
24
24
25
23
23
24
24
23
24
30
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
24
24
24
24
23
23
24
24
25
24
24
24
23
24
25
23
24
23
23
60
26
28
24
25
35
23
24
5466
24
23
24
23
23
23
24
23
24
24
24
24
24
24
24
27
24
24
24
23
23
25
24
23
24
23
24
24
24
24
24
24
24
24
24
24
27
23
23
24
23
24
23
23
24
27
24
24
28
24
24
24
25
24
24
28
23
23
24
26
38
24
25
24
23
23
23
23
23
23
24
24
24
24
24
23
24
23
23
24
24
23
24
30
23
23
24
24
24
24
24
24
24
24
24
24
28
23
23
28
24
23
23
23
23
24
24
24
25
24
24
24
83
24
23
27
24
24
23
23
24
23
23
23
23
23
24
24
24
24
25
24
24
24
24
24
24
24
24
23
23
26
23
23
23
31
26
24
2659
24
24
25
24
24
24
24
24
23
23
24
23
23
24
23
28
23
24
24
24
24
24
24
24
24
24
23
24
24
23
23
25
24
24
23
23
23
23
24
25
24
29
24
24
24
24
24
25
4957
23
24
23
23
24
24
24
23
23
23
23
25
24
24
24
25
24
24
24
24
23
24
24
24
25
24
23
23
23
23
25
23
24
24
25
24
24
24
24
24
24
24
24
24
24
23
25
26
23
27
24
23
24
26
25
24
24
24
25
24
24
24
24
24
26
24
29
26
50
37
51
24
200
23
24
35
24
24
24
24
24
24
221
178
23
24
23
23
72
24
24
224
25
24
24
24
24
26
24
282
24
24
178
24
24
23
344
23
24
23
398
23
24
24
24
59
24
24
24
24
24
175
24
23
23
23
23
57
524
24
494
287
25
469
120
24
571
24
26
562
24
426
23
23
23
23
23
23
23
23
24
24
25
24
24
24
284
565
24
24
24
24
23
24
23
23
46
24
250
28
24
24
24
24
24
24
24
23
24
380
23
23
23
23
26
428
23
23
23
23
23
154
24
24
29
28
24
24
24
24
23
23
23
23
23
249
461
23
23
23
23
24
24
25
24
57
24
297
24
23
25
24
24
23
24
23
23
23
23
353
25
24
24
24
24
26
24
24
263
24
23
23
23
23
23
118
23
388
23
25
23
24
24
24
24
24
141
153
24
24
25
24
23
152
154
23
23
23
23
23
23
24
24
24
24
26
24
24
24
24
24
24
23
23
23
23
25
24
24
24
36
24
24
24
24
23
23
25
24
24
23
29
23
23
25
23
23
24
25
26
24
24
26
24
24
24
24
23
24
32
25
1325
23
23
24
24
24
24
24
24
24
24
24
23
25
27
23
23
31
24
24
24
24
23
23
39
25
24
24
24
24
25
24
34
24
23
24
24
24
23
23
23
35
27
24
24
24
24
25
24
23
23
25
23
23
23
23
27
24
27
24
25
25
24
24
37
24
24
25
24
24
27
28
23
23
23
24
25
24
24
24
24
24
24
25
24
24
23
25
23
23
24
26
24
24
24
31
24
26
23
24
23
23
23
23
23
24
25
24
24
25
24
24
24
24
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
23
24
23
24
23
26
23
23
23
23
23
23
23
23
23
24
24
24
23
23
23
41
26
23
24
24
24
25
25
24
24
28
24
26
27
24
23
23
27
25
23
24
32
24
24
25
24
25
24
24
24
24
23
24
26
24
23
24
23
24
24
23
24
25
25
24
24
28
24
24
25
26
23
23
28
28
23
26
23
24
26
26
28
24
25
24
24
25
24
24
24
28
24
26
23
23
23
23
23
23
25
24
23
23
24
24
24
24
24
23
23
23
23
23
27
26
24
24
24
25
24
24
24
24
23
23
23
25
24
23
24
27
26
24
24
24
24
24
24
23
34
25
23
23
24
23
23
24
24
25
24
24
24
24
24
26
24
24
24
24
23
24
24
23
23
23
26
24
24
23
25
24
24
24
24
24
25
25
24
25
23
27
23
1028
23
24
1206
24
24
58
23
23
24
24
24
24
24
38
24
25
24
24
24
24
24
24
26
23
24
27
23
24
24
23
24
23
24
23
23
23
27
24
24
25
24
24
24
24
25
24
24
23
23
23
23
24
23
23
24
23
24
24
24
24
24
24
24
25
24
25
24
24
24
24
24
24
23
24
24
23
23
23
23
23
23
24
26
24
24
25
24
24
24
23
24
27
23
23
23
23
23
24
24
24
24
24
24
24
24
23
24
23
24
24
24
24
24
27
24
24
25
23
25
23
24
23
23
23
32
25
24
24
24
24
24
24
24
25
24
24
25
23
23
24
23
23
24
42
24
24
24
24
24
24
27
25
23
23
24
24
23
24
24
26
25
24
24
42
25
24
24
24
24
24
23
23
24
25
23
24
24
23
29
27
24
23
24
23
23
26
23
24
24
24
24
27
24
26
28
24
28
24
23
23
24
23
31
23
24
24
24
24
24
24
24
23
27
23
24
23
23
23
23
24
26
24
24
38
24
24
24
24
25
27
24
26
24
23
24
24
23
23
24
24
24
24
24
24
24
24
24
26
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
23
24
24
24
24
23
25
23
23
26
23
24
24
25
24
24
25
24
24
32
28
24
28
26
24
24
23
26
24
23
23
23
26
23
23
23
23
23
23
23
23
24
24
25
24
24
26
24
27
25
24
29
26
24
24
24
24
23
24
24
24
29
25
24
24
23
24
24
24
43
23
25
23
23
23
24
30
24
24
25
24
26
24
66
24
26
23
23
24
23
23
23
25
23
23
24
23
24
32
24
26
24
25
24
24
24
24
26
23
23
24
23
23
24
23
23
24
24
24
24
24
24
24
24
24
28
31
24
23
23
23
23
23
23
24
33
23
23
23
24
23
23
26
23
23
24
24
3188
24
24
27
24
24
24
24
24
24
24
24
24
24
24
23
24
26
23
23
24
24
23
24
23
23
23
23
23
45
23
24
24
24
25
24
24
26
24
24
24
24
24
24
24
24
23
24
24
31
23
24
24
24
23
23
23
23
23
25
23
24
23
23
24
38
23
23
40
23
23
26
24
24
24
24
24
24
24
24
23
23
24
23
24
24
23
23
23
23
23
23
23
24
24
25
26
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
25
23
23
24
24
24
23
23
24
23
23
23
24
23
25
26
24
24
24
24
24
24
27
31
27
24
27
23
23
24
24
26
24
29
24
24
24
24
23
34
23
25
24
24
23
23
26
24
24
24
24
24
24
24
24
23
24
24
25
23
23
26
23
23
23
24
25
24
24
24
24
23
24
24
24
26
23
23
23
23
23
23
23
23
25
23
24
24
24
25
26
27
24
26
24
24
24
26
24
24
24
24
23
24
24
23
23
25
23
25
24
23
25
23
23
24
23
24
23
23
23
24
24
24
24
24
24
24
24
24
25
24
24
24
23
28
23
23
23
23
24
26
23
23
24
23
24
23
24
25
24
31
23
23
25
24
24
24
29
24
24
24
24
24
23
23
25
24
25
24
25
23
24
23
23
25
26
24
24
24
24
24
26
35
24
24
24
24
24
44
23
23
23
24
23
23
23
24
42
24
28
24
26
23
23
23
24
24
24
24
25
25
23
24
25
25
23
23
39
23
23
23
24
24
24
24
25
24
25
24
24
24
24
23
23
23
24
23
23
24
23
23
29
24
23
24
24
24
26
25
24
24
24
25
24
24
23
25
24
27
24
24
23
23
25
24
25
23
23
23
23
23
23
24
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
23
24
23
24
24
27
24
24
24
24
24
23
24
24
27
23
26
24
23
24
24
24
24
24
26
24
25
24
24
24
24
24
24
25
24
25
918
25
23
23
24
23
23
24
23
23
26
35
24
23
23
23
24
25
25
24
24
24
24
24
25
24
24
33
29
26
24
25
23
24
24
24
23
25
23
23
24
24
24
27
24
24
25
24
23
24
24
24
24
24
24
24
24
25
24
24
23
27
25
23
29
28
30
23
23
23
23
26
24
26
24
27
24
30
24
29
24
24
24
24
24
24
23
23
24
24
24
23
24
23
23
23
23
23
23
25
23
23
23
23
24
25
26
28
24
39
24
24
33
28
24
24
29
27
23
24
23
23
23
24
23
23
32
23
23
24
23
25
25
24
24
24
24
24
24
24
24
24
24
24
27
25
23
23
24
23
23
25
26
23
26
23
23
23
23
26
24
24
24
24
26
24
24
23
23
24
24
23
24
25
24
24
24
24
24
24
26
27
24
23
24
23
23
23
25
54
26
24
24
25
25
24
24
24
24
24
41
24
24
23
25
23
23
23
23
24
23
24
24
25
23
24
24
24
24
24
27
25
24
23
41
23
24
23
23
24
23
23
23
23
23
23
24
24
27
24
24
24
24
24
23
24
23
24
24
25
24
25
25
25
24
28
25
23
24
25
25
24
23
23
23
25
25
24
24
24
24
24
24
24
24
24
24
25
23
24
26
23
26
24
24
23
23
23
25
23
24
23
23
23
23
23
26
23
24
25
23
29
24
25
36
25
23
23
23
23
27
23
24
24
24
25
24
24
25
24
24
24
25
24
24
24
24
24
24
24
23
23
25
24
26
23
23
23
34
23
23
23
26
25
24
24
24
24
25
24
26
24
24
24
23
24
25
24
24
24
23
23
23
25
24
24
25
24
24
24
23
24
23
23
25
23
23
23
23
23
23
24
26
24
24
24
30
25
24
25
23
23
24
24
23
24
24
24
24
24
24
40
28
24
24
24
26
23
23
23
24
23
23
23
23
23
25
24
25
24
24
24
24
23
24
124
23
23
46
26
27
23
26
25
23
23
23
23
23
23
26
23
23
24
25
24
24
23
25
24
24
24
24
26
24
24
24
24
24
24
31
25
24
24
24
24
24
24
24
23
23
23
26
24
24
23
23
23
23
27
23
25
24
24
23
27
23
24
24
24
24
24
24
24
25
24
24
28
24
23
24
24
24
24
24
24
25
24
23
25
23
23
24
23
26
35
23
23
23
23
23
23
24
27
24
24
33
24
25
24
24
25
24
24
26
24
24
24
24
24
23
26
24
27
23
23
23
23
25
24
23
26
23
23
24
23
24
25
27
24
24
24
26
90
24
24
25
24
23
23
25
23
24
23
23
23
23
23
24
24
23
23
24
23
23
25
23
23
23
25
26
25
24
28
26
24
24
24
24
27
24
24
24
24
23
24
24
24
24
23
31
24
24
23
23
23
24
24
24
24
27
24
24
24
25
26
23
23
23
23
24
23
23
23
23
29
23
24
24
29
27
25
24
24
24
27
24
24
24
24
24
26
24
23
24
24
23
23
24
23
23
24
23
23
24
23
23
23
24
24
23
24
23
23
23
24
23
23
23
24
24
24
24
25
24
23
25
27
23
23
23
23
23
24
23
23
23
24
24
25
25
24
24
26
24
24
23
23
23
24
24
25
24
24
24
24
25
24
24
24
25
24
23
24
24
864
24
23
24
26
24
23
24
25
31
23
24
23
23
36
29
25
24
24
23
27
23
29
23
29
27
25
25
23
36
24
25
24
24
32
24
24
28
23
24
24
23
24
24
29
25
23
23
23
24
23
24
33
24
23
31
23
23
23
23
24
24
24
24
24
26
24
24
24
25
25
23
23
24
23
24
24
23
23
23
23
24
23
23
23
23
23
26
23
26
24
24
25
24
24
24
27
24
24
25
25
24
24
34
34
24
24
24
24
24
25
23
24
23
26
23
23
24
23
23
23
23
24
23
23
24
26
24
24
24
24
24
24
24
24
25
24
24
23
23
24
23
27
23
24
24
23
23
23
24
24
24
24
30
24
24
24
24
24
24
25
24
24
25
24
24
24
26
24
23
23
23
23
24
24
23
23
30
24
24
24
37
24
24
24
23
23
23
23
23
26
24
23
24
23
23
24
24
24
24
24
24
24
25
24
30
24
24
24
23
23
23
24
27
23
24
24
23
25
32
23
23
23
25
23
23
23
23
23
24
24
25
24
26
24
24
24
23
24
24
26
23
24
24
25
25
23
24
24
34
23
23
23
25
23
23
25
24
23
25
23
25
24
23
23
23
23
23
23
23
24
28
25
36
23
24
23
23
26
23
23
23
24
24
25
24
23
25
23
23
25
24
24
24
24
25
24
24
24
24
24
24
65
23
24
23
23
23
23
23
23
23
24
26
24
24
25
24
24
29
27
24
24
24
24
25
26
25
24
24
24
26
26
26
25
32
23
24
23
23
23
24
23
23
26
23
23
23
23
24
23
33
24
23
23
25
24
24
34
24
24
26
24
23
23
23
23
23
37
27
23
24
23
24
24
24
25
24
27
24
24
24
24
24
24
24
24
23
23
23
24
23
27
25
23
24
24
23
23
24
25
25
28
24
24
24
24
41
24
26
24
25
24
24
23
24
25
23
23
27
28
26
23
23
24
24
24
26
24
25
24
23
23
23
23
28
23
23
26
24
24
23
24
23
24
23
23
23
24
24
23
23
23
23
23
24
24
26
23
23
26
26
24
23
26
23
26
33
23
23
23
23
24
24
25
24
24
26
25
24
24
24
24
24
24
37
25
24
24
24
24
24
24
24
24
35
24
23
23
24
23
23
23
23
23
30
23
23
23
23
23
23
23
23
23
24
23
23
27
23
79
26
23
60
24
25
24
24
24
25
23
23
25
26
27
26
25
24
24
24
24
24
24
24
24
27
23
24
23
24
23
26
26
36
23
25
23
23
23
23
24
26
23
25
24
23
23
24
25
26
25
24
24
27
24
24
24
23
23
26
30
25
23
24
23
23
24
23
24
24
33
26
24
26
24
24
24
24
24
25
24
24
23
24
23
27
25
25
24
24
188
26
25
24
24
23
27
24
26
26
23
23
23
23
23
23
23
24
24
24
23
25
23
23
25
30
24
24
30
24
25
25
26
24
24
24
25
24
25
24
24
24
24
25
24
24
24
23
23
23
23
23
23
24
23
23
23
24
29
24
25
24
24
24
24
31
24
24
24
24
25
24
24
24
23
23
25
23
23
23
26
23
24
26
24
25
24
24
24
24
24
24
24
24
24
24
23
23
24
26
23
24
24
23
24
23
24
24
23
23
24
24
24
25
24
25
24
24
24
26
24
29
23
25
23
33
26
24
25
24
25
24
24
25
60
24
25
36
23
29
24
24
23
23
25
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
23
27
23
24
23
24
25
24
24
25
42
26
24
24
25
24
25
23
24
23
23
23
23
23
23
24
23
26
24
23
23
23
26
24
23
24
23
23
23
25
23
24
23
23
24
24
24
25
27
25
25
24
24
32
24
32
24
23
23
23
23
27
23
23
23
23
26
23
37
26
24
24
27
28
24
24
25
26
24
24
24
23
23
23
23
23
24
24
33
24
24
24
24
24
24
24
29
23
23
30
23
24
24
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
24
24
23
23
23
26
26
24
23
24
23
25
23
23
31
23
23
25
24
23
23
23
23
23
24
24
26
26
25
24
24
24
27
24
24
25
23
23
23
25
23
23
24
23
23
23
25
25
36
26
25
26
24
28
24
24
32
24
24
24
23
24
26
27
28
24
35
23
23
23
23
23
24
23
24
23
61
23
23
29
26
26
24
24
25
26
24
24
24
24
23
24
24
24
24
24
26
24
25
24
24
24
24
23
25
23
24
24
23
26
23
24
23
23
26
23
23
24
24
25
25
24
24
50
24
27
28
25
51
23
24
23
24
24
23
23
24
28
23
26
24
24
24
24
31
26
24
25
24
24
23
25
25
23
24
23
24
23
23
23
24
23
23
34
28
34
24
24
24
24
154
24
26
24
23
24
24
24
24
24
23
24
28
34
24
23
23
23
23
24
25
25
24
34
24
24
24
25
24
23
23
23
24
24
24
23
23
23
24
23
23
24
31
24
24
24
24
24
23
24
23
25
24
24
23
24
24
23
23
23
24
24
23
27
23
25
24
24
23
24
23
23
25
23
29
25
26
24
23
32
23
24
24
24
24
24
25
24
39
24
25
24
24
25
25
25
24
27
24
23
24
23
24
24
24
23
29
24
23
24
23
23
23
24
23
63
23
24
23
23
35
29
24
24
24
23
27
24
24
24
26
24
24
24
24
23
24
24
24
24
23
23
23
25
23
23
24
24
23
24
23
23
23
30
24
24
25
23
23
23
25
23
25
23
23
23
23
23
23
23
24
25
28
24
24
24
24
24
24
27
23
24
23
23
24
23
28
24
23
25
24
23
24
23
25
25
23
23
24
23
25
23
24
23
23
23
24
24
24
24
24
24
26
24
24
23
23
24
23
24
23
23
23
25
23
26
25
23
23
23
24
23
23
28
23
25
24
24
24
37
25
25
24
25
24
24
24
24
24
24
26
25
33
24
27
23
24
42
24
23
23
23
23
23
23
29
23
25
24
24
993
25
24
23
23
23
23
23
23
24
36
24
25
24
28
27
24
24
24
24
24
24
24
24
24
25
24
31
23
27
23
24
28
24
25
24
24
24
24
24
31
24
23
25
23
24
23
23
23
25
23
23
24
23
33
23
23
24
23
31
24
23
23
23
24
23
27
24
32
25
27
24
33
42
24
58
24
24
27
26
24
24
27
24
26
24
23
23
23
26
24
24
24
26
25
29
24
24
24
25
27
24
30
24
24
24
24
24
23
24
24
25
24
25
24
28
37
24
23
25
23
23
24
23
23
35
23
24
25
24
24
26
24
30
24
23
26
24
39
23
24
26
23
23
26
26
23
25
23
24
23
23
27
24
24
24
24
27
24
24
24
24
24
26
24
24
24
25
30
44
31
31
23
23
23
26
23
23
23
24
23
23
23
23
23
26
31
24
24
24
24
24
24
24
24
24
23
23
24
24
23
26
23
24
24
24
72
23
23
26
24
24
24
24
24
24
24
24
24
963
24
24
24
24
24
24
25
23
23
23
23
23
24
27
24
23
23
24
24
23
24
244
24
24
27
24
25
26
24
24
24
24
24
25
24
24
24
23
44
23
23
25
23
23
23
24
289
735
32
23
31
25
26
24
24
24
24
26
26
24
24
25
25
24
24
23
24
23
23
25
23
23
26
23
24
24
24
24
25
25
24
24
26
26
34
24
24
23
25
32
23
24
24
24
23
26
24
23
27
23
23
23
24
24
24
27
26
24
24
24
24
25
24
24
23
24
23
23
23
332
23
26
24
26
23
23
23
23
28
8238
25
24
25
24
24
24
2913
26
27
23
23
24
23
23
23
23
25
24
24
24
24
26
25
24
24
24
24
24
25
34
24
24
28
24
24
28
23
23
23
25
23
24
23
24
23
23
29
29
24
59
27
24
25
24
24
24
24
26
23
25
29
23
23
23
24
23
24
24
24
24
24
24
24
24
24
24
26
24
24
24
25
24
24
24
24
24
25
25
24
25
24
24
25
23
24
24
25
24
32
23
27
23
25
23
23
28
23
23
25
29
25
27
24
24
24
24
24
32
24
24
25
24
24
24
24
23
37
23
24
23
24
24
23
25
23
23
24
24
25
23
23
23
23
24
24
26
24
24
24
24
24
24
24
24
24
24
37
24
33
25
23
28
23
24
23
23
25
26
24
23
23
24
31
24
25
24
27
24
24
24
24
28
24
24
26
24
24
23
23
23
24
23
33
23
23
23
23
24
37
27
24
24
24
27
23
24
23
23
25
23
23
23
23
24
24
24
23
23
24
23
23
24
31
24
25
24
27
24
24
25
24
26
24
24
24
24
23
29
23
24
23
24
24
23
24
23
23
23
27
24
26
27
24
24
24
24
24
24
24
26
24
27
30
24
24
24
24
23
24
27
23
23
23
24
23
23
25
26
23
24
24
24
24
24
23
24
33
23
25
24
23
23
23
23
24
26
23
26
23
23
23
26
24
24
25
25
25
24
24
24
24
24
23
23
23
24
26
24
24
69
24
25
24
24
24
24
24
24
24
24
23
29
23
24
25
27
24
30
23
24
24
24
25
25
97
23
25
24
24
24
24
24
24
24
43
24
24
24
23
35
24
23
27
24
28
24
24
24
23
23
25
24
25
24
23
28
24
31
24
23
23
23
24
27
24
24
24
25
25
24
24
25
24
24
28
23
23
24
25
25
25
24
25
24
27
24
25
24
24
24
23
24
24
24
23
24
25
24
23
23
24
23
24
23
39
23
23
23
24
23
24
24
24
24
25
28
24
748
24
23
23
23
24
24
24
24
24
24
24
24
24
24
27
24
23
24
24
37
24
23
25
23
23
23
25
28
23
23
28
23
26
23
23
23
26
24
24
25
24
24
24
24
26
24
24
24
25
25
24
26
24
24
24
24
23
23
23
23
27
27
23
23
23
23
24
31
24
25
24
29
26
25
24
25
24
25
23
24
25
23
24
26
26
23
29
23
23
23
23
27
24
26
24
24
24
24
24
26
24
28
26
23
24
25
29
27
36
23
23
23
23
23
23
24
25
25
25
24
37
29
24
24
24
25
25
24
27
24
23
23
26
24
23
24
32
23
24
24
23
24
23
28
24
24
24
24
24
24
24
23
24
24
26
23
29
23
24
24
34
24
31
26
32
24
24
26
24
32
25
24
24
30
24
23
23
23
23
25
23
23
24
24
27
24
26
24
24
24
23
24
25
25
24
24
23
25
23
23
24
24
24
24
25
24
24
24
23
24
24
24
24
24
24
24
24
24
24
26
24
23
24
23
28
25
24
26
25
24
25
23
26
23
28
23
23
24
24
24
24
27
24
25
24
25
24
23
25
23
23
26
24
25
25
24
23
23
24
31
23
24
24
33
24
33
24
32
24
23
24
24
24
24
26
23
26
23
26
23
23
31
23
29
24
24
24
24
25
24
23
23
23
23
24
26
26
23
23
76
23
23
24
40
24
24
24
24
24
24
24
23
24
24
23
23
23
30
26
23
27
27
23
25
24
27
35
24
26
24
27
23
23
25
24
23
24
23
23
25
23
23
23
27
24
27
24
24
25
24
25
24
24
24
24
24
24
23
24
23
24
23
23
23
36
24
24
28
24
27
24
26
24
25
24
23
24
23
29
23
25
24
23
23
24
26
24
23
23
27
23
24
24
24
24
24
24
24
25
24
24
27
27
24
24
57
44
23
26
23
23
25
30
23
23
23
23
24
24
25
24
24
23
23
23
24
24
23
24
23
24
23
24
23
23
24
24
25
24
24
25
24
26
24
26
23
23
24
23
23
24
23
23
23
23
24
24
25
24
24
46
24
24
23
24
24
23
342
24
24
23
23
23
24
23
23
23
23
23
24
24
24
25
24
26
24
24
26
24
24
24
25
24
23
25
23
26
25
24
23
24
23
24
24
23
24
24
23
23
25
24
24
24
24
24
24
29
24
24
24
24
23
24
23
24
23
23
23
23
24
23
24
24
24
24
24
24
24
25
23
29
26
23
24
23
23
24
23
25
24
24
24
26
24
24
37
23
23
23
28
23
24
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
23
28
24
23
24
24
24
24
24
25
24
24
32
24
24
39
23
24
24
24
24
23
23
23
28
23
23
23
25
24
24
24
24
24
27
24
24
24
27
25
24
23
23
23
23
23
23
25
24
24
24
26
24
24
24
25
25
23
23
24
38
24
23
23
23
23
24
24
23
42
24
24
24
24
24
24
24
24
24
23
25
23
23
23
23
23
23
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
23
23
23
24
23
23
24
30
27
27
24
25
24
24
27
24
23
24
24
24
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
23
24
27
24
23
24
24
24
23
24
25
23
23
23
25
26
24
24
24
24
24
24
24
31
24
24
24
23
24
26
23
23
26
24
23
23
24
23
23
33
24
24
24
24
24
24
25
24
24
25
24
24
26
24
25
24
24
24
24
23
24
24
25
23
24
24
31
24
24
24
24
24
24
24
25
25
26
23
24
24
24
25
25
24
42
26
28
25
27
23
23
24
34
24
24
24
25
25
25
24
24
25
24
23
23
24
23
24
24
24
24
23
23
27
23
24
23
25
24
24
26
25
26
24
24
24
25
24
24
24
24
24
24
24
24
27
24
27
24
23
2121
23
23
23
27
25
24
24
24
26
24
24
24
24
25
24
24
24
24
23
24
23
23
23
23
25
23
23
32
23
23
24
24
24
27
27
24
24
24
24
24
24
27
24
85
23
24
24
23
23
24
23
27
23
23
24
23
25
23
24
24
24
23
23
23
23
23
24
24
24
25
24
24
24
24
24
24
24
24
23
25
23
24
24
23
23
25
24
24
25
24
24
24
24
24
24
24
24
24
24
23
24
25
23
23
34
23
24
23
24
24
24
24
25
24
24
24
24
24
23
24
24
24
23
23
23
23
24
23
23
23
23
23
23
23
23
24
24
25
24
24
24
24
23
26
24
23
23
23
23
23
24
23
23
23
23
23
23
23
27
24
24
24
25
23
23
23
23
23
23
24
23
24
23
24
24
24
24
24
27
24
24
25
24
28
24
23
24
23
24
23
24
24
23
23
23
23
23
23
23
26
24
24
24
24
24
24
24
24
24
26
27
24
23
28
28
24
23
23
24
23
25
25
23
23
23
29
24
24
25
24
25
25
24
24
25
24
24
24
41
24
24
29
24
28
24
24
25
24
30
26
25
26
24
24
23
28
24
23
23
23
28
25
24
27
34
24
27
24
24
24
24
24
24
26
23
24
23
24
24
23
23
27
24
23
25
24
24
24
24
25
24
24
24
24
24
24
25
30
33
23
24
24
23
23
25
23
24
23
30
27
25
24
28
35
24
24
26
24
24
25
24
38
25
27
25
23
23
23
23
27
23
23
23
23
24
25
24
26
24
26
24
24
28
24
48
25
23
26
26
23
26
23
24
23
24
24
36
24
24
24
23
23
24
26
24
24
25
24
24
24
24
24
29
24
25
26
24
24
24
23
24
23
23
23
23
25
23
23
23
24
25
24
24
24
24
24
24
24
24
24
23
23
24
24
24
24
24
24
23
24
23
23
23
24
561
24
23
24
23
23
23
23
26
24
24
24
24
24
23
23
32
27
24
24
24
23
23
23
24
23
24
23
23
23
23
23
23
23
28
24
24
24
24
24
24
24
24
24
24
24
24
23
27
23
24
24
23
24
23
23
23
23
24
24
25
24
24
24
24
24
24
24
24
24
23
24
23
24
23
24
23
28
23
23
23
24
24
24
25
26
24
25
24
24
24
24
24
24
23
23
23
25
24
23
24
24
25
24
24
24
24
24
24
52
24
24
24
23
37
25
25
27
23
23
23
23
23
23
23
23
24
24
24
27
24
24
25
24
24
24
24
24
24
765
25
23
23
23
23
24
23
23
23
23
28
24
29
28
25
27
24
24
24
24
24
24
24
23
23
24
23
28
24
25
23
25
29
25
23
28
23
23
25
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
25
24
24
24
24
24
24
23
32
23
24
23
24
26
23
23
24
24
23
23
23
24
23
24
24
26
24
24
24
24
24
24
23
25
23
23
24
24
23
25
23
23
24
23
23
23
23
37
23
24
24
24
24
24
24
24
24
24
23
26
24
24
26
24
24
24
24
23
25
23
23
23
23
23
24
24
24
24
24
24
24
24
25
24
24
24
24
24
24
23
28
23
24
23
23
23
23
23
23
23
32
24
39
24
24
24
24
24
31
24
24
23
24
24
23
23
29
23
24
24
27
24
24
24
24
24
24
26
25
24
23
24
24
23
23
24
23
756
24
23
24
23
23
23
23
24
25
24
24
24
24
24
24
23
23
23
23
24
23
24
23
23
23
24
24
25
24
24
24
24
24
24
24
26
24
24
24
23
23
25
24
23
23
24
23
23
24
24
25
24
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
25
24
24
24
25
23
23
26
23
25
24
25
24
23
23
24
24
29
24
24
24
24
23
23
23
23
23
23
30
24
24
24
25
42
24
24
40
25
24
24
23
23
23
23
24
23
24
24
26
26
23
23
29
26
24
24
24
24
24
26
24
26
24
24
24
24
23
23
24
23
23
816
34
28
26
23
25
23
24
24
24
28
24
24
24
24
25
25
24
38
24
23
26
24
24
25
23
27
23
23
23
23
24
24
24
24
24
24
24
24
24
24
26
24
24
24
24
24
24
23
23
25
23
23
23
23
23
34
24
23
24
25
25
24
24
24
24
24
24
51
23
24
23
23
23
23
23
23
23
23
24
23
26
27
24
24
24
24
24
24
24
24
24
23
24
24
24
24
24
23
23
23
24
23
23
23
24
27
24
24
24
24
28
24
24
24
24
24
24
24
24
24
25
25
24
24
27
24
23
24
25
23
24
23
23
24
23
27
23
23
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
28
23
25
23
24
24
23
23
23
23
23
24
25
24
24
24
28
24
24
24
24
25
24
24
27
24
24
24
24
30
23
24
24
23
24
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
24
24
25
25
24
23
23
23
23
23
23
24
24
24
25
24
25
24
24
24
24
26
24
24
23
24
23
27
24
24
25
24
23
23
23
23
25
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
23
31
23
23
24
23
24
23
23
28
23
23
24
26
25
24
24
25
38
24
24
24
24
24
23
23
23
23
24
27
24
24
24
24
24
24
24
24
24
23
24
24
28
23
23
27
23
23
23
24
23
23
24
24
24
24
24
24
24
24
24
24
23
24
26
23
23
23
24
24
23
23
24
23
24
23
24
24
24
24
24
24
26
24
23
24
24
23
23
24
24
23
23
23
23
23
29
23
23
23
24
24
24
24
25
24
24
30
24
24
24
24
23
24
24
32
23
23
23
23
23
25
23
23
24
24
24
25
24
24
24
24
24
24
24
26
24
24
23
24
23
23
23
23
23
23
25
23
24
24
24
28
24
25
24
24
24
28
24
24
24
24
23
23
24
24
23
23
23
24
23
24
24
24
24
24
24
24
24
23
23
23
23
28
24
25
23
25
24
24
24
24
24
24
24
24
24
24
27
24
23
23
23
23
23
23
23
29
24
23
23
23
23
23
24
24
24
24
24
23
23
23
23
26
23
23
23
24
25
24
24
24
26
24
24
24
32
30
23
23
23
23
25
23
23
23
23
23
23
23
24
27
24
24
24
24
24
24
24
24
24
23
23
23
23
24
39
24
26
169
24
24
24
24
24
24
23
24
24
24
23
23
23
23
23
23
23
38
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
25
23
23
23
23
25
24
24
24
24
24
24
24
24
25
24
24
24
23
24
24
24
24
32
23
28
23
23
23
23
24
24
24
24
25
24
24
24
24
24
23
25
24
24
25
24
23
23
25
23
23
24
25
23
23
23
27
26
24
24
24
25
24
24
24
29
23
23
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
35
23
24
23
23
23
23
23
23
23
23
23
24
24
24
24
24
25
24
24
24
24
23
23
24
24
23
28
24
23
24
23
23
24
23
23
23
23
23
24
24
24
24
24
24
261
24
24
24
24
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
25
24
24
24
24
24
25
24
24
27
24
26
23
24
23
24
24
25
23
23
23
25
23
23
25
23
23
23
26
23
24
24
24
24
24
23
23
23
23
23
23
38
23
23
23
23
23
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
23
23
23
23
23
23
23
23
31
23
23
23
23
25
24
33
24
24
24
24
27
24
24
28
24
24
24
24
24
23
23
24
24
23
23
23
23
36
23
23
25
24
24
30
24
24
24
24
24
24
32
24
24
24
24
24
24
24
24
23
24
24
23
23
24
23
24
23
23
23
25
23
23
23
23
23
24
24
26
24
24
25
24
24
24
24
24
24
24
24
24
24
24
23
24
24
23
24
24
24
24
24
23
24
24
24
23
25
23
23
23
23
24
24
31
24
24
35
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
23
24
24
23
25
23
23
24
23
23
34
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
25
24
24
24
24
24
24
25
24
24
24
24
24
24
24
23
23
23
23
24
23
24
23
25
23
23
23
24
25
23
23
23
24
24
24
24
24
24
24
24
24
23
32
23
23
24
23
23
23
23
23
23
23
24
23
24
25
23
24
25
25
24
24
24
24
24
24
29
24
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24
28
24
24
24
24
24
24
24
24
31
24
23
24
23
23
23
23
23
24
23
24
23
23
23
24
24
24
24
24
24
25
24
24
24
25
24
25
24
24
24
24
24
24
23
23
24
23
23
23
24
23
23
28
24
24
23
24
24
23
24
29
24
24
24
25
24
24
24
24
24
24
25
24
24
23
23
23
24
24
173
24
24
24
24
24
25
26
24
24
24
24
23
23
23
23
23
40
24
26
24
23
24
24
24
24
23
24
23
24
25
23
24
23
24
24
24
23
23
23
23
24
340
24
23
23
23
23
23
23
23
23
23
23
23
37
23
24
25
23
23
24
24
24
24
24
23
23
24
23
24
23
30
25
24
24
24
24
24
23
23
23
24
23
23
23
23
24
24
23
23
23
23
24
24
24
41
24
24
24
24
24
24
24
24
24
24
24
24
24
35
24
23
23
24
24
23
23
24
24
24
23
23
23
25
23
23
24
23
23
23
24
26
25
24
24
24
24
24
24
26
24
24
23
24
23
24
24
25
24
24
24
24
24
24
39
24
23
24
25
24
24
24
39
25
24
23
23
23
24
26
23
23
23
24
23
23
23
23
23
23
23
23
24
24
24
25
25
24
24
24
25
24
24
24
24
24
24
24
24
24
24
24
24
24
23
23
23
23
23
27
23
23
23
23
23
23
24
23
23
24
25
24
24
25
26
24
26
24
25
24
24
24
23
23
24
23
24
24
24
28
23
25
24
23
24
23
23
23
23
23
25
23
26
23
24
24
24
26
24
24
26
24
24
24
24
24
24
25
24
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
23
24
24
24
24
24
24
24
26
24
24
750
28
24
24
23
24
24
23
23
24
24
23
23
23
23
24
24
23
25
24
24
24
24
24
26
24
24
24
24
24
24
24
24
24
23
24
23
23
23
24
23
23
24
23
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
25
24
26
23
27
24
23
23
24
23
24
24
24
24
24
24
25
24
24
23
23
24
24
24
24
25
23
23
24
23
23
23
23
23
23
23
23
23
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
24
25
24
24
24
30
24
23
23
23
23
23
26
23
23
23
23
23
23
24
24
29
24
24
24
24
24
24
23
23
23
23
24
26
24
24
24
24
24
24
29
24
24
24
24
23
24
23
23
23
23
24
23
23
24
24
24
23
23
24
24
24
23
24
23
23
23
24
23
23
23
23
25
24
24
24
24
24
24
24
24
24
24
24
24
23
24
24
24
24


==> data/clustering/rtt-cluster2.dat <==
33
32
39
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
32
32
32
36
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
32
32
32
32
33
33
32
35
33
42
38
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
35
33
32
32
32
40
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
44
32
34
32
33
32
32
33
32
33
32
32
32
32
32
33
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
33
32
38
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
35
35
33
37
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
35
32
32
32
32
35
32
32
32
32
33
36
32
32
32
42
44
33
32
32
33
33
35
32
32
33
32
33
32
32
32
32
33
32
33
37
32
33
32
32
32
32
32
32
33
32
32
36
32
38
32
32
37
32
33
32
32
33
33
33
32
33
33
33
32
32
49
32
32
32
32
33
32
32
33
32
32
32
33
32
36
32
32
33
32
32
32
36
33
32
32
40
32
35
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
33
37
32
32
32
34
36
32
101
32
33
47
32
32
32
34
32
39
32
32
33
32
33
33
32
33
32
40
32
32
32
32
33
32
32
33
32
33
32
32
34
32
40
32
35
45
32
32
32
33
32
32
32
32
33
39
33
36
32
33
32
33
32
32
32
32
36
32
32
32
32
33
46
32
32
32
32
33
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
40
32
33
32
32
33
32
33
32
32
47
32
33
32
33
32
32
32
32
33
32
32
33
32
33
35
32
32
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
32
38
32
33
32
33
32
32
32
32
33
32
32
34
32
33
33
37
32
32
32
32
40
32
32
32
32
32
32
32
32
39
33
32
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
42
32
34
33
32
32
32
33
32
48
32
32
33
32
45
32
32
33
35
51
32
32
33
32
33
44
32
32
32
33
32
49
33
33
33
32
36
33
32
33
32
33
32
40
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
34
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
33
32
32
32
33
33
33
32
32
33
32
33
32
33
33
34
33
32
33
33
32
32
32
33
33
32
40
32
32
33
32
32
32
33
32
33
32
32
33
45
33
33
32
35
32
38
33
33
32
32
33
32
33
34
32
33
32
33
33
33
32
32
32
32
39
47
32
32
32
34
33
32
32
32
32
32
33
34
33
34
32
32
33
33
33
32
32
33
33
34
32
33
32
32
32
32
32
40
33
35
33
32
32
33
32
32
33
32
40
32
33
32
32
32
39
32
32
32
40
32
32
32
33
33
32
32
32
33
32
33
33
40
33
32
34
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
38
33
32
32
33
32
33
32
33
32
34
33
33
33
32
32
32
37
33
32
32
32
38
32
32
42
34
34
32
32
33
32
33
32
32
39
32
33
33
32
46
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
35
32
33
32
33
32
32
32
32
33
34
33
39
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
36
32
32
32
32
33
36
33
33
32
33
32
33
32
43
32
32
33
32
33
32
32
33
32
40
33
32
32
32
33
32
33
33
32
33
32
38
32
34
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
40
32
33
33
33
33
32
33
32
36
34
32
32
34
32
33
34
32
32
32
32
33
32
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
37
33
33
32
32
32
32
33
32
36
32
38
32
32
33
33
32
33
32
40
32
33
32
32
32
32
42
34
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
32
33
32
39
32
32
34
32
33
32
32
33
32
33
32
37
32
35
33
32
33
32
32
33
32
32
35
32
32
32
32
32
32
33
33
34
32
33
32
32
32
32
42
32
33
32
32
32
32
33
33
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
35
33
32
43
32
32
32
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
32
36
32
32
32
32
32
32
32
32
32
32
32
33
32
32
33
32
40
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
36
33
32
41
33
32
32
32
33
33
33
32
32
47
32
33
33
32
45
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
36
32
34
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
44
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
42
32
32
32
33
32
33
33
32
32
33
33
32
32
32
32
33
36
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
33
34
33
32
33
32
33
32
32
32
32
32
32
32
36
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
36
33
32
32
32
32
33
36
32
32
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
32
32
33
32
32
33
32
32
34
36
32
32
32
32
33
33
32
33
32
44
32
32
32
40
33
32
33
33
32
40
32
33
32
32
33
32
32
32
33
39
32
32
32
33
33
32
32
32
32
32
33
32
32
32
32
33
32
32
34
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
43
32
32
32
32
33
32
32
33
32
32
32
33
34
35
32
32
32
32
32
33
32
33
32
33
32
32
37
32
33
33
32
32
32
32
32
33
32
32
33
32
33
33
32
33
36
33
32
34
33
32
33
32
33
32
39
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
40
32
33
32
33
33
33
32
32
33
32
32
32
32
33
33
33
33
33
33
32
33
32
33
33
33
32
34
33
32
32
33
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
42
33
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
34
42
33
33
32
32
33
32
33
32
32
34
32
33
32
35
32
32
32
32
33
32
32
32
32
36
32
33
32
32
36
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
1523
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
33
33
32
33
33
33
35
32
32
32
33
32
32
33
34
32
33
32
32
32
36
32
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
34
32
50
32
32
33
32
37
33
33
33
36
32
32
33
33
32
33
32
33
39
35
32
32
33
32
32
33
32
37
32
32
32
32
33
32
34
35
32
33
32
33
45
33
33
35
33
32
32
37
32
33
35
32
36
34
32
33
32
32
32
33
32
33
32
32
32
32
33
43
32
32
34
33
32
32
32
32
35
33
34
32
32
33
32
33
32
35
32
32
33
32
32
32
32
33
33
32
176
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
38
32
43
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
37
32
37
33
32
33
35
33
33
32
32
32
32
33
32
33
32
32
33
32
33
34
32
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
33
33
34
33
32
32
33
32
33
32
34
32
32
33
32
32
36
32
33
32
32
37
32
33
32
33
33
32
33
32
33
32
34
32
32
33
33
32
32
32
33
33
32
32
32
36
32
36
32
32
33
32
33
32
32
33
32
33
32
33
33
36
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
36
33
32
33
32
32
32
47
33
32
34
53
32
33
32
32
41
32
33
32
32
32
32
32
32
32
33
45
33
32
33
32
32
33
38
33
33
32
35
32
34
32
32
34
32
33
38
33
32
32
33
32
33
34
32
43
33
32
32
32
33
32
32
34
32
33
32
32
37
32
33
32
32
34
32
33
37
32
33
32
33
32
34
32
32
33
33
32
33
32
33
32
33
32
50
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
32
33
33
32
32
32
40
33
32
32
33
32
33
32
32
33
32
44
32
32
32
32
33
32
32
33
32
33
32
41
32
32
33
33
32
32
32
32
38
33
32
32
36
32
34
32
32
33
32
33
32
32
32
36
33
33
32
32
32
33
32
32
32
32
33
38
32
33
32
33
32
32
33
32
33
33
32
32
37
33
35
32
32
35
33
32
37
32
32
33
32
33
32
32
33
37
33
32
32
33
36
33
32
32
41
32
33
32
32
33
32
33
32
37
33
33
33
33
32
32
32
33
32
32
33
34
33
35
34
40
32
33
32
32
34
32
33
32
32
35
41
32
32
34
32
32
33
34
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
37
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
36
32
32
33
32
33
32
32
33
32
32
32
33
52
32
35
32
33
32
32
33
32
33
32
32
32
32
33
32
38
32
33
32
32
35
32
32
33
32
32
33
33
33
32
32
32
32
33
32
*
*
32
34
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
32
46
33
44
32
32
32
33
32
33
33
32
35
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
33
32
45
34
32
34
35
32
32
32
32
32
33
32
33
32
32
33
32
47
32
32
40
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
45
32
32
36
32
33
32
32
33
32
33
34
32
32
32
40
32
33
34
33
33
32
33
32
32
33
32
33
33
32
32
32
33
35
32
33
32
33
33
32
32
32
33
32
34
39
32
33
32
32
32
33
33
32
32
33
32
32
32
32
32
32
33
35
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
42
32
32
33
43
33
32
32
32
32
33
34
32
34
32
32
32
32
33
32
33
32
32
43
32
41
32
33
32
32
34
32
33
32
32
32
33
33
32
32
34
32
34
32
32
34
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
35
36
32
32
38
33
33
32
32
32
33
32
33
32
48
33
34
32
33
34
33
32
33
33
32
33
32
33
32
32
41
33
33
36
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
33
35
33
32
32
32
32
33
33
32
32
32
33
32
32
36
33
33
32
33
33
32
33
36
33
32
32
33
32
33
33
32
33
32
33
32
32
34
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
35
32
32
33
32
33
33
33
35
32
34
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
33
32
36
33
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
33
33
33
32
33
33
33
32
33
33
32
33
35
33
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
34
32
32
33
32
33
32
33
32
36
33
32
32
32
32
36
32
33
32
32
35
32
33
32
32
33
42
33
32
33
33
38
36
32
32
33
32
33
33
32
33
32
39
32
36
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
34
40
33
32
33
32
32
33
32
34
32
33
32
37
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
32
33
32
33
33
33
32
37
33
32
33
32
32
33
32
35
32
32
32
34
33
32
32
32
32
33
33
33
33
32
32
34
33
32
32
33
32
32
32
35
34
32
1347
32
34
33
32
33
32
34
33
34
40
32
32
39
33
40
33
32
33
34
33
32
32
32
32
33
32
33
32
32
33
32
33
32
35
33
36
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
46
32
32
36
32
33
32
32
33
32
33
32
33
33
33
33
32
35
32
32
32
32
35
33
32
32
32
33
32
32
32
32
33
33
32
33
32
33
33
32
32
33
33
32
34
33
32
33
33
32
36
38
33
32
33
32
32
33
32
33
32
37
33
32
33
32
33
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
33
32
33
32
37
33
33
34
37
32
33
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
32
32
33
32
43
32
33
32
34
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
44
32
32
32
33
32
32
32
35
46
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
33
33
32
40
32
32
33
32
32
33
32
33
32
39
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
35
33
32
32
32
33
34
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
34
32
33
33
32
33
32
42
32
32
33
32
33
33
32
33
32
33
33
32
35
32
33
32
32
34
32
33
32
33
33
32
35
32
33
34
32
33
32
33
34
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
52
32
41
32
33
34
32
32
32
33
32
32
32
32
33
32
32
34
32
32
32
43
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
37
33
32
33
32
32
32
37
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
33
33
32
34
32
33
32
32
33
32
33
37
32
44
33
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
36
39
33
32
37
32
*
33
32
32
33
39
33
32
32
32
32
34
32
32
42
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
34
32
32
32
32
32
33
34
32
33
37
35
32
32
34
32
33
32
33
33
32
33
32
34
33
32
33
32
33
32
32
33
32
33
39
32
32
35
33
32
32
33
32
33
32
33
35
32
33
33
32
33
32
33
32
32
33
32
33
32
33
34
32
33
36
33
33
32
32
34
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
34
33
33
34
32
33
36
35
32
40
41
32
41
32
32
33
32
39
32
32
33
33
34
33
32
33
32
33
32
32
33
32
33
32
34
33
32
33
33
33
32
32
32
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
32
33
32
33
32
32
33
32
35
32
32
33
32
32
32
34
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
42
33
32
33
32
32
36
32
33
32
32
32
32
34
32
33
33
32
32
32
33
32
32
33
32
33
32
35
34
32
33
33
33
33
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
37
39
32
34
32
33
32
36
33
32
33
32
32
33
32
33
32
32
33
35
33
32
33
32
32
33
33
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
33
33
32
33
33
32
33
32
33
33
33
33
32
33
32
33
32
32
33
32
40
32
32
32
34
33
32
33
32
32
33
32
33
39
32
33
34
33
33
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
32
32
39
32
32
32
32
32
33
32
33
33
32
32
32
34
32
33
33
39
33
32
33
32
32
32
32
33
37
32
33
32
33
33
33
36
39
50
32
33
32
32
32
46
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
39
41
38
33
32
32
32
34
32
32
32
39
33
32
34
33
33
33
32
33
32
32
32
32
32
32
32
32
32
33
32
34
32
32
33
34
33
32
32
44
32
33
51
33
33
32
33
32
41
33
32
36
33
33
32
33
32
32
45
32
46
32
32
33
32
32
33
33
33
32
33
33
32
32
32
33
35
32
32
32
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
42
32
37
52
33
32
32
33
33
39
32
32
37
32
36
42
33
32
32
32
32
33
33
39
32
39
33
32
32
32
32
39
32
33
32
32
33
32
34
32
32
32
32
35
36
32
35
32
33
32
33
37
32
33
32
33
41
32
32
32
34
32
34
32
32
53
32
33
32
32
32
32
33
37
38
32
32
33
37
33
32
33
32
32
33
32
33
33
32
33
34
33
33
32
38
32
33
32
32
32
32
33
32
32
33
34
33
33
32
32
32
33
32
33
32
32
35
599
33
33
32
33
32
49
32
34
32
32
34
32
33
33
32
34
32
33
32
34
33
32
32
32
33
32
32
33
33
39
33
32
41
33
33
32
13835
3743
42
35
34
33
33
33
33
32
33
33
32
33
32
33
32
32
33
32
33
33
32
33
32
35
32
33
33
34
33
38
33
32
32
33
32
42
33
33
32
32
33
33
33
32
34
33
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
33
32
33
33
33
32
33
32
32
36
35
34
33
32
32
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
34
33
33
51
32
33
33
33
39
32
36
32
33
33
32
32
32
33
33
33
32
32
35
32
33
33
32
33
32
33
32
33
33
32
33
33
33
33
32
32
32
33
32
32
33
35
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
34
32
33
32
33
32
35
32
32
33
38
32
33
32
32
37
33
32
32
32
34
33
33
32
32
43
38
33
34
32
32
33
32
33
32
33
32
32
33
36
33
32
32
34
35
33
32
33
32
39
33
32
33
32
32
32
32
33
34
33
33
32
33
32
33
38
33
33
32
40
34
33
32
32
33
34
33
33
32
32
32
35
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
32
32
33
32
33
33
39
32
42
33
34
33
33
32
35
32
33
32
33
34
32
32
34
33
32
33
33
32
33
32
33
32
32
33
32
33
33
35
33
32
33
32
33
32
32
33
959
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
33
33
34
33
33
33
33
32
32
33
33
32
33
33
32
34
32
33
32
32
33
32
33
33
32
32
51
35
34
33
32
32
44
32
33
33
32
34
45
33
32
33
34
32
37
32
33
33
32
32
32
33
32
33
32
32
33
34
33
32
32
32
32
38
32
33
37
32
33
32
33
33
32
32
32
33
32
34
33
32
32
32
33
32
32
34
32
33
33
34
32
32
32
33
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
37
33
32
33
33
33
32
32
33
32
33
32
33
42
33
32
33
33
32
32
33
34
33
32
33
33
32
33
32
33
34
32
33
32
32
36
33
32
32
33
32
33
32
32
32
35
33
32
32
33
32
32
32
33
46
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
32
32
33
33
33
39
32
33
52
32
36
32
32
32
33
34
32
32
32
33
32
32
33
32
32
32
33
212
33
33
35
34
32
32
33
33
33
32
33
32
32
33
32
33
33
32
33
32
33
33
33
32
32
32
33
33
32
32
34
32
35
32
33
33
32
33
39
33
32
32
32
32
38
32
32
33
33
34
32
33
32
32
34
32
35
32
37
32
32
32
32
33
32
32
34
32
33
33
33
33
32
33
32
33
32
32
32
32
32
32
32
33
50
33
39
32
32
32
33
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
48
36
33
33
32
32
32
41
33
32
33
32
32
40
32
33
32
33
33
32
33
32
37
34
32
33
32
37
38
32
32
32
33
32
33
32
32
33
32
*
33
32
32
32
33
33
33
32
32
35
33
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
36
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
33
33
32
36
32
39
33
32
44
32
33
32
33
32
40
33
32
33
32
32
33
32
33
32
33
32
33
33
34
33
32
32
35
38
38
32
33
33
32
37
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
37
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
40
32
33
32
32
33
32
33
32
33
33
32
33
32
33
42
32
32
32
33
44
32
33
34
33
32
33
33
32
33
33
43
32
32
32
33
33
32
33
32
32
34
32
33
34
32
33
32
33
32
32
32
32
34
33
33
33
33
33
32
41
36
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
45
35
33
32
33
32
33
33
33
32
37
33
32
33
32
33
32
32
32
32
32
44
32
32
33
36
32
32
41
33
32
33
32
32
37
33
33
32
35
47
32
33
32
33
33
32
32
32
33
35
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
34
33
33
33
33
33
34
42
36
32
33
32
32
33
32
33
32
33
33
32
35
43
48
32
32
33
33
32
32
33
33
51
33
32
32
33
32
36
33
32
33
33
33
33
32
33
34
33
36
32
32
32
33
33
32
35
32
35
32
33
33
33
33
32
33
32
44
32
33
33
32
32
33
32
33
43
37
33
32
33
32
41
33
38
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
38
32
32
32
32
33
34
32
34
32
33
32
32
33
32
33
32
32
34
32
33
33
33
32
33
33
36
33
32
32
33
32
34
32
33
33
32
33
32
32
33
32
34
34
32
33
36
33
32
33
33
32
33
32
33
32
32
33
32
33
33
45
33
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
33
32
33
32
35
32
33
33
34
33
32
32
33
33
33
32
33
33
32
32
32
33
32
32
32
33
33
32
33
33
32
35
32
33
33
32
32
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
32
32
33
32
32
39
32
33
34
39
33
32
33
33
33
33
32
32
32
35
32
32
32
32
37
32
32
41
32
33
43
32
33
32
38
32
33
35
32
33
32
33
32
32
34
33
33
38
33
35
33
33
32
33
33
32
33
39
33
32
33
33
32
33
32
32
32
32
33
32
33
36
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
34
32
32
33
32
33
34
32
32
32
37
32
32
33
32
33
40
33
34
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
33
34
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
32
34
32
33
33
33
34
32
33
32
32
33
32
32
32
33
32
32
33
32
33
33
32
40
32
33
33
32
33
32
36
33
32
32
32
33
32
33
33
32
32
32
33
33
32
33
32
35
32
33
41
34
37
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
36
38
36
32
33
32
32
33
32
45
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
34
32
32
41
38
33
32
33
32
32
33
36
33
32
32
44
32
33
32
32
35
32
33
32
34
36
32
36
33
34
34
32
32
33
33
33
33
33
33
33
32
33
33
34
33
32
33
32
32
33
32
33
34
40
32
32
34
33
33
33
33
33
33
33
34
32
33
33
35
32
33
32
32
32
32
33
32
32
33
32
35
32
40
34
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
40
33
43
32
33
33
33
34
33
33
32
32
32
34
33
32
32
36
33
32
32
32
32
33
33
33
39
32
33
33
33
33
36
33
32
33
32
33
32
36
33
32
33
32
32
32
*
34
32
33
33
32
32
32
33
32
32
33
32
32
33
33
34
34
33
33
32
33
33
34
32
33
33
32
33
32
32
43
34
33
32
33
32
33
32
32
378
33
32
33
32
33
32
33
32
33
34
32
47
36
33
32
33
33
32
33
32
*
33
32
32
32
33
35
32
32
33
34
33
33
34
32
33
32
33
40
32
33
32
32
32
32
33
32
33
33
32
32
34
33
33
34
32
32
34
33
33
33
32
33
32
34
32
36
33
32
34
33
32
32
33
33
32
33
33
42
33
32
33
32
35
33
32
33
33
32
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
33
32
35
38
33
38
32
45
32
33
32
33
40
36
33
32
33
37
32
34
33
33
33
32
48
32
33
33
34
32
36
39
32
34
41
32
34
32
38
32
33
33
32
34
32
32
34
33
33
33
33
33
32
43
32
33
33
35
33
32
33
37
32
33
32
33
32
32
38
32
33
33
33
32
32
32
32
33
32
32
50
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
33
32
33
33
39
32
32
32
33
32
32
32
37
33
33
33
32
34
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
39
32
33
39
33
32
32
34
32
32
32
32
33
32
40
33
33
33
32
33
32
32
32
33
35
32
33
32
32
33
*
*
*
*
*
*
*
*
152905
142800
132708
122620
112532
102444
92358
82278
34
32
32
32
33
32
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
42
32
33
33
33
32
32
33
32
33
32
32
33
33
33
32
45
32
32
43
32
33
42
32
32
32
33
32
32
33
32
47
32
32
32
32
33
32
33
32
32
33
33
33
33
32
32
34
32
54
35
34
32
33
33
33
32
33
32
35
33
39
32
39
32
41
32
40
32
32
33
37
32
32
32
36
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
34
33
33
32
33
32
32
32
32
33
32
32
32
32
43
32
33
34
32
33
32
39
33
32
33
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
38
37
32
32
32
33
32
33
32
32
32
38
33
32
32
32
32
33
32
45
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
37
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
35
33
32
33
33
32
33
32
33
33
33
43
32
34
33
33
32
32
33
32
33
32
33
32
32
33
33
35
32
32
32
32
33
32
32
33
32
33
34
37
33
32
33
32
33
32
32
33
32
33
32
34
32
39
33
32
33
36
32
32
35
33
32
32
37
32
32
32
39
33
33
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
33
32
36
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
40
32
32
32
34
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
39
33
33
32
33
32
33
32
35
32
33
33
33
33
33
32
33
32
32
32
33
33
33
38
36
32
33
32
32
32
39
33
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
34
32
32
32
33
32
33
34
32
33
32
33
33
32
34
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
33
33
32
33
33
32
33
33
41
32
32
33
33
36
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
38
32
32
33
32
38
33
32
33
32
32
33
32
37
32
32
32
34
33
32
32
32
32
32
32
39
32
37
35
32
32
32
32
32
32
33
32
33
32
32
33
32
42
32
32
33
32
33
42
33
32
32
33
32
37
33
32
32
32
34
32
32
33
32
33
33
33
33
32
34
32
33
32
32
47
32
33
33
32
33
32
34
33
33
33
32
33
32
33
32
32
33
33
34
34
32
32
34
33
37
33
32
32
32
32
41
32
32
33
32
32
32
33
32
32
34
32
33
32
32
52
32
33
32
32
32
32
37
34
40
33
32
33
39
33
32
32
39
40
33
34
32
32
32
32
34
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
33
32
32
32
32
32
32
32
32
34
32
32
32
32
33
32
32
33
32
39
32
40
33
32
33
32
33
33
32
33
32
33
33
32
42
32
33
32
32
32
32
33
33
33
32
32
33
32
33
38
32
32
32
33
37
32
32
32
32
32
33
33
33
33
32
33
33
33
32
32
33
32
32
33
32
35
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
35
33
32
33
32
32
33
45
33
32
32
32
32
33
32
33
32
34
33
32
33
34
32
33
33
33
32
38
32
32
33
32
33
33
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
32
32
38
32
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
34
32
33
33
32
32
32
33
32
33
33
32
35
32
33
32
32
33
42
33
32
32
33
32
33
32
32
33
32
33
33
32
32
33
32
32
33
32
32
38
32
32
34
32
32
32
33
32
33
32
32
33
32
33
32
32
46
32
33
46
32
33
34
33
32
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
32
32
35
34
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
35
32
32
33
32
32
33
32
33
39
32
34
32
33
32
32
34
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
39
32
32
32
33
32
32
33
33
33
32
32
32
32
702
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
39
32
33
33
32
33
32
33
32
32
32
40
33
32
34
33
32
34
42
34
32
32
33
32
33
33
32
32
32
38
32
32
41
32
33
32
44
33
32
34
41
33
33
33
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
36
35
33
36
32
33
32
32
32
32
32
37
32
32
34
33
32
33
38
32
40
32
33
32
33
32
32
32
33
32
33
32
42
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
39
32
32
33
32
33
32
32
32
32
34
32
32
32
32
32
32
34
32
32
33
32
33
32
32
33
38
37
32
32
32
32
35
33
33
32
32
33
32
33
33
32
33
32
33
34
33
41
32
32
34
33
32
32
33
32
32
32
32
32
32
33
42
33
32
32
34
32
33
32
32
32
32
42
32
32
32
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
34
32
33
32
39
33
42
33
32
33
32
32
33
32
35
32
32
33
32
33
33
32
33
32
33
32
36
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
33
32
35
32
32
35
32
33
32
32
32
32
33
32
33
33
33
36
32
33
32
35
32
32
33
32
34
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
33
36
32
33
34
32
33
32
33
32
32
33
32
33
33
33
33
32
44
32
32
32
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
33
32
32
33
32
32
32
33
32
32
33
33
32
33
32
33
32
36
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
34
33
36
33
32
33
32
32
33
32
33
34
33
32
41
33
32
32
34
32
33
32
33
33
33
33
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
32
32
34
33
33
32
46
32
34
32
33
32
32
33
32
33
35
32
33
32
33
32
32
33
32
41
33
32
32
32
33
32
32
32
32
38
33
33
35
32
32
32
33
32
32
33
32
33
32
32
32
33
33
37
33
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
35
33
33
34
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
33
35
36
32
33
32
32
33
32
42
33
35
32
32
33
32
33
32
32
33
32
33
33
32
33
32
32
33
33
32
32
33
32
39
32
32
33
32
33
33
38
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
36
40
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
33
33
32
32
33
32
33
32
32
32
37
33
32
32
33
32
33
32
32
33
32
34
33
32
32
32
32
32
35
36
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
36
40
32
32
32
44
33
32
32
32
32
33
32
32
33
32
34
34
36
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
48
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
33
32
32
32
35
32
32
33
32
33
39
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
32
32
1836
32
33
32
32
33
32
33
39
32
32
32
42
32
32
32
32
33
32
34
32
33
33
32
32
36
32
33
32
33
33
32
42
32
33
33
32
37
32
33
38
32
32
32
33
32
32
32
32
33
35
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
33
34
33
33
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
33
32
32
33
3240
33
32
32
32
32
33
32
32
33
36
33
32
32
32
32
33
32
33
32
32
32
32
33
40
32
32
35
38
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
40
32
33
32
32
33
32
45
32
33
32
33
33
32
33
32
32
46
33
32
32
32
38
32
33
32
32
32
32
33
38
33
32
32
32
32
33
32
33
33
33
33
33
32
32
32
33
32
32
33
33
33
32
33
32
32
35
32
32
34
32
33
32
41
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
40
32
33
32
32
33
32
33
32
32
32
32
33
40
32
36
35
33
32
33
33
32
32
32
33
33
33
33
33
33
32
32
32
32
33
32
33
33
48
33
33
32
35
32
33
32
32
38
32
33
32
33
32
32
33
32
36
33
32
33
32
33
32
32
35
34
36
32
32
32
32
33
32
32
32
32
32
32
35
32
32
32
36
34
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
34
33
32
33
32
32
33
33
32
33
32
33
34
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
34
33
32
32
32
33
32
32
32
32
37
32
32
33
32
33
32
32
38
35
35
34
33
34
32
33
32
33
32
32
32
32
33
35
32
33
32
33
32
32
32
39
33
32
32
32
32
35
33
33
32
33
33
32
33
32
32
32
33
32
34
32
33
32
34
33
32
32
32
34
32
32
32
44
32
32
33
32
32
33
32
33
32
32
39
40
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
38
32
33
32
32
33
32
35
32
32
32
32
32
32
32
32
32
33
33
38
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
36
32
32
33
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
38
43
32
33
32
33
32
32
32
32
33
34
32
33
32
33
32
32
32
32
33
32
33
48
32
33
32
33
32
37
35
32
33
32
32
32
32
33
34
32
34
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
33
33
33
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
36
32
33
32
32
32
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
34
35
33
32
32
32
32
33
34
35
32
32
33
40
34
32
32
33
32
33
32
32
32
32
32
32
32
32
32
34
32
33
32
33
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
40
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
33
33
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
34
41
34
33
32
33
32
32
37
33
33
32
32
32
32
33
32
33
35
32
32
32
33
32
32
33
32
34
32
32
33
32
34
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
38
33
32
32
32
32
33
32
32
32
32
34
32
33
34
32
33
32
33
32
40
33
32
33
32
32
32
32
33
32
39
32
32
33
33
33
33
32
33
32
33
33
33
32
32
33
32
35
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
34
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
41
32
32
36
32
32
32
32
34
32
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
32
32
32
32
33
33
32
33
32
32
37
32
33
32
32
33
32
43
32
34
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
34
24233
13961
3865
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
36
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
36
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
32
32
32
32
32
33
32
33
33
32
32
32
34
32
32
33
32
33
32
32
38
32
33
33
32
32
32
32
32
33
33
32
35
32
33
32
32
33
32
32
32
32
32
32
32
32
34
39
39
32
32
33
32
32
33
36
33
33
32
32
32
33
32
32
32
32
32
35
33
32
32
33
32
33
32
32
32
32
33
32
32
37
32
32
36
33
32
32
33
37
33
32
32
32
32
33
32
33
32
32
33
32
42
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
35
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
32
32
33
33
32
33
33
32
33
32
32
33
34
33
44
32
32
32
33
32
33
32
32
32
32
35
32
32
32
32
36
32
32
33
32
32
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
34
32
32
32
32
33
33
32
32
33
32
45
458
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
32
32
33
34
32
32
38
41
40
32
32
32
33
32
32
32
32
33
32
33
34
32
32
32
33
32
32
33
32
33
32
32
32
32
33
40
35
32
32
32
52
33
32
32
32
32
33
32
33
32
33
32
32
33
32
32
32
33
33
33
32
32
32
39
1918
34
32
33
33
33
33
32
32
32
32
33
33
32
32
32
33
36
33
32
32
32
32
33
32
33
32
32
32
32
32
32
37
32
32
33
32
32
32
32
34
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
34
32
33
32
33
32
33
32
32
33
32
32
33
32
33
33
33
32
33
32
34
32
33
33
32
32
33
32
33
32
32
32
32
33
35
33
37
32
33
32
34
32
32
33
32
33
33
32
33
32
33
32
33
35
32
32
33
34
33
32
33
32
32
32
32
32
32
32
32
33
32
32
37
32
33
1667
32
33
32
33
32
42
35
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
36
33
32
32
33
33
33
32
33
34
32
33
32
33
32
32
33
32
34
32
37
32
32
33
35
33
32
33
33
32
33
32
32
35
32
33
33
32
33
34
39
32
33
32
32
33
32
33
32
32
33
34
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
32
32
32
33
32
33
34
32
32
32
39
32
32
32
32
34
32
33
32
32
32
32
33
32
34
33
32
32
34
47
33
39
32
32
33
35
32
33
35
33
32
32
32
32
33
32
33
32
32
43
32
33
32
32
32
32
34
32
32
43
37
33
32
33
33
32
32
35
40
33
32
33
32
33
32
32
32
32
32
32
33
32
32
34
32
35
34
32
32
32
33
33
32
37
33
32
32
33
32
32
32
32
33
32
32
32
32
42
37
32
32
32
33
32
45
32
32
32
32
34
32
32
32
32
33
32
33
32
33
33
32
33
32
40
32
32
33
32
32
33
34
33
32
48
32
33
33
32
33
32
32
33
32
34
32
33
33
32
33
32
36
33
32
35
32
33
32
32
41
32
33
35
52
32
32
32
33
33
33
32
32
32
33
32
33
32
32
32
36
33
32
32
33
34
33
32
32
33
32
33
32
34
32
32
32
32
33
32
32
33
32
33
47
33
32
32
33
36
33
33
32
32
32
32
32
32
33
32
33
32
33
34
32
32
38
32
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
33
39
33
32
32
33
32
32
32
32
32
32
32
33
33
32
37
32
34
34
32
32
32
32
32
32
33
32
32
36
32
33
33
32
32
37
32
34
32
32
34
33
32
33
32
32
33
32
34
32
33
33
32
34
32
32
32
32
33
33
36
32
32
32
41
33
32
32
33
32
35
32
35
32
32
33
33
33
32
32
33
32
34
32
32
33
32
39
32
33
38
32
34
33
33
32
32
32
32
33
33
32
33
32
33
34
33
32
32
34
32
33
32
37
32
33
33
32
36
33
32
36
34
33
32
33
33
32
34
32
33
33
32
35
41
33
34
32
33
32
33
32
32
32
32
39
35
33
33
32
33
32
33
32
34
1100
32
33
32
33
32
32
33
32
33
33
32
39
32
33
32
32
32
32
33
32
34
33
32
33
33
33
32
32
33
32
35
32
32
32
32
37
32
33
32
32
34
32
33
32
33
32
32
33
32
33
33
32
34
32
33
36
32
33
32
33
32
34
32
32
33
40
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
38
32
33
32
32
34
32
33
32
33
32
32
32
32
33
32
32
56
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
41
32
32
32
32
33
32
33
32
32
32
33
33
34
32
33
32
34
37
33
32
32
46
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
41
35
34
38
32
32
33
32
32
33
32
40
42
33
34
32
32
32
33
33
32
32
33
33
32
32
32
32
33
32
33
33
32
38
40
35
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
39
39
32
32
37
32
32
33
32
34
33
33
32
32
33
32
32
32
32
33
32
33
36
32
32
32
33
46
32
34
33
51
34
32
32
32
32
32
33
39
32
33
32
33
32
33
32
32
33
32
32
33
32
33
34
32
32
33
33
32
33
33
32
32
32
33
32
32
42
32
33
32
37
32
32
33
32
37
32
33
33
32
33
32
32
35
32
33
33
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
37
32
33
32
32
36
33
32
32
33
32
33
32
32
33
32
33
41
37
32
32
33
32
33
32
32
32
33
33
42
33
34
32
33
32
32
33
32
33
32
33
39
32
32
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
32
32
32
32
32
33
32
33
33
32
32
32
33
33
34
33
32
35
35
32
32
32
32
33
32
34
32
33
32
33
36
32
32
32
33
33
32
32
32
36
33
32
32
32
32
32
32
32
40
33
32
32
32
32
35
32
33
32
32
35
32
33
32
32
32
32
53
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
34
32
33
33
32
32
32
33
32
33
32
32
33
32
32
33
32
33
34
32
33
32
33
40
38
51
34
32
32
33
32
32
34
39
38
32
32
32
32
35
32
32
32
32
34
32
33
32
32
32
34
33
32
32
32
33
33
33
32
32
32
33
47
32
32
32
33
32
34
32
32
33
32
33
32
32
32
32
35
32
32
32
32
33
32
32
33
32
33
33
33
32
47
33
36
33
32
32
33
32
33
32
32
32
32
33
32
33
37
32
33
32
33
32
35
32
33
33
33
32
33
39
33
32
32
32
38
33
32
33
32
32
32
35
32
32
32
32
32
34
32
35
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
46
34
32
33
32
34
32
32
43
34
33
32
32
39
32
33
32
32
32
33
33
33
33
32
32
33
32
33
33
32
49
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
38
32
32
33
32
33
32
33
32
33
33
36
38
32
32
32
32
38
35
32
33
32
33
32
32
46
43
33
32
34
33
32
33
38
33
32
32
32
32
33
32
34
32
32
33
32
32
32
32
33
41
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
40
33
34
33
42
32
33
32
32
36
32
32
32
32
32
33
32
32
33
32
33
36
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
38
32
33
32
32
32
32
33
32
32
32
32
32
32
34
39
32
32
32
33
32
32
40
42
33
33
32
32
32
33
32
35
34
32
38
32
33
33
32
32
35
33
32
32
32
32
33
33
36
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
34
33
33
32
32
32
32
32
33
32
33
32
33
32
32
34
32
32
33
32
32
34
32
32
37
33
42
43
32
32
33
32
33
33
49
33
32
33
32
32
43
35
33
32
35
32
34
33
33
33
32
32
33
32
33
32
32
36
32
32
32
36
32
32
32
43
41
32
32
34
34
33
33
33
32
32
34
35
33
32
32
32
32
36
32
33
32
32
33
33
32
33
32
33
32
32
32
32
32
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
38
32
33
32
32
33
33
34
38
32
33
32
33
36
32
33
32
33
32
32
32
32
33
34
33
33
33
33
33
33
32
32
33
36
32
38
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
37
33
33
33
32
33
32
32
33
32
33
37
33
32
32
34
33
43
32
32
33
32
34
33
33
42
32
33
32
33
34
32
33
33
33
33
54
34
42
33
37
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
40
32
33
36
32
33
42
33
34
33
33
32
32
32
32
32
32
33
32
35
32
32
33
39
33
33
32
35
33
32
32
32
32
32
33
32
33
32
32
33
32
33
38
33
32
32
33
32
37
32
32
32
32
33
36
32
33
34
33
41
32
32
39
33
33
33
33
34
33
33
33
36
32
33
32
33
37
32
33
32
35
32
32
32
32
33
32
32
34
33
33
38
33
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
33
32
32
33
32
33
32
32
33
32
33
35
32
32
32
33
32
32
33
32
33
32
38
32
46
34
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
33
33
57
33
32
33
32
33
32
32
41
35
33
41
33
32
32
33
32
33
32
32
32
32
34
32
32
32
32
33
37
32
32
32
33
32
34
32
33
36
32
34
32
32
48
33
33
32
32
33
32
34
33
32
32
32
40
32
33
33
33
33
32
33
32
32
32
34
33
32
32
33
32
33
32
33
40
32
32
32
33
32
34
32
32
33
32
32
37
32
35
32
32
32
32
33
32
33
32
32
33
33
33
33
32
33
32
33
32
32
33
33
32
33
32
32
32
32
32
33
33
33
35
32
44
32
32
33
32
38
32
32
32
34
33
32
32
33
32
33
32
33
33
32
34
32
33
33
32
32
32
33
32
32
34
32
33
32
32
32
32
33
33
33
33
32
33
33
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
34
34
33
32
32
33
33
33
32
34
966
32
33
39
32
32
37
34
32
33
32
32
33
32
33
32
32
32
32
34
39
32
32
32
33
37
32
37
32
33
32
33
32
32
33
32
33
32
34
34
34
33
33
32
34
32
33
33
32
32
32
33
32
33
33
32
32
32
33
33
33
32
32
33
32
32
33
32
33
32
32
33
32
34
39
32
33
35
37
2447
33
32
32
33
32
33
32
32
32
32
950
32
32
33
32
33
32
33
33
32
42
32
38
34
32
34
33
33
32
45
32
32
33
32
32
32
33
33
33
32
42
32
36
32
33
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
40
40
46
32
33
33
32
32
33
33
41
32
32
32
33
32
32
32
49
33
32
33
33
32
33
32
33
36
32
44
32
33
32
32
34
33
33
33
32
39
32
33
33
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
41
32
32
33
32
33
39
32
33
32
33
32
32
32
34
33
32
32
33
32
33
32
32
33
51
33
33
35
32
44
34
35
32
32
35
33
42
33
32
42
33
32
33
33
35
33
32
33
33
32
32
32
35
32
32
40
32
42
32
32
32
32
33
32
33
41
32
33
35
33
33
32
32
32
35
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
33
33
50
32
45
32
32
33
32
3823
32
32
33
32
33
33
33
32
32
33
32
32
33
32
34
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
36
33
32
33
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
36
32
39
34
32
33
32
32
33
32
33
32
32
32
36
33
32
32
32
32
33
33
32
33
32
32
33
32
32
33
34
32
32
32
32
33
32
33
33
47
33
32
33
33
32
32
32
33
32
32
36
32
33
32
34
33
33
33
34
41
32
32
33
33
32
32
32
33
33
32
32
32
33
33
36
36
32
33
32
33
33
32
33
33
33
52
32
37
32
33
32
32
33
33
33
33
33
33
32
34
32
32
33
32
34
32
32
33
32
33
42
341
33
32
32
32
32
32
32
33
32
32
54
32
34
32
34
33
32
41
32
41
32
32
33
32
33
32
32
32
32
35
32
32
36
32
33
32
32
32
32
33
33
32
33
41
33
32
32
32
34
33
32
32
33
32
33
32
33
32
32
33
37
34
32
32
33
40
33
32
32
34
33
33
32
32
33
33
33
32
32
32
32
33
33
33
33
33
33
32
33
32
32
33
32
40
33
32
32
32
33
33
32
33
1145
33
36
32
32
33
33
32
32
33
32
32
32
32
33
32
47
32
67
33
32
33
34
32
34
32
33
32
33
32
32
33
32
32
32
39
33
32
33
32
32
33
32
33
32
33
32
44
33
32
32
33
32
33
32
33
33
32
33
33
32
32
32
33
32
35
33
32
33
32
33
33
32
33
33
33
34
32
33
32
32
32
33
33
32
34
32
32
32
35
33
50
32
39
32
34
33
32
33
32
32
42
33
35
32
34
32
33
32
35
33
34
35
32
32
33
32
33
34
32
33
32
33
39
32
33
32
39
33
33
32
33
32
33
34
32
32
32
33
35
32
54
36
32
34
32
32
32
32
33
32
32
32
32
33
33
33
32
33
35
32
33
32
35
32
32
33
32
52
32
32
33
32
52
33
32
33
33
32
33
32
33
33
32
33
32
39
32
46
33
32
33
35
33
32
32
34
33
35
32
32
33
32
41
32
35
33
32
33
32
33
32
33
33
32
33
33
32
33
32
33
32
32
33
32
511
33
32
33
34
33
32
33
33
32
43
38
36
32
32
33
32
34
33
32
33
33
46
32
32
32
32
33
32
32
33
32
33
32
32
46
37
34
34
32
32
37
34
34
34
34
32
43
49
33
32
33
33
34
33
33
34
33
33
33
33
32
41
33
33
34
35
33
32
33
32
33
32
32
33
32
33
33
34
33
33
33
32
34
33
32
33
32
34
33
32
33
32
32
32
32
35
32
33
45
32
33
32
33
32
32
38
32
39
32
32
33
33
33
33
32
32
32
33
33
33
32
32
33
37
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
35
32
32
36
32
32
32
32
33
61
32
33
32
33
32
32
33
33
34
32
33
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
35
32
32
35
32
32
32
32
32
32
33
34
33
32
33
32
32
32
32
33
36
34
36
32
32
36
32
33
33
33
32
33
32
32
48
33
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
49
32
32
33
32
33
32
33
32
32
33
32
33
33
44
37
32
34
33
32
32
32
33
32
32
32
32
33
35
33
36
32
33
32
33
32
32
33
32
33
32
32
39
32
44
32
32
33
45
33
32
33
34
32
33
32
39
32
32
33
32
33
32
32
33
44
32
32
34
32
32
33
32
33
32
32
32
32
33
32
33
33
33
33
32
32
33
33
32
32
33
32
32
32
32
33
33
32
40
32
33
32
32
32
32
32
33
33
33
32
32
32
33
32
37
33
32
34
34
32
37
32
33
33
32
32
32
32
32
33
32
32
32
33
34
32
32
32
32
34
32
32
33
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
44
33
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
44
32
32
33
40
34
32
32
33
33
33
32
32
35
32
33
33
33
33
33
33
32
33
32
33
33
33
33
32
34
33
32
33
32
32
34
32
33
32
32
32
32
33
33
37
32
32
33
32
44
32
33
33
33
33
43
41
38
34
33
33
34
33
34
33
33
32
39
37
32
43
33
33
37
33
36
33
32
32
40
32
33
32
33
32
32
36
32
33
32
32
32
34
33
32
32
35
32
33
39
32
33
32
33
32
33
32
41
32
32
33
32
32
33
32
35
32
32
32
32
34
32
33
32
33
33
32
33
32
32
35
32
33
32
32
33
32
33
35
32
33
32
33
33
32
33
53
33
35
33
44
32
32
32
33
32
32
32
32
33
35
33
32
32
33
32
33
32
32
32
1669
33
34
52
37
32
33
32
33
33
39
34
33
34
33
32
33
32
33
32
32
32
36
33
32
32
33
32
33
33
33
32
32
32
32
33
32
32
32
41
33
38
36
33
32
33
32
33
34
32
33
32
35
32
32
33
49
33
33
32
32
33
41
36
41
33
32
33
33
33
32
34
33
34
33
54
32
32
32
51
43
32
39
32
54
32
33
32
32
33
32
33
32
32
41
32
33
38
32
33
33
34
32
32
32
32
33
36
32
32
32
33
32
33
32
32
33
32
32
32
32
40
34
32
32
32
32
32
33
32
33
33
32
32
35
33
51
32
33
35
33
33
32
32
32
33
41
32
32
32
36
32
33
33
32
33
33
33
32
32
32
32
32
32
33
33
33
33
32
33
32
32
33
33
34
32
32
33
32
34
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
35
35
32
33
33
33
32
32
32
34
33
34
34
32
32
33
32
35
32
33
32
32
33
32
32
32
32
33
34
32
38
32
33
32
32
32
32
38
34
33
32
32
33
33
33
42
33
32
32
33
35
39
47
32
32
32
33
33
41
32
32
33
32
35
2797
32
33
33
32
32
32
33
32
33
35
32
33
33
33
32
32
37
32
33
35
32
32
34
33
33
33
32
32
33
34
33
34
34
33
32
33
33
32
32
35
33
32
33
32
32
33
34
33
32
43
33
33
33
33
32
32
32
34
32
32
32
32
34
32
34
33
32
33
32
33
32
32
33
32
34
44
32
33
32
33
32
33
32
32
50
37
36
32
32
32
32
33
33
36
33
32
32
32
38
32
32
34
32
33
43
32
32
32
33
32
32
32
37
33
33
32
43
32
33
33
33
36
32
33
33
34
32
32
32
32
34
32
36
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
34
33
32
33
34
36
34
33
32
33
33
33
34
32
33
32
33
33
35
33
42
33
32
33
32
40
33
33
33
34
32
32
33
33
32
32
33
32
33
37
33
32
33
33
32
33
32
32
32
32
33
32
32
33
32
33
35
36
33
32
33
34
35
39
32
37
35
33
32
32
33
32
33
32
32
33
33
33
32
34
33
32
33
62
33
32
32
33
32
33
32
32
33
32
33
39
33
32
32
33
33
33
33
32
33
35
33
32
32
33
32
33
32
32
32
32
35
34
33
32
32
33
32
33
33
32
33
36
33
32
32
32
32
33
32
33
33
32
33
32
33
39
32
32
32
33
32
32
36
42
33
33
32
34
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
36
33
33
32
33
32
33
48
32
32
32
34
32
32
33
33
33
37
35
33
33
33
32
35
33
32
37
32
34
33
32
32
32
33
33
33
32
32
33
32
33
32
32
32
33
33
32
33
32
34
45
32
33
37
32
32
32
36
32
33
32
32
33
33
35
32
33
32
32
32
43
33
32
36
33
32
33
37
32
33
32
33
32
32
33
32
32
34
33
32
34
33
32
33
32
32
32
32
50
32
39
33
32
33
32
33
32
32
32
32
33
32
33
40
32
32
32
32
33
33
35
32
33
32
33
44
32
33
34
33
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
34
35
33
34
33
33
33
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
37
33
32
32
32
32
33
32
34
32
32
32
32
33
32
33
33
32
32
32
33
34
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
37
33
33
33
33
32
33
33
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
44
32
33
32
33
32
33
33
32
33
39
33
37
32
33
35
33
37
33
32
32
33
33
33
33
32
32
32
33
39
32
32
33
33
32
33
32
32
33
32
33
33
34
32
32
33
32
33
40
33
33
32
32
32
32
44
32
33
34
34
32
45
38
32
33
32
32
34
32
33
33
33
32
32
34
32
33
32
32
33
32
33
32
33
33
32
33
33
33
40
32
49
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
32
33
32
33
32
33
33
32
33
33
32
33
32
33
32
33
32
52
33
32
33
33
32
32
32
33
32
32
34
40
33
32
33
32
32
35
33
33
33
32
32
32
34
32
32
33
33
33
36
32
32
32
33
32
33
34
32
33
32
33
32
33
32
32
33
33
32
*
*
32
35
33
34
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
33
40
32
36
39
33
32
33
33
33
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
33
36
32
32
32
33
33
38
32
61
32
33
32
32
33
32
34
35
33
32
32
33
32
40
32
32
33
45
36
32
32
33
32
33
33
33
32
39
33
*
34
33
32
33
32
34
47
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
33
33
32
33
32
33
32
32
34
32
33
41
32
32
33
33
32
32
33
32
33
45
33
32
32
33
33
33
34
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
34
32
32
42
54
32
32
32
32
33
32
34
33
32
35
33
33
32
32
33
32
33
32
32
52
32
45
32
32
32
40
33
33
32
33
32
33
33
33
33
39
34
32
33
32
32
33
35
33
33
32
33
32
33
32
43
33
32
33
33
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
39
33
32
32
32
33
32
38
35
41
33
32
33
35
32
32
34
33
32
32
34
32
33
34
32
32
32
34
32
32
32
32
33
33
32
33
32
33
32
33
32
34
33
32
36
32
40
32
32
33
32
32
36
32
33
34
33
33
32
33
42
35
32
32
35
35
41
32
32
32
32
33
32
32
32
39
33
33
45
32
33
32
32
33
35
32
33
32
33
32
32
33
32
33
32
33
33
32
35
32
32
33
32
34
32
33
33
32
33
32
34
32
34
33
32
40
33
34
32
32
33
32
35
33
32
34
33
33
32
32
33
41
33
37
32
36
32
33
32
32
32
33
47
32
33
32
42
42
32
33
32
32
32
32
33
43
32
33
36
33
33
32
32
32
34
32
32
33
32
33
32
32
32
32
33
34
33
32
45
33
32
32
32
32
32
35
42
32
34
32
39
33
34
33
32
32
33
33
34
32
32
33
32
32
32
33
36
36
33
32
38
34
33
59
32
33
32
33
34
32
34
32
32
32
40
36
39
32
33
32
45
32
32
33
33
33
32
33
32
32
34
36
43
32
39
33
32
33
32
32
45
32
33
32
32
32
32
33
32
34
33
33
33
32
33
32
32
33
32
33
32
32
33
32
33
13841
3753
32
37
35
32
41
34
32
33
33
32
33
33
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
34
38
32
32
33
32
33
33
32
33
32
32
33
32
40
34
32
32
32
33
32
33
33
32
32
32
33
32
32
34
32
33
33
32
33
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
35
32
32
42
32
32
32
32
33
34
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
35
33
33
32
33
32
33
33
33
46
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
43
32
33
32
33
32
32
33
61
32
43
32
48
32
32
33
32
33
32
33
32
32
32
37
33
32
32
33
32
37
32
32
32
32
33
32
32
32
33
32
33
33
32
32
32
33
32
32
32
33
32
33
33
32
33
32
32
33
32
32
32
33
33
33
33
32
32
32
33
32
32
33
32
34
32
32
34
32
32
33
32
33
32
33
33
32
32
33
33
32
42
33
38
33
32
34
32
32
32
32
33
32
32
33
32
46
32
32
38
32
33
32
33
33
32
33
45
32
32
32
33
32
33
34
36
32
32
33
32
33
37
32
36
32
33
32
36
32
32
39
32
32
33
32
33
32
32
32
32
33
32
32
36
34
34
32
32
33
39
33
32
33
32
32
32
32
33
32
32
33
32
33
32
35
36
32
32
32
32
36
43
33
32
34
32
32
33
32
33
32
36
32
33
36
32
34
33
32
33
32
41
33
32
33
32
32
32
36
33
33
33
34
32
32
32
33
32
32
33
32
32
32
32
46
32
33
33
32
32
32
33
33
32
40
42
33
33
34
32
32
32
32
33
35
32
32
36
33
32
32
32
32
33
32
36
39
32
33
34
33
42
33
33
32
33
32
33
32
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
38
32
32
32
33
4655
33
32
33
32
32
44
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
36
33
32
32
32
35
43
35
33
33
32
32
32
33
32
32
33
32
36
32
33
32
35
33
34
35
32
32
32
33
35
32
32
32
33
32
32
33
33
34
32
33
33
32
32
33
32
33
32
32
33
37
33
32
32
32
32
38
33
33
34
32
36
32
34
32
32
33
39
38
32
32
33
32
33
32
32
35
32
32
32
38
38
33
33
32
33
32
32
32
33
51
32
32
33
32
39
32
32
33
32
33
33
32
33
32
32
32
32
50
35
33
33
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
32
33
33
34
34
33
34
33
33
33
33
32
33
32
32
34
32
33
32
32
32
32
32
32
33
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
39
33
32
32
32
32
41
32
32
33
32
33
33
32
33
32
42
32
32
32
32
33
32
33
32
33
32
32
33
32
32
33
32
34
36
32
33
33
33
33
43
33
32
33
32
33
33
32
33
37
33
33
32
34
33
36
32
32
33
32
33
37
32
32
32
32
32
32
32
32
33
51
33
32
32
32
33
35
32
32
32
32
33
32
46
36
32
33
32
34
32
33
33
35
35
32
33
33
36
33
34
36
35
32
34
35
32
33
32
33
33
32
39
32
33
32
33
33
40
33
33
33
33
32
33
32
33
33
32
32
33
33
34
32
34
32
33
32
45
32
32
33
32
32
33
32
32
32
33
32
32
33
41
35
32
32
33
32
33
32
46
37
33
32
32
32
34
34
33
33
32
33
32
33
32
48
39
32
33
34
33
32
32
32
32
32
34
36
33
32
33
32
32
33
32
33
32
32
32
32
50
32
32
32
32
33
32
33
33
32
33
34
33
32
32
33
32
40
32
32
32
41
33
34
33
32
32
45
32
33
32
34
32
38
33
32
32
33
33
33
32
41
33
32
32
32
33
41
32
33
32
33
33
35
32
32
43
33
33
32
43
33
32
32
33
32
33
32
32
32
32
33
33
33
47
32
33
35
33
32
32
34
32
33
32
32
32
35
33
32
32
33
32
35
32
32
32
41
33
32
33
32
32
33
32
33
32
35
35
35
33
32
32
33
32
33
32
33
32
32
32
33
38
32
32
32
34
33
32
32
33
42
33
32
32
32
32
34
32
33
32
32
42
32
42
3519
32
33
32
34
37
32
32
33
35
43
33
32
32
33
33
33
32
32
32
32
33
33
33
33
32
33
32
34
32
32
33
34
32
33
35
37
32
35
33
37
32
33
33
32
32
33
32
33
32
32
32
32
32
32
33
33
32
42
32
33
32
32
32
32
33
33
43
32
32
33
32
32
40
32
37
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
40
32
33
33
33
33
32
33
32
33
57
32
33
32
32
39
32
33
32
35
32
32
34
34
32
33
32
33
32
33
43
32
33
33
33
34
32
32
32
34
32
32
33
32
33
34
36
33
32
32
32
34
32
32
33
34
34
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
32
32
32
32
32
32
34
33
32
35
33
32
32
32
33
32
33
33
32
33
33
32
33
32
33
32
32
32
32
33
33
42
37
37
33
32
39
32
32
34
32
33
32
32
33
32
33
34
33
32
33
33
32
33
32
32
33
65
33
32
32
32
32
33
34
33
32
32
33
33
33
32
40
33
32
33
32
45
32
37
32
32
33
32
32
32
32
32
32
32
32
32
34
32
32
32
41
33
32
32
33
32
42
33
32
32
32
33
33
33
33
32
33
34
33
32
32
32
32
43
32
32
32
32
33
50
32
49
32
33
34
33
33
32
32
41
33
32
32
32
32
33
34
32
32
35
33
32
35
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
37
32
32
32
34
33
32
33
32
32
33
34
33
32
32
33
32
35
32
32
32
39
33
33
33
32
32
32
37
33
32
36
36
32
33
32
32
32
32
33
33
32
33
33
33
32
32
33
32
33
32
33
42
32
32
34
33
33
32
35
32
33
32
36
32
32
46
32
32
59
32
33
32
33
32
34
33
34
33
32
33
32
34
33
48
33
33
32
33
34
32
32
32
33
32
36
33
32
33
32
33
33
34
32
32
33
32
32
32
32
32
32
32
32
32
36
32
35
33
43
33
32
33
37
32
33
32
33
32
32
32
32
33
33
33
33
32
33
33
33
32
32
33
32
39
32
32
33
32
33
32
32
33
32
33
32
50
32
37
32
36
33
32
32
32
32
33
329
32
34
32
33
34
32
32
32
33
32
32
32
32
33
34
33
32
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
39
33
37
36
32
32
32
32
32
35
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
34
32
33
32
32
44
32
32
32
33
33
32
33
32
34
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
45
32
44
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
37
32
33
33
36
33
32
33
32
32
33
35
32
33
38
34
34
33
32
34
32
32
34
32
36
32
32
32
40
33
42
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
33
36
33
36
33
33
32
32
32
33
33
32
33
32
33
32
33
39
38
33
45
33
32
32
33
32
33
32
33
33
33
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
33
32
32
32
33
32
32
37
32
38
32
32
33
32
39
32
32
33
37
33
34
32
32
32
33
33
32
32
33
35
32
32
32
33
34
32
39
32
51
34
32
32
32
33
32
33
32
32
33
32
33
32
32
33
35
34
32
32
32
32
32
32
32
32
32
34
32
33
32
32
32
33
33
32
32
32
32
34
39
32
32
48
32
32
34
32
40
32
32
33
32
35
32
32
33
32
33
32
32
32
32
32
33
33
33
33
32
32
33
32
47
32
32
33
33
33
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
42
32
32
37
32
33
32
32
33
32
33
32
32
32
34
33
33
32
39
32
32
36
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
34
33
33
32
33
32
33
33
32
33
36
32
32
33
33
32
32
32
33
32
32
32
41
33
32
32
32
32
40
32
33
32
32
32
33
33
32
32
32
32
33
32
32
33
32
32
35
33
33
32
33
32
33
33
32
34
32
32
32
33
32
32
33
39
34
32
32
32
32
33
32
32
44
32
32
34
33
32
32
33
32
33
32
32
32
32
37
32
32
39
32
32
32
33
32
32
33
33
32
32
32
33
38
32
32
33
32
32
33
35
33
32
32
32
32
33
32
33
32
32
46
34
33
48
32
32
32
33
37
32
32
32
33
32
32
40
32
33
32
33
32
34
32
32
40
32
32
32
32
33
32
32
32
32
36
34
33
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
45
32
33
32
32
32
52
35
32
33
33
32
33
32
33
32
33
35
34
33
32
32
32
32
33
32
33
34
44
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
34
34
32
33
32
33
33
32
33
33
33
32
38
32
32
43
32
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
36
33
33
33
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
33
32
32
33
32
32
37
32
33
32
34
33
32
33
32
33
32
32
33
33
33
32
32
34
32
33
32
33
33
42
33
33
33
33
32
32
32
33
32
32
34
32
33
33
34
32
32
33
33
33
33
32
33
32
33
32
32
32
46
34
32
33
32
40
32
32
33
32
32
33
34
33
35
34
33
33
32
32
33
32
32
32
32
33
43
32
32
32
33
32
32
33
34
33
32
33
33
32
32
32
33
37
32
33
32
33
32
32
32
33
33
32
33
32
34
33
34
33
32
32
33
46
33
33
32
42
32
33
39
32
36
32
33
33
33
32
32
33
32
33
33
32
34
49
33
32
36
43
32
36
40
33
50
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
33
32
32
32
33
32
32
33
32
32
39
33
34
32
32
32
40
38
33
33
32
32
33
32
33
38
32
32
34
33
33
33
34
5136
33
33
32
32
36
33
32
32
37
32
32
32
33
33
33
32
32
33
32
32
32
32
33
32
40
32
32
32
32
36
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
34
32
32
32
39
32
32
32
32
33
33
36
32
32
32
32
33
33
32
33
32
33
32
32
32
32
32
32
33
33
32
32
33
33
33
32
33
32
33
32
32
33
33
33
32
41
32
32
33
32
33
32
32
32
32
33
32
37
32
32
33
32
33
32
32
33
34
37
37
32
32
32
32
32
32
33
32
39
32
33
32
32
33
32
39
33
32
33
33
33
34
32
33
32
32
34
33
35
32
36
32
34
33
36
32
44
33
32
32
32
32
34
36
32
34
50
32
33
33
33
34
32
32
33
32
42
32
32
33
41
32
33
32
32
32
33
35
35
33
33
33
33
32
32
32
49
33
33
33
32
32
32
34
33
32
33
32
33
32
37
32
33
32
32
33
32
44
32
32
33
32
32
32
32
32
32
32
43
32
33
32
32
32
37
34
32
32
33
32
33
33
33
32
38
32
32
33
33
44
39
32
33
32
33
32
32
35
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
38
32
33
32
32
33
51
33
32
36
32
42
37
32
39
32
32
32
32
33
32
32
37
32
33
32
33
32
1208
32
32
33
32
32
33
32
32
32
32
34
32
32
32
37
32
32
39
41
33
33
32
33
32
33
32
35
33
32
32
32
35
32
33
33
32
33
32
37
32
32
33
32
50
32
32
33
33
33
32
32
35
32
33
39
32
32
32
32
32
32
32
32
33
32
33
32
32
38
32
33
33
32
33
32
43
32
32
32
33
38
32
33
33
40
34
39
33
32
32
34
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
33
35
33
33
42
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
34
32
32
32
32
33
32
32
33
32
33
32
32
38
32
33
33
33
32
32
32
32
33
32
37
32
32
33
32
32
32
32
33
32
32
33
49
33
32
33
32
32
32
32
34
32
32
32
32
32
32
33
32
32
37
32
33
32
32
33
33
33
39
34
33
32
32
32
38
34
33
33
32
36
32
32
34
32
33
33
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
39
42
32
38
32
33
33
33
33
32
32
32
33
43
32
39
32
33
33
32
34
34
32
32
34
32
32
33
32
38
32
32
32
32
37
32
32
32
33
33
32
33
33
32
34
32
32
35
32
32
32
33
51
32
32
32
33
32
33
32
32
32
32
33
32
32
32
34
36
40
34
33
32
32
33
32
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
34
38
33
32
32
32
39
36
32
32
32
32
33
32
33
32
33
32
32
33
32
37
32
32
33
32
35
32
32
43
39
34
32
32
32
33
33
34
43
33
32
32
32
32
32
32
37
32
33
34
32
32
33
33
33
32
32
32
32
32
35
32
32
35
32
32
32
32
36
38
33
32
32
33
32
33
32
33
32
33
32
33
34
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
39
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
45
33
33
32
32
38
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
36
33
34
33
32
32
33
34
33
33
32
34
40
33
33
32
33
32
33
33
32
32
32
33
34
33
32
32
32
32
33
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
32
32
33
33
33
32
33
32
33
32
33
32
32
32
32
33
32
34
33
32
32
32
42
32
37
45
32
765
32
32
33
32
32
32
32
33
32
33
34
32
32
32
32
32
32
33
32
32
32
35
32
32
32
32
38
34
32
38
32
33
40
34
32
32
42
39
33
32
32
32
35
33
32
32
32
35
33
32
32
32
32
32
39
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
32
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
39
33
32
34
32
32
32
34
33
32
32
33
32
33
40
32
32
32
48
32
33
32
32
32
32
33
33
32
33
32
34
32
32
32
40
33
32
36
32
33
33
32
39
32
38
33
32
33
32
32
33
32
34
38
33
34
32
33
32
33
38
32
32
32
53
32
32
32
32
33
32
32
32
34
33
32
32
33
32
33
32
38
32
32
33
32
34
32
32
32
32
33
32
33
33
32
33
33
32
32
32
33
32
33
32
32
33
32
35
32
32
32
32
33
39
32
33
35
33
32
33
32
32
32
32
34
33
32
32
32
35
32
32
32
32
33
33
33
33
32
34
33
33
34
32
33
32
32
33
32
32
32
33
33
35
32
37
33
32
33
32
33
32
33
33
33
32
33
33
33
32
33
33
32
32
32
33
32
32
32
32
33
53
32
32
32
33
33
32
32
35
33
32
33
32
32
33
32
33
32
32
33
32
35
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
32
32
32
32
32
32
44
33
32
33
35
32
33
32
32
33
33
33
39
32
33
33
42
33
33
32
32
32
32
32
34
34
32
32
32
32
32
32
43
33
32
32
32
33
33
32
32
32
33
34
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
33
32
40
39
32
32
33
32
32
50
38
67
33
33
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
33
33
33
32
32
33
32
34
32
32
33
32
32
32
32
32
32
34
33
32
33
32
33
32
46
32
33
33
32
47
33
33
33
32
33
32
32
32
32
32
32
32
33
32
39
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
41
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
46
36
32
32
32
33
32
39
32
32
33
32
33
35
32
32
32
33
32
34
32
32
33
32
32
32
32
33
32
33
38
35
32
32
39
33
32
39
32
36
32
32
32
32
34
34
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
34
32
32
32
32
33
34
32
34
32
33
32
32
34
32
33
32
32
32
32
33
32
41
32
32
32
36
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
33
36
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
34
33
32
39
35
33
32
32
32
32
33
32
32
33
32
33
32
39
32
35
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
38
32
33
32
35
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
38
39
32
32
33
32
33
32
36
32
32
32
32
32
32
32
32
32
33
32
34
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
33
34
33
33
33
32
33
33
32
33
32
32
32
32
36
32
33
32
32
33
33
34
32
32
41
32
33
32
32
38
32
32
32
32
32
32
33
32
36
32
32
33
41
34
32
32
33
33
33
32
32
32
32
33
32
32
32
32
32
32
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
32
35
33
32
34
32
33
32
32
35
32
32
33
33
35
33
32
32
36
33
32
32
32
33
32
34
33
32
33
32
32
33
32
32
32
33
33
36
33
32
33
32
32
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
33
33
32
37
32
33
32
32
32
32
33
32
32
32
32
45
32
35
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
39
32
33
33
33
33
36
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
41
32
32
33
33
32
32
39
32
33
32
32
33
32
33
32
32
32
32
33
32
33
41
32
32
32
33
34
33
32
33
34
34
34
32
32
33
33
32
32
32
33
32
33
32
32
257
32
33
32
32
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
45
32
33
48
33
32
32
33
32
38
35
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
34
33
32
32
32
33
32
33
33
32
33
32
32
32
32
33
33
32
32
33
33
32
42
32
32
33
32
33
32
32
32
32
37
32
32
32
32
33
33
32
32
32
33
32
33
32
33
32
32
33
32
34
33
32
37
32
32
32
32
33
36
50
32
37
32
32
32
32
32
32
32
33
32
32
32
32
33
32
36
32
32
32
32
33
42
34
32
32
32
32
32
33
34
32
32
33
32
32
38
32
33
32
32
33
34
37
32
32
34
33
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
38
32
33
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
38
32
32
32
33
32
32
32
32
33
33
32
34
47
33
32
33
34
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
41
32
33
32
33
32
32
33
32
33
32
32
32
33
32
33
32
33
33
32
32
33
32
32
33
32
33
33
39
32
32
33
32
32
32
32
35
32
33
33
32
32
32
33
32
32
32
32
33
33
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
34
32
36
32
33
33
33
32
32
33
32
33
32
32
36
32
33
32
33
33
32
34
32
34
32
32
32
32
37
32
33
40
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
38
32
32
32
32
33
37
38
38
40
33
32
33
32
32
32
32
33
33
38
36
41
33
32
33
32
32
46
32
33
32
32
32
32
33
32
33
32
32
34
32
33
33
32
34
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
34
32
33
40
38
32
34
33
32
33
32
32
33
32
33
32
37
32
32
32
32
33
32
32
32
46
33
32
33
32
46
48
32
33
32
32
33
42
33
32
32
33
32
33
39
33
32
33
32
32
33
33
32
33
32
33
33
35
34
35
33
32
33
41
32
34
32
33
32
32
33
43
36
32
36
34
32
34
33
33
32
32
32
32
33
32
32
32
32
38
34
33
32
41
44
32
33
34
32
34
32
33
33
32
33
32
33
32
33
35
32
33
32
34
35
33
32
32
33
32
38
32
32
33
32
33
32
32
33
32
33
33
32
32
32
37
32
32
32
32
32
32
32
32
38
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
46
32
32
33
32
33
32
32
32
41
33
32
39
33
33
40
32
32
32
32
33
32
36
32
32
32
32
33
33
32
32
32
34
32
42
32
32
33
32
33
32
32
32
32
33
34
32
33
32
48
32
33
32
32
33
32
33
32
32
33
32
44
32
32
32
46
33
32
34
33
34
33
33
33
33
32
34
32
32
32
32
39
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
33
32
33
42
32
32
32
32
32
33
32
40
32
32
32
32
32
37
33
33
32
33
32
40
33
32
33
32
33
32
142
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
44
32
45
34
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
42
32
32
32
33
34
32
33
32
33
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
38
34
32
37
36
36
40
32
34
33
36
35
32
32
32
32
32
32
33
32
32
33
32
32
32
33
33
32
47
32
33
32
34
33
32
33
32
32
33
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
35
33
32
33
32
32
56
32
33
32
32
33
32
33
32
32
33
32
32
33
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
33
33
38
33
32
33
32
32
34
32
32
34
33
32
32
33
32
35
32
32
33
32
33
32
34
32
32
33
33
33
32
32
33
32
39
32
32
32
33
33
32
32
32
32
33
32
33
33
32
33
34
35
41
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
35
32
32
32
33
32
33
32
33
33
36
33
32
32
33
43
32
32
32
33
32
33
32
33
32
32
37
33
32
33
33
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
33
33
32
32
34
32
32
33
32
32
32
33
32
32
33
35
33
32
33
33
41
35
33
32
32
32
33
32
33
32
33
32
35
33
32
32
34
32
33
32
32
41
32
33
32
35
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
39
32
33
35
32
34
33
32
34
32
32
32
32
33
33
32
32
32
33
32
33
32
34
32
32
33
33
32
34
32
33
32
32
33
32
33
35
33
32
33
32
32
33
33
32
33
33
33
32
32
33
34
33
33
33
33
32
33
32
36
32
35
33
32
33
32
32
32
32
33
32
33
32
32
34
32
33
33
32
36
32
32
33
32
32
32
33
32
32
33
32
32
33
33
33
32
33
32
39
32
37
32
34
32
32
33
32
32
32
36
39
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
36
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
43
32
33
32
32
32
33
33
33
32
33
32
33
33
32
32
32
34
32
33
41
32
33
32
33
32
32
32
32
35
32
41
40
32
33
34
34
33
34
33
32
33
32
32
34
32
34
32
32
32
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
33
33
32
32
32
32
33
32
36
33
32
33
32
44
33
32
33
32
33
33
32
32
32
33
33
48
33
41
33
32
36
32
32
33
32
33
32
32
33
32
33
32
33
32
34
33
36
33
33
32
32
32
34
32
33
32
32
32
39
41
33
33
36
33
33
32
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
33
32
33
32
34
39
34
32
32
33
32
43
32
32
33
32
33
32
33
32
32
33
32
33
36
32
45
33
33
32
32
32
32
33
33
32
33
34
33
34
41
32
36
33
32
36
32
35
32
32
33
32
33
39
32
33
32
33
32
44
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
42
32
32
33
45
38
32
33
35
33
43
32
33
32
33
33
32
33
38
32
32
33
40
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
35
32
32
33
32
33
32
33
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
36
34
41
33
32
37
32
32
33
32
38
32
32
32
44
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
32
32
33
33
32
33
35
35
33
32
33
32
33
32
32
33
32
33
34
33
33
34
33
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
36
33
33
32
32
40
33
32
32
33
32
32
32
33
32
32
33
32
32
33
32
33
48
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
36
33
32
33
33
32
33
32
49
32
32
33
32
33
32
32
33
32
33
32
33
32
32
32
33
33
40
32
33
32
33
32
34
32
32
33
32
33
32
32
34
32
33
32
32
33
32
35
32
32
32
32
33
32
33
33
32
32
32
34
32
32
33
33
32
32
33
32
32
39
32
33
33
32
33
32
34
32
32
33
32
34
39
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
32
44
116
33
32
33
32
33
34
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
33
32
44
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
34
32
32
32
32
33
33
32
32
32
33
35
34
33
32
40
32
33
32
39
33
32
33
32
32
32
38
33
36
33
32
37
32
32
33
32
32
36
39
33
32
33
32
33
32
36
32
32
32
32
32
33
36
37
32
32
33
33
33
32
32
32
32
33
40
32
32
32
33
32
34
32
32
33
32
33
32
32
51
32
33
34
32
32
32
32
32
33
33
33
33
32
33
32
32
34
32
33
32
34
33
33
32
33
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
34
32
33
32
33
32
36
32
32
33
32
33
33
39
33
32
49
32
32
33
32
33
32
32
32
35
32
32
39
32
32
32
32
33
32
32
32
42
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
42
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
32
38
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
34
35
36
32
33
33
32
32
147
32
32
36
41
33
32
32
32
32
33
33
37
32
32
37
32
33
32
32
33
32
33
32
32
33
32
33
38
38
33
32
34
33
33
32
32
33
32
33
33
36
32
32
33
39
32
33
32
33
32
32
33
33
33
32
33
32
32
36
32
33
32
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
37
32
33
32
32
37
32
33
32
32
33
666
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
54
32
32
32
33
32
32
38
32
33
32
33
32
32
33
32
404
32
32
32
32
32
32
32
33
32
32
32
33
32
52
32
32
33
37
32
33
32
33
32
41
32
32
33
34
32
32
32
32
32
33
33
32
32
32
33
32
32
33
33
33
34
32
33
32
33
32
33
33
32
33
32
33
35
37
33
32
35
32
34
33
32
33
34
33
33
32
33
33
34
33
32
32
32
33
32
32
32
32
33
32
41
32
33
33
34
33
32
33
34
38
33
36
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
39
32
33
33
34
33
33
32
32
32
40
32
32
32
32
33
36
33
32
32
36
32
37
32
32
32
41
32
43
32
32
32
33
32
32
38
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
37
33
33
33
33
32
32
33
33
32
33
33
33
33
32
35
35
33
33
45
33
32
33
33
32
32
38
32
32
32
33
32
33
32
33
32
32
32
32
33
32
33
59
35
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
34
32
33
33
42
32
33
33
32
33
33
33
32
32
33
32
32
32
32
33
32
33
39
33
32
32
33
32
34
32
32
32
32
33
32
32
33
32
33
33
33
40
32
33
32
33
33
33
33
33
33
32
35
33
32
33
32
33
33
34
33
32
33
32
35
32
32
33
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
34
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
33
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
39
33
32
32
32
33
44
33
32
32
33
32
33
33
32
33
33
33
35
32
32
32
33
32
32
33
33
33
32
33
38
32
32
32
33
32
32
33
32
33
32
32
32
32
46
32
34
32
32
33
32
33
32
32
33
32
35
32
44
34
34
33
32
32
32
32
33
32
33
37
46
32
32
33
32
33
33
32
34
32
33
32
32
33
32
32
33
32
33
32
33
32
34
33
32
33
33
32
33
32
34
33
32
33
32
33
33
33
32
32
33
32
33
33
40
33
34
34
32
36
33
32
33
33
33
32
41
33
33
35
32
32
34
32
32
38
33
33
32
33
33
32
33
32
33
32
32
34
32
33
32
34
32
32
33
32
41
34
32
33
33
38
32
33
33
32
33
32
33
34
32
33
33
33
32
32
33
32
49
32
32
32
32
33
32
32
32
43
33
33
33
32
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
33
35
36
33
34
50
32
32
33
32
32
32
32
33
33
34
33
38
33
33
33
33
32
32
39
33
33
32
33
32
33
32
32
33
32
33
36
35
34
32
33
32
33
33
32
33
32
38
32
32
33
32
33
32
33
32
32
33
32
34
33
32
32
32
33
32
37
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
35
34
32
32
33
32
32
34
32
34
32
33
32
33
33
32
33
32
33
32
32
33
33
35
32
32
33
32
33
35
41
32
33
33
33
41
33
32
35
32
32
32
32
33
34
32
33
32
33
32
37
65
32
32
32
33
32
32
32
32
33
36
32
33
32
33
33
32
33
37
35
44
32
32
32
33
33
32
32
32
33
32
35
32
32
33
32
32
32
32
33
32
33
32
32
49
35
33
32
32
33
32
33
32
32
39
32
34
33
32
32
32
32
32
32
33
33
39
32
32
32
32
33
32
32
33
33
33
33
33
32
34
33
34
33
34
32
34
32
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
33
33
33
33
34
3322
33
32
33
32
32
35
33
33
32
32
36
32
33
32
32
32
32
33
32
32
53
32
33
32
32
32
32
33
33
33
34
32
33
32
33
33
32
32
32
33
32
33
33
32
32
32
32
47
33
33
32
32
33
33
33
32
32
32
32
33
33
34
33
32
32
32
33
33
32
33
32
34
35
32
33
32
32
33
32
40
32
33
32
33
33
32
33
32
34
33
33
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
33
33
33
32
32
33
33
33
32
33
32
32
33
32
33
34
33
33
32
37
32
32
33
32
33
33
32
33
35
35
32
32
32
32
33
33
32
33
35
33
37
32
33
32
39
36
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
38
33
32
33
33
32
33
32
33
34
32
33
36
34
32
32
33
32
33
32
32
35
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
34
32
33
32
33
32
33
32
32
32
32
32
33
32
40
33
32
43
32
32
32
33
32
32
33
32
36
32
42
35
32
41
34
32
33
34
33
33
32
32
32
33
41
32
33
33
33
34
32
33
32
33
33
32
34
32
33
32
34
33
32
33
33
32
33
32
33
33
32
42
34
33
33
32
33
32
33
33
32
36
39
35
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
35
32
33
32
33
32
32
33
32
33
32
32
35
32
33
44
34
34
33
33
33
32
33
32
33
38
32
33
32
34
32
35
33
33
33
33
33
33
32
33
32
32
33
33
33
32
32
1638
32
33
33
32
32
32
33
34
32
33
32
33
32
33
32
32
33
33
33
32
32
32
368
32
33
38
33
32
32
33
34
33
32
32
32
35
33
33
32
34
33
33
33
32
32
32
33
35
32
32
37
33
32
32
32
34
33
33
32
42
32
33
44
32
32
32
33
32
33
32
44
33
32
33
32
32
41
32
33
34
32
33
33
43
32
32
33
32
33
40
32
32
32
33
32
39
36
34
32
32
32
33
33
32
32
11789
1700
41
33
33
32
34
32
34
36
32
32
40
33
32
32
34
33
33
33
34
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
36
32
33
35
32
32
32
36
32
32
33
32
33
32
32
33
32
33
32
33
40
33
36
33
32
33
32
46
32
32
33
33
33
32
32
48
32
33
32
35
33
32
45
33
32
32
32
33
35
32
33
33
33
33
33
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
34
32
32
33
32
34
32
34
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
33
33
34
32
32
32
33
32
32
32
32
33
32
42
32
32
32
32
33
33
32
36
35
33
32
34
32
32
33
33
32
32
36
41
33
32
33
33
33
33
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
33
33
33
32
33
32
33
32
32
32
32
42
32
32
32
32
34
33
32
41
32
33
33
32
32
32
33
32
32
33
32
33
32
32
40
32
33
33
32
32
32
33
33
32
35
32
33
32
32
33
34
33
32
32
38
32
33
32
32
35
32
33
32
51
33
32
33
33
37
34
33
33
36
46
33
32
34
32
32
33
32
35
32
32
33
32
33
32
32
33
32
32
33
35
32
34
33
32
33
32
32
33
32
32
33
32
33
33
32
33
33
33
35
32
36
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
34
32
32
33
32
33
33
32
32
32
32
32
33
32
32
33
33
32
36
41
34
34
32
33
32
33
32
32
33
32
33
32
32
33
42
32
32
32
33
32
33
33
33
32
32
33
34
32
33
32
33
33
32
37
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
50
33
32
34
32
32
33
32
32
32
41
33
32
32
32
32
33
32
33
32
32
43
33
33
33
32
32
32
33
38
32
33
32
33
32
32
35
32
32
33
35
41
32
32
39
32
40
33
32
41
32
32
32
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
32
39
32
33
43
34
33
33
33
33
38
32
32
39
32
32
32
37
35
32
32
33
35
32
32
32
32
32
33
32
32
32
32
33
40
34
33
32
33
41
32
33
32
33
32
33
32
52
33
32
33
32
33
33
32
32
33
32
33
36
34
33
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
34
32
32
33
33
32
33
33
33
33
32
34
32
33
32
32
33
32
33
32
33
33
32
33
32
32
33
33
34
48
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
36
32
32
32
33
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
37
33
32
33
32
32
33
32
35
32
32
33
35
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
33
32
33
33
32
32
32
33
32
34
33
32
33
32
32
33
32
41
33
32
34
32
33
*
32
33
32
34
42
32
32
32
33
32
32
33
31566
21478
11384
1289
32
32
33
32
33
32
38
32
32
33
34
48
32
32
34
32
32
34
32
33
32
32
39
32
33
32
32
38
34
33
32
33
32
33
33
32
33
33
34
33
32
37
32
32
33
32
34
33
32
32
32
46
32
32
33
32
33
32
32
32
32
40
32
33
33
32
32
32
33
35
32
33
33
33
33
32
35
32
33
39
32
34
32
33
48
32
32
32
33
32
33
32
32
33
32
34
32
41
32
32
50
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
33
32
33
35
33
32
32
32
33
33
33
32
32
32
46
34
32
45
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
41
32
33
32
32
33
38
33
32
32
33
32
33
35
33
32
32
33
33
33
32
32
33
32
41
34
32
33
32
33
32
32
33
32
35
42
32
32
34
33
32
45
34
32
33
32
32
32
32
43
32
32
32
32
33
32
33
33
39
33
32
46
44
33
33
39
33
32
32
33
32
33
32
40
34
32
33
32
32
33
34
33
32
32
33
33
33
32
39
32
32
33
32
34
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
35
32
37
33
33
32
37
33
32
32
32
33
32
33
33
32
33
32
33
32
32
37
32
33
32
32
32
48
33
32
36
33
33
33
32
32
32
32
33
47
33
32
38
32
32
33
35
32
33
32
33
33
33
32
56
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
45
32
32
33
33
37
32
32
33
32
33
32
32
33
32
33
32
33
33
33
33
32
36
35
32
34
32
32
33
36
32
32
32
33
32
33
33
32
32
32
33
32
38
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
35
32
33
32
32
38
32
34
36
32
33
33
32
32
32
33
54
32
32
32
33
32
41
33
32
33
33
33
37
32
42
32
33
35
32
39
33
33
32
33
34
32
33
32
32
33
32
33
32
34
33
32
33
34
32
36
32
33
33
33
32
32
33
32
43
32
32
34
32
33
51
32
32
32
34
32
41
33
32
32
32
34
33
32
33
52
33
39
32
33
35
33
32
32
32
32
33
32
32
37
36
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
37
33
33
33
32
32
32
32
33
41
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
33
32
37
39
32
32
34
33
33
32
33
33
33
35
32
32
32
32
32
32
41
32
35
32
33
32
33
33
32
33
32
32
32
32
33
33
50
32
32
33
40
32
38
32
33
32
32
32
32
34
32
32
33
39
33
32
33
32
32
32
32
33
34
32
33
32
33
32
32
33
33
33
36
35
33
32
33
32
32
40
33
34
32
33
32
33
32
32
33
32
38
33
32
33
32
33
32
32
38
33
33
32
34
32
34
33
32
33
33
33
33
33
35
33
32
32
33
34
33
32
34
32
33
32
32
33
37
33
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
32
32
33
40
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
43
32
52
32
32
33
32
33
34
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
33
35
32
32
32
32
32
32
32
32
33
32
33
32
38
33
32
33
33
32
40
32
34
32
33
33
32
37
32
33
34
38
33
35
33
32
33
32
32
33
32
33
42
33
32
32
33
32
32
32
32
38
32
32
32
32
33
32
33
32
32
32
33
33
32
33
32
32
44
32
33
37
44
32
32
33
37
33
33
32
33
51
33
40
32
33
32
33
37
33
32
32
33
34
33
32
32
33
33
33
33
32
32
32
32
43
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
51
33
32
32
45
38
32
32
33
36
33
32
34
32
32
34
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
35
33
32
32
33
32
33
33
32
35
33
33
33
33
34
32
33
37
32
32
39
33
33
33
32
32
33
32
33
33
32
32
33
35
32
32
33
32
33
32
32
42
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
51
33
32
32
33
32
1377
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
33
32
32
32
33
32
33
35
33
32
33
33
34
32
32
32
33
901
32
32
32
33
40
32
32
32
32
34
33
32
32
38
35
33
32
38
34
32
32
35
35
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
43
33
33
33
32
32
33
32
32
32
32
33
32
33
33
32
33
33
34
32
34
33
32
33
32
32
33
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
34
32
32
37
32
34
32
33
35
32
33
32
33
33
33
33
32
33
32
32
33
33
33
32
43
35
33
33
33
38
32
32
33
32
33
32
32
32
32
33
32
40
35
32
33
32
33
32
32
33
32
33
32
34
33
32
34
32
33
32
32
33
32
33
32
32
33
32
39
32
33
38
32
38
32
33
32
32
33
33
33
32
33
32
32
33
32
44
33
32
32
32
32
32
32
37
32
34
32
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
43
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
33
36
32
32
33
33
42
32
32
32
32
33
32
33
32
46
40
34
33
32
32
32
32
33
32
36
33
37
32
32
33
32
32
40
34
33
39
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
33
35
37
32
34
33
33
32
33
32
33
32
33
32
32
32
41
35
32
33
44
32
33
32
33
32
33
32
32
32
32
39
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
32
32
33
32
32
33
32
32
32
32
32
32
32
35
33
32
32
33
32
35
32
33
32
32
33
32
33
33
33
33
32
37
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
32
32
35
32
33
32
32
33
32
33
34
33
32
32
32
37
33
32
32
32
32
33
32
33
32
32
33
32
34
32
32
32
32
778
32
33
33
33
36
32
33
32
33
36
32
33
34
33
33
33
33
32
33
32
33
32
32
33
40
33
32
35
36
32
33
38
33
32
32
32
32
33
32
33
32
32
32
32
38
32
33
32
32
32
32
33
32
33
32
32
37
32
33
32
33
32
32
32
33
33
32
36
32
32
32
33
39
32
33
32
32
32
32
34
32
32
35
32
32
32
33
34
33
32
32
32
32
33
32
32
32
33
32
33
33
34
32
36
34
35
32
33
32
32
34
32
33
32
33
35
32
33
32
33
33
34
32
33
32
33
33
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
34
34
32
32
35
33
33
32
32
32
33
32
49
32
32
33
32
33
44
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
32
32
33
37
33
33
32
32
32
32
32
32
32
32
33
32
33
35
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
32
32
32
32
33
32
42
32
32
33
32
32
33
36
33
32
33
32
32
33
32
32
32
33
32
32
33
32
32
32
33
32
33
32
58
32
32
33
32
40
33
32
33
32
33
32
32
32
32
33
32
33
34
32
32
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
38
32
32
32
33
32
33
34
33
32
33
32
35
43
32
33
32
33
32
32
32
41
33
35
33
40
32
33
32
33
32
33
40
32
32
32
33
33
32
32
37
33
32
33
32
37
33
33
32
32
36
32
34
32
32
34
32
33
32
33
32
32
32
33
33
37
33
32
32
32
32
36
32
33
33
32
32
34
33
32
37
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
38
33
32
34
32
33
32
32
33
32
33
34
33
32
32
32
32
55
33
33
32
40
32
32
33
32
33
36
32
33
32
32
32
32
40
34
32
34
33
32
32
36
32
33
32
33
32
32
33
32
32
32
33
32
33
32
32
32
32
33
32
38
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
36
33
33
33
32
32
53
32
34
32
32
33
32
33
32
33
32
33
32
32
90
32
33
32
33
33
32
32
36
32
32
33
32
32
32
32
33
32
32
32
40
32
32
33
32
33
32
32
33
32
32
35
33
33
33
33
32
33
32
33
32
32
34
33
32
33
33
32
32
34
32
33
32
33
33
32
33
32
33
32
33
32
45
33
35
33
32
32
33
33
33
32
33
37
32
32
32
33
32
33
32
32
32
32
32
32
45
32
34
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
35
33
33
32
33
32
33
32
33
32
37
33
42
32
33
32
32
32
33
37
32
32
32
33
32
33
32
32
32
32
46
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
34
32
32
33
32
33
32
35
39
33
32
32
32
32
32
33
32
32
32
33
32
32
32
32
36
32
33
36
32
32
32
33
32
33
32
32
35
39
35
32
33
32
32
32
32
33
32
34
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
38
33
32
33
32
36
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
34
32
33
32
33
32
32
33
376
32
32
33
32
32
32
32
33
32
33
45
32
33
32
33
32
49
32
35
33
32
33
36
32
32
33
33
32
33
32
32
32
33
33
32
33
32
32
36
50
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
38
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
41
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
32
32
32
40
32
32
32
33
32
33
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
33
33
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
34
32
32
32
33
32
56
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
33
32
32
33
33
32
33
32
32
33
32
33
33
32
32
32
32
32
32
33
32
32
32
32
32
33
32
32
32
32
33
32
33
32
38
32
32
32
32
33
32
32
32
32
33
35
32
68
32
41
32
33
32
32
32
33
33
32
34
32
32
34
32
33
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
32
34
33
32
32
33
32
33
71
32
32
32
33
32
33
33
32
33
32
34
32
32
32
32
35
32
41
33
42
33
32
32
32
32
33
36
33
33
35
33
41
33
32
32
33
32
33
32
33
32
32
33
32
34
32
34
32
32
34
32
32
33
32
33
32
33
32
32
34
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
33
32
41
33
32
32
33
32
33
32
32
33
32
41
34
35
33
32
32
33
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
41
32
33
32
32
33
32
40
32
32
33
32
33
32
32
34
33
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
43
32
33
32
33
32
32
33
32
33
34
32
34
32
33
32
32
32
32
33
32
33
33
47
32
32
36
32
32
33
32
32
32
32
32
32
32
32
33
33
*
32
40
33
33
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
34
32
32
32
32
39
33
32
33
33
32
32
32
32
32
32
33
32
33
32
42
32
32
35
32
33
32
32
33
34
33
32
32
32
32
33
32
32
4356
32
33
32
33
33
32
32
32
33
32
32
33
32
34
34
32
33
33
36
32
32
33
33
32
32
33
32
32
32
32
33
41
32
32
32
32
32
33
32
33
33
32
33
33
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
39
32
39
37
32
33
35
33
32
33
33
34
33
32
33
32
32
32
32
33
32
35
32
32
33
36
33
32
33
32
35
33
32
32
33
32
35
32
32
32
47
39
32
33
32
32
32
32
33
33
41
33
32
33
32
32
32
32
34
38
33
32
32
33
32
33
32
32
33
32
33
32
32
35
32
32
32
33
33
34
33
32
33
32
32
33
32
33
32
32
33
32
38
45
33
33
40
33
32
33
32
32
32
32
32
32
32
32
32
33
32
33
38
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
36
32
32
33
36
32
32
32
32
32
33
32
32
33
32
34
32
39
32
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
33
36
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
37
33
32
32
33
32
37
34
32
33
32
33
32
32
33
32
35
41
34
32
32
32
34
33
32
33
33
46
34
32
32
32
32
33
32
33
32
32
35
34
33
32
32
33
32
33
33
33
41
32
46
32
33
33
37
36
32
33
32
32
33
32
33
32
36
51
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
34
36
32
39
33
32
32
32
32
33
32
32
32
41
33
42
32
33
32
33
32
32
32
32
33
32
35
32
32
33
32
32
33
32
33
32
32
33
33
33
32
33
40
32
33
35
32
33
32
47
32
32
32
32
33
39
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
44
34
32
33
32
33
33
33
33
32
32
33
32
33
32
32
32
36
34
32
32
36
32
33
34
32
33
32
33
32
33
33
33
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
34
32
32
33
32
33
34
36
32
37
34
32
32
32
36
33
32
32
32
32
33
32
32
40
32
33
32
32
32
32
32
34
32
32
32
33
32
32
32
32
32
32
35
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
33
32
32
34
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
33
35
32
32
33
59
33
32
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
36
32
32
32
32
33
32
32
32
33
33
33
32
33
32
32
34
32
33
32
32
33
32
32
33
32
33
34
33
32
32
32
36
35
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
34
33
32
32
32
32
33
33
32
32
32
34
32
32
32
32
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
32
34
32
32
34
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
36
32
32
32
32
33
32
32
32
32
32
32
43
33
32
32
35
52
33
41
32
34
32
33
32
32
37
32
40
32
32
33
32
32
33
32
33
33
32
33
32
36
32
32
33
32
33
32
32
33
37
32
32
36
33
32
32
32
34
33
32
33
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
35
33
32
33
32
32
27802
17708
7616
32
32
33
32
33
32
32
33
32
36
32
32
33
33
37
32
33
32
32
33
33
32
32
32
33
33
34
33
32
32
34
35
33
32
32
32
32
33
32
35
33
32
33
32
32
32
32
33
32
33
37
32
31
33
32
32
44
32
33
32
32
32
32
32
32
33
40
32
34
32
32
33
33
32
32
33
36
32
34
36
34
32
32
33
32
32
33
39
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
35
32
33
32
32
32
32
39
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
35
32
33
32
33
33
32
32
36
32
32
32
33
33
32
33
32
33
36
34
33
32
32
32
34
32
34
33
33
32
39
32
45
32
32
48
32
38
32
32
32
32
33
32
32
33
32
32
42
32
34
33
32
41
32
33
32
32
32
33
38
32
32
32
32
33
33
32
33
33
33
33
32
32
32
33
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
44
32
33
33
33
32
32
33
32
33
39
32
33
32
33
32
32
32
32
32
32
33
33
32
33
33
32
33
32
32
32
32
33
32
36
32
36
33
32
32
32
33
32
32
32
34
32
32
32
32
32
32
40
32
32
32
32
33
33
32
33
32
33
34
32
41
38
32
33
40
33
32
32
37
32
39
32
33
33
32
300
32
32
33
32
37
32
32
33
32
33
32
32
33
37
33
33
32
32
32
32
32
32
33
32
33
32
32
36
32
32
36
32
34
32
32
32
32
33
36
32
37
32
33
32
32
33
32
33
32
32
33
40
33
33
32
33
32
32
32
32
33
33
33
33
32
32
32
37
32
32
33
32
33
33
32
33
33
32
32
35
33
32
32
32
32
35
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
58
33
32
33
32
32
33
42
32
32
32
34
32
34
44
32
32
32
32
32
32
33
32
32
32
32
32
32
43
39
38
42
40
32
33
32
34
32
32
33
32
33
33
32
37
33
33
32
32
32
32
33
32
40
32
32
33
33
32
33
32
33
34
32
33
38
33
33
32
33
32
33
32
32
33
40
32
35
32
32
32
32
32
32
36
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
34
33
37
41
33
32
33
36
32
32
32
32
36
33
32
33
33
33
32
38
33
32
32
32
33
32
32
34
32
33
32
33
33
32
33
33
32
38
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
38
32
38
32
32
34
32
33
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
34
32
32
32
32
33
32
32
33
32
32
32
32
37
32
32
32
32
33
33
35
34
41
43
32
32
32
32
32
32
32
33
32
41
32
33
32
32
32
32
34
32
42
43
32
33
32
32
33
32
33
45
32
33
32
34
32
32
33
34
32
38
32
32
35
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
42
42
32
33
32
32
32
32
33
33
37
33
32
42
32
32
32
33
33
33
34
33
32
33
32
32
36
32
33
32
32
33
32
33
32
32
37
32
32
32
32
40
32
32
37
32
33
32
32
33
32
33
32
33
34
32
33
32
32
32
32
33
33
32
37
32
35
32
33
32
32
32
32
33
32
32
33
32
34
33
32
33
33
32
33
36
33
34
32
33
32
33
32
32
32
32
33
32
32
36
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
32
35
32
33
32
33
32
32
32
32
33
32
43
33
32
32
33
32
32
32
32
32
32
33
32
32
33
34
33
32
32
37
32
33
32
38
32
35
33
33
32
33
32
33
33
32
33
34
33
32
32
41
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
35
32
33
32
33
32
32
32
32
32
33
35
32
32
33
36
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
34
32
35
32
32
33
32
32
52
32
33
32
33
32
41
33
32
32
32
32
33
32
32
32
38
32
32
33
32
33
32
32
33
35
33
32
32
33
32
32
32
32
33
32
32
32
32
36
33
32
33
32
32
34
32
33
32
33
33
32
32
32
32
32
33
32
32
32
32
33
33
32
32
32
32
43
33
32
32
33
33
33
32
41
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
34
38
34
32
32
48
33
33
32
33
34
32
33
32
32
33
39
33
32
35
33
32
33
37
32
32
35
32
41
33
32
34
33
32
33
32
32
32
32
32
33
32
32
32
33
33
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
36
32
32
37
33
33
32
35
32
33
32
32
33
32
33
32
36
38
34
33
35
39
34
34
32
32
33
33
32
32
32
33
34
32
33
32
33
33
32
33
32
32
32
32
32
32
32
32
33
32
33
32
32
33
33
32
32
32
33
33
35
33
32
33
32
32
32
32
32
32
32
32
50
33
32
39
32
32
32
32
33
32
32
32
32
33
33
33
33
39
33
32
33
33
34
33
32
33
32
33
32
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
34
32
33
33
49
32
32
33
35
32
33
42
33
32
32
32
34
33
32
33
32
34
33
32
33
32
32
32
33
33
32
32
32
32
34
32
32
34
32
33
32
33
33
42
32
35
33
32
32
32
32
32
39
32
32
34
33
32
34
32
32
32
32
33
33
32
32
32
33
32
34
32
32
33
33
32
32
32
32
32
32
32
37
32
32
33
33
32
32
32
33
42
32
32
32
33
32
32
34
32
33
32
32
32
32
33
32
33
32
39
33
32
33
32
32
33
34
33
33
32
33
32
33
32
32
34
36
35
33
33
32
37
40
32
33
33
32
32
32
33
32
32
36
32
33
32
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
33
33
32
32
32
33
33
32
36
33
33
32
32
33
34
32
32
33
32
32
32
32
33
32
32
32
32
32
33
32
32
32
33
32
32
43
33
33
32
33
32
34
33
36
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
35
33
32
39
32
33
36
32
33
32
33
32
53
32
32
33
32
32
34
32
32
34
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
37
32
32
32
33
33
32
32
32
33
32
34
36
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
34
32
33
33
32
32
32
41
32
32
32
32
32
32
41
32
32
32
32
33
33
33
32
32
32
33
33
32
33
32
32
38
32
33
32
32
32
32
33
32
37
32
32
32
32
33
32
33
32
32
32
32
33
32
32
34
32
32
39
33
32
32
32
32
32
32
33
33
33
32
38
33
32
33
32
33
32
32
32
32
36
32
36
32
32
32
32
33
32
32
34
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
32
32
32
32
49
32
32
33
32
32
32
33
32
32
33
32
32
34
33
32
32
33
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
33
33
32
34
32
34
47
32
33
34
32
32
32
33
32
33
33
35
32
33
33
32
33
32
32
34
32
33
32
33
32
32
32
37
33
32
34
32
32
33
35
33
32
32
35
32
33
32
33
34
32
32
32
32
32
33
32
38
33
32
37
32
33
34
32
32
32
33
38
32
32
32
42
32
33
32
33
33
32
32
32
33
32
42
32
32
32
35
33
32
33
32
34
33
32
33
32
33
32
32
32
32
32
33
34
32
32
32
32
32
32
33
32
32
33
32
33
32
44
33
32
34
32
32
33
34
32
32
33
32
33
32
33
34
32
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
32
32
32
32
32
32
33
32
35
33
32
34
33
33
32
32
33
32
32
34
34
32
32
33
32
33
32
32
32
32
32
32
32
34
32
32
32
33
32
33
32
32
32
34
33
32
32
32
32
32
32
33
32
33
41
32
34
32
33
32
33
32
32
34
39
33
32
32
32
32
32
32
32
32
32
33
32
33
33
33
33
36
33
32
33
32
33
36
33
32
32
36
32
32
32
33
32
33
33
32
33
32
*
*
55
33
37
32
33
32
32
33
32
32
32
33
32
32
33
33
32
33
32
32
35
34
32
32
33
32
32
33
35
33
32
33
32
32
32
32
32
32
33
35
32
32
32
34
32
33
34
33
32
32
32
39
33
32
33
32
32
37
32
32
32
35
32
39
32
32
40
33
33
32
32
32
32
33
32
33
32
33
34
34
39
32
32
32
32
32
32
33
49
34
41
32
32
32
37
35
33
32
33
34
32
32
32
33
32
35
32
32
32
37
33
32
33
32
32
32
33
33
32
32
32
40
33
32
33
32
33
32
32
33
32
33
32
32
33
35
32
32
33
35
32
32
32
33
32
32
33
33
59
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
34
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
40
32
33
32
33
32
32
32
32
33
32
32
32
32
1706
32
35
33
32
32
32
33
32
45
32
32
33
32
38
32
32
34
32
33
32
32
32
154
33
32
33
33
32
33
32
34
34
49
42
34
32
32
32
32
37
33
32
33
32
32
41
34
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
33
33
33
33
35
32
32
32
33
32
32
32
32
33
32
32
32
32
37
32
33
32
32
33
32
32
32
32
33
32
33
36
33
32
32
33
32
33
35
34
33
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
32
32
35
32
33
32
32
34
32
33
32
32
32
32
34
32
32
32
39
32
32
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
33
39
33
32
32
33
34
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
36
37
33
32
33
32
32
35
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
32
34
32
33
36
32
33
42
32
33
32
38
33
32
33
32
33
32
36
33
32
32
32
33
33
32
34
32
32
32
35
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
42
32
35
33
32
33
32
33
32
32
33
34
39
32
36
34
32
33
35
33
32
32
33
32
33
32
32
32
33
34
32
32
32
32
41
32
33
32
37
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
36
34
32
32
33
32
32
34
32
33
33
32
33
32
35
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
34
33
32
32
33
36
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
41
32
32
33
32
34
32
32
33
32
33
33
32
36
32
33
38
32
32
32
33
32
33
32
42
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
35
32
32
34
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
32
34
32
33
32
33
33
32
33
32
33
32
32
33
38
33
32
33
34
32
33
32
34
32
32
33
32
35
32
32
33
32
33
32
37
34
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
39
33
32
32
33
32
32
33
32
35
36
35
33
32
32
32
32
32
33
32
32
33
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
41
33
40
33
32
33
33
33
32
32
33
32
33
32
32
32
33
33
33
32
33
33
33
32
33
36
32
33
32
33
32
32
40
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
38
33
32
32
33
32
35
32
32
33
32
33
32
33
38
32
32
32
33
32
32
40
32
33
32
32
32
32
34
32
34
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
33
32
33
32
32
46
37
33
32
33
32
34
34
36
33
32
32
32
32
40
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
34
32
32
32
33
33
38
40
42
32
33
33
32
34
32
33
32
33
32
33
33
32
33
32
33
32
32
33
35
32
33
33
33
32
32
32
36
33
40
32
32
32
33
32
32
33
32
32
35
34
32
32
33
32
33
32
32
33
33
33
32
33
32
32
33
32
32
33
32
33
33
32
38
32
33
32
33
32
32
32
32
33
33
32
33
33
33
32
32
32
33
33
32
32
32
32
33
32
36
32
32
33
33
32
32
33
32
32
33
33
32
33
32
33
32
32
33
37
33
32
32
38
32
35
32
33
32
32
33
32
32
33
32
32
32
32
36
32
33
32
32
32
33
33
32
33
35
32
33
33
33
32
32
32
32
33
36
32
36
32
33
33
32
32
32
34
32
32
33
32
33
33
33
32
32
32
34
33
32
40
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
45
40
32
32
32
32
33
32
32
33
32
33
40
32
32
32
33
40
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
32
32
32
33
35
32
33
32
33
32
37
33
32
33
32
32
33
32
37
32
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
34
33
32
32
32
33
32
32
33
32
35
32
32
33
35
33
32
32
32
32
33
32
32
32
33
33
33
32
32
32
33
32
32
32
36
33
32
32
39
41
33
32
32
32
32
33
32
32
32
32
32
32
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
35
32
33
32
32
34
32
33
32
32
32
32
33
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
32
32
33
34
32
32
32
34
34
32
34
32
33
32
49
32
32
33
32
32
33
33
33
39
32
37
32
33
33
32
32
32
33
32
33
32
32
33
32
43
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
34
32
32
40
41
33
32
32
33
32
33
39
32
33
32
33
32
32
32
32
36
33
32
32
32
33
34
32
34
32
33
32
33
32
32
35
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
34
33
34
34
32
34
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
40
32
34
32
32
32
32
33
32
32
32
32
34
34
32
32
34
32
33
32
32
32
33
35
32
32
32
33
33
34
41
32
42
32
40
33
32
33
32
32
32
32
33
32
35
32
32
33
32
32
32
32
33
33
32
32
32
32
42
32
32
32
33
32
49
32
32
34
32
32
33
32
33
33
32
33
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
50
33
32
33
32
32
34
32
36
33
32
33
32
33
33
41
33
32
33
32
32
42
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
32
33
41
35
32
33
32
32
32
32
33
32
38
33
32
33
32
32
50
32
33
32
32
32
32
33
32
32
32
32
33
32
32
34
32
32
32
33
32
32
33
32
44
32
32
33
32
33
34
32
38
32
33
32
32
33
32
33
32
35
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
34
32
42
32
32
32
32
33
32
32
32
32
33
41
32
32
32
33
34
32
37
32
33
32
32
32
32
33
32
32
32
32
35
32
35
33
37
32
32
32
32
32
34
32
35
32
33
33
32
33
32
34
32
32
33
32
32
32
32
32
32
35
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
34
33
32
32
32
35
32
32
40
36
319
35
32
32
33
32
32
33
32
32
41
32
33
43
32
32
32
33
32
32
33
42
33
32
32
32
32
38
32
32
33
32
34
32
32
32
32
33
32
32
35
32
33
33
32
33
32
33
32
32
32
33
32
32
32
32
32
33
34
32
35
32
35
33
32
32
32
33
32
32
38
32
32
32
32
32
33
34
32
32
32
41
32
32
33
33
32
33
32
35
33
32
32
32
32
32
32
33
36
33
32
32
32
32
42
32
32
33
32
33
33
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
34
32
37
32
32
33
33
32
33
35
33
33
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
39
32
32
32
32
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
34
32
33
34
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
35
32
32
32
32
33
33
33
35
32
33
32
33
32
32
32
32
33
32
36
32
39
36
32
33
32
32
43
33
32
32
32
32
32
32
32
38
33
32
32
33
32
33
32
32
32
39
33
32
33
32
32
32
35
33
42
32
35
32
33
32
32
32
32
33
45
32
46
32
48
32
32
34
32
35
32
34
33
32
43
32
32
32
34
33
32
32
32
32
35
32
33
32
32
33
32
33
32
33
33
33
34
34
33
33
33
33
33
32
33
34
39
32
32
33
33
41
33
33
32
33
33
32
33
37
32
32
47
33
33
33
32
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
36
34
32
39
32
32
33
32
32
32
32
32
38
33
33
32
32
32
33
33
40
32
32
33
33
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
33
32
34
35
33
33
32
33
50
33
32
32
32
32
33
32
40
32
49
33
32
38
32
32
32
32
33
33
32
33
32
33
33
32
33
32
33
32
32
34
32
36
32
33
34
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
35
32
32
33
32
35
32
32
33
32
33
32
32
34
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
43
32
32
33
32
33
43
32
32
32
32
32
36
33
32
33
32
33
32
32
32
37
33
32
48
43
32
39
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
37
32
37
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
*
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
34
33
45
32
33
32
33
32
32
34
33
33
32
33
32
32
33
32
33
32
32
32
35
33
32
32
32
32
33
32
33
33
32
55
32
33
32
32
32
32
32
32
33
32
32
32
37
34
24065
13971
3872
32
32
32
34
32
33
33
32
33
38
32
32
32
32
32
35
38
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
35
47
32
33
33
33
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
38
32
32
32
33
38
32
33
32
43
32
33
32
32
32
32
33
32
34
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
36
35
32
33
32
33
32
33
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
33
33
32
35
32
33
32
33
33
35
33
32
32
33
33
33
32
32
32
33
34
32
33
32
32
32
32
46
32
33
33
32
32
32
33
32
35
33
32
33
32
40
32
32
33
32
35
33
32
32
32
33
32
32
32
33
33
32
33
32
32
470
32
32
32
52
32
32
34
33
33
32
32
33
32
33
32
32
32
32
36
32
33
33
32
34
32
32
39
32
32
32
35
34
33
32
32
33
33
33
37
32
32
32
32
42
33
34
32
33
32
32
40
40
32
32
32
33
33
32
32
32
32
33
34
33
33
32
34
32
33
34
33
35
32
32
32
33
33
32
35
33
33
32
33
33
32
33
34
33
32
32
32
32
33
32
33
32
32
32
32
33
32
39
32
32
34
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
32
32
33
34
32
33
32
33
32
33
34
32
33
32
33
32
32
32
32
32
33
33
33
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
32
32
33
32
32
32
32
36
39
33
32
32
32
32
33
32
32
32
32
32
38
35
34
32
33
32
42
32
33
32
32
33
32
33
33
32
33
32
16403
6311
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
45
33
32
34
32
33
32
37
34
36
33
32
33
32
32
32
32
33
32
33
32
34
35
32
33
32
32
33
32
33
32
33
38
32
33
32
33
40
32
33
32
34
32
42
39
32
33
32
33
32
32
33
32
34
32
33
32
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
33
33
32
33
32
34
32
32
33
34
32
32
32
32
32
33
33
33
33
32
32
32
33
32
43
33
32
32
32
33
32
32
37
35
33
34
32
33
32
45
32
33
33
32
34
32
33
32
34
32
34
33
33
33
32
32
32
32
33
32
33
32
32
33
32
33
33
34
32
32
34
32
33
33
32
32
34
33
34
33
33
34
35
36
33
32
32
33
32
33
45
32
33
32
33
33
33
34
33
46
33
33
32
33
32
33
33
34
33
32
32
39
32
33
33
33
36
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
33
34
32
32
36
34
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
34
33
32
32
33
38
32
33
32
32
32
33
32
34
32
32
36
32
33
32
37
33
32
33
32
32
33
32
33
32
36
33
32
35
32
34
32
33
32
32
33
32
33
32
32
32
36
33
33
33
32
32
33
32
33
32
32
32
33
32
32
32
32
32
32
32
33
32
34
33
32
34
32
33
32
34
34
32
33
32
33
32
33
32
32
32
32
32
33
33
32
32
33
34
32
37
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
33
32
32
32
35
33
32
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
32
32
33
36
32
33
32
36
33
33
32
32
33
41
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
33
33
33
32
33
32
33
32
33
45
32
37
32
33
32
33
32
32
33
32
33
48
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
34
33
32
32
32
34
33
32
33
33
32
42
33
32
32
32
33
32
32
32
33
32
32
32
32
40
32
32
32
32
33
32
34
32
32
33
33
33
32
33
32
32
32
32
35
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
35
33
32
34
33
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
35
32
34
32
32
35
32
33
32
32
33
32
33
33
33
32
32
33
32
35
32
32
32
32
33
32
33
32
41
36
32
33
32
32
32
32
38
32
33
33
32
38
32
37
32
32
32
35
33
33
33
32
32
33
32
33
32
32
32
32
33
33
33
33
33
32
32
33
32
35
32
32
33
32
33
34
32
32
32
33
32
33
35
46
32
35
33
33
32
32
32
33
32
32
33
37
33
32
33
32
33
33
32
33
39
32
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
44
32
32
33
32
33
32
32
33
32
33
32
33
32
34
33
32
33
32
32
36
32
33
42
33
32
32
32
32
33
32
32
33
32
33
32
33
34
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
33
32
32
32
32
33
32
32
32
34
32
32
33
32
32
32
34
34
32
32
34
32
32
32
34
32
32
33
32
33
32
33
32
32
33
32
33
32
34
33
32
33
33
44
34
32
32
32
40
32
32
32
32
33
32
33
33
32
33
33
33
32
32
32
32
33
32
33
32
32
37
32
33
32
32
32
43
33
32
33
32
32
33
32
33
32
32
32
32
32
32
41
36
32
33
32
33
32
38
32
32
34
32
33
32
32
33
32
33
32
32
38
32
33
32
33
32
32
36
32
33
32
32
32
32
32
32
33
32
39
33
32
33
32
32
33
32
33
32
33
39
32
33
32
33
32
32
43
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
35
32
32
32
33
32
32
33
32
33
32
32
34
32
32
32
33
32
32
32
33
33
32
32
33
32
33
32
33
32
32
42
32
34
32
34
32
32
33
32
34
32
32
33
32
33
32
32
33
32
51
32
33
32
32
32
33
33
33
32
38
33
38
32
33
34
33
33
32
32
47
32
32
42
33
33
38
38
32
32
32
32
32
32
32
32
32
33
32
32
32
43
37
32
33
34
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
33
32
32
32
33
39
32
34
32
33
32
32
32
34
33
38
32
32
32
33
32
33
52
32
33
36
33
32
33
34
32
33
32
33
32
32
33
32
33
33
32
35
36
33
32
32
43
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
52
33
32
33
32
35
33
32
33
33
32
33
32
33
33
32
32
32
33
32
33
33
39
32
32
33
32
33
34
32
32
32
33
32
32
36
32
36
32
32
32
33
33
32
32
32
32
34
41
33
32
34
33
37
36
32
32
33
32
33
32
34
32
32
33
32
33
32
34
33
32
35
32
32
32
32
33
33
33
33
32
32
32
33
32
32
33
32
33
38
32
32
32
32
32
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
33
33
33
32
32
32
33
32
32
32
32
33
32
35
33
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
36
32
35
33
32
32
36
33
33
32
33
32
32
32
32
33
32
33
32
35
32
32
33
32
32
32
32
33
34
32
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
33
33
32
33
32
32
32
32
34
32
32
33
32
34
32
33
32
32
33
32
33
32
32
34
32
33
32
32
33
32
33
40
33
32
39
33
32
33
32
32
32
32
34
32
32
32
32
33
48
33
32
32
1275
32
33
34
33
32
32
33
33
34
32
32
42
32
36
40
33
32
32
33
32
32
32
32
34
32
33
34
32
32
32
33
32
32
35
32
33
33
33
32
32
32
32
33
33
32
33
32
33
32
32
32
33
33
32
33
32
33
33
32
33
32
32
33
32
33
34
32
32
32
32
32
33
33
32
32
33
33
32
32
32
32
34
32
32
32
32
35
*
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
37
32
33
32
32
33
32
33
33
32
33
32
33
39
32
33
40
33
46
35
32
32
32
32
35
32
33
37
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
35
34
32
33
33
32
33
32
33
32
32
33
32
34
32
32
35
36
32
32
32
32
33
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
33
32
34
32
32
33
32
33
32
37
33
33
33
33
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
39
32
35
32
33
32
32
32
32
33
32
32
38
32
33
32
32
32
33
33
32
32
33
32
32
32
32
32
33
32
32
33
33
32
33
32
33
32
33
32
32
34
32
32
32
38
32
32
32
32
33
32
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
33
33
35
32
33
32
32
32
32
32
35
32
33
32
32
33
32
32
32
34
32
32
32
32
33
33
35
32
33
33
32
33
36
33
33
32
33
33
32
32
32
34
32
32
33
32
33
33
32
32
32
33
32
33
36
32
33
32
35
32
33
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
32
38
32
32
32
32
32
33
32
32
32
32
35
32
33
32
32
32
32
33
32
34
33
40
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
38
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
35
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
39
32
32
33
32
32
32
32
33
33
33
33
32
32
33
33
32
49
32
32
37
32
32
33
32
33
32
32
32
32
38
32
38
32
32
32
32
34
32
32
33
32
33
35
32
33
32
33
32
32
32
32
33
32
32
32
32
33
37
32
32
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
33
33
37
33
32
32
33
32
33
32
32
37
32
33
32
33
32
32
33
32
33
32
38
33
32
33
32
32
35
33
32
32
34
32
32
33
*
*
33
32
32
33
32
32
32
32
32
32
34
32
32
32
33
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
36
34
33
33
33
32
32
32
32
35
32
32
33
32
33
32
33
32
32
33
49
32
33
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
34
32
32
32
42
32
33
32
32
33
32
37
32
32
32
34
36
32
33
32
32
42
32
33
32
32
33
32
33
32
32
33
35
33
32
32
32
32
33
32
33
33
32
32
32
32
34
33
32
32
35
32
32
32
32
32
32
32
32
32
33
32
36
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
35
33
33
32
33
32
35
33
32
32
32
33
32
33
32
32
33
32
33
49
32
33
32
33
32
32
32
32
40
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
92
32
32
33
33
33
32
32
33
32
33
32
32
32
32
35
32
32
32
43
33
32
33
32
32
33
32
33
32
33
33
32
33
35
32
33
36
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
34
36
32
32
33
33
33
32
32
41
32
33
32
33
32
32
33
32
33
35
34
32
36
33
32
32
33
34
33
32
32
32
32
35
35
32
34
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
39
33
38
35
33
32
33
32
33
32
32
33
32
33
32
32
40
39
33
32
32
32
32
33
32
32
32
32
33
42
32
32
32
33
32
10556
472
32
33
33
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
32
36
32
33
32
32
33
34
33
32
35
32
32
33
32
33
32
32
33
36
34
417
32
33
32
35
38
34
33
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
33
32
35
32
32
32
32
33
32
32
32
38
33
32
34
33
32
32
32
33
32
32
33
32
33
32
32
34
36
33
32
32
32
32
33
32
32
34
32
33
32
32
32
32
33
42
33
35
32
34
32
33
32
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
33
33
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
38
32
34
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
32
33
32
33
32
32
32
35
33
33
32
32
33
33
32
32
33
32
33
32
32
32
32
34
33
33
32
32
32
32
33
32
32
33
28866
18776
8626
32
33
33
34
32
38
32
32
33
33
32
32
32
33
32
35
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
33
32
32
33
32
32
32
32
34
33
32
32
32
33
33
33
32
32
32
33
33
32
32
33
41
33
32
32
33
32
33
32
32
33
32
37
32
32
32
33
33
33
33
32
32
34
33
37
32
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
32
32
32
33
32
33
32
32
33
32
34
32
32
32
33
33
32
32
32
32
33
33
32
39
32
33
32
33
34
32
33
33
33
32
32
32
32
33
32
32
33
32
33
40
32
32
32
32
32
32
33
32
32
32
32
32
33
33
32
33
33
35
33
32
33
32
32
32
42
33
32
32
33
42
33
32
32
35
32
37
36
47
32
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
34
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
13551
3458
32
34
32
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
32
32
33
34
32
36
33
33
32
34
33
33
32
32
35
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
34
33
33
32
32
33
33
33
32
651
32
32
33
32
32
32
32
33
33
34
34
32
32
32
33
32
32
32
33
33
32
32
32
32
34
35
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
34
32
33
32
34
32
35
33
32
32
32
34
34
33
33
32
33
32
32
35
32
32
39
32
33
32
32
33
44
33
32
34
32
32
41
40
32
32
32
33
32
35
32
32
33
32
34
33
32
32
32
33
32
32
33
32
33
32
32
39
32
33
33
32
36
51
33
32
33
32
32
33
32
33
32
32
32
37
33
32
32
32
32
36
32
32
33
33
33
35
33
32
32
32
32
33
35
37
32
32
36
32
32
33
32
32
32
32
33
34
33
34
32
32
32
32
35
33
33
34
39
32
33
32
33
11755
1665
48
32
35
32
33
33
36
32
32
33
33
32
43
32
32
33
32
33
33
32
33
34
33
40
32
32
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
34
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
33
33
33
32
32
32
32
33
32
32
48
36
33
36
33
32
32
32
32
33
32
32
37
32
33
33
32
33
32
33
32
32
32
37
33
32
48
32
32
33
32
33
33
32
35
32
33
32
35
41
32
33
34
36
32
32
32
33
36
32
32
33
32
32
32
32
32
33
48
32
32
32
36
33
32
32
33
32
33
33
32
32
32
33
39
36
33
32
39
32
34
34
32
34
34
33
32
32
51
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
36
34
33
32
32
32
33
34
33
32
35
35
33
32
32
32
32
33
36
33
32
32
32
32
33
33
33
32
32
33
33
32
33
32
32
32
32
35
32
33
32
32
32
37
33
32
33
32
32
33
32
33
32
32
33
32
37
32
32
33
34
33
32
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
33
34
32
32
35
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
33
32
46
32
34
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
35
34
32
34
32
33
33
32
32
32
33
33
35
33
43
33
32
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
37
33
32
32
32
32
32
32
33
32
32
34
36
33
32
32
33
32
33
32
38
37
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
62
36
32
32
33
32
32
32
32
34
33
32
33
32
34
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
41
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
40
40
32
33
32
32
32
34
32
33
50
32
34
32
33
32
32
33
34
33
32
32
33
32
33
32
33
32
32
33
32
35
32
33
40
32
33
33
32
32
32
38
32
36
32
41
32
32
32
33
33
33
32
33
32
32
32
32
36
32
32
39
32
32
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
32
32
33
32
41
32
32
33
33
32
32
32
32
33
32
32
32
40
32
33
33
32
33
32
33
33
32
32
32
38
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
34
32
32
33
32
33
32
32
32
32
38
32
32
32
32
32
32
34
32
32
32
34
33
32
32
33
38
33
32
32
32
32
34
32
33
32
34
33
32
36
32
32
32
32
33
32
47
32
32
32
32
32
33
32
32
32
33
32
45
35
32
32
32
32
32
32
33
32
32
37
32
33
33
32
32
32
33
32
33
32
33
32
32
33
32
35
33
33
40
38
34
33
52
34
32
32
32
32
33
32
33
32
40
32
32
33
32
32
33
32
33
35
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
35
32
32
32
33
33
32
34
32
35
32
32
33
32
32
32
32
34
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
34
33
32
32
32
33
36
32
32
32
33
32
34
32
32
33
42
33
32
32
33
33
33
32
32
33
33
48
32
32
32
32
32
37
34
33
32
32
32
33
32
32
33
32
32
39
32
34
32
32
32
33
32
32
33
32
32
32
32
33
38
33
43
35
32
33
32
32
32
32
37
33
32
34
32
32
40
32
33
32
32
32
32
33
32
32
32
33
33
33
37
34
34
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
34
32
36
32
32
33
32
33
32
38
33
32
33
32
32
33
33
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
34
33
33
33
32
32
34
34
33
32
36
33
32
33
37
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
33
32
33
32
32
32
32
34
32
32
38
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
38
40
32
32
32
32
33
32
34
32
32
34
32
33
33
32
32
32
33
32
33
40
32
32
32
34
32
32
34
32
32
32
33
32
32
33
32
33
47
33
34
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
35
33
32
32
33
33
32
32
32
32
33
32
32
32
32
33
46
32
32
32
32
32
33
32
34
32
32
35
32
32
33
34
33
32
32
32
32
35
33
33
32
32
33
32
33
32
32
33
33
33
34
32
33
33
32
32
32
33
32
33
33
36
32
32
33
32
33
32
32
32
32
33
32
33
42
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
32
33
33
33
32
33
32
32
32
32
32
32
32
32
32
35
32
32
33
50
32
32
32
32
33
33
32
32
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
45
32
38
33
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
32
34
33
32
32
36
36
33
33
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
33
33
33
34
33
32
33
32
32
33
32
33
32
32
33
32
43
32
33
32
32
32
32
33
32
32
32
32
33
32
37
32
32
32
32
32
32
32
32
33
33
32
32
32
32
32
32
33
40
36
33
32
37
32
32
35
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
42
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
32
32
33
32
40
32
32
33
32
33
32
34
32
32
33
32
32
32
32
33
34
33
32
32
33
32
53
32
32
32
32
32
32
32
32
32
33
32
33
32
35
32
32
32
32
32
32
32
33
32
33
32
32
32
32
37
32
32
32
33
32
32
33
32
39
32
35
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
7225
32
32
35
32
33
32
32
32
32
32
32
32
38
32
33
32
33
32
36
34
32
33
32
33
32
32
33
33
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
34
33
32
32
32
33
34
32
32
32
32
32
32
32
36
32
33
43
33
32
32
32
32
33
32
32
32
32
38
36
33
32
32
33
32
33
32
32
33
32
35
35
33
32
33
34
32
33
32
38
32
32
33
32
34
32
36
33
32
33
32
32
36
32
33
32
32
32
32
33
32
33
32
33
32
33
33
34
32
33
32
34
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
33
32
32
33
32
34
32
42
33
33
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
33
34
33
34
33
32
32
33
32
33
34
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
35
33
32
35
32
33
33
34
32
33
33
32
32
32
32
33
32
32
33
36
33
35
33
32
41
33
32
33
32
32
33
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
32
33
43
32
32
33
32
41
32
33
32
37
32
32
34
32
33
32
32
33
32
33
32
32
33
35
33
34
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
37
32
32
32
34
32
32
32
32
32
32
33
32
34
33
32
32
32
33
32
32
32
32
33
32
37
33
32
33
32
32
32
33
32
32
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
39
34
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
33
33
32
33
33
33
32
32
32
32
32
32
41
33
32
32
36
32
32
33
33
35
34
33
35
32
32
33
32
32
34
32
33
33
34
33
33
33
32
32
36
32
33
32
33
34
32
33
32
32
32
32
40
32
33
32
33
32
32
41
32
33
32
32
33
47
33
33
37
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
40
33
32
32
33
32
33
32
34
32
37
33
33
33
35
32
32
32
33
32
32
54
32
33
32
32
32
32
32
32
33
32
32
44
40
33
32
32
32
32
34
32
32
32
32
32
32
33
32
32
32
32
40
32
32
35
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
35
34
49
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
39
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
40
32
32
33
33
32
32
32
32
33
35
32
32
32
33
32
32
38
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
34
33
32
34
32
32
32
32
33
32
32
33
33
39
32
32
32
32
32
41
33
32
32
33
32
33
32
32
33
32
32
36
34
32
32
33
32
32
32
32
32
34
35
33
32
48
39
33
32
32
33
32
32
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
32
32
32
49
32
33
33
34
33
32
35
32
32
32
32
34
33
32
33
32
33
32
33
35
32
33
32
33
33
32
32
39
33
32
46
32
35
32
32
33
44
32
33
32
33
32
32
33
32
38
32
33
32
39
33
32
32
32
32
33
32
40
40
32
32
40
33
32
32
32
32
34
32
36
32
32
32
32
33
34
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
37
32
33
32
34
33
32
35
35
34
33
32
33
32
32
32
32
33
32
33
32
32
32
32
42
32
32
32
32
33
33
39
32
32
32
32
33
32
38
33
32
33
48
32
33
32
33
32
32
32
34
33
32
33
36
32
33
32
33
32
37
32
32
32
32
33
33
32
32
33
33
42
32
33
32
35
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
34
33
34
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
33
32
32
33
33
32
33
32
32
32
32
39
32
32
32
32
45
32
32
33
32
32
32
33
32
32
33
32
33
35
32
32
32
33
32
32
32
32
33
36
33
32
32
33
32
33
33
32
34
33
33
32
32
34
32
33
32
32
32
32
33
33
33
32
32
32
36
33
33
32
33
32
33
32
32
32
32
36
33
32
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
36
32
33
32
33
32
32
33
32
48
32
32
32
33
32
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
38
33
32
32
33
32
33
32
33
32
32
32
32
36
32
34
33
32
33
32
33
33
32
32
33
32
33
32
32
32
33
32
32
33
32
32
32
32
34
32
35
33
32
32
32
33
32
33
33
32
33
32
33
32
32
33
34
33
32
41
33
32
33
38
36
32
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
33
32
32
32
41
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
38
32
32
43
32
32
32
34
33
32
35
33
32
33
32
32
32
32
32
33
32
33
33
35
32
37
32
32
33
42
33
32
32
33
32
35
32
46
32
32
33
32
47
32
32
33
32
35
32
32
36
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
32
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
34
33
32
33
33
32
32
32
32
32
32
33
32
33
41
32
32
32
34
32
32
33
32
32
32
32
41
32
32
35
32
35
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
33
33
32
32
33
32
34
32
33
32
32
33
32
35
32
32
33
33
33
33
32
32
32
33
32
32
32
32
33
32
34
32
32
32
32
33
33
32
33
32
33
32
33
33
34
35
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
95
32
33
34
33
32
34
32
32
33
32
33
32
32
34
38
33
32
32
32
32
33
33
34
33
32
34
33
33
32
35
33
32
41
33
32
32
32
33
32
32
34
32
33
32
32
33
32
33
32
33
34
32
32
32
33
32
33
33
32
35
33
43
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
50
32
32
40
36
32
32
32
32
32
32
33
33
33
33
39
33
33
32
33
32
33
32
36
32
32
33
32
32
33
32
32
32
33
33
32
32
33
34
32
33
33
32
33
37
32
33
32
33
41
32
32
32
33
33
32
32
32
33
35
33
32
39
33
32
33
33
34
32
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
33
32
32
32
36
32
32
33
32
32
32
32
32
32
33
33
33
32
43
32
32
33
33
32
33
32
33
32
32
50
32
33
32
32
32
32
33
33
33
32
32
37
32
38
34
32
32
32
34
32
32
33
32
32
32
32
32
32
33
32
33
33
39
33
32
33
37
32
33
32
33
32
32
32
32
33
35
41
36
32
32
32
32
33
38
32
32
33
33
32
33
32
33
32
33
32
32
33
32
32
33
38
33
32
32
33
32
33
32
33
33
32
33
33
33
49
32
33
32
33
32
32
33
44
33
35
32
32
32
32
32
35
33
32
33
32
33
32
32
33
32
33
32
45
33
33
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
41
41
35
32
33
32
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
39
32
32
33
32
32
32
32
41
32
33
32
33
33
32
33
32
32
33
32
33
33
32
34
32
33
32
33
32
32
33
43
33
35
32
32
32
34
32
32
45
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
32
34
35
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
32
32
32
35
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
33
32
32
35
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
35
32
35
32
32
33
32
32
32
32
33
233
33
32
32
33
32
32
32
32
34
32
33
33
32
32
32
33
34
32
32
32
33
37
32
33
32
39
32
32
32
32
33
32
35
32
32
32
32
33
32
32
33
33
33
32
32
32
37
32
32
32
33
32
33
33
33
32
32
33
36
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
35
32
41
33
32
33
33
32
34
32
33
32
32
33
36
32
32
32
33
33
32
32
32
33
32
33
36
32
33
32
32
32
32
34
34
33
32
32
33
32
33
36
32
32
33
33
32
34
32
33
32
32
33
32
32
32
32
458
32
32
33
32
33
34
33
32
32
33
32
32
32
32
34
32
32
32
33
32
32
33
32
32
40
32
33
32
32
33
32
33
32
32
33
32
34
32
46
32
32
32
33
33
32
32
53
32
33
32
32
33
41
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
42
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
36
32
32
32
32
33
32
32
33
33
32
32
32
32
32
34
36
32
33
34
35
33
33
32
32
32
33
33
32
32
32
32
33
33
37
33
32
34
32
32
32
33
33
32
33
33
32
32
32
33
32
32
32
32
36
32
32
32
32
32
32
32
32
32
32
32
33
34
32
33
32
33
32
32
36
32
33
32
32
33
32
33
37
32
32
32
33
36
32
32
32
32
32
32
32
33
32
32
33
32
32
33
32
36
32
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
32
74
37
32
32
33
32
32
32
32
33
32
32
32
36
37
32
32
33
32
36
44
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
38
34
33
34
32
37
33
33
32
32
32
32
33
32
32
32
32
33
34
34
33
2175
33
34
33
33
32
33
32
37
32
32
33
32
33
40
32
32
32
35
32
32
32
39
32
32
32
32
33
33
33
33
33
32
33
32
33
46
32
33
32
33
33
35
33
32
33
32
32
32
32
33
32
33
32
32
33
32
37
33
32
32
32
33
32
32
32
32
37
32
32
34
33
33
35
33
32
36
33
32
33
33
32
38
32
33
32
32
32
33
40
32
33
32
33
33
32
45
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
34
32
35
32
32
32
50
33
32
32
32
32
33
36
33
33
32
33
32
41
32
32
33
32
33
32
32
33
32
35
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
33
33
33
32
33
32
33
32
32
42
32
33
36
32
34
32
33
33
32
32
32
33
33
34
32
32
33
37
35
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
47
37
48
32
33
32
33
41
32
33
32
33
32
32
32
32
33
32
32
32
36
33
32
33
33
32
33
32
33
32
32
33
33
33
33
34
32
37
33
32
32
32
32
33
32
33
32
44
32
32
51
34
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
35
70
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
33
32
32
32
32
32
33
33
32
32
32
33
32
32
33
33
32
33
32
33
32
32
49
42
33
32
32
32
35
33
32
32
32
32
40
33
33
33
33
33
32
33
32
32
33
33
33
32
32
32
32
33
32
33
32
45
33
32
33
32
34
32
32
33
32
32
33
32
33
32
41
34
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
33
34
33
32
33
33
32
33
34
33
32
32
33
32
33
32
32
33
32
32
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
32
33
32
32
32
33
38
32
34
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
45
32
34
32
32
33
32
33
42
32
32
33
33
32
32
32
32
37
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
36
32
32
40
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
35
32
32
32
32
32
32
33
32
41
42
32
33
33
32
38
32
33
32
32
32
32
32
32
32
41
32
32
32
33
32
33
33
32
33
33
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
33
32
32
32
32
40
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
33
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
32
32
38
32
32
32
34
33
33
34
33
32
34
33
33
32
35
32
34
33
42
38
33
32
33
32
32
33
32
33
33
32
32
33
33
32
33
32
32
39
32
33
32
32
32
32
33
33
32
33
32
33
33
32
32
37
38
42
33
41
32
33
32
33
32
32
32
32
33
32
39
32
32
33
32
33
32
32
33
32
39
32
32
33
32
33
36
32
32
32
33
32
32
33
37
34
32
32
32
32
32
33
33
32
32
32
32
33
32
32
34
32
33
33
32
33
32
33
32
32
32
32
32
32
33
32
32
35
34
33
32
32
33
32
32
33
32
32
32
34
32
32
32
33
32
32
33
32
32
33
33
33
33
32
33
32
33
33
32
32
32
35
32
33
32
32
32
32
32
32
32
32
33
33
32
33
33
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
33
32
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
39
33
32
32
32
32
34
32
33
32
32
32
33
40
32
32
33
32
34
42
32
33
32
33
33
33
32
47
34
32
33
32
34
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
33
32
32
34
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
33
32
33
32
35
33
32
33
32
33
32
32
32
34
32
32
32
33
32
33
32
33
32
32
32
32
35
32
32
33
32
33
33
33
32
33
40
33
34
32
32
32
35
33
32
32
33
32
33
32
32
32
34
33
32
33
32
32
33
32
33
32
32
47
32
33
32
33
33
33
32
32
33
32
32
33
32
33
34
32
32
32
33
36
33
32
32
32
32
33
33
32
32
32
34
32
32
33
34
33
32
33
32
33
33
32
32
32
32
32
32
32
32
32
34
32
32
32
33
33
32
32
32
48
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
36
33
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
32
33
32
*
32
33
32
32
33
32
33
34
32
52
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
39
32
37
32
33
45
32
33
32
33
32
32
32
32
32
32
32
32
32
33
34
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
35
34
32
33
33
33
32
33
32
32
34
32
32
33
38
33
32
35
33
32
33
34
33
33
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
34
32
32
32
32
34
35
33
32
32
33
32
38
39
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
39
33
33
34
33
32
32
33
32
32
33
32
33
34
33
32
32
32
33
32
33
32
33
34
33
33
33
32
32
36
32
32
33
32
33
33
33
32
33
33
33
40
32
32
34
34
32
33
33
32
32
33
42
33
32
32
33
32
33
43
32
32
33
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
34
32
32
33
32
33
33
33
32
33
32
39
34
32
33
32
32
32
32
33
32
33
32
32
32
33
33
36
32
34
33
33
32
33
33
34
33
32
32
32
32
33
32
33
32
36
33
34
33
32
33
37
32
32
32
33
32
32
34
32
33
34
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
43
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
34
33
32
32
32
33
148
33
32
32
32
32
33
32
32
33
32
34
32
32
33
34
33
32
32
33
35
33
35
33
32
32
33
32
35
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
40
32
33
32
32
33
32
33
32
33
32
32
33
32
38
32
34
32
32
33
32
32
33
32
33
32
33
33
32
32
32
38
32
32
32
35
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
28371
18295
8213
32
34
32
38
32
33
32
32
33
32
33
32
32
32
32
33
32
32
35
32
34
33
33
32
33
32
32
33
32
32
34
32
36
35
32
33
32
33
32
33
35
33
33
32
33
32
33
38
32
33
32
32
32
32
37
40
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
33
33
32
32
32
34
33
32
32
32
33
34
32
32
32
32
32
33
32
32
33
32
39
32
32
33
32
32
32
32
32
32
33
33
32
33
32
32
32
33
33
33
32
32
33
32
32
33
32
33
67
33
32
32
32
32
35
33
33
33
32
33
32
32
32
32
32
32
33
32
32
33
32
35
32
32
32
34
33
32
33
32
32
35
43
33
32
32
37
32
34
32
32
32
32
32
32
42
33
32
32
32
33
35
32
33
32
33
32
32
32
32
33
38
50
33
32
33
33
33
33
32
32
32
33
32
33
33
32
35
32
32
38
33
34
34
35
35
35
34
32
33
32
33
33
32
33
32
33
33
32
47
32
33
32
32
38
32
33
32
32
33
32
33
32
33
32
36
32
35
33
32
33
32
32
33
33
33
32
41
33
33
32
32
32
33
44
32
33
33
33
33
33
32
36
33
32
33
32
33
32
32
36
32
32
32
32
33
32
32
32
32
33
32
33
32
36
32
32
33
32
33
32
32
33
32
33
40
32
32
33
33
32
32
32
39
32
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
34
32
33
33
33
33
32
33
33
32
32
32
33
39
33
32
32
32
32
45
32
33
33
35
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
33
32
33
32
34
32
32
32
32
33
32
33
32
32
39
46
33
32
33
32
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
34
32
33
32
36
32
33
33
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
39
36
32
32
33
32
41
32
32
33
34
35
32
32
33
33
33
33
32
33
37
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
34
32
33
33
32
37
32
33
32
33
35
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
33
32
32
32
32
34
33
32
33
32
33
32
33
32
32
33
33
33
32
32
36
32
33
32
32
32
32
32
32
33
33
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
34
32
32
33
32
33
32
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
34
38
33
32
33
32
32
32
34
32
32
32
32
32
32
32
33
32
33
41
32
32
32
35
32
32
32
32
33
32
32
33
32
33
35
33
33
32
32
33
35
32
33
33
32
33
32
33
33
33
32
32
34
32
32
33
32
33
32
35
32
32
33
41
32
32
32
32
32
33
32
34
32
32
33
35
33
33
38
32
32
33
33
32
32
32
34
32
33
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
10996
901
33
32
32
32
40
33
32
33
32
32
32
32
32
32
46
33
32
33
32
32
35
32
33
32
33
32
32
32
32
35
32
32
32
32
32
32
33
32
36
37
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
34
32
33
32
32
33
33
32
32
32
32
33
34
32
33
33
41
33
32
36
32
32
33
32
33
32
32
33
32
33
32
33
33
369
35
32
33
32
32
37
32
33
32
32
42
45
34
32
33
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
47
32
32
32
34
32
34
32
32
32
33
32
43
33
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
34
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
36
33
32
32
32
32
33
32
32
33
33
33
40
33
32
32
32
33
33
32
32
32
32
34
32
32
32
33
33
32
32
33
32
32
32
33
32
32
33
32
35
32
32
32
32
33
32
32
32
32
33
32
33
33
32
36
35
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
43
33
32
33
32
34
32
32
33
34
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
34
32
37
41
33
33
32
32
32
36
32
33
33
32
35
32
32
46
32
33
32
32
37
32
33
32
33
33
32
33
32
44
33
32
34
32
34
38
38
33
32
33
32
33
32
32
33
32
32
33
32
32
33
33
32
32
32
39
36
37
32
32
32
33
32
33
32
32
34
39
32
32
34
33
32
33
32
32
33
32
33
32
32
33
32
33
32
50
33
32
32
32
32
33
32
40
32
33
32
32
35
32
33
33
32
33
32
35
32
32
32
32
33
32
32
35
32
36
32
33
33
32
32
32
33
32
32
33
32
38
33
32
33
33
33
32
32
32
32
32
33
33
39
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
32
32
33
32
32
33
36
33
32
32
33
36
32
32
32
32
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
36
33
32
32
33
32
33
32
32
40
32
34
32
35
35
32
33
32
32
34
32
33
32
33
33
32
32
32
33
32
32
33
33
33
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
33
32
33
32
33
32
32
32
34
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
32
32
33
33
36
38
32
34
32
32
32
32
33
33
32
32
32
32
32
33
32
32
32
32
33
38
32
33
32
33
32
32
33
32
33
33
31
33
32
32
42
33
32
32
32
32
33
32
32
32
33
33
39
32
33
58
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
40
33
32
32
33
32
34
32
32
33
34
33
32
35
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
34
34
33
34
32
32
32
34
32
32
33
32
36
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
32
37
33
32
32
32
33
32
32
32
34
33
32
32
32
32
33
34
32
32
32
36
32
33
32
32
45
33
34
33
32
33
32
33
32
32
33
32
34
32
33
32
32
34
33
33
34
32
32
32
33
34
32
32
32
33
32
32
33
32
32
33
33
35
32
32
33
32
33
32
32
32
33
36
32
32
32
44
34
33
33
32
32
32
33
32
33
35
32
33
32
33
35
33
32
32
33
32
32
33
38
33
32
32
32
32
48
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
36
32
32
32
33
32
32
33
32
33
33
32
33
32
38
32
39
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
*
33
32
32
32
32
38
32
33
32
32
32
33
33
37
32
32
32
33
33
38
39
32
33
32
33
32
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
33
32
32
32
42
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
32
32
33
32
32
32
32
32
32
32
32
37
33
34
33
34
32
33
32
33
36
32
32
32
33
36
37
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
34
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
33
32
33
33
32
32
32
33
32
32
36
32
33
32
32
33
32
33
32
45
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
33
32
32
32
38
33
34
33
32
32
33
32
33
33
32
33
37
32
32
32
34
32
33
32
32
13564
3470
33
32
32
34
32
33
32
42
32
32
33
35
33
32
32
33
32
33
32
32
33
32
34
32
32
32
32
47
32
32
33
32
33
32
32
32
32
32
38
33
32
32
33
32
33
32
35
33
32
33
32
32
35
32
32
34
32
32
32
*
33
33
32
32
33
32
33
33
32
32
32
33
39
32
32
32
33
32
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
33
33
33
33
32
32
33
32
33
32
32
32
32
32
32
32
32
34
33
32
33
32
32
32
32
33
44
32
32
33
32
33
32
32
32
33
32
32
33
32
33
32
32
34
332
33
33
35
33
32
33
38
34
32
32
32
33
33
33
42
33
32
33
36
32
38
32
37
32
32
37
32
33
43
33
34
32
37
32
35
32
32
32
33
39
32
32
32
32
34
32
32
32
33
33
32
33
32
32
33
32
33
32
32
32
34
33
32
34
33
32
33
32
32
32
32
33
33
33
32
32
33
32
40
32
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
33
33
32
33
32
38
35
32
32
32
40
32
33
32
32
33
33
32
32
32
33
32
32
33
34
33
32
33
32
32
33
32
33
32
97
33
32
34
32
32
33
32
34
38
32
32
32
33
33
33
32
32
39
32
32
32
32
32
934
33
32
32
281
32
33
32
32
32
32
33
32
32
33
32
33
32
32
42
32
33
32
33
33
32
32
32
33
32
32
33
32
33
34
32
38
32
33
33
32
32
36
35
33
32
39
32
33
32
33
32
32
33
32
33
33
34
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
37
32
35
34
34
33
35
35
32
43
33
32
36
32
32
32
32
35
33
32
34
32
33
32
33
32
32
34
36
33
32
35
33
32
33
33
32
32
32
33
32
38
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
34
32
33
32
33
32
32
33
32
36
33
32
32
32
36
42
33
32
35
33
32
32
33
33
32
32
32
32
32
35
33
32
33
36
33
32
32
32
32
33
32
32
32
32
37
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
34
32
33
32
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
37
33
32
33
36
32
33
32
33
33
32
40
32
33
35
37
34
32
33
32
40
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
39
34
32
33
32
33
32
32
33
33
33
32
32
33
32
33
43
32
32
32
33
32
32
33
32
40
36
32
32
32
40
32
38
32
32
43
32
33
35
32
32
33
33
32
34
33
32
33
32
34
32
32
34
32
32
37
32
33
36
33
32
32
33
32
33
32
32
33
32
33
40
32
33
33
33
32
90
32
34
32
32
32
32
32
32
33
33
33
32
32
32
34
33
32
32
32
33
33
32
32
32
32
32
32
32
32
33
32
33
41
32
33
34
33
32
33
32
33
33
35
32
37
41
33
46
32
32
32
33
32
33
33
32
32
32
33
32
32
33
38
33
32
33
33
32
33
32
33
32
37
32
32
33
32
32
33
32
33
33
33
33
32
33
32
32
32
32
32
32
32
34
32
33
32
32
32
32
33
32
33
32
32
32
32
33
34
32
32
32
33
32
32
32
32
33
32
32
32
32
32
33
32
32
33
43
32
34
32
32
33
32
36
33
41
32
37
57
32
36
33
32
33
32
33
32
37
33
41
33
32
32
32
35
33
32
32
33
37
33
33
36
34
32
33
32
32
33
41
33
32
34
48
32
33
32
33
32
32
32
32
38
32
32
32
32
33
32
32
33
33
33
32
34
33
32
33
32
33
32
32
32
33
33
32
32
33
32
32
32
32
32
36
33
32
32
41
32
33
32
41
32
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
40
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
32
32
33
32
32
33
32
1657
34
33
32
32
33
33
33
32
32
32
32
32
32
32
32
32
33
35
32
32
32
124
32
32
33
32
38
32
34
32
32
33
32
33
32
35
32
32
33
32
38
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
41
32
33
34
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
39
32
32
32
33
32
32
33
32
35
32
32
33
32
33
35
32
34
32
33
32
33
32
32
33
32
32
32
32
35
33
33
32
34
32
32
35
32
32
32
32
32
32
33
33
32
33
32
34
32
33
37
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
33
45
32
32
33
32
38
32
32
32
32
33
32
32
34
35
34
33
32
42
32
32
32
33
39
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
52
32
32
33
36
33
32
32
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
34
32
32
42
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
37
32
34
33
32
32
33
43
33
32
32
32
343
41
32
33
32
32
33
32
33
32
46
32
32
33
32
32
32
33
32
32
33
32
32
32
32
33
33
32
33
32
34
32
32
32
33
32
32
33
32
32
35
32
33
32
37
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
36
32
33
32
33
32
32
45
32
40
32
33
36
32
32
34
33
33
33
32
32
33
32
33
32
32
32
32
33
32
49
33
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
34
32
33
32
32
38
32
33
32
32
32
32
32
35
33
35
32
32
42
33
33
32
33
33
34
32
38
32
32
33
32
32
32
32
32
32
33
32
34
33
32
33
37
32
49
32
51
32
35
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
32
32
32
33
32
32
35
33
32
32
33
32
36
32
32
33
32
32
34
33
32
33
32
32
33
38
32
33
32
32
33
32
34
32
33
33
32
33
32
32
32
55
33
37
33
32
32
33
32
33
32
32
32
34
33
32
32
32
32
34
34
44
32
32
33
32
37
32
32
32
32
33
33
32
32
35
33
32
33
32
32
43
35
33
32
32
32
39
32
32
37
32
34
42
32
38
32
32
33
32
33
33
32
32
32
33
32
32
32
33
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
34
32
32
41
32
32
32
33
33
32
32
35
33
32
32
32
32
33
32
32
33
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
33
32
32
32
38
32
35
32
32
33
32
33
35
33
33
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
36
32
32
35
33
33
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
32
33
32
32
36
32
33
32
33
32
32
41
32
33
32
32
35
33
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
32
33
32
32
32
34
32
33
32
32
32
32
34
32
36
32
32
32
32
32
32
32
32
32
39
33
32
32
32
33
33
32
33
32
32
33
32
32
32
34
32
134
33
32
33
41
37
32
32
32
32
33
32
32
32
32
33
32
49
38
32
32
32
33
32
32
32
34
33
32
33
33
32
33
32
33
32
32
33
33
33
32
33
32
36
33
32
32
38
32
33
32
33
32
32
32
32
33
33
58
32
32
33
33
33
32
32
33
32
43
32
32
32
32
33
32
32
33
32
33
32
33
32
34
32
41
33
32
32
33
32
33
32
32
34
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
34
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
32
32
33
33
769
33
32
33
32
33
53
32
33
32
33
32
32
32
32
33
38
33
32
32
33
32
33
32
32
32
32
33
32
33
33
38
41
32
46
32
32
32
36
33
32
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
36
32
32
33
32
33
33
44
37
33
33
32
32
32
34
33
32
33
32
32
34
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
36
32
32
32
33
38
32
32
32
32
32
32
33
32
32
32
32
32
32
32
36
32
34
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
33
33
32
33
32
32
32
32
33
32
32
35
32
32
32
33
32
38
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
37
33
32
32
33
32
32
32
33
32
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
34
33
32
33
32
32
32
32
33
33
33
32
32
33
32
36
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
33
33
32
49
32
32
33
32
35
54
32
32
33
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
33
32
32
32
33
32
32
32
32
32
33
33
32
32
32
33
32
32
33
32
32
33
32
32
32
33
32
32
39
34
32
35
33
32
32
33
32
32
33
33
35
32
33
32
33
32
32
32
32
33
32
37
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
42
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
35
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
32
32
32
35
33
32
32
32
33
33
32
33
32
32
33
32
33
32
32
32
32
32
72
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
35
33
32
32
32
33
32
44
32
32
53
32
33
32
32
32
34
48
41
32
35
32
34
32
32
32
32
32
38
33
33
41
38
32
33
32
32
32
32
33
32
33
32
35
32
34
33
32
32
33
32
33
32
32
34
32
32
32
41
32
34
38
33
33
32
33
32
32
38
32
33
32
32
36
34
32
33
32
33
32
33
32
32
33
32
34
32
33
32
32
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
33
33
33
32
32
32
32
32
33
33
32
33
34
33
32
32
32
32
33
37
32
33
32
42
32
33
33
32
33
32
34
32
32
33
32
33
34
33
32
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
33
32
32
44
32
33
32
32
34
32
33
32
33
32
32
33
32
32
32
32
33
32
34
32
32
32
34
33
32
33
36
32
33
32
39
32
33
32
32
33
34
33
32
32
33
32
33
37
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
39
32
33
32
33
32
32
33
32
33
32
32
33
34
32
32
33
32
32
33
37
33
32
35
32
34
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
37
33
32
32
32
36
33
32
33
32
34
32
32
33
32
32
32
32
32
39
32
32
32
33
32
33
32
32
34
32
33
32
41
33
32
33
32
32
32
32
33
32
32
32
35
35
32
33
32
32
32
32
33
32
53
32
32
33
32
32
32
32
33
32
35
32
32
33
32
33
45
32
32
32
35
32
33
32
32
33
32
33
33
34
32
32
37
34
32
32
32
33
36
33
32
32
33
32
33
32
32
33
43
34
32
38
41
33
35
32
33
33
32
32
32
44
33
40
33
32
33
32
32
32
32
33
32
33
32
41
32
32
33
32
32
33
32
33
32
32
33
45
44
32
32
33
38
32
55
33
32
32
33
32
33
35
32
33
32
32
36
37
36
32
32
32
33
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
36
32
32
40
32
35
32
33
33
32
33
32
33
32
32
47
32
33
32
32
33
37
32
37
33
32
32
32
32
33
32
32
32
32
33
32
32
40
37
33
35
32
32
32
32
32
36
35
33
33
32
32
32
32
32
32
35
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
38
33
32
32
32
34
33
32
32
33
32
34
32
33
32
32
32
32
32
32
32
32
48
33
32
32
32
39
33
32
37
32
32
33
33
33
32
32
32
32
33
33
32
32
32
33
32
33
34
32
32
32
33
32
32
32
32
35
39
32
38
32
33
32
33
33
32
33
32
33
32
36
33
33
33
32
32
32
32
33
32
32
32
35
35
35
33
32
32
32
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
34
32
33
32
36
34
32
36
32
33
32
32
32
32
51
32
33
32
37
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
38
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
37
35
34
32
38
33
34
32
32
47
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
33
33
32
47
33
32
33
32
32
32
32
33
32
32
33
32
33
35
33
32
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
34
32
37
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
33
33
33
32
33
32
33
32
42
33
32
33
32
36
32
32
32
32
33
32
34
32
32
33
32
32
35
33
33
32
32
33
32
34
32
33
37
32
32
32
33
32
32
35
36
34
32
1075
41
32
33
33
33
32
32
37
32
33
33
39
32
32
32
33
32
32
32
33
32
33
34
32
33
32
33
33
32
33
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
34
32
32
33
32
33
32
32
33
32
33
33
32
34
32
33
34
32
32
35
32
32
33
34
32
33
32
33
33
39
32
32
33
32
32
34
32
33
33
33
32
61
33
32
33
32
36
32
33
33
32
32
32
34
33
32
33
32
37
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
35
32
34
33
32
33
33
33
33
32
32
32
33
32
32
36
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
42
33
32
33
32
32
33
32
33
34
32
33
32
33
33
43
32
32
33
32
32
32
32
33
32
33
33
32
32
34
33
32
32
33
32
33
32
32
36
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
36
39
32
32
32
32
32
33
32
32
33
32
33
33
32
34
32
33
32
32
32
32
33
32
34
33
32
33
32
33
33
32
33
32
33
32
32
32
32
45
32
33
34
32
33
32
32
32
32
32
32
32
32
32
32
35
33
32
32
33
32
33
32
33
37
41
32
38
35
32
32
33
32
33
32
32
33
32
33
32
33
38
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
33
33
32
33
33
32
33
32
33
34
33
34
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
52
32
33
32
32
32
32
33
33
32
33
32
34
32
32
35
32
33
32
54
33
32
33
32
33
32
41
33
37
33
37
41
33
32
33
32
33
32
33
33
32
33
42
32
33
32
33
32
32
33
33
33
32
32
36
32
33
32
33
35
33
32
32
33
113
32
33
36
33
33
32
32
32
33
32
32
37
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
35
32
33
32
33
33
32
32
32
33
32
33
32
32
32
33
34
33
33
33
33
34
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
38
33
32
32
32
32
32
37
32
32
32
33
32
33
33
32
33
32
32
32
33
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
33
32
35
33
35
32
32
33
32
35
32
32
42
32
33
33
32
34
32
33
32
32
32
32
33
32
32
32
32
32
38
33
32
32
32
32
33
34
32
34
32
33
32
32
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
43
32
34
34
32
33
35
43
33
32
33
32
33
32
32
33
32
33
32
32
32
32
32
42
34
32
32
32
32
33
33
32
33
32
33
32
32
33
32
34
32
33
32
33
33
36
33
41
32
33
32
33
32
32
33
32
33
37
32
32
32
32
32
33
33
32
33
35
33
32
32
32
32
33
32
32
36
33
33
32
33
33
32
33
32
33
33
32
33
32
33
32
35
32
32
32
32
34
32
32
32
32
33
32
32
33
32
34
32
32
32
32
44
32
32
33
32
33
32
33
33
34
33
32
335
32
32
33
32
33
38
32
33
33
34
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
33
32
32
40
33
33
32
33
43
32
39
32
33
32
33
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
34
32
32
40
32
33
32
33
32
32
32
32
40
45
32
33
32
34
32
32
34
32
33
32
32
32
32
32
32
33
32
32
33
33
45
40
32
32
32
33
32
32
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
33
32
32
32
32
32
33
38
32
33
32
33
32
34
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
33
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
37
32
33
38
32
32
32
33
32
33
33
33
33
33
32
33
34
38
33
32
38
32
33
33
32
33
32
33
32
32
32
33
33
32
32
33
32
32
33
32
33
34
32
32
32
32
32
33
32
32
33
17061
27156
6967
32
33
32
32
32
32
33
32
32
32
40
43
32
32
32
32
33
32
32
35
32
33
32
32
33
32
33
37
32
33
34
33
32
33
35
32
33
32
35
32
32
33
32
33
32
32
34
32
33
32
32
34
33
35
33
32
33
42
36
32
32
33
32
33
40
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
41
33
32
32
32
33
34
33
32
32
33
32
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
37
32
33
34
33
32
32
32
32
33
32
32
33
32
33
34
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
33
32
32
32
33
32
33
33
42
32
32
33
32
32
33
32
33
32
32
32
32
33
32
36
33
32
33
33
32
33
34
33
32
32
39
32
42
32
32
32
34
37
32
32
33
34
32
33
33
32
32
33
32
33
33
32
33
32
33
33
39
33
32
33
32
32
33
32
38
32
33
32
32
33
32
32
32
38
33
32
36
32
32
33
32
32
32
33
33
32
32
35
32
32
32
32
32
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
34
33
32
32
33
32
33
32
32
32
32
33
32
33
33
39
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
35
32
33
33
32
33
32
33
33
34
33
32
33
32
32
32
32
47
32
36
33
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
39
33
46
33
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
39
32
642
32
35
33
32
33
32
32
33
32
33
32
32
33
36
33
35
32
33
32
33
32
32
33
32
33
35
33
32
41
33
32
36
32
32
32
32
34
33
32
32
34
33
32
37
33
32
33
32
32
33
32
33
32
33
40
32
48
32
33
32
32
33
33
33
33
32
33
32
34
32
33
33
34
33
32
32
32
32
33
32
32
32
32
32
33
32
32
32
33
40
33
32
32
36
42
32
32
32
33
32
33
33
50
32
32
33
33
32
32
32
33
32
32
32
32
33
32
39
40
32
35
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
33
32
33
32
33
32
32
33
33
35
33
32
33
32
32
33
32
33
34
36
34
32
33
32
33
33
33
33
32
33
33
33
33
37
34
51
32
33
33
33
33
32
33
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
33
33
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
37
34
33
33
32
34
32
33
32
32
42
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
32
32
33
37
32
32
32
33
32
33
32
32
33
32
35
33
32
33
32
33
32
32
33
32
33
32
33
34
32
33
32
33
34
32
33
32
33
37
20195
10103
32
33
32
33
32
32
33
32
37
33
32
33
32
33
32
32
33
32
33
32
33
33
32
34
32
32
33
32
33
32
32
32
32
33
32
39
43
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
35
32
32
33
32
33
32
32
32
33
33
32
33
34
32
33
32
32
33
33
32
32
33
32
32
33
37
38
32
33
33
33
33
32
34
32
35
32
33
33
32
33
32
32
33
32
33
32
40
36
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
34
34
38
33
32
36
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
45
32
32
33
36
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
33
32
32
33
32
33
37
32
79
32
33
32
32
34
32
33
32
32
33
32
33
32
35
32
32
33
32
33
32
32
35
32
33
34
33
32
32
33
36
33
32
32
33
32
33
33
32
33
32
33
32
33
32
34
33
32
33
33
32
33
33
33
32
32
32
32
32
44
32
32
37
52
32
33
32
32
32
32
33
33
32
34
32
33
32
32
32
33
33
32
33
33
32
37
32
33
33
32
33
32
33
33
32
33
32
33
34
33
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
36
32
38
33
33
32
33
33
32
33
33
33
33
32
33
32
36
35
41
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
43
33
32
33
33
32
33
34
35
33
32
32
34
32
32
8440
33
36
32
33
38
33
33
32
32
32
33
32
33
32
33
32
40
32
32
33
32
33
32
32
33
33
33
33
33
32
38
32
32
33
40
32
33
33
37
32
33
32
32
33
32
34
32
32
32
32
33
32
32
34
32
33
32
38
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
37
32
32
32
32
34
32
32
32
33
33
32
33
32
39
33
32
33
34
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
174
33
32
32
32
32
32
32
33
32
33
32
37
34
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
37
32
32
33
32
33
32
32
33
32
32
32
32
33
32
36
32
1699
32
32
33
32
32
33
32
32
32
33
39
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
33
33
34
32
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
36
33
32
32
33
40
33
32
33
36
32
33
32
33
34
32
37
33
33
32
33
32
32
33
32
33
35
32
32
32
33
32
32
32
32
33
33
36
33
32
33
32
33
32
32
33
32
33
33
33
32
33
33
32
33
32
32
33
32
33
43
32
33
38
33
32
32
33
35
33
32
33
32
33
32
42
33
32
33
33
32
34
32
32
32
32
33
32
33
34
33
32
32
33
32
32
32
33
33
32
36
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
33
32
33
40
33
32
32
33
32
33
32
39
32
32
32
32
36
32
32
33
32
33
32
33
32
32
34
32
33
32
34
32
32
32
32
33
33
32
33
48
35
32
32
33
32
33
32
33
32
32
33
35
34
32
50
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
34
33
32
47
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
39
32
32
32
33
33
32
32
32
33
32
33
32
32
41
32
33
33
34
33
33
33
33
33
33
32
33
32
33
32
32
32
32
33
33
33
32
32
33
40
33
32
32
33
33
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
36
32
33
32
32
33
32
33
32
32
32
33
33
32
33
32
40
34
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
33
32
33
33
32
32
32
33
32
35
41
32
33
32
39
35
34
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
41
32
33
32
32
32
32
33
32
32
39
32
33
32
33
33
32
35
32
33
34
32
32
32
32
32
38
32
32
33
32
32
32
32
32
32
32
32
33
33
32
32
32
36
32
32
32
39
33
33
33
32
32
33
34
33
32
32
32
32
33
36
32
40
34
33
32
33
32
32
33
32
33
33
32
32
33
35
32
33
32
32
33
32
33
33
33
33
32
33
32
33
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
34
32
32
32
33
32
33
32
32
33
32
45
33
32
33
32
32
32
34
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
36
32
34
32
33
32
32
37
32
33
33
33
32
32
32
32
35
41
32
35
32
33
32
33
32
32
33
32
36
33
32
32
32
33
32
37
32
38
33
32
33
32
33
33
32
33
32
33
32
32
33
32
40
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
35
32
33
39
32
32
32
33
32
35
32
32
33
32
33
33
32
37
32
33
33
32
32
33
33
32
32
32
32
33
32
33
32
34
40
32
33
33
32
39
32
33
32
32
33
32
36
32
33
32
32
33
32
33
32
32
32
32
33
32
32
35
35
33
32
33
32
32
33
32
33
32
32
38
32
33
32
32
36
32
33
32
33
46
32
33
33
33
33
32
32
32
33
32
33
32
32
33
32
33
308
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
32
33
38
32
32
32
32
32
33
32
32
32
34
33
37
33
32
32
32
32
34
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
34
32
33
699
33
33
32
32
37
33
34
32
33
32
33
32
33
32
33
33
32
33
32
32
36
32
36
32
32
32
32
33
32
32
33
35
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
42
32
33
33
32
32
33
33
32
33
32
41
32
37
32
32
33
32
32
34
32
33
33
32
32
32
33
32
33
35
32
33
32
47
33
32
32
32
32
32
32
33
32
34
32
32
32
32
33
33
33
32
32
33
32
34
32
32
32
32
33
32
32
33
32
32
32
32
33
34
32
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
36
32
33
32
33
32
42
33
32
33
32
34
32
32
42
32
33
32
32
32
34
33
32
33
33
32
33
32
32
32
32
32
32
32
32
32
33
32
34
33
32
33
32
35
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
33
41
32
32
33
32
33
32
32
33
32
33
32
32
23967
13876
3783
32
32
32
32
33
32
37
32
32
33
32
33
32
32
33
32
33
34
32
32
32
33
32
32
33
32
32
32
43
32
32
33
32
33
32
32
32
33
33
32
32
33
32
32
32
33
32
32
32
32
43
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
38
32
32
32
32
33
32
44
32
32
33
32
32
32
32
32
32
42
32
32
33
32
34
33
32
33
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
36
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
32
34
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
32
32
32
32
32
33
33
32
38
32
33
32
44
33
32
33
32
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
33
32
32
36
32
37
33
32
34
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
33
40
32
32
32
33
32
32
33
32
33
33
42
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
35
32
32
33
32
33
32
32
32
32
33
33
34
33
32
32
32
32
34
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
33
35
32
33
32
33
36
32
66
32
174
32
32
35
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
34
33
32
32
32
34
33
32
34
33
34
32
32
32
33
32
33
32
32
32
40
33
32
33
32
34
41
32
33
34
45
32
32
48
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
34
32
35
32
35
33
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
32
60
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
44
32
36
32
32
34
32
33
32
32
33
32
32
32
32
32
32
33
32
33
34
32
34
37
32
32
32
33
32
34
32
32
33
32
33
34
32
32
32
36
32
47
33
32
33
32
33
32
49
33
32
33
32
32
33
32
33
32
32
32
32
34
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
33
33
32
32
36
32
33
38
32
33
32
39
39
39
40
36
32
37
32
38
32
33
32
32
32
32
33
32
33
32
34
32
32
40
32
32
33
32
33
32
37
34
35
33
33
32
33
32
40
32
32
33
32
34
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
34
32
39
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
37
32
32
32
32
33
34
32
41
32
32
32
33
32
32
32
32
33
32
32
33
37
33
35
32
33
32
33
32
32
32
32
32
45
32
32
32
33
32
33
33
32
33
32
33
32
39
32
32
33
32
32
32
32
33
32
32
34
32
33
32
33
32
32
33
32
33
33
32
35
41
33
32
32
34
32
32
34
32
42
32
33
32
33
33
40
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
32
32
32
33
32
33
33
33
32
1539
33
37
32
32
33
35
32
34
33
32
32
32
32
32
32
33
32
32
32
32
32
32
33
33
32
45
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
39
33
32
35
32
33
32
33
32
32
33
37
33
32
32
32
32
33
33
32
33
32
33
32
32
33
36
33
32
32
32
32
33
32
33
35
32
34
32
33
33
32
40
32
33
32
37
32
32
33
48
33
32
33
33
32
33
32
32
32
32
33
34
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
33
33
32
32
32
33
32
32
33
32
3297
33
32
33
32
32
32
33
32
32
33
35
35
32
32
33
33
33
33
32
54
32
33
32
32
33
32
33
32
32
32
39
33
36
38
33
32
35
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
34
33
33
32
33
32
33
39
32
33
32
33
32
33
32
32
32
32
37
32
33
33
32
33
33
32
32
32
33
32
32
33
32
33
38
32
33
32
33
34
32
32
34
33
32
32
32
32
33
32
32
33
32
32
32
32
42
32
33
32
34
32
32
33
32
35
32
505
33
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
33
32
32
33
41
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
33
33
32
33
32
32
39
32
35
35
32
33
32
42
32
32
32
32
33
32
32
32
33
33
32
33
33
35
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
37
33
33
32
33
32
33
32
33
35
32
33
32
44
33
38
32
32
33
32
32
762
32
33
32
32
33
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
33
32
32
32
32
32
33
32
33
33
32
32
45
33
33
32
33
32
32
33
32
33
33
32
33
32
34
32
32
32
32
33
32
32
32
32
33
33
32
32
32
32
33
33
34
32
39
32
33
36
32
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
33
32
32
32
32
32
33
32
33
32
32
32
33
33
33
32
32
32
33
32
32
36
34
35
32
33
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
36
42
32
32
33
32
32
33
32
33
32
32
32
32
33
37
32
33
35
33
32
36
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
33
33
32
32
33
45
33
33
32
33
32
33
35
32
32
32
32
32
33
33
33
33
32
33
32
32
32
32
33
32
34
33
32
33
36
32
32
34
32
32
32
32
36
33
32
41
32
32
33
32
33
32
32
32
32
33
34
32
33
32
38
32
32
33
32
33
32
33
34
32
32
33
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
34
32
32
34
32
33
32
33
32
32
34
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
35
32
33
32
32
32
32
33
32
33
33
32
33
32
33
42
32
33
32
35
32
32
32
32
34
32
33
32
32
34
32
33
32
32
32
32
33
32
32
33
32
32
32
32
38
32
36
32
34
33
32
33
32
33
34
33
33
32
33
32
36
32
33
33
35
267
32
32
33
32
32
32
32
33
32
33
32
39
32
32
33
32
32
32
36
37
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
35
36
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
38
33
33
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
39
32
32
32
34
33
32
33
32
35
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
34
32
35
33
32
33
32
33
32
33
32
32
32
36
33
32
32
33
32
33
32
32
38
34
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
35
38
32
32
32
32
32
33
33
32
33
35
32
32
33
32
32
33
32
33
34
32
33
32
37
32
32
32
32
33
32
34
34
32
32
32
33
32
32
32
32
33
32
32
32
33
33
38
32
32
32
33
33
33
33
32
33
32
33
32
32
32
32
34
33
32
32
32
33
46
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
34
32
32
33
38
32
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
41
32
33
32
33
32
32
33
32
33
33
32
32
34
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
43
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
36
35
36
33
33
32
32
35
32
33
32
32
32
32
36
36
32
33
34
33
32
32
32
32
33
43
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
38
32
33
33
34
33
32
33
32
32
32
33
33
32
33
32
32
34
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
41
33
32
32
33
32
33
32
32
33
32
41
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
34
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
40
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
43
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
32
32
32
32
32
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
37
32
32
33
49
33
32
32
49
32
33
32
32
32
33
33
32
33
32
32
34
32
33
32
32
32
32
33
34
32
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
36
33
33
33
32
32
33
32
49
32
32
32
33
33
32
32
33
32
33
32
33
32
32
32
32
33
33
33
171
32
33
32
33
32
32
33
32
35
32
33
32
32
33
32
32
32
32
32
32
34
33
32
32
32
33
34
32
33
37
33
32
33
32
32
32
32
34
32
32
33
32
32
33
33
35
33
33
32
33
32
32
32
32
33
33
32
32
32
32
33
33
33
32
32
39
33
32
34
32
2278
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
33
33
32
43
32
32
33
39
32
32
32
33
32
33
35
32
34
32
33
37
35
32
32
33
32
33
32
34
32
32
33
32
32
33
32
33
32
33
32
32
32
32
34
32
33
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
30148
20061
9969
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
35
32
33
33
33
32
32
32
32
33
32
41
33
40
32
45
33
33
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
32
32
312
32
32
33
33
32
33
32
33
37
32
32
34
33
32
33
33
32
35
32
33
32
32
34
32
34
32
33
32
32
35
32
33
32
32
33
32
33
36
33
32
32
32
32
33
32
32
38
32
33
32
33
32
50
33
32
33
32
32
42
33
33
32
33
32
32
33
32
33
32
32
33
33
33
32
33
32
32
33
33
46
32
32
32
32
33
32
32
32
32
32
33
33
32
34
32
32
34
32
32
33
32
33
32
33
32
32
32
32
34
32
32
12802
2711
33
32
33
32
32
32
32
32
32
32
32
35
33
32
33
34
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
34
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
39
39
32
33
32
33
32
33
32
32
33
32
32
36
32
33
32
33
32
32
32
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
40
32
33
32
33
32
33
32
32
33
33
33
33
32
33
32
38
32
33
32
32
32
34
33
32
32
32
32
33
32
34
32
32
36
32
33
32
32
32
33
33
32
33
32
32
34
32
33
32
32
32
32
33
32
32
45
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
33
33
32
38
32
33
36
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
43
33
32
32
33
32
33
34
32
32
32
32
32
33
32
33
33
34
33
32
32
33
33
33
36
40
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
40
32
32
33
32
33
36
33
32
32
38
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
34
34
44
33
33
32
35
32
32
40
32
33
32
32
32
39
33
32
32
32
32
32
32
33
32
32
32
33
33
35
32
32
32
33
32
33
32
34
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
35
34
32
32
37
33
33
32
33
32
33
33
33
33
33
32
32
32
33
32
33
33
32
32
32
32
32
32
32
32
32
32
33
34
32
32
34
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
40
32
32
33
32
33
32
33
32
32
33
32
32
32
33
32
32
33
32
32
32
32
32
34
32
33
32
33
32
37
39
32
37
33
33
32
32
32
32
32
32
34
32
32
33
32
33
32
32
35
32
33
32
32
32
40
33
32
33
32
33
32
32
33
32
32
34
32
32
32
32
34
32
35
32
32
32
32
32
32
32
32
32
32
32
33
274
33
32
34
33
32
33
33
33
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
32
34
32
33
32
33
32
32
33
33
33
35
33
39
32
42
32
33
34
32
33
32
33
32
32
32
32
33
32
33
33
45
34
32
32
33
32
32
33
33
32
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
33
33
32
32
32
34
32
33
33
33
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
52
32
34
32
32
32
32
33
32
33
35
33
32
32
32
32
32
33
34
32
34
33
32
33
35
33
33
32
32
32
32
32
32
33
32
33
32
32
32
33
32
33
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
33
32
34
33
32
33
37
32
33
34
33
35
33
33
32
32
32
33
32
34
32
32
32
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
32
32
36
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
34
32
32
32
32
32
32
32
32
32
32
32
35
32
32
34
33
33
51
49
43
33
32
33
32
32
32
32
32
32
33
33
32
32
35
33
33
32
33
32
33
32
32
33
32
36
33
33
33
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
37
32
32
33
34
33
32
33
32
32
32
32
33
32
32
32
32
33
34
38
33
32
33
36
32
33
32
33
32
33
32
32
33
32
33
33
32
32
37
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
34
33
33
32
33
32
33
32
32
32
32
43
32
32
32
34
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
33
32
32
36
33
32
33
32
32
40
32
33
32
32
32
32
32
32
33
33
32
33
32
32
37
32
32
33
33
36
32
32
32
33
32
32
33
32
33
32
35
32
32
32
33
33
32
32
32
32
33
33
32
32
32
32
32
33
32
32
32
34
32
32
476
33
32
32
33
32
33
32
32
35
33
32
32
32
34
34
32
32
32
32
32
32
33
32
32
33
35
32
33
32
33
32
32
33
32
33
32
33
33
33
32
32
41
33
33
33
32
32
32
33
32
32
32
33
33
32
32
32
37
36
32
33
32
42
33
34
32
32
38
32
32
36
33
32
33
32
32
32
33
32
33
32
32
33
32
32
33
32
34
32
32
33
32
33
32
33
32
32
32
32
33
33
34
32
32
33
32
33
32
32
33
32
38
32
32
33
32
32
33
32
32
33
32
32
33
32
32
32
32
32
32
32
33
41
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
37
34
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
47
32
32
32
33
33
32
32
32
38
32
33
32
32
33
33
33
32
32
32
33
33
32
32
32
32
33
33
32
32
32
33
32
32
33
32
36
36
32
32
32
32
32
35
32
32
32
32
33
32
32
33
32
48
32
32
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
41
33
32
33
32
33
32
32
33
32
32
32
37
33
33
33
32
32
32
32
32
33
32
35
32
33
35
33
32
33
33
34
33
32
32
33
32
33
32
32
32
32
32
33
32
33
32
33
32
33
36
32
33
32
33
32
35
32
39
33
32
32
33
32
33
32
32
32
32
37
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
33
33
32
33
32
33
32
32
33
32
34
32
32
33
32
33
32
32
34
32
33
34
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
33
33
34
32
33
33
32
33
32
33
241
32
32
32
33
32
33
33
32
32
33
32
33
32
33
32
40
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
36
32
33
32
32
32
32
33
32
33
32
32
33
32
32
34
33
32
32
2864
32
32
32
41
33
32
33
5189
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
35
32
32
33
32
33
50
34
32
32
33
32
34
32
32
33
32
33
32
32
33
33
32
32
32
33
34
33
32
32
33
32
32
32
32
34
32
34
32
32
32
32
33
32
32
32
33
33
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
33
34
40
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
42
34
33
32
33
32
33
32
32
33
32
33
33
36
34
34
32
32
35
32
32
35
33
32
33
32
32
32
32
33
32
32
32
32
49
33
33
32
32
32
32
32
32
32
32
32
32
33
32
32
32
40
32
33
32
32
32
32
33
35
33
33
32
32
32
32
35
32
33
32
32
33
32
33
33
33
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
32
32
32
34
32
32
32
32
32
32
33
32
32
33
32
33
35
32
33
32
32
32
33
32
32
35
32
33
40
32
33
32
33
32
34
32
32
38
33
36
32
32
34
32
32
32
32
33
37
32
33
32
32
32
37
36
32
33
32
33
136
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
36
34
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
32
35
32
32
33
35
33
32
32
38
32
32
32
32
32
32
32
32
45
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
37
33
32
34
33
43
33
32
33
35
32
33
34
35
32
132
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
32
46
32
32
33
32
32
32
34
32
33
32
32
33
33
34
32
32
35
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
33
32
32
32
35
32
32
32
37
33
36
33
32
32
33
34
38
34
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
34
33
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
35
32
32
32
33
32
46
33
32
33
32
32
33
32
33
32
32
38
32
33
32
33
43
32
32
33
33
32
32
33
32
33
32
32
34
32
33
32
33
33
32
33
34
32
33
32
33
32
32
32
32
33
32
38
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
33
33
32
33
33
32
33
32
34
36
33
32
35
32
35
32
33
32
32
32
32
32
32
32
33
32
33
35
33
37
33
32
32
33
37
32
33
32
34
32
32
33
33
32
44
32
33
33
32
32
32
32
32
33
33
32
33
32
33
32
38
32
32
32
35
33
32
32
33
33
41
33
35
33
32
33
32
33
33
32
32
33
34
34
32
33
33
32
32
32
32
32
32
32
33
33
32
33
32
32
32
32
33
33
36
33
32
35
32
36
32
32
33
32
33
33
32
33
32
33
39
32
33
32
34
33
32
33
32
33
33
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
32
34
47
1704
33
33
34
32
33
36
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
33
32
36
32
32
33
41
33
109
32
36
32
34
33
32
33
33
33
34
32
33
32
33
35
32
33
32
33
32
32
33
34
33
32
33
32
32
34
32
33
32
32
32
36
33
32
32
32
32
33
32
36
32
32
32
32
33
33
32
33
32
32
33
32
33
36
33
32
32
32
32
33
33
32
33
32
33
32
32
34
32
33
33
32
32
32
32
32
33
32
32
32
32
35
32
32
33
32
34
32
32
36
32
33
33
32
33
32
32
32
32
33
32
33
32
32
41
32
33
32
35
36
32
32
32
33
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
33
33
32
33
32
38
32
40
32
32
33
33
32
33
32
33
33
34
33
32
33
34
32
32
32
32
32
33
34
32
33
33
43
32
32
32
32
35
39
32
32
32
33
33
32
33
32
35
32
32
32
33
33
42
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
50
33
32
33
32
32
33
32
33
32
32
32
32
32
32
35
32
32
32
32
33
32
32
32
32
35
32
32
33
32
33
33
32
32
32
33
32
33
33
32
32
41
33
32
32
33
35
33
32
36
32
32
33
34
32
33
32
33
32
32
32
32
36
32
33
33
32
33
38
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
38
32
32
39
32
32
32
33
32
32
32
32
33
37
32
32
32
35
36
32
32
32
33
32
32
32
32
34
32
33
32
34
33
32
33
32
36
33
32
33
34
32
33
32
33
32
32
32
32
41
32
35
32
40
33
37
33
32
32
32
32
39
32
32
33
33
33
33
32
33
32
33
32
32
32
32
32
32
33
32
32
33
33
33
32
32
34
32
34
32
32
33
32
33
32
32
32
32
33
32
32
34
32
32
37
33
32
32
32
32
33
32
32
33
32
33
32
33
35
32
33
34
34
35
32
33
33
33
32
32
33
32
33
36
32
33
32
35
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
35
35
32
34
32
33
32
32
33
32
33
32
32
34
32
33
32
32
34
32
39
38
32
32
32
34
32
46
32
34
37
32
33
32
32
32
32
33
33
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
37
32
33
32
33
32
32
32
32
33
32
32
32
32
40
33
32
33
32
33
33
35
33
39
32
32
33
32
32
33
32
32
33
32
33
32
33
33
40
32
32
32
36
33
*
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
36
33
32
32
33
32
33
34
33
34
32
32
32
32
32
34
32
32
32
32
33
32
33
32
32
40
52
33
32
33
33
32
33
32
34
32
34
33
32
33
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
37
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
35
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
33
32
32
32
33
35
33
33
32
32
32
33
33
33
32
32
33
32
33
48
34
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
35
36
33
32
32
32
33
32
33
33
32
33
32
33
35
33
33
32
33
34
33
32
35
33
32
33
33
33
33
33
33
33
33
32
33
32
32
32
32
33
33
35
32
32
32
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
37
32
32
32
32
37
32
33
34
32
33
32
32
32
33
32
32
32
32
33
36
33
32
32
33
32
33
32
33
33
32
39
32
33
32
32
35
34
33
32
33
32
32
45
32
32
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
39
33
32
33
32
32
33
32
32
32
33
32
34
33
32
33
32
33
32
32
33
32
33
37
33
33
32
32
33
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
41
35
34
32
32
33
32
35
33
38
33
32
36
32
33
32
32
33
32
34
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
34
37
41
33
32
33
32
32
33
32
33
32
32
32
33
33
32
33
33
32
33
32
33
32
32
33
32
34
32
33
32
32
33
33
33
33
32
33
32
40
32
42
32
32
33
32
33
33
32
33
32
33
33
32
33
32
32
32
33
32
32
33
33
33
32
32
32
33
33
32
33
41
32
33
32
33
32
32
33
33
33
35
33
32
78
33
34
33
33
47
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
33
33
33
32
33
32
32
33
34
33
33
32
32
37
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
43
32
33
32
96
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
40
32
33
32
33
32
34
33
32
63
32
33
36
32
32
32
33
32
32
33
32
33
36
32
33
32
33
32
33
32
32
32
32
33
33
32
33
32
33
41
33
32
32
33
32
32
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
36
32
32
32
33
33
32
32
32
33
33
46
34
32
33
33
32
33
32
32
32
33
32
32
32
35
37
40
32
32
32
33
32
32
32
32
33
32
36
32
32
34
32
33
32
32
33
32
33
32
32
32
34
33
32
32
32
33
33
32
33
32
38
33
32
34
47
32
33
32
33
32
32
40
32
32
32
32
32
34
35
32
33
33
32
32
46
33
32
32
32
32
33
32
32
32
32
33
33
33
33
32
33
32
33
32
32
32
32
33
33
32
32
32
33
33
32
32
32
33
37
33
34
32
33
33
35
34
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
56
32
35
33
32
33
33
33
32
32
32
32
33
35
32
32
37
33
32
33
32
32
33
37
33
32
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
33
32
35
38
32
34
33
39
32
32
33
34
39
32
32
33
32
32
33
32
33
32
33
34
34
33
32
33
32
32
32
32
35
32
32
32
32
33
32
33
47
32
32
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
39
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
35
32
33
32
33
32
32
33
32
33
33
33
76
32
33
32
33
33
32
34
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
34
32
32
50
33
32
35
32
33
44
32
34
32
34
32
33
32
32
34
32
33
32
32
33
32
33
37
32
32
32
33
35
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
34
33
32
33
32
33
32
32
33
32
33
32
34
37
32
43
32
32
33
32
33
33
32
33
32
33
32
33
32
32
34
33
34
32
32
33
33
33
34
33
33
33
33
32
32
32
32
33
32
32
35
34
33
32
33
32
32
33
34
33
32
35
32
33
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
33
33
32
33
34
32
33
32
33
37
32
33
35
33
33
33
32
32
33
32
33
33
32
43
32
34
32
32
32
49
33
33
32
32
32
33
32
32
32
32
34
32
32
33
33
33
32
32
34
32
33
32
33
34
32
32
32
34
32
32
32
34
33
32
32
33
32
35
33
32
32
32
41
33
32
33
32
33
32
33
32
32
33
40
33
33
32
43
32
33
33
34
32
32
33
32
32
33
34
33
35
32
33
32
33
32
32
35
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
34
32
32
37
45
32
33
32
33
32
33
33
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
32
32
32
32
32
32
34
32
33
32
36
34
32
32
32
33
32
32
33
32
33
32
33
33
32
34
32
32
33
32
33
33
43
32
32
33
34
33
35
32
33
32
33
33
32
33
43
33
32
32
33
32
33
32
32
34
32
34
32
33
32
32
33
32
33
32
45
32
32
33
32
32
34
32
40
32
32
33
32
34
32
32
33
32
33
32
35
33
32
33
32
33
33
32
32
35
33
33
32
33
32
40
32
34
32
32
33
33
37
41
32
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
32
34
33
32
32
33
32
33
32
53
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
35
32
33
34
33
32
32
33
32
33
32
42
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
35
33
32
33
32
32
32
33
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
32
38
33
32
33
33
33
32
32
32
33
32
33
33
33
33
32
32
32
33
33
32
11964
1874
33
34
40
33
32
33
32
32
32
32
33
33
41
33
32
37
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
37
32
32
33
32
33
32
33
32
32
33
32
33
51
32
33
32
33
32
32
33
33
33
32
32
32
32
34
32
33
32
32
32
32
33
32
33
33
32
33
32
32
34
34
33
32
34
33
32
33
32
33
33
32
33
32
33
32
42
33
32
32
33
36
32
32
33
33
32
33
32
34
32
32
32
32
33
33
33
32
32
33
32
38
32
28082
17995
7906
34
32
34
33
36
33
32
32
32
34
33
34
32
33
35
33
32
33
36
33
33
32
33
32
32
33
32
33
32
32
39
32
33
32
32
33
32
33
33
33
33
32
33
32
33
32
34
33
32
35
39
32
33
32
33
32
32
35
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
33
32
32
33
32
33
33
32
32
32
32
32
33
32
33
33
33
32
46
33
33
33
32
32
33
32
33
32
33
32
32
34
32
33
32
32
33
32
39
32
34
33
32
33
33
33
32
32
32
32
40
32
32
33
32
34
32
32
33
32
33
41
33
33
32
34
33
32
33
32
33
32
36
32
33
33
33
32
32
39
32
33
33
34
32
33
32
33
32
32
32
32
33
32
33
32
32
37
32
33
32
32
32
32
33
32
32
33
36
33
32
32
34
32
33
32
32
32
32
33
32
33
33
34
33
32
32
33
32
32
32
33
33
32
35
32
33
32
34
34
32
33
32
33
32
32
33
32
33
35
33
33
32
33
32
34
32
32
33
32
32
33
32
33
33
39
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
35
32
33
32
32
32
32
32
32
33
32
34
32
32
33
32
35
33
33
32
32
33
33
32
34
32
33
32
32
33
40
33
32
33
32
32
33
32
33
33
32
33
32
34
32
32
39
32
33
32
32
33
32
33
33
32
38
32
33
33
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
36
32
32
32
32
33
33
33
34
34
48
32
33
32
33
33
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
35
33
33
32
33
41
33
32
34
42
32
33
32
33
33
32
32
33
32
34
32
33
32
32
32
32
33
34
34
37
32
33
32
33
33
32
36
32
33
32
32
33
32
33
32
32
37
32
33
32
32
33
32
33
32
34
33
34
32
32
32
45
32
33
32
35
32
32
33
32
33
32
33
32
32
32
33
32
32
32
33
32
40
32
50
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
35
38
33
32
32
33
32
33
32
43
32
37
33
32
34
32
32
33
32
33
32
32
33
33
32
36
32
32
32
33
33
32
32
32
33
36
32
42
33
33
32
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
32
33
32
32
32
32
41
32
32
34
33
32
33
33
33
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
36
33
32
37
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
33
33
32
32
32
33
33
32
32
33
32
33
34
32
33
32
34
32
32
32
32
33
32
32
32
34
33
32
32
44
32
33
32
32
32
32
33
32
32
33
33
32
33
33
32
32
33
32
33
32
32
45
32
33
32
32
36
32
33
42
32
33
32
33
32
32
32
32
36
32
32
32
33
33
32
32
33
32
33
36
33
33
32
33
33
34
32
32
35
32
33
34
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
42
33
33
33
33
41
32
34
32
33
32
32
34
32
33
32
32
33
32
33
43
32
33
32
33
35
38
33
32
33
44
36
33
33
33
32
33
32
32
33
32
33
33
32
32
40
35
33
32
33
32
33
33
32
32
34
33
33
32
33
32
34
32
33
39
32
33
32
32
33
32
33
32
32
32
32
33
32
33
36
32
33
32
33
33
32
33
33
33
52
32
32
33
33
47
32
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
32
36
32
32
43
32
33
33
38
32
32
33
32
34
40
32
33
32
33
32
32
32
32
32
32
32
33
1471
33
32
36
33
32
33
32
41
33
32
33
32
33
32
32
33
33
33
37
32
35
32
33
32
32
33
32
33
32
34
32
32
32
32
35
33
32
33
32
32
32
32
34
32
223
33
32
32
37
32
33
32
33
32
33
33
32
33
32
54
32
32
32
33
33
32
33
34
32
33
32
32
33
32
35
32
32
32
32
36
33
32
32
32
33
33
32
32
32
32
32
33
32
32
33
32
33
36
32
33
32
33
32
32
33
32
33
33
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
32
32
33
33
32
32
33
33
33
32
33
35
33
33
32
32
33
32
33
34
32
33
32
33
32
33
32
32
35
32
33
32
32
33
32
33
35
33
32
32
33
32
32
33
32
33
32
33
33
32
33
32
32
34
33
33
32
33
32
35
32
32
33
33
32
32
32
33
32
32
35
32
33
33
32
32
32
33
32
32
32
34
35
32
33
32
32
33
32
33
32
32
32
32
40
32
32
33
32
33
33
32
33
32
33
32
33
32
32
36
37
33
32
32
33
32
33
32
33
41
34
33
32
32
32
43
33
35
33
32
33
33
32
33
32
32
33
32
33
32
32
35
32
33
32
32
33
32
33
32
32
33
32
33
32
36
32
34
33
34
33
32
32
33
32
33
33
32
34
32
33
32
33
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
34
32
32
32
33
32
33
32
32
38
32
33
32
32
33
35
33
33
34
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
44
32
33
35
34
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
44
32
32
33
32
33
32
32
33
32
33
32
33
37
32
32
32
32
32
33
32
33
33
32
32
33
32
33
32
32
32
33
34
32
32
33
32
33
35
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
34
38
33
32
33
33
32
33
32
33
32
33
32
32
33
32
33
33
46
32
32
33
32
32
32
32
33
32
32
33
32
34
32
34
41
34
32
32
33
32
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
38
33
32
32
32
32
35
41
32
33
33
32
35
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
33
41
33
32
36
33
32
33
32
33
48
32
34
34
33
32
33
33
32
33
32
33
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
32
34
33
32
32
32
32
33
33
32
33
32
32
32
32
33
32
32
32
33
32
32
33
33
32
32
33
33
41
36
33
32
33
33
33
32
32
33
32
36
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
7848
33
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
32
32
50
33
32
32
33
32
33
32
32
36
39
33
33
32
33
33
33
32
32
32
32
33
36
33
32
32
33
32
33
32
32
32
32
34
33
32
33
32
32
32
32
32
32
32
32
33
33
32
33
32
33
32
32
33
33
33
32
32
32
36
33
33
32
32
32
32
36
33
33
32
33
35
40
32
32
33
32
33
32
32
33
32
33
32
32
32
34
33
32
32
34
32
33
32
33
33
32
33
34
33
32
32
32
34
33
32
36
33
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
46
32
32
32
32
35
39
34
32
32
33
32
32
33
32
33
33
33
33
32
32
32
37
41
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
33
32
34
32
33
32
32
32
32
33
32
33
32
32
33
32
34
33
32
35
32
33
32
32
33
32
40
32
32
33
32
33
32
33
33
34
32
32
33
32
33
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
33
32
34
32
34
44
33
33
32
33
32
32
33
32
34
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
39
32
33
32
32
33
32
33
32
32
32
42
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
33
33
32
33
32
32
34
32
33
33
32
32
32
33
32
32
32
33
33
32
34
34
37
32
32
33
35
32
33
32
33
32
32
32
32
34
32
32
32
32
33
32
35
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
33
34
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
34
32
33
32
33
32
32
33
33
33
36
32
36
32
33
32
32
33
32
33
39
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
33
33
33
32
32
32
33
32
33
33
32
33
37
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
34
35
32
32
32
33
32
33
32
32
33
32
33
32
35
33
32
32
32
32
32
32
33
33
32
34
32
33
32
33
57
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
46
32
32
32
33
32
49
33
32
33
33
32
32
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
39
33
32
45
32
32
33
32
32
32
32
38
34
34
32
33
33
32
32
33
32
32
38
38
32
33
32
32
32
32
33
32
32
33
32
33
32
40
32
32
33
34
32
32
32
33
38
34
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
33
32
32
33
33
32
32
32
33
33
32
33
32
33
34
32
32
39
33
32
32
38
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
35
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
35
32
33
33
33
32
32
33
35
32
32
32
33
32
33
32
38
32
32
33
32
36
32
33
33
32
33
32
32
32
32
33
32
32
33
38
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
35
37
32
33
32
32
32
32
33
32
32
32
32
41
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
32
33
34
32
37
32
33
32
32
33
32
33
32
33
32
32
33
33
40
32
32
33
32
33
32
32
35
32
33
32
33
40
32
32
32
33
32
32
33
32
33
42
32
32
32
32
32
32
33
32
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
43
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
32
49
32
32
38
32
34
33
32
32
33
32
33
32
32
37
32
33
32
36
32
32
33
32
35
33
33
34
43
32
32
33
33
32
32
32
33
33
32
32
32
33
33
41
32
32
32
32
33
32
34
32
32
33
32
35
32
32
32
32
33
40
32
33
32
34
33
32
34
32
34
32
32
32
32
38
32
37
32
32
32
32
33
32
32
32
32
33
32
33
33
33
32
32
33
32
32
32
32
33
33
32
32
32
59
32
32
33
36
32
32
33
32
32
33
33
33
32
32
32
34
33
32
32
32
32
38
32
33
32
32
33
32
33
32
32
36
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
33
32
34
34
33
33
33
32
32
33
32
36
32
32
32
32
33
32
32
33
37
32
32
33
32
32
32
32
34
32
32
33
32
33
32
32
32
47
33
34
33
32
36
33
40
33
32
32
32
34
32
32
32
32
32
33
32
33
32
32
32
32
37
32
32
32
32
32
32
35
32
32
33
32
33
32
32
32
32
33
32
32
33
36
32
32
33
32
32
34
32
33
32
32
33
32
33
32
32
32
32
33
33
33
41
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
37
32
33
32
32
32
32
33
33
34
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
34
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
34
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
33
33
35
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
33
42
32
32
39
32
32
32
33
32
33
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
32
33
32
33
42
33
35
32
33
32
32
33
32
33
32
32
33
32
33
34
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
32
32
36
32
32
36
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
34
33
33
32
32
34
32
33
32
32
32
32
33
32
32
34
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
33
43
32
32
32
32
33
34
32
32
32
32
32
32
32
32
33
37
33
32
36
32
32
33
32
32
33
32
33
32
33
32
32
33
32
37
32
32
32
32
33
33
32
39
32
32
32
32
32
32
32
32
32
34
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
33
32
37
33
32
33
32
32
33
33
33
32
32
32
33
33
32
34
32
32
32
32
33
32
32
32
46
33
35
32
33
32
32
34
33
32
32
33
32
38
32
32
32
32
33
32
32
36
32
50
32
32
32
32
33
35
32
32
32
33
32
33
33
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
35
32
32
33
32
33
32
32
32
33
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
35
32
32
35
36
33
32
35
32
32
33
32
34
32
32
32
32
33
32
38
33
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
32
34
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
36
37
32
32
32
33
41
32
42
32
32
32
33
32
32
33
32
28787
18762
8664
33
32
32
32
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
34
32
32
34
32
34
33
32
33
32
32
32
32
36
32
32
32
32
32
32
33
32
33
32
32
33
32
38
32
35
33
38
33
32
32
32
32
33
32
35
32
33
33
32
33
32
32
32
32
33
32
32
37
32
32
32
32
38
33
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
168
33
34
32
33
32
32
32
33
32
32
33
37
32
35
32
32
32
33
32
32
32
32
34
32
33
33
32
32
33
35
33
32
32
32
33
37
32
34
32
33
32
33
32
32
33
32
33
32
32
41
32
33
32
32
32
32
33
32
32
32
32
33
32
41
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
35
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
36
32
32
33
32
33
32
32
33
32
33
36
32
40
32
32
35
33
32
32
33
32
33
42
34
32
32
33
33
39
33
32
33
38
32
32
32
33
32
33
33
39
34
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
44
36
32
33
32
32
34
37
33
32
32
33
32
33
32
32
33
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
34
33
39
37
32
33
32
32
42
33
33
32
32
32
32
33
32
32
39
32
34
32
38
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
37
33
32
32
34
33
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
34
33
33
32
34
32
33
32
40
32
36
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
37
32
33
32
32
32
32
33
32
32
32
33
32
32
9013
32
32
33
32
34
32
32
33
32
33
32
37
37
32
33
32
32
32
32
32
32
33
32
32
32
32
1187
35
35
33
32
35
32
32
32
32
32
32
33
32
33
32
40
33
32
32
33
32
32
32
32
32
34
33
43
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
33
33
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
32
32
33
32
38
32
34
32
34
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
32
38
33
32
32
33
32
33
32
34
33
32
33
32
33
32
32
32
32
32
32
32
33
32
32
32
39
32
32
33
32
33
32
32
32
32
33
35
32
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
35
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
42
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
38
32
32
32
42
33
32
32
33
32
33
32
32
32
32
34
41
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
46
33
32
32
32
36
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
35
32
34
32
32
33
32
32
32
32
32
32
33
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
43
33
32
34
32
33
35
32
35
32
32
32
32
32
32
33
32
32
32
47
43
32
32
32
32
33
34
33
33
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
33
32
32
33
32
33
33
33
33
32
33
34
32
32
32
33
36
32
32
32
33
32
33
54
32
33
32
33
32
32
33
32
33
32
32
32
34
52
32
33
32
32
33
32
33
37
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
34
33
32
33
32
33
33
32
32
32
33
32
33
32
32
33
36
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
44
33
32
32
33
32
38
32
32
33
32
32
32
32
38
32
32
32
33
34
32
32
32
33
32
40
38
32
32
32
32
32
32
35
32
32
33
32
33
33
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
34
33
32
32
32
32
37
46
32
33
32
33
32
32
33
32
35
32
33
32
32
32
32
33
32
32
34
32
33
32
32
33
34
33
32
32
34
32
33
32
33
32
32
32
32
33
38
32
32
35
33
32
32
32
32
32
32
32
33
32
33
32
33
32
36
32
32
33
33
38
32
32
32
32
32
33
32
35
32
33
32
32
36
32
33
32
32
32
32
32
32
32
32
36
32
34
33
32
32
32
32
33
32
34
32
32
38
32
35
32
32
33
32
38
34
32
32
40
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
33
32
32
33
32
32
33
32
33
34
33
33
32
36
32
33
32
32
32
32
33
32
32
32
36
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
33
34
32
33
34
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
33
34
33
32
32
33
32
33
32
33
32
32
32
32
32
32
33
33
32
35
32
32
33
32
33
32
32
32
32
32
32
32
38
32
32
32
36
32
32
34
32
33
32
32
32
775
33
36
32
32
32
32
32
33
35
32
32
32
41
32
32
32
32
33
32
32
33
34
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
33
32
41
32
32
33
32
32
33
32
34
32
33
32
32
33
33
33
32
32
33
41
32
33
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
33
32
33
32
32
33
32
43
35
32
32
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
48
37
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
46
32
33
32
32
32
32
32
33
32
32
33
33
32
32
32
34
32
34
33
33
33
33
32
33
32
32
33
32
42
32
32
33
32
32
32
33
33
32
32
32
33
39
32
32
32
33
32
33
32
32
32
40
33
32
33
33
32
33
32
32
33
32
33
33
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
35
33
32
43
32
32
32
32
33
32
33
33
32
32
32
33
33
32
32
32
33
32
32
32
32
35
32
32
33
32
32
32
33
32
32
33
32
33
33
32
32
32
32
33
33
32
32
33
32
33
34
32
36
32
33
32
32
32
32
33
32
33
39
32
32
34
33
42
32
32
35
32
32
34
33
32
33
32
38
32
32
33
32
45
32
32
33
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
34
51
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
36
32
33
37
33
32
33
33
32
33
33
35
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
32
33
32
33
34
32
32
33
33
35
41
32
32
33
32
33
32
33
33
32
33
32
32
22548
12457
2270
32
33
32
32
32
32
33
34
32
32
32
41
32
33
32
32
32
32
33
32
33
34
33
33
35
33
32
32
32
32
33
32
33
32
32
37
32
33
32
32
32
32
32
35
33
32
36
33
32
32
32
33
32
32
32
36
32
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
40
37
32
32
33
32
32
32
32
32
33
33
37
32
32
32
39
32
33
33
32
32
33
33
32
32
33
32
38
32
33
32
32
33
32
33
32
32
33
32
35
32
33
32
32
32
32
32
36
32
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
43
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
33
32
32
33
32
32
32
32
33
32
32
38
32
33
32
32
33
32
33
32
33
32
33
38
32
33
32
33
32
32
32
32
33
33
33
34
32
32
33
33
34
32
33
32
33
32
33
32
33
33
32
34
33
33
32
33
33
32
33
33
32
42
34
33
32
32
32
32
36
32
32
33
32
33
34
33
32
32
32
32
32
32
33
32
33
32
32
33
33
32
32
32
32
32
33
32
32
32
50
33
32
32
32
32
33
32
33
42
35
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
32
32
40
32
32
32
32
33
32
32
33
32
32
34
33
33
32
32
32
35
32
32
36
32
32
32
32
32
32
32
34
33
32
33
32
32
33
32
33
33
32
32
32
38
32
33
33
33
33
32
33
32
33
36
32
32
33
33
32
32
32
32
32
34
32
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
32
32
32
32
34
32
32
32
33
32
32
35
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
33
32
38
32
33
32
32
32
33
33
32
32
34
32
33
33
33
32
36
32
32
33
32
32
32
34
33
32
33
32
32
33
32
33
32
32
33
34
33
34
33
33
32
32
34
32
32
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
33
36
32
32
32
33
32
33
32
32
33
32
33
32
34
32
32
32
32
33
32
32
34
32
33
32
32
32
32
42
32
33
32
32
32
32
32
38
32
34
32
33
33
39
32
32
33
32
33
32
32
32
32
33
34
33
33
32
33
32
49
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
33
35
32
32
35
33
33
32
32
32
37
33
32
32
32
33
32
33
32
32
33
34
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
34
32
33
33
32
32
32
32
32
32
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
37
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
36
32
33
32
33
32
47
33
33
32
32
32
33
61
33
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
38
32
32
32
32
32
32
33
32
32
33
32
33
42
33
32
32
32
32
33
32
40
32
32
32
32
32
32
32
32
32
33
32
36
33
32
33
32
32
48
32
33
32
33
32
32
32
32
33
32
32
33
32
34
32
962
32
32
45
34
33
32
32
32
32
33
34
33
42
32
32
33
33
32
32
40
32
33
32
33
32
32
32
32
33
32
32
32
33
33
32
33
32
32
32
32
33
32
32
33
32
34
32
33
32
32
32
32
33
32
32
33
32
32
33
33
32
27785
17698
7614
33
32
32
32
33
33
32
32
32
32
33
32
34
32
32
32
32
33
33
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
34
32
33
32
32
33
32
33
10834
743
33
32
33
32
34
32
33
33
32
38
32
33
33
32
35
32
34
34
33
33
34
33
32
32
33
32
32
32
33
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
34
33
32
32
32
32
33
32
32
32
32
42
42
33
32
32
32
32
32
32
32
32
32
36
32
32
32
32
33
32
32
32
32
32
32
32
32
32
32
35
33
32
33
42
33
33
32
32
32
2694
32
32
33
32
32
33
32
38
33
44
32
32
33
32
42
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
41
32
32
33
32
*
32
32
34
32
32
32
33
33
32
32
33
32
33
32
32
41
33
33
32
33
32
32
32
32
33
32
32
33
32
33
38
32
33
39
33
40
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
36
33
33
32
33
33
33
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
35
33
32
32
33
36
32
33
32
33
32
33
32
32
32
37
33
32
32
32
33
33
36
32
43
32
33
33
33
32
32
33
32
39
32
33
33
33
33
32
34
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
36
32
32
32
33
32
32
32
32
32
33
32
32
32
33
32
32
32
35
32
32
32
32
32
33
32
32
33
32
32
35
32
32
32
33
32
32
32
32
33
32
45
32
32
33
32
33
32
33
32
32
33
33
34
33
34
32
32
32
33
34
33
52
32
33
32
32
32
32
32
40
33
32
32
33
32
33
32
33
32
32
33
32
32
34
32
32
33
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
34
33
32
32
33
33
32
32
32
33
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
34
32
33
32
33
33
32
33
32
32
34
32
33
32
32
34
35
33
32
32
32
32
33
32
32
32
32
33
34
32
33
32
41
32
32
32
32
33
32
33
33
32
33
32
32
33
32
34
32
33
32
35
33
32
34
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
34
32
32
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
35
32
32
32
33
32
32
33
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
33
32
34
32
34
32
32
33
32
33
32
32
32
39
33
33
32
32
32
33
45
32
32
32
33
32
41
38
32
33
32
32
32
32
33
32
33
32
38
32
32
33
32
32
33
32
33
32
32
33
34
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
32
33
32
33
33
32
33
32
33
32
32
33
33
33
32
35
40
32
33
32
32
33
32
33
32
33
32
40
33
32
33
32
32
33
32
33
33
32
35
32
33
32
32
32
32
33
34
33
34
32
33
33
32
32
33
33
33
32
32
32
33
32
32
32
32
32
33
32
32
32
33
32
32
32
35
32
32
32
32
32
33
32
38
32
32
33
32
33
32
32
33
34
33
33
32
33
32
33
32
32
33
33
33
33
32
33
32
33
34
32
32
32
33
43
32
32
32
33
32
32
32
32
34
32
32
40
32
33
32
32
32
32
33
32
33
32
32
33
32
33
36
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
34
33
32
33
32
32
33
32
33
48
32
32
32
33
32
32
33
32
32
35
32
32
34
32
32
33
33
32
33
32
33
39
34
32
33
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
34
33
32
32
35
41
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
34
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
34
32
39
33
32
32
32
32
33
32
38
32
32
33
32
32
33
38
33
33
32
38
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
34
32
32
33
32
32
32
32
37
32
32
46
33
33
33
35
32
32
33
32
32
36
32
33
32
32
32
32
33
32
32
41
32
40
32
32
32
32
33
32
32
41
32
33
32
38
32
32
33
34
32
32
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
32
33
32
35
33
36
33
32
37
32
32
32
32
33
32
32
34
32
33
36
32
32
32
35
32
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
34
32
32
35
32
651
32
32
32
32
45
32
33
32
34
33
33
33
32
32
34
32
33
33
32
33
32
33
32
32
32
40
33
32
33
33
32
33
32
33
32
32
33
51
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
34
33
32
32
32
32
32
32
33
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
34
32
35
33
33
32
32
39
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
32
33
33
32
33
42
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
36
32
33
33
34
35
32
33
32
32
42
32
38
33
32
32
32
33
35
32
32
32
36
36
38
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
33
35
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
40
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
34
35
32
33
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
34
34
33
32
36
33
32
33
32
35
32
33
33
32
33
34
32
33
34
33
33
32
32
32
33
34
32
33
32
33
35
33
32
32
33
32
33
32
32
33
33
37
32
32
32
32
33
32
32
33
34
33
32
33
32
32
33
34
32
36
32
33
32
33
37
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
34
36
33
33
33
33
32
33
33
32
33
32
32
32
32
36
38
32
33
32
32
32
33
32
32
35
32
34
32
32
32
33
33
33
32
33
32
33
32
32
32
45
33
32
33
32
34
33
32
36
32
32
33
33
34
32
32
33
32
33
35
32
32
32
33
32
33
33
32
33
33
33
33
32
33
34
33
32
41
33
32
33
32
33
32
32
32
32
32
34
44
33
32
42
33
32
33
32
33
33
32
33
34
33
32
32
33
32
33
32
34
33
32
34
32
32
33
32
33
32
33
33
32
33
32
33
35
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
*
33
32
32
33
32
38
32
33
32
52
33
35
33
32
32
33
32
33
34
32
33
33
42
32
33
33
32
33
32
33
32
32
45
32
33
32
32
34
32
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
32
33
33
33
32
32
32
33
32
47
34
32
33
32
32
33
32
33
32
33
33
32
33
41
34
38
32
33
32
33
34
32
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
35
33
32
32
32
32
41
37
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
34
33
32
32
33
32
33
32
32
33
32
35
32
32
32
32
33
32
33
33
32
33
32
33
32
32
40
32
33
32
32
33
32
33
33
33
32
37
33
32
33
32
32
33
32
33
32
32
33
32
34
33
32
33
32
43
40
34
35
32
33
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
33
32
33
33
32
33
37
33
32
32
37
32
33
32
32
33
32
33
35
32
33
32
34
38
33
33
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
36
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
32
32
1170
32
32
33
32
33
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
34
33
32
32
33
32
33
32
32
35
32
33
32
32
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
36
32
33
32
33
32
33
33
32
32
42
33
32
32
32
32
33
34
32
33
32
39
32
37
32
32
33
32
33
33
32
33
34
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
32
32
35
33
32
33
32
34
33
32
33
32
32
33
32
33
32
34
33
32
33
32
33
33
32
33
32
33
32
32
34
32
33
33
32
33
32
33
40
32
33
32
33
33
33
33
32
33
33
33
32
32
33
32
33
33
32
33
32
33
32
33
32
32
33
33
38
32
32
33
33
33
32
32
33
32
33
32
38
33
32
33
32
34
32
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
36
33
33
32
34
32
33
32
32
33
32
33
32
32
33
33
33
32
37
32
32
32
32
33
32
33
32
32
33
32
32
33
34
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
32
32
32
33
27958
17866
7776
32
33
33
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
33
32
34
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
33
33
32
32
32
33
33
32
33
33
32
33
34
33
32
32
35
32
33
32
34
34
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
38
32
33
38
32
34
32
33
32
32
33
32
33
32
33
32
32
33
32
33
34
32
32
32
34
32
32
42
32
34
32
33
32
32
32
33
33
33
32
33
42
34
32
32
32
32
34
32
32
33
32
32
32
37
32
33
33
32
33
32
32
35
41
33
32
32
33
32
35
32
33
32
34
33
32
33
32
32
32
32
33
32
32
33
32
45
34
32
32
32
33
32
33
32
34
32
32
33
33
32
37
32
33
32
34
33
32
33
32
34
33
32
33
32
42
32
32
39
32
33
32
33
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
36
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
32
33
32
34
32
33
32
32
33
32
33
32
32
33
32
33
32
33
34
32
33
32
32
32
32
33
32
33
32
39
33
34
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
42
32
33
33
33
33
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
32
32
35
33
32
32
32
32
32
33
32
34
32
33
32
33
36
32
33
32
33
32
32
32
32
33
32
32
37
32
33
33
33
33
39
33
32
33
32
32
32
32
33
35
32
32
32
33
32
33
33
32
33
32
33
32
34
33
32
33
33
32
32
32
33
33
33
32
32
33
32
52
32
32
33
32
32
32
32
33
32
33
32
34
33
32
32
36
33
33
32
33
32
33
32
32
33
32
33
32
35
32
33
33
32
32
33
32
33
32
33
32
32
32
34
33
32
36
33
33
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
32
32
34
33
32
32
32
32
34
33
33
33
32
33
32
36
32
32
46
32
33
33
33
33
32
33
32
33
43
32
33
39
40
34
32
35
32
33
32
32
33
32
33
33
32
32
32
33
34
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
36
33
35
32
32
32
35
32
32
32
32
33
35
35
32
32
33
32
33
32
32
32
33
33
32
38
35
32
33
32
35
35
32
32
32
32
32
32
33
99
32
32
32
40
34
32
33
32
33
35
34
33
34
32
32
33
33
33
33
32
33
32
32
33
32
33
33
33
32
32
32
32
33
33
32
32
32
46
33
32
34
32
32
32
33
33
32
255
32
35
32
41
33
32
33
32
32
33
35
33
32
32
32
33
33
32
46
33
32
33
32
36
33
32
33
32
34
32
35
33
38
33
32
40
33
32
33
35
42
35
34
32
33
32
33
32
33
33
33
33
33
33
32
33
32
32
33
32
32
33
32
33
32
33
33
32
34
32
32
32
40
33
33
33
32
32
32
32
33
32
34
32
32
33
32
33
34
32
33
37
33
36
32
32
32
36
32
33
33
32
32
32
33
33
32
34
32
33
32
32
32
32
33
32
32
33
32
33
32
34
33
32
33
33
33
34
32
33
32
33
33
32
32
32
33
34
33
32
32
33
32
32
33
32
33
32
33
42
32
33
34
37
33
32
33
32
33
32
32
33
32
34
32
36
33
32
33
32
32
33
42
33
32
33
33
32
33
32
33
32
32
33
32
33
32
38
40
32
34
35
39
34
32
33
32
32
32
34
33
32
33
33
32
32
32
33
32
32
33
32
33
33
32
33
32
33
39
32
33
34
33
32
32
35
32
33
32
33
32
32
63
32
33
32
32
33
37
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
30968
20846
10741
646
32
34
33
32
33
32
32
33
34
33
32
32
34
32
33
32
33
32
32
33
32
33
32
35
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
36
33
32
32
33
32
32
45
42
32
47
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
33
33
32
32
32
36
33
32
32
41
32
32
33
33
33
32
33
32
35
32
32
35
32
40
32
32
32
32
34
36
32
33
32
34
32
32
33
32
33
33
32
33
32
33
32
34
34
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
33
32
32
32
32
32
33
32
32
34
33
32
32
33
33
36
33
34
32
33
33
32
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
36
33
32
33
32
33
35
33
33
32
33
32
33
36
32
33
32
33
32
35
32
32
33
35
32
33
32
52
32
32
35
33
34
37
33
32
32
32
34
36
33
32
32
32
33
34
32
32
32
33
35
32
33
32
32
32
33
32
32
33
33
34
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
33
32
33
32
33
34
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
36
34
35
32
33
32
32
32
32
33
32
33
32
32
33
33
34
32
32
32
32
33
32
33
33
32
33
32
33
32
33
32
33
33
35
33
33
32
33
33
32
33
35
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
33
33
33
32
33
33
32
32
32
35
32
33
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
33
33
33
32
33
34
33
32
33
34
32
35
33
33
34
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
35
32
32
32
33
32
32
33
32
33
32
32
32
33
32
33
36
33
32
33
32
32
33
32
33
32
33
32
34
33
32
55
33
32
32
32
33
33
32
32
32
33
32
33
32
32
33
48
34
32
34
33
32
33
32
32
33
32
33
33
33
33
32
33
32
32
32
33
33
32
33
33
32
32
32
32
47
32
33
32
32
32
32
32
33
33
33
32
33
32
32
33
32
33
32
32
48
33
34
32
32
32
32
32
32
32
32
33
33
32
32
32
42
32
32
35
32
33
32
32
33
32
33
32
32
32
32
32
32
32
33
36
32
32
33
32
32
32
41
41
44
32
32
32
33
32
32
32
32
32
32
32
34
33
32
32
32
32
32
32
32
33
38
32
32
32
33
32
32
33
43
33
33
33
50
32
33
32
33
33
32
33
32
33
32
34
32
32
33
32
32
33
33
33
32
32
33
32
34
32
32
32
32
34
34
33
32
32
33
39
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
36
32
33
33
33
33
34
32
32
33
33
34
54
32
33
32
34
32
32
32
32
32
32
32
51
32
32
33
32
32
34
33
33
34
32
32
33
41
32
33
32
33
32
32
32
32
36
32
32
36
32
32
32
36
32
32
33
32
32
34
32
36
32
33
32
33
33
32
32
32
32
33
32
33
32
32
33
32
34
33
33
33
33
41
32
32
32
34
32
32
33
32
33
42
32
33
32
35
33
34
33
32
32
34
32
33
32
32
41
36
33
32
32
33
32
33
32
33
33
32
32
32
42
32
32
32
32
33
34
38
33
32
35
32
32
32
35
33
53
32
32
33
33
32
32
32
32
32
32
33
32
42
33
46
33
32
32
32
33
32
32
32
33
32
32
32
32
39
32
34
32
33
33
32
33
35
33
32
32
33
33
32
33
32
33
32
33
32
32
33
40
33
32
32
32
32
33
32
33
32
32
67
33
32
32
32
33
32
33
34
32
33
32
33
33
32
33
32
32345
22254
12184
2103
32
33
32
32
33
32
33
32
33
37
32
32
32
32
32
35
33
32
33
33
32
33
35
33
32
32
38
32
33
32
32
33
32
39
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
32
34
33
32
32
32
32
32
32
33
32
34
32
32
33
32
33
32
33
33
32
47
32
32
33
32
33
32
39
33
32
33
32
32
32
33
33
32
32
33
32
33
33
32
34
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
34
33
32
33
33
33
33
32
32
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
34
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
32
33
33
32
33
33
32
33
32
33
33
32
33
47
32
32
33
33
32
32
32
32
34
33
32
32
32
32
33
33
33
32
33
32
33
35
32
32
34
32
32
32
48
32
32
33
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
36
32
34
33
32
32
32
33
32
36
36
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
33
32
33
32
32
36
32
36
32
32
32
32
33
32
33
32
33
35
32
33
33
32
369
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
37
32
33
32
33
32
32
32
32
32
52
33
33
32
32
32
33
32
32
32
32
32
49
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
41
32
32
32
32
32
33
33
32
34
32
32
33
32
33
33
32
33
34
48
33
32
33
32
33
34
33
33
32
33
32
38
32
32
52
32
33
33
32
33
32
33
40
37
32
32
34
32
32
33
32
36
32
34
33
37
33
32
32
33
32
33
32
32
32
32
33
32
32
42
32
32
32
33
39
33
33
33
33
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
32
32
32
32
33
33
32
33
32
32
34
34
33
32
32
32
32
33
32
33
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
32
32
32
48
32
32
32
32
32
33
32
32
32
32
33
32
32
32
55
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
34
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
42
32
32
33
33
33
33
32
33
47
32
32
35
33
32
34
32
33
32
32
32
32
33
40
32
34
32
33
32
49
32
32
33
32
32
32
32
33
32
33
32
32
33
32
39
32
32
32
32
33
32
33
33
38
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
37
32
33
33
32
33
33
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
32
36
33
32
32
42
32
33
32
32
32
32
38
34
33
32
32
33
32
33
32
32
33
32
33
38
32
32
32
38
32
33
32
32
33
32
33
32
33
32
33
33
32
32
32
32
33
32
33
32
32
33
32
32
42
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
39
32
32
39
32
32
32
32
33
32
32
32
32
33
32
33
33
46
32
32
34
33
32
33
33
33
33
33
32
32
49
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
42
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
32
37
32
32
33
32
60
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
34
34
33
32
32
32
32
34
32
32
33
32
33
32
40
35
32
33
32
35
33
32
33
32
33
33
38
33
32
33
42
32
33
32
33
32
32
33
171
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
35
33
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
41
32
33
32
32
33
45
33
32
32
36
32
33
32
32
32
32
33
32
33
33
32
33
33
33
32
32
32
32
33
32
34
32
33
32
32
32
33
32
34
35
33
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
32
34
32
32
32
33
33
32
32
33
32
36
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
42
38
36
33
32
32
33
34
33
32
33
32
33
35
32
33
32
32
33
32
33
32
32
32
32
33
36
33
35
33
33
32
36
32
32
32
32
32
32
32
32
32
33
32
32
32
36
39
32
33
33
37
33
32
33
32
33
32
32
33
32
32
32
32
32
33
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
43
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
33
32
32
33
33
32
32
33
32
33
32
32
32
33
32
42
32
32
32
34
32
32
32
32
32
32
34
33
32
32
33
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
33
32
33
32
36
32
32
35
32
33
50
32
36
32
32
34
32
33
32
32
33
32
33
32
32
32
33
36
32
33
32
33
32
32
33
32
33
32
32
51
32
34
32
34
33
32
33
32
33
32
32
33
32
33
35
32
33
39
34
32
39
34
32
33
32
33
32
35
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
33
32
32
34
34
33
32
32
33
32
33
32
38
33
32
33
33
33
32
32
35
32
33
32
34
32
37
33
32
32
33
39
33
32
32
32
32
33
32
33
33
32
32
32
32
34
32
32
32
32
38
32
33
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
32
33
32
33
32
33
42
32
33
32
33
33
32
32
32
33
32
32
33
46
33
32
32
32
32
40
32
33
32
34
32
33
33
32
32
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
35
32
32
32
33
32
32
32
32
33
32
33
32
36
46
32
33
39
32
33
32
33
32
32
34
32
32
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
37
33
32
33
35
33
33
32
33
37
32
32
32
33
32
32
33
32
33
32
32
37
38
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
41
32
33
33
32
33
32
39
32
32
32
32
33
42
33
31
32
32
38
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
33
39
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
32
33
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
34
32
33
32
33
33
32
32
32
33
32
32
35
32
32
32
32
32
32
33
32
32
32
32
33
33
33
39
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
32
32
33
32
32
37
32
33
32
32
33
32
33
32
40
41
32
33
32
36
33
32
32
32
34
32
33
33
32
33
32
36
32
32
47
32
33
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
35
32
32
32
32
32
33
33
38
32
32
33
38
37
32
32
32
32
34
32
32
35
32
33
32
32
33
32
33
34
32
32
36
33
32
32
34
32
33
32
32
32
32
32
33
33
32
32
33
35
33
32
36
32
32
37
32
32
32
32
33
32
1481
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
37
32
32
33
32
33
32
32
33
32
33
33
34
32
32
32
32
32
35
32
33
32
33
32
33
39
32
32
37
33
32
34
32
32
33
32
34
33
37
32
32
34
33
32
32
32
33
32
32
46
40
32
32
32
32
34
32
32
37
32
34
34
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
34
32
32
33
33
33
33
33
33
32
33
32
32
33
33
33
32
44
32
39
33
32
33
33
32
33
32
33
32
65
33
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
33
33
35
33
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
49
32
32
32
33
32
39
32
32
33
32
35
32
32
52
32
33
33
47
33
32
33
32
32
35
32
33
36
52
32
32
33
33
32
32
32
45
32
44
32
32
32
32
32
45
34
32
36
32
32
33
32
35
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
40
33
32
32
32
32
33
36
32
34
32
33
32
35
38
32
33
32
32
37
34
41
84
33
32
32
33
32
34
33
32
32
32
33
32
32
33
34
33
32
32
32
32
33
33
32
32
32
32
34
33
32
34
33
32
33
33
32
42
32
33
32
32
32
32
36
32
32
33
34
33
32
44
33
32
33
33
33
32
32
32
34
33
33
32
32
32
44
32
32
32
32
33
32
32
33
32
33
32
33
32
33
33
2800
33
835
35
32
33
37
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
36
32
33
32
32
32
32
33
32
33
34
32
32
33
33
32
34
32
32
33
32
32
33
37
33
33
32
32
32
33
32
33
33
32
33
33
33
32
32
33
39
33
32
32
33
32
33
35
32
32
32
33
32
33
33
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
34
34
34
32
32
32
32
33
32
33
37
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
37
33
32
32
38
32
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
33
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
33
39
33
32
32
32
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
35
33
32
33
32
36
32
32
33
32
32
33
32
33
33
33
33
32
33
35
33
33
32
33
32
33
32
32
33
32
33
33
32
35
32
33
32
33
32
32
32
32
33
32
32
32
32
32
35
33
32
32
33
32
33
35
32
32
34
33
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
32
32
33
33
32
33
32
32
33
35
33
32
32
34
32
33
32
33
33
51
32
33
33
32
32
36
32
32
32
33
32
32
33
32
33
34
32
33
32
33
39
32
32
32
35
32
33
32
35
33
34
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
32
32
32
32
32
33
35
34
32
32
37
32
32
32
33
32
32
33
32
33
32
32
34
32
33
32
32
37
32
33
32
32
32
32
33
34
33
32
32
36
32
33
32
32
32
32
33
32
37
32
32
34
33
32
33
32
33
32
33
32
32
32
32
33
32
33
38
32
32
32
33
32
35
32
36
33
38
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
35
32
32
34
35
34
32
32
34
32
33
36
32
32
32
32
32
32
32
32
32
32
32
32
32
32
37
33
34
32
33
32
32
35
32
32
32
32
32
33
32
32
32
32
34
32
32
33
32
36
36
32
32
32
33
32
39
42
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
33
33
32
33
32
33
39
37
33
38
44
32
32
33
32
33
33
33
32
32
39
37
33
32
45
34
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
32
33
32
33
33
32
33
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
44
32
32
33
32
33
32
32
32
32
33
32
32
35
32
32
33
32
32
32
35
32
33
32
32
33
32
33
32
32
32
32
32
32
45
39
33
32
32
35
32
32
33
32
33
32
32
37
32
33
32
32
32
32
33
46
33
33
32
32
32
33
33
32
32
32
34
32
32
32
32
33
32
35
33
39
32
32
33
36
32
33
33
33
32
32
32
32
34
32
33
32
32
33
32
33
32
32
34
32
33
38
33
33
33
33
34
33
32
32
33
32
34
33
32
32
32
32
32
34
33
32
33
32
32
32
32
33
32
33
32
33
35
32
33
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
32
34
32
32
32
32
33
32
32
32
32
32
33
33
33
32
36
33
33
32
32
32
32
32
32
33
34
32
33
32
33
32
32
33
33
34
32
33
44
32
33
32
32
32
32
32
32
33
32
54
33
32
33
34
32
32
35
33
32
33
32
32
33
32
41
32
32
34
33
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
33
32
32
37
32
33
32
35
33
32
33
32
33
36
40
35
32
33
32
32
32
32
32
32
33
44
32
33
32
33
32
32
34
32
33
33
32
32
40
33
32
33
33
43
33
32
32
32
32
32
32
33
32
33
32
32
33
32
33
43
32
33
33
35
33
33
33
32
33
32
33
35
32
32
33
33
32
32
32
32
33
38
39
32
32
33
32
33
34
32
33
32
33
32
37
32
32
33
32
51
33
33
33
32
33
32
32
32
34
41
32
32
32
33
33
32
40
32
32
33
33
33
32
32
36
37
33
32
32
32
33
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
36
32
32
33
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
35
36
33
35
46
33
32
32
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
32
32
32
33
33
33
33
32
33
32
33
34
32
32
32
33
32
32
32
32
32
32
33
48
51
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
32
41
33
32
32
34
33
33
33
33
32
35
33
38
33
32
32
32
32
32
32
33
33
34
33
32
33
33
34
32
32
39
32
32
33
32
32
32
34
32
32
32
32
34
32
33
32
50
33
33
33
32
32
32
32
33
33
37
32
32
33
32
33
32
39
34
32
33
36
32
32
32
32
34
33
32
32
32
32
33
36
32
33
32
32
32
45
32
32
33
32
32
32
33
32
32
33
33
43
32
32
34
32
33
32
32
32
32
32
32
33
833
32
32
33
40
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
35
32
33
32
33
33
32
116
34
33
32
33
32
32
32
32
42
32
39
32
32
34
41
34
33
32
32
32
36
40
32
32
32
32
32
33
32
32
32
35
42
32
32
37
32
33
32
38
32
39
32
32
38
34
32
35
32
33
32
33
32
32
32
38
33
37
32
32
32
33
32
33
34
32
32
32
33
32
33
32
34
32
32
33
32
32
33
32
32
32
32
32
32
32
32
33
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
40
36
33
32
32
33
32
33
32
32
32
32
32
33
33
33
32
32
32
32
35
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
36
32
32
32
32
32
32
32
43
32
33
32
32
32
34
33
32
34
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
38
32
32
32
32
32
33
32
32
33
32
33
32
32
32
33
33
32
32
32
32
35
32
33
32
32
38
32
33
41
33
33
32
35
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
33
32
32
33
38
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
33
32
32
33
46
32
32
32
33
32
33
35
40
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
39
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
32
41
33
32
32
37
41
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
35
33
33
33
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
51
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
33
33
32
32
33
32
33
32
33
33
32
32
32
33
35
32
32
32
34
32
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
37
33
32
34
32
32
33
32
32
32
33
32
33
33
32
32
33
32
33
37
32
41
33
32
32
33
42
32
33
32
33
32
32
32
32
33
32
33
32
32
35
32
38
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
33
33
32
37
32
33
32
32
33
37
33
32
33
32
32
37
32
33
32
32
33
32
33
33
32
32
33
33
32
33
32
32
34
32
33
32
32
32
32
32
32
33
49
32
33
32
33
32
32
32
32
32
32
33
32
35
32
32
32
32
36
32
32
33
37
33
32
32
32
32
33
32
32
32
32
32
32
33
34
32
39
33
33
32
32
32
32
33
32
33
52
32
32
32
33
36
38
32
32
33
32
32
33
32
33
32
32
32
41
33
32
33
32
32
33
33
33
32
32
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
33
32
32
32
32
32
32
33
32
35
33
46
33
32
32
33
32
33
34
34
33
34
42
32
40
39
33
32
36
33
34
44
33
32
32
33
33
32
32
32
33
34
32
33
32
32
35
32
33
32
33
32
1783
32
32
33
32
32
32
32
32
32
33
32
32
33
36
32
33
35
33
32
33
33
32
32
41
32
32
33
33
32
32
32
32
32
33
32
32
32
32
32
32
33
33
35
32
32
33
32
32
33
37
33
33
34
33
32
33
32
33
39
43
32
32
33
36
41
32
32
32
36
33
32
32
33
35
33
33
33
32
32
35
32
33
33
33
32
32
32
32
33
32
32
32
32
32
32
32
36
32
33
39
32
36
32
33
37
33
32
32
32
32
32
40
33
32
32
33
32
33
32
37
33
32
32
32
33
32
32
32
32
33
32
33
32
34
40
32
33
32
33
32
32
34
33
32
32
32
32
77
33
34
34
32
32
33
33
33
33
32
33
32
32
33
34
33
45
33
32
33
32
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
32
32
32
32
55
32
33
32
32
33
32
33
32
32
33
32
37
32
33
32
32
33
32
33
32
32
33
32
33
37
47
32
32
33
32
33
33
33
32
32
33
32
33
32
32
32
32
32
33
32
32
32
33
32
33
32
32
32
33
33
34
42
32
32
33
32
33
37
32
32
32
32
33
32
33
32
32
32
32
41
40
32
33
32
33
32
32
38
33
32
32
32
47
33
32
40
32
32
32
32
32
32
32
32
32
50
39
42
35
43
32
33
33
36
32
33
32
33
32
32
32
33
32
33
32
32
32
33
32
32
32
33
42
32
32
33
34
33
32
32
33
36
33
32
32
33
32
32
32
32
35
32
33
32
42
35
32
33
32
33
32
38
32
32
37
33
32
33
32
33
32
32
36
33
42
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
37
32
33
32
32
32
32
33
32
33
32
33
33
32
32
32
32
32
32
32
32
33
32
35
32
37
33
32
33
32
38
33
32
33
35
32
33
32
33
32
33
33
32
32
32
34
32
33
32
32
33
36
33
32
32
32
32
33
37
32
35
39
33
32
33
32
32
32
32
33
32
32
42
32
34
32
34
32
32
44
32
32
32
32
32
32
33
33
45
32
34
32
32
32
32
32
32
32
32
32
32
32
32
33
34
33
33
32
32
32
32
33
32
33
32
38
32
32
33
34
33
32
33
34
32
33
35
32
32
32
32
32
33
32
32
37
50
33
33
41
33
32
32
33
32
32
32
33
32
33
33
32
32
32
32
33
32
33
32
33
32
33
32
32
32
32
35
32
33
32
32
44
32
32
32
32
33
41
32
32
32
33
33
32
32
32
33
42
32
33
32
32
33
33
32
35
38
32
32
32
33
32
33
39
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
32
44
32
32
32
33
32
32
32
32
32
32
37
32
35
33
32
33
33
32
32
32
33
33
33
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
36
32
35
32
32
33
32
32
33
32
33
32
33
32
32
33
33
32
33
32
35
32
32
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
46
33
32
32
34
32
33
32
32
33
38
33
32
32
32
32
34
33
37
32
32
33
32
33
32
33
32
32
33
1721
32
32
32
33
32
33
32
33
32
32
39
32
32
32
32
33
32
32
32
32
40
33
33
32
32
33
32
34
32
32
45
32
33
38
36
35
32
32
51
33
32
32
32
32
33
32
32
32
39
33
32
35
33
32
33
32
34
34
32
33
32
33
32
32
32
32
33
33
32
50
32
33
34
33
36
32
32
32
33
33
32
33
33
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
42
32
32
33
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
35
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
33
36
32
33
33
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
32
32
33
32
33
43
32
34
32
36
32
33
37
32
33
32
33
33
32
33
32
35
32
32
33
32
33
32
32
42
32
33
34
32
32
32
32
32
47
32
32
33
32
34
32
33
32
32
33
32
33
32
32
33
32
631
32
32
33
32
33
33
33
32
32
32
32
33
34
32
32
32
32
32
33
32
32
34
32
33
32
32
32
32
33
38
32
32
32
32
32
33
32
32
33
40
33
32
32
33
32
33
34
32
33
32
33
32
33
32
32
32
34
32
32
32
33
40
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
38
32
33
32
32
33
32
33
35
32
33
32
32
32
32
33
32
32
32
33
32
32
32
34
33
32
32
33
32
34
32
32
32
32
42
45
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
34
32
32
32
32
33
32
32
177
32
32
32
33
32
32
33
32
35
33
32
32
32
33
32
33
32
32
34
32
33
36
32
33
32
33
33
32
33
32
33
32
32
32
33
33
34
33
32
32
32
32
32
32
34
33
33
33
33
33
34
32
33
32
33
32
32
33
32
41
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
42
49
33
32
32
33
32
32
33
33
32
32
32
32
34
34
32
33
32
32
32
32
33
32
36
32
33
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
32
35
37
33
32
33
32
33
33
32
33
45
32
32
33
32
32
32
32
32
32
33
32
32
33
32
35
36
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
36
33
32
33
32
32
33
32
33
32
32
32
32
47
32
32
32
32
33
36
33
33
33
33
32
33
33
32
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
36
32
32
33
32
32
33
32
33
32
32
33
32
33
40
32
33
32
33
32
32
33
32
32
32
34
34
32
32
33
40
32
32
33
32
33
32
32
33
32
33
32
40
32
32
33
36
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
32
32
32
32
33
32
42
32
32
32
32
33
32
33
32
32
33
32
40
32
35
34
32
32
32
33
33
32
33
32
32
44
33
34
32
32
35
32
33
33
32
32
32
38
33
34
37
32
33
32
32
32
32
33
32
34
32
32
33
32
32
32
32
32
32
33
32
33
33
32
38
38
32
32
32
33
32
32
38
33
33
32
44
33
32
33
32
33
33
32
47
32
33
32
32
33
32
33
32
32
32
32
33
32
33
34
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
39
32
33
32
33
32
33
32
32
33
32
38
33
32
33
32
33
32
32
32
32
33
32
37
32
32
32
39
34
32
32
32
32
43
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
35
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
33
32
32
33
32
32
32
32
33
32
32
32
32
34
32
33
39
32
32
34
33
32
32
33
32
33
32
32
33
32
33
33
35
32
32
33
35
32
34
33
32
34
32
32
32
33
34
33
32
32
33
32
33
32
32
33
32
33
33
46
33
32
33
33
32
32
32
32
32
33
32
32
33
32
34
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
34
32
32
32
32
32
33
32
32
37
32
33
33
42
33
32
33
32
32
33
2912
33
33
32
33
32
36
43
34
32
32
33
37
33
32
32
33
32
33
39
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
32
35
32
34
32
33
34
42
33
32
33
32
32
33
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
33
32
33
32
33
34
32
32
32
33
32
33
32
32
32
32
47
32
32
33
32
33
32
32
40
32
33
32
32
33
32
33
32
32
333
32
33
32
33
32
35
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
35
33
33
32
33
32
33
36
32
33
32
33
32
32
33
32
35
43
32
34
35
33
32
32
33
32
33
32
32
32
32
34
32
32
32
39
38
32
33
32
32
33
45
33
33
32
33
32
33
32
32
33
35
33
32
32
33
32
48
32
32
32
32
32
32
39
32
35
33
32
33
32
32
33
32
33
32
32
33
32
33
34
32
32
32
33
32
33
32
35
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
33
33
32
32
33
32
33
32
32
33
32
42
32
32
32
38
33
32
33
33
35
56
34
33
32
32
35
52
33
32
32
32
32
33
33
32
33
32
33
49
32
33
32
32
32
33
32
32
33
34
33
32
32
33
32
32
32
32
32
32
34
33
32
33
32
33
38
32
35
32
33
32
32
32
33
33
32
33
33
32
33
32
33
33
48
33
32
33
32
32
34
32
33
32
32
34
33
33
32
32
33
32
36
32
32
33
32
34
32
34
32
32
32
32
33
37
32
32
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
33
32
32
33
33
32
32
33
33
32
32
32
33
33
32
33
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
34
32
32
33
33
32
33
32
32
32
33
33
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
33
33
32
34
35
32
33
32
33
32
40
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
32
34
32
32
33
33
32
33
34
33
32
41
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
42
33
32
32
33
33
33
32
32
34
32
33
32
32
32
32
33
32
33
32
32
33
47
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
36
33
32
33
32
32
33
33
33
32
32
32
32
33
33
33
33
32
39
32
32
33
32
32
32
35
33
32
34
32
33
32
32
33
32
33
35
32
33
32
35
32
32
32
32
33
42
32
33
33
33
40
33
33
32
33
32
38
33
32
33
34
33
45
32
32
33
33
32
32
32
32
33
32
32
33
32
33
32
33
33
34
34
32
33
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
32
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
36
32
34
32
40
37
33
32
32
33
32
32
32
32
33
32
33
36
32
33
32
33
33
32
32
32
35
32
32
34
36
33
32
32
33
34
33
32
33
32
32
32
32
34
32
34
33
32
33
32
32
34
35
33
32
32
33
35
32
32
32
33
36
33
33
33
33
33
33
33
33
32
32
33
32
33
32
32
33
32
33
41
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
32
38
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
39
33
32
32
41
32
33
32
32
35
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
33
32
33
42
32
32
653
32
34
32
32
32
33
32
32
33
32
38
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
33
44
37
33
32
32
32
33
32
33
32
32
32
32
33
32
40
34
34
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
33
32
33
33
33
32
32
36
32
33
32
32
41
32
33
32
32
33
32
32
32
37
33
32
36
35
32
32
32
33
35
36
32
32
33
32
33
32
32
33
32
32
33
32
33
32
32
32
32
35
32
32
33
32
41
32
32
32
32
33
32
33
34
35
33
32
33
32
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
34
33
32
33
33
32
35
36
33
37
32
33
32
33
33
32
33
32
33
32
36
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
41
32
33
32
34
32
32
33
32
32
33
33
33
32
32
32
33
33
32
34
32
32
32
32
32
34
32
33
32
33
32
32
33
34
33
32
32
32
33
33
32
38
33
32
36
39
36
33
32
33
32
32
33
37
33
32
32
32
32
33
32
32
33
32
37
32
32
32
35
33
33
32
33
32
32
32
32
33
32
32
37
35
33
36
32
35
32
33
32
32
33
32
33
33
32
32
32
33
33
34
33
32
32
33
32
32
34
34
33
32
34
38
32
33
32
32
33
32
33
32
33
32
33
34
32
32
33
32
32
33
49
34
32
32
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
34
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
37
33
32
33
32
32
33
32
32
33
32
33
32
32
33
32
33
34
32
32
32
33
32
34
33
33
33
34
32
33
32
32
34
33
33
32
36
32
32
33
32
33
32
32
33
32
43
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
33
34
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
33
32
33
32
33
32
33
33
32
32
33
33
33
32
34
37
32
32
32
38
32
32
33
38
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
35
33
32
33
32
32
33
32
34
33
35
33
32
32
33
32
33
32
32
33
32
33
32
44
35
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
32
35
32
33
38
33
33
32
33
33
32
32
32
33
32
32
33
32
33
32
32
33
34
34
33
32
33
32
33
33
32
35
34
33
32
32
33
33
35
32
32
33
32
32
32
32
33
37
32
32
32
33
33
32
33
32
33
32
32
32
32
32
33
32
33
42
33
32
32
33
32
33
34
32
33
32
33
33
32
33
32
32
32
32
40
32
32
33
33
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
37
32
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
36
32
32
33
33
34
32
33
32
33
32
32
33
32
33
33
32
33
33
33
34
32
33
32
35
33
32
32
47
33
33
32
33
32
32
34
32
32
34
33
32
32
33
32
32
33
32
35
32
32
32
32
33
44
32
32
32
33
40
33
33
32
54
33
39
32
32
33
32
32
33
35
33
32
32
34
30648
20561
10467
383
33
32
33
32
32
33
33
33
32
41
33
33
32
32
32
33
32
32
32
32
33
35
35
33
32
33
35
32
32
32
33
33
32
33
34
33
32
32
32
32
34
33
32
33
32
33
33
38
33
32
34
32
32
32
44
33
32
32
33
32
33
40
32
33
32
33
33
32
33
32
33
32
32
33
33
35
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
32
32
32
39
32
33
32
32
33
32
33
32
32
33
32
33
33
33
33
41
32
32
32
37
32
32
32
32
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
32
41
32
33
32
32
33
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
32
32
32
32
32
33
33
32
32
32
34
36
32
16448
6363
33
32
32
32
32
33
32
35
32
33
34
32
32
33
32
33
32
32
34
33
32
32
37
33
33
38
32
32
33
37
33
32
32
33
52
33
33
33
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
33
39
33
33
32
32
33
32
33
32
33
34
32
40
33
34
33
32
33
34
32
33
33
34
32
32
33
33
33
33
32
33
32
33
32
32
33
33
33
32
48
32
32
34
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
38
33
32
34
33
32
33
33
32
32
32
33
32
32
33
32
33
32
34
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
32
32
32
33
32
33
33
32
32
32
32
33
32
33
37
33
41
32
34
33
35
33
33
32
34
33
32
32
33
36
33
33
32
33
32
42
40
32
32
32
33
32
32
33
32
35
32
32
33
33
33
42
32
32
33
32
32
32
33
32
33
32
32
32
32
33
32
32
35
32
33
33
32
32
32
33
32
32
33
32
32
32
32
33
32
34
33
33
33
32
40
32
32
35
32
33
32
37
32
33
33
33
33
34
32
32
33
32
33
36
33
32
32
33
32
33
32
33
33
39
33
32
33
39
32
32
32
33
32
32
34
32
33
32
33
35
34
33
32
32
33
32
33
32
33
33
32
33
32
32
35
37
33
32
32
35
32
32
33
34
33
32
33
32
32
32
33
33
32
37
34
33
33
32
33
32
32
32
32
32
33
32
33
32
32
32
32
32
34
33
33
33
33
32
33
32
33
32
32
32
37
34
32
32
32
32
33
40
32
33
32
32
33
33
33
32
36
32
33
32
32
33
32
33
32
32
33
33
33
32
32
32
32
33
32
33
39
32
32
32
35
36
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
34
33
36
1240
32
32
33
33
32
32
32
33
37
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
37
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
33
35
33
33
32
33
33
32
33
32
32
34
32
33
32
32
32
32
33
33
33
32
32
34
38
33
32
32
33
32
33
32
32
33
32
34
32
33
32
32
32
42
32
32
33
32
32
33
38
36
33
32
34
32
34
32
33
33
32
32
32
35
32
33
34
32
33
32
34
240
32
33
32
34
33
32
33
32
33
34
32
33
34
32
35
33
33
33
33
33
32
33
33
32
33
34
33
33
32
33
32
33
33
32
33
33
33
32
32
33
32
33
34
32
33
37
33
32
33
33
32
33
32
33
32
32
33
33
33
33
32
33
34
33
32
33
32
33
33
32
33
32
32
33
32
33
32
32
35
32
33
33
41
33
32
33
32
35
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
33
33
34
32
33
32
32
33
32
34
32
33
34
32
33
37
33
32
32
32
32
33
32
33
32
32
43
33
34
32
36
32
32
34
34
33
32
32
33
32
33
32
33
35
32
33
41
32
33
88
33
32
32
32
32
33
32
33
33
34
33
34
33
33
32
33
32
35
32
33
33
32
32
34
32
32
38
33
32
32
32
32
33
32
33
32
33
33
32
33
32
32
32
32
33
32
32
32
32
33
40
33
33
33
33
37
33
33
32
33
32
33
32
33
33
32
34
33
33
37
32
34
32
35
32
32
32
32
33
32
32
32
32
33
32
32
32
43
34
32
35
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
34
32
33
32
32
32
33
32
34
32
36
27623
17530
7425
33
32
32
33
32
33
35
32
35
32
33
33
32
32
32
33
32
33
32
35
32
32
33
33
32
33
32
33
32
34
35
32
33
32
33
32
32
33
34
34
32
32
32
32
33
32
32
33
32
32
33
32
33
32
47
32
35
35267
25172
15083
4990
32
33
32
33
247
32
32
34
33
32
33
32
32
32
32
33
37
33
32
32
32
33
33
32
32
33
33
32
32
32
52
32
32
33
32
32
32
33
39
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
32
33
34
33
33
33
32
33
32
32
32
32
34
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
33
32
46
32
33
8095
32
32
32
33
33
35
32
32
32
32
33
32
32
47
45
33
33
33
32
40
35
40
33
32
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
38
38
32
33
36
33
32
32
33
32
33
32
33
32
33
32
32
33
37
33
32
32
32
32
33
32
44
32
32
32
32
33
32
32
33
32
33
32
33
32
57
32
32
33
37
33
32
32
32
32
32
32
39
33
32
34
32
32
32
32
33
32
34
32
32
32
49
33
47
32
32
33
32
33
33
32
33
32
32
32
32
33
32
32
34
39
32
32
32
32
32
33
32
33
33
33
32
32
32
32
33
32
36
33
32
33
33
37
32
33
34
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
36
32
32
32
33
33
32
35
32
33
32
33
32
32
35
32
32
33
32
32
32
33
32
33
33
34
32
32
33
32
33
32
32
32
34
33
32
32
33
32
33
32
35
33
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
32
32
33
32
36
32
32
33
32
32
33
32
33
32
33
32
32
32
32
32
32
32
32
32
32
37
33
33
37
32
32
41
32
33
37
32
32
32
33
35
33
33
32
33
32
33
32
32
32
32
33
32
33
32
33
32
32
32
32
33
33
34
33
39
33
32
33
37
34
34
32
33
32
32
34
32
33
32
36
33
32
32
32
32
32
32
32
32
33
33
33
32
32
32
32
33
32
33
32
33
32
32
32
33
32
32
32
34
33
33
32
32
32
34
33
35
33
32
32
33
32
34
32
32
32
32
39
32
33
32
32
33
48
33
32
32
35
34
35
33
32
32
32
32
32
33
32
34
32
32
32
32
34
32
33
32
34
32
32
33
33
32
34
32
33
32
33
32
32
32
32
33
32
32
33
32
35
34
33
32
32
33
32
33
32
32
34
32
32
32
33
37
32
32
32
34
32
34
32
32
33
35
33
34
32
32
32
33
50
33
32
33
33
34
32
32
40
33
32
33
32
32
33
32
32
32
42
32
32
32
37
33
32
41
32
59
33
32
33
32
32
32
32
34
32
32
33
32
32
32
33
32
32
36
32
33
32
33
36
34
33
33
33
32
32
32
32
33
32
32
32
32
33
36
33
32
35
32
32
32
32
33
32
32
40
32
33
32
33
32
32
34
34
33
33
32
33
35
32
32
35
34
32
33
32
32
34
32
35
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
36
32
32
32
32
33
32
32
35
32
33
33
33
32
32
43
32
35
32
32
35
32
32
32
33
41
32
33
32
33
32
32
32
32
33
33
38
33
32
33
33
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
34
33
46
33
33
33
33
32
37
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
45
44
32
32
32
33
33
32
32
32
41
33
34
32
32
33
32
32
32
33
32
34
33
32
33
32
34
32
32
33
32
33
32
33
32
34
32
32
638
33
32
33
32
33
32
32
33
32
33
33
32
32
33
32
33
33
32
32
33
33
33
32
48
32
32
33
39
32
36
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
38
32
32
33
32
33
32
33
32
32
33
34
34
32
32
32
32
33
32
32
32
33
32
33
33
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
33
39
32
32
33
32
35
32
33
32
32
32
32
32
32
32
32
32
33
34
32
32
33
32
34
33
32
32
40
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
33
33
32
32
32
40
32
32
32
33
32
32
32
32
34
32
32
33
32
33
32
33
33
32
39
32
33
32
32
33
32
33
33
33
32
32
33
32
33
33
33
32
34
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
36
32
32
33
32
33
34
33
32
32
32
32
33
32
33
32
32
33
41
33
32
32
32
32
33
33
33
35
32
39
32
32
32
39
32
32
33
32
32
32
38
33
32
32
33
32
32
32
32
32
53
32
32
33
32
33
32
32
33
32
32
32
33
47
32
33
32
36
38
32
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
32
32
32
33
39
34
32
32
33
32
33
32
32
33
32
33
32
33
32
32
39
32
33
32
32
32
33
35
32
33
34
32
32
32
42
32
32
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
32
32
33
33
32
32
32
32
41
32
32
32
34
32
33
32
32
32
32
33
32
32
32
32
32
33
33
32
32
32
32
33
32
32
32
33
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
33
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
33
32
32
33
37
33
32
33
32
32
32
32
34
32
32
33
32
34
35
32
32
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
34
33
32
33
33
32
33
32
33
32
32
32
32
33
32
34
32
34
32
32
33
46
33
33
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
32
32
32
32
35
32
32
33
33
32
33
32
33
33
43
32
32
33
36
33
32
32
33
32
33
32
33
32
32
32
32
33
33
32
34
32
41
32
32
32
32
33
32
32
32
32
33
33
33
32
32
32
32
33
51
32
32
32
32
32
32
33
40
33
33
37
34
32
32
32
33
40
32
33
34
33
33
32
32
32
33
32
33
32
32
34
32
34
32
32
32
32
33
33
32
32
33
33
32
32
14256
4166
32
90683
80596
70501
60408
50315
40229
30148
20053
34
32
40
32
33
32
32
33
32
33
32
32
32
34
33
32
32
32
32
33
32
38
32
32
33
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
33
32
37
33
32
33
32
32
32
32
32
32
32
32
32
32
32
33
32
32
32
34
33
33
32
32
32
39
32
32
39
32
32
32
33
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
34
32
32
32
32
34
32
32
32
32
32
34
32
32
32
33
32
33
32
34
32
33
33
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
33
32
33
34
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
34
34
33
32
32
32
32
33
32
32
38
32
33
32
32
33
37
33
32
32
32
36
33
32
34
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
34
33
33
32
32
34
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
32
32
33
33
32
32
33
33
41
32
32
33
32
33
32
32
32
32
36
32
32
32
32
33
32
32
33
32
33
32
33
36
32
32
32
35
32
32
32
35
33
32
41
32
32
39
32
32
32
37
33
32
32
32
32
33
32
32
32
32
35
32
33
35
32
33
32
33
32
32
36
32
33
32
32
33
32
33
32
37
35
32
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
32
32
33
32
34
38
32
33
32
32
35
32
37
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
36
33
36
32
32
32
33
32
36
32
32
33
33
32
32
32
33
47
32
34
32
33
33
32
37
32
33
32
34
33
33
34
33
33
32
32
33
32
32
32
32
33
32
33
32
32
33
36
33
32
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
35
33
32
32
32
32
33
32
32
32
32
33
32
32
40
32
33
32
32
33
32
34
38
32
32
37
33
32
33
32
32
33
32
33
32
32
33
32
45
32
32
33
32
33
32
32
34
32
35
32
33
32
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
32
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
33
32
32
33
35
33
33
32
33
32
33
32
32
32
32
33
43
32
32
32
33
32
33
32
32
44
38
33
33
32
32
42
33
32
32
32
32
33
136
33
32
32
37
32
32
32
32
33
32
33
32
32
32
32
34
32
32
32
32
32
32
33
32
33
33
32
32
32
32
32
32
34
32
32
33
32
33
42
33
32
32
34
32
33
32
32
33
32
33
32
33
36
34
39
35
32
37
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
36
32
33
32
32
32
32
32
32
33
32
32
33
32
32
34
33
32
32
32
32
33
32
32
33
32
28111
18019
7933
36
32
32
32
33
32
32
36
33
33
33
32
37
32
33
32
32
32
32
32
32
33
33
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
32
33
33
32
32
33
32
32
32
32
33
32
32
33
33
33
33
32
33
43
33
32
33
32
34
32
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
34
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
33
32
32
33
32
34
33
33
32
32
33
32
35
32
32
32
32
33
32
32
33
32
33
32
32
32
32
32
33
33
32
32
43
32
33
32
32
33
32
33
32
32
32
32
33
33
33
32
32
33
32
34
32
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
33
33
32
32
38
33
32
33
32
32
33
33
32
32
41
33
33
32
32
39
34
33
33
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
34
33
33
34
33
32
32
32
32
33
32
33
32
32
34
32
33
32
32
32
32
33
32
32
32
42
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
37
33
32
33
32
32
32
32
33
32
32
32
34
33
32
33
32
32
33
32
32
32
32
33
32
33
33
33
33
32
33
33
36
32
32
33
34
33
35
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
32
33
33
32
33
32
32
33
32
33
40
32
32
32
33
32
32
32
32
33
33
33
32
38
33
32
33
32
32
32
33
33
32
32
32
32
38
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
32
32
33
32
35
33
32
33
32
32
33
32
33
32
33
32
32
33
32
34
36
32
33
32
33
32
32
32
33
33
32
32
32
32
33
32
33
33
32
32
32
33
33
32
33
32
32
32
32
32
32
33
32
33
33
36
32
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
35
32
32
32
32
45
32
32
32
33
32
32
33
32
33
39
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
33
32
33
32
32
35
33
34
32
32
33
32
33
32
32
32
34
32
32
33
33
32
33
32
33
32
32
32
33
33
32
33
32
32
33
32
32
39
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
32
34
32
32
32
32
33
32
32
34
32
32
32
32
32
32
32
32
32
34
32
33
32
33
32
32
33
32
33
33
32
33
32
33
33
32
33
32
32
32
35
33
32
33
35
33
32
32
32
32
48
32
32
32
32
34
32
32
33
32
33
32
33
39
32
32
32
33
32
32
33
37
32
32
32
32
32
33
35
33
32
33
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
36
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
32
32
32
51
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
38
33
33
32
34
32
33
32
32
32
32
32
35
33
32
32
33
32
33
32
32
33
35
32
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
34
35
32
33
32
32
32
34
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
33
32
33
32
38
33
32
34
32
34
32
32
33
34
35
32
45
34
33
34
32
33
32
32
33
32
32
33
32
32
32
34
33
32
33
32
33
33
32
33
32
33
32
32
32
32
34
32
32
33
32
32
32
33
32
32
33
32
32
32
32
33
44
33
32
32
32
33
32
32
33
33
32
33
34
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
45
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
1108
33
32
32
32
33
35
32
32
32
33
32
32
33
506
32
32
32
32
32
32
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
32
33
33
32
32
33
32
32
33
33
32
32
32
32
33
33
39
34
34
33
32
32
33
32
33
32
32
33
32
32
32
33
32
32
32
32
33
32
32
36
32
33
36
33
32
32
34
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
32
36
33
32
32
35
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
32
32
33
42
33
33
32
33
32
35
32
33
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
35
32
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
33
32
32
33
33
33
32
36
33
32
33
32
32
34
32
33
32
32
32
32
33
32
33
32
32
32
33
33
33
32
33
32
33
32
33
32
32
32
32
33
33
32
33
32
32
32
33
32
32
32
32
35
32
32
32
32
33
46
33
32
32
33
32
33
32
32
33
32
32
32
33
33
32
34
32
42
35
32
33
39
33
32
32
32
32
33
32
33
32
32
33
33
34
39
41
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
32
32
32
33
33
32
34
32
33
32
33
33
37
33
32
33
32
32
32
32
33
32
32
32
32
33
32
35
32
32
32
32
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
37
32
32
33
32
33
32
32
33
32
33
32
32
33
32
34
32
33
32
32
33
32
32
32
32
32
34
55
32
32
32
32
32
33
33
32
36
33
32
34
34
32
32
33
32
32
33
33
32
32
32
33
32
38
33
32
32
32
32
32
34
33
32
32
35
32
33
33
32
47
33
33
32
32
32
33
37
33
33
33
32
32
32
33
32
36
39
32
33
33
38
32
32
41
32
33
33
33
32
32
48
32
32
32
33
33
32
33
32
33
32
32
33
32
33
33
34
33
32
56
34
33
32
32
34
32
33
24596
14506
4415
32
32
32
41
49
34
32
33
34
33
32
33
32
39
32
32
33
32
33
33
33
33
33
32
37
33
33
32
32
32
33
32
33
32
32
32
32
32
32
32
33
32
34
33
33
32
32
34
32
36
32
32
32
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
32
33
33
32
36
32
33
33
33
33
33
32
32
32
33
32
32
33
32
32
32
32
32
33
36
32
33
33
32
32
33
33
32
32
32
32
34
32
32
33
34
33
32
32
32
32
33
32
32
32
32
33
32
33
32
33
33
32
34
32
41
35
32
33
32
32
32
32
33
34
33
32
33
36
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
43
32
32
32
33
32
33
33
33
33
33
32
33
32
33
32
32
33
32
35
35
32
32
32
35
33
32
33
32
33
32
55
33
48
32
32
34
33
32
33
32
33
32
32
32
32
33
32
32
32
32
34
32
33
32
33
32
32
33
35
33
32
33
32
32
33
32
32
41
32
32
32
33
32
33
32
32
32
42
34
32
32
32
32
33
34
33
32
39
33
37
33
32
32
33
32
33
33
34
41
32
33
32
36
32
32
47
32
33
35
32
32
35
33
34
33
32
32
35
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
32
33
33
32
35
34
34
38
32
32
32
33
32
33
32
32
32
32
34
32
33
32
36
33
32
54
32
33
32
32
33
33
34
33
33
33
32
33
32
32
32
33
33
32
33
33
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
32
42
33
33
43
33
34
33
33
32
39
33
35
39
32
32
32
33
33
37
32
32
33
32
33
33
32
32
32
33
32
33
32
32
38
39
33
32
32
32
34
33
32
33
33
32
33
32
33
32
32
32
32
32
32
32
32
36
32
32
36
32
32
33
32
33
32
33
32
32
33
32
32
33
32
32
32
33
32
34
33
32
33
32
32
33
33
33
32
32
32
33
33
32
33
32
33
33
32
33
37
33
32
32
32
32
32
38
32
32
32
36
32
32
32
32
33
32
33
33
32
33
32
32
33
32
33
32
42
32
33
32
32
34
38
33
33
32
51
32
33
34
32
34
32
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
32
32
33
32
33
32
32
32
32
37
32
33
32
33
32
32
32
32
33
32
32
32
32
33
32
32
32
32
32
32
32
32
32
33
32
33
41
32
32
32
33
32
33
32
32
32
32
33
32
33
32
32
33
32
32
33
32
36
32
32
34
32
32
40
32
32
32
32
32
32
32
33
32
46
34
32
33
32
32
32
32
33
32
33
32
35
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
33
33
32
94
32
38
33
32
33
32
32
32
32
33
32
32
32
32
33
32
34
33
32
33
32
33
33
32
32
32
32
33
33
32
32
32
32
33
32
33
34
32
33
32
32
32
32
33
32
33
33
32
32
189
34
32
33
35
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
32
32
32
32
33
32
32
32
32
32
33
32
33
32
32
32
32
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
33
32
32
35
32
32
32
32
35
32
33
32
36
32
32
33
32
33
40
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
37
32
33
32
34
32
32
32
32
35
32
33
36
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
40
33
32
32
32
32
33
33
32
33
34
32
32
33
32
35
33
33
37
32
32
32
32
42
34
33
32
32
36
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
36
32
32
33
33
32
32
33
32
32
33
32
42
32
32
35
32
33
33
33
32
32
32
32
33
33
33
32
32
32
32
33
32
32
34
32
33
32
36
32
32
32
32
32
45
32
33
32
33
33
33
37
32
33
32
33
34
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
32
32
33
32
32
33
41
33
32
32
33
32
32
32
32
32
32
33
32
33
34
32
32
32
32
32
32
32
32
47
35
32
36
32
33
32
33
32
32
32
32
32
32
33
32
32
32
32
33
32
32
32
35
33
32
33
32
32
33
34
33
32
32
32
32
33
32
36
32
32
32
32
33
32
32
32
32
32
32
34
32
32
33
32
34
32
32
32
32
33
33
33
32
32
32
32
33
33
32
39
33
32
32
33
41
33
33
42
32
33
42
33
32
32
32
32
33
33
37
32
33
32
32
32
32
33
32
33
32
32
33
34
33
32
33
34
32
32
53
36
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
36
32
33
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
33
33
32
33
32
32
33
34
32
32
32
33
32
32
32
33
32
32
32
33
34
32
33
33
32
33
32
32
33
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
35
33
32
32
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
36
33
32
32
33
32
33
32
34
42
34
33
32
33
32
33
32
32
32
32
33
32
33
32
32
38
32
33
32
32
42
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
32
32
32
33
33
32
32
32
33
33
32
32
33
38
33
32
33
32
32
33
34
33
32
32
32
33
33
32
32
38
32
32
32
33
34
32
32
32
33
45
32
32
32
33
32
32
33
32
33
32
39
32
32
32
32
32
32
34
32
32
32
32
32
32
32
36
32
33
32
32
36
32
33
32
32
37
33
32
32
32
32
32
33
32
33
32
32
37
32
33
32
33
32
32
33
32
33
33
32
32
32
33
33
33
33
32
33
45
33
32
32
32
42
33
33
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
36
32
33
32
33
32
32
32
32
33
32
33
32
42
33
32
33
32
32
36
33
33
32
33
32
32
33
33
33
33
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
35
39
32
35
32
34
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
33
32
32
32
32
38
33
32
32
33
32
35
32
32
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
32
35
32
32
35
32
33
33
33
33
32
33
33
32
32
32
33
32
33
33
32
33
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
42
33
32
32
32
32
32
32
33
33
33
32
32
33
32
35
33
32
33
33
32
37
32
33
32
33
33
33
32
33
33
32
33
32
32
32
32
38
33
36
37
35
32
32
33
32
32
32
32
33
32
38
36
32
33
32
33
33
33
33
32
32
32
32
32
32
33
32
33
33
35
35
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
37
32
33
32
32
32
34
33
32
32
33
32
40
32
32
32
32
33
32
32
32
32
33
32
33
32
32
33
33
33
38
32
33
32
33
32
32
32
32
33
47
33
32
33
34
32
33
32
32
34
34
39
32
32
34
34
33
33
32
32
32
33
32
33
32
33
33
34
33
32
33
32
32
33
33
38
32
32
32
33
33
32
33
32
50
33
32
33
32
34
33
34
32
32
32
32
48
32
32
33
34
33
33
32
41
32
32
32
32
32
33
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
40
32
33
33
32
34
32
32
33
33
33
32
32
33
41
33
33
33
32
32
33
39
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
32
426
32
32
32
32
33
32
38
32
32
33
42
33
33
32
32
35
35
32
32
33
34
33
32
32
32
32
33
32
33
32
33
32
33
33
32
32
32
32
33
32
33
33
33
33
32
33
33
43
33
32
38
33
33
39
40
33
34
33
32
32
33
32
32
33
32
33
32
33
33
32
35
35
33
32
32
33
32
33
32
32
32
32
35
33
33
33
48
32
40
33
33
32
33
45
33
32
32
32
33
33
34
32
32
34
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
32
32
32
36
33
32
33
32
33
32
32
33
33
33
32
32
39
32
33
33
33
32
32
33
32
32
33
32
43
32
34
32
32
33
33
33
35
33
32
33
33
33
33
32
34
32
32
33
32
32
32
32
33
33
33
32
36
33
33
33
32
32
33
32
33
32
33
32
32
33
32
45
33
33
33
32
33
33
32
34
32
33
38
32
33
34
34
32
32
33
32
33
32
32
33
32
33
32
33
32
45
38
43
33
32
35
32
32
33
33
33
32
32
33
32
33
32
34
32
32
33
32
32
33
33
33
32
32
33
32
33
37
33
33
32
33
32
34
33
32
33
32
33
32
33
35
32
33
32
32
34
32
35
33
33
33
34
33
32
35
32
33
33
32
32
32
32
33
32
33
32
32
34
32
33
32
33
32
32
33
32
33
33
32
33
32
35
32
42
32
32
40
32
32
33
32
33
35
34
33
32
42
32
33
32
32
33
32
33
32
32
33
32
33
33
32
32
34
44
32
33
33
32
33
32
33
33
32
33
32
34
33
33
32
32
35
32
32
34
32
33
36
34
33
32
33
32
33
33
32
33
35
33
32
32
33
33
33
32
32
32
32
37
32
36
32
32
34
32
33
33
32
33
32
33
32
32
32
32
32
32
32
34
36
33
33
32
33
32
33
44
33
40
32
33
32
33
33
32
32
33
33
32
33
33
32
35
32
33
36
32
33
32
33
32
32
33
33
33
32
32
33
32
33
33
32
33
32
34
32
32
32
32
33
32
33
32
32
38
32
35
32
32
32
32
41
32
32
32
33
33
32
33
32
32
33
37
33
32
32
37
32
34
32
32
32
33
33
32
33
32
33
33
33
33
32
32
42
32
33
32
32
33
32
33
32
33
32
32
35
32
43
33
32
32
32
33
45
32
32
32
33
32
32
32
32
33
32
33
33
33
35
32
32
32
32
33
32
33
33
32
33
32
34
32
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
32
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
32
33
32
33
36
32
40
32
32
36
33
34
33
33
32
32
33
32
33
32
32
32
35
33
32
32
33
32
45
38
32
32
32
33
32
38
34
32
33
32
33
33
33
47
32
34
33
32
34
32
33
33
32
33
32
34
33
33
32
32
33
32
33
32
32
33
32
37
32
32
32
32
33
33
32
33
33
33
33
33
33
32
36
32
34
33
32
33
32
34
34
32
33
33
33
33
34
32
32
33
35
33
34
32
33
33
33
36
32
33
32
33
32
32
33
32
33
33
35
33
32
33
32
33
33
34
39
33
33
32
33
32
33
32
32
32
32
33
32
33
32
32
33
39
33
32
32
33
32
33
32
32
32
33
32
33
33
33
32
33
33
34
32
32
32
32
33
32
32
33
32
32
32
32
32
32
39
1366
38
33
32
32
32
33
33
32
34
32
33
32
32
33
32
33
32
33
32
36
32
33
35
32
32
32
33
33
32
42
32
32
33
32
32
32
32
33
32
33
33
32
33
33
33
33
33
33
33
34
36
33
33
32
33
33
32
32
32
33
32
33
32
32
33
33
42
35
32
32
41
33
32
32
33
32
33
32
33
32
32
33
32
33
33
32
33
32
34
33
32
40
32
32
33
32
33
32
33
32
33
32
32
32
36
33
32
32
37
32
33
33
38
33
33
33
32
33
33
32
33
32
33
32
41
33
48
33
33
36
41
32
32
33
32
33
32
33
32
32
32
33
32
33
32
33
33
32
33
32
32
33
32
33
33
32
33
32
34
32
32
33
32
33
35
33
32
33
34
34
33
40
32
33
32
35
34
33
33
33
33
32
33
32
32
34
32
33
38
32
33
32
1493
33
34
33
32
33
33
33
33
33
35
32
32
32
32
33
32
32
33
32
33
33
33
33
32
33
32
33
33
32
33
32
33
33
32
33
33
33
32
32
33
32
33
32
33
32
32
33
32
42
32
32
33
32
35
33
33
33
32
33
32
32
33
32
33
32
32
32
32
33
32
33
32
33
33
37
33
44
32
33
32
33
32
32
33
32
33
33
32
34
32
33
35
32
32
32
33
33
34
33
32
32
32
32
32
34
33
32
34
32
32
33
32
33
32
32
32
32
33
33
41
33
32
33
33
33
33
32
34
32
33
34
32
33
35
33
33
35
33
32
36
32
32
34
32
33
33
33
33
32
33
34
33
32
32
33
32
33
32
33
32
32
33
34
33
32
32
33
32
33
32
32
32
46
38
41
32
32
34
33
32
33
32
32
32
32
33
32
32
33
187
33
32
32
33
32
33
32
32
39
32
33
32
32
32
32
32
32
36
400
41
36
32
33
32
32
32
32
33
32
33
33
32
33
33
33
33
43
33
32
33
32
32
33
32
33
32
32
32
32
33
34
33
32
32
33
32
33
32
32
33
34
33
32
32
38
32
33
36
32
33
32
33
33
33
33
32
32
32
33
33
32
33
32
33
41
32
35
32
36
32
32
34
32
33
37
32
33
36
33
32
33
33
32
32
34
32
34
32
34
32
33
32
33
33
32
33
32
37
32
38
38
32
33
34
32
33
32
38
32
34
33
34
33
32
33
33
33
32
32
38
33
32
33
32
33
36
32
33
32
33
32
33
32
32
33
36
33
33
32
33
32
33
33
32
32
32
33
32
33
33
32
33
32
33
32
32
33
32
32
32
32
33
32
33
42
32
32
32
33
45
35
36
37
32
33
34
32
32
33
32
33
32
32
55
32
33
32
33
32
32
33
32
33
33
32
33
39
32
34
32
33
33
32
32
33
33
32
33
34
33
32
32
36
32
33
34
32
37
33
32
33
32
32
33
32
32
33
32
35
32
32
33
32
32
32
33
32
32
33
32
33
32
33
33
32
32
32
38
32
33
33
33
33
33
32
35
32
39
32
35
33
32
33
33
32
40
42
32
32
33
32
34
32
33
34
33
32
32
33
32
33
32
33
32
33
32
35
33
32
33
32
33
33
32
33
38
33
32
32
32
32
33
32
33
33
32
33
36
33
32
32
33
33
33
32
42
33
33
32
33
32
35
32
33
32
33
32
32
33
32
33
32
34
33
33
33
33
32
33
32
33
32
34
33
35
33
32
33
32
32
33
32
33
32
32
33
32
32
33
32
33
32
33
32
32
32
32
40
32
32
32
32
33
32
33
32
32
33
33
33
32
35
33
32
32
44
33
32
33
34
32
33
33
32
32
33
33
32
33
33
32
33
32
35
34
32
34
32
33
32
32
32
34
32
32
32
32
33
33
32
33
32
32
33
32
34
33
32
33
37
46
32
33
32
32
34
33
32
47
33
33
32
33
33
32
32
42
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
36
32
33
33
32
33
32
32
32
34
33
32
33
32
35
32
32
33
32
33
32
33
33
38
32
33
33
32
32
33
29303
19215
9122
33
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
36
32
32
32
33
32
33
33
41
33
32
33
33
32
33
33
33
33
32
33
32
32
33
32
33
32
33
32
33
35
32
33
33
32
32
33
33
33
34
33
32
33
32
33
33
33
32
36
32
33
33
33
32
34
32
33
33
32
32
33
35
32
33
32
32
33
33
34
32
32
32
32
33
32
33
33
32
32
36
33
33
32
32
33
46
33
32
33
39
32
32
32
32
32
35
32
32
33
32
33
33
33
32
32
32
33
38
32
33
33
32
33
33
32
33
35
33
32
33
47
33
32
32
32
41
33
33
32
32
32
33
32
32
33
32
33
34
32
32
32
32
32
33
33
35
33
32
33
32
32
33
34
35
38
32
33
32
33
32
33
33
32
33
32
33
32
32
33
35
33
33
32
32
32
33
32
33
32
32
32
46
33
32
32
33
32
37
33
32
33
32
33
32
33
34
32
34
32
33
32
32
33
32
33
32
32
33
32
37
32
33
33
33
33
33
33
34
32
33
32
33
32
32
32
35
33
35
32
38
32
32
32
33
33
32
3133
32
33
32
32
32
32
33
33
33
32
39
33
33
33
32
32
33
32
34
32
32
33
32
33
32
33
32
32
33
32
32
33
32
32
32
32
32
33
33
32
33
32
33
34
32
33
33
33
32
32
33
32
32
32
32
33
32
33
35
32
33
32
33
32
32
34
32
32
33
33
33
32
33
32
48
32
32
32
33
32
33
32
33
32
33
33
33
33
32
33
34
33
32
32
32
33
33
32
32
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
34
32
33
33
32
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
33
36
33
32
33
32
32
33
32
33
33
32
33
32
34
33
32
33
32
32
33
32
33
32
33
33
33
34
32
35
33
32
45
32
33
34
32
33
32
33
32
32
33
32
32
32
32
32
33
33
35
32
32
32
33
33
33
34
34
33
41
35
33
32
33
36
33
33
35
39
33
33
34
36
33
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
35
33
32
33
32
33
33
32
33
32
33
33
32
33
34
32
33
32
33
32
33
32
33
33
32
33
32
32
33
32
33
33
32
32
32
32
32
34
33
32
33
32
33
32
32
33
32
34
32
33
32
32
33
38
32
33
32
34
32
32
32
32
33
32
33
34
32
33
33
37
32
34
33
32
33
32
32
33
32
33
33
37
35
47
33
33
33
33
32
33
32
34
33
32
33
34
33
32
32
33
32
33
32
32
32
43
41
32
33
32
32
33
32
33
33
33
33
32
33
33
32
33
32
33
32
32
33
33
33
32
32
33
32
34
32
33
33
32
32
32
33
33
32
37
34
32
32
33
33
34
32
36
36
32
33
32
32
32
33
32
32
33
32
33
32
32
35
32
33
35
32
33
33
33
33
33
32
32
33
33
33
32
32
34
32
33
33
32
33
32
33
32
32
33
32
45
33
38
34
32
33
33
33
32
35
32
32
33
33
33
33
34
43
32
32
36
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
33
32
33
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
33
33
33
33
33
32
32
35
32
32
32
33
33
33
35
33
33
34
33
32
33
33
34
32
37
33
34
32
32
32
32
33
33
34
33
32
32
33
32
32
32
33
33
32
32
32
33
34
32
33
33
33
33
35
33
32
33
33
37
32
32
33
33
33
32
33
33
33
33
33
34
32
34
32
32
34
34
33
35
33
32
33
32
33
33
32
33
33
33
32
34
32
32
41
32
33
40
32
34
32
33
32
44
33
32
33
32
34
33
32
34
33
34
33
32
33
44
32
37
32
43
37
32
34
32
36
32
33
32
33
34
32
32
32
33
34
32
33
33
33
32
35
32
42
33
32
33
38
39
33
41
33
34
32
33
32
33
32
32
33
32
33
33
32
33
32
34
33
33
33
32
33
32
33
34
32
32
33
33
33
32
33
32
33
33
33
33
34
33
33
32
37
32
33
32
32
34
32
33
33
32
33
33
33
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
33
33
32
33
32
32
33
32
33
39
32
33
32
33
32
32
33
32
33
32
33
33
32
32
32
32
32
32
33
34
38
32
32
32
33
32
32
32
33
33
32
32
32
32
35
32
33
32
32
34
33
35
32
32
33
32
33
32
32
33
33
197
43
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
32
32
32
33
36
32
32
32
33
32
32
33
32
40
32
43
33
32
32
32
34
32
32
32
32
33
32
32
35
32
33
32
32
33
34
33
32
32
33
32
32
32
32
33
34
32
32
32
32
32
33
43
32
33
32
33
32
33
32
32
32
32
33
33
43
33
32
33
33
32
37
32
33
33
32
34
32
33
32
32
33
32
33
33
32
33
32
36
33
33
33
34
32
32
33
33
34
33
32
32
34
32
32
33
33
32
34
34
32
33
32
32
33
32
33
33
32
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
51
32
33
41
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
33
33
32
33
32
33
33
32
33
32
34
33
33
32
32
50
32
32
34
32
33
35
32
32
32
33
33
33
33
34
33
32
33
34
32
33
32
32
32
33
33
37
33
32
32
33
32
34
32
32
32
35
33
33
33
32
35
35
32
33
32
32
33
32
33
32
32
33
32
34
32
33
33
33
33
32
33
33
32
33
33
33
33
32
32
32
35
33
32
33
32
33
32
34
33
32
33
32
32
32
32
33
32
32
32
32
33
33
33
32
32
33
32
33
32
32
33
33
33
32
32
33
32
33
32
32
32
32
33
34
32
33
32
33
32
33
32
32
32
32
33
32
32
33
33
33
32
32
33
32
33
32
37
32
33
33
32
33
33
32
33
32
33
32
32
33
32
33
32
32
36
43
33
42
32
33
32
33
33
32
33
35
33
32
32
32
32
33
40
37
33
32
32
1579
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
33
33
32
32
33
33
32
33
33
32
32
37
37
32
33
42
33
33
32
33
33
32
34
32
33
32
33
33
32
34
34
33
33
32
32
32
33
32
32
33
32
33
33
32
32
32
33
32
33
32
36
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
37
32
33
33
32
32
33
33
32
32
32
32
32
32
33
33
35
33
32
33
32
32
32
33
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
45
33
32
37
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
32
32
32
33
32
33
32
35
32
32
42
32
32
33
32
33
32
32
38
32
32
33
33
32
32
33
32
33
32
35
33
33
33
32
32
32
32
33
32
34
33
32
33
33
33
33
32
37
33
33
33
33
34
32
44
32
34
33
36
35
32
33
32
32
33
32
37
32
33
32
32
33
32
33
32
32
33
32
33
32
35
33
32
33
32
32
32
32
33
32
33
38
32
32
32
33
32
32
32
32
32
33
33
35
32
33
32
33
32
32
32
32
33
32
32
34
33
33
33
33
33
32
33
32
33
32
32
33
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
47
32
56
33
32
33
32
32
33
32
33
32
32
32
32
33
32
34
32
32
33
32
33
32
32
32
32
33
33
32
32
32
33
32
34
32
32
40
32
33
40
32
35
32
37
32
32
32
32
33
32
33
35
32
32
32
33
32
32
34
32
32
32
33
32
32
35
32
33
32
32
32
32
33
32
32
32
32
33
36
33
32
32
32
32
33
32
38
33
32
33
33
32
398
32
33
34
33
32
34
32
32
33
32
32
32
32
32
32
33
33
32
33
32
33
34
32
34
32
33
35
32
33
32
33
32
33
32
32
33
32
33
32
32
33
33
33
33
33
36
37
33
32
33
34
32
39
33
33
32
36
39
32
33
33
33
33
32
32
34
33
33
32
32
32
33
32
33
33
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
33
32
32
33
32
32
32
32
33
32
34
32
33
44
32
33
37
33
32
32
32
36
33
32
34
33
32
33
32
32
32
36
34
32
33
33
36
32
34
33
32
32
42
32
36
32
33
45
32
33
32
33
36
33
33
32
32
33
33
41
32
33
32
33
32
43
33
44
33
32
40
32
32
34
32
34
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
37
33
32
43
32
32
33
33
33
32
32
32
32
33
32
34
32
34
32
32
33
32
32
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
32
33
32
33
32
33
33
32
32
33
33
32
32
40
32
32
32
33
39
41
33
32
33
32
32
33
32
33
32
33
33
37
33
32
33
32
32
32
32
33
32
32
32
32
33
42
33
32
41
32
32
33
32
32
32
35
40
32
33
34
32
33
33
33
32
32
34
38
33
32
33
32
32
33
38
33
32
33
33
32
33
32
34
33
32
33
32
33
34
32
33
32
32
32
33
32
32
33
32
34
32
33
32
33
33
32
32
33
33
33
32
34
32
32
33
34
33
33
32
32
32
33
32
33
42
32
33
32
33
32
32
32
32
37
38
33
33
32
33
32
33
32
33
33
32
33
43
32
32
32
33
32
33
32
32
33
32
33
32
32
35
32
33
33
33
34
861
44
32
33
33
32
32
32
33
33
47
32
32
33
32
33
33
32
33
34
33
35
32
33
32
33
34
33
33
32
32
41
33
39
33
32
36
34
32
33
33
32
33
33
33
32
32
32
32
34
35
33
32
32
32
34
33
42
32
33
32
33
33
33
33
32
33
33
33
33
32
34
32
33
32
32
32
32
33
32
33
33
32
33
32
32
39
33
32
32
33
32
33
33
33
32
32
34
32
32
33
32
33
37
34
32
34
32
32
34
32
33
33
32
33
32
32
32
32
32
32
33
32
32
33
32
33
33
34
32
32
32
33
33
33
33
33
32
47
32
32
32
34
32
32
32
32
32
33
32
33
32
32
33
32
33
33
32
32
32
33
32
33
34
32
33
32
33
32
32
33
32
33
32
35
32
32
33
32
33
32
32
33
33
34
33
39
33
32
40
33
33
33
33
34
33
33
35
33
33
32
33
33
33
33
32
34
32
34
32
32
32
32
35
32
40
33
32
33
32
33
33
32
33
33
34
32
35
32
33
32
32
33
32
38
33
32
33
32
32
32
32
33
32
42
32
32
33
32
33
32
32
32
43
33
32
32
32
32
33
32
35
33
32
33
33
33
32
32
33
32
34
35
33
42
32
33
33
36
32
32
33
33
33
34
32
50
35
33
40
34
33
32
43
32
32
33
32
33
32
33
32
32
33
32
33
32
32
32
36
32
32
33
32
33
33
32
33
32
32
33
32
33
34
32
33
37
32
32
40
33
32
32
34
32
33
32
32
32
32
33
33
33
32
32
32
33
37
32
42
32
35
34
32
32
33
32
32
33
33
33
32
45
33
32
34
33
32
33
32
32
32
32
33
34
33
33
32
33
32
38
32
32
34
33
33
32
33
33
32
33
32
33
38
46
33
32
33
35
32
32
32
32
32
34
32
33
33
32
33
32
32
32
32
33
33
32
37
32
33
32
38
33
32
38
32
33
33
33
32
32
33
32
32
33
32
33
32
33
32
32
33
33
34
33
32
33
34
33
38
32
33
32
33
32
33
32
32
35
32
33
32
32
34
32
33
32
32
33
32
32
33
32
39
32
41
32
33
32
32
32
32
33
32
32
32
35
33
32
33
32
32
33
33
33
32
40
33
33
34
32
34
32
32
33
32
33
35
33
33
33
38
32
32
33
32
33
32
32
33
32
33
32
33
33
32
41
32
33
32
32
32
34
35
32
32
33
32
38
35
34
32
32
33
34
37
32
34
33
34
33
32
39
32
32
33
33
33
32
32
32
46
33
33
32
33
32
32
33
33
32
33
32
32
33
32
32
33
32
33
32
32
34
32
40
32
32
35
32
33
32
33
32
32
33
32
37
32
34
33
32
34
32
32
32
32
33
32
39
33
32
33
32
33
35
32
32
32
33
43
32
33
32
33
32
33
32
32
32
32
33
32
32
33
35
33
32
32
32
32
32
38
32
32
32
33
43
33
32
32
33
32
33
32
35
34
33
43
32
32
33
32
35
32
32
35
32
33
32
33
32
32
37
32
33
32
32
32
32
33
32
32
32
32
32
32
33
32
33
32
32
33
34
33
32
32
32
32
33
37
32
32
32
33
33
32
33
32
32
34
32
32
34
46
35
33
33
32
32
32
39
32
32
33
32
33
32
33
33
32
37
34
33
33
32
33
32
33
32
32
32
33
33
32
32
33
32
33
33
33
32
32
33
34
33
32
32
32
33
33
33
33
33
43
32
32
33
32
32
33
32
33
34
32
33
33
33
32
33
43
32
33
32
33
33
32
44
32
902
32
32
32
32
33
32
32
32
40
34
33
33
32
32
33
32
33
32
32
32
32
42
32
32
33
35
33
32
33
34
32
33
32
33
32
36
32
32
33
32
32
32
32
33
32
33
34
32
34
33
33
32
32
32
42
38
32
32
33
32
32
32
33
33
32
32
32
33
33
32
33
41
33
33
32
32
32
35
32
32
32
32
32
33
33
32
32
33
32
34
37
33
33
32
33
32
33
33
32
33
32
33
33
32
32
32
33
32
33
32
32
33
32
32
32
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
35
41
32
33
32
33
33
32
33
32
36
185
34
33
33
33
33
32
33
32
33
32
33
33
32
32
32
33
35
32
32
32
33
32
32
32
32
33
33
34
32
32
34
33
33
32
32
35
32
33
32
32
33
32
33
32
32
33
35
33
32
33
32
32
33
33
33
35
35
33
32
33
34
32
32
33
33
33
37
33
32
34
32
41
32
34
32
39
33
32
32
32
32
33
32
32
32
32
33
32
33
32
44
32
41
33
32
32
32
34
32
35
32
32
35
34
32
33
32
32
36
32
33
33
32
32
32
33
32
32
33
32
33
40
32
33
32
32
32
33
32
32
32
32
33
33
32
32
32
40
32
33
32
32
33
32
33
33
32
36
32
33
32
32
32
32
33
32
51
33
32
32
32
33
32
33
33
33
33
32
33
32
32
33
32
33
33
32
32
34
33
32
32
32
33
33
32
32
32
32
33
32
41
32
32
32
33
32
41
32
32
32
33
32
32
32
32
33
33
33
32
32
34
32
36
36
34
34
32
33
33
32
33
32
33
32
33
33
32
33
32
33
36
33
32
32
33
32
33
32
32
33
32
35
33
35
33
33
32
33
33
36
33
32
33
32
43
32
32
33
33
33
32
32
34
32
35
32
32
32
32
33
32
33
32
32
32
32
33
32
38
32
32
33
32
32
33
33
33
32
33
32
32
33
35
32
33
32
33
32
33
36
32
33
32
39
33
32
33
32
32
32
32
33
32
33
32
37
33
32
33
33
34
33
32
32
32
32
33
32
33
35
32
32
32
33
33
32
33
33
33
32
32
38
33
33
32
32
32
32
33
32
32
34
32
36
33
32
33
32
33
37
33
33
34
32
32
33
32
32
33
32
33
34
33
32
32
33
32
32
33
32
33
31405
21319
11237
1149
33
32
34
32
32
33
32
32
32
32
33
32
32
33
32
33
32
33
33
32
33
32
33
32
32
33
32
33
35
32
33
32
33
32
32
33
32
33
32
32
32
32
35
32
32
33
32
33
32
33
32
32
33
34
32
32
32
33
33
32
32
32
33
32
32
33
32
33
36
32
32
33
6260
32
33
33
32
33
33
33
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
32
32
33
33
32
34
32
33
32
32
40
32
33
35
33
45
32
33
32
33
32
32
33
32
33
32
32
35
32
33
32
32
32
33
33
32
32
32
32
33
32
32
33
32
33
32
38
32
32
32
32
32
33
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
33
32
32
33
32
32
32
32
32
34
33
32
33
32
33
33
32
34
32
32
33
32
33
39
38
33
32
33
33
32
33
32
33
33
32
33
34
33
32
32
33
32
36
33
32
34
33
33
32
32
32
36
36
32
32
32
32
33
32
32
33
32
34
33
32
33
32
36
32
32
32
32
33
33
32
32
32
33
32
32
33
32
33
32
32
32
32
33
32
32
33
32
37
32
32
32
32
33
32
33
33
33
32
32
32
33
32
33
41
33
32
32
33
32
33
32
32
32
32
*


==> data/clustering/rtt-cluster3.dat <==
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
215
204
204
204
214
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
215
204
204
204
204
204
204
204
204
203
204
204
204
203
220
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
205
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
206
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
210
205
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
894
204
206
204
714
204
203
204
204
204
203
204
204
204
214
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
205
203
204
204
204
204
203
204
204
216
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
220
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
204
203
204
204
205
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
204
205
204
206
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
217
204
204
203
204
204
204
203
204
472
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
215
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
214
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
209
207
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
267
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
205
204
204
207
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
209
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
205
210
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
206
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
211
218
203
204
204
204
205
206
204
204
204
204
203
204
204
204
203
204
204
204
204
204
210
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
205
205
204
207
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
209
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
207
204
203
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
215
204
203
204
204
204
203
205
204
204
216
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
203
204
204
204
204
204
204
204
204
205
205
205
203
204
204
204
204
203
204
204
204
204
204
205
205
204
204
204
204
204
205
216
204
204
204
203
204
204
204
204
204
204
204
870
203
204
204
204
204
212
204
204
204
203
212
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
205
203
203
205
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
205
206
204
209
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
203
203
204
204
204
204
204
210
204
204
203
204
204
204
203
204
203
204
204
204
204
203
204
203
203
204
204
204
204
204
204
204
204
223
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
206
204
204
204
205
204
204
205
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
238
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
272
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
207
204
203
203
204
204
204
204
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
206
204
203
205
204
204
204
204
226
204
221
204
203
204
204
219
204
203
204
204
204
205
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
211
204
203
204
204
204
204
208
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
229
204
204
204
218
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
210
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
206
204
204
203
204
210
204
204
204
212
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
220
214
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
207
204
205
205
204
205
206
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
206
204
204
203
203
204
204
204
204
204
204
203
204
204
203
204
203
204
204
203
203
205
204
204
203
204
204
212
204
204
204
204
205
204
204
207
204
203
204
204
204
204
204
204
205
204
204
204
206
203
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
218
204
204
203
204
204
208
203
204
207
204
203
204
204
204
211
204
205
204
204
204
204
205
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
205
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
891
204
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
205
204
204
204
204
205
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
205
204
204
204
204
204
204
206
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
212
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
203
204
204
207
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
209
204
204
204
204
204
204
203
204
204
204
204
204
204
204
210
204
204
204
204
204
210
204
204
204
204
204
206
209
203
204
204
204
204
204
204
204
204
203
209
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
216
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
205
204
203
204
204
204
204
204
211
203
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
662
204
204
204
204
204
203
204
204
204
219
204
204
203
205
205
204
204
204
204
204
204
207
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
215
208
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
205
204
211
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
208
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
216
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
205
203
211
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
207
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
222
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
212
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
207
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
212
204
204
204
204
204
204
204
203
204
204
204
203
206
204
205
203
204
204
204
204
206
204
203
204
203
204
208
203
203
204
204
204
204
204
204
223
204
204
204
204
212
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
211
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
211
204
204
205
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
203
222
204
205
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
219
204
204
203
204
204
204
204
204
204
203
205
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
219
204
204
204
204
204
203
204
217
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
221
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
204
204
204
204
205
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
203
204
203
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
213
204
203
204
204
204
205
203
204
204
204
203
204
204
205
204
204
204
*
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
209
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
205
204
203
204
204
205
203
204
204
204
203
204
205
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
205
204
205
204
204
204
204
204
204
204
213
204
204
203
208
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
207
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
211
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
*
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
207
205
204
204
204
204
204
204
204
204
678
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
203
204
204
204
210
203
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
507
204
204
203
204
204
211
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
207
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
205
203
204
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
206
203
204
205
204
204
203
204
222
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
203
204
205
211
205
204
205
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
208
204
204
204
204
204
204
212
204
203
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
227
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
203
204
206
204
204
204
204
207
204
206
204
204
204
203
204
204
206
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
209
205
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
1820
204
204
204
204
203
204
204
204
204
204
204
205
203
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
207
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
206
203
204
204
204
206
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
214
204
204
204
208
204
204
203
204
204
204
203
204
204
204
204
214
204
204
203
203
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
208
203
204
204
204
204
204
204
204
204
204
204
204
203
204
214
204
204
204
203
205
204
204
203
204
204
206
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
214
204
204
217
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
203
206
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
203
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
210
204
204
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
212
204
204
203
203
204
204
204
203
204
204
206
204
207
204
204
204
203
204
204
203
204
204
210
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
214
204
205
204
207
204
204
204
203
204
204
204
205
203
204
204
204
204
203
210
204
204
204
204
204
204
203
207
205
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
416
204
204
204
204
204
204
204
203
204
204
203
204
204
205
203
203
208
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
203
203
205
204
208
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
204
203
214
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
216
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
210
218
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
214
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
211
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
211
204
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
219
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
204
204
203
204
206
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
210
204
203
204
205
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
209
204
204
204
205
204
210
204
205
203
223
204
204
205
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
206
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
205
204
204
204
204
204
204
204
210
204
204
204
204
204
217
204
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
370
204
204
379
204
203
205
204
204
204
204
204
204
204
203
204
204
604
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
206
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
211
203
204
204
206
204
207
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
209
204
207
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
209
204
204
204
204
204
204
204
204
203
206
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
209
204
204
208
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
206
204
203
209
205
204
205
204
204
204
205
204
204
204
205
204
206
204
204
204
204
204
204
204
205
211
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
206
204
204
204
204
204
204
204
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
217
205
204
204
204
204
205
224
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
208
203
204
204
204
203
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
210
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
217
204
204
204
204
204
204
204
204
203
204
204
204
203
205
203
206
203
204
204
204
204
205
204
204
204
203
204
217
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
212
203
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
203
207
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
205
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
203
206
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
216
210
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
207
207
204
224
204
205
204
205
204
206
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
1065
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
210
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
207
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
850
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
215
203
204
205
205
204
214
204
204
204
204
205
204
204
204
204
203
203
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
207
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
209
205
205
204
204
205
203
204
204
204
204
204
204
211
208
204
206
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
206
204
204
221
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
205
204
204
204
203
203
204
204
204
204
204
204
203
204
204
213
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
209
204
204
204
204
203
204
204
207
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
204
204
204
204
210
204
204
204
203
204
211
204
203
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
203
212
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
205
204
203
204
204
204
208
204
204
204
204
203
204
204
208
203
205
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
222
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
215
204
204
204
203
204
204
204
203
204
207
203
203
204
205
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
205
203
205
205
204
204
204
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
209
204
204
206
204
220
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
321
204
204
204
209
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
217
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
212
203
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
206
204
209
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
204
204
204
204
204
204
207
204
216
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
205
203
206
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
206
204
203
204
204
204
204
210
206
204
204
204
204
204
205
204
204
204
204
204
203
209
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
207
203
223
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
203
207
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
270
204
204
203
204
204
631
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
203
215
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
210
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
220
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
209
464
204
204
211
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
205
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
205
204
203
204
204
208
203
204
204
204
208
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
217
204
204
204
204
203
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
224
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
205
204
204
204
204
204
204
204
204
556
204
204
204
203
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
210
203
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
695
204
203
204
204
205
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
208
205
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
208
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
205
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
209
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
206
203
203
204
204
204
204
204
204
204
223
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
211
204
204
204
203
204
204
204
203
204
204
220
204
204
204
204
204
213
204
204
204
204
212
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
217
204
204
204
204
203
203
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
215
204
204
204
204
204
204
204
203
203
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
226
204
204
203
204
209
204
206
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
214
204
204
204
209
204
216
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
227
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
225
204
204
204
203
204
203
204
204
210
204
204
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
204
209
206
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
203
204
203
203
204
218
204
203
204
204
204
204
204
204
212
204
209
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
209
204
204
203
211
207
204
204
218
204
204
204
203
204
203
204
204
204
204
204
204
204
204
213
204
204
203
203
204
218
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
222
204
204
204
203
204
204
204
203
204
205
204
221
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
205
204
204
207
204
203
204
204
204
207
204
204
204
204
203
205
205
204
204
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
203
204
223
204
204
203
204
204
204
203
204
204
204
204
208
204
229
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
213
204
204
204
204
203
204
204
204
207
203
204
204
205
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
209
204
203
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
212
204
203
210
204
204
204
204
216
204
208
203
204
204
204
203
204
204
204
204
208
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
205
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
203
519
204
204
204
210
204
204
204
204
204
203
210
204
204
204
204
203
221
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
212
204
204
203
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
208
204
204
206
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
215
216
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
216
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
*
*
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
224
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
222
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
217
204
204
205
204
204
204
204
204
204
203
204
210
204
204
204
204
204
204
203
204
204
207
204
203
204
204
211
204
204
205
425
204
204
204
205
204
204
204
204
204
204
204
204
204
215
216
204
204
204
205
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
205
203
204
204
206
203
204
204
221
204
204
204
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
205
220
204
203
204
204
204
204
204
205
204
204
203
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
208
204
204
203
204
204
204
204
204
204
204
204
204
204
216
227
212
204
204
204
203
204
204
204
203
203
204
204
207
204
204
204
205
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
203
222
207
204
203
204
218
204
204
204
204
207
204
203
210
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
204
204
203
204
204
204
203
204
204
204
204
203
204
207
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
206
204
215
204
204
204
204
204
204
207
204
204
204
210
204
204
204
205
224
204
204
204
204
204
204
210
203
204
204
204
204
204
204
204
204
203
204
204
204
204
208
204
204
203
205
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
205
204
203
205
204
204
205
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
205
204
204
204
205
205
204
204
203
204
204
204
204
204
204
205
204
204
205
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
207
204
204
204
204
204
219
204
204
204
204
205
205
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
218
204
204
206
204
204
204
204
204
204
210
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
209
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
210
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
210
204
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
207
204
204
204
204
212
208
205
212
209
204
207
204
204
203
204
204
204
204
204
208
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
214
204
204
206
204
204
204
204
203
204
204
204
203
207
213
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
210
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
206
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
206
208
204
203
204
206
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
206
204
204
203
204
204
210
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
207
204
207
204
204
203
204
204
204
203
204
205
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
207
204
204
205
205
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
207
204
204
211
204
205
207
203
204
204
204
204
204
204
204
204
204
219
204
204
210
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
217
204
203
204
204
204
204
203
204
205
204
204
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
206
203
204
204
204
203
203
208
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
206
204
204
205
206
204
203
204
204
203
204
204
204
207
203
204
204
204
205
204
204
204
205
204
204
204
205
204
204
206
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
212
204
205
204
204
203
204
204
204
204
204
204
204
213
204
204
204
205
203
204
204
204
204
*
205
204
203
204
204
204
204
204
204
204
203
216
204
204
204
203
204
204
204
205
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
385
204
204
203
204
204
204
204
204
214
204
204
203
204
204
204
203
204
204
214
204
204
204
204
204
204
204
205
204
204
204
204
203
203
204
204
204
204
204
204
204
205
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
209
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
206
204
204
208
204
204
204
208
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
204
204
203
204
206
207
203
204
211
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
205
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
223
203
205
204
203
204
204
204
204
204
205
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
205
206
204
204
204
204
204
204
205
203
204
204
204
209
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
205
203
204
204
221
204
204
204
204
204
203
204
204
205
204
205
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
212
204
204
204
210
204
205
204
203
204
206
204
203
204
204
204
205
204
204
208
203
204
204
204
204
205
204
204
204
204
203
205
204
208
204
204
204
204
209
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
205
206
203
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
205
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
203
204
204
203
209
204
206
205
203
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
203
204
204
205
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
205
207
204
204
205
204
204
204
204
203
204
204
204
204
357
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
204
204
206
204
204
204
204
212
204
204
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
203
204
203
204
204
204
204
203
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
205
204
205
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
216
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
212
204
206
204
203
204
204
204
203
204
204
204
204
216
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
269
204
204
203
204
204
204
203
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
214
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
205
204
204
204
205
203
204
204
204
203
204
205
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
210
204
204
205
204
204
204
204
204
204
204
206
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
207
204
204
204
204
205
203
204
204
204
204
204
204
444
219
203
204
207
204
204
204
204
204
215
204
204
204
204
203
204
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
203
204
203
206
203
204
204
204
203
204
204
204
204
215
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
209
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
206
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
221
204
204
204
204
204
204
204
217
204
204
204
204
204
204
204
204
204
205
203
210
204
204
205
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
211
204
204
204
203
204
204
204
204
211
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
*
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
215
208
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
223
201
202
201
201
201
202
201
201
202
202
202
201
202
202
202
202
202
202
202
201
201
201
201
201
201
201
202
202
201
201
202
201
201
201
201
202
201
202
201
202
202
201
201
202
202
201
201
202
202
201
214
201
203
202
201
201
201
203
201
201
201
202
201
201
201
202
202
201
201
201
202
201
202
201
202
202
201
202
210
202
201
201
202
201
201
201
201
202
201
201
202
201
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
204
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
202
202
201
208
201
202
202
201
201
202
202
202
201
201
202
201
201
201
202
201
201
201
215
202
201
201
202
201
201
201
201
202
219
202
201
201
201
205
204
202
201
201
202
202
202
201
202
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
203
201
202
202
201
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
202
202
202
201
201
201
201
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
207
202
202
201
201
201
202
202
201
201
202
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
202
201
202
201
207
201
202
202
201
201
202
202
201
201
202
202
202
201
201
202
202
201
201
201
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
202
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
204
202
202
201
201
202
202
204
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
201
201
202
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
217
201
201
202
201
201
202
202
202
202
202
202
202
201
201
202
202
201
202
201
202
201
201
201
202
201
201
202
202
202
201
201
319
202
212
201
201
201
201
201
201
202
201
201
201
202
201
201
201
202
202
201
202
201
202
201
202
201
201
201
201
202
201
202
202
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
201
201
201
202
203
204
206
201
202
201
222
201
202
201
210
201
202
203
201
201
201
202
201
201
202
205
201
201
201
202
201
201
201
202
202
201
201
202
202
202
201
202
202
201
201
201
201
202
201
202
202
202
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
201
202
202
201
202
202
201
201
201
202
202
201
201
201
202
201
202
201
202
201
201
202
202
202
201
201
202
202
201
202
201
203
205
201
216
202
201
201
202
202
201
201
202
202
201
201
201
202
202
207
201
201
202
202
202
201
202
201
202
201
201
201
202
202
201
201
202
201
201
201
201
202
201
201
208
202
201
202
201
202
489
201
201
201
202
201
201
203
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
203
201
201
202
201
201
201
202
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
201
201
202
201
201
201
201
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
201
201
201
202
201
201
201
202
202
201
201
201
202
201
201
201
202
202
201
202
202
202
201
201
202
206
201
201
202
202
201
208
201
202
202
201
201
201
202
201
201
203
202
201
201
202
202
201
202
201
202
201
207
201
202
202
210
201
201
202
201
201
201
202
201
201
201
202
202
201
201
220
202
201
201
202
202
201
201
201
202
201
201
201
202
203
201
202
202
202
213
201
202
202
203
201
201
202
202
215
201
202
202
201
201
201
202
201
201
202
202
202
201
201
201
202
201
201
202
202
201
201
202
202
201
201
201
202
201
201
202
202
202
201
201
201
202
201
201
201
202
201
201
202
202
201
201
201
202
202
201
203
202
202
201
201
202
202
201
201
202
202
201
202
201
202
202
201
201
201
202
201
201
201
202
201
201
202
202
201
201
201
202
202
219
201
202
201
201
202
201
202
201
201
202
202
201
201
201
202
201
201
201
219
202
201
201
201
202
201
201
201
202
201
201
201
202
201
202
201
203
201
201
201
202
203
201
201
201
202
201
201
201
202
201
201
209
202
201
202
201
201
202
201
201
201
202
201
201
201
202
201
201
204
202
202
201
201
202
202
201
201
201
202
208
201
201
202
202
201
201
202
202
201
202
202
202
201
201
202
202
201
201
201
202
201
201
201
201
201
202
201
202
201
201
201
202
202
201
201
202
202
201
201
201
202
201
201
201
202
202
201
201
202
202
201
201
202
202
202
201
210
202
202
201
201
202
202
201
201
201
204
201
201
201
202
201
201
201
202
201
201
201
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
223
201
204
204
204
204
204
204
204
204
204
203
210
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
206
204
206
204
204
204
204
206
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
220
204
205
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
218
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
216
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
217
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
207
203
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
213
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
206
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
205
204
204
204
204
204
203
203
204
204
204
203
204
218
204
203
204
204
207
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
225
203
204
204
204
203
204
204
204
204
222
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
203
205
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
206
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
204
203
217
204
204
203
204
204
204
204
204
204
204
204
204
204
204
210
203
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
205
204
203
203
204
204
206
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
207
204
205
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
211
204
203
210
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
212
204
204
203
204
204
204
203
204
204
204
204
476
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
205
204
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
204
215
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
211
204
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
205
204
204
203
204
204
204
204
205
203
204
203
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
402
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
203
204
204
204
204
385
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
214
204
204
203
204
204
204
205
204
203
215
204
204
204
204
204
203
204
204
204
204
203
204
204
209
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
596
204
205
204
204
204
205
204
204
206
204
204
203
204
204
204
203
204
206
204
203
204
204
204
203
206
204
204
203
204
204
204
204
212
204
204
204
204
205
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
217
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
531
204
203
204
204
204
203
204
204
209
204
204
204
204
204
204
204
204
204
221
204
209
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
214
203
204
204
204
203
204
204
204
203
204
206
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
206
208
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
216
204
204
203
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
216
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
207
204
204
204
205
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
218
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
218
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
206
205
203
204
204
204
203
204
204
204
204
204
205
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
207
203
204
204
204
203
204
204
209
203
216
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
207
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
342
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
212
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
205
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
206
203
204
204
205
203
204
204
204
203
207
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
211
204
203
204
206
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
204
204
205
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
203
204
203
204
204
204
204
204
207
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
206
204
205
206
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
222
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
208
204
204
203
203
204
204
204
204
205
204
204
203
204
204
204
221
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
213
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
211
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
203
203
215
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
206
204
203
204
221
204
204
204
204
221
204
204
204
204
204
208
204
204
204
203
204
219
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
223
204
204
204
204
204
203
204
203
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
207
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
211
204
204
204
204
204
206
204
204
204
204
204
204
209
204
205
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
218
204
204
204
203
204
204
204
204
205
204
204
221
204
204
205
204
204
204
204
204
203
204
204
204
204
208
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
203
209
204
205
203
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
204
205
203
204
204
204
203
204
204
204
203
204
209
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
212
203
204
204
204
204
203
204
207
204
203
204
204
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
203
216
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
212
204
204
207
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
203
204
210
204
203
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
203
204
204
208
204
203
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
211
204
203
204
204
205
203
204
204
204
203
210
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
208
204
204
203
204
204
204
203
205
204
205
203
204
204
204
204
204
204
204
204
203
203
204
204
217
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
435
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
203
204
204
204
204
204
205
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
203
205
204
204
204
205
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
210
204
204
205
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
221
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
205
204
203
204
204
204
204
204
210
204
204
204
204
204
204
203
204
204
204
203
204
210
203
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
220
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
213
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
217
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
205
204
204
205
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
220
204
203
204
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
210
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
203
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
211
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
209
204
203
204
204
*
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
213
204
203
204
204
204
205
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
217
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
207
204
204
204
204
204
203
207
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
209
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
203
204
204
211
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
213
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
527
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
255
207
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
211
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
347
204
204
204
204
204
204
213
203
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
212
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
203
204
204
204
204
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
205
212
211
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
208
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
215
204
204
204
204
203
204
204
204
203
203
205
204
203
204
204
204
204
203
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
210
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
213
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
208
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
207
207
204
204
204
204
204
204
204
206
204
204
204
204
219
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
203
204
204
210
204
204
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
207
204
204
204
204
204
204
204
204
205
204
204
205
204
203
204
204
204
204
204
210
204
204
204
204
205
204
204
204
203
204
203
204
206
205
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
217
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
205
203
214
204
204
203
204
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
217
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
215
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
931
204
203
204
204
204
203
203
206
204
204
204
204
204
203
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
205
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
208
204
204
203
204
203
204
203
204
204
204
204
204
204
204
205
204
204
210
204
204
204
206
204
223
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
210
204
208
204
203
204
204
204
204
204
204
204
204
204
204
204
205
208
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
205
204
204
204
204
205
217
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
205
203
204
205
204
203
204
204
204
203
204
204
204
204
509
204
204
216
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
206
203
205
204
208
203
204
204
204
204
204
204
204
204
204
207
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
223
204
204
204
203
204
204
204
208
204
204
204
204
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
208
204
204
203
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
203
204
204
204
203
203
204
205
204
204
204
204
204
203
204
204
211
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
203
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
206
203
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
213
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
212
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
205
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
212
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
204
204
207
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
212
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
209
204
203
204
204
204
206
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
205
203
204
206
204
203
204
204
204
203
204
204
204
203
203
204
204
205
204
204
204
203
203
204
203
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
203
207
204
205
203
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
214
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
215
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
213
203
204
204
204
206
203
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
207
204
204
204
205
204
204
204
214
203
204
204
204
204
204
204
204
204
205
204
205
204
203
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
209
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
223
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
203
204
204
204
204
204
205
204
203
203
204
212
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
206
204
204
211
213
204
204
204
204
204
204
204
203
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
205
204
204
204
203
204
204
204
203
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
213
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
210
204
205
203
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
207
221
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
205
203
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
206
204
203
203
204
204
204
203
218
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
205
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
208
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
205
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
205
204
203
204
204
204
203
208
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
217
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
203
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
204
203
213
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
205
204
203
204
204
204
203
214
204
204
204
203
204
204
204
203
204
204
204
203
204
219
204
204
204
204
204
205
205
206
204
205
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
220
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
203
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
214
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
203
204
204
203
204
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
216
203
204
204
204
203
204
204
206
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
203
213
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
209
208
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
237
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
221
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
262
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
203
204
204
203
203
204
204
204
203
206
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
215
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
217
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
217
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
208
206
203
204
204
204
204
204
204
204
204
203
204
203
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
203
207
204
206
204
203
204
204
204
203
204
204
204
204
623
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
762
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
209
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
203
203
204
204
204
204
203
204
204
204
204
203
204
219
204
203
204
204
204
203
204
218
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
203
204
204
206
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
204
209
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
211
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
205
204
204
204
204
213
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
212
204
204
204
203
203
205
204
204
204
204
204
203
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
209
204
203
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
216
203
204
204
204
203
204
204
204
203
204
204
222
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
210
204
204
204
204
204
204
203
204
204
204
203
212
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
203
204
215
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
220
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
216
204
204
204
204
203
204
207
208
205
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
203
204
204
203
206
204
203
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
206
203
204
205
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
217
203
204
204
207
204
203
204
204
204
204
204
204
204
203
204
221
204
203
220
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
221
204
203
204
204
204
204
204
207
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
217
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
207
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
203
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
203
204
204
204
209
204
204
204
203
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
208
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
207
204
203
204
204
204
204
203
204
206
204
204
204
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
205
204
204
204
206
204
203
204
204
204
204
212
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
210
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
257
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
213
204
204
204
204
204
204
205
204
204
203
204
204
204
226
203
204
204
204
203
204
204
204
203
203
204
208
209
204
204
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
212
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
210
204
204
204
205
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
213
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
203
204
213
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
203
204
204
204
203
203
206
207
203
204
204
203
203
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
533
204
204
204
215
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
207
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
204
204
204
204
203
203
204
204
204
203
205
204
204
203
204
205
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
209
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
205
204
204
203
204
204
205
203
204
204
205
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
212
203
204
204
204
203
204
204
204
203
209
203
204
203
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
209
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
205
204
220
204
204
204
204
204
204
204
215
203
204
222
204
203
204
204
214
204
204
204
204
231
204
212
204
204
204
204
207
203
204
204
204
204
203
204
204
205
204
204
204
204
204
204
219
204
204
204
204
205
204
203
204
204
204
203
204
204
211
204
204
204
204
204
204
204
205
203
204
204
204
205
204
204
204
204
204
204
204
209
204
204
204
203
204
205
204
215
204
203
204
203
204
204
208
203
203
203
204
204
206
204
204
204
203
204
204
204
204
204
204
218
203
204
204
204
203
204
204
205
204
204
204
204
209
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
214
204
205
204
204
204
204
206
204
203
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
203
204
219
204
204
204
204
204
203
204
204
204
213
204
204
207
208
204
204
204
203
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
204
205
213
203
204
213
204
203
204
212
204
203
204
204
204
204
204
204
204
207
204
204
204
205
204
204
204
203
204
206
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
218
204
204
204
203
204
213
204
204
204
204
204
204
204
211
204
203
203
204
204
208
204
204
204
219
203
204
204
207
210
204
204
204
203
204
204
206
204
212
204
209
213
204
204
204
204
203
204
204
204
206
204
210
204
204
203
203
205
204
203
209
204
204
204
204
222
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
209
203
226
204
207
204
204
206
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
203
205
207
204
204
204
204
204
204
204
204
214
204
204
204
204
203
204
204
207
210
204
204
204
204
204
221
204
204
204
204
204
214
203
217
204
206
204
218
204
204
204
204
204
210
204
204
204
221
204
204
204
204
204
204
204
204
204
203
204
204
204
214
204
204
204
204
204
204
205
203
204
204
205
204
204
204
206
205
204
204
204
204
204
204
204
204
204
203
208
204
204
210
204
204
204
204
203
214
204
205
204
204
204
204
204
204
204
204
204
204
204
204
211
205
205
204
204
204
204
204
204
204
204
211
204
204
204
208
204
203
205
204
205
203
204
204
204
204
204
204
204
204
208
205
204
204
204
204
204
231
216
204
227
204
204
204
205
205
211
204
204
204
203
203
203
207
204
204
204
204
204
204
224
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
208
207
204
204
204
203
212
212
204
204
203
204
204
204
204
204
204
204
203
211
208
203
215
209
206
204
204
206
205
204
215
209
204
205
204
204
204
204
206
205
203
204
204
204
208
215
204
204
203
204
204
208
204
216
204
214
203
203
204
209
220
216
204
204
204
204
213
204
204
214
204
204
207
204
204
204
204
204
213
204
203
204
203
218
204
210
211
214
204
204
204
203
204
204
204
203
216
204
204
204
204
209
204
204
204
205
205
204
206
204
204
211
204
204
204
223
203
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
204
204
207
204
205
204
204
220
205
204
204
207
204
204
203
209
208
204
214
205
204
204
204
212
204
204
204
224
204
213
204
204
209
209
206
204
204
204
204
204
208
203
204
205
204
204
204
204
208
204
205
213
204
212
204
204
214
204
204
204
204
203
204
204
204
204
204
204
204
206
204
203
204
204
203
204
204
204
206
204
204
204
204
208
204
204
212
208
203
205
224
204
204
208
204
204
203
204
204
204
204
204
204
204
204
203
213
204
204
206
204
204
205
203
204
204
205
204
204
213
204
204
203
204
205
204
217
204
204
203
203
204
204
204
204
214
204
214
204
204
203
209
204
203
204
204
204
203
204
207
204
207
204
204
210
209
204
215
204
204
204
205
204
204
204
204
204
211
204
209
204
204
204
204
204
204
204
209
205
204
204
205
208
204
204
204
204
214
206
203
204
219
204
211
204
204
204
204
211
204
204
222
204
204
206
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
204
216
204
204
205
204
218
211
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
204
204
204
203
204
204
205
204
204
204
217
204
204
204
223
204
212
203
204
205
204
206
203
204
204
205
214
206
219
204
204
210
204
204
203
204
209
204
204
216
204
204
219
204
204
219
204
203
204
204
204
204
208
221
204
204
204
216
204
204
204
204
215
203
217
204
206
204
204
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
214
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
203
204
204
203
203
204
204
215
204
204
204
204
204
203
211
204
204
203
204
204
204
204
203
204
204
203
204
210
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
224
204
203
204
204
205
203
204
204
204
204
203
204
204
204
213
204
204
204
203
204
204
204
203
204
206
204
204
204
204
214
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
209
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
205
203
204
205
204
203
203
204
204
204
203
204
204
204
206
204
204
205
203
214
204
204
204
204
204
204
204
204
205
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
211
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
216
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
213
204
204
208
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
215
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
213
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
209
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
208
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
611
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
207
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
207
208
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
203
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
207
204
203
204
204
204
203
215
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
213
203
203
204
204
204
203
204
203
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
203
206
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
216
204
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
211
203
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
219
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
1167
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
215
203
204
204
204
204
204
204
204
209
203
204
204
204
205
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
213
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
203
209
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
205
204
204
204
204
204
216
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
207
204
204
208
204
203
204
204
203
203
204
205
204
203
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
205
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
205
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
222
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
203
206
204
204
210
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
217
206
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
216
203
204
204
204
203
204
204
204
203
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
217
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
208
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
211
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
206
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
218
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
205
203
204
204
204
203
205
206
204
203
204
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
214
204
203
204
205
210
203
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
209
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
215
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
214
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
213
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
214
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
204
204
204
203
204
208
205
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
216
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
216
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
217
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
206
204
204
203
204
204
214
204
203
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
208
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
221
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
210
204
203
204
204
204
204
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
216
204
204
203
204
208
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
205
204
204
207
204
204
204
204
204
204
203
203
204
204
204
203
204
204
207
203
204
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
205
204
204
204
203
204
204
204
205
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
203
204
206
204
215
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
205
205
203
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
209
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
226
226
226
226
226
227
226
226
226
227
233
226
226
226
226
226
226
227
226
226
226
227
227
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
227
226
226
227
226
228
226
226
243
227
226
226
227
227
226
226
226
227
226
226
227
227
226
226
226
227
226
226
230
226
227
227
226
227
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
227
226
226
227
226
226
227
227
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
227
226
227
226
226
226
242
227
226
226
226
226
226
226
226
226
227
226
226
227
227
226
226
226
227
226
228
226
226
226
227
226
226
227
226
226
226
226
226
226
226
234
227
226
226
226
227
226
226
226
226
226
226
226
227
227
226
230
226
227
226
226
226
227
227
226
226
227
226
226
226
226
227
226
226
228
227
226
226
226
227
226
226
226
227
226
226
227
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
234
245
227
226
226
226
227
227
226
227
226
236
245
226
226
233
226
226
226
226
227
226
226
227
226
226
226
226
227
226
227
226
246
227
226
227
228
226
226
233
226
227
226
226
227
226
226
226
226
227
232
226
226
226
227
227
226
226
227
226
226
226
226
226
226
226
227
226
226
226
226
227
227
226
226
227
226
226
226
226
226
239
226
227
227
226
226
227
227
226
226
226
227
226
226
226
226
227
226
226
227
227
226
226
226
227
226
226
227
226
226
227
226
226
226
226
226
227
226
226
226
226
227
226
226
231
227
226
226
226
236
226
226
226
226
227
226
226
226
233
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
228
228
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
227
226
226
227
226
226
226
226
226
226
226
228
227
226
226
226
226
226
226
226
227
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
227
227
226
226
237
227
226
226
226
227
226
226
226
227
227
226
226
227
226
226
226
226
227
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
233
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
227
226
226
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
227
227
226
226
226
226
226
226
226
227
226
226
234
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
227
226
228
229
226
226
227
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
232
226
226
226
226
226
226
226
227
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
226
226
226
226
241
227
226
226
227
227
226
226
226
226
227
226
226
227
227
226
226
231
227
226
226
226
227
226
226
227
226
226
226
226
226
227
226
226
226
227
226
229
226
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
236
226
226
226
226
226
226
227
226
247
226
226
226
226
226
226
227
226
226
226
226
227
226
226
226
226
227
226
226
227
226
226
226
226
227
226
226
226
227
227
226
226
226
227
226
226
227
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
233
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
226
227
226
226
229
226
226
226
226
227
226
226
227
226
226
226
226
227
227
226
227
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
227
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
227
226
227
226
226
226
227
227
226
226
227
226
226
226
226
227
226
226
227
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
227
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
227
226
226
226
226
226
226
226
227
227
226
228
226
227
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
229
226
242
259
228
226
227
227
226
226
226
226
226
226
228
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
226
227
226
226
226
226
226
226
226
226
226
226
226
227
227
226
226
235
226
226
226
226
226
227
226
226
226
227
227
226
226
226
229
231
226
230
226
226
226
226
226
226
232
226
226
227
226
226
226
227
226
226
226
227
226
226
227
226
226
226
226
226
226
226
226
226
226
227
226
226
227
226
226
226
227
226
235
226
226
226
226
227
226
227
226
226
226
227
226
226
227
227
226
226
226
227
227
226
226
226
227
226
226
226
227
235
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
227
226
227
227
226
226
226
226
227
226
226
235
227
226
226
227
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
227
226
227
226
226
633
226
226
226
226
243
227
226
226
226
227
226
226
226
226
226
226
237
228
226
226
227
226
227
226
226
227
227
226
226
226
227
226
226
226
227
227
226
226
229
227
226
226
226
227
226
226
226
227
226
226
226
226
232
226
226
226
226
226
234
226
226
226
226
226
226
227
226
226
226
227
226
226
226
251
228
226
226
228
226
226
226
226
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
228
226
226
226
226
227
226
226
226
227
226
227
227
227
242
226
226
226
227
226
226
227
227
226
227
226
227
226
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
227
226
226
226
226
226
226
226
227
227
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
226
227
226
226
229
227
226
226
226
227
226
226
226
226
226
226
226
242
226
226
226
226
227
226
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
221
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
207
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
204
214
204
205
203
204
204
204
203
203
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
204
203
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
214
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
205
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
213
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
219
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
288
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
220
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
212
204
204
203
204
204
204
203
204
204
204
223
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
203
204
205
204
204
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
217
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
221
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
919
204
204
204
254
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
212
204
204
204
204
204
204
204
204
204
203
204
204
205
205
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
210
204
204
203
204
213
204
204
204
204
207
203
206
204
204
204
218
205
205
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
210
205
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
203
211
204
215
204
204
204
204
210
203
209
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
223
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
218
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
204
207
204
204
203
211
204
207
204
203
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
215
203
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
223
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
209
203
206
204
204
203
204
204
204
204
203
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
203
204
204
204
204
204
204
204
209
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
207
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
220
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
205
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
218
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
215
204
204
204
204
204
204
203
204
204
204
203
223
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
210
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
211
204
204
204
204
204
204
204
203
205
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
206
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
216
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
205
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
219
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
209
204
204
205
204
204
204
214
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
211
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
205
204
204
204
204
203
204
204
204
203
207
204
209
206
203
204
204
204
203
204
204
203
203
204
205
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
218
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
220
204
204
203
204
204
204
203
203
210
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
219
204
204
203
205
204
206
203
204
204
207
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
204
207
204
204
203
204
204
204
204
264
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
205
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
207
203
204
206
204
204
203
204
204
204
204
203
204
204
205
204
204
215
211
203
204
204
204
205
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
209
204
204
204
204
204
203
214
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
214
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
214
204
222
204
204
204
204
203
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
213
205
204
204
203
204
204
204
203
203
211
204
204
205
204
204
205
204
204
204
204
204
205
204
204
204
203
205
204
204
203
204
204
203
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
205
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
205
204
204
204
204
204
204
205
204
204
213
203
206
204
204
204
205
204
204
204
204
205
204
221
204
204
204
204
204
203
204
205
204
203
204
204
213
204
204
204
204
203
204
208
379
204
205
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
217
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
208
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
205
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
210
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
1056
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
1075
204
204
204
203
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
209
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
204
204
205
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
205
204
204
203
204
204
204
203
204
217
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
215
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
218
204
203
204
204
203
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
220
204
204
204
204
203
208
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
208
204
204
204
204
203
204
204
204
203
204
204
216
204
204
204
204
215
204
204
204
204
204
204
203
204
203
212
204
204
203
232
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
203
209
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
218
211
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
203
206
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
218
204
204
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
906
204
204
204
203
222
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
211
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
203
204
204
205
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
218
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
210
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
214
204
204
204
203
203
204
204
204
204
204
204
204
203
204
206
204
204
205
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
209
205
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
205
204
203
204
204
206
213
204
205
204
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
205
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
212
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
205
204
204
204
204
214
205
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
208
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
208
203
204
204
204
203
204
204
204
203
203
204
204
204
203
220
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
203
204
204
204
203
204
204
203
203
204
204
205
203
203
204
204
204
203
204
204
204
217
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
205
204
204
203
204
204
217
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
223
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
212
203
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
215
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
203
211
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
205
213
203
204
204
204
212
*
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
212
204
204
204
204
217
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
211
204
205
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
207
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
227
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
207
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
206
204
209
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
203
216
204
204
204
204
204
203
204
204
204
204
204
204
204
204
216
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
204
203
204
204
203
204
204
206
204
204
204
203
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
207
210
204
203
204
204
204
204
211
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
206
204
204
203
204
204
204
203
203
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
206
205
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
218
203
203
204
204
204
203
204
203
207
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
212
204
204
204
204
204
204
204
204
210
204
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
203
203
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
203
205
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
203
204
212
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
215
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
215
203
204
204
*
203
204
204
204
204
203
204
204
204
203
204
204
203
214
205
204
204
204
204
204
204
210
204
205
204
204
203
204
205
204
204
204
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
225
206
204
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
217
204
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
205
203
204
204
204
203
204
205
204
204
204
204
204
221
204
204
204
204
211
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
203
204
205
204
204
203
205
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
208
219
204
204
204
*
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
208
203
204
204
205
204
204
204
204
203
204
204
204
203
204
213
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
203
204
203
204
205
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
207
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
397
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
205
204
802
204
204
204
204
204
204
204
204
204
203
204
204
204
232
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
221
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
212
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
207
203
203
204
204
204
203
204
204
204
204
203
210
204
204
204
204
204
204
203
204
204
204
208
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
209
204
203
204
204
204
204
204
204
204
207
204
204
204
205
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
1154
204
204
207
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
209
224
203
221
223
218
204
204
204
204
204
204
215
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
221
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
203
204
210
204
203
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
210
209
207
204
204
203
204
204
204
204
204
205
205
215
204
204
206
203
204
216
205
204
203
204
204
204
204
204
204
204
203
204
215
212
471
204
204
204
204
203
204
204
204
203
204
207
204
204
204
204
206
205
205
204
205
204
205
204
204
204
203
204
204
210
205
204
204
204
204
204
215
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
208
206
204
207
204
205
204
205
204
207
215
206
206
203
204
204
204
204
207
204
207
204
204
204
204
203
204
204
207
205
203
204
204
204
203
204
204
207
203
204
204
205
204
209
204
204
207
203
204
207
204
203
204
204
204
204
204
213
204
203
204
204
204
204
204
206
208
212
204
204
204
223
204
204
204
204
211
204
204
204
204
204
204
205
204
203
206
204
205
203
204
204
206
203
207
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
205
205
204
204
204
204
206
204
204
204
203
204
204
204
204
203
204
204
205
203
203
204
206
204
204
292
204
216
203
204
204
204
204
213
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
207
204
204
203
204
204
204
204
204
212
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
210
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
205
204
204
204
205
204
204
204
204
204
204
203
204
203
204
204
204
203
206
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
221
204
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
205
204
204
204
203
211
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
204
206
206
204
204
203
204
206
204
206
204
204
204
203
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
217
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
204
203
204
210
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
210
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
*
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
206
203
204
204
204
204
217
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
219
204
203
204
204
204
204
204
204
204
204
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
208
204
204
233
203
204
204
203
203
216
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
208
204
204
204
213
204
204
204
204
204
203
204
204
347
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
203
204
204
204
209
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
206
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
343
204
205
204
204
205
204
204
204
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
217
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
948
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
205
203
209
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
203
204
204
204
205
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
214
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
407
203
204
204
204
203
207
204
204
203
204
204
204
205
209
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
205
203
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
211
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
214
214
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
223
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
332
204
222
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
206
205
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
212
204
204
203
319
211
204
203
204
204
204
207
204
204
204
203
204
203
204
204
204
204
215
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
203
204
204
203
203
207
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
205
204
204
204
203
206
204
204
203
204
204
204
204
203
204
204
204
204
275
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
*
207
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
215
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
219
204
203
204
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
210
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
203
203
204
204
212
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
221
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
208
204
204
204
204
203
203
204
204
204
205
204
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
203
204
204
204
203
212
204
204
203
204
204
204
204
204
204
204
204
203
204
208
204
204
204
205
204
203
204
205
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
208
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
211
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
209
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
209
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
207
204
204
205
203
204
204
204
203
204
204
204
205
204
204
204
204
203
214
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
203
204
205
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
205
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
214
204
204
221
204
204
205
204
204
204
204
205
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
208
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
206
204
204
205
204
203
204
204
211
203
204
204
204
203
204
204
204
203
204
205
204
204
203
204
203
204
203
204
205
204
203
204
204
204
204
204
204
204
218
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
204
204
204
204
204
204
205
207
204
203
204
204
204
203
204
204
204
204
220
204
204
204
204
204
204
205
204
204
205
204
204
203
204
204
203
204
204
211
204
205
203
205
204
204
210
204
204
204
204
203
204
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
217
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
208
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
210
204
204
204
203
204
204
204
203
204
204
204
204
204
205
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
210
204
204
204
218
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
205
204
203
204
204
204
203
204
204
204
206
205
204
204
204
204
204
204
528
203
203
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
207
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
210
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
221
203
204
204
204
203
204
217
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
206
212
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
207
204
203
204
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
214
204
204
204
204
204
204
207
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
219
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
203
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
203
204
218
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
220
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
203
206
211
204
203
204
204
204
203
204
204
204
204
204
204
207
205
205
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
208
204
203
204
208
204
204
204
204
204
203
203
204
204
204
204
204
205
204
203
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
208
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
208
203
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
205
204
204
203
204
204
204
203
203
204
204
204
204
214
204
204
203
204
204
204
211
204
204
204
204
204
204
204
204
203
210
204
203
204
204
210
204
204
203
205
204
204
204
204
212
210
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
2749
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
220
203
204
204
204
203
204
204
207
204
203
204
204
204
207
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
204
204
206
203
204
204
205
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
207
203
207
204
204
203
204
208
204
207
204
204
204
204
218
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
206
203
203
204
204
204
204
203
204
204
204
204
204
204
204
207
204
204
204
203
216
204
204
204
204
207
235
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
205
204
204
204
204
205
208
204
204
204
204
213
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
207
204
204
205
204
204
204
204
204
203
204
204
205
204
204
204
205
205
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
215
204
203
204
204
205
204
204
204
205
204
204
204
204
204
205
204
204
204
204
204
204
207
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
221
204
203
204
204
204
204
213
204
205
204
203
204
204
203
204
204
204
204
204
204
204
204
222
204
204
204
204
204
203
204
204
204
212
204
204
204
204
204
204
215
204
203
204
206
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
217
218
204
204
203
204
204
204
203
204
204
204
204
204
203
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
203
204
204
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
210
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
203
204
204
204
204
210
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
213
204
203
204
204
205
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
209
204
204
204
204
204
204
214
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
211
204
213
208
204
204
204
204
207
204
204
219
204
204
203
204
204
204
204
212
204
204
215
204
205
204
204
204
203
204
204
204
203
204
204
204
206
203
204
204
204
204
204
204
204
203
205
204
203
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
212
203
204
204
204
204
204
204
204
204
217
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
205
203
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
206
216
204
210
221
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
210
204
203
204
204
204
204
204
204
206
204
205
204
222
205
214
204
208
204
203
204
204
204
204
204
204
205
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
210
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
203
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
205
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
208
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
204
204
213
204
204
204
204
204
204
203
204
204
204
205
204
204
210
204
203
204
205
203
204
204
203
204
204
203
204
204
203
204
204
208
204
204
209
206
213
204
204
204
204
204
204
204
204
204
204
204
221
204
204
208
204
214
204
204
204
205
204
203
204
204
204
204
204
204
207
204
204
227
204
204
204
204
204
216
204
204
218
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
218
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
214
204
204
204
204
204
205
204
211
204
204
203
206
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
209
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
594
204
212
206
204
204
204
204
228
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
206
203
204
204
216
203
204
204
204
204
204
204
205
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
222
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
204
633
207
204
204
204
204
204
203
204
204
205
204
203
204
209
204
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
210
204
204
209
203
204
204
204
203
204
211
204
204
204
212
204
204
204
207
204
204
204
204
204
206
203
204
204
213
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
221
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
217
204
205
204
204
204
204
204
206
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
204
207
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
215
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
211
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
204
205
204
204
204
203
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
205
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
309
204
204
207
204
866
204
203
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
204
217
203
204
204
204
212
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
209
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
217
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
208
204
204
204
214
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
207
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
211
204
204
216
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
213
204
204
204
204
204
204
204
203
204
208
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
*
204
203
204
204
204
204
204
204
*
203
203
204
204
205
204
204
204
204
216
204
204
204
204
208
204
204
203
203
204
204
204
204
204
204
204
203
204
204
214
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
208
204
204
204
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
210
204
204
204
203
204
204
205
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
208
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
223
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
204
211
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
*
204
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
220
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
210
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
205
205
204
204
203
204
204
204
204
204
204
204
210
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
214
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
212
204
204
204
206
204
204
204
204
204
203
203
204
211
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
209
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
212
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
203
204
204
205
204
204
204
222
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
221
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
214
204
204
204
204
204
204
204
203
204
204
213
204
204
206
204
204
203
204
210
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
216
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
207
204
204
205
204
204
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
205
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
229
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
206
204
204
216
204
204
203
204
204
204
204
204
204
204
204
209
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
567
204
205
204
204
204
204
203
203
204
204
205
204
204
219
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
220
204
204
204
204
204
204
205
212
204
203
204
204
204
203
204
204
204
215
204
204
205
204
219
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
203
459
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
203
204
204
204
204
204
204
205
204
203
203
204
204
204
203
215
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
204
217
204
204
218
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
205
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
210
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
212
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
216
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
203
204
204
203
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
210
204
204
204
203
203
204
204
204
204
204
204
204
204
204
208
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
203
204
205
204
203
204
204
204
205
203
204
204
204
203
209
204
204
204
203
213
204
204
204
204
204
204
211
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
218
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
207
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
209
204
203
204
204
204
203
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
218
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
220
204
204
203
204
204
204
205
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
219
203
204
204
204
203
204
204
204
204
204
506
204
211
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
219
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
235
225
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
222
204
204
204
204
203
204
204
204
204
204
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
216
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
208
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
208
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
208
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
209
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
217
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
214
204
204
214
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
214
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
206
204
203
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
211
203
204
204
204
203
203
204
204
204
204
204
204
215
625
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
222
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
206
204
204
203
204
204
204
203
204
208
205
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
205
204
203
203
204
204
206
203
204
204
204
203
204
203
204
204
208
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
205
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
219
204
203
209
204
204
203
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
206
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
219
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
219
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
222
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
219
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
205
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
211
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
215
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
210
204
215
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
208
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
203
206
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
203
204
204
212
207
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
203
204
204
204
203
204
204
204
217
204
204
203
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
203
948
204
204
203
203
204
204
204
217
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
211
204
203
204
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
203
204
204
204
203
204
204
204
203
210
204
215
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
207
204
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
206
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
210
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
218
204
204
204
204
204
207
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
307
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
205
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
205
204
203
204
204
204
215
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
272
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
203
204
205
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
203
204
203
204
207
204
203
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
222
204
203
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
205
204
212
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
213
205
204
204
204
203
204
204
204
203
209
204
204
204
203
204
204
204
204
204
204
204
204
205
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
211
218
204
204
204
204
204
204
204
204
203
203
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
213
204
204
203
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
206
203
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
207
209
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
318
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
564
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
209
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
205
203
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
205
204
204
203
204
206
204
203
204
204
204
203
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
217
203
204
204
205
205
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
203
203
204
204
204
203
204
206
205
203
204
204
204
203
204
204
204
204
204
204
204
218
203
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
203
204
204
204
220
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
213
204
213
203
223
751
204
203
204
391
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
216
204
204
203
204
204
204
205
204
204
204
203
204
213
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
205
204
204
204
204
204
204
207
204
204
203
204
204
204
205
204
204
204
203
204
204
204
210
204
204
204
204
203
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
206
204
209
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
216
204
204
204
204
204
204
204
204
204
204
204
203
204
207
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
204
204
204
205
204
203
205
204
204
203
204
204
204
206
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
205
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
204
216
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
203
203
204
204
204
224
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
223
204
204
210
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
204
204
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
207
206
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
205
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
212
204
204
204
209
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
214
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
217
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
203
204
205
213
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
218
204
204
204
204
204
204
204
216
204
204
204
203
204
204
205
203
204
204
204
391
204
204
204
553
204
203
204
204
204
204
207
204
204
203
204
204
204
204
204
211
203
204
203
204
204
204
213
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
209
213
204
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
208
204
204
204
205
203
247
204
295
204
204
204
205
204
204
204
204
204
208
204
204
204
207
204
204
204
204
204
204
204
213
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
222
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
203
204
210
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
216
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
208
203
204
205
204
204
204
204
204
204
212
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
208
203
204
204
209
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
208
204
204
205
204
204
204
204
204
204
204
216
204
204
204
204
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
210
209
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
212
204
210
204
204
203
204
204
204
204
203
204
204
204
203
204
204
224
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
205
204
204
204
203
204
204
204
203
204
208
204
213
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
203
204
204
206
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
215
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
208
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
211
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
559
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
213
209
204
204
204
204
204
204
204
204
215
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
204
204
205
204
203
204
204
204
204
206
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
218
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
206
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
211
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
205
204
206
204
204
204
215
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
217
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
213
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
211
204
204
203
204
204
204
203
204
204
204
204
203
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
211
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
1022
204
204
203
204
204
204
208
204
214
204
204
204
204
204
203
204
204
204
204
203
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
213
204
204
204
204
204
204
204
204
204
204
206
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
210
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
212
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
208
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
212
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
215
204
204
204
204
204
210
204
203
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
203
212
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
210
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
219
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
207
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
205
204
204
205
203
204
208
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
210
213
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
217
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
221
203
203
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
208
203
239
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
209
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
205
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
213
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
215
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
207
203
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
217
204
204
204
204
204
204
204
204
204
204
203
210
204
204
203
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
206
204
203
204
204
206
204
204
204
204
204
203
204
204
214
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
210
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
213
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
215
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
232
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
490
203
209
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
209
204
204
203
204
204
204
204
205
204
204
203
205
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
206
204
204
204
204
205
204
203
204
207
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
210
203
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
210
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
218
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
204
203
208
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
205
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
205
204
203
203
204
204
203
205
203
204
204
204
203
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
205
203
204
204
204
204
203
222
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
204
203
488
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
203
204
204
204
204
203
204
203
205
204
207
216
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
209
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
209
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
203
204
204
204
203
210
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
216
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
215
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
207
204
204
204
204
203
204
205
204
203
204
203
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
204
204
204
205
204
203
204
311
204
206
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
205
204
205
204
203
203
203
204
204
204
204
204
206
203
204
204
204
203
204
204
206
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
211
204
204
205
204
203
204
204
204
206
204
204
204
205
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
207
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
208
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
213
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
203
209
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
205
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
205
222
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
203
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
203
204
204
204
204
204
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
213
219
204
204
204
203
204
204
206
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
205
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
212
204
203
204
204
204
204
204
204
204
203
204
210
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
203
204
205
204
203
204
204
204
203
204
204
204
204
204
207
207
205
204
204
204
203
208
204
204
203
204
204
204
205
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
203
204
204
204
203
204
203
204
203
203
204
204
203
203
204
205
205
203
204
204
204
204
204
204
203
204
204
204
382
203
204
204
204
207
204
204
204
203
206
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
209
204
204
204
204
204
204
221
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
223
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
203
203
204
204
204
210
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
203
204
203
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
203
204
220
205
203
204
204
204
204
204
204
205
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
205
203
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
216
204
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
204
206
204
205
204
205
204
204
204
206
204
203
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
214
204
203
203
204
204
204
203
204
204
204
206
203
204
204
205
203
204
204
204
204
204
204
204
204
207
204
204
207
203
204
204
204
204
204
217
204
205
205
204
204
204
204
204
204
204
204
204
213
204
204
204
204
204
204
205
204
203
204
204
203
204
210
203
203
204
214
204
205
203
204
204
204
203
204
204
204
204
204
212
204
204
204
204
204
204
203
211
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
217
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
205
204
204
205
204
204
204
204
203
205
204
204
204
204
203
203
204
204
204
204
204
219
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
207
204
204
204
204
204
204
204
205
205
204
204
210
204
203
204
204
204
204
204
204
204
204
203
204
204
204
209
204
204
204
204
204
204
206
204
204
212
203
204
204
204
214
204
204
204
204
203
206
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
206
204
219
204
203
204
204
204
204
204
204
204
208
203
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
205
204
204
204
204
204
204
204
205
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
208
204
204
204
204
203
204
204
204
204
204
208
204
204
204
203
221
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
204
220
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
216
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
209
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
206
203
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
206
217
222
217
218
218
208
204
219
203
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
834
688
204
204
205
204
204
204
204
204
204
204
204
203
204
204
212
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
224
221
204
205
223
204
204
204
205
206
204
204
204
204
205
204
205
206
206
203
204
205
205
205
205
207
207
207
410
208
207
208
209
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
203
204
204
204
212
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
222
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
203
207
204
204
204
204
204
204
204
215
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
206
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
209
204
203
204
204
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
203
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
217
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
214
204
203
204
204
204
203
204
204
208
204
203
203
204
204
204
203
204
204
204
204
204
217
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
209
204
204
203
204
204
204
205
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
210
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
206
208
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
208
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
461
204
204
204
204
204
204
204
203
204
204
204
213
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
206
203
204
204
204
203
204
204
204
203
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
223
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
214
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
208
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
2892
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
214
212
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
206
205
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
215
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
208
204
204
203
209
204
204
203
204
204
204
204
204
204
204
204
204
204
206
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
203
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
213
203
204
204
204
204
204
204
204
203
204
204
204
203
213
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
209
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
206
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
350
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
203
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
203
206
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
212
203
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
204
219
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
203
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
203
204
208
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
206
204
203
204
204
216
216
216
217
217
217
217
217
218
219
223
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
242
248
243
244
243
248
254
244
250
231
245
239
241
243
247
263
251
242
248
254
242
249
248
252
248
238
247
248
252
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
206
204
204
204
204
203
204
214
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
213
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
215
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
214
207
204
203
204
204
204
204
204
207
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
207
219
204
204
205
204
204
204
204
210
204
204
204
204
207
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
219
204
204
204
204
204
204
218
204
210
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
205
203
204
219
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
211
207
204
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
204
213
204
203
204
204
204
203
205
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
209
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
219
204
203
204
204
204
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
207
204
203
204
204
204
204
203
204
204
204
204
206
204
204
204
203
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
206
203
203
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
203
209
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
214
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
211
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
205
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
203
204
204
204
203
203
204
204
207
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
206
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
210
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
203
204
207
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
207
204
203
204
204
204
203
204
204
209
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
214
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
203
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
208
204
203
204
204
203
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
217
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
214
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
204
203
203
204
204
204
204
216
204
203
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
204
203
204
204
206
203
206
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
207
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
392
204
203
204
205
204
205
204
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
222
204
203
204
204
204
204
203
204
204
204
204
204
205
204
205
203
208
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
206
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
206
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
205
203
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
203
207
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
204
204
204
204
204
205
204
204
204
203
204
204
204
203
204
204
205
205
204
204
205
208
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
209
204
204
204
203
204
204
204
203
207
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
206
204
205
213
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
206
204
203
203
204
204
204
203
204
204
204
203
203
204
204
204
204
205
204
204
203
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
211
203
204
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
210
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
208
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
204
204
206
204
204
204
205
458
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
214
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
218
210
208
208
204
203
204
204
204
204
204
205
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
203
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
203
203
204
208
204
203
204
204
204
204
203
204
204
203
208
204
204
204
203
204
206
204
214
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
208
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
207
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
1198
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
215
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
213
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
210
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
209
203
204
204
204
204
204
204
204
204
204
204
213
204
203
204
204
204
209
204
204
204
205
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
212
204
217
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
218
223
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
212
204
204
204
204
204
204
204
204
213
204
204
204
203
204
204
204
203
204
204
206
204
203
204
204
204
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
203
204
204
204
214
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
206
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
221
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
203
208
204
204
204
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
204
211
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
203
205
204
204
203
204
210
207
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
206
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
211
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
210
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
205
204
219
203
206
204
204
204
204
204
213
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
210
203
204
204
204
203
204
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
205
204
203
204
204
204
204
204
204
204
205
204
204
204
203
204
204
214
203
204
204
204
210
204
204
204
203
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
203
204
218
204
204
204
254
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
207
208
208
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
211
205
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
216
204
204
204
204
204
205
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
209
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
232
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
215
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
610
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
217
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
209
203
204
204
205
204
204
204
204
206
204
204
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
211
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
203
203
204
204
204
203
203
204
206
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
210
204
204
214
204
204
205
203
204
204
204
204
203
204
205
204
203
204
204
204
204
204
204
205
204
203
216
204
204
204
203
204
204
204
203
204
204
204
204
231
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
203
204
203
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
207
203
205
204
204
204
205
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
210
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
207
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
213
204
204
204
204
204
204
204
204
203
204
204
207
204
203
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
206
205
204
217
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
205
204
203
204
204
204
203
203
204
204
205
204
204
203
204
204
204
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
293
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
206
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
205
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
205
204
204
203
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
203
203
204
211
204
205
204
204
204
204
204
204
204
204
204
204
208
204
204
204
204
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
203
205
313
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
205
204
204
204
204
204
207
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
206
204
204
204
204
203
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
209
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
203
203
205
204
204
211
204
204
207
204
204
204
206
204
204
204
204
204
203
204
204
204
203
204
210
204
205
204
204
204
204
204
204
204
203
203
204
204
213
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
206
204
204
204
205
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
210
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
204
204
204
204
214
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
207
204
203
204
204
204
207
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
203
203
204
204
204
203
204
206
205
204
204
204
204
204
203
204
204
204
204
205
204
204
203
204
205
204
204
204
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
204
203
206
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
205
204
205
204
204
204
204
204
204
204
208
203
204
206
205
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
208
205
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
205
204
204
203
204
204
204
204
203
207
204
204
203
204
204
207
204
204
204
204
204
204
209
203
204
204
204
203
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
206
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
551
204
204
204
204
203
204
215
204
204
204
204
207
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
205
204
204
204
204
203
203
204
204
204
204
204
204
204
2188
212
203
204
204
204
204
204
204
204
204
221
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
203
210
204
203
204
204
204
204
203
204
205
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
203
204
204
203
204
204
206
203
204
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
203
208
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
206
204
203
204
204
204
203
204
205
204
204
203
204
204
204
203
210
204
204
203
204
204
203
2138
204
203
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
219
204
203
204
204
204
204
204
204
204
203
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
213
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
210
204
204
204
204
204
204
204
205
204
203
204
204
204
205
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
911
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
203
204
205
204
206
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
203
204
204
220
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
205
204
204
203
204
204
204
203
204
204
204
204
204
204
204
205
204
204
206
204
219
204
204
204
203
204
204
203
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
204
205
204
204
203
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
212
204
204
204
204
203
203
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
203
204
204
204
203
204
204
204
204
218
204
204
204
204
204
204
204
208
204
204
204
204
204
204
204
204
203
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
204
208
204
204
204
204
204
207
211
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
206
204
203
204
204
205
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
207
203
204
203
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
206
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
203
204
204
204
207
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
220
204
204
204
204
207
204
204
204
209
204
204
208
204
204
204
203
204
204
204
203
204
204
204
204
205
204
204
204
204
204
204
204
204
206
204
204
203
204
204
204
204
204
204
204
203
204
205
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
207
204
204
204
204
204
204
203
203
204
208
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
209
204
203
204
204
204
203
204
208
204
204
204
204
204
204
204
204
204
204
203
204
208
204
203
204
204
204
204
204
209
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
220
204
204
203
204
214
204
204
204
204
204
203
204
204
219
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
203
204
203
204
204
205
204
210
204
204
204
204
204
204
203
204
204
204
204
204
204
204
207
204
204
206
203
204
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
203
211
204
204
203
204
213
204
203
204
204
204
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
209
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
209
204
204
204
203
204
204
204
203
204
204
204
203
203
204
204
204
204
204
204
204
204
204
208
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
205
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
209
204
204
204
204
204
204
203
204
206
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
203
204
204
204
205
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
203
204
204
212
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
206
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
207
204
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
204
204
207
204
204
204
204
205
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
209
204
204
204
204
204
204
204
204
204
206
204
204
204
204
204
203
205
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
219
204
204
204
204
204
203
203
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
216
203
203
204
204
204
203
204
204
205
203
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
212
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
210
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
207
204
204
203
204
204
209
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
203
204
204
204
203
203
204
204
203
204
204
204
204
204
212
223
203
204
203
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
203
204
204
204
204
217
204
204
203
204
204
204
203
206
204
204
204
204
204
204
207
204
205
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
204
205
204
203
204
203
204
204
204
206
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
205
204
204
203
204
204
204
203
204
204
204
203
205
204
204
203
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
203
203
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
205
204
207
204
204
204
203
205
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
203
204
204
205
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
205
203
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
209
203
204
209
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
205
204
204
204
203
204
204
203
203
204
204
205
204
204
204
204
203
204
204
204
204
204
204
206
204
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
207
203
204
204
204
203
204
204
204
204
204
204
205
204
204
220
204
204
203
207
204
204
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
212
203
204
204
204
204
204
204
204
203
204
204
204
203
205
204
204
204
212
204
207
204
237
204
204
204
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
204
204
204
203
204
204
205
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
205
204
212
204
204
203
204
207
204
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
203
203
204
204
204
203
203
204
204
204
205
204
204
204
203
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
208
204
204
203
204
204
205
203
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
207
203
204
204
204
210
204
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
204
204
203
204
208
204
204
203
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
203
203
206
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
203
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
213
204
204
204
204
203
204
204
204
204
203
207
204
204
203
204
204
204
203
203
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
203
204
207
204
204
204
204
204
204
204
204
204
204
204
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
205
204
204
205
204
204
203
203
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
204
204
204
204
204
205
203
204
204
204
203
204
204
204
204
203
204
204
204
203
204
204
204
204
204
204
204
204
203
204
204
204
204
204
204
204
205
204
205
204
204
203
203
204
204
204
208
204
204
204
204
204
204
205
204


==> data/clustering/rtt-cluster4.dat <==
214
205
206
205
208
205
205
207
205
205
205
205
205
206
205
205
205
205
208
205
205
204
204
204
205
205
205
207
211
215
205
207
205
205
204
205
204
204
207
213
211
205
205
247
205
209
207
207
206
204
206
204
205
205
206
205
205
205
207
205
205
205
209
205
215
204
208
206
205
205
205
205
205
206
209
205
205
204
205
205
205
205
205
205
205
207
205
201
205
205
204
205
205
205
205
206
204
205
205
205
205
205
205
204
204
205
205
205
205
206
205
207
205
205
205
204
205
205
204
205
205
207
205
206
224
205
205
205
208
204
205
207
207
205
205
207
212
205
205
205
205
204
205
205
214
205
205
205
205
206
205
205
205
204
204
204
205
207
205
205
501
205
206
239
205
205
204
205
205
205
205
205
205
209
205
208
213
207
205
205
204
205
204
206
205
206
205
212
205
208
205
212
204
205
204
205
205
205
207
208
205
205
205
206
217
206
205
205
205
205
204
205
205
204
205
205
205
206
205
204
205
205
205
205
205
205
207
207
208
205
205
204
204
207
213
205
205
205
205
205
205
208
205
204
205
204
205
205
209
205
205
205
205
205
207
205
205
205
205
205
205
215
211
207
211
205
205
205
205
206
205
210
207
205
206
206
211
205
205
205
206
204
204
205
205
207
205
206
205
205
205
205
206
205
204
204
205
648
205
205
205
205
205
205
211
211
205
206
213
204
207
205
205
208
205
205
205
216
205
210
207
205
211
205
205
205
208
205
207
205
495
205
205
206
205
206
205
205
214
206
205
205
205
205
207
205
205
207
205
204
207
205
206
206
205
206
205
205
208
205
211
205
205
206
471
206
207
206
204
204
205
204
205
205
205
205
210
204
205
205
207
205
204
205
207
205
205
205
205
206
208
209
208
204
204
205
211
206
207
205
205
206
205
205
205
204
205
205
205
208
205
204
205
204
205
205
205
205
207
207
205
205
205
211
207
204
206
215
208
205
205
205
205
205
205
205
206
204
205
204
214
204
208
207
204
207
716
204
204
205
209
206
205
206
207
207
204
205
206
205
204
205
205
205
205
205
204
206
206
205
205
205
205
205
205
205
205
205
206
207
206
205
210
204
210
215
205
205
205
205
205
205
205
210
376
204
205
213
205
205
205
206
205
206
207
207
206
205
206
206
205
205
205
205
205
205
205
205
205
205
206
204
205
205
207
205
205
205
1130
205
205
205
205
204
205
204
206
205
205
211
205
206
205
221
205
205
205
205
206
206
209
206
204
205
208
205
205
209
204
205
205
210
206
205
207
205
206
205
205
207
206
205
205
205
207
205
205
205
207
205
209
205
205
205
205
204
204
205
205
211
206
205
209
205
204
207
208
210
211
205
205
213
205
218
205
206
205
208
210
205
209
204
205
205
205
205
206
205
206
208
207
204
204
205
204
381
205
205
205
206
207
205
207
210
207
210
206
207
205
205
205
205
205
684
205
205
208
206
205
204
205
205
206
209
207
206
206
206
206
207
205
206
206
206
206
208
208
206
207
206
206
205
206
210
205
205
206
206
209
206
206
206
206
206
207
209
205
208
206
206
220
206
206
212
206
205
206
206
205
205
205
205
206
207
210
211
206
206
207
206
206
205
205
214
206
205
209
206
206
207
206
207
205
206
206
205
208
206
205
206
206
205
206
206
206
206
205
205
206
205
205
205
212
206
206
206
206
210
206
208
206
213
205
207
206
209
205
205
205
204
214
205
205
204
205
206
206
205
206
363
206
206
208
206
765
205
206
206
205
206
207
208
206
206
207
210
207
206
206
206
205
205
206
207
206
205
209
208
206
207
206
207
206
206
206
212
207
668
206
206
206
242
206
206
206
206
205
206
210
207
205
206
207
206
207
206
205
208
205
206
206
205
207
208
206
207
206
206
206
206
206
208
206
213
206
206
206
205
207
205
210
206
208
208
206
206
207
206
206
208
206
206
206
207
207
206
206
205
206
207
205
205
206
210
206
205
206
206
208
206
206
206
211
208
206
208
206
206
205
206
206
209
208
206
206
206
205
206
206
206
206
206
206
207
206
206
209
205
313
205
207
206
206
205
206
206
206
212
206
206
205
206
205
770
209
206
205
213
211
206
206
208
206
207
207
205
209
206
729
206
205
206
209
210
206
206
206
206
206
206
208
207
206
206
206
208
940
206
206
211
208
203
208
205
205
205
206
1580
205
206
208
206
205
206
205
206
208
269
206
206
206
206
212
205
221
206
210
205
207
206
205
205
206
206
206
206
208
206
206
207
208
206
206
209
205
206
206
206
206
206
206
206
206
205
205
207
205
206
209
205
206
206
206
206
206
205
206
205
205
206
207
206
207
213
206
206
206
207
207
208
207
206
205
206
205
206
205
206
206
206
206
206
206
206
205
210
206
205
206
206
206
208
206
206
206
205
206
206
206
205
206
206
1079
207
210
206
206
206
212
217
206
205
723
212
206
209
206
217
206
206
206
206
206
206
207
206
213
206
206
206
206
206
209
206
209
206
211
207
206
205
206
206
206
211
206
209
207
211
212
206
231
207
206
205
206
206
207
206
207
206
207
206
206
205
217
206
207
205
205
492
206
206
206
206
210
206
206
379
205
206
205
205
206
206
206
208
206
206
208
206
206
205
205
206
206
206
206
206
205
210
218
206
206
208
205
205
206
696
206
205
206
206
206
206
206
206
206
205
206
206
206
209
206
208
208
206
207
206
206
206
205
208
208
205
205
205
268
206
206
206
206
206
205
205
206
205
206
207
207
206
206
206
208
206
207
206
205
205
206
394
206
206
206
206
206
206
206
205
206
206
205
205
206
206
211
206
207
205
210
206
206
335
206
205
205
206
205
205
206
208
206
209
206
211
208
208
206
206
205
669
205
215
206
205
239
206
208
206
205
205
206
1771
206
207
443
205
206
206
206
206
601
206
210
208
206
205
206
205
206
206
206
206
206
263
206
206
210
206
206
205
206
205
206
206
209
208
206
208
206
208
206
206
209
205
207
206
385
205
206
206
206
211
206
205
206
205
205
206
214
206
205
206
206
206
206
206
209
206
206
263
258
262
263
251
255
248
428
264
263
258
258
256
260
247
259
247
250
264
255
263
254
264
263
267
256
250
262
248
255
263
260
472
265
251
270
257
460
251
258
263
264
236
261
258
259
546
258
251
269
260
*
262
257
258
251
366
251
256
257
256
242
262
257
261
255
252
257
263
488
261
265
260
265
446
259
258
326
266
253
251
261
258
258
384
255
259
264
807
264
630
258
251
265
242
264
417
252
260
254
258
255
243
482
285
259
263
375
273
260
258
260
258
258
234
246
264
249
258
247
216
259
262
257
266
248
256
257
270
255
263
264
245
260
244
265
260
222
250
256
804
257
270
261
251
266
256
263
372
252
503
294
247
254
251
240
746
245
251
253
255
259
258
262
267
256
258
254
251
251
223
255
252
252
247
248
252
229
404
261
257
258
256
255
249
254
260
261
867
271
256
240
261
257
256
268
253
260
254
259
246
253
250
326
266
255
257
257
263
313
449
247
258
253
258
247
255
263
261
250
251
389
258
265
222
250
449
255
256
258
259
260
253
254
256
260
251
259
256
256
260
257
241
251
256
253
252
252
252
228
263
254
246
253
255
274
251
251
258
250
247
237
260
257
255
258
257
258
250
226
229
239
237
236
238
249
243
244
245
224
236
242
249
245
253
249
205
244
256
252
251
237
252
258
260
256
254
247
250
258
403
255
257
245
327
252
245
247
215
255
256
261
260
252
552
248
255
252
268
1116
243
252
259
253
250
263
258
258
250
242
252
244
214
246
246
451
248
252
249
252
253
249
750
252
260
258
260
255
254
249
244
259
1147
249
246
254
259
244
254
252
257
234
241
250
248
561
249
250
252
248
253
246
248
245
243
244
250
247
251
250
256
251
242
249
205
214
235
205
205
205
281
204
204
205
205
207
205
205
206
205
204
205
205
204
205
209
205
205
205
214
279
205
205
205
205
205
208
210
205
206
215
205
207
213
205
206
208
205
204
204
223
205
205
207
205
206
205
214
211
209
221
205
205
205
205
207
205
208
205
205
204
206
205
204
204
213
212
205
205
205
207
*
205
208
289
205
205
204
930
205
205
205
207
205
205
209
205
207
499
205
220
205
205
294
205
206
205
205
211
204
211
205
204
205
204
205
208
205
813
205
205
205
207
207
205
206
206
205
205
205
205
205
205
205
206
205
336
205
205
204
204
205
204
206
205
205
208
205
205
205
205
205
205
205
204
205
206
205
205
314
204
205
205
205
511
205
208
205
205
207
205
209
204
205
205
205
205
205
206
205
204
206
206
213
205
204
224
213
207
205
205
205
205
205
411
211
205
204
204
205
205
205
205
205
205
205
206
205
222
205
208
208
205
205
205
211
206
210
205
205
208
206
205
208
207
209
204
205
218
216
239
218
206
215
206
210
205
1152
240
207
209
205
239
217
204
225
231
477
210
207
210
215
344
208
231
205
237
225
205
238
217
208
223
218
211
208
232
220
228
214
209
238
208
228
224
212
209
241
210
204
209
222
206
231
219
650
216
205
206
230
211
229
243
208
205
220
208
206
235
210
*
224
205
205
890
206
205
205
207
205
208
205
205
204
205
205
205
205
205
204
205
205
205
352
205
204
207
205
205
213
205
205
205
205
205
205
207
205
205
205
205
205
205
205
206
204
204
205
208
205
205
205
205
205
205
205
205
206
205
205
206
205
205
204
204
205
204
204
205
205
205
205
205
586
205
205
205
207
205
205
205
205
205
205
204
204
1495
205
205
205
205
205
205
205
207
205
773
205
205
206
204
205
205
205
208
204
206
205
205
206
205
205
208
205
208
204
206
206
205
205
205
205
212
205
204
207
205
205
207
204
205
205
205
208
722
205
205
205
210
524
205
206
204
209
206
205
205
205
205
*
210
205
206
210
205
591
213
207
206
205
205
292
205
208
205
205
204
205
207
205
205
205
438
205
205
205
205
205
212
205
205
205
205
205
205
205
217
205
205
207
205
205
205
208
206
207
208
207
208
204
204
204
204
205
205
205
205
205
205
205
208
205
205
207
205
205
205
204
205
205
205
205
205
205
211
205
205
205
205
208
207
205
208
205
205
206
206
208
205
206
207
205
205
205
208
207
718
205
205
210
331
205
205
208
208
205
205
205
214
205
207
205
205
204
205
205
204
251
366
205
207
205
280
205
205
205
205
204
208
206
205
205
206
205
205
204
204
1005
205
205
205
215
205
205
205
205
205
205
205
205
208
206
207
205
696
205
205
207
205
215
849
205
205
214
205
205
215
206
207
331
922
214
204
204
204
204
205
205
205
204
205
205
205
205
383
205
207
206
205
471
205
204
204
204
207
205
204
209
205
204
205
205
205
208
208
205
253
205
313
205
215
205
207
205
204
204
205
205
205
207
208
205
207
205
206
205
206
207
210
205
205
205
205
205
205
205
205
278
205
205
205
205
210
205
207
205
210
205
206
205
205
205
207
205
205
205
205
204
204
204
205
204
204
205
210
205
205
205
205
208
205
205
205
205
206
205
204
205
205
206
204
449
381
210
205
205
1330
208
205
206
205
205
209
205
205
204
347
206
204
205
205
208
205
207
205
205
205
210
205
536
205
205
205
218
225
205
205
205
206
744
206
205
204
208
205
205
205
204
209
205
205
206
205
207
205
205
205
205
479
205
205
205
205
204
205
204
204
204
204
204
205
210
205
208
231
213
205
207
205
205
206
205
205
207
205
205
205
205
206
209
204
204
204
205
207
206
205
205
205
207
205
208
217
205
205
208
205
770
205
204
205
204
242
204
205
206
205
205
205
205
205
205
313
205
205
205
206
205
*
204
204
204
207
205
507
204
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
209
204
205
207
211
205
205
204
207
205
205
205
204
205
205
205
216
204
205
207
207
205
210
207
205
205
204
205
207
1692
205
205
205
204
204
204
205
205
205
205
207
205
205
207
204
206
204
207
205
211
205
206
205
205
205
205
207
205
205
205
204
205
205
204
207
205
205
205
205
206
205
207
205
210
205
205
207
205
205
205
205
211
210
206
251
205
205
204
204
209
204
205
209
205
204
205
205
204
205
205
205
205
557
205
205
205
205
204
205
205
205
205
205
205
225
204
205
257
205
205
205
658
205
205
205
205
205
207
206
205
208
206
204
206
204
205
207
204
205
205
205
205
211
208
205
205
205
214
205
204
205
205
205
205
206
206
204
205
204
204
205
205
213
205
205
205
216
205
205
205
207
205
205
205
204
205
205
205
204
204
212
204
205
204
204
205
205
205
205
205
205
205
205
207
205
292
207
649
205
214
204
208
1056
207
204
205
205
204
205
205
205
205
205
205
205
205
205
205
205
204
216
205
205
206
213
216
205
205
205
204
205
205
211
205
205
1012
205
205
205
205
325
603
205
205
210
205
205
342
205
205
206
205
208
205
259
205
207
206
205
205
213
205
205
204
205
204
209
204
205
208
204
205
204
205
204
205
205
206
204
205
205
209
207
208
205
205
205
210
204
204
219
204
205
205
205
205
205
205
205
205
205
216
205
205
205
205
205
206
205
205
205
204
204
205
204
209
207
205
206
206
205
205
205
208
205
204
205
205
205
205
562
206
205
206
205
206
458
208
205
205
205
207
205
205
205
205
208
206
205
205
207
624
204
205
204
204
206
205
205
212
204
419
205
210
212
205
205
205
207
205
205
205
205
205
205
305
204
204
204
204
205
288
205
205
215
205
211
205
276
205
205
207
205
205
205
209
205
205
204
205
205
205
205
205
205
207
207
205
206
212
205
205
204
207
209
205
205
205
205
205
205
208
205
205
206
205
205
205
205
205
205
209
205
205
205
209
205
207
204
205
204
205
207
205
205
223
205
205
206
208
205
214
209
205
205
205
204
205
205
205
205
204
204
289
207
373
208
208
207
205
826
205
205
206
205
205
204
213
204
204
206
205
205
204
204
205
205
205
205
205
206
205
205
208
204
205
205
205
207
209
468
205
208
206
205
204
205
207
206
207
209
208
205
205
205
205
207
205
205
208
205
204
204
212
311
208
205
205
205
205
307
205
204
205
205
205
205
332
206
205
205
204
204
205
205
205
205
205
205
205
204
216
208
215
205
210
205
205
204
204
207
206
206
205
204
205
205
205
205
205
207
207
205
676
205
205
207
204
205
205
204
204
205
205
205
205
205
205
206
205
205
205
205
205
205
207
208
204
204
205
207
205
205
213
207
205
205
205
205
205
205
205
206
209
273
205
205
211
205
205
205
206
204
239
208
205
205
205
205
205
207
205
208
205
329
206
204
206
204
205
204
215
205
207
205
205
205
204
205
205
205
209
548
205
205
205
211
204
208
207
205
205
205
206
205
205
205
206
205
205
213
205
205
206
209
205
205
205
205
204
204
207
205
204
205
205
205
205
208
205
205
205
205
205
205
205
205
205
210
205
204
208
205
205
205
205
205
378
205
205
205
212
205
257
205
205
205
204
204
205
205
204
*
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
204
205
205
205
206
206
205
205
205
205
205
209
205
207
205
206
204
205
206
204
205
205
206
542
207
631
205
206
205
205
206
205
206
210
205
205
205
206
205
205
205
205
211
206
204
285
205
205
204
205
207
205
205
205
206
205
216
206
208
205
204
205
205
218
205
205
212
205
206
205
205
205
206
205
205
205
205
221
205
204
204
204
205
208
296
208
206
205
205
205
381
204
205
894
205
206
205
458
204
206
208
204
205
205
208
205
205
205
205
206
205
204
207
206
205
205
205
205
205
205
205
205
205
205
205
205
205
205
212
205
212
205
205
1018
205
205
205
211
205
205
205
204
204
205
205
206
205
205
220
204
210
206
205
205
205
205
204
205
204
205
205
205
205
205
205
204
205
205
204
206
206
204
204
205
208
206
205
205
205
205
205
216
205
205
205
207
209
209
205
321
205
209
205
205
205
206
205
207
205
205
208
205
204
210
272
205
205
205
205
346
206
205
205
204
205
205
205
205
210
205
212
205
205
206
205
205
211
452
206
211
205
210
205
205
205
205
205
205
211
215
204
205
205
205
208
206
208
204
205
205
205
205
205
205
205
208
205
207
205
205
205
205
208
207
205
205
205
206
207
205
206
205
205
205
205
206
208
207
208
206
205
207
220
205
205
207
208
206
206
204
205
205
204
205
205
210
205
205
205
205
205
217
210
205
206
205
204
204
204
205
205
205
205
205
205
205
205
207
205
204
206
294
208
588
205
213
205
210
205
205
205
212
210
209
206
205
209
205
209
206
207
205
205
246
205
205
205
206
204
205
205
207
204
204
204
205
205
205
208
207
205
205
204
209
206
206
208
206
205
205
211
204
205
205
205
204
206
205
205
204
204
205
205
213
206
210
205
205
243
208
205
206
208
205
205
205
206
206
205
209
204
204
205
205
225
205
229
205
205
209
204
212
205
205
206
204
205
207
207
205
208
204
208
205
213
205
205
205
208
206
207
206
205
219
205
205
207
204
204
213
209
205
205
208
209
205
205
206
205
205
208
204
205
208
549
206
207
206
204
207
205
205
205
205
205
205
205
205
207
204
205
205
205
205
205
205
205
205
206
205
205
205
207
205
212
205
205
205
205
205
995
207
205
204
205
220
207
206
205
207
205
205
206
205
204
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
209
205
205
218
205
205
204
205
205
206
205
205
207
205
205
206
209
206
208
205
209
205
205
390
205
586
207
204
208
208
204
206
205
205
204
204
205
205
205
205
233
208
208
205
205
350
205
205
205
209
205
205
214
207
205
205
210
205
205
209
205
210
3324
235
205
204
208
208
328
206
205
209
205
207
205
205
205
205
208
204
204
205
205
205
252
205
216
206
206
206
378
206
208
205
205
205
204
541
205
205
205
206
205
205
205
205
205
205
205
205
205
205
206
208
204
204
205
205
1059
205
205
208
205
206
205
205
204
205
205
207
205
207
212
205
206
204
205
208
205
204
205
205
207
205
205
205
205
204
207
208
206
205
206
205
205
208
204
205
205
206
205
205
204
206
204
205
216
210
207
205
205
205
250
205
204
208
205
205
205
205
206
206
205
205
209
208
205
205
205
204
212
205
205
205
209
205
205
205
204
208
205
205
205
208
211
214
205
205
204
205
210
204
204
204
205
205
216
380
205
205
205
205
208
205
204
207
205
294
205
206
205
205
204
205
213
205
205
208
204
205
204
205
205
208
205
209
206
204
205
204
205
205
207
205
205
206
210
205
205
205
204
206
205
205
205
205
206
913
205
205
205
205
205
212
205
205
205
212
205
205
206
205
205
205
205
215
205
205
205
205
205
205
205
205
205
205
215
206
205
206
210
205
205
205
205
205
207
205
205
204
205
205
205
205
208
205
213
206
207
205
205
205
267
204
204
205
205
205
322
205
205
205
205
204
205
253
205
205
206
205
205
208
205
205
207
204
205
204
205
205
205
207
215
205
205
209
205
205
205
205
205
211
205
204
205
204
206
205
205
205
205
205
205
205
205
205
205
205
205
213
204
208
205
205
205
205
205
205
205
204
205
205
204
206
205
205
205
208
206
206
205
204
212
205
205
205
237
205
205
205
205
206
204
208
204
205
206
206
205
205
204
205
208
205
205
209
205
205
212
205
205
205
205
205
204
205
205
205
205
205
205
205
215
205
213
206
204
204
207
205
205
205
208
204
205
*
205
204
205
205
205
208
205
204
205
519
205
205
205
209
205
560
208
206
208
205
206
210
205
207
207
206
207
205
205
205
205
206
205
207
207
205
205
205
205
205
205
210
210
209
205
207
226
205
206
205
213
205
211
205
206
204
205
206
205
205
205
206
218
209
585
215
206
205
206
205
206
205
206
205
208
206
214
205
207
205
207
207
212
237
205
205
205
205
205
205
205
208
205
208
205
204
205
205
205
205
205
205
205
211
204
209
204
205
205
210
205
206
206
205
215
205
208
204
205
210
210
205
207
205
205
205
214
204
205
205
205
205
1623
206
206
205
205
205
205
205
209
205
205
213
205
205
205
205
205
207
209
205
205
219
204
204
207
205
208
206
207
205
205
215
212
205
205
205
879
205
205
205
205
206
205
214
207
205
205
205
205
205
206
204
205
205
205
204
205
204
205
205
206
205
205
205
205
205
205
206
205
204
204
208
205
207
205
306
216
207
205
205
207
209
205
208
206
205
205
205
205
205
205
205
204
204
205
213
205
205
205
206
205
205
205
206
207
205
205
204
206
207
207
205
212
205
204
205
205
205
205
205
205
205
205
204
206
205
212
205
205
205
209
205
205
205
205
205
208
204
204
205
205
205
205
205
205
205
205
205
205
205
205
208
205
206
205
979
205
205
207
204
204
205
204
207
212
206
206
205
205
205
205
206
206
204
204
205
205
215
205
205
212
205
207
214
205
206
204
205
208
205
205
216
205
205
205
207
207
214
205
205
205
206
205
205
204
208
205
205
206
205
206
205
205
205
207
213
205
205
205
206
205
206
207
205
209
208
206
205
206
205
215
205
205
208
207
208
206
205
205
205
205
204
211
205
205
206
205
204
206
205
210
205
206
205
209
205
205
207
205
205
206
204
206
205
205
205
205
205
205
205
209
205
205
205
204
205
205
211
205
208
206
205
205
205
207
205
208
205
205
239
205
205
213
206
205
205
205
209
206
209
210
205
205
205
206
638
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
204
205
205
209
206
205
205
205
204
206
207
205
208
204
205
206
205
205
205
205
205
204
204
206
207
207
205
205
205
205
205
205
208
205
207
206
205
208
205
205
205
207
205
207
205
205
205
205
206
205
406
209
205
205
205
212
207
207
206
207
208
205
205
204
205
205
206
207
204
205
207
205
205
205
205
205
242
205
205
206
204
204
207
205
205
205
207
205
207
205
205
212
204
209
205
205
208
205
215
205
205
205
205
204
205
205
206
205
208
208
205
204
205
209
205
211
205
205
211
205
205
205
205
207
206
205
205
211
205
213
380
205
208
205
205
205
205
206
205
207
205
208
205
204
205
205
205
204
205
205
205
205
204
205
207
204
210
205
205
208
219
207
205
205
209
205
206
207
206
205
205
205
205
205
208
205
205
206
208
205
204
215
209
205
205
205
205
205
206
209
205
217
205
205
205
204
205
205
206
205
205
205
205
205
205
205
204
204
205
204
205
205
206
205
205
204
205
206
204
205
205
205
205
217
288
205
205
205
205
206
204
204
205
206
204
211
205
205
205
205
205
205
205
207
208
204
205
205
205
205
205
205
213
205
205
206
209
208
205
205
215
205
205
205
205
205
208
205
205
206
205
204
204
205
205
204
208
205
205
205
205
204
204
206
205
205
205
208
208
206
205
205
205
204
205
205
204
205
206
205
206
205
205
205
205
205
205
205
206
205
205
205
205
206
205
205
205
211
206
205
206
205
205
209
207
207
205
229
205
205
206
205
208
205
205
205
205
207
206
205
205
204
205
208
205
205
205
209
204
205
207
205
206
205
205
379
205
205
205
210
207
204
204
205
205
205
213
205
205
209
205
205
205
205
205
206
206
205
208
205
205
205
205
205
205
205
204
206
211
210
205
205
205
205
205
205
205
206
205
204
204
204
205
205
206
205
205
205
205
204
205
205
205
215
205
205
205
205
205
208
208
204
204
205
220
205
205
205
765
206
204
205
205
205
204
205
205
218
205
204
204
205
205
204
205
204
205
205
204
205
205
204
205
213
213
206
205
209
209
205
211
209
209
204
205
207
205
205
205
205
204
205
205
205
207
205
205
211
205
205
205
213
205
206
205
205
206
205
205
204
227
204
212
205
217
213
204
207
208
205
206
219
205
205
364
204
205
205
205
206
208
457
206
206
205
204
207
205
205
205
204
204
205
206
205
211
205
206
213
205
207
205
205
208
205
205
205
205
215
205
205
205
205
205
205
204
204
209
205
207
205
206
206
211
205
204
205
205
205
205
205
205
205
209
205
207
206
205
205
208
205
210
205
206
205
205
205
583
206
205
205
205
205
205
206
206
205
205
212
205
205
206
205
207
205
207
215
207
205
205
205
204
204
205
205
205
208
208
207
206
207
205
205
205
204
205
205
205
205
205
205
207
212
205
205
205
205
205
205
205
204
205
205
213
205
205
205
205
204
205
205
205
617
205
205
205
205
205
208
205
205
204
204
205
205
205
208
205
205
205
205
205
205
204
205
205
206
205
205
205
207
208
205
205
211
205
205
206
205
204
205
205
206
207
205
207
205
204
205
204
206
208
205
205
207
205
205
205
205
205
205
204
205
204
205
209
205
205
207
205
205
205
205
206
205
204
205
205
205
205
207
206
211
206
205
206
205
212
207
205
212
205
205
205
205
206
207
205
205
205
207
204
205
205
205
214
205
204
207
205
205
212
205
205
205
205
220
206
205
205
209
205
205
210
205
205
205
205
206
205
205
206
205
205
205
205
204
205
204
205
207
205
205
205
204
205
205
205
205
205
205
205
205
205
210
205
205
205
205
205
205
208
205
205
205
205
211
206
205
205
205
205
205
205
205
205
205
204
204
204
205
205
206
207
205
205
207
205
205
205
205
204
205
205
205
204
204
221
205
207
205
205
205
206
205
479
206
204
212
206
204
205
205
205
204
204
206
205
205
209
210
208
205
205
205
204
205
205
207
205
208
205
206
205
205
205
205
204
205
205
205
205
205
205
205
205
205
208
206
205
204
205
211
205
205
205
205
207
205
205
205
204
205
205
205
350
205
204
205
205
205
205
205
205
205
205
204
209
205
205
204
205
205
205
205
209
205
205
205
307
205
204
205
205
205
205
205
208
205
205
205
205
204
206
212
204
204
205
205
205
205
213
213
205
205
204
208
207
465
205
206
205
205
205
205
205
205
205
205
206
204
205
208
207
205
205
206
205
205
205
205
208
204
205
205
205
205
205
205
205
205
205
205
205
204
204
204
204
205
206
205
205
206
205
206
207
207
205
208
204
205
205
205
205
205
209
205
209
207
207
207
205
205
205
204
205
205
205
206
208
205
205
205
205
204
205
205
205
205
205
205
205
206
205
205
205
205
205
205
207
205
205
205
205
205
205
208
205
211
205
205
205
206
206
205
205
204
206
207
205
248
205
207
205
205
205
204
205
205
205
205
205
205
205
205
205
206
205
205
205
205
205
204
204
205
205
206
205
205
205
205
209
205
205
210
205
204
206
205
205
204
205
206
912
207
205
206
206
206
205
206
205
204
207
205
205
205
205
205
206
205
205
205
205
209
205
205
205
207
211
205
204
205
206
206
208
216
217
205
205
205
204
204
208
205
205
204
205
205
205
205
205
205
205
205
204
205
205
210
204
204
209
208
205
206
205
209
594
206
206
205
206
207
205
204
205
204
205
207
205
205
205
205
205
208
205
205
205
204
205
205
208
205
204
205
208
205
211
205
205
204
206
204
205
206
205
205
205
205
204
205
215
207
205
205
211
205
205
204
205
206
205
205
207
205
212
206
204
205
209
205
205
207
205
205
205
205
205
205
205
208
205
205
207
205
205
207
220
206
218
715
205
208
204
205
205
205
205
204
205
205
206
206
205
204
205
206
205
205
205
205
205
212
204
204
205
205
205
205
207
205
206
205
205
205
205
205
206
205
205
206
205
207
206
206
205
204
205
205
206
214
205
205
205
205
205
206
208
205
205
205
212
205
205
204
205
222
206
205
205
207
212
215
213
210
207
204
210
212
205
205
205
204
205
207
208
205
205
205
205
204
205
206
205
205
205
205
208
207
205
205
205
206
205
205
206
204
205
207
205
205
205
207
205
214
205
205
207
216
208
205
206
208
257
208
205
207
205
205
205
204
206
207
205
205
205
205
209
205
205
205
208
205
205
205
205
205
205
204
208
204
354
205
205
205
205
205
205
205
208
204
213
205
205
205
208
205
205
205
206
205
204
205
206
206
205
205
205
211
205
205
208
205
205
205
206
204
205
205
213
205
205
205
205
205
205
208
205
205
205
205
209
214
205
205
205
205
204
209
206
205
205
209
206
204
205
204
205
205
222
205
205
205
205
205
211
205
204
205
205
205
206
206
205
206
205
206
205
205
205
205
207
205
205
205
205
205
205
205
205
206
205
205
206
206
205
204
204
205
205
205
205
205
205
207
212
205
205
208
204
206
205
208
205
208
205
205
205
206
205
205
208
205
204
204
208
205
207
209
205
205
205
210
205
205
209
210
204
216
209
210
205
205
205
205
205
205
205
210
204
205
206
211
205
209
205
205
205
206
205
209
208
206
212
205
204
207
205
212
204
205
205
205
205
205
207
205
205
204
204
205
205
206
211
206
205
205
207
205
209
204
205
204
211
205
205
204
205
206
205
205
205
205
205
207
204
205
205
204
205
205
204
205
205
205
207
205
207
205
207
205
205
214
206
205
207
212
211
207
205
205
205
213
205
205
204
205
205
212
396
205
205
207
208
205
206
205
204
207
205
206
205
205
205
205
205
208
205
206
205
207
205
205
207
205
205
205
205
205
205
205
205
204
205
205
205
206
204
205
205
205
205
205
205
207
205
207
204
205
204
204
204
215
205
205
205
205
206
206
205
205
206
205
208
205
205
205
205
205
208
204
205
205
205
205
204
204
204
204
1180
212
205
205
205
206
205
205
205
204
206
204
205
204
204
205
205
205
205
205
206
205
204
205
205
205
204
204
204
206
205
205
205
205
205
212
205
204
205
210
205
204
204
205
205
205
205
205
206
205
210
204
205
204
205
204
205
205
210
205
205
205
205
205
207
205
205
208
205
208
207
205
205
205
206
210
205
205
207
209
206
205
205
207
205
205
207
205
205
205
205
205
205
210
205
211
205
205
205
211
206
205
205
205
205
205
205
205
206
205
205
205
216
208
206
205
205
205
205
205
205
204
205
205
205
205
205
205
206
205
207
205
205
205
205
204
208
205
205
205
205
206
206
205
205
205
206
204
204
205
204
205
205
205
205
205
205
205
210
207
205
205
205
204
204
205
204
205
205
208
205
250
205
205
205
208
207
205
215
208
205
205
205
268
205
205
205
205
205
205
205
213
204
205
205
205
207
205
218
205
205
208
211
207
206
211
205
205
205
205
205
207
205
207
205
209
205
205
205
205
208
205
206
205
205
205
209
205
205
205
217
205
205
204
205
205
204
211
205
205
205
206
205
212
3232
204
205
205
208
205
205
207
209
205
208
206
204
205
206
205
205
205
205
204
205
205
206
207
1038
205
211
209
210
206
206
207
205
204
205
211
205
205
205
207
207
205
206
205
205
205
210
208
207
205
210
207
208
205
205
206
206
205
208
209
208
207
204
205
205
205
205
205
207
205
205
205
205
205
205
212
204
204
205
208
253
205
205
206
207
205
204
205
204
205
205
205
205
209
205
205
206
205
205
206
1316
206
205
204
205
205
205
205
204
211
206
215
205
205
206
205
205
205
206
205
205
222
204
206
212
207
205
204
205
206
205
205
205
204
205
204
205
205
205
205
205
205
205
205
205
205
205
204
205
207
205
210
204
207
205
205
215
206
205
205
207
205
205
208
206
205
204
204
204
210
204
205
205
205
209
205
205
205
204
205
205
204
208
205
207
205
204
206
205
208
205
206
205
205
207
206
205
204
206
204
205
205
205
207
205
207
206
205
208
214
209
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
204
205
205
205
204
211
205
206
205
208
207
206
205
207
205
205
206
205
205
204
204
204
205
205
205
205
205
204
205
205
205
205
205
206
205
204
205
205
205
205
205
205
204
208
205
205
232
206
204
205
205
204
218
211
205
205
205
204
209
205
207
205
205
215
205
207
204
205
210
205
205
205
206
205
208
205
205
205
208
206
211
209
205
208
205
205
212
205
205
205
205
205
207
205
208
205
204
206
204
205
205
204
204
205
204
210
206
205
205
205
205
208
205
206
205
205
207
205
209
204
205
206
205
205
205
205
206
205
205
205
205
207
205
205
204
205
220
204
208
205
212
205
205
205
205
205
205
205
214
205
205
206
205
205
204
204
204
209
205
206
208
205
205
205
205
205
205
205
205
205
204
209
209
205
205
205
205
205
209
205
205
209
205
205
207
205
205
232
206
205
205
204
205
205
205
205
205
211
205
205
219
206
204
205
208
204
207
205
211
206
205
205
205
205
205
205
211
205
223
204
217
214
205
206
206
205
207
207
205
215
205
205
205
205
205
205
205
206
205
204
212
205
205
205
206
205
205
205
205
205
205
208
212
205
205
204
205
205
207
205
469
205
208
206
205
205
205
213
205
205
205
205
205
204
204
205
204
207
205
212
205
208
209
205
205
207
204
205
211
208
210
205
204
204
204
205
205
*
205
206
207
207
205
205
205
205
206
204
205
205
206
205
205
205
204
205
205
205
209
205
205
209
205
205
292
205
214
205
205
209
205
205
204
204
205
205
205
205
205
205
205
205
205
205
204
230
205
204
204
205
204
208
205
208
205
205
205
205
205
204
207
208
205
205
205
205
209
214
205
205
206
206
205
205
207
209
208
205
204
209
205
204
210
207
206
206
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
204
205
205
204
204
205
205
205
208
204
205
205
206
205
205
206
205
206
205
205
205
204
208
205
205
264
204
205
204
205
205
205
205
205
205
205
209
205
204
205
205
205
204
204
205
204
208
205
209
205
207
212
205
205
251
207
205
205
204
204
204
205
206
205
205
205
205
205
205
205
205
204
205
217
211
204
205
208
205
207
210
205
205
205
204
205
205
205
205
205
205
209
205
205
205
209
204
205
206
207
205
205
204
205
209
205
207
208
206
214
205
205
208
205
206
204
205
204
205
211
205
204
205
206
205
205
205
205
208
206
208
204
205
205
205
214
211
205
205
206
204
205
917
205
205
205
205
205
204
211
205
205
205
205
207
205
205
205
205
204
222
205
205
205
205
215
204
205
205
205
206
204
205
206
205
208
205
207
204
205
205
205
205
205
205
205
206
206
205
211
205
208
205
206
204
204
207
205
209
205
205
205
206
208
205
207
205
205
204
205
205
208
204
205
208
204
205
205
335
205
205
205
205
205
205
212
397
205
204
205
212
206
208
207
205
205
207
216
205
205
205
206
205
205
205
205
205
204
204
205
205
208
205
206
206
205
205
512
204
213
209
207
205
205
208
208
205
204
207
204
205
205
205
205
204
213
206
205
205
207
207
208
204
205
205
205
205
207
205
205
204
205
205
205
205
205
205
204
209
205
205
205
204
204
206
205
205
204
205
205
205
208
205
205
205
218
205
204
205
205
206
204
204
204
205
205
205
205
206
205
205
205
206
205
205
205
204
204
205
211
209
205
204
205
205
205
213
205
207
205
205
207
205
205
204
213
209
218
205
205
209
209
207
207
208
205
207
205
206
205
207
206
208
205
204
205
204
204
205
205
219
205
205
205
206
205
205
205
205
205
205
205
205
205
207
204
204
205
205
209
205
205
206
206
208
205
207
205
205
206
205
208
205
204
205
212
205
205
205
208
205
205
205
207
205
205
205
205
205
207
204
205
205
204
205
205
205
205
205
205
205
206
205
205
205
211
206
209
206
205
205
204
209
205
205
205
207
205
205
205
206
207
205
204
204
205
205
207
205
209
205
204
205
205
205
205
207
209
205
205
205
205
205
206
205
204
204
205
205
205
205
205
205
205
205
212
205
205
205
207
208
208
207
208
205
205
204
205
204
204
204
205
205
205
205
205
205
206
205
205
205
207
208
204
204
204
205
205
205
205
205
229
205
205
205
205
205
206
204
462
205
204
209
204
209
205
205
215
208
205
205
205
205
207
207
206
207
205
204
205
204
208
205
205
208
208
208
209
205
205
205
205
205
206
205
205
204
206
204
205
204
204
205
204
206
209
205
205
205
206
205
205
206
205
205
205
205
205
204
207
215
205
206
205
205
204
205
211
205
205
205
205
205
205
204
205
206
204
205
1024
210
205
205
207
205
205
208
207
217
206
205
205
206
205
205
207
205
205
205
205
206
205
204
205
211
205
206
205
204
210
205
206
209
205
205
207
207
205
204
205
206
205
205
205
205
205
205
205
206
208
205
205
206
204
205
204
204
204
204
205
210
207
204
206
205
208
205
206
205
205
205
205
206
205
205
205
205
204
206
206
205
206
206
205
206
205
205
205
205
205
216
208
205
206
204
205
210
205
207
204
205
205
205
206
205
205
205
205
205
207
206
205
205
206
205
210
205
205
204
206
207
205
205
205
208
205
205
206
205
206
205
205
204
205
204
205
204
205
205
207
208
205
205
205
205
205
205
205
205
204
209
205
207
204
208
205
205
205
205
205
205
206
204
207
207
209
205
205
205
206
209
210
207
205
204
204
205
205
205
205
209
208
205
205
206
205
206
206
205
204
205
205
205
205
205
205
205
205
205
204
205
205
205
205
208
205
205
205
205
205
207
214
205
205
205
205
205
395
207
205
204
204
205
205
205
207
205
205
204
205
208
205
205
204
204
204
205
205
204
206
205
205
205
205
205
209
208
205
205
204
205
205
205
204
205
206
220
205
205
207
204
205
208
205
205
205
208
204
204
207
205
205
212
205
207
205
204
213
205
204
205
206
431
205
210
207
209
205
205
205
205
205
207
209
207
205
206
206
209
205
205
205
205
205
206
205
205
276
205
205
205
204
205
207
205
205
205
208
205
206
206
205
205
205
205
205
206
205
204
204
205
205
205
205
209
209
205
208
205
205
205
205
206
205
204
205
205
205
205
208
205
205
207
205
205
206
205
207
205
205
205
205
205
207
206
207
205
205
205
205
205
205
205
205
204
204
204
205
205
205
206
207
209
204
205
205
208
209
204
207
211
206
205
205
205
205
205
204
205
204
204
204
204
205
205
205
206
205
205
205
205
205
205
205
206
205
205
205
204
205
208
205
208
214
204
207
205
204
204
211
205
205
211
206
206
205
205
205
213
205
204
204
205
204
206
205
205
208
205
205
206
205
206
205
205
204
205
206
208
205
212
209
205
205
205
207
205
206
205
205
204
205
215
204
205
207
205
230
205
205
205
205
207
204
204
205
205
204
206
206
205
205
205
205
207
205
205
204
213
204
205
205
207
205
205
207
205
205
204
207
205
204
205
204
208
207
205
205
205
205
210
210
205
205
205
204
204
205
205
207
205
208
205
213
207
206
205
205
208
204
205
206
205
207
205
210
205
205
205
205
216
204
205
205
205
205
204
205
209
205
205
204
206
206
215
205
206
216
205
205
205
208
205
205
207
205
208
204
205
206
205
205
214
205
205
205
208
205
205
205
206
212
205
479
205
208
205
205
219
206
205
205
206
205
205
204
205
204
205
206
213
205
205
205
205
205
205
205
205
204
204
205
204
205
204
205
205
206
205
205
205
205
206
204
205
205
210
205
205
205
205
205
204
205
205
205
205
204
205
204
205
205
215
205
205
205
205
205
205
205
205
205
210
204
205
205
205
205
205
205
205
205
205
204
204
205
205
211
205
205
205
206
205
205
205
207
207
205
205
204
205
205
205
205
205
205
206
208
205
205
205
208
205
204
204
205
205
207
204
205
205
205
205
205
209
208
204
205
205
205
205
204
205
205
205
205
206
205
205
208
204
204
204
205
205
205
205
213
208
205
208
205
205
206
204
205
205
205
205
205
205
206
205
205
205
207
204
204
209
204
290
205
205
205
213
282
205
205
205
204
205
204
205
206
205
205
205
205
204
205
205
205
204
205
205
205
204
205
205
205
205
205
205
205
210
205
205
205
204
205
205
206
205
206
206
271
219
209
214
206
205
205
208
205
205
205
206
205
205
207
205
205
205
207
205
208
205
205
213
213
205
205
225
795
205
205
205
215
205
205
205
209
211
206
205
207
205
206
205
205
205
205
216
205
205
205
205
205
204
205
205
204
204
204
205
205
205
205
205
205
205
205
205
205
208
204
204
205
204
205
205
205
205
205
208
205
205
204
207
204
204
205
207
205
205
205
204
205
205
205
204
205
206
205
205
205
205
212
205
211
205
211
213
205
216
207
205
204
206
205
205
204
208
206
205
207
206
204
205
205
205
210
205
205
205
206
208
204
205
204
205
205
204
205
217
205
204
205
205
205
205
205
213
204
205
205
213
205
205
205
207
206
207
208
205
204
205
205
205
213
205
207
205
209
205
323
204
204
204
205
205
205
205
204
205
205
205
205
205
204
205
205
211
205
205
205
211
205
205
205
205
206
205
205
205
205
204
205
208
205
205
208
205
208
205
204
204
205
204
205
205
205
205
205
205
430
205
205
214
204
204
207
205
205
208
204
205
207
207
205
212
205
205
204
210
205
205
205
205
205
205
205
205
204
207
204
211
205
205
205
205
205
210
212
205
205
206
204
206
204
205
205
205
206
205
205
205
208
205
206
204
205
207
204
212
205
205
205
205
205
205
219
205
208
205
204
205
220
211
205
205
205
204
205
212
205
204
208
205
205
205
206
205
205
205
219
205
208
206
204
204
205
211
205
205
205
207
204
205
209
219
205
207
205
206
204
206
205
205
208
205
205
212
212
205
204
204
205
208
205
208
205
205
205
205
205
205
204
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
209
205
205
205
206
205
205
209
206
205
205
205
205
205
561
205
205
205
288
205
205
204
204
204
205
205
205
205
205
205
205
205
205
215
204
205
204
205
205
205
205
211
205
205
204
205
207
209
205
204
204
205
208
205
206
205
205
205
210
205
205
204
204
205
205
205
205
204
210
205
373
205
208
208
209
205
205
205
205
205
205
205
207
205
205
205
208
205
205
207
205
214
205
207
206
210
207
205
205
204
204
204
205
208
207
205
205
204
205
205
205
205
205
205
205
205
205
205
205
210
205
205
205
205
205
204
206
208
204
205
205
205
205
205
221
488
205
204
206
211
204
204
205
205
206
206
208
205
206
206
205
209
205
205
205
205
210
207
205
208
205
205
205
204
204
206
205
206
205
205
207
205
205
208
206
205
204
205
374
207
205
204
206
206
206
214
205
205
205
205
205
208
205
209
206
205
230
207
205
206
205
205
207
205
205
207
208
205
251
207
204
205
206
208
205
207
205
205
213
384
205
205
205
208
205
205
205
205
205
204
206
204
204
205
205
205
205
205
388
207
205
205
205
205
205
204
204
204
218
206
205
205
205
205
206
207
206
204
205
206
205
205
205
205
204
205
205
206
205
407
208
205
205
205
205
211
210
205
205
211
206
205
205
204
205
205
204
205
207
208
205
206
205
205
205
205
207
205
205
209
205
205
211
205
205
205
205
205
205
204
206
206
544
205
208
210
250
207
228
205
205
206
205
204
204
205
205
207
210
205
205
205
211
206
210
204
207
204
205
205
677
207
205
205
205
205
205
204
205
207
205
204
204
205
205
206
205
213
205
205
207
204
205
205
208
208
205
208
206
207
205
205
205
211
205
212
206
204
204
204
205
205
206
208
206
205
205
205
206
205
205
205
205
205
356
204
205
214
212
205
207
205
206
204
205
206
205
205
205
205
205
205
205
205
205
210
204
205
205
205
205
205
205
205
205
277
205
205
206
204
205
204
205
206
205
205
205
206
205
206
205
204
205
226
204
205
207
204
206
206
205
210
205
207
205
204
204
206
205
205
205
205
208
214
207
207
204
205
205
211
205
217
205
205
205
205
205
205
218
205
205
205
237
205
205
233
205
205
206
206
205
205
204
205
205
207
204
205
205
205
205
205
209
211
205
206
205
205
205
207
209
204
234
1196
205
205
208
205
205
205
208
206
205
205
205
204
204
380
205
206
208
207
204
214
205
212
204
215
213
205
206
205
205
210
211
205
205
209
217
204
205
205
204
205
209
204
560
1295
216
208
211
206
205
206
214
213
211
207
206
205
207
313
205
209
206
207
206
205
205
206
206
204
204
205
205
205
207
205
206
382
205
205
204
205
205
205
205
205
208
206
205
207
207
205
421
205
205
366
205
205
205
205
206
206
205
208
204
207
205
205
204
205
205
205
205
205
205
205
205
205
205
205
204
205
206
205
220
205
205
206
211
206
205
206
205
205
205
205
205
215
207
205
205
208
208
205
205
205
205
204
208
205
205
205
204
205
206
205
205
205
206
206
207
205
207
204
205
205
210
205
205
206
205
205
205
212
205
204
206
205
205
205
592
208
205
205
205
206
205
208
215
205
204
205
205
205
204
204
205
256
250
247
254
258
222
237
247
248
250
244
248
246
251
225
245
226
258
259
252
276
257
256
248
259
245
597
465
250
253
247
248
259
245
256
242
242
242
243
242
244
250
249
256
246
250
253
249
258
240
254
240
366
245
252
248
258
658
240
354
264
258
383
252
243
242
252
257
227
259
251
243
249
256
249
257
247
259
243
242
245
250
329
221
251
244
252
248
247
246
264
250
248
250
243
257
248
245
249
250
247
247
243
249
255
241
258
244
258
243
245
235
234
251
247
247
245
241
244
244
241
244
244
244
242
250
217
242
246
245
240
479
1310
243
243
246
247
249
248
260
263
216
244
249
258
254
251
250
242
247
244
235
244
237
250
245
240
251
243
260
240
253
242
248
247
250
253
252
246
248
249
243
251
240
240
561
247
245
247
308
252
246
245
252
246
245
223
245
210
246
237
242
251
259
251
255
244
246
245
245
235
673
256
252
246
257
249
252
946
256
257
251
235
244
241
251
253
245
244
248
250
257
245
217
257
247
258
245
254
246
248
349
242
313
252
241
411
253
244
258
245
236
248
256
248
254
251
249
250
245
249
252
252
245
250
239
264
258
253
255
252
248
249
254
263
261
270
261
258
226
245
268
263
218
261
257
252
248
208
257
208
489
253
258
209
256
262
252
254
204
253
256
221
253
249
751
243
255
244
263
319
252
226
255
262
254
253
250
259
657
261
253
253
296
256
256
254
261
205
253
252
256
259
265
266
208
254
205
254
255
253
385
249
252
262
292
254
251
254
250
246
224
918
245
252
278
254
253
237
255
257
266
253
252
256
244
250
252
254
251
258
262
249
249
246
257
262
256
259
254
252
249
248
266
251
245
253
259
251
249
252
253
258
261
258
210
210
209
218
207
212
204
209
209
204
208
205
205
204
205
344
205
207
205
204
205
204
204
205
206
205
205
205
205
205
413
205
434
205
205
204
204
205
206
205
205
206
205
210
205
205
208
205
204
204
207
205
204
205
245
207
205
208
545
205
205
204
204
213
208
205
205
205
205
206
205
207
211
204
205
204
205
205
205
205
355
205
205
205
826
205
206
204
204
205
204
383
219
206
205
205
205
206
204
206
205
204
204
207
207
205
205
207
205
205
212
209
205
205
215
204
207
205
204
1077
206
205
212
205
205
205
205
205
205
205
205
205
205
204
240
205
205
205
205
205
205
205
205
205
204
204
210
793
205
206
205
407
205
205
205
205
205
205
205
205
299
204
204
207
205
204
205
204
206
241
205
208
205
211
205
205
205
205
207
205
731
205
206
205
205
206
206
204
206
205
205
205
205
205
205
471
213
209
218
230
222
214
214
360
218
235
208
220
220
221
214
224
214
235
210
205
233
233
209
235
221
205
215
235
224
222
225
214
213
206
216
221
*
236
205
239
235
208
221
213
213
211
208
217
206
227
215
235
226
207
206
226
224
1272
233
205
215
223
222
211
219
208
241
222
225
223
214
217
211
245
220
220
225
218
209
210
234
233
234
231
209
208
243
205
235
215
211
224
240
210
204
205
205
205
205
205
578
447
454
206
491
204
205
205
204
205
205
205
207
205
205
570
205
205
209
207
204
204
279
205
210
205
208
205
207
205
205
205
954
592
205
209
204
211
204
205
205
205
205
207
209
206
204
205
510
205
206
214
205
205
207
205
208
205
205
206
205
209
205
218
205
205
205
205
205
207
210
214
215
204
205
205
205
205
205
205
205
205
205
205
205
208
204
205
204
204
209
212
213
208
204
205
214
205
209
208
205
205
204
211
205
206
1090
205
205
205
205
205
204
205
205
204
205
206
204
205
208
208
206
205
205
205
205
207
205
205
205
205
205
265
205
208
205
204
207
205
205
205
205
205
208
214
208
205
205
1068
381
206
217
514
205
204
206
205
205
205
207
205
205
205
205
214
205
205
205
*
205
248
204
206
205
205
205
205
205
205
205
205
946
205
205
204
206
204
212
205
205
208
205
205
205
205
206
254
205
205
206
204
205
204
204
211
205
212
205
205
205
374
205
208
205
204
205
205
204
204
327
205
205
204
205
205
205
205
205
207
205
207
205
205
205
205
205
204
205
205
205
552
205
205
204
205
207
205
205
205
205
205
205
208
204
204
205
205
205
205
231
205
205
205
205
205
205
204
205
204
444
205
208
205
205
205
205
207
214
205
205
205
450
205
205
580
208
207
205
211
205
205
205
205
205
205
205
205
205
635
205
208
205
204
204
204
204
204
211
213
211
205
205
527
205
207
205
205
204
204
206
205
205
205
205
205
206
207
205
205
205
262
205
211
205
205
204
204
205
219
209
207
205
205
208
205
261
205
208
207
205
*
*
205
207
205
206
205
207
205
205
205
205
205
205
204
205
205
204
204
507
206
214
205
205
205
284
205
205
205
205
205
206
205
205
204
204
204
205
205
205
320
211
205
205
208
210
214
205
230
205
205
205
209
206
205
205
205
205
205
205
205
205
205
204
206
205
204
207
204
206
767
205
207
206
205
205
207
210
205
205
205
205
205
205
*
204
205
204
205
207
205
205
205
205
205
204
205
394
219
204
204
204
206
205
205
205
205
205
205
205
205
210
1105
205
206
205
208
206
207
204
206
205
205
207
205
205
205
363
205
205
248
205
204
205
350
205
205
205
205
205
205
205
205
208
205
205
205
207
206
208
205
210
210
205
206
207
206
207
204
205
214
205
205
208
206
205
205
207
205
206
206
205
208
205
205
206
205
207
205
205
205
205
204
205
206
213
205
206
205
205
206
205
205
205
208
205
205
205
204
206
214
204
206
205
205
205
205
205
208
205
205
205
212
207
207
205
204
205
329
434
204
205
205
205
205
205
205
204
317
205
493
205
204
512
204
205
205
205
205
205
205
205
205
204
215
204
207
813
205
378
205
204
219
205
205
207
205
206
205
205
205
205
205
205
205
365
204
205
205
209
205
205
205
205
205
208
205
205
205
396
208
205
204
208
205
205
205
205
208
205
205
205
205
211
206
205
204
204
205
205
205
205
205
205
205
205
205
205
216
470
205
204
320
205
204
205
206
205
205
205
205
205
205
209
205
206
212
204
205
204
205
205
205
205
387
205
205
205
205
205
218
207
205
205
207
204
204
207
212
205
205
205
205
205
206
205
205
205
205
205
205
204
205
204
205
205
205
205
205
205
205
206
205
205
205
212
205
204
204
204
205
204
647
217
206
205
205
205
205
205
209
215
207
207
205
205
205
205
205
205
210
205
205
207
205
206
205
204
205
205
206
207
205
205
204
205
205
206
205
205
204
205
205
210
205
205
205
205
205
205
205
205
217
206
205
207
205
205
205
205
205
205
205
207
207
205
206
205
205
214
204
210
204
207
205
207
205
205
205
204
208
205
205
205
204
205
205
205
207
205
205
1220
205
204
213
205
206
205
211
205
205
233
207
251
205
205
205
205
205
205
204
207
208
204
205
209
204
205
205
366
205
205
205
370
205
204
204
204
205
205
205
205
205
205
206
205
207
352
208
205
206
*
207
205
206
204
205
*
218
204
205
206
231
206
205
205
206
205
205
205
204
204
204
207
213
210
207
208
205
206
208
205
206
205
207
204
204
208
205
205
204
207
205
205
*
205
205
205
207
205
205
212
205
205
212
204
205
204
205
208
205
205
205
205
205
205
206
219
205
210
205
205
208
211
207
205
205
205
208
205
205
206
205
205
205
205
205
205
204
205
204
206
205
204
208
204
209
208
208
205
871
205
205
205
227
205
208
218
208
205
209
205
205
209
207
205
206
205
205
205
205
209
205
207
205
206
204
205
298
205
206
205
321
205
210
205
210
211
205
205
205
205
205
204
205
204
205
205
206
209
323
205
205
205
597
207
207
205
205
208
205
236
208
204
340
205
205
216
205
205
211
205
205
206
228
205
211
210
204
205
205
205
206
205
204
205
768
205
205
205
205
205
204
204
205
204
204
205
205
205
205
208
205
205
205
205
205
205
205
205
205
205
205
207
204
204
204
204
205
204
204
214
205
209
205
204
205
205
205
206
205
205
206
206
626
204
205
205
205
205
205
205
204
205
208
205
205
213
205
*
205
205
204
204
204
205
205
205
205
205
205
207
205
699
205
208
205
205
207
212
205
205
205
204
205
205
204
413
206
205
205
205
205
205
206
208
205
204
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
449
205
205
205
205
204
207
230
204
208
210
205
205
205
205
214
205
205
208
205
206
294
205
204
205
391
204
204
204
205
205
211
205
206
205
207
205
205
210
205
205
206
210
208
206
205
204
205
205
206
205
207
205
205
205
206
205
206
205
205
205
205
206
206
204
204
205
205
205
205
205
205
205
210
204
206
205
204
208
205
371
204
205
209
205
208
204
205
205
217
205
205
219
205
206
350
205
204
215
205
205
205
207
204
204
205
207
205
503
208
205
208
205
216
210
205
205
205
206
205
212
204
209
209
205
207
204
205
205
205
223
205
205
214
205
205
206
209
214
204
205
207
205
206
207
205
209
205
205
204
205
205
205
204
206
208
208
207
204
205
204
209
205
205
205
205
207
205
205
205
205
204
209
208
205
208
205
205
214
205
216
207
205
205
205
206
208
204
205
207
205
204
204
205
205
205
205
206
205
205
205
205
207
205
209
205
205
213
208
212
205
204
204
205
205
215
206
205
205
205
208
205
205
205
208
204
204
207
205
213
206
205
205
205
205
205
206
205
205
205
207
205
205
208
204
205
204
205
213
205
210
205
213
205
204
205
205
208
205
205
205
208
204
204
321
205
205
205
211
205
205
205
205
205
205
205
205
462
205
205
215
205
206
542
206
205
205
205
210
210
398
205
205
205
205
280
205
205
204
205
205
212
216
205
206
205
210
206
205
213
205
205
205
205
206
205
205
205
204
204
205
211
205
205
770
205
205
205
205
205
207
209
205
204
205
205
205
205
204
210
205
209
205
207
207
205
205
205
205
205
205
205
204
205
204
207
205
205
212
205
349
205
205
224
212
209
207
205
205
206
206
208
205
208
207
205
205
636
206
205
205
205
205
210
205
206
207
207
207
206
204
417
205
204
205
204
205
205
206
207
204
205
204
206
205
205
214
205
205
204
206
204
205
307
206
208
206
309
205
204
205
205
205
205
205
204
205
334
204
205
205
205
205
205
215
205
205
205
210
210
210
204
205
204
205
205
205
204
205
205
205
205
205
205
205
205
204
205
216
206
205
205
205
205
204
209
204
204
205
206
206
205
205
804
211
205
205
205
205
205
205
204
211
204
209
204
205
205
205
206
205
205
205
206
205
207
205
204
207
205
206
206
205
208
205
205
206
206
212
205
205
205
207
204
206
205
205
205
205
205
214
205
205
204
208
204
205
205
206
205
205
204
205
206
216
204
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
204
204
212
206
205
205
205
205
205
207
205
205
205
206
204
207
207
205
205
205
205
205
251
205
205
205
208
205
205
205
207
204
205
204
204
205
205
204
205
205
205
205
205
205
205
205
205
205
205
208
208
205
205
205
205
205
205
205
205
208
205
205
205
205
205
205
209
211
212
205
205
205
209
211
205
205
205
205
211
205
205
204
205
205
204
205
205
204
204
205
208
205
205
208
205
205
205
205
206
205
211
207
204
205
205
205
207
205
205
205
205
205
206
205
205
213
205
205
204
205
205
207
205
205
205
205
205
205
204
204
206
210
205
205
205
206
205
208
205
205
707
290
209
205
219
205
207
205
205
205
209
212
207
205
205
205
205
219
207
214
205
209
205
205
209
205
205
205
210
205
205
205
206
205
205
215
205
205
214
205
205
205
210
207
204
207
206
205
206
211
205
205
205
205
204
205
205
205
204
205
205
205
206
205
205
277
207
207
206
205
205
205
205
222
205
205
213
205
205
205
204
206
205
205
207
208
208
205
205
205
205
215
206
226
210
211
206
206
206
205
204
205
207
205
210
205
205
205
205
208
207
205
205
206
210
208
205
205
207
205
207
205
205
205
210
205
206
205
205
205
205
211
206
205
207
207
205
204
205
205
205
205
205
204
204
210
205
206
207
205
205
205
205
212
207
207
205
206
205
207
204
205
206
206
205
365
206
205
205
205
207
206
205
205
205
204
205
205
205
205
208
205
207
209
205
206
256
205
205
204
205
205
205
205
205
205
207
205
204
205
217
205
206
205
207
211
204
206
211
205
205
206
205
205
213
206
205
207
214
212
205
208
205
217
205
205
205
215
205
*
205
213
204
205
205
205
204
205
205
205
205
206
205
229
205
205
208
205
204
204
205
205
205
205
205
205
205
208
205
205
222
204
205
205
205
205
210
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
211
205
205
205
208
205
194
204
209
205
205
205
205
206
211
205
207
205
213
205
205
205
211
205
205
205
206
205
205
205
205
209
307
205
205
205
204
210
206
206
206
210
212
205
205
205
205
214
205
205
204
205
205
205
205
205
204
205
215
209
206
205
206
205
206
208
205
207
206
206
205
206
206
205
206
207
214
205
206
205
205
206
206
205
208
206
205
215
205
205
205
208
205
208
206
205
576
206
204
206
204
215
206
205
207
208
205
206
208
205
209
205
205
209
205
209
214
209
208
205
205
206
204
206
205
205
205
205
205
204
206
205
207
205
205
205
205
208
205
205
206
205
204
208
205
204
207
205
204
205
205
207
206
205
207
206
205
208
205
214
207
204
205
205
204
205
205
206
209
206
205
206
205
213
204
216
204
205
206
205
205
281
208
207
206
214
211
206
212
219
213
207
209
213
215
212
205
206
206
205
205
209
206
205
205
204
211
206
206
207
214
209
206
204
205
206
205
205
204
213
204
205
206
207
205
206
205
205
205
206
206
209
205
205
205
205
210
205
210
205
206
205
205
206
216
797
205
205
205
205
205
205
205
205
206
208
205
205
205
205
205
205
206
209
206
205
206
205
205
207
205
205
205
205
219
205
205
205
207
205
209
205
205
204
205
216
207
205
205
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
205
205
205
204
205
207
204
204
204
204
205
206
207
205
206
205
205
206
205
205
205
211
205
206
205
205
211
205
210
205
218
205
205
205
205
206
205
200
205
200
209
200
200
200
200
200
200
202
204
208
200
200
202
200
211
201
200
201
200
200
202
200
207
200
200
201
200
201
200
200
200
200
200
200
200
200
211
200
200
201
211
202
200
201
200
200
201
200
209
628
200
200
200
200
200
200
200
202
200
200
207
200
367
200
202
201
202
202
201
200
201
200
200
200
200
205
207
205
208
217
206
200
200
200
204
204
205
205
206
205
213
200
203
200
200
200
200
204
205
205
336
205
204
205
205
205
205
205
205
205
205
206
205
205
205
205
210
206
205
204
205
207
205
205
208
205
205
205
205
205
207
205
208
208
205
205
211
205
207
214
205
205
205
214
205
205
205
205
205
205
207
208
204
208
206
209
205
206
6992
204
208
208
213
210
208
210
207
206
207
205
206
205
205
205
207
205
204
205
206
205
205
205
205
205
205
211
205
205
205
209
205
207
205
205
205
205
207
884
205
205
204
205
206
205
210
205
205
205
205
205
208
205
205
207
210
206
205
205
205
205
205
205
205
213
207
207
211
205
205
209
205
206
215
205
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
206
206
205
206
205
205
205
205
205
205
204
204
210
205
205
205
206
205
205
205
205
205
205
205
208
206
205
206
205
205
205
210
208
205
205
205
204
207
204
205
205
205
207
205
205
207
205
205
205
214
205
210
205
205
205
210
205
205
207
205
205
210
204
205
211
205
207
207
206
209
206
208
204
218
216
205
205
209
207
208
205
319
207
206
207
207
206
208
207
205
208
205
210
207
205
209
213
207
208
205
206
206
209
212
2206
224
2938
220
205
209
212
214
214
216
205
212
204
213
207
205
206
205
205
208
205
205
205
208
205
205
205
220
205
206
205
206
212
205
205
205
205
204
206
205
205
212
205
205
204
205
205
205
207
208
215
205
204
205
205
207
205
205
205
205
205
205
204
205
222
205
213
211
205
205
206
205
209
205
205
205
205
205
214
204
206
205
214
205
205
205
205
205
205
205
205
204
207
205
205
207
207
205
205
205
205
205
206
207
206
205
211
205
207
209
207
205
205
205
205
205
234
205
205
205
205
205
205
205
205
205
229
204
205
607
205
205
205
205
205
205
205
205
205
204
209
205
220
205
205
205
206
205
205
208
205
205
206
206
206
205
205
205
205
205
492
205
206
205
208
205
211
206
205
206
204
207
205
206
204
208
205
205
209
217
204
206
204
204
205
205
205
205
205
205
205
206
213
205
205
205
208
206
205
205
204
205
207
209
206
205
206
205
204
205
209
205
206
205
205
205
205
211
205
206
205
206
205
205
219
205
208
205
206
206
205
205
206
204
205
205
205
205
208
205
205
209
206
205
204
205
204
205
204
204
205
205
208
211
206
205
208
206
205
204
204
205
205
207
206
205
205
209
208
205
205
205
205
205
206
205
205
205
205
205
204
207
206
204
204
205
206
208
206
215
205
205
205
205
205
208
205
206
209
208
205
205
206
205
205
205
204
205
205
*
205
206
204
205
206
214
205
208
206
205
205
205
210
216
205
205
205
205
205
205
205
205
205
214
205
205
205
212
204
205
206
205
205
205
206
205
206
207
206
204
205
214
208
205
205
210
208
205
205
205
205
205
210
205
208
205
208
206
206
207
205
205
205
205
208
205
205
204
206
206
208
205
205
206
205
205
205
205
204
207
205
205
205
205
205
205
205
205
205
205
205
205
215
205
205
205
205
205
207
222
208
205
206
206
206
205
205
207
211
207
205
205
205
209
206
205
205
205
207
205
204
204
212
207
205
206
205
213
206
205
205
205
205
209
205
205
205
206
205
205
206
206
205
206
204
205
205
207
840
204
205
204
205
205
205
206
205
205
204
207
213
205
206
205
206
205
206
205
205
205
214
205
204
205
1579
215
205
212
205
207
205
205
205
207
205
205
204
205
204
205
207
221
205
205
210
205
206
205
205
205
205
204
205
205
205
205
205
205
212
204
205
205
205
205
207
205
207
205
204
205
207
205
248
205
205
208
205
207
205
205
206
205
205
275
205
205
413
206
222
207
205
205
210
205
205
205
205
215
205
205
207
209
204
205
205
204
206
207
205
204
218
205
205
205
209
204
207
207
205
218
205
205
205
209
207
205
214
205
209
204
207
207
207
207
205
207
205
206
205
207
206
205
209
207
205
204
219
1053
205
205
226
210
205
205
206
217
227
214
205
205
207
241
207
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
204
227
204
205
205
204
209
205
206
204
205
205
205
205
229
206
206
205
204
205
205
205
208
205
207
207
208
205
205
205
205
209
204
206
205
205
207
205
205
205
204
210
205
205
206
205
206
205
210
205
205
205
282
205
205
205
205
205
206
219
205
206
216
206
208
211
206
215
212
212
208
207
205
205
204
205
205
208
207
206
206
204
207
230
208
220
204
209
212
210
209
205
207
208
206
205
205
207
204
205
205
217
205
205
208
205
205
208
205
208
207
205
205
205
205
205
1072
205
205
205
204
213
205
211
204
206
205
205
205
205
207
205
205
205
205
205
204
204
206
206
205
205
205
205
205
204
205
205
205
206
204
205
204
205
205
205
205
211
205
205
214
205
205
205
205
204
205
208
205
205
205
1739
208
205
205
205
205
204
204
204
205
205
205
205
205
206
205
205
205
205
205
214
204
204
205
205
205
205
205
205
206
205
205
205
209
210
205
210
205
205
205
205
205
205
205
205
208
205
205
205
215
205
205
204
208
206
207
207
206
205
208
206
205
205
207
210
205
1478
205
205
206
208
205
207
204
208
205
205
204
205
205
205
205
205
204
205
205
205
208
205
204
204
205
205
205
208
205
205
205
205
205
214
204
205
204
205
205
205
205
205
271
204
206
204
251
205
207
205
204
205
209
206
205
205
206
206
205
205
214
204
205
220
205
208
205
205
207
205
207
205
205
205
207
204
204
207
210
206
205
207
205
205
205
205
205
205
204
211
214
211
205
207
205
205
205
205
205
204
207
208
204
205
205
205
205
205
205
205
205
205
208
205
205
204
220
214
205
219
210
205
205
204
206
207
205
207
205
205
204
205
205
205
206
205
205
205
205
205
205
205
233
204
208
495
205
205
205
205
205
205
210
211
205
205
206
205
208
205
205
205
205
205
205
205
205
204
205
204
204
204
205
205
205
205
205
206
205
205
205
205
205
204
208
204
205
205
205
205
205
205
205
205
205
205
205
206
199
205
205
205
205
205
205
205
885
205
205
205
205
205
204
205
206
205
205
205
206
205
205
205
205
207
205
204
206
205
205
205
205
205
208
216
205
205
207
205
206
205
205
206
205
205
209
205
205
205
209
214
205
205
205
204
217
205
205
205
205
205
205
206
205
205
208
216
207
205
208
205
205
205
208
205
205
207
205
208
205
205
206
205
205
204
205
205
205
205
205
205
205
298
204
229
205
207
204
205
205
205
205
205
205
209
201
205
205
205
209
208
213
205
205
205
205
205
208
205
208
205
205
205
208
205
205
205
212
207
205
205
205
205
205
211
205
212
205
216
204
204
205
205
206
205
205
205
205
205
205
205
205
207
204
205
205
648
205
205
205
205
205
204
205
205
205
208
205
207
205
204
205
205
206
205
205
216
206
205
215
204
206
208
205
205
205
205
205
209
205
205
205
208
208
205
205
207
205
205
208
225
205
205
206
205
205
213
204
206
204
205
204
205
204
205
205
205
205
205
205
205
205
204
206
204
205
234
205
206
205
206
205
205
205
205
205
205
206
205
208
205
205
205
205
205
205
1859
205
205
205
205
205
205
205
207
205
205
205
205
205
205
205
215
205
205
205
206
206
205
206
205
205
206
205
204
208
206
205
205
205
205
206
205
204
208
209
205
207
204
205
209
205
205
205
206
205
205
210
205
207
205
208
206
205
205
205
206
205
204
205
206
205
205
204
205
205
205
205
205
206
204
204
205
205
213
205
213
205
204
214
205
205
207
205
205
207
205
206
205
205
205
206
205
212
207
205
205
205
206
205
205
204
210
204
207
208
210
205
204
205
211
205
205
205
205
205
205
205
205
206
205
212
216
205
206
205
205
216
205
205
205
205
205
209
206
205
212
211
204
205
205
204
205
205
204
205
208
204
206
205
207
205
205
205
205
205
206
206
209
205
206
206
208
205
205
207
207
411
205
208
562
207
205
205
206
205
205
204
208
205
215
204
211
214
205
205
205
205
215
205
204
205
205
204
205
204
205
205
206
205
2505
205
205
204
205
205
205
204
205
205
205
208
207
205
222
204
205
205
205
208
206
205
204
205
205
212
205
205
205
205
205
921
205
205
208
205
205
205
205
205
205
205
205
205
204
205
207
213
206
205
206
205
206
209
205
205
205
205
205
207
209
209
206
205
205
206
209
205
212
205
207
205
205
205
205
209
204
205
205
204
205
205
205
207
212
205
205
205
209
206
205
205
205
205
214
205
205
205
205
205
205
205
205
205
205
205
205
206
205
204
205
207
205
205
210
205
205
205
209
205
205
204
205
205
208
224
209
205
205
207
208
208
205
205
205
206
205
206
225
206
206
205
205
205
205
206
205
205
209
207
205
204
204
204
207
205
205
205
207
206
209
205
205
205
204
647
204
205
205
214
205
213
205
205
205
205
205
205
205
205
392
205
205
205
205
207
205
205
212
204
206
211
205
204
205
206
205
205
205
205
209
206
206
206
205
205
205
205
205
204
204
207
205
205
205
205
205
210
205
205
205
204
204
205
205
205
209
205
206
205
205
205
309
205
207
205
205
204
205
205
205
205
205
205
205
205
204
205
213
205
206
206
204
206
208
205
205
210
205
205
205
205
205
205
219
246
205
204
205
205
205
205
204
208
204
205
205
209
205
208
205
208
205
206
207
205
205
205
210
205
208
205
210
205
206
205
208
205
205
206
205
205
207
205
204
205
205
204
205
212
211
206
215
226
213
217
208
218
209
205
213
218
215
204
205
207
207
205
206
836
207
205
215
205
207
205
206
207
205
206
206
210
209
207
204
205
205
205
205
205
205
205
207
205
206
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
210
209
206
205
208
205
205
205
207
205
205
205
205
205
209
205
205
211
205
205
209
205
205
205
228
205
205
205
205
210
205
205
205
223
208
205
214
205
205
205
205
205
205
205
204
205
206
209
205
206
205
204
205
206
205
205
205
205
209
205
204
206
205
205
205
205
205
206
206
210
205
207
206
205
205
205
204
204
204
206
208
205
204
206
205
205
205
205
205
205
211
204
210
205
205
205
205
205
204
204
205
205
208
205
205
205
205
205
205
205
206
209
205
205
205
212
205
205
205
205
205
205
214
205
205
205
205
206
205
205
206
205
206
205
208
205
206
205
205
205
204
205
205
207
205
204
205
205
204
205
205
205
205
205
206
209
205
205
205
205
205
205
205
205
205
204
204
205
205
206
208
209
205
205
205
205
205
205
205
205
205
207
213
205
205
207
205
207
205
204
205
207
213
205
208
205
211
205
205
208
208
206
205
207
206
205
205
215
213
208
209
205
208
207
207
205
208
212
205
205
205
206
205
205
205
205
205
205
205
206
213
205
205
205
206
205
205
205
204
204
213
205
205
205
205
205
205
204
205
205
204
205
205
206
205
205
205
204
205
205
205
205
205
205
205
205
205
209
205
204
205
205
205
205
205
205
205
205
206
205
204
205
216
204
205
205
204
205
205
205
205
205
205
205
205
205
206
205
205
206
205
205
206
205
207
205
205
212
205
205
205
206
208
205
205
206
205
207
205
206
205
206
205
222
205
205
205
206
204
205
206
206
205
205
208
205
205
205
206
204
205
205
207
205
205
205
205
205
204
206
205
208
205
205
208
205
205
205
209
208
205
205
205
206
211
205
205
205
208
205
204
205
212
208
205
205
205
206
205
204
205
213
207
208
207
214
205
205
206
206
205
205
207
205
206
204
211
209
205
205
206
206
205
211
207
206
207
207
207
205
205
205
205
219
205
205
206
205
205
206
205
207
205
204
206
205
207
206
208
205
205
204
205
205
205
205
205
205
205
206
205
205
205
208
209
207
205
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
207
207
205
205
206
206
204
205
206
424
205
205
205
205
206
207
210
211
205
205
205
205
211
207
205
205
205
206
205
205
205
205
204
211
206
206
205
204
205
205
205
206
217
207
207
206
205
205
207
207
207
208
207
206
210
205
209
207
209
205
205
205
205
204
205
206
204
205
206
205
204
214
205
207
205
205
215
205
204
205
205
206
205
205
435
205
206
212
205
205
205
205
206
206
208
205
211
205
205
205
205
205
206
205
205
204
205
205
205
205
207
205
205
205
205
205
205
205
212
205
205
205
205
212
204
205
211
205
204
367
206
205
206
205
207
205
204
205
208
205
205
205
209
205
205
207
205
207
205
206
230
205
211
205
205
205
205
205
205
205
205
205
205
227
209
205
205
211
205
224
204
204
205
205
205
439
205
206
205
205
205
204
205
217
209
206
206
204
205
205
206
205
205
205
205
205
244
205
211
204
206
204
219
208
205
205
208
205
205
205
210
274
205
206
205
205
205
207
207
205
205
206
208
211
206
208
205
228
205
205
206
209
205
205
204
206
205
213
205
205
205
204
205
208
205
205
206
205
204
205
207
205
205
206
205
204
205
206
205
213
205
210
205
205
208
205
205
205
204
208
205
208
205
205
205
207
205
205
205
205
205
205
205
213
206
205
205
205
207
205
205
205
205
204
205
206
204
204
205
205
205
205
205
205
205
205
205
205
218
205
208
205
204
208
206
206
207
207
205
207
204
205
204
205
205
206
207
205
205
205
204
205
208
206
205
204
204
205
205
206
205
204
205
205
205
205
206
205
204
204
209
204
208
204
210
211
205
205
205
205
205
206
205
205
205
206
205
205
205
205
206
205
204
205
206
204
209
205
205
205
206
205
205
205
205
204
204
205
204
204
205
204
207
205
213
205
209
556
206
411
206
210
205
205
205
205
207
212
204
207
205
205
205
205
205
208
205
205
206
205
205
205
205
205
205
204
204
206
204
206
215
204
205
205
207
205
206
205
205
208
205
205
204
205
206
211
205
209
205
205
205
208
205
205
205
208
205
205
212
1983
204
204
204
205
204
205
209
206
205
208
205
206
208
205
211
208
211
206
206
206
206
211
207
205
206
210
205
205
207
204
205
205
205
206
433
205
205
205
205
205
206
205
211
204
206
205
207
205
205
205
206
205
206
205
204
205
205
204
205
205
206
208
205
205
205
204
206
205
205
205
205
204
205
205
205
205
206
212
207
205
211
209
207
205
205
205
211
210
204
205
205
208
205
205
205
206
205
215
207
205
206
205
206
205
211
205
205
205
221
205
208
204
204
205
205
205
205
205
205
205
205
205
205
205
206
210
204
205
204
204
204
207
205
205
205
205
205
211
208
206
211
205
205
205
204
204
204
204
205
205
204
208
209
205
205
207
206
205
210
205
205
205
205
205
204
204
204
214
205
206
205
205
205
205
205
205
205
213
205
211
207
215
207
205
205
205
205
211
205
204
205
204
205
205
208
205
205
211
205
205
205
205
205
205
205
205
208
210
205
205
207
208
205
205
205
208
205
205
205
204
204
204
205
205
205
205
205
408
205
205
205
205
205
205
208
205
205
223
672
205
206
205
205
205
204
205
206
205
213
205
206
205
205
205
205
205
206
205
205
205
205
205
205
211
205
208
204
204
206
210
205
205
205
205
213
213
205
205
205
205
205
205
205
204
204
205
206
207
205
271
206
205
206
206
205
205
205
209
204
205
217
205
205
208
211
205
205
205
205
789
209
206
206
205
205
205
204
204
205
205
205
205
205
205
206
205
205
205
205
220
224
204
204
205
212
204
205
205
205
205
205
205
205
205
204
205
205
204
204
205
205
206
205
205
205
205
205
205
205
205
205
205
204
204
205
216
207
208
205
205
216
205
205
205
211
207
212
208
207
205
205
205
205
205
205
205
205
205
205
206
214
204
205
206
204
204
206
205
205
384
205
205
211
204
206
204
205
205
205
205
618
205
206
205
218
205
213
205
204
204
205
208
205
205
205
205
208
208
205
205
205
205
204
205
205
205
207
205
205
208
208
205
205
205
205
204
205
205
205
204
205
208
205
208
205
204
204
205
205
204
210
205
205
205
209
205
206
205
205
205
205
204
205
205
205
205
205
205
205
205
205
205
204
206
214
205
205
212
205
205
205
207
205
205
204
205
548
205
204
204
207
205
207
207
205
205
205
205
205
205
204
293
205
204
207
205
206
205
340
214
205
210
205
205
215
205
205
204
208
246
209
205
205
209
205
205
205
206
204
205
204
204
205
205
208
208
207
207
205
205
204
209
205
204
205
206
205
205
205
205
205
205
205
205
221
207
205
205
205
210
210
205
205
205
204
204
211
204
205
205
219
205
205
205
205
205
205
205
205
212
206
205
205
204
205
205
205
205
205
205
205
213
204
205
205
204
204
204
205
205
206
205
205
205
205
205
205
205
204
206
204
207
205
205
205
214
205
233
205
205
205
204
204
204
207
205
205
206
205
212
205
209
205
213
204
204
205
214
205
205
205
205
205
204
208
205
205
204
205
205
204
205
205
211
205
204
205
576
205
204
204
204
205
207
205
205
205
207
205
205
205
210
205
206
204
208
205
205
212
205
205
205
204
205
204
205
205
205
205
210
205
205
205
205
204
205
204
204
211
205
205
205
205
206
206
341
205
207
205
209
204
204
205
205
205
205
205
214
205
209
205
208
205
205
208
207
204
211
206
205
206
205
206
205
207
205
205
205
205
204
205
210
207
206
204
204
205
205
205
205
205
208
205
791
204
205
205
204
207
205
206
205
205
204
205
205
205
205
205
*
205
205
205
215
205
205
205
205
206
204
205
208
223
205
205
205
205
205
207
205
205
210
205
206
205
206
205
206
205
205
205
213
205
211
205
204
205
205
205
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
205
205
205
205
204
205
220
219
*
208
210
213
205
213
210
220
219
218
216
205
205
205
207
205
206
205
207
214
206
207
209
205
205
210
206
205
205
208
205
208
221
205
211
204
208
205
205
205
205
207
205
205
207
208
205
205
204
205
205
205
205
205
205
208
206
210
204
205
217
206
205
205
205
205
205
214
210
205
204
204
205
205
204
207
207
208
205
205
205
205
205
211
220
212
792
205
205
206
205
206
205
206
205
205
204
205
205
205
205
206
205
204
207
205
206
210
205
205
206
205
205
205
207
205
205
204
206
204
204
207
205
204
207
205
205
205
206
215
204
205
205
204
205
205
207
211
206
215
205
206
205
205
205
204
204
205
205
206
205
205
207
205
205
205
212
205
210
208
205
204
208
205
281
205
214
206
205
207
207
205
208
218
204
206
205
205
208
205
204
204
204
205
205
207
217
205
209
257
205
205
205
209
210
204
205
205
206
206
205
205
205
205
205
210
204
204
205
205
205
205
205
205
205
205
204
206
205
205
205
205
205
207
204
205
205
205
205
205
205
205
204
206
205
214
209
207
223
206
204
207
205
204
205
205
204
205
205
212
205
206
205
205
205
205
206
205
205
205
205
205
212
205
205
208
209
205
204
205
206
208
357
205
205
212
207
209
205
205
204
206
210
506
205
211
205
212
205
205
205
205
204
207
204
205
207
205
205
207
205
205
209
205
205
225
204
207
205
205
205
209
205
205
205
212
207
205
204
204
205
205
205
205
205
212
213
205
205
206
205
215
204
204
205
205
205
205
212
205
205
205
205
204
206
205
205
205
205
208
205
205
205
205
205
206
205
205
205
212
205
205
205
205
205
205
204
205
219
204
204
205
205
205
207
210
206
205
206
208
205
243
205
204
208
215
215
205
206
205
205
205
208
209
205
205
205
204
206
204
205
205
205
206
205
207
205
205
205
204
206
205
205
205
205
205
205
205
205
208
205
205
205
205
208
206
205
209
205
205
206
205
205
205
205
206
205
205
209
205
205
204
208
205
205
208
208
210
205
205
205
208
205
205
205
205
205
208
205
205
205
205
206
208
204
204
205
206
209
251
205
206
208
205
208
209
205
205
205
207
205
205
205
205
205
205
205
209
209
206
209
204
207
205
205
205
205
205
205
205
296
205
205
978
211
213
205
205
205
207
205
220
205
205
205
205
205
205
205
205
205
206
205
208
205
205
205
206
205
210
206
211
204
205
205
205
216
205
205
205
205
205
207
211
206
204
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
207
205
206
205
205
249
207
211
205
204
205
205
205
205
205
205
356
205
204
204
206
205
205
205
205
205
205
207
207
208
205
205
205
204
204
205
205
205
206
206
206
206
205
205
207
205
205
205
204
204
204
205
205
205
204
204
205
217
207
205
205
209
204
206
219
205
205
205
207
205
205
206
205
204
207
207
206
209
207
205
207
206
221
205
205
207
207
*
205
205
206
205
205
205
205
205
214
206
205
205
205
207
206
204
205
205
205
205
212
205
205
209
205
205
206
205
204
204
205
205
204
205
205
204
205
205
207
205
207
205
205
205
205
204
205
206
206
205
205
205
205
211
205
206
205
205
206
204
204
205
204
205
205
205
207
207
205
205
205
205
205
205
208
205
205
207
205
209
205
210
207
205
212
205
205
205
204
204
205
205
210
207
205
205
205
205
205
267
205
205
205
214
204
205
206
205
212
205
205
205
205
205
207
205
205
212
212
207
205
207
205
205
205
205
205
205
205
204
205
211
205
205
204
204
205
217
205
206
206
205
205
209
207
207
205
207
743
206
205
205
205
205
205
211
205
205
207
205
235
204
204
209
205
210
206
205
209
208
205
204
205
209
222
205
207
217
205
212
207
207
205
208
208
214
206
209
206
207
207
210
204
205
207
205
205
205
205
208
210
205
205
205
204
205
205
204
205
216
205
205
205
205
204
205
211
205
205
204
204
204
205
207
205
208
205
205
205
205
205
212
205
205
205
204
205
204
204
205
205
205
210
217
205
211
206
205
235
205
205
205
205
204
205
205
205
205
205
206
205
205
208
209
204
204
205
205
205
209
205
209
205
208
207
208
207
210
208
205
208
205
207
205
210
206
207
210
208
211
207
207
212
207
211
206
206
206
205
206
205
207
205
205
205
205
211
204
207
205
205
209
205
205
204
210
204
207
205
208
204
207
205
212
268
204
208
205
207
207
205
205
205
208
205
205
205
205
205
209
205
205
205
205
205
205
205
205
206
205
205
204
206
205
207
207
205
205
205
206
205
205
205
205
261
206
205
204
204
204
205
212
207
207
205
322
210
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
209
211
206
208
478
206
205
231
208
205
205
205
205
205
206
205
220
206
208
205
205
205
205
206
206
205
205
205
208
205
206
205
205
205
204
207
205
207
205
205
205
213
206
205
205
207
205
204
205
210
205
205
206
205
207
205
208
205
207
205
205
205
205
204
205
205
205
205
205
205
205
207
206
205
206
209
205
205
206
206
205
205
205
205
205
205
205
*
213
205
205
205
205
204
205
205
387
204
205
205
205
205
205
205
206
354
208
207
205
205
207
205
212
205
205
205
205
205
206
205
218
205
205
204
205
205
205
205
205
205
205
210
208
207
205
205
205
206
205
206
205
205
205
205
205
204
207
205
207
205
205
205
204
207
547
205
205
205
205
205
205
205
205
205
206
205
204
204
205
332
216
205
205
207
205
206
205
204
204
214
206
204
204
205
205
208
205
205
206
205
212
206
206
205
205
204
204
205
209
205
207
205
205
206
205
204
205
206
204
204
207
205
207
205
*
207
208
205
205
205
205
270
206
205
224
203
205
205
205
205
205
205
205
207
205
205
207
205
205
204
205
208
205
205
245
205
205
205
205
205
205
205
206
207
205
207
205
206
205
206
208
205
205
205
205
204
204
206
207
213
205
205
205
205
205
205
206
205
206
205
204
204
205
206
205
205
205
206
208
205
205
204
205
205
204
207
207
206
205
206
205
205
205
205
205
206
205
205
205
210
208
205
205
205
205
206
207
205
928
206
205
206
204
205
255
329
250
244
259
252
249
247
250
252
252
260
245
262
240
247
249
253
261
251
250
241
252
251
250
256
259
248
248
253
249
746
249
257
253
248
249
249
257
259
325
259
252
252
252
249
254
247
247
243
254
252
394
242
250
244
242
251
256
262
263
245
236
257
254
256
261
255
258
251
250
250
250
249
248
250
254
249
249
253
252
243
250
248
247
246
275
215
247
256
245
249
255
243
230
229
221
262
240
238
244
253
239
249
265
248
251
253
266
244
245
253
59583
242
242
241
241
241
241
261
247
251
260
248
246
246
237
246
236
245
250
258
240
250
248
248
245
240
240
240
237
257
241
240
348
239
2400
256
244
230
313
243
236
277
244
246
237
252
250
240
254
251
242
245
242
242
244
237
235
238
245
249
254
243
243
241
240
249
238
241
248
245
231
246
244
237
240
241
252
245
240
252
253
242
244
252
232
248
246
223
255
248
*
245
248
239
217
249
244
243
244
236
250
240
244
260
244
246
252
246
252
244
227
250
248
243
245
242
243
251
249
240
247
243
250
245
249
228
230
252
247
249
259
250
242
245
243
246
245
238
244
240
243
247
246
242
241
230
249
248
250
247
243
242
239
245
236
242
240
246
243
239
244
243
250
233
246
247
243
251
241
243
258
256
243
246
251
237
238
237
250
235
253
335
207
239
240
237
245
244
242
246
348
244
250
242
243
238
219
245
252
243
243
239
252
238
245
240
242
242
243
249
232
233
241
239
242
236
243
235
241
223
250
244
237
244
247
237
235
237
242
243
241
242
230
247
244
242
250
239
250
246
238
242
256
240
242
241
249
245
235
237
245
257
239
232
244
242
248
237
243
247
247
248
238
238
245
232
*
233
227
237
234
233
205
205
205
205
205
205
205
207
207
204
212
206
205
205
205
205
205
205
207
206
207
207
*
473
205
205
205
211
205
205
205
204
205
205
205
216
208
205
205
205
206
206
204
205
205
628
205
205
207
205
205
205
204
204
207
212
205
207
205
205
205
208
205
205
418
381
208
205
204
210
208
205
224
205
205
205
205
204
205
205
207
205
205
205
205
205
513
206
204
212
210
215
205
206
205
205
205
206
207
205
204
205
204
205
205
205
205
205
205
204
205
205
204
205
207
205
205
207
205
205
205
205
204
205
213
204
213
218
205
205
209
205
205
208
205
205
204
213
213
205
205
205
205
205
206
205
205
205
208
205
205
205
205
205
205
205
205
205
205
205
209
208
209
204
205
209
205
206
205
205
205
205
212
205
215
205
204
205
205
205
205
205
205
243
206
205
209
204
204
205
205
205
208
205
215
205
209
204
205
205
205
205
211
205
205
207
230
209
206
205
228
204
205
212
216
205
209
204
206
207
205
205
207
205
205
205
207
207
219
207
205
205
206
206
211
204
208
212
204
207
247
205
210
221
205
205
215
205
211
211
218
229
238
212
211
205
241
205
222
210
215
223
222
232
238
215
210
212
208
216
241
216
213
228
234
205
244
222
216
222
234
211
208
207
227
234
220
214
243
226
213
212
205
205
207
205
205
207
206
205
205
206
576
206
205
204
212
205
207
205
205
205
205
205
209
205
205
205
205
205
210
205
205
208
205
205
372
204
208
204
205
205
205
207
205
240
205
205
205
207
205
221
206
205
207
205
205
205
205
205
208
205
217
204
205
205
205
205
205
206
205
206
204
205
206
204
204
205
205
205
206
206
205
205
205
205
205
204
205
209
205
205
207
205
*
205
205
205
205
206
205
205
205
205
216
206
206
205
208
205
205
207
205
204
204
205
204
205
206
205
207
209
207
207
206
205
205
205
205
205
208
204
205
207
205
209
205
205
205
206
205
205
213
208
208
206
204
204
204
205
205
206
205
205
205
205
205
206
205
206
207
205
205
205
205
204
207
211
205
205
205
205
205
205
204
213
205
213
205
380
205
205
450
205
205
205
208
205
205
205
207
205
205
205
205
205
205
204
205
205
204
204
205
204
205
205
206
206
205
205
205
206
205
205
206
205
213
205
205
205
204
205
205
205
205
205
204
215
538
205
205
205
207
205
207
208
204
205
205
210
205
205
205
*
205
205
205
205
205
204
206
205
205
205
205
205
204
205
207
205
205
205
205
205
289
205
205
205
205
205
207
207
205
205
212
209
251
205
205
208
*
205
205
214
208
209
206
*
206
205
216
205
205
213
204
204
205
205
219
205
205
205
206
213
205
205
205
204
330
205
206
205
*
207
209
217
209
298
205
205
208
208
213
205
208
205
205
204
206
206
205
204
205
204
205
205
205
205
205
208
209
205
205
205
205
205
205
207
204
205
211
206
206
204
204
205
205
208
205
204
205
205
205
205
205
205
205
205
204
206
204
204
204
205
205
210
205
212
205
205
208
205
205
205
205
205
206
204
204
204
205
207
205
205
206
205
205
205
205
205
205
205
204
205
215
205
204
205
205
205
205
205
209
205
205
205
205
205
204
205
205
205
206
206
204
207
205
205
208
221
205
205
205
205
205
206
205
206
204
205
205
205
514
205
205
205
205
205
205
205
205
209
205
205
205
205
207
208
204
205
205
205
207
205
205
206
213
208
297
212
205
207
206
208
205
205
205
207
211
206
205
205
206
208
205
205
205
330
227
208
205
204
206
223
206
205
*
208
205
205
205
208
205
207
205
262
204
208
205
205
205
205
206
205
205
208
205
205
205
205
205
205
208
206
204
204
205
205
207
205
205
205
206
206
204
205
206
205
207
205
204
205
208
204
205
205
205
205
205
205
205
205
205
205
205
204
206
205
205
205
204
211
212
207
205
206
205
205
205
207
205
205
206
205
205
208
207
204
208
207
205
205
207
206
205
205
205
205
215
206
205
205
204
204
208
205
205
212
205
206
205
205
205
205
213
213
205
209
205
204
208
205
205
214
205
205
211
205
207
205
205
205
205
205
205
204
205
208
210
207
205
207
206
205
207
208
206
207
206
205
210
206
207
213
206
208
209
2801
2910
209
211
205
205
206
207
208
205
*
205
211
204
205
205
206
205
205
206
205
205
208
205
205
205
204
*
204
204
205
205
218
216
205
205
205
216
204
223
217
207
205
205
206
205
205
208
207
205
212
205
205
218
206
206
205
205
309
205
215
219
204
204
205
206
205
205
205
205
208
855
205
207
205
206
204
*
204
205
207
204
205
205
205
205
205
205
205
205
205
205
205
207
205
216
206
205
205
205
212
205
205
205
207
205
207
205
205
207
210
205
204
205
205
205
205
208
210
205
205
205
204
214
205
205
205
204
208
205
204
204
205
206
244
205
205
205
256
205
205
209
209
205
206
746
206
178
207
204
214
205
205
208
205
205
205
206
214
204
209
204
224
205
205
206
205
208
208
207
205
261
205
205
206
207
205
205
205
204
205
215
205
205
205
205
206
208
205
205
209
208
205
205
205
205
204
205
205
205
205
205
205
208
206
205
205
207
207
205
205
222
205
210
204
205
212
207
206
205
206
208
210
207
207
206
211
209
211
205
212
205
207
209
206
206
206
208
208
207
205
206
205
205
205
205
206
205
204
204
204
205
205
205
205
205
206
205
205
205
205
205
205
205
210
205
204
211
205
204
205
205
401
214
206
205
206
204
205
205
205
205
205
214
205
205
207
205
205
205
210
205
205
207
205
205
412
205
204
204
204
205
205
206
206
205
205
205
205
205
205
205
205
206
205
207
205
205
204
205
205
205
205
206
211
205
205
208
205
205
204
206
205
204
205
204
204
204
206
205
210
205
205
205
207
205
205
206
205
204
204
207
205
205
207
205
206
205
205
205
210
205
209
205
204
205
204
207
208
205
209
205
209
205
205
209
208
205
205
206
205
205
215
204
205
204
208
205
205
205
205
205
206
205
215
205
205
205
205
205
205
205
205
205
205
217
697
204
205
205
205
205
206
206
205
205
205
269
205
205
205
205
205
205
205
206
204
205
213
205
205
204
204
205
207
206
205
205
206
205
205
212
205
205
205
205
204
205
205
207
205
205
206
204
358
205
205
206
205
205
205
208
205
205
205
205
205
205
205
204
208
205
207
205
205
209
205
205
205
216
205
205
205
212
205
205
205
205
205
205
205
205
205
204
204
204
205
205
206
204
207
207
205
205
205
205
205
205
205
208
207
205
205
205
205
204
205
204
204
204
244
204
205
205
205
207
210
205
207
208
205
205
206
205
205
205
230
205
209
205
204
206
205
212
206
205
210
204
205
205
205
205
205
205
205
219
207
209
210
210
211
204
209
204
205
205
214
205
205
205
205
205
205
205
204
205
205
205
209
211
204
204
205
204
205
208
207
205
205
205
205
205
234
205
205
205
205
205
204
205
205
204
208
204
205
204
205
205
205
205
207
209
205
205
205
205
205
205
212
205
205
208
204
204
205
207
205
206
205
205
215
205
205
205
212
205
207
205
205
205
205
205
205
205
205
205
204
204
205
213
205
205
207
205
205
205
205
205
206
382
208
206
205
205
204
207
206
205
205
205
205
205
210
205
205
205
204
205
205
205
208
209
207
447
205
204
205
205
205
210
205
205
205
205
205
497
219
205
205
206
205
205
204
204
207
205
206
206
205
206
205
207
205
205
208
205
213
205
209
205
205
204
204
204
204
205
205
205
212
207
205
205
205
205
205
207
217
205
205
205
205
205
206
205
205
205
205
205
205
205
205
208
205
205
205
205
916
205
205
205
205
204
205
204
206
207
206
205
205
205
211
205
211
205
205
205
213
205
204
206
204
221
206
209
204
204
205
205
205
205
204
205
205
205
207
215
205
205
205
205
205
205
204
205
204
207
205
209
205
207
209
205
205
204
204
207
206
205
204
208
205
205
205
205
204
204
206
204
205
205
205
204
424
205
205
205
207
216
205
205
203
205
205
205
204
207
205
210
210
205
205
205
205
205
207
211
206
205
205
205
205
205
208
206
208
205
204
219
206
205
206
204
205
205
205
209
205
211
205
205
206
205
204
205
205
205
209
204
205
204
205
205
205
205
205
205
205
205
205
205
205
205
204
207
204
1203
205
205
206
205
205
205
207
205
206
205
205
205
208
205
206
205
206
204
205
205
205
209
205
207
205
205
211
205
205
205
205
210
205
204
211
204
205
204
205
204
209
205
209
205
205
205
205
210
205
205
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
205
211
205
205
206
205
205
205
205
205
205
204
212
205
205
205
208
205
205
207
205
206
205
213
205
365
209
205
205
205
204
210
205
205
205
206
211
205
205
205
209
214
204
207
205
205
206
205
205
315
205
210
205
205
205
206
205
205
205
205
212
205
205
205
205
205
209
204
205
205
205
207
205
205
205
205
206
205
205
204
205
205
205
205
205
205
205
204
272
204
205
207
205
216
205
205
206
214
279
205
205
210
205
214
205
205
205
208
204
205
207
205
205
205
205
205
205
204
205
205
205
209
208
205
205
205
216
204
205
208
209
205
205
211
205
208
205
206
205
205
205
207
210
206
205
204
211
205
205
205
217
205
205
212
207
206
205
205
205
206
205
205
206
205
204
252
206
204
207
205
205
205
205
212
210
212
205
205
208
205
206
204
205
208
206
207
205
206
205
204
205
206
205
212
205
207
208
205
204
205
205
313
205
205
207
205
205
205
207
205
205
205
205
205
205
205
204
208
205
207
205
205
205
209
205
207
205
212
205
206
217
205
205
205
205
205
205
209
205
205
204
207
204
205
209
205
210
205
205
206
205
205
209
205
205
207
206
205
204
204
205
205
699
205
207
205
207
205
205
205
205
205
205
207
205
212
204
205
220
205
207
205
205
205
205
208
205
205
205
205
205
205
205
205
207
204
204
205
205
205
205
207
205
209
205
205
211
206
205
205
205
205
205
208
207
206
205
204
204
205
211
428
205
205
206
205
207
207
204
212
205
207
205
212
205
209
212
204
723
205
205
205
205
205
205
205
205
205
205
205
205
204
205
210
205
208
205
205
204
207
204
204
219
205
207
207
209
207
204
205
215
205
215
205
212
212
318
205
213
205
205
204
206
206
205
205
204
337
204
205
205
213
210
205
211
257
208
206
205
205
205
208
214
205
204
204
205
205
205
206
205
206
205
205
205
206
205
205
206
207
205
205
205
204
204
208
205
205
205
205
205
205
204
205
205
205
208
213
206
205
204
204
204
205
205
204
205
205
205
205
205
205
204
313
206
205
205
205
204
204
205
205
207
240
205
205
205
207
214
205
205
205
210
214
205
205
205
204
204
208
205
204
205
205
206
208
205
205
208
205
208
205
205
205
204
205
205
205
206
205
207
205
206
209
205
204
207
209
205
205
205
205
205
210
209
204
206
204
204
205
205
209
205
205
205
205
205
205
210
969
206
205
206
205
205
205
205
209
205
205
205
207
206
205
205
205
205
205
207
205
205
205
205
205
205
211
205
205
206
205
205
205
205
205
211
205
217
205
205
205
205
207
206
206
205
208
205
205
205
205
204
205
204
204
205
205
205
205
205
205
206
207
205
205
209
208
487
204
205
204
205
210
207
205
205
205
205
205
204
205
207
204
204
205
205
205
205
205
205
206
206
205
205
205
205
205
205
207
208
205
205
204
207
208
205
205
205
205
212
207
212
205
205
205
204
204
207
204
204
205
207
205
205
205
209
205
205
205
205
205
205
205
204
244
206
208
204
205
205
205
205
205
205
206
204
204
205
205
205
209
205
205
205
207
205
205
213
209
207
205
204
205
207
205
206
206
204
204
204
204
205
205
208
205
205
205
204
209
206
205
208
205
204
205
205
205
205
205
205
205
205
205
3496
205
213
204
204
205
204
205
206
205
205
205
208
208
206
205
205
205
205
209
213
205
206
205
206
209
294
205
209
206
206
211
207
205
205
205
205
205
205
211
204
206
213
205
205
205
204
204
205
205
206
219
205
205
209
205
205
205
207
205
205
209
211
205
212
206
210
205
205
206
212
209
206
205
206
1243
213
205
205
*
207
205
208
205
206
205
208
215
204
205
205
205
205
205
205
217
205
207
205
205
205
205
205
206
205
205
205
205
209
205
212
206
205
204
204
205
204
217
205
205
206
204
205
205
205
206
205
207
205
204
208
207
207
205
205
205
205
204
209
205
209
205
4160
208
205
205
205
206
205
261
205
208
205
207
205
205
205
204
205
208
205
205
205
205
205
205
204
206
205
215
205
205
205
205
205
216
205
205
268
205
205
206
208
204
205
205
205
206
205
205
205
205
204
206
205
205
208
204
207
205
206
206
205
208
206
205
205
205
205
205
204
205
205
207
205
207
205
205
205
205
205
205
205
204
212
207
205
205
205
206
205
209
205
205
205
206
213
206
205
205
205
205
208
205
210
205
205
205
205
205
204
205
204
205
205
205
209
205
205
205
205
208
205
207
206
205
207
205
205
205
428
204
205
207
208
205
205
207
205
205
205
205
211
205
209
208
206
206
212
205
205
207
204
205
205
205
205
205
206
205
205
205
209
209
205
204
219
204
206
205
209
205
205
205
206
205
205
205
205
205
204
204
204
205
205
210
205
205
204
205
205
204
226
205
205
205
205
208
208
205
205
207
205
206
204
204
205
205
205
211
209
205
205
206
205
205
204
205
206
207
205
205
205
204
205
205
205
205
205
205
205
204
205
205
205
205
206
205
205
205
206
205
204
205
207
208
206
205
204
205
205
205
205
205
205
205
204
205
205
207
205
205
212
206
205
205
208
209
206
204
204
205
205
205
205
210
206
205
214
208
206
207
214
205
205
204
207
205
205
205
205
205
205
206
204
206
205
204
206
205
296
205
210
205
206
205
205
212
204
205
207
204
211
206
205
205
205
205
205
206
205
214
205
205
205
205
205
205
205
207
210
204
205
204
205
205
207
204
205
205
205
205
205
205
205
205
205
205
216
207
205
204
207
205
205
205
205
205
205
205
208
206
205
215
205
205
205
205
205
205
205
205
205
209
205
205
205
215
205
210
205
205
720
205
205
215
205
205
205
206
205
205
205
205
205
207
206
205
205
207
209
204
205
205
208
205
205
205
211
205
205
205
206
205
204
207
205
205
205
205
205
205
205
205
205
205
204
206
205
215
205
205
205
218
205
206
205
205
207
209
204
205
212
205
208
206
206
205
205
205
205
207
205
205
205
205
205
206
205
205
205
205
207
205
206
207
207
205
206
214
205
205
205
205
205
206
205
228
214
207
204
205
205
205
205
205
205
205
206
206
205
205
205
205
204
205
211
208
205
205
205
204
205
205
206
205
205
207
205
205
205
205
207
205
205
205
267
205
205
206
205
205
205
210
1033
205
205
206
212
205
221
207
204
205
205
204
205
201
200
201
201
205
205
207
205
205
204
205
207
205
205
205
205
205
205
206
205
205
204
204
208
208
209
205
205
212
205
204
206
207
205
204
205
205
205
205
205
205
205
206
205
205
206
204
205
206
205
205
205
205
205
205
207
205
205
205
205
204
205
205
205
205
205
205
205
205
206
205
205
205
213
206
205
205
205
205
205
205
205
225
206
205
205
209
205
205
205
205
205
206
205
205
208
205
207
204
207
207
205
205
206
205
205
209
208
205
206
205
204
204
205
204
204
207
212
206
205
205
213
205
209
209
204
204
205
204
209
206
205
205
205
207
211
205
205
205
205
206
205
212
*
205
207
205
208
205
205
205
205
205
222
204
204
205
205
205
205
205
205
204
204
209
205
211
205
205
205
205
211
205
205
205
205
204
204
205
204
205
205
206
205
205
205
205
207
211
205
205
204
205
205
205
469
208
205
205
205
206
205
205
205
205
205
204
205
205
211
206
209
205
205
205
210
205
205
205
204
205
213
205
1157
205
205
205
205
205
205
208
205
205
205
205
206
204
205
205
217
205
205
205
209
209
205
205
205
210
205
206
205
207
205
205
206
205
205
205
205
210
204
204
205
205
205
205
205
205
205
205
205
205
209
204
204
205
205
205
205
205
205
209
205
213
205
208
205
206
205
204
207
207
214
205
206
205
204
205
206
205
205
210
211
208
215
204
205
205
205
205
204
205
205
205
204
207
206
207
205
210
205
205
209
206
205
205
205
205
205
204
204
204
205
205
205
205
205
205
206
205
207
211
205
216
205
205
205
206
205
206
206
205
205
205
204
222
212
1194
205
207
205
211
205
205
205
205
205
205
204
204
206
205
205
205
205
205
205
205
205
205
207
208
205
205
207
205
205
345
205
205
206
208
207
206
206
294
205
205
205
209
205
205
205
212
205
211
205
205
204
205
204
205
207
206
205
205
206
209
205
206
207
208
207
207
205
205
221
214
206
205
207
208
207
206
204
207
205
206
205
205
207
205
207
205
205
207
205
204
205
205
206
204
205
205
205
205
205
206
205
205
208
206
402
204
205
205
205
212
205
205
204
205
207
205
206
207
205
205
205
205
205
206
205
207
206
208
205
205
205
205
205
204
207
205
207
206
205
208
324
207
209
207
208
205
207
204
228
207
206
206
205
205
214
206
205
205
206
204
206
209
205
205
205
205
205
205
205
208
207
205
205
206
205
221
205
206
207
210
206
207
206
208
206
205
613
207
207
205
208
205
205
205
205
205
205
205
206
205
204
204
205
204
205
205
211
209
210
205
211
206
207
211
205
204
209
205
205
207
205
209
207
207
205
209
205
205
205
204
205
205
205
205
208
206
206
205
215
205
205
208
205
205
205
206
206
205
206
272
211
205
209
209
218
204
206
205
205
211
205
215
213
208
210
204
205
205
205
205
205
227
206
205
208
207
205
205
207
205
205
205
205
205
205
205
206
204
205
206
205
207
205
205
205
205
205
205
206
205
205
204
204
208
205
205
205
205
209
206
205
205
205
209
205
204
207
207
204
205
204
205
205
205
207
205
207
211
207
205
205
206
221
204
205
384
855
205
205
205
209
205
207
205
206
210
207
205
205
214
204
224
209
205
205
205
205
208
205
205
204
207
212
205
205
206
205
205
207
205
205
205
205
205
205
205
205
206
207
205
205
205
207
205
205
214
205
205
205
205
207
204
205
205
205
205
206
205
205
205
208
218
285
206
207
206
204
209
210
210
205
205
208
209
204
212
206
205
205
208
204
205
205
205
205
205
205
210
217
205
205
205
206
205
205
205
206
205
205
207
204
205
208
208
206
205
206
207
205
209
205
208
205
205
204
205
207
206
211
206
205
205
205
205
208
211
206
205
209
208
205
205
206
205
205
211
205
205
206
205
207
207
204
205
205
204
205
212
204
206
205
205
205
205
205
205
205
212
207
205
207
205
205
204
204
204
204
205
205
205
206
205
206
205
209
206
205
210
205
205
204
205
205
217
205
205
205
204
207
205
204
206
205
205
204
205
205
210
205
207
205
208
206
205
205
207
220
204
207
206
205
205
205
205
206
205
207
215
205
206
206
205
205
205
210
205
208
207
204
205
204
205
205
205
215
208
205
209
205
206
205
204
208
204
204
204
205
207
205
205
205
205
208
207
206
205
205
207
206
205
204
205
205
208
205
205
205
208
204
204
205
205
205
211
205
206
205
204
205
214
205
206
205
211
209
204
207
205
205
206
204
204
205
256
205
205
205
205
205
205
205
205
205
265
205
205
205
205
204
205
215
205
205
210
205
205
205
204
205
207
210
205
204
205
205
205
208
204
206
207
205
216
213
205
206
205
207
205
205
205
205
206
206
205
209
205
205
205
206
204
206
205
206
209
210
205
205
209
205
205
286
205
205
204
206
206
210
205
205
205
205
205
215
205
205
205
207
205
207
205
210
208
206
205
206
205
205
205
205
208
205
206
206
205
205
210
205
205
206
205
206
205
205
205
204
206
205
207
215
205
205
205
205
205
205
205
205
205
215
205
205
207
205
205
209
205
205
205
205
210
204
208
205
217
205
205
204
205
205
206
205
205
205
205
205
205
204
209
205
205
205
206
205
207
205
205
205
204
205
205
206
205
205
205
205
208
205
206
205
204
205
205
205
205
205
204
205
206
204
205
205
210
206
204
205
205
205
205
205
206
205
205
205
206
205
204
205
205
204
205
210
205
205
206
205
205
205
205
206
205
205
204
206
205
205
212
205
205
205
205
205
210
206
204
206
205
206
205
205
205
205
205
204
205
205
205
205
205
209
204
206
211
207
204
215
204
205
211
205
205
205
210
205
206
208
205
205
208
204
211
204
204
205
208
205
204
205
205
204
205
207
205
205
205
205
205
206
205
214
205
206
211
207
206
205
205
205
205
215
206
205
205
205
205
211
205
205
205
205
205
205
579
205
205
206
204
205
205
205
205
206
205
205
205
211
205
206
206
205
205
207
204
205
205
204
205
205
205
205
205
205
205
205
205
212
205
209
205
205
205
205
205
204
455
208
209
205
205
207
205
207
205
206
207
205
205
208
204
213
208
205
216
208
206
205
205
205
205
205
210
205
205
205
206
207
205
204
205
205
205
210
205
205
205
205
204
204
205
205
205
205
205
211
205
205
205
204
205
204
205
205
204
205
204
204
205
205
206
205
205
205
205
206
205
212
205
207
204
205
206
214
205
205
205
204
205
210
206
205
205
206
206
205
204
206
206
205
205
205
205
205
205
205
212
205
214
205
206
204
214
207
204
207
205
205
205
205
211
205
206
206
208
212
207
206
205
214
205
205
207
210
209
205
205
205
205
204
205
205
205
213
204
205
206
206
213
205
204
206
205
206
208
205
205
207
205
205
204
211
205
205
205
207
205
206
205
205
336
205
207
204
205
205
205
204
205
205
208
208
205
205
205
212
207
204
206
214
204
206
205
206
205
206
205
205
206
208
205
205
205
205
207
208
215
205
206
205
204
204
206
206
205
205
205
205
207
205
205
205
205
206
204
206
204
206
206
205
205
204
205
205
205
205
206
*
205
205
204
205
205
209
210
205
205
205
205
204
206
205
205
205
205
205
205
206
205
205
205
205
205
208
205
205
205
205
204
206
205
205
204
206
204
205
204
205
210
207
205
205
205
204
205
205
204
205
205
209
205
205
205
212
205
205
205
205
205
205
206
205
205
205
204
205
205
205
204
205
205
205
205
205
205
205
205
205
207
205
205
205
216
204
207
204
206
205
205
205
204
205
205
205
205
212
204
206
204
204
205
205
205
205
208
205
205
205
205
205
207
204
205
207
209
204
205
205
205
205
205
205
212
205
205
205
204
214
205
204
205
702
205
205
205
211
205
206
205
205
205
205
205
202
204
205
*
205
205
210
205
205
208
208
206
206
208
205
205
205
205
205
209
208
206
205
205
207
205
207
205
205
205
205
207
204
212
205
205
205
205
205
205
209
205
205
205
205
205
205
204
205
205
226
205
208
206
205
464
207
208
206
205
205
205
206
204
209
205
205
205
205
205
217
205
205
205
205
206
205
204
204
205
205
206
205
206
205
205
205
214
207
204
205
205
659
205
205
206
205
207
205
205
208
205
205
205
205
205
206
205
205
205
205
204
205
205
204
205
205
205
205
205
205
209
206
206
205
208
205
206
207
205
205
205
205
205
205
205
205
210
205
205
208
205
204
204
205
205
205
205
205
205
207
208
205
204
205
205
206
207
204
519
204
206
210
205
205
207
205
205
205
205
205
205
205
205
205
205
206
215
205
205
205
205
205
205
205
205
205
205
204
205
214
206
207
205
208
205
205
205
205
205
205
204
205
205
204
207
205
397
205
207
208
205
205
205
209
205
204
206
205
210
207
204
205
205
205
208
205
205
207
205
207
205
204
205
205
208
205
206
208
205
207
205
208
207
205
205
220
205
211
205
205
204
206
205
205
205
207
205
205
205
206
210
234
205
205
204
205
205
212
205
205
205
206
210
205
205
206
208
204
206
208
216
205
207
205
211
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
205
206
205
205
205
205
207
205
206
208
208
205
209
205
205
207
207
205
205
205
205
208
205
210
205
207
205
205
205
205
207
205
207
205
205
205
205
204
209
204
204
205
205
204
205
210
205
205
205
204
205
205
206
205
206
205
205
207
204
210
212
207
205
205
205
205
205
205
205
211
205
205
205
204
384
204
211
205
206
205
205
205
205
205
205
205
204
205
207
477
205
205
204
2014
219
205
204
214
205
205
205
205
205
206
205
206
206
205
205
205
205
205
205
214
210
205
206
207
205
205
205
205
205
205
206
205
204
205
206
207
205
207
205
205
206
205
205
205
214
205
205
205
205
210
205
205
204
283
205
207
205
208
206
205
215
205
205
205
205
205
205
205
205
205
207
205
205
208
205
204
206
205
205
207
205
205
209
205
204
205
206
205
205
205
205
205
207
205
205
205
206
205
242
209
205
205
205
207
205
205
206
205
205
205
204
208
205
497
204
209
206
205
206
205
205
205
207
204
205
205
205
205
206
205
205
205
205
205
205
205
205
204
211
205
205
205
*
205
205
205
205
207
205
211
205
206
205
204
208
205
212
205
205
205
205
207
205
204
205
208
205
205
205
205
208
216
204
205
208
205
205
205
205
205
562
204
204
205
205
209
209
206
205
206
206
205
210
205
205
205
208
207
205
205
206
205
205
204
205
204
207
205
210
205
207
205
207
205
205
206
205
217
205
204
205
208
211
205
205
205
205
204
205
205
209
205
205
205
204
205
205
208
205
205
205
206
205
208
209
205
205
205
205
205
208
205
205
205
205
205
206
216
239
210
205
205
205
205
208
205
205
205
205
204
206
208
206
204
205
205
204
204
205
205
205
206
210
217
206
205
206
205
204
209
204
207
205
204
205
205
205
205
205
205
213
206
212
205
205
208
210
205
205
205
205
205
205
205
205
205
205
205
205
468
206
205
208
205
205
205
205
205
205
205
205
205
206
205
206
206
205
204
205
209
205
205
207
205
205
205
207
208
204
205
204
205
210
205
204
205
205
208
205
205
205
205
205
205
205
205
206
204
205
205
206
205
205
213
205
206
205
205
206
205
205
205
206
205
205
205
205
205
205
206
204
205
204
205
205
205
205
204
205
205
205
205
206
205
205
208
205
205
208
207
204
204
204
204
208
205
205
207
205
233
205
209
212
205
206
205
205
206
204
207
205
211
205
205
209
204
208
212
581
205
205
205
205
205
205
205
208
207
213
205
205
207
205
210
210
207
208
204
205
205
205
205
208
205
206
204
205
205
205
219
205
204
212
211
205
205
205
204
209
206
205
205
210
208
205
208
205
205
205
205
204
205
208
205
206
205
207
208
205
210
210
204
206
205
205
205
206
205
205
206
205
205
205
213
205
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
216
208
205
205
205
207
205
207
205
205
205
205
207
205
205
205
296
209
211
205
210
205
207
205
205
205
205
206
205
207
205
205
204
205
205
204
204
205
208
205
205
205
205
205
205
205
205
209
204
204
205
204
205
209
209
205
205
206
204
205
205
204
204
205
205
205
204
205
205
207
205
205
205
205
205
205
205
208
205
205
205
205
209
205
205
205
205
207
205
205
205
204
204
212
205
218
205
205
205
205
205
205
205
204
205
205
204
211
207
213
207
205
207
205
211
205
205
205
205
205
205
205
205
204
205
207
205
205
205
205
205
209
205
205
205
205
206
204
205
205
205
205
211
205
205
208
210
210
213
204
205
205
205
207
205
206
205
205
205
205
206
205
205
205
205
208
204
205
204
205
204
205
205
205
210
205
205
204
208
204
205
205
207
205
205
205
205
213
205
205
206
205
205
205
204
204
204
205
205
205
205
205
205
204
206
204
205
204
208
205
204
208
205
205
205
205
205
207
206
205
205
205
205
208
213
205
205
205
205
379
205
209
208
210
205
205
207
206
206
204
205
205
205
205
205
205
205
205
205
204
204
205
204
211
205
205
205
208
206
209
206
205
205
205
205
204
209
205
204
205
207
205
205
205
205
205
205
205
206
208
205
482
205
205
205
205
208
206
206
205
204
205
205
204
205
204
205
206
205
205
205
206
210
206
224
205
205
209
204
204
205
204
205
205
205
205
205
205
208
205
205
204
205
204
205
205
207
205
205
213
207
207
206
205
205
204
205
205
205
205
204
205
207
205
205
205
205
205
205
204
205
205
205
205
208
205
205
205
205
205
205
205
205
205
204
205
205
208
205
205
205
208
209
205
206
204
208
206
474
208
205
206
205
205
205
205
207
208
207
204
204
205
206
204
205
204
205
205
205
209
205
207
205
205
208
205
205
205
205
205
208
205
205
207
205
205
205
208
205
204
205
204
205
205
205
206
205
205
205
205
217
204
205
204
204
205
205
205
205
212
823
205
205
206
205
205
205
206
204
205
206
205
209
205
205
204
205
213
210
204
205
206
205
205
205
215
205
205
205
205
205
205
205
205
205
204
207
204
207
206
205
205
207
205
205
209
205
207
205
205
204
205
215
205
208
207
208
209
205
205
205
205
205
205
205
205
206
217
205
205
209
205
204
204
205
206
211
205
205
204
205
213
206
205
205
208
205
797
205
205
205
205
204
205
205
212
205
205
207
205
208
205
211
205
204
204
205
209
205
211
205
205
204
205
205
205
205
205
205
205
205
210
207
205
205
205
208
205
208
205
212
205
207
205
204
205
205
217
205
210
205
206
208
205
206
205
205
204
207
205
206
209
205
211
204
206
209
205
205
204
209
205
204
204
205
208
205
206
205
208
204
206
205
204
205
205
205
206
204
205
204
205
207
207
205
204
205
205
204
205
204
217
205
205
205
205
204
207
205
208
205
204
311
205
205
205
204
205
205
205
205
204
205
205
205
205
205
207
205
205
205
206
205
210
212
205
204
206
210
206
204
204
208
208
205
205
205
207
206
205
205
205
208
205
207
207
207
211
209
207
207
369
206
205
205
205
205
208
204
294
205
204
205
209
205
205
206
207
216
205
205
204
205
209
217
205
212
205
205
205
205
205
206
205
205
205
205
205
204
205
206
205
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
209
212
209
209
205
206
206
204
205
208
209
248
208
205
207
205
204
208
205
205
213
207
205
204
204
205
205
205
205
209
205
207
209
205
204
205
205
204
205
204
207
205
205
205
207
205
207
205
206
205
204
205
206
205
205
205
205
206
205
205
205
206
205
206
204
205
205
205
210
207
210
205
206
205
206
205
205
212
208
210
207
207
217
210
206
205
208
209
213
211
207
209
210
204
205
205
208
205
205
211
212
210
213
205
210
207
214
210
209
205
206
205
209
205
214
205
215
206
212
207
210
211
209
208
209
209
215
205
205
205
205
205
210
210
207
214
211
207
211
205
212
208
205
207
218
205
205
205
205
205
206
206
206
204
207
208
209
209
205
205
208
207
205
288
204
205
204
206
205
208
205
213
205
207
205
205
206
208
206
205
205
204
208
205
205
207
204
211
209
208
206
207
205
210
210
212
209
205
211
210
210
210
205
207
207
208
206
212
207
207
212
205
216
205
205
213
205
206
205
211
212
210
211
205
206
208
208
207
212
216
206
206
212
205
205
208
205
209
207
205
212
209
211
212
208
206
216
212
210
206
205
206
212
209
209
211
212
208
209
208
207
212
211
209
206
210
212
213
210
207
206
210
212
208
212
208
207
204
208
206
211
207
204
206
209
206
207
206
210
205
206
205
440
205
205
212
205
210
208
208
206
209
207
209
207
217
205
207
204
207
212
207
208
207
209
208
206
212
209
215
205
206
205
207
205
205
207
210
208
210
211
205
208
208
205
213
208
209
210
207
207
210
206
205
212
205
205
205
206
207
206
207
222
208
206
208
206
206
205
205
210
209
209
204
205
205
211
207
205
208
205
205
205
206
207
205
208
207
209
206
206
213
204
208
204
205
210
205
205
205
205
209
205
206
208
207
205
209
205
207
205
668
206
205
206
207
209
206
208
210
206
212
204
205
205
205
209
205
205
204
207
207
205
207
209
205
206
205
210
210
206
245
211
210
205
206
207
212
210
204
205
208
212
208
205
205
210
211
211
218
208
208
205
205
211
211
205
204
206
205
207
205
206
205
206
206
205
205
205
205
205
204
205
207
205
205
206
205
205
205
205
211
207
210
205
206
205
211
205
207
206
205
206
209
206
205
206
209
212
204
206
208
208
205
207
206
211
213
206
211
205
206
204
208
213
206
213
210
205
205
206
205
205
205
207
211
208
204
206
207
207
207
205
205
205
523
205
206
214
206
207
204
206
205
217
208
205
210
209
205
236
205
206
212
207
205
206
205
207
208
208
208
205
205
206
205
206
206
207
219
212
205
205
205
207
210
205
210
211
206
206
217
206
206
210
205
210
207
206
205
205
206
206
211
208
210
205
205
209
204
206
206
207
206
205
205
210
205
207
205
205
206
205
211
208
204
205
210
205
205
204
205
207
204
208
209
207
209
208
205
205
207
206
209
207
205
205
205
205
209
205
207
205
206
205
209
208
205
205
204
208
205
205
205
205
205
205
205
205
218
205
204
204
204
204
205
208
205
205
206
208
247
205
207
205
208
205
205
205
209
206
208
205
213
205
205
205
210
205
207
211
205
204
204
208
205
209
205
205
211
208
207
207
205
209
204
205
205
205
205
220
217
208
205
205
215
205
205
205
212
916
205
204
204
208
205
205
210
205
205
205
205
205
220
207
205
204
207
208
205
208
204
205
206
212
206
205
205
205
205
205
205
207
204
205
205
205
208
208
205
205
205
206
205
205
211
205
211
205
204
206
207
205
205
206
206
206
208
208
205
209
205
211
208
214
211
207
207
209
205
206
205
205
205
209
205
205
219
205
204
207
206
205
204
205
204
205
205
208
207
207
207
205
209
205
208
207
204
204
204
205
207
208
205
209
205
207
208
205
205
203
204
206
204
206
286
205
205
208
209
209
205
206
207
205
205
208
208
204
204
213
211
216
210
205
204
206
204
212
204
210
209
204
209
211
211
214
218
218
210
212
216
210
211
210
205
205
209
220
204
208
207
218
208
218
208
212
205
212
209
206
212
211
208
209
211
210
213
213
210
209
210
212
206
205
205
206
206
229
209
211
205
212
208
205
214
205
213
209
205
205
215
205
210
205
205
225
208
206
212
205
430
205
205
207
205
206
205
205
210
205
205
204
208
205
205
205
209
206
205
208
207
207
206
209
207
214
204
204
212
207
207
208
207
204
207
209
205
204
212
211
209
214
218
204
205
204
219
211
212
216
213
211
208
205
216
212
205
205
205
205
206
215
208
208
212
210
209
210
206
205
206
210
205
208
205
208
205
207
205
205
205
206
209
206
205
205
210
206
204
205
205
205
205
205
207
213
206
205
207
205
205
205
209
204
207
208
204
205
205
205
206
205
205
205
206
205
931
205
205
204
205
205
205
205
205
206
205
214
205
205
206
206
205
204
204
205
212
205
205
205
212
208
205
205
205
205
205
208
206
209
205
205
204
207
207
209
205
205
205
205
208
205
206
233
204
205
204
205
205
204
205
205
208
205
204
205
205
205
209
205
206
204
204
205
205
205
205
205
205
205
205
204
205
204
205
205
204
204
204
211
205
207
205
205
205
205
205
205
205
206
207
205
205
211
205
204
205
205
206
205
205
205
205
267
205
205
205
206
211
205
204
205
205
205
206
204
205
207
209
205
205
204
207
204
204
205
204
210
205
204
206
205
205
208
204
205
204
205
205
205
204
204
205
205
205
205
207
205
205
206
210
213
205
205
208
204
204
206
208
205
205
205
211
205
208
206
205
205
205
215
204
205
204
205
204
300
210
205
205
205
204
205
204
205
204
205
204
205
204
205
211
207
207
205
205
206
209
205
204
207
205
204
205
204
205
205
205
209
205
205
205
205
227
210
205
204
207
205
205
216
205
205
205
207
205
216
205
207
205
205
205
205
209
205
204
205
204
205
214
209
205
221
205
206
207
206
204
204
205
204
206
212
205
205
204
205
206
205
205
205
205
206
229
213
204
871
204
204
205
205
206
205
205
205
209
205
205
208
208
206
205
209
207
205
207
204
205
205
205
207
205
208
205
205
205
205
204
207
204
204
206
205
204
205
205
208
206
205
206
205
205
205
206
204
205
207
205
438
205
205
205
205
211
207
205
213
205
205
205
205
208
204
207
205
205
204
205
206
205
205
205
205
205
206
205
204
208
209
207
204
306
204
205
205
205
206
205
205
205
209
205
205
205
204
204
206
204
205
204
205
207
206
205
205
205
207
205
205
205
205
204
204
206
205
205
208
205
205
205
205
209
205
205
205
205
205
204
214
205
451
220
209
205
208
205
205
205
208
219
206
208
205
208
204
206
206
209
205
205
206
262
266
245
255
254
256
251
253
264
254
261
257
256
263
255
266
258
257
254
261
206
252
254
257
247
250
256
254
252
259
256
263
263
255
252
266
260
264
253
257
257
260
259
235
255
245
248
259
225
255
246
248
260
234
258
257
252
266
254
261
250
255
253
252
255
260
249
253
283
254
247
264
247
253
253
250
244
250
245
248
267
254
253
253
276
250
247
251
252
247
264
251
271
251
239
245
253
981
262
252
261
250
258
244
251
236
260
256
256
248
252
251
250
255
240
240
276
259
253
273
254
249
255
258
255
258
263
258
560
253
249
251
248
258
256
255
256
258
249
257
248
257
260
501
266
262
265
265
252
248
249
243
263
256
255
247
250
257
248
255
255
259
256
264
256
259
261
255
260
258
255
255
259
253
248
251
262
262
249
256
262
258
254
264
254
256
250
257
254
247
257
250
259
257
265
364
253
261
258
231
257
223
262
254
249
255
262
254
233
258
260
258
256
247
255
260
258
254
255
267
261
255
231
247
253
255
214
255
265
258
268
267
227
258
265
265
260
269
271
246
268
256
257
262
259
258
261
258
260
260
264
216
272
257
262
267
270
260
264
269
259
265
241
259
268
266
255
250
254
261
256
258
258
263
258
249
261
263
262
263
263
254
251
254
256
254
254
4136
262
257
252
258
768
258
241
268
256
254
206
278
256
255
261
264
250
259
253
263
254
210
257
256
265
255
248
255
278
222
256
266
252
255
260
258
250
254
251
256
218
251
241
262
275
252
251
247
256
252
263
251
271
269
254
255
257
258
248
262
208
253
264
254
252
263
255
225
224
248
251
254
252
257
257
257
253
258
261
231
237
246
257
256
258
253
260
263
264
259
256
257
256
245
251
254
244
257
205
205
205
209
207
208
205
206
204
205
205
205
205
207
208
206
204
205
205
205
209
226
216
205
204
205
204
205
205
206
205
204
207
205
205
207
205
205
205
208
214
205
205
211
204
205
205
208
204
205
204
206
206
211
219
213
206
205
205
205
206
206
204
205
204
205
205
205
205
205
205
204
204
206
205
205
206
205
204
205
208
205
204
204
204
205
205
205
205
204
210
205
208
213
205
205
205
205
208
206
205
205
204
207
205
204
212
204
208
211
204
206
208
209
207
205
205
205
206
205
208
211
204
207
205
205
205
205
205
205
208
205
213
204
205
205
206
208
208
204
205
211
204
205
212
206
205
205
206
205
205
205
204
205
204
227
205
206
205
205
205
205
206
205
208
216
205
206
205
209
205
205
224
204
204
205
205
205
208
205
205
204
204
205
208
205
207
214
237
206
870
207
227
226
206
214
236
216
225
235
245
240
221
204
206
211
218
235
205
206
244
208
205
221
208
226
211
226
213
223
214
225
222
219
217
209
226
219
229
215
235
207
242
231
221
240
237
210
229
216
228
228
239
213
211
214
229
219
233
215
214
245
222
244
231
211
409
242
213
215
243
227
226
240
222
216
254
212
238
230
303
220
246
215
212
224
213
209
231
219
221
211
205
205
205
206
205
205
210
205
205
205
206
205
205
205
205
205
204
205
205
213
205
205
213
204
205
204
205
207
205
205
205
209
205
205
205
205
214
205
208
212
206
208
209
224
208
204
212
207
208
206
214
205
205
205
211
205
205
204
205
206
212
207
205
204
207
206
205
204
205
205
204
569
217
205
205
205
205
205
207
205
205
208
207
205
205
205
205
205
212
206
205
204
204
206
205
208
205
205
214
205
205
205
204
213
208
205
204
204
205
204
205
212
205
204
205
208
205
208
205
206
206
205
210
204
205
205
205
207
205
205
205
205
205
212
204
205
204
208
205
205
205
206
205
205
205
205
208
205
205
205
205
205
205
205
204
207
204
205
204
205
205
213
205
205
205
205
204
208
204
204
205
204
205
207
205
205
204
206
205
204
204
205
205
205
205
205
205
208
204
206
787
205
205
225
205
208
205
205
205
205
204
204
205
206
205
209
207
205
205
207
205
204
204
206
205
207
206
205
204
205
210
205
204
204
204
205
205
205
205
205
204
205
204
205
209
205
204
205
208
205
222
205
205
214
205
205
205
204
208
205
205
205
219
208
205
211
205
567
204
204
205
205
205
205
206
205
205
204
205
205
205
206
205
205
205
205
207
206
210
204
204
211
205
206
206
205
205
205
207
206
204
205
205
205
205
205
205
205
208
205
206
213
205
205
206
205
205
205
207
205
206
205
204
204
204
205
205
205
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
208
204
204
205
204
205
205
213
205
211
205
208
206
204
205
214
204
205
207
207
205
205
206
206
216
204
205
205
204
205
205
206
205
205
205
205
205
205
205
205
204
205
207
205
204
205
205
205
205
205
205
214
205
204
205
204
205
205
205
205
205
205
205
204
205
206
205
205
205
205
205
205
204
204
204
205
207
205
208
205
205
207
211
209
205
205
205
205
207
205
206
212
205
204
212
208
216
205
206
208
204
205
207
205
206
205
206
205
205
204
205
204
205
204
207
205
208
205
205
204
205
205
206
204
207
204
205
205
204
205
205
204
205
205
205
205
223
205
208
205
205
206
207
205
207
210
208
205
205
204
209
214
206
205
205
205
205
205
205
204
206
207
205
212
206
207
205
208
205
205
205
207
205
205
205
206
205
205
216
205
205
204
204
206
204
205
206
206
205
211
205
205
205
205
205
204
205
205
205
205
207
207
206
206
206
205
205
205
205
208
204
205
205
206
205
205
205
205
204
204
204
205
205
205
205
208
205
205
208
209
205
207
206
205
206
204
204
204
212
205
205
205
209
205
206
208
205
205
209
206
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
207
205
205
205
274
204
205
205
215
205
204
205
205
205
205
209
206
205
209
205
205
205
205
205
204
204
204
205
204
205
205
205
206
205
206
205
205
205
204
207
205
204
212
205
205
205
207
206
205
205
205
206
205
242
205
205
205
207
205
205
206
209
206
205
204
208
205
205
205
205
205
204
205
205
205
205
205
205
204
209
206
204
205
204
206
205
205
205
205
206
205
209
206
205
205
207
205
205
205
210
205
205
205
205
204
572
205
206
212
207
205
205
205
205
205
205
212
205
205
204
204
207
214
211
205
206
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
205
204
205
205
205
205
205
204
205
206
205
205
205
209
206
204
205
205
205
211
208
207
205
205
208
206
205
206
206
207
205
205
207
206
211
205
204
205
206
204
207
209
205
204
205
205
205
207
205
205
205
207
205
207
204
204
205
205
205
210
205
205
205
205
206
207
205
205
205
205
204
212
209
205
205
205
204
205
207
207
204
210
213
209
206
204
207
205
208
205
207
205
205
208
205
206
205
205
206
208
205
210
205
206
212
205
205
205
205
205
205
206
204
205
206
205
205
205
204
205
205
205
205
204
205
223
205
205
205
205
211
205
205
205
205
205
205
205
205
205
205
206
205
205
209
207
208
204
205
206
205
204
204
209
204
213
208
205
207
205
207
293
205
218
205
205
207
205
207
224
205
205
205
205
213
205
204
206
205
207
205
212
205
208
209
204
205
205
205
206
205
205
205
205
210
205
206
217
205
205
205
205
205
209
206
207
205
206
204
204
205
205
205
205
204
204
210
205
205
204
207
205
204
204
204
205
205
205
205
205
205
205
209
206
212
207
205
205
205
205
205
212
205
205
206
204
205
204
205
211
208
205
209
205
213
206
205
206
205
205
207
206
252
205
205
205
205
207
205
205
205
206
205
205
205
205
205
210
205
205
207
205
205
204
205
204
205
205
204
209
207
205
211
205
205
205
205
207
205
205
205
205
206
206
207
205
205
205
204
206
206
205
206
204
206
208
210
205
204
204
205
205
214
205
205
205
205
205
207
206
205
205
206
205
205
205
206
205
224
208
205
204
204
204
205
204
207
204
205
211
205
205
205
205
207
206
208
205
210
205
205
205
205
205
205
205
205
205
206
213
205
204
204
204
204
204
206
207
212
205
205
205
210
205
205
205
205
205
205
205
205
205
204
209
205
205
205
206
209
206
204
204
205
208
204
204
205
205
205
205
205
205
204
207
205
213
206
205
205
208
207
205
204
205
205
207
386
204
205
205
204
205
204
207
204
205
205
205
205
205
205
207
205
205
205
205
208
205
205
205
205
205
205
205
205
205
205
205
204
315
204
208
214
207
204
206
205
205
205
205
205
205
222
205
205
205
205
207
205
205
206
205
205
205
211
204
219
204
205
205
205
205
205
205
205
211
207
205
209
205
204
214
205
205
204
208
205
205
204
207
205
206
204
205
205
205
205
205
205
205
205
205
205
205
206
206
207
205
205
207
206
205
205
204
205
207
205
206
205
204
205
205
213
205
205
205
207
205
205
614
205
205
207
205
205
205
205
227
212
209
482
204
204
204
208
205
204
205
205
208
205
205
206
207
206
207
207
204
207
205
205
205
205
205
205
211
205
206
206
206
204
204
205
204
205
205
205
205
205
205
205
205
205
205
205
207
205
205
1282
205
205
206
206
205
205
208
208
205
210
205
205
205
205
205
205
212
209
206
208
208
205
206
213
207
205
205
205
207
205
205
205
205
731
204
205
211
206
205
206
204
205
205
207
205
207
213
205
205
205
208
205
205
204
205
205
204
204
204
205
204
204
205
205
205
205
207
205
208
205
205
206
205
205
205
205
205
204
205
204
204
205
205
204
208
210
211
208
208
211
205
205
205
205
205
205
205
205
205
205
205
205
205
207
205
205
204
206
204
204
209
208
206
205
205
205
204
206
209
206
205
217
208
205
205
205
204
204
205
205
209
205
206
205
205
205
205
214
205
205
205
205
206
205
205
205
205
205
362
205
204
207
205
208
205
205
205
207
207
205
205
205
205
205
204
205
205
205
212
205
205
205
205
205
205
205
215
209
204
209
205
211
207
208
205
208
207
213
205
211
205
205
205
204
205
205
205
206
206
209
204
205
205
205
205
206
205
205
205
205
205
205
205
205
206
207
205
205
205
205
204
208
204
207
207
206
205
205
205
205
452
205
205
205
205
205
205
205
205
205
205
207
205
210
205
209
210
205
207
205
205
204
205
205
205
211
206
205
205
205
205
205
205
205
301
205
209
205
205
204
205
204
205
204
206
205
205
207
205
206
208
205
206
205
210
205
205
205
205
205
204
205
205
205
205
205
211
213
205
205
205
205
205
205
209
205
204
205
205
207
205
205
205
205
205
205
205
205
205
205
205
204
206
214
206
205
204
214
205
204
207
205
205
205
204
205
212
205
205
205
205
205
205
205
206
205
448
205
205
205
213
205
206
205
205
205
205
205
205
205
205
232
206
205
205
211
204
205
205
208
205
205
205
205
205
207
205
205
205
205
205
205
210
205
204
204
205
205
205
211
205
205
205
205
205
205
205
207
207
204
204
210
207
204
205
205
205
208
209
204
205
205
205
205
207
205
204
204
205
206
204
204
205
213
205
205
205
205
205
205
208
213
205
205
205
208
204
205
205
204
204
205
205
204
206
205
205
205
205
351
205
206
210
205
204
205
206
205
204
206
206
205
205
206
204
209
205
207
207
205
208
207
207
205
206
204
204
205
204
205
209
205
208
208
205
219
205
205
205
205
205
206
205
209
205
204
205
213
208
205
205
205
205
205
206
205
206
209
206
205
915
205
204
205
209
205
205
205
205
205
205
205
205
205
206
205
205
205
205
205
204
205
205
205
205
204
205
206
209
205
215
205
689
205
205
205
206
205
207
204
204
206
204
204
207
205
205
205
205
205
205
205
205
207
206
205
205
204
212
205
205
207
206
205
205
205
206
206
205
205
212
205
207
205
207
205
204
204
204
205
205
206
205
205
205
205
205
207
205
205
208
207
205
205
204
205
205
214
205
205
206
205
205
204
212
205
207
210
205
204
205
204
207
205
204
205
204
205
211
205
205
205
205
205
205
206
206
205
205
206
205
205
205
204
216
204
204
205
206
205
205
212
205
211
206
204
205
205
218
211
210
204
207
204
208
205
205
206
205
205
205
208
207
208
400
211
206
205
204
208
206
207
205
205
205
205
205
206
205
205
205
208
204
205
205
205
205
206
211
204
204
205
205
209
205
205
205
205
206
208
204
204
205
207
205
205
205
205
205
205
205
205
205
205
205
206
204
205
205
204
205
205
205
205
205
206
205
205
206
205
205
206
205
204
207
205
205
210
205
205
205
205
205
205
205
205
283
204
205
207
206
205
205
205
205
216
205
205
205
205
205
205
204
206
205
204
214
205
205
205
205
205
205
205
205
205
208
205
205
211
207
207
205
205
205
205
205
207
205
210
205
206
205
205
205
205
205
205
906
207
205
205
205
205
205
205
205
206
205
206
206
206
204
205
204
205
207
205
209
213
205
204
207
205
205
205
204
205
204
204
205
205
205
205
205
206
207
205
207
373
209
205
204
205
205
205
205
205
207
205
205
205
205
205
205
206
205
204
205
204
204
205
205
205
205
205
205
205
205
215
205
205
205
205
206
205
211
204
205
205
230
205
205
205
210
207
205
205
208
204
219
204
205
205
205
205
205
205
205
205
205
205
205
205
205
204
204
205
207
205
205
209
205
315
205
205
206
205
207
205
205
205
205
205
205
205
206
205
205
205
212
205
206
207
205
205
205
205
205
204
213
205
205
205
205
205
205
205
207
205
205
205
205
204
204
206
205
206
205
205
205
214
205
205
207
205
209
205
205
205
204
206
204
205
205
205
205
205
206
206
207
221
205
204
204
205
205
205
205
205
205
205
205
205
207
205
204
205
204
204
205
207
205
205
205
208
205
209
208
209
205
205
205
207
206
205
205
205
206
205
204
205
206
204
204
207
208
208
205
207
205
205
206
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
211
208
207
205
205
205
205
205
205
205
205
206
206
204
209
204
225
205
207
207
205
205
205
205
205
205
205
208
204
205
205
205
205
205
211
205
205
212
204
205
206
205
205
205
205
205
209
205
204
204
207
204
204
206
205
205
207
204
205
205
205
204
204
204
205
205
205
204
205
205
205
210
205
205
205
205
205
205
204
205
207
205
204
205
206
205
205
205
205
206
215
204
205
205
205
211
207
205
205
205
206
205
205
205
204
205
205
205
214
208
207
205
209
205
205
210
205
215
204
204
205
206
205
205
205
205
205
205
205
205
206
205
205
204
205
209
224
205
205
205
205
205
204
206
210
208
206
205
206
209
205
205
205
205
207
210
204
205
205
205
206
205
209
205
205
219
205
207
208
204
205
205
205
205
204
205
211
209
205
207
205
205
205
205
205
204
208
205
205
210
205
207
278
205
205
204
205
205
207
214
205
208
206
205
205
205
205
205
205
209
204
208
204
213
205
207
206
204
205
205
205
205
204
205
204
205
205
207
205
205
205
205
210
205
206
212
205
209
205
205
205
206
205
205
205
205
205
204
204
205
204
207
205
205
205
205
204
205
216
205
205
205
205
205
209
207
205
205
205
211
204
205
204
205
205
214
207
204
205
210
205
205
205
207
205
204
204
205
210
205
205
206
204
204
205
205
208
207
205
205
205
205
214
205
204
204
205
210
204
204
217
205
205
206
207
205
205
205
204
205
206
207
205
207
205
205
205
205
205
495
206
204
205
205
205
205
205
205
204
205
205
205
205
214
204
205
204
205
205
205
206
209
205
205
206
204
231
206
205
205
205
204
205
207
206
208
205
204
205
205
205
208
205
205
205
206
209
205
205
205
205
206
205
205
205
205
205
205
205
205
205
204
208
204
205
208
205
205
205
207
207
205
205
205
205
204
206
205
205
205
205
205
207
205
205
205
204
218
205
210
205
205
205
207
205
205
210
205
208
206
206
205
204
205
205
205
205
205
205
206
204
205
205
204
205
216
205
206
205
205
205
204
205
209
205
205
208
205
205
206
205
204
205
204
205
204
205
205
205
205
205
206
204
205
220
204
205
212
211
205
205
205
206
205
205
221
206
205
205
207
205
205
205
205
205
204
205
206
205
211
217
210
205
215
205
207
205
205
205
205
204
204
209
207
209
205
205
205
207
206
205
206
207
204
205
205
205
205
208
208
205
205
209
205
204
205
205
209
205
368
205
205
205
205
215
205
204
207
205
206
207
205
210
205
210
209
205
204
204
205
213
205
206
206
205
209
207
204
205
205
207
204
204
205
205
204
205
205
205
205
206
205
211
205
205
207
205
205
223
205
206
204
204
204
204
207
205
205
205
205
205
204
205
205
207
205
384
206
205
205
205
205
208
208
205
204
211
205
205
209
205
206
204
205
206
205
220
205
205
205
213
205
205
217
205
205
204
204
205
205
204
204
204
207
207
205
205
205
205
205
205
204
204
206
205
205
205
205
211
205
205
206
205
205
204
213
205
205
205
205
209
206
207
205
205
205
206
205
213
205
205
205
205
205
205
205
204
206
207
205
205
205
205
205
205
211
205
205
205
204
204
205
205
204
205
206
206
205
206
205
205
205
205
206
204
205
205
205
205
206
205
*
205
204
205
216
205
205
205
205
210
204
205
207
204
204
204
205
205
205
205
205
205
205
205
205
205
204
205
205
207
208
205
208
214
230
206
208
205
210
204
214
205
205
205
205
205
209
206
204
205
205
205
204
205
205
205
205
205
204
206
208
205
205
215
208
205
205
308
205
205
205
205
208
205
204
205
207
207
205
205
205
205
215
207
205
209
205
205
205
205
205
205
205
205
208
204
205
204
204
204
220
205
205
205
205
208
205
205
205
205
204
204
205
205
205
207
205
205
207
205
205
205
204
205
205
208
205
205
205
206
205
205
208
206
205
205
204
204
205
205
207
205
205
205
206
205
208
207
204
205
211
205
205
205
205
205
208
205
205
206
213
204
205
205
212
205
207
205
211
205
205
204
205
213
205
204
205
205
205
206
205
204
205
205
205
205
205
205
205
205
204
208
205
205
204
205
205
204
204
205
205
205
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
205
207
205
204
205
205
209
207
205
205
205
205
209
205
207
207
204
207
204
205
204
207
205
205
205
205
205
205
206
206
205
204
205
205
205
204
205
205
205
205
210
205
205
204
204
204
207
205
204
205
205
205
205
223
205
205
205
*
205
204
205
205
205
206
206
205
205
205
205
205
205
204
205
205
977
205
929
208
205
205
205
205
206
205
205
204
205
209
204
205
205
206
206
206
205
205
205
204
205
205
205
205
205
206
205
205
222
205
205
205
206
205
206
209
211
205
205
205
205
205
205
205
206
212
205
205
206
205
205
205
205
206
209
205
205
206
205
205
205
205
205
206
204
207
209
205
205
213
205
205
205
205
205
205
208
206
205
205
208
205
207
205
205
205
220
204
205
235
207
205
205
205
205
204
205
205
205
205
205
207
205
205
206
205
204
205
205
204
205
205
205
205
346
213
205
207
205
205
204
204
204
205
211
205
205
205
205
205
204
205
204
204
205
205
206
205
204
207
209
205
205
205
219
205
205
206
205
209
205
205
205
205
205
212
514
213
205
207
208
205
205
205
213
204
205
213
205
206
205
206
206
211
205
206
207
208
207
205
205
207
205
205
205
206
205
210
205
208
206
205
210
205
205
205
205
206
205
205
204
205
209
208
206
207
219
205
205
212
205
206
210
205
207
206
207
205
205
205
205
205
205
206
205
205
206
206
205
207
205
212
207
205
205
205
205
205
268
205
205
205
207
206
209
206
205
204
204
205
206
209
205
205
205
215
205
205
205
208
205
207
205
206
205
205
205
205
205
207
207
420
205
205
205
204
205
205
205
205
205
212
205
207
205
207
204
205
205
204
205
205
208
205
206
206
205
204
208
205
210
204
205
206
205
205
205
205
205
213
205
205
213
204
206
205
205
205
213
205
211
205
205
205
205
205
208
205
204
204
213
205
205
209
205
205
205
206
208
205
206
205
205
206
205
217
205
204
205
205
206
205
205
205
205
205
206
206
205
204
208
205
204
204
206
205
204
205
205
205
205
205
208
205
209
206
210
205
208
205
204
205
205
205
205
205
207
217
205
205
205
205
204
206
209
206
205
205
204
206
205
205
206
205
208
206
205
205
205
205
205
205
205
205
205
205
205
205
205
205
725
205
207
205
204
205
205
204
205
205
204
204
204
205
205
205
208
213
210
210
208
205
206
205
208
204
207
208
204
204
206
206
205
205
205
205
205
204
205
205
205
205
207
205
205
205
204
210
205
206
205
205
206
205
205
206
213
1065
205
205
206
206
204
204
205
205
207
299
207
205
205
205
211
213
205
208
204
205
205
206
205
205
204
205
205
205
205
205
209
206
205
205
205
205
204
204
204
205
204
209
205
1073
205
205
205
205
205
205
205
206
204
205
205
209
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
206
204
211
206
205
205
205
207
205
205
205
205
215
205
205
207
205
205
206
204
211
205
205
204
205
205
205
205
205
205
205
205
207
209
209
205
204
208
211
204
205
205
205
207
204
206
205
205
205
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
205
209
214
205
205
207
205
206
205
205
205
205
205
204
204
204
205
205
205
205
205
205
205
205
205
211
205
204
205
205
209
213
205
204
204
204
204
205
205
214
205
205
205
207
205
208
205
207
207
207
204
205
205
204
204
205
205
205
205
205
206
205
204
207
206
205
205
205
207
205
205
206
269
205
209
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
204
206
204
204
205
205
205
205
216
205
207
214
205
205
206
206
205
205
205
205
204
204
212
215
218
206
205
206
205
205
206
209
205
205
205
205
205
205
205
205
207
205
205
208
205
208
204
205
206
329
205
205
205
205
214
205
205
205
207
209
205
205
205
205
208
205
205
211
215
205
205
205
205
205
214
204
209
204
205
204
205
204
205
205
205
205
210
216
205
205
205
205
205
205
206
208
205
205
204
205
214
204
208
205
207
206
205
209
205
205
205
214
205
204
204
204
205
213
204
206
205
206
205
205
209
205
205
206
209
205
204
205
204
213
209
205
205
206
206
205
205
204
205
205
205
208
205
205
204
207
205
204
211
205
208
205
205
205
204
205
205
213
205
206
205
208
205
204
205
206
205
204
205
209
205
205
205
215
205
205
205
205
205
205
205
204
205
205
211
204
207
205
206
206
207
205
205
205
205
206
207
205
205
205
205
205
205
204
204
204
208
205
205
208
206
205
206
205
215
214
205
205
215
205
205
204
204
205
574
204
205
205
205
205
205
210
205
205
205
205
205
207
205
205
205
205
204
306
204
205
204
205
205
205
205
205
205
205
204
205
205
204
205
204
205
402
205
204
205
207
205
205
205
205
205
207
205
206
221
205
208
205
205
205
205
204
205
204
205
205
204
219
205
207
208
206
206
205
211
364
205
205
210
205
204
205
204
205
204
205
205
205
205
207
205
209
205
270
204
205
205
206
206
205
205
204
212
204
217
207
205
205
205
205
205
205
205
205
205
204
205
205
205
204
209
210
207
205
205
206
205
205
205
205
205
205
205
208
206
204
204
204
210
204
204
204
205
205
205
205
205
206
205
205
205
205
205
205
205
205
204
205
204
205
205
204
205
205
207
205
205
205
205
205
205
205
207
205
204
205
205
205
205
204
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
212
207
205
212
205
205
205
205
205
208
206
205
206
208
205
205
204
204
204
206
206
204
205
205
205
205
209
205
205
205
205
205
205
205
204
210
204
205
205
204
205
213
205
205
205
205
205
206
205
208
206
205
205
207
205
205
205
205
205
205
205
207
242
204
207
205
205
205
207
213
205
205
205
205
204
209
205
204
205
204
205
205
205
205
205
205
205
205
205
206
205
205
204
205
205
205
206
205
213
205
205
205
205
212
205
205
205
205
205
205
205
608
218
209
204
205
205
205
205
205
215
205
205
205
205
205
206
205
205
204
204
206
205
207
205
205
205
205
205
205
205
205
205
205
205
205
206
209
205
204
205
205
205
205
214
205
212
206
205
205
205
205
205
299
206
205
205
210
204
204
205
207
205
206
205
209
205
207
205
205
205
205
205
205
204
205
204
204
205
205
205
205
205
205
204
205
205
207
205
205
205
209
205
205
206
218
205
205
205
205
205
204
205
214
205
205
205
208
205
205
205
204
206
205
204
205
205
206
205
205
210
205
205
205
208
204
205
205
205
205
208
206
204
205
205
207
207
205
211
205
207
211
205
204
207
205
208
205
205
223
207
207
205
245
207
219
205
205
205
205
205
212
211
205
205
205
205
205
205
204
205
206
205
213
205
206
205
205
205
205
209
205
205
213
206
205
205
204
205
205
205
204
205
206
207
205
208
205
205
213
206
205
205
204
205
208
207
205
564
205
205
205
205
205
205
205
209
204
205
209
204
204
207
205
206
205
205
205
208
208
205
207
205
206
212
208
205
205
205
209
204
205
205
204
206
205
207
205
207
205
205
205
205
205
204
206
204
204
205
205
205
205
205
205
205
205
205
206
207
209
205
205
204
205
204
204
205
205
206
205
205
205
205
205
207
205
205
204
207
206
206
207
204
210
205
207
205
213
205
205
205
205
205
210
205
205
205
204
206
205
207
207
206
208
204
205
205
205
205
205
205
205
205
204
204
207
205
211
205
213
219
207
205
205
205
205
209
205
205
205
204
204
204
209
205
205
206
207
205
205
206
205
205
205
206
205
205
205
205
205
207
205
205
205
205
205
204
216
205
204
205
205
205
205
205
205
205
206
204
205
211
205
205
214
205
205
207
204
210
205
205
205
208
205
205
205
205
205
205
263
205
205
205
205
205
209
210
208
205
206
209
204
205
204
205
205
206
205
205
206
205
205
205
206
208
205
206
204
224
204
213
207
207
205
207
205
204
205
207
212
207
205
205
207
204
205
216
208
403
205
205
205
205
205
205
205
205
205
205
205
204
204
206
204
205
205
206
205
205
207
205
205
204
205
205
206
205
205
205
204
207
204
204
205
204
216
205
205
205
204
207
205
204
206
205
205
205
205
205
204
205
204
205
205
205
205
207
205
205
205
205
208
208
205
205
245
205
205
205
208
205
205
205
205
207
206
210
207
208
205
205
205
204
205
205
205
207
205
206
205
205
205
205
211
206
206
204
205
205
205
205
205
206
205
208
205
205
207
206
206
205
205
206
266
204
204
204
210
205
208
205
205
205
205
209
204
206
205
205
205
204
205
208
205
205
205
205
205
205
206
205
208
205
205
205
210
205
205
206
206
204
205
205
205
207
205
207
205
207
205
205
206
205
218
206
592
219
205
204
205
205
205
205
205
205
205
205
210
205
212
204
205
204
204
204
204
217
205
204
205
205
205
205
205
207
205
206
205
206
205
206
205
205
205
205
205
213
206
210
205
205
206
205
205
435
205
208
204
204
205
205
205
205
205
205
205
205
208
205
210
205
209
205
210
204
205
216
204
207
205
205
205
206
205
209
205
206
208
205
205
204
205
210
207
205
209
205
205
205
214
205
206
205
205
212
205
205
204
204
204
204
205
208
205
206
209
205
206
206
205
205
204
208
204
214
205
204
205
205
205
205
205
205
205
205
204
1195
205
204
205
205
205
204
205
205
205
209
206
204
205
206
205
204
205
205
208
205
205
205
205
205
205
205
205
205
205
205
205
206
205
218
205
205
205
214
206
205
208
205
206
205
205
205
205
205
206
205
205
205
207
207
205
205
206
205
204
205
205
205
205
207
218
205
205
205
205
207
205
207
205
208
205
205
204
209
206
216
204
205
205
205
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
209
205
205
211
205
205
208
204
205
206
205
204
205
205
205
205
205
214
204
205
208
208
204
208
205
205
205
204
205
205
207
205
206
205
205
205
205
216
204
205
208
209
215
208
205
210
205
208
205
204
210
205
212
204
205
205
205
205
205
205
205
207
207
205
316
204
205
205
204
205
207
205
205
206
205
205
216
206
205
206
204
208
206
204
205
209
205
204
208
205
205
205
204
205
205
204
205
531
205
209
205
208
205
205
205
205
205
205
205
205
213
211
208
204
205
211
204
205
205
210
205
205
205
205
205
210
205
205
204
204
210
206
206
209
205
206
205
205
205
206
205
205
204
205
209
207
477
204
205
205
205
205
204
208
205
213
205
205
205
206
207
205
214
205
205
205
204
209
205
205
205
205
205
206
206
205
205
206
204
207
205
205
205
205
205
207
205
211
208
205
205
205
205
205
209
205
205
205
204
214
205
204
205
205
208
205
209
205
206
205
205
211
204
212
204
204
205
205
205
205
204
205
205
204
207
204
206
205
1027
204
205
205
208
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
204
204
205
205
205
206
214
205
205
205
205
205
205
207
205
204
205
205
205
205
205
205
205
206
204
207
204
204
205
207
205
206
205
205
205
205
204
205
205
205
205
206
205
205
205
205
205
206
206
207
209
205
206
206
205
205
205
205
206
209
205
208
204
204
204
205
205
205
206
205
205
205
205
206
205
207
205
204
205
205
204
205
205
211
205
205
205
204
205
204
204
205
208
205
205
205
205
205
205
205
206
205
205
205
205
205
209
205
205
205
208
205
204
205
205
205
205
206
205
205
205
205
211
205
204
206
204
206
483
205
205
205
205
205
211
205
205
204
204
205
204
205
205
205
205
204
207
205
212
204
205
204
205
205
205
205
204
205
205
205
205
208
205
208
205
210
204
205
205
206
212
205
205
205
204
204
205
205
205
205
205
205
205
205
205
208
204
205
205
205
205
205
207
205
205
593
208
205
214
208
205
204
204
205
205
205
205
210
205
208
206
204
205
205
205
213
205
206
206
205
206
204
214
204
204
204
205
205
205
206
207
205
208
205
205
205
204
204
205
204
205
206
207
269
205
205
207
205
205
204
204
204
205
205
205
205
223
205
205
205
205
204
205
205
205
207
205
205
205
205
206
205
206
209
209
204
209
1026
205
208
205
205
205
205
205
205
205
204
204
205
205
209
205
205
205
205
205
204
208
204
205
204
205
205
205
205
205
205
207
205
431
204
205
205
205
205
205
207
208
209
213
205
205
205
205
208
206
205
205
207
205
205
205
205
204
204
204
204
205
205
205
205
205
206
206
204
205
205
205
207
205
204
205
208
209
205
205
205
207
205
205
215
205
204
205
204
217
205
205
205
205
205
205
215
205
205
205
204
204
204
207
205
206
205
205
204
205
205
206
205
204
206
205
205
205
205
1010
205
210
213
206
205
204
205
204
205
208
205
206
205
207
205
204
204
217
205
204
205
204
205
205
205
205
205
205
205
207
205
204
408
205
205
574
205
205
207
205
208
205
205
204
214
206
205
205
205
205
205
205
205
205
206
205
204
214
205
205
205
205
205
205
205
205
205
212
210
204
205
205
205
205
205
205
205
205
205
205
212
205
204
207
205
205
205
205
207
207
205
204
204
204
208
205
205
205
214
213
211
205
205
205
204
205
204
205
206
215
204
205
205
205
294
205
205
206
204
204
205
204
205
206
207
209
206
205
205
206
205
207
205
204
204
205
206
205
204
205
204
205
205
205
205
207
205
205
739
205
205
206
205
207
205
205
205
209
205
204
204
205
205
205
205
205
205
205
205
205
206
207
206
205
205
205
207
205
208
205
205
205
205
205
204
204
204
204
205
205
212
205
205
208
205
205
204
212
204
207
204
205
205
205
205
205
205
206
205
207
204
206
204
205
205
211
205
206
208
205
205
208
205
204
204
206
205
205
209
206
213
205
207
210
205
205
205
205
205
205
204
206
205
205
205
205
206
205
205
209
204
208
205
205
204
205
205
205
208
205
207
205
215
209
204
212
205
205
205
207
205
205
205
205
205
205
206
205
204
206
205
205
207
205
207
205
204
204
205
205
204
211
208
205
205
205
205
205
205
205
222
205
205
205
204
207
204
205
204
205
205
205
205
204
205
204
204
205
206
204
204
205
205
206
205
205
205
206
214
207
205
207
205
205
205
205
205
213
205
205
205
205
205
208
210
209
205
205
207
205
205
205
210
209
212
204
210
211
207
207
206
205
205
209
210
208
210
209
211
207
218
207
215
209
206
212
205
212
205
209
205
205
287
214
208
205
207
205
208
215
209
205
212
205
209
209
209
204
204
216
206
208
205
213
205
205
210
208
218
207
205
214
204
205
208
205
1176
209
207
213
205
205
205
205
205
213
206
209
209
208
204
207
205
207
206
205
205
205
204
210
213
206
209
212
208
206
205
207
211
209
207
213
205
205
208
205
210
209
205
210
205
217
205
205
206
208
217
207
206
208
206
209
207
207
208
205
208
206
206
208
205
217
204
207
205
205
206
209
208
208
212
215
210
209
208
212
207
205
205
209
210
206
205
205
204
210
205
208
205
210
216
205
208
209
211
209
211
204
206
207
208
205
208
208
205
207
205
208
533
209
214
220
225
206
216
207
208
209
208
207
209
206
215
210
205
208
205
205
205
205
208
205
209
211
205
211
214
204
211
207
209
205
207
205
205
208
209
205
207
205
205
205
460
208
208
213
208
205
205
205
207
207
204
210
212
206
205
207
207
208
212
208
212
205
205
206
205
207
213
205
205
205
205
207
205
209
213
205
215
205
205
206
205
205
218
205
205
214
207
207
206
205
206
210
205
205
205
213
207
205
210
205
213
205
206
206
205
207
206
208
205
205
207
206
209
205
210
211
212
204
210
208
210
210
211
206
212
209
205
211
208
207
206
205
205
208
217
210
209
206
208
206
234
209
208
208
211
217
213
210
211
214
210
210
209
210
205
205
205
208
210
208
209
205
210
213
204
210
205
205
205
210
211
209
208
211
1019
204
208
208
209
252
206
205
210
212
210
206
211
205
212
207
209
205
205
204
211
211
209
213
212
208
205
205
207
207
205
205
205
209
205
205
206
205
208
205
206
209
209
207
205
209
205
207
212
206
206
206
205
207
208
206
206
208
216
205
205
227
207
206
206
208
206
207
205
215
211
205
206
205
213
208
216
205
206
205
205
206
205
206
216
209
206
208
205
207
206
206
208
204
211
206
205
205
207
208
205
208
206
206
204
206
205
215
205
204
210
207
206
205
206
207
206
214
205
205
207
208
205
205
204
205
206
205
210
207
211
207
205
212
208
205
210
204
207
208
205
214
214
207
215
207
205
206
206
207
205
209
205
205
204
207
205
207
207
205
207
206
205
207
206
210
205
208
204
206
204
205
206
208
206
211
205
206
205
206
205
205
205
212
204
207
213
205
210
201
205
206
206
221
205
204
208
214
209
205
211
213
207
216
211
210
210
213
210
210
207
205
205
206
204
206
206
205
206
211
211
209
211
207
205
205
208
205
204
207
205
205
207
204
207
205
207
205
206
205
205
205
205
205
204
211
205
205
204
205
205
205
206
212
205
205
205
205
205
205
204
205
205
205
205
204
205
211
205
205
205
205
205
205
210
204
208
208
204
205
205
207
211
216
208
207
205
206
205
205
205
210
206
205
205
205
206
208
205
207
207
208
205
205
208
205
206
206
208
207
206
206
206
206
205
209
206
207
206
208
868
205
207
205
206
205
205
205
205
205
205
206
206
205
206
212
206
206
210
209
205
205
206
206
205
209
208
207
205
207
207
205
207
205
212
207
209
205
205
205
212
206
206
213
205
209
215
209
207
206
208
206
205
207
205
209
210
205
211
206
205
218
206
222
208
205
205
205
206
206
205
206
208
205
214
205
211
207
207
204
208
204
204
207
205
205
205
205
207
210
209
207
205
209
206
210
211
211
207
205
205
205
205
205
212
208
210
212
214
209
207
204
207
204
205
249
205
205
205
205
208
205
205
205
204
205
206
205
209
207
205
205
205
207
209
219
210
214
214
213
213
213
213
210
209
205
205
214
205
1202
209
211
215
214
215
211
215
205
212
211
211
206
215
217
214
211
212
212
211
212
215
205
211
211
213
205
218
215
215
212
215
207
209
217
210
211
211
205
205
205
205
209
205
204
204
204
205
205
206
207
205
205
208
205
205
208
205
208
210
205
206
207
206
205
205
208
205
208
205
208
206
208
207
210
211
208
209
209
205
205
205
207
205
207
209
209
205
207
205
205
208
207
212
206
208
207
207
205
205
207
208
208
207
208
206
205
207
207
207
208
205
204
208
209
205
207
205
209
206
205
207
205
209
206
206
225
205
207
206
228
204
206
205
205
207
207
207
206
206
205
205
208
205
207
205
208
206
208
219
210
205
211
217
205
205
207
218
208
207
208
208
208
207
205
210
204
205
205
231
210
223
207
204
205
207
205
205
205
208
204
205
208
205
207
210
208
207
207
207
205
204
207
208
209
204
206
204
205
204
206
205
205
205
205
206
205
204
1789
207
205
205
206
208
205
204
466
205
205
206
205
206
205
207
205
208
206
205
205
213
205
204
206
206
206
206
206
205
207
207
205
206
205
207
211
205
210
206
204
213
205
204
205
205
205
205
205
207
207
205
207
217
206
205
280
205
209
218
208
206
205
205
205
205
207
207
205
206
210
205
205
209
215
207
209
205
211
206
206
205
208
205
205
206
206
204
206
208
297
204
204
205
207
205
205
206
207
205
206
206
205
204
205
205
205
214
206
205
205
211
212
205
205
209
207
205
206
205
206
215
206
206
205
206
205
207
205
206
205
210
215
206
205
206
208
206
206
206
205
204
206
214
210
205
206
206
205
207
205
207
206
205
205
208
205
205
206
204
206
205
205
207
207
205
205
206
205
207
205
205
205
206
207
210
205
206
206
205
205
208
207
212
209
206
206
206
207
206
232
208
205
205
210
206
211
207
206
207
206
207
205
205
206
210
205
212
206
207
205
207
205
205
206
208
205
205
206
205
212
205
205
204
347
206
205
206
205
205
205
205
205
205
205
207
208
206
206
204
205
204
204
207
205
209
211
209
205
205
206
205
205
205
205
207
206
204
204
205
204
211
205
208
207
204
205
211
205
211
206
204
207
206
207
204
205
207
206
206
209
212
212
205
205
210
206
207
205
211
204
204
205
206
205
207
205
206
205
205
206
205
206
206
208
204
356
205
205
204
207
205
205
205
206
205
209
205
207
213
205
210
207
204
205
204
210
208
206
205
207
208
207
206
205
207
206
206
205
205
206
206
205
208
205
205
207
205
205
207
208
208
210
205
204
205
205
205
205
206
205
206
205
205
206
205
216
210
220
208
206
206
206
590
209
204
206
205
207
205
211
213
256
249
249
252
246
240
244
251
247
252
249
254
254
245
244
252
249
253
253
240
241
252
247
257
220
254
248
246
249
257
250
248
239
256
247
244
251
252
256
248
252
247
249
255
235
238
238
242
244
248
262
247
252
247
253
245
247
241
248
249
249
250
239
254
249
255
250
242
219
242
247
251
253
252
257
264
254
264
266
256
255
249
267
252
249
260
250
259
270
257
262
233
244
254
265
265
264
258
261
251
259
257
268
271
259
258
263
262
262
251
248
257
258
258
258
257
259
269
262
270
262
258
253
226
261
255
264
216
236
262
257
255
257
255
255
258
257
258
266
262
268
269
255
269
264
261
257
260
254
256
264
260
250
256
216
*
1039
1044
1047
262
255
229
236
256
255
258
268
258
255
269
253
259
256
264
261
254
253
257
254
258
254
263
260
261
256
263
254
256
246
255
251
251
265
266
254
250
254
247
260
236
257
262
257
259
265
256
254
257
248
247
251
243
257
269
252
251
255
265
259
250
253
245
418
458
241
255
215
254
252
255
266
257
251
248
263
251
250
252
231
248
245
236
244
249
243
257
256
246
249
217
234
247
254
245
258
244
254
242
248
242
242
252
244
254
246
246
255
245
248
221
244
246
251
254
248
244
257
256
243
245
244
248
254
243
238
205
205
245
242
205
241
247
249
205
239
235
241
213
226
240
234
237
239
247
450
242
243
244
231
243
248
246
242
248
243
245
245
248
245
234
239
253
241
248
257
247
246
243
247
249
251
249
246
242
253
246
244
242
250
251
251
241
245
237
242
241
240
245
246
243
246
249
236
249
248
245
243
247
242
243
254
250
3555
242
246
243
235
247
254
247
253
270
246
247
249
247
247
243
250
250
238
254
247
245
244
242
254
251
250
247
249
205
209
205
204
205
206
205
205
205
206
206
204
208
223
204
205
204
205
205
205
207
207
207
206
204
205
205
205
205
206
205
206
216
208
206
205
208
207
204
204
207
207
216
209
205
207
207
206
205
204
204
206
210
208
205
205
209
209
206
205
207
208
217
205
207
427
205
211
205
205
205
205
205
205
210
219
210
205
205
205
205
206
205
205
205
207
205
205
205
204
206
205
205
205
205
206
207
207
207
206
206
205
210
205
205
207
205
206
207
206
208
206
205
205
205
206
206
212
205
206
299
204
207
204
205
204
205
207
207
206
206
206
206
205
205
206
205
205
205
205
205
208
205
208
209
208
205
210
205
205
204
206
206
207
208
205
208
205
213
208
215
205
204
206
206
205
208
206
208
205
205
205
211
205
205
208
207
205
206
205
207
206
208
204
207
219
206
207
205
207
207
207
205
206
205
204
210
205
209
206
208
206
209
205
206
204
205
205
210
212
205
205
207
205
205
206
205
205
207
205
205
205
205
204
217
205
210
205
205
209
207
207
205
205
205
207
205
215
207
205
206
206
205
205
206
205
209
208
453
206
207
205
206
211
205
206
205
205
206
208
207
204
208
206
205
207
206
206
207
205
205
206
205
205
209
204
206
206
206
205
207
206
208
206
205
210
207
205
205
205
205
206
205
205
207
215
271
205
204
205
207
206
210
205
207
209
207
208
205
207
206
205
205
211
205
205
206
213
205
206
206
205
204
208
205
205
205
205
205
213
963
207
208
205
205
205
205
207
195
207
205
205
205
205
205
205
205
206
207
205
215
205
204
205
207
207
205
206
207
205
205
205
205
204
204
208
205
205
205
207
205
209
205
207
205
206
211
205
205
210
205
207
206
208
208
207
209
213
213
206
207
205
207
206
208
210
206
207
206
205
206
204
206
205
205
206
205
205
206
213
207
205
207
206
207
206
205
206
214
207
205
207
205
216
211
205
208
207
205
207
205
206
205
205
212
206
205
205
205
205
205
207
211
210
209
207
205
205
205
205
206
205
205
205
205
205
206
206
205
205
207
204
205
205
205
205
207
207
205
205
205
205
206
205
206
205
207
210
205
576
205
205
205
206
205
207
205
210
206
204
205
207
205
206
209
205
204
205
207
206
208
208
204
206
204
208
204
205
206
205
207
209
205
205
205
208
208
205
207
206
205
206
206
208
208
207
205
206
206
205
205
205
206
206
206
205
205
205
206
208
210
209
205
206
206
207
206
206
206
206
206
205
208
205
206
205
206
205
208
206
208
207
205
208
215
207
204
205
207
205
210
206
205
206
206
208
205
206
207
204
205
207
204
206
205
217
213
207
206
208
205
204
206
206
281
206
206
205
205
206
206
207
204
205
205
206
205
206
204
205
204
206
207
205
210
205
205
205
205
205
205
205
204
210
206
205
205
206
919
205
208
207
205
206
206
207
205
210
205
205
204
206
211
206
205
205
544
206
205
205
205
206
205
205
205
207
205
204
204
208
206
209
206
205
205
207
209
210
204
204
207
205
206
206
206
205
211
214
207
205
205
208
206
204
206
206
205
206
206
206
206
205
207
205
205
205
207
207
205
205
212
206
205
206
206
205
207
207
205
206
209
212
217
318
206
206
205
204
206
206
209
207
205
205
205
205
205
206
205
206
207
205
205
205
206
207
205
206
205
205
207
205
205
205
205
207
209
*
205
205
207
205
207
205
205
207
207
207
214
206
206
207
207
210
205
206
205
207
206
205
205
205
206
204
207
207
205
210
204
205
206
204
205
206
205
206
205
206
206
205
207
205
207
204
204
212
204
206
209
208
205
205
205
207
206
206
205
205
205
208
206
204
205
209
205
208
206
205
207
205
207
207
209
212
204
205
205
206
206
205
206
206
205
206
207
206
205
206
205
206
205
206
205
207
206
207
205
205
205
207
205
206
205
206
204
207
204
207
205
207
208
205
206
205
204
204
205
205
205
206
205
205
205
205
207
207
205
209
215
206
205
206
212
205
206
205
205
205
205
205
207
205
205
205
214
205
244
206
205
207
206
205
206
205
205
207
206
210
205
205
205
208
215
206
205
207
206
205
207
207
205
206
209
205
214
207
204
205
205
206
207
205
208
207
205
205
204
207
210
205
219
205
208
204
206
205
205
209
205
211
205
205
206
205
206
208
205
208
206
205
204
207
205
636
204
207
206
205
205
208
204
206
205
207
205
205
209
211
205
205
205
206
205
207
205
214
205
207
207
206
207
205
206
205
204
204
206
205
204
204
206
205
206
205
207
205
214
206
205
205
206
205
209
207
204
208
206
207
207
206
215
206
205
207
207
206
205
208
205
206
377
204
213
206
206
208
208
207
205
205
205
205
208
205
205
205
206
206
205
205
206
204
205
207
204
205
205
207
209
206
205
210
207
205
207
205
211
204
205
206
205
206
205
208
212
205
205
206
205
205
206
205
206
205
204
204
204
205
211
206
205
205
204
205
212
205
207
211
205
205
205
204
204
206
205
205
205
205
205
209
205
206
205
212
204
205
205
205
204
204
206
205
205
205
206
205
206
205
205
205
205
206
208
210
205
205
205
204
205
205
205
205
205
205
205
205
208
205
205
205
205
205
205
204
205
205
208
205
205
205
205
205
204
207
205
205
213
205
205
205
205
204
205
205
205
205
205
205
210
205
205
207
205
205
206
205
207
205
204
204
205
205
204
205
205
205
205
205
217
204
213
208
205
205
205
205
204
206
211
205
205
206
205
204
205
213
205
205
205
205
205
205
204
204
205
204
206
207
205
205
205
206
205
205
205
205
204
205
205
205
205
205
209
205
204
210
205
205
206
207
205
206
205
207
205
205
204
204
205
205
204
339
209
205
205
204
205
205
205
205
206
213
205
205
204
205
204
210
208
207
205
205
206
205
205
208
208
205
206
205
208
204
205
204
223
205
204
205
208
209
207
205
205
210
205
207
209
205
204
204
204
210
204
205
205
205
206
205
207
205
205
205
205
205
204
204
204
207
389
205
206
205
205
205
204
205
205
205
205
205
215
205
204
208
210
204
205
205
205
211
205
205
213
205
205
205
205
205
205
205
212
324
208
214
205
205
205
205
205
205
205
207
205
205
208
205
205
206
318
204
210
206
205
205
205
205
205
205
206
205
209
214
205
205
204
204
205
216
205
205
207
206
205
206
205
205
204
205
205
205
205
214
205
205
205
205
205
205
205
205
205
206
208
204
207
205
204
207
206
206
205
206
209
205
209
208
207
205
267
205
212
204
207
205
214
205
205
209
205
205
204
205
205
205
205
205
205
205
205
204
205
204
208
205
205
205
205
205
205
213
205
205
409
205
205
204
204
209
207
205
207
205
205
205
205
205
214
205
205
214
213
205
204
204
205
205
205
208
204
205
205
205
205
205
205
205
205
205
205
209
205
205
210
207
205
204
205
208
206
206
205
207
205
205
205
206
205
204
204
204
204
204
205
205
210
205
205
205
205
209
205
205
205
215
205
204
204
204
205
204
205
205
205
205
207
205
205
205
215
205
205
205
204
205
204
204
205
205
205
205
207
204
297
205
206
205
204
205
205
205
205
210
207
204
204
205
209
206
212
205
207
205
205
205
204
205
205
204
211
208
205
205
205
205
205
205
802
205
205
205
211
205
205
204
204
205
204
204
207
205
205
205
205
205
205
206
205
204
207
205
205
205
205
206
214
204
204
204
205
205
205
206
205
346
205
208
205
205
205
204
208
207
204
205
206
205
205
209
205
208
205
205
205
205
205
208
205
206
204
205
204
204
206
205
207
205
205
205
210
209
205
217
207
205
205
205
205
205
205
204
205
205
207
205
205
204
205
205
206
205
205
205
208
204
205
204
205
205
207
205
205
205
205
205
205
205
209
205
206
205
204
207
205
205
205
725
205
205
211
209
205
205
206
206
206
204
205
205
205
208
205
210
210
494
205
205
205
205
205
205
204
205
205
208
205
214
205
209
205
205
204
205
205
205
205
205
212
209
205
204
204
207
205
205
205
207
207
210
205
206
206
205
215
205
204
204
204
205
204
205
205
205
205
208
204
205
205
205
207
205
206
205
204
210
206
211
205
205
209
205
205
205
208
205
206
212
214
205
204
206
207
205
205
205
205
205
205
205
205
205
205
217
213
205
205
205
205
204
207
205
206
205
205
205
205
205
211
205
205
205
207
205
205
205
204
204
204
207
204
205
211
208
205
205
209
205
204
205
205
205
204
205
205
205
205
204
207
208
208
213
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
209
207
205
212
209
205
205
204
217
210
205
222
206
205
206
205
204
209
205
205
210
205
287
205
205
210
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
204
204
204
204
205
205
205
205
205
209
205
205
205
205
205
206
204
205
204
204
292
209
205
205
205
205
205
205
205
206
205
205
204
206
204
209
210
205
205
205
205
205
205
205
206
205
205
205
206
205
204
205
205
212
654
205
205
205
210
205
205
205
205
205
205
205
205
204
205
205
206
205
205
205
205
208
208
208
208
212
208
208
207
209
208
208
208
208
208
220
209
208
208
209
209
208
208
208
208
208
208
208
208
208
208
208
209
208
208
208
208
207
207
213
207
208
208
211
208
208
212
208
208
208
208
208
208
208
208
211
212
214
209
207
208
208
208
215
208
208
216
208
572
210
208
211
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
220
208
208
207
208
216
208
208
218
209
208
208
208
208
208
213
211
209
208
209
207
207
215
208
208
208
208
208
208
208
208
208
211
208
208
208
207
207
207
208
208
574
208
208
210
208
208
208
208
208
208
208
208
208
210
208
209
208
208
211
209
209
209
210
211
208
208
208
208
212
208
207
208
208
208
208
208
210
207
208
208
211
208
209
207
207
211
208
208
209
210
208
208
208
208
210
208
208
208
211
208
210
208
208
209
208
210
209
208
208
211
208
211
208
207
208
208
208
208
208
208
209
208
208
208
208
208
208
210
208
208
208
208
208
208
209
209
208
369
208
208
210
208
210
208
208
208
208
208
208
208
208
218
208
208
208
209
208
207
207
208
208
381
210
208
208
208
208
208
208
208
219
208
208
208
208
209
210
208
208
213
210
208
221
208
208
209
208
208
207
208
208
208
208
208
208
208
208
208
208
209
208
210
208
207
211
208
208
208
210
208
208
210
207
208
208
208
213
208
208
508
210
208
208
208
208
208
208
208
209
208
208
207
208
209
209
207
207
208
208
211
210
208
215
208
208
208
208
215
208
207
208
208
208
207
209
208
208
208
210
208
210
207
208
209
208
209
208
208
215
207
208
210
209
208
210
208
207
210
208
208
208
212
213
208
208
208
211
208
208
211
208
208
208
210
208
208
209
208
207
208
209
208
210
208
208
208
211
208
208
208
208
212
208
208
207
208
208
208
208
208
210
211
208
208
208
208
208
208
208
212
208
208
208
208
208
215
208
209
212
208
208
208
207
207
208
208
207
208
229
208
209
208
208
392
208
208
208
210
211
282
208
210
208
211
208
208
208
208
208
208
209
208
208
214
208
208
208
214
208
209
208
208
208
208
208
211
214
218
210
208
208
208
208
208
208
208
238
210
208
208
208
207
209
208
216
208
208
208
208
208
209
208
209
208
208
208
208
208
215
208
208
208
208
209
208
208
216
210
207
208
210
208
208
208
208
215
208
208
208
208
208
208
212
208
208
211
208
208
208
208
209
208
208
208
208
212
210
208
208
208
208
208
208
208
208
208
208
211
221
208
209
208
209
209
210
208
208
208
432
208
208
208
208
208
209
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
207
208
208
208
208
208
208
208
214
208
208
219
208
209
208
210
207
208
209
208
208
208
208
208
208
208
208
208
209
208
212
207
208
208
208
208
208
208
208
208
208
207
213
208
208
208
208
212
208
445
208
208
208
208
208
208
208
208
208
209
208
208
208
208
226
209
208
211
208
209
215
208
207
207
220
207
208
211
208
208
208
208
208
209
210
208
209
208
208
207
208
208
208
214
208
211
208
208
208
208
208
208
209
208
208
208
208
208
213
208
209
208
208
208
211
215
208
207
207
207
210
208
208
208
208
207
208
208
208
208
208
537
208
216
207
208
208
208
208
208
208
208
208
209
208
208
208
212
207
208
208
208
211
208
208
208
210
208
208
208
209
208
208
209
208
207
208
208
211
208
217
208
208
208
208
210
208
208
208
208
208
208
208
208
208
209
208
208
208
208
212
208
208
212
208
207
208
208
208
208
208
208
208
208
208
208
208
208
209
208
208
208
211
209
208
208
208
208
208
208
215
207
207
209
211
207
210
208
208
208
207
208
208
208
208
209
225
211
208
208
208
209
208
208
208
208
208
208
208
208
384
208
208
208
213
208
208
208
208
208
208
208
211
208
208
208
209
208
207
208
208
208
209
208
208
211
208
208
208
208
208
212
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
208
711
208
208
208
208
208
208
208
208
208
209
208
209
208
208
208
209
208
208
208
208
208
208
209
208
210
209
208
208
208
208
220
208
210
211
208
208
208
214
208
208
208
208
213
208
208
209
212
208
208
210
212
208
208
207
208
209
208
208
209
208
208
208
210
208
214
207
208
208
212
211
208
208
208
208
208
210
208
210
208
208
208
367
208
208
208
208
208
208
212
208
208
209
208
208
208
208
212
210
211
208
212
210
208
208
209
207
208
208
208
208
211
208
208
223
209
207
208
208
208
208
208
207
208
219
210
208
209
210
207
208
210
209
208
208
208
208
211
208
209
210
209
208
208
208
208
208
208
208
1357
210
208
208
208
208
208
209
211
209
208
208
211
208
208
210
210
208
208
208
208
212
208
209
208
209
208
208
208
208
213
208
208
209
208
208
208
208
208
215
208
208
208
208
208
208
208
208
210
208
208
209
209
207
208
208
208
208
208
208
208
208
208
208
212
211
209
208
210
212
211
211
209
208
208
208
208
208
208
208
208
208
579
208
208
208
208
208
372
208
208
208
208
207
207
208
208
208
208
209
215
208
208
208
209
208
208
208
208
208
208
208
208
213
208
208
208
217
208
208
212
208
208
208
209
208
208
210
208
212
214
208
209
208
208
209
208
210
208
211
208
208
216
209
209
208
212
209
208
1005
208
208
208
215
208
208
208
208
208
208
208
208
209
208
208
208
208
208
208
208
208
208
212
210
210
208
208
214
208
210
209
211
208
212
208
208
208
211
208
217
208
209
208
208
208
210
210
207
212
208
208
209
208
208
208
211
208
208
208
208
209
210
211
208
211
208
209
208
321
208
209
208
208
208
208
208
208
208
212
209
208
208
208
208
208
208
223
422
214
214
208
208
208
210
208
208
208
208
214
208
208
209
210
208
207
208
208
208
208
209
208
208
210
210
209
209
207
210
208
213
209
210
212
208
208
209
208
219
211
242
208
208
212
208
208
208
214
208
208
209
208
208
208
208
209
208
212
208
211
208
208
208
210
208
208
208
208
210
208
208
210
214
212
393
208
208
209
208
208
208
208
207
208
208
208
212
208
208
438
208
219
209
208
208
208
208
208
208
208
208
208
208
208
218
208
208
208
208
208
208
208
209
208
208
208
208
214
208
210
208
208
211
208
204
205
205
205
205
205
205
205
205
206
208
209
205
204
205
204
206
205
205
205
205
205
205
208
206
204
204
204
205
204
205
205
205
205
206
205
205
206
385
204
204
204
204
208
205
205
205
205
205
205
205
205
204
205
212
207
207
205
206
211
206
205
208
205
205
205
205
208
205
204
206
204
205
205
205
205
205
205
205
205
291
208
208
206
205
205
204
204
205
205
204
209
205
205
205
205
205
204
204
205
205
205
206
208
204
205
205
205
204
206
205
204
205
204
712
208
207
207
205
205
205
205
205
205
205
205
207
205
206
205
215
205
353
205
205
206
205
205
205
204
205
205
204
205
205
205
205
205
205
207
205
205
206
211
206
204
205
204
205
205
205
206
204
205
205
205
205
205
206
204
210
205
206
205
205
205
214
209
205
205
205
206
204
205
204
204
206
205
209
209
205
205
205
206
205
205
575
207
205
205
205
209
212
208
205
205
205
205
207
205
205
205
205
204
204
206
205
205
205
205
205
203
205
207
207
205
207
206
204
206
205
205
224
205
205
205
206
206
618
205
212
205
205
205
205
205
210
205
211
206
209
205
205
205
207
205
204
208
207
207
205
205
205
205
205
204
206
208
205
204
208
205
205
205
204
205
206
205
205
205
209
205
204
204
206
205
204
204
204
205
205
205
205
205
209
205
205
204
204
205
205
205
205
205
205
206
205
206
205
205
205
207
204
206
205
211
205
205
205
205
205
205
206
214
204
204
205
205
207
205
*
205
208
206
205
206
205
205
205
205
219
205
205
207
205
205
210
205
205
211
207
201
201
203
202
203
200
200
200
200
200
205
202
200
201
200
200
205
200
200
200
201
200
200
200
201
203
216
200
201
207
200
203
200
209
200
200
201
201
204
200
200
200
200
214
200
379
203
200
200
200
200
200
201
203
200
202
200
200
200
200
346
200
200
200
200
203
200
200
200
200
200
214
200
200
200
202
203
202
200
200
201
201
200
200
201
202
201
201
200
200
201
202
200
202
200
207
201
203
200
201
200
200
200
200
200
200
200
200
201
200
200
200
200
200
204
200
201
200
200
201
201
200
210
200
200
201
201
200
200
201
200
200
200
200
200
200
200
200
211
200
202
200
200
200
200
202
200
200
200
200
200
200
200
200
201
200
200
205
200
200
200
200
206
200
201
200
200
201
200
200
202
202
200
200
200
200
200
200
202
200
200
200
201
200
209
200
200
201
200
200
200
201
200
200
200
202
200
200
201
202
200
200
201
200
200
203
201
200
210
881
200
206
200
200
200
200
200
200
200
201
200
201
200
200
200
205
200
200
201
201
201
200
200
201
210
200
200
205
200
200
201
203
200
201
200
200
202
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
201
200
200
202
202
200
202
200
200
200
203
200
202
202
200
201
200
203
201
200
207
200
200
200
201
200
200
201
201
200
203
200
201
200
200
200
200
200
200
200
200
200
200
201
200
215
200
200
200
200
200
200
200
200
200
200
200
200
202
208
200
202
304
200
201
200
200
206
200
201
202
205
200
200
206
203
202
201
200
202
201
200
200
213
200
212
200
200
200
201
205
200
200
200
207
203
200
200
203
201
203
200
202
200
200
200
200
201
201
200
209
200
200
201
200
201
202
200
200
200
200
200
202
202
200
200
202
200
203
200
205
200
200
200
200
201
200
200
201
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
201
201
200
200
200
200
200
201
200
203
200
200
200
200
594
200
202
201
204
204
204
214
201
200
200
200
202
205
206
200
200
200
565
201
202
201
200
200
200
200
200
202
203
200
200
209
202
200
200
204
1720
200
200
201
201
202
201
200
201
201
200
200
200
200
200
200
200
200
200
200
201
201
201
200
201
209
200
200
200
200
200
200
200
200
200
201
206
200
200
200
200
201
202
200
200
200
200
201
200
206
200
204
204
200
200
200
200
200
200
200
200
201
201
200
201
208
200
200
200
200
200
200
200
200
206
200
205
200
201
200
201
201
200
200
200
201
200
200
200
200
202
201
200
200
200
200
200
200
200
200
210
202
200
203
200
200
201
201
201
200
203
200
200
200
204
200
200
200
204
201
201
200
203
201
200
200
200
200
200
200
203
200
207
200
200
201
213
201
200
201
201
201
207
200
200
200
200
200
200
201
200
201
200
200
208
214
202
200
205
200
200
201
201
200
200
221
201
200
201
200
200
202
200
200
200
203
200
201
203
204
200
201
200
200
200
202
201
200
200
200
200
200
202
200
200
200
200
201
200
200
200
200
200
200
200
200
200
209
201
204
200
200
200
298
201
200
200
200
203
202
200
200
200
200
202
200
200
200
202
201
200
202
200
200
200
200
200
201
200
200
200
202
200
201
204
200
200
200
204
202
200
200
200
200
200
200
200
201
200
204
201
201
200
203
200
200
293
203
200
200
201
200
200
200
201
200
202
200
200
200
200
200
200
200
200
204
201
200
200
201
200
201
200
200
201
200
200
200
200
200
256
201
200
210
200
206
200
203
202
200
200
200
200
201
200
200
200
201
200
200
200
201
199
200
200
200
200
200
200
201
201
200
200
210
200
200
200
200
200
200
200
200
200
203
200
200
200
200
201
201
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
200
201
200
201
200
200
203
201
200
200
203
202
200
202
200
200
290
202
200
200
206
205
202
200
200
200
200
200
201
200
201
200
200
200
200
200
206
205
200
200
200
200
200
200
203
200
203
200
205
200
200
204
207
204
200
200
200
202
200
208
200
200
201
200
201
200
200
203
200
201
200
200
200
201
200
200
200
200
200
201
202
200
200
685
200
201
201
200
200
200
201
203
200
200
200
200
200
200
200
200
200
392
200
200
207
200
200
200
200
200
200
207
200
201
200
200
201
201
202
200
200
200
200
200
200
201
200
200
204
200
207
200
200
199
200
200
200
201
200
201
205
200
201
200
200
202
202
200
200
200
200
200
201
200
201
200
200
200
200
200
200
200
202
203
200
200
202
200
200
204
201
203
200
200
201
200
200
200
200
200
200
200
202
200
201
201
201
201
201
200
200
201
201
200
200
201
200
201
205
205
200
200
200
200
200
200
213
200
200
200
200
202
200
200
200
200
200
200
201
200
200
200
201
201
200
200
200
200
200
200
210
199
643
200
201
200
210
203
200
200
200
201
204
209
200
200
200
201
200
202
200
200
202
200
200
200
200
206
200
200
200
200
200
200
200
200
201
201
200
453
200
200
200
203
200
200
200
200
201
201
205
202
200
200
202
200
200
200
200
200
201
200
200
205
200
210
201
210
200
200
202
200
200
199
200
200
201
200
200
200
200
200
200
200
200
200
200
200
201
201
200
618
200
200
200
200
200
200
200
200
200
200
218
200
200
199
199
200
760
200
202
201
200
203
200
200
201
201
200
200
201
201
199
207
200
200
200
204
200
200
204
200
200
205
201
200
201
200
201
200
200
200
200
200
200
200
200
202
201
201
200
201
201
203
200
200
200
200
259
200
200
209
200
202
200
201
200
200
200
200
200
200
200
200
202
200
200
207
200
202
200
200
205
203
200
200
214
202
204
200
203
201
200
200
200
352
200
200
200
202
200
200
201
200
200
200
200
200
200
200
200
200
200
200
201
200
201
201
200
200
200
200
200
200
200
200
201
200
201
201
200
201
200
202
200
204
200
200
200
200
200
200
200
207
200
200
201
200
202
200
201
200
200
200
200
200
200
200
201
201
201
201
201
200
200
200
200
200
200
200
202
200
202
200
200
201
200
201
201
200
200
201
200
239
200
200
201
200
200
201
200
200
200
200
201
200
202
200
206
200
200
202
205
205
200
200
200
200
209
200
200
200
201
200
200
200
200
200
200
213
200
200
200
200
201
200
200
201
200
200
201
200
200
200
200
200
200
200
200
200
200
200
203
200
200
200
202
200
200
217
200
200
200
200
200
200
200
207
200
201
200
202
200
200
202
206
203
202
201
200
200
200
203
200
200
202
200
201
200
200
201
200
200
200
201
203
201
201
200
201
201
200
200
200
200
204
200
209
201
200
201
200
200
201
200
201
200
200
200
200
200
200
200
200
200
200
201
201
1097
202
200
200
200
200
200
200
200
201
201
200
200
200
201
201
202
200
200
200
200
200
200
200
200
200
200
205
201
201
199
201
200
200
200
202
200
200
200
200
200
201
200
205
200
201
200
200
200
200
201
203
210
200
200
200
200
200
200
200
202
205
200
201
200
200
200
200
200
201
205
200
200
201
202
201
200
200
206
202
200
200
200
201
201
200
200
200
200
200
200
200
200
200
200
205
200
200
200
200
203
200
200
200
200
202
200
202
201
203
200
200
200
200
200
205
200
200
200
201
202
201
202
201
200
200
205
200
200
200
203
203
200
200
200
200
200
200
200
200
201
200
200
200
200
200
200
201
200
200
200
200
200
206
201
200
200
200
200
200
1084
201
201
200
200
200
200
201
200
201
200
200
202
200
295
200
203
200
200
200
200
200
202
200
200
200
200
203
200
200
201
205
200
201
210
200
201
202
200
200
201
201
200
202
200
201
200
200
745
200
200
200
200
200
201
213
200
200
200
204
200
200
200
201
200
200
228
200
200
201
202
200
200
201
201
199
201
200
206
200
205
200
201
215
200
200
201
200
200
201
200
200
201
200
201
205
200
200
200
200
200
200
209
200
201
200
202
200
200
200
201
200
200
200
201
200
199
227
201
200
201
200
200
200
200
200
200
200
255
200
200
200
201
207
201
204
200
200
200
210
201
200
202
200
200
200
200
200
211
200
200
200
200
200
200
200
201
200
200
200
201
200
200
201
201
200
206
200
203
200
200
207
201
200
200
200
200
200
200
200
202
204
200
206
200
200
209
200
201
200
200
208
200
200
200
200
200
201
201
200
200
200
200
200
200
200
200
200
200
200
200
205
200
203
200
200
200
201
200
200
200
200
200
201
200
200
200
200
200
201
200
200
200
200
200
200
200
200
200
202
201
200
201
200
200
201
200
200
202
200
200
201
200
211
203
201
200
202
200
200
200
200
200
200
200
200
207
201
200
201
200
200
200
200
200
200
200
200
200
200
200
200
200
205
200
314
201
200
201
201
201
200
202
200
200
208
200
200
200
201
203
200
200
201
201
200
200
200
200
202
207
201
200
205
200
202
200
201
200
200
202
200
200
200
200
200
200
203
201
200
207
200
200
201
205
200
217
202
201
201
200
200
204
209
200
200
202
210
202
201
200
200
200
200
200
200
200
200
202
205
200
200
200
200
201
201
201
206
201
200
200
200
206
200
200
200
200
200
200
200
200
207
201
200
204
200
200
200
200
200
200
200
200
204
201
200
200
199
203
202
200
200
200
200
200
201
200
200
200
200
200
200
200
200
200
201
200
200
207
200
200
200
200
200
202
200
203
200
336
200
200
200
201
200
200
200
202
201
200
201
200
201
205
200
200
210
199
200
200
200
200
200
200
200
210
201
200
202
200
200
200
200
200
201
200
201
200
202
200
200
200
200
200
201
200
207
220
200
204
200
200
204
204
205
211
200
200
200
200
202
200
200
200
207
200
790
201
218
201
202
200
203
200
200
200
200
209
200
200
201
202
209
202
200
200
200
201
203
200
200
200
201
200
200
200
200
201
200
200
201
201
200
201
200
202
204
203
201
200
200
200
200
200
200
200
202
201
201
200
200
200
202
200
200
200
201
202
200
201
200
200
201
201
200
201
200
200
201
201
202
200
200
200
200
200
201
207
216
200
200
202
205
200
203
203
200
200
204
200
200
200
200
200
201
200
201
201
200
200
204
201
200
200
204
200
201
205
200
200
201
200
200
200
200
200
200
201
200
203
201
201
204
203
200
200
204
200
200
200
200
201
200
205
200
200
200
200
201
202
200
200
200
201
200
205
210
201
200
199
200
200
200
200
200
200
200
205
201
200
200
200
200
201
200
200
200
200
200
200
200
200
200
206
200
200
209
200
200
201
200
200
200
200
202
200
204
200
200
200
200
200
200
200
200
200
200
200
200
200
201
200
200
200
201
201
201
201
200
216
200
200
200
201
205
202
200
200
200
218
200
201
203
200
200
200
200
202
200
200
204
200
200
200
200
200
200
200
200
201
209
200
200
200
200
202
201
203
200
200
200
201
200
200
200
200
200
203
200
200
200
200
203
200
201
200
200
200
201
200
200
201
200
204
207
200
200
200
200
200
200
200
200
200
200
209
200
200
200
200
200
200
202
200
602
200
205
200
200
200
200
200
200
200
200
200
200
200
200
200
200
203
206
200
200
200
200
200
200
201
200
200
200
200
200
200
200
200
206
203
200
200
200
200
200
202
203
200
200
201
200
209
200
201
200
207
213
211
200
202
201
201
203
201
202
200
200
200
204
202
200
210
200
203
204
200
200
200
201
200
200
202
200
200
201
200
359
200
200
202
201
200
204
200
206
200
204
203
200
200
200
200
200
200
201
200
200
200
200
200
200
203
203
200
202
200
200
200
200
203
203
202
201
200
200
205
200
200
202
200
201
202
200
200
201
200
201
200
210
200
200
200
200
200
200
200
200
201
200
202
201
201
200
789
200
212
200
203
200
200
200
200
200
200
200
211
202
204
200
200
200
200
208
200
200
200
200
200
201
200
200
200
202
200
200
203
201
200
201
200
203
200
201
200
200
200
200
200
200
200
200
201
203
200
212
202
202
201
200
200
201
200
200
200
200
200
200
200
200
200
201
200
203
316
199
202
200
200
200
202
200
200
200
200
201
200
200
203
201
200
203
200
200
200
205
203
199
200
204
200
201
202
202
203
200
200
201
204
200
200
200
200
202
200
200
200
203
203
200
200
200
200
200
200
202
200
203
200
200
200
203
200
201
200
201
201
200
200
200
201
201
200
200
201
202
200
201
199
201
209
201
207
200
200
200
207
200
202
203
203
200
202
200
200
200
202
200
200
200
201
431
201
200
203
200
200
200
200
200
200
200
200
200
204
200
200
200
200
201
200
200
200
200
200
200
200
207
200
200
203
213
200
200
200
200
200
200
200
200
203
200
200
200
201
201
200
200
200
201
204
200
200
200
200
200
200
200
200
200
206
200
201
201
208
207
203
203
201
199
200
201
200
201
201
200
202
201
202
204
202
201
204
204
200
201
200
200
388
200
201
200
207
204
201
202
201
200
200
201
201
200
202
203
200
200
200
200
200
200
200
200
200
200
200
200
201
200
200
200
203
200
201
200
200
717
200
200
200
208
346
200
202
200
204
201
200
206
200
211
208
203
200
200
200
200
199
202
200
200
200
200
200
201
202
200
200
200
200
200
200
200
200
209
200
200
200
210
200
200
200
200
200
202
200
200
200
626
202
200
200
201
201
209
201
201
200
201
201
200
200
210
202
203
200
200
200
200
200
200
201
201
202
204
200
200
201
201
202
200
200
201
204
201
202
201
200
200
200
200
200
200
200
201
200
200
200
200
200
200
201
200
200
200
200
202
200
200
202
200
200
200
200
202
627
200
201
214
201
202
200
201
200
201
200
200
205
200
200
201
200
200
214
200
202
200
200
200
200
200
200
200
206
204
200
200
200
288
203
200
200
200
207
200
200
200
200
201
200
200
205
200
200
202
200
200
200
202
200
202
201
203
200
201
200
200
200
200
202
200
200
200
200
202
200
200
200
480
201
205
200
200
204
200
208
201
214
201
203
200
200
202
200
204
200
201
200
200
200
201
200
200
200
200
201
200
200
200
200
200
200
200
204
201
201
200
201
200
200
201
200
200
200
200
200
200
199
200
200
200
200
202
201
200
216
200
200
207
200
202
201
200
201
205
212
205
204
204
205
205
204
205
205
205
206
208
207
205
206
205
205
205
207
205
205
205
205
206
205
205
205
209
205
206
205
205
206
205
205
205
216
205
206
205
205
205
204
205
206
206
204
205
212
205
205
205
205
208
205
205
205
204
205
208
207
205
205
205
210
205
205
205
205
205
205
205
205
207
205
205
204
206
205
205
208
209
205
205
205
205
205
206
205
755
206
206
207
205
204
206
204
205
205
205
205
205
205
205
205
205
206
205
207
205
205
205
205
205
205
205
204
205
205
207
206
211
205
207
205
205
204
204
205
205
205
205
205
205
205
206
205
204
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
205
205
216
205
207
205
204
221
285
204
204
209
205
205
205
206
205
211
205
205
207
295
204
205
207
205
209
205
206
205
205
211
205
205
205
205
204
205
207
205
206
205
208
205
205
205
207
205
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
205
205
206
207
212
213
206
205
209
206
205
205
205
212
205
206
205
207
205
205
205
205
205
204
207
205
205
206
215
210
207
205
206
204
207
205
205
204
211
205
208
205
209
208
205
366
205
205
205
205
205
208
208
207
205
205
205
207
209
208
208
206
205
204
204
205
205
206
205
208
205
205
205
205
207
204
205
209
205
207
204
205
205
204
206
205
205
205
206
208
210
206
204
205
209
206
259
205
205
205
213
207
205
205
205
207
205
205
205
209
205
205
205
206
205
205
205
205
205
205
204
205
211
205
204
205
205
205
205
205
205
212
205
205
205
206
205
205
207
205
205
205
205
205
205
205
205
205
205
208
205
205
205
207
205
207
205
208
205
205
209
205
205
205
205
205
209
205
205
205
204
205
205
205
207
205
205
205
205
212
208
205
205
778
205
206
205
205
205
205
205
206
570
205
205
205
205
205
250
207
211
208
205
205
205
205
206
205
205
209
205
208
204
204
205
205
206
209
205
213
205
206
205
206
204
205
205
216
205
205
205
205
205
205
209
209
209
205
206
205
303
205
204
205
206
205
205
205
205
205
205
207
205
209
205
205
204
210
206
542
205
206
205
206
205
205
205
207
205
204
208
205
205
216
376
205
210
207
207
205
205
205
205
207
205
205
204
205
205
206
207
205
205
210
205
205
205
214
205
206
205
206
205
207
205
205
205
205
212
205
205
205
205
205
204
204
211
207
205
205
205
205
205
205
205
205
205
205
205
205
205
210
955
205
205
205
207
231
205
205
205
532
205
205
205
204
208
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
211
205
205
207
205
204
205
205
204
205
206
204
205
205
205
205
205
205
207
205
206
215
205
205
215
205
205
204
205
206
205
205
206
205
205
205
205
205
210
205
204
204
205
205
206
210
550
215
205
210
204
205
205
205
205
205
206
205
207
207
205
*
205
205
205
205
205
208
207
204
204
205
205
206
206
205
205
205
206
205
205
205
208
205
208
204
204
205
205
205
210
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
206
205
205
206
205
205
206
206
205
205
205
205
207
205
205
205
217
215
205
205
205
206
205
204
205
205
205
205
205
205
205
214
208
350
205
205
204
205
204
205
204
205
205
205
205
204
205
205
205
207
204
209
204
205
204
205
205
208
205
205
210
205
205
208
205
205
206
204
205
205
231
205
218
207
205
208
205
205
213
206
205
209
205
205
208
205
207
205
205
478
204
215
208
205
207
204
207
209
209
205
205
205
465
205
205
206
205
205
205
204
204
204
205
205
205
205
208
205
205
205
205
212
205
205
204
204
205
209
205
205
205
205
210
205
206
205
206
206
204
204
205
205
205
206
212
205
205
205
206
205
205
205
213
207
210
205
250
205
206
205
205
205
212
212
204
205
204
205
206
205
205
794
217
205
205
205
205
282
204
205
205
205
209
205
205
205
208
212
210
206
205
206
205
206
205
205
204
204
205
205
205
725
205
205
205
205
206
205
540
205
204
204
204
205
205
205
205
205
205
205
205
205
212
205
205
204
208
207
205
207
206
214
205
205
205
205
205
206
562
216
204
205
205
217
205
205
205
205
205
205
208
207
205
*
205
206
205
205
205
205
205
207
205
205
205
234
205
206
205
205
206
204
205
205
209
211
205
205
212
205
205
206
205
204
205
235
205
207
205
205
205
208
205
207
206
207
208
204
205
205
205
206
206
205
1318
379
205
208
205
205
205
230
205
205
204
205
206
214
205
205
287
213
205
204
205
205
205
205
210
205
205
205
206
205
205
205
205
207
204
210
205
205
210
210
205
205
205
213
205
207
257
205
205
205
205
205
206
205
205
205
205
205
204
205
205
210
205
205
206
205
205
205
762
204
204
205
204
205
205
207
206
205
205
209
206
235
205
205
205
205
297
205
205
205
205
205
205
205
205
209
205
208
205
207
206
205
207
211
205
333
205
206
205
205
210
207
205
209
205
205
205
205
204
205
205
205
205
204
212
205
205
256
206
207
205
205
210
724
206
205
211
205
205
205
205
205
205
661
205
205
210
205
210
204
205
207
209
205
205
204
207
205
206
205
205
206
206
213
204
208
205
205
205
205
206
205
205
205
206
214
205
205
206
205
204
205
216
205
205
206
205
207
205
205
252
258
249
252
220
248
247
247
529
251
251
268
255
264
257
253
241
257
249
257
255
259
254
980
238
250
254
257
253
268
257
262
267
261
255
254
251
257
257
257
251
262
256
262
256
247
249
254
241
257
217
248
223
231
248
256
256
223
259
257
265
255
244
239
255
258
264
510
251
256
253
258
256
231
256
257
257
265
253
257
320
255
271
258
265
262
250
247
258
309
259
259
254
256
265
252
259
267
262
264
258
256
365
254
252
253
253
254
235
268
252
261
257
262
267
261
266
259
265
220
263
262
*
254
264
252
257
264
261
252
252
262
259
221
263
256
273
254
254
250
259
245
265
256
258
235
276
249
255
253
250
262
420
257
252
254
256
257
258
262
256
258
214
265
254
257
255
259
269
263
259
250
934
219
234
250
250
257
252
253
260
301
253
261
258
252
254
256
258
255
252
253
250
256
255
259
228
268
250
255
259
259
254
257
234
259
252
251
253
245
260
268
261
263
262
258
257
240
260
260
256
263
259
254
266
255
335
258
246
251
256
246
255
782
256
256
253
259
261
253
268
258
227
254
261
249
260
261
268
266
254
258
258
256
264
257
251
252
255
258
250
256
259
213
237
255
249
227
269
219
256
356
254
254
253
256
253
256
244
256
244
236
249
251
244
425
249
250
230
255
246
256
259
256
247
265
261
255
303
248
257
250
982
263
258
262
217
251
245
248
256
254
263
254
256
252
248
252
393
255
256
261
251
350
257
251
268
598
252
257
349
260
254
260
262
253
252
372
252
242
693
253
251
251
232
229
257
443
266
250
253
256
250
249
248
250
248
233
252
255
221
253
255
257
249
218
249
256
256
249
246
253
246
250
256
258
256
253
243
251
262
261
256
205
210
205
204
205
204
211
208
205
205
208
205
205
206
210
205
205
204
205
205
212
205
247
205
205
205
205
686
205
207
205
209
205
205
211
205
205
525
205
204
205
205
205
205
205
214
205
205
205
205
205
205
204
208
299
205
205
205
205
205
207
205
212
205
205
211
205
213
205
205
205
205
205
204
209
205
212
205
205
205
205
468
204
205
204
205
214
205
1466
205
207
214
205
205
204
205
205
205
205
205
205
610
205
213
207
207
205
219
206
205
205
205
209
205
207
205
204
206
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
204
205
205
206
674
206
205
210
205
205
205
212
204
205
217
205
205
205
206
205
205
205
205
205
205
204
208
204
205
206
205
216
205
205
205
205
204
205
204
205
209
204
205
205
400
205
204
205
207
205
204
206
205
204
205
205
205
205
205
209
209
480
206
205
205
205
207
206
206
206
205
205
208
214
205
204
205
204
205
205
205
205
354
205
205
205
205
205
204
205
205
205
205
205
205
206
215
208
205
204
205
212
205
209
205
205
209
205
205
205
205
215
205
207
213
205
205
204
206
205
206
205
205
206
1523
206
205
205
205
204
205
204
205
204
204
205
205
295
205
205
206
205
216
221
205
207
224
205
205
205
205
205
205
210
205
205
204
209
216
205
205
204
207
205
205
206
205
205
205
205
205
205
205
210
431
205
204
205
206
259
205
205
205
444
207
205
336
208
205
204
206
206
205
538
205
205
205
211
205
206
208
211
328
205
205
205
*
205
529
205
205
205
205
213
205
*
207
456
207
205
205
206
205
205
205
205
205
214
205
212
205
205
205
205
204
204
204
205
205
205
205
205
205
207
205
205
205
716
207
205
205
206
212
205
205
207
205
204
205
205
205
205
205
207
205
205
205
204
205
205
205
206
205
205
205
205
205
205
205
206
206
556
422
204
204
206
206
207
211
205
205
377
205
205
206
205
220
204
205
207
212
205
205
205
205
210
205
205
205
210
208
204
205
204
205
205
207
205
206
205
205
205
206
205
205
205
205
205
206
205
205
205
205
206
205
205
208
205
244
204
206
206
207
461
204
205
205
205
207
207
334
206
207
205
205
205
204
1068
209
204
204
205
205
205
205
205
205
208
205
205
499
205
205
205
205
204
209
206
207
205
205
205
205
205
205
204
205
205
204
205
205
205
205
205
209
207
206
206
207
207
205
205
204
204
207
205
204
206
205
205
205
205
205
205
205
207
205
207
205
205
204
212
204
205
208
205
568
207
205
204
365
205
204
205
207
205
205
205
205
207
379
205
205
205
205
205
206
206
205
205
208
205
205
204
205
205
205
205
205
205
205
205
207
207
205
204
205
213
211
205
205
205
208
205
205
304
206
449
205
204
204
204
208
205
205
205
207
315
205
205
205
205
516
212
205
206
204
207
205
514
207
205
205
213
205
205
1239
205
205
208
205
205
205
205
207
205
205
205
207
204
205
211
206
205
205
205
205
205
205
205
205
205
321
207
205
204
205
205
205
209
205
205
205
205
215
205
205
205
214
209
257
213
210
204
205
204
205
213
205
206
205
207
205
205
205
205
207
208
205
204
205
205
204
205
205
204
207
205
205
465
205
205
205
205
205
207
214
205
206
414
212
205
204
208
204
205
205
205
206
206
205
205
206
216
205
303
205
206
208
205
206
205
205
206
210
205
205
205
205
205
204
205
206
204
408
205
205
206
209
206
206
204
205
205
564
218
205
205
205
205
418
205
205
209
205
210
205
205
205
205
208
205
205
205
205
204
204
204
207
205
205
205
205
206
205
207
205
213
205
217
205
205
207
213
206
204
205
206
205
205
206
205
524
205
205
208
207
206
205
205
205
205
254
205
205
778
204
205
214
205
205
205
205
205
205
205
205
205
205
205
205
206
205
204
211
206
205
204
207
204
204
205
205
205
205
205
205
205
205
205
205
208
204
205
205
205
205
210
333
204
204
205
223
205
463
205
205
205
206
205
205
205
205
301
205
205
204
205
205
205
208
205
211
205
206
209
207
205
205
205
207
*
205
207
205
207
209
205
205
205
*
205
214
205
205
205
204
205
205
204
208
205
215
205
204
204
205
205
208
205
205
210
205
214
205
205
205
205
205
205
205
205
205
205
205
209
206
205
205
205
204
204
205
205
211
205
363
205
205
205
205
206
205
210
205
205
205
205
205
205
206
205
205
204
204
205
204
207
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
208
212
206
205
214
205
204
263
205
205
205
206
347
205
208
205
209
205
205
206
205
207
205
209
204
204
204
205
204
205
204
205
205
205
205
209
205
206
208
347
222
206
205
205
205
205
206
205
205
204
210
419
204
204
205
205
205
205
205
205
205
206
204
205
205
205
*
205
*
205
205
208
205
205
207
206
205
206
205
205
204
204
205
205
214
205
205
205
205
217
205
205
205
207
212
205
205
205
205
204
660
204
205
214
205
205
205
205
205
205
205
206
205
205
205
205
205
205
204
205
205
206
205
205
274
205
204
204
205
205
205
205
206
205
205
207
205
205
208
205
209
205
208
205
205
209
205
205
214
204
205
208
205
205
640
205
205
204
205
205
208
205
205
205
205
205
205
204
205
205
205
211
205
205
206
205
260
204
205
206
205
206
206
205
205
205
204
205
206
206
205
205
205
206
205
205
204
204
208
205
206
205
210
556
208
*
205
204
211
205
206
205
205
217
205
205
205
206
205
205
204
284
205
209
205
215
205
208
204
204
204
205
205
206
205
205
209
205
206
205
206
205
207
205
205
211
205
220
205
206
205
205
205
205
205
205
204
205
205
204
343
205
205
205
*
205
205
212
208
205
230
205
206
205
205
442
205
204
204
204
209
205
207
205
205
300
205
206
398
206
208
234
205
205
207
208
205
205
204
206
205
205
205
205
205
453
205
205
205
208
212
212
205
205
221
208
205
205
205
205
205
205
205
212
207
205
214
209
204
204
204
205
205
207
206
205
205
205
205
205
427
205
205
205
214
205
205
205
217
205
209
205
206
205
1126
205
206
205
206
205
205
208
209
205
205
210
205
206
205
205
210
205
205
*
205
204
205
209
206
205
316
204
204
205
205
205
205
205
206
205
205
214
209
204
206
209
205
205
206
204
215
204
204
206
205
205
204
205
205
205
205
205
214
211
214
205
205
206
210
205
205
206
205
205
205
207
209
205
353
205
205
205
205
208
205
205
206
205
205
205
211
205
205
205
205
205
207
204
209
204
205
205
205
205
205
205
205
205
205
206
210
205
207
208
205
206
205
205
205
322
207
204
210
205
206
220
208
205
205
206
205
205
205
206
244
205
210
205
204
337
205
205
205
205
205
206
205
205
205
205
205
207
205
208
205
205
208
205
205
205
205
205
205
207
204
205
205
207
204
205
204
205
205
205
205
207
204
205
211
205
205
206
205
205
205
205
205
209
204
205
208
204
205
211
206
205
205
205
209
205
205
205
205
205
205
205
205
205
207
210
205
205
204
204
205
207
205
211
205
205
205
205
206
205
205
205
206
205
1364
209
205
205
206
205
206
206
205
204
205
210
210
205
662
205
204
204
204
205
204
205
205
205
204
*
212
205
205
205
205
205
205
205
208
204
206
205
216
205
204
205
205
207
205
204
205
205
209
205
214
207
205
206
205
209
205
205
205
205
205
204
207
205
205
205
205
205
205
205
205
205
205
449
205
205
205
205
204
206
205
204
204
210
205
276
204
278
205
205
205
206
205
205
205
207
206
321
204
205
206
207
205
205
207
205
205
205
205
205
205
205
206
206
205
205
205
205
211
205
205
205
205
204
207
205
205
205
205
205
204
204
205
205
205
205
205
205
209
207
205
205
205
205
208
213
204
205
204
207
205
211
205
211
217
205
207
205
205
205
205
205
204
1134
205
205
210
205
205
205
205
205
207
205
205
205
205
204
205
205
212
205
205
205
205
205
207
205
205
232
207
205
205
204
205
211
209
205
205
205
205
211
205
210
503
205
205
205
205
216
205
205
205
205
205
207
205
205
205
215
204
205
206
205
204
205
205
206
288
205
205
205
205
205
208
213
205
205
205
205
205
204
205
360
205
205
589
205
205
209
205
205
207
205
205
205
204
213
205
205
205
206
205
205
205
205
205
205
206
205
204
208
204
204
204
205
205
205
205
205
210
208
206
208
204
205
205
205
211
205
204
204
205
244
211
205
206
205
204
205
206
205
204
209
205
205
205
205
204
206
214
205
1255
206
207
206
206
205
207
211
204
205
204
211
208
207
205
205
207
205
205
205
205
206
204
205
205
205
212
205
211
205
205
207
208
205
205
206
206
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
207
205
208
204
204
208
210
205
214
207
205
205
206
208
206
205
205
205
255
205
205
231
204
205
205
205
205
205
205
204
207
205
208
208
207
207
206
205
206
205
205
205
205
208
205
208
205
205
577
205
205
205
205
205
205
210
205
205
205
209
204
207
205
204
204
205
205
216
205
205
205
206
205
205
205
205
205
208
327
204
205
205
205
205
204
205
207
205
205
205
206
205
313
206
209
204
205
205
205
207
205
205
206
208
205
210
205
205
205
204
205
311
211
208
365
205
213
205
205
205
205
205
205
205
204
205
378
205
207
226
205
205
205
205
208
205
205
212
205
205
204
204
204
205
207
208
205
205
205
205
205
205
206
205
205
208
205
205
211
205
205
205
205
205
205
205
205
205
212
205
205
205
205
208
206
208
209
205
205
206
205
206
207
205
501
313
212
205
205
204
205
205
205
205
209
205
207
205
205
205
252
204
215
204
205
204
205
205
205
392
205
211
205
206
207
205
205
205
205
205
204
205
205
205
205
205
205
205
204
208
207
205
204
205
204
205
207
205
205
215
205
205
205
204
206
210
205
206
205
205
205
207
205
260
205
206
204
375
206
208
205
205
205
206
205
205
205
207
205
205
207
205
213
208
205
*
205
204
205
208
204
205
207
205
207
205
207
205
362
214
205
206
204
205
205
205
205
205
205
205
205
205
205
205
204
204
205
207
205
205
206
209
205
207
205
205
204
205
206
205
205
205
205
205
205
206
209
206
205
205
205
205
205
205
496
205
205
205
207
207
205
205
215
205
205
208
205
205
275
205
205
209
205
204
205
205
209
205
207
205
205
205
206
205
206
205
205
205
205
205
205
205
207
206
205
205
205
205
205
428
205
205
205
205
205
205
205
204
205
204
205
205
204
205
205
204
205
205
206
205
204
204
205
205
205
205
205
211
205
205
206
210
206
205
205
205
209
206
205
205
205
206
206
204
205
205
205
205
205
205
205
205
205
205
205
205
205
207
206
*
206
205
208
205
207
205
205
204
204
213
206
205
205
205
210
205
207
205
205
205
206
205
205
205
205
206
205
205
205
207
205
205
205
204
209
205
205
205
205
208
205
205
207
205
205
205
205
205
205
207
205
205
206
206
205
207
208
208
210
210
209
206
206
205
209
212
211
299
205
210
205
214
205
214
208
210
210
205
212
215
204
204
312
205
213
216
210
212
226
206
212
206
217
212
210
221
213
210
211
209
211
204
205
205
210
215
213
208
210
209
207
206
212
211
213
208
208
210
206
210
213
208
215
207
211
210
215
210
214
214
205
210
213
212
206
205
207
206
205
205
205
205
205
205
205
207
205
205
205
205
205
215
207
208
205
204
213
207
205
205
205
205
205
847
207
205
209
204
205
205
205
217
213
205
205
205
205
207
205
207
209
206
205
210
210
206
207
209
210
205
205
207
204
204
205
205
205
208
205
207
205
207
205
205
204
205
207
207
208
209
207
209
205
204
209
205
210
205
207
205
205
207
205
211
205
205
205
205
204
204
205
282
205
207
204
205
205
205
209
208
205
211
207
209
205
207
208
207
221
208
209
207
204
207
208
206
205
205
211
205
205
205
207
207
208
208
205
211
205
205
208
205
210
205
210
211
207
216
207
209
207
205
208
205
205
205
205
209
205
205
210
207
208
205
210
213
207
205
207
207
206
205
207
206
205
204
208
207
206
208
206
205
710
207
206
212
208
212
204
206
205
207
206
207
206
210
207
205
205
208
205
208
206
219
205
205
205
205
206
205
205
205
208
205
207
205
205
205
205
205
205
205
231
205
205
207
216
205
207
206
206
208
214
216
207
212
205
205
205
206
209
205
205
209
205
207
206
206
212
205
207
206
205
206
208
208
207
205
208
246
205
205
205
205
206
225
205
207
218
1659
205
206
206
213
207
209
205
205
207
207
208
207
205
207
205
207
205
206
205
207
206
207
207
208
205
218
206
205
213
212
205
205
206
206
207
206
206
205
209
206
206
206
208
207
208
207
205
207
209
205
207
205
205
205
205
205
217
207
205
205
205
205
205
204
205
205
209
206
205
205
208
205
207
207
207
209
205
205
205
205
205
207
205
214
205
206
205
205
205
207
204
333
205
205
208
205
206
205
209
205
206
207
207
205
207
208
205
205
207
205
207
226
205
205
206
206
206
206
205
214
206
212
206
207
205
207
208
205
206
205
219
207
205
208
205
205
205
207
206
205
207
205
206
207
246
205
206
205
208
208
207
206
206
207
206
205
205
204
205
205
205
210
205
207
205
210
205
208
205
205
205
205
206
207
205
222
209
205
205
205
206
208
206
211
205
205
208
205
205
205
204
207
205
207
209
209
211
205
205
204
207
205
205
205
206
208
205
205
209
205
204
206
219
206
207
206
206
208
205
205
212
205
205
205
206
205
205
211
213
206
208
208
205
205
204
205
207
205
208
205
207
206
206
206
205
205
205
209
206
205
207
209
206
205
205
205
205
205
207
205
207
205
205
207
207
206
206
205
205
207
206
205
206
206
206
205
205
204
205
207
205
521
205
207
205
206
206
205
210
209
207
206
205
205
208
208
436
207
205
205
207
207
205
206
208
206
205
205
209
209
206
205
205
207
206
210
205
206
208
204
205
206
206
209
208
207
209
205
205
206
204
211
206
206
206
205
207
207
207
207
213
205
205
206
208
207
206
205
212
205
205
207
207
206
204
205
212
206
208
205
205
206
206
205
286
209
205
209
205
206
205
206
205
205
205
207
208
204
208
208
205
205
205
205
205
213
205
207
205
204
207
207
205
205
211
205
207
206
207
207
204
205
206
207
205
206
205
206
205
205
205
207
207
218
206
205
205
205
206
204
206
205
206
205
204
204
205
205
206
205
206
207
205
205
205
206
206
206
207
207
206
209
206
208
206
821
205
205
205
209
204
209
206
208
213
205
211
210
207
205
205
210
205
205
205
206
210
205
206
206
207
209
206
208
207
206
206
212
*
205
205
209
208
208
205
209
207
205
205
205
207
204
211
209
208
207
206
204
206
205
205
205
205
219
208
205
205
206
205
208
206
205
205
331
208
205
206
207
205
208
209
208
208
205
207
206
205
206
312
215
209
206
206
204
205
207
206
205
205
205
205
205
206
207
216
206
215
209
205
205
207
206
206
207
204
207
207
206
207
207
206
209
215
208
205
211
207
206
207
206
206
204
205
205
205
206
205
207
206
206
207
217
207
207
207
207
207
210
206
209
207
205
214
205
1044
215
205
212
205
206
204
207
205
205
206
205
205
208
209
205
205
207
211
205
209
207
206
207
205
208
205
207
207
206
207
205
206
208
206
209
205
207
204
204
207
205
205
205
205
207
206
206
208
205
209
205
205
205
206
205
205
211
210
205
211
205
207
207
208
205
204
205
205
205
205
205
205
207
205
205
212
205
205
205
209
205
206
211
205
205
208
210
205
206
205
205
208
206
205
205
205
205
206
205
207
205
205
208
205
205
205
206
205
205
207
209
206
205
205
205
207
205
205
205
205
210
206
206
204
205
213
205
205
205
209
205
205
208
209
211
205
207
205
206
208
207
208
208
205
205
204
206
205
205
204
205
207
204
204
205
207
206
206
215
214
208
205
206
355
205
207
206
210
205
206
208
205
208
214
206
205
207
207
205
206
205
207
208
207
205
205
206
205
208
205
206
206
205
206
209
205
205
206
206
206
216
222
219
206
205
206
206
205
206
206
205
205
207
207
205
204
250
205
205
206
207
205
205
205
206
205
206
204
205
207
207
205
233
208
214
205
206
204
205
209
205
205
206
207
210
206
206
205
205
205
209
205
206
205
206
213
211
205
206
205
205
207
206
205
205
206
206
205
205
206
205
221
206
205
208
207
212
206
205
205
205
207
205
212
205
206
205
205
208
215
205
207
206
206
205
205
211
205
207
205
211
213
205
206
206
205
206
207
205
207
206
207
205
206
209
205
206
205
205
211
205
205
205
210
206
215
210
208
207
205
205
205
209
205
205
205
205
209
206
205
211
205
205
205
207
205
205
206
206
206
219
207
205
215
208
206
206
212
209
206
206
205
205
209
210
211
207
206
205
209
207
206
211
207
207
207
208
205
205
206
204
208
204
210
205
205
205
206
205
205
207
206
205
204
205
205
211
206
205
210
209
205
207
208
207
206
207
206
205
205
206
205
206
205
206
205
773
206
205
205
206
207
205
208
207
205
205
206
210
207
205
207
205
205
206
206
206
209
206
211
208
206
208
207
205
211
205
207
206
208
207
205
206
205
205
206
207
205
205
206
206
205
206
205
205
205
208
205
205
206
205
205
205
208
205
206
205
208
208
206
207
205
204
204
205
205
205
206
213
205
205
206
210
213
205
206
701
206
207
205
207
206
207
205
206
206
208
206
207
205
205
206
211
205
204
209
206
205
207
211
206
208
209
207
205
207
204
207
208
205
218
205
205
211
205
206
208
206
205
205
206
205
206
205
207
207
205
206
206
206
296
207
205
205
207
205
206
207
208
204
206
205
206
204
207
205
206
208
205
206
211
214
209
207
207
206
205
207
205
205
207
206
207
205
206
206
206
205
206
207
205
204
205
206
207
205
205
205
207
207
206
208
207
205
206
205
204
215
210
206
206
204
207
205
205
205
208
313
205
206
205
205
205
205
206
206
205
206
206
205
205
207
205
204
205
206
205
205
206
207
205
205
207
214
205
211
205
205
205
204
211
206
206
206
206
205
205
205
207
205
205
205
206
206
205
206
205
206
208
205
207
207
204
207
207
209
217
207
205
207
205
205
210
206
205
205
205
205
206
205
207
207
205
206
212
204
205
205
207
205
205
205
205
205
207
206
205
204
205
206
207
205
208
205
205
210
205
206
207
212
204
205
205
207
206
205
206
276
205
205
207
206
207
207
207
209
206
260
206
205
207
205
205
206
207
205
207
205
205
206
205
208
207
204
206
212
208
205
207
205
205
207
207
205
206
205
206
208
205
208
205
206
205
206
205
209
205
211
211
209
205
208
205
205
206
205
214
210
206
205
205
217
206
207
209
204
206
205
207
208
205
207
206
1054
206
207
206
205
206
205
207
205
210
205
206
206
205
206
206
205
206
209
206
208
210
205
207
205
223
205
205
205
205
207
215
205
205
206
207
210
205
206
205
206
206
207
205
205
205
205
205
205
206
206
207
210
215
206
207
205
205
501
208
207
209
205
205
205
205
207
212
292
206
205
204
206
207
207
206
213
206
205
204
207
209
205
205
207
207
209
206
205
205
205
205
205
205
206
205
208
205
206
205
205
207
208
205
205
205
206
208
205
206
206
207
209
206
205
205
205
205
208
206
205
207
208
206
207
205
204
205
205
207
206
206
205
205
205
206
205
207
209
208
211
206
204
205
204
208
206
206
205
528
207
205
207
216
205
208
207
215
204
206
206
208
211
205
209
205
206
210
206
205
205
206
208
204
209
206
205
205
206
207
205
207
206
206
205
206
204
205
205
207
206
207
206
205
214
205
209
209
210
207
206
205
207
204
205
206
206
474
205
205
205
205
205
205
205
204
208
265
206
205
212
205
205
206
205
205
205
205
214
205
205
208
379
205
204
206
205
209
205
205
208
217
207
205
205
208
209
205
205
204
207
207
205
209
214
220
205
206
207
205
206
205
206
206
209
205
215
205
205
207
205
205
205
207
208
205
205
206
207
206
205
208
206
208
205
206
425
208
205
206
209
205
206
206
205
205
205
208
212
210
205
206
207
217
207
213
206
205
205
205
207
205
208
205
213
205
206
204
207
206
205
204
205
206
204
205
207
206
211
206
206
205
207
205
205
207
206
205
205
211
205
206
205
208
205
205
205
205
206
205
211
205
205
204
205
207
207
208
206
205
205
205
206
205
213
206
205
205
208
204
208
208
205
205
205
205
207
207
207
206
205
208
207
204
211
206
216
210
206
206
208
206
205
205
205
207
205
205
207
208
205
207
205
204
206
206
206
205
205
205
207
207
204
206
205
206
208
205
205
205
205
205
205
216
205
206
207
205
206
205
206
214
206
207
205
205
205
209
211
216
205
206
205
268
206
212
206
205
207
206
206
205
205
204
207
207
204
205
205
207
206
205
207
217
207
218
205
206
214
206
207
205
205
205
205
205
205
*
205
206
205
205
206
205
205
205
209
204
208
205
204
212
213
209
212
208
205
205
206
206
205
206
208
209
205
205
209
206
207
205
205
213
205
207
205
205
212
222
205
208
206
206
206
207
205
208
206
205
205
206
205
207
206
207
207
205
205
207
206
211
208
206
205
205
213
207
205
206
207
205
210
205
205
206
205
209
215
206
207
205
206
205
205
206
207
206
210
212
209
205
205
207
206
205
205
204
205
206
205
206
205
206
205
205
213
206
206
206
231
209
209
205
207
214
205
206
207
206
207
205
206
207
205
208
205
205
205
208
207
205
204
206
208
210
205
206
206
209
205
206
205
209
205
220
205
205
644
215
207
205
206
206
205
205
205
205
207
205
207
204
209
205
207
206
207
205
205
208
206
205
205
207
206
205
205
206
207
207
207
206
207
211
207
206
206
209
205
206
208
205
210
213
205
205
205
205
206
206
205
246
206
205
208
206
206
205
206
205
205
207
207
205
206
205
207
205
206
206
206
206
216
205
206
206
205
205
206
205
206
205
217
205
205
208
209
206
206
205
205
206
207
205
207
205
206
206
204
207
205
205
208
205
204
206
205
206
205
205
216
208
207
207
207
207
205
206
208
205
210
207
204
205
209
206
206
223
206
206
208
205
207
206
206
205
205
205
205
205
206
205
206
205
215
205
213
206
205
206
207
205
205
208
205
206
212
207
208
207
205
210
206
205
206
204
207
206
205
205
206
204
213
205
207
205
206
212
205
205
205
209
207
208
205
211
207
212
206
205
205
211
205
207
205
205
212
205
206
209
205
208
206
208
206
205
204
208
214
205
205
205
205
209
205
205
207
205
205
206
205
207
207
205
205
219
205
204
206
205
205
206
207
207
205
205
205
210
205
206
208
205
207
205
206
208
207
205
206
207
389
206
205
207
206
205
205
204
205
206
204
205
210
214
205
206
205
205
205
207
206
206
205
208
207
214
205
204
205
207
205
206
205
206
208
205
205
205
211
209
206
207
207
206
206
206
205
206
206
205
207
208
206
208
206
206
209
209
205
211
207
205
207
206
209
205
206
206
208
205
205
206
207
207
205
205
222
209
205
208
208
211
206
205
205
207
207
206
206
207
205
206
205
205
206
204
208
206
205
205
213
205
206
207
205
206
204
211
205
207
205
205
207
208
205
206
210
208
204
205
206
205
205
209
206
206
205
206
205
216
206
210
208
205
206
208
209
206
209
205
205
209
208
207
206
206
207
205
207
205
207
216
206
205
204
208
207
206
206
209
208
205
207
205
440
206
207
207
205
207
206
207
210
206
205
208
205
205
207
211
206
207
208
206
207
205
207
212
205
209
208
205
207
206
206
205
205
206
206
225
207
205
205
206
205
205
205
205
212
207
209
206
205
209
206
206
215
205
205
206
208
205
207
205
207
276
205
210
207
206
210
205
204
207
206
212
207
205
207
208
205
206
206
205
205
206
210
205
207
207
208
206
207
214
205
205
209
206
205
205
205
211
213
208
219
211
205
207
205
205
206
205
205
205
205
205
207
205
204
206
208
212
205
205
205
210
205
205
207
206
206
205
205
205
205
207
205
205
206
205
205
205
206
208
205
205
206
205
211
214
205
205
205
1048
205
208
205
215
205
205
205
205
210
205
208
205
205
205
206
206
206
205
207
204
205
205
208
205
205
205
205
205
205
205
205
205
206
213
217
205
205
236
205
206
208
205
208
205
205
205
205
205
205
206
205
206
293
204
207
213
206
205
210
205
207
211
210
205
205
205
205
205
205
205
205
207
206
207
205
205
205
205
205
206
205
215
205
205
205
207
205
205
205
206
204
205
205
204
205
205
205
205
214
205
209
205
205
205
205
205
205
205
205
206
207
206
205
204
205
205
459
205
205
207
205
205
205
205
205
205
279
205
205
207
205
204
205
205
204
205
206
206
205
205
206
407
205
205
206
205
208
204
205
205
205
205
205
205
205
206
205
205
205
208
205
205
205
205
205
207
207
205
205
204
205
212
205
205
209
205
205
205
205
204
205
205
205
205
204
209
204
205
205
207
205
205
206
208
205
205
205
205
205
212
205
205
205
206
213
205
205
765
205
212
205
204
205
205
205
204
205
205
207
205
207
205
225
206
206
205
204
205
204
205
205
205
205
205
205
205
206
205
204
205
205
205
204
205
205
204
204
208
205
205
205
205
205
209
205
205
205
205
205
206
205
205
205
205
205
204
205
205
209
205
205
205
207
205
205
205
205
206
204
205
205
205
205
207
205
205
205
205
205
218
205
205
205
204
204
207
205
205
205
205
206
208
205
205
209
205
205
205
204
205
205
207
205
204
205
205
205
205
226
205
205
215
205
208
219
212
205
204
205
206
205
205
204
205
205
205
208
205
205
206
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
205
206
206
205
210
212
206
205
205
205
205
205
206
205
215
205
205
205
205
205
204
205
204
207
206
205
204
209
205
205
205
206
204
205
205
206
206
205
205
206
205
205
205
205
205
206
211
205
205
205
207
209
207
204
212
207
205
211
206
208
205
205
216
205
205
205
205
205
205
204
204
204
205
205
205
207
208
205
205
205
205
205
205
205
205
207
205
204
204
205
205
205
205
206
218
205
205
206
205
207
205
205
204
258
205
205
205
205
205
212
205
205
205
226
205
209
205
204
205
204
205
205
204
206
205
206
205
207
205
205
205
207
205
209
204
208
205
205
205
204
205
205
205
205
205
210
205
205
204
205
205
205
205
205
205
205
205
206
206
205
205
205
205
206
205
205
208
205
212
205
205
205
205
206
205
206
205
204
205
204
204
205
209
205
205
205
205
205
205
205
205
204
210
207
204
205
205
204
341
205
205
214
205
205
205
205
210
206
205
205
204
205
204
205
205
205
205
204
205
205
205
217
218
205
205
208
205
206
204
204
205
205
205
205
205
210
205
207
205
205
212
205
205
205
207
207
205
206
208
205
205
208
205
208
207
205
204
204
205
205
205
205
205
207
205
205
205
205
205
205
206
205
206
205
206
204
205
205
207
205
205
205
205
205
207
205
205
204
205
208
205
206
214
205
206
204
205
205
207
205
207
207
205
205
205
204
207
204
205
205
208
206
212
208
205
208
207
205
204
205
205
205
209
206
205
205
205
204
208
216
205
205
205
205
205
205
207
206
206
205
207
213
205
205
205
206
205
205
205
204
205
205
205
205
207
205
205
205
206
205
205
205
206
207
206
205
205
205
204
205
205
528
206
205
208
205
205
207
205
204
208
206
205
205
205
205
206
205
205
205
205
206
217
206
205
205
204
205
303
205
207
206
212
205
205
205
206
205
204
204
204
205
205
205
205
205
205
208
205
205
207
205
208
205
206
205
205
206
205
205
205
205
205
208
205
205
205
204
207
205
205
205
205
210
206
207
205
205
205
205
205
205
213
205
205
205
205
205
205
205
205
205
208
215
204
205
205
205
205
205
206
205
205
207
205
205
206
207
205
204
206
205
206
205
205
207
205
205
206
204
215
205
206
204
207
208
205
205
208
205
212
205
205
205
204
205
206
205
206
215
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
207
213
205
205
502
206
205
205
206
205
205
206
206
205
205
205
205
205
204
204
206
205
207
205
207
205
214
210
206
214
213
206
205
205
207
204
205
205
206
205
205
205
205
205
204
205
205
208
206
205
205
205
205
205
205
205
205
211
205
206
212
205
205
207
205
205
205
207
205
206
207
205
441
205
205
204
205
205
205
206
208
206
205
205
205
205
206
205
204
205
204
204
205
205
205
205
205
205
208
205
214
207
205
205
205
205
205
205
208
205
206
205
205
206
206
205
205
205
205
205
205
206
206
205
205
207
205
205
205
205
204
205
206
205
205
205
205
205
208
204
205
205
206
205
205
205
204
205
205
205
205
205
205
205
205
205
207
205
207
208
204
205
205
205
2542
205
206
208
205
209
204
205
215
206
204
204
205
205
205
205
205
205
205
209
206
205
207
207
205
205
205
269
205
206
219
204
205
205
205
205
205
205
207
204
209
206
218
205
205
205
205
205
205
207
204
204
216
205
205
205
207
205
205
205
205
205
205
205
204
211
204
204
205
205
205
207
206
205
208
206
207
205
205
204
205
205
205
205
206
205
205
207
205
207
205
204
269
204
204
205
206
205
205
204
205
205
205
205
206
205
205
204
1058
204
205
206
207
205
205
204
205
207
205
205
207
204
206
204
205
204
205
204
205
205
205
211
205
205
205
205
205
205
204
212
205
205
205
205
205
204
205
207
205
204
205
205
205
206
206
205
206
205
205
205
206
205
204
204
205
205
205
205
208
206
205
205
211
205
205
204
204
205
205
205
205
209
205
209
205
205
205
205
205
206
205
205
204
205
205
205
210
204
205
205
205
204
205
207
205
205
206
205
205
205
205
212
205
205
205
205
205
204
212
205
205
204
210
212
205
205
210
205
205
205
205
204
205
218
206
206
207
205
205
205
208
205
204
206
205
206
207
205
205
205
205
205
208
205
205
205
205
1114
205
205
206
204
210
205
205
206
205
209
209
205
208
215
204
208
204
205
207
207
209
205
207
205
205
215
204
204
205
205
209
209
205
205
205
205
205
205
205
207
206
205
207
205
205
206
205
205
205
205
205
205
205
205
205
206
204
205
204
204
208
207
348
205
205
205
205
205
206
205
205
205
205
205
204
205
205
211
205
205
204
209
205
205
206
205
211
205
205
206
205
205
205
205
205
205
205
215
205
205
206
205
211
207
205
207
248
205
205
205
205
207
206
206
205
204
204
204
205
205
205
205
205
205
205
205
205
212
208
204
206
204
206
210
205
207
208
205
205
205
206
217
205
210
219
205
204
204
219
205
205
205
205
205
205
207
209
205
205
209
207
205
206
209
205
207
226
205
207
206
206
204
205
206
214
205
207
205
207
205
205
206
208
208
205
205
207
205
205
205
205
204
214
205
205
205
205
206
205
205
204
205
205
205
205
204
205
205
205
205
205
205
207
210
204
205
205
205
205
208
205
205
205
205
205
205
205
205
204
205
205
205
207
205
205
205
205
208
205
206
204
205
205
205
205
216
205
205
205
205
207
205
205
205
205
204
205
205
205
205
207
209
207
205
205
213
205
205
205
205
204
205
205
205
205
206
205
205
205
206
205
205
205
211
204
205
205
205
205
205
207
205
204
204
205
206
206
671
205
205
209
204
207
207
205
205
206
210
205
205
205
205
205
205
207
205
205
205
205
206
205
205
205
206
207
205
206
205
205
206
206
205
205
207
205
205
205
206
205
207
339
205
204
205
205
205
218
205
207
205
205
205
205
205
204
209
206
209
212
205
210
211
207
205
211
285
208
206
206
204
204
208
205
205
205
205
205
206
206
205
217
210
205
205
206
205
205
205
205
205
205
205
205
206
204
205
209
205
205
204
205
205
204
209
205
205
206
206
205
213
205
207
207
205
208
207
205
205
207
205
206
205
206
205
205
208
207
205
207
207
205
205
206
208
209
205
206
205
205
204
208
204
205
209
205
205
784
205
206
205
205
206
208
205
205
206
205
205
205
210
205
205
205
205
208
206
205
207
204
205
205
205
205
205
205
205
207
205
208
205
205
205
205
205
205
205
205
205
208
205
206
205
205
205
205
204
207
205
205
205
205
205
211
212
205
205
204
205
206
207
206
205
205
206
205
205
205
205
205
205
205
207
205
205
209
213
214
205
205
205
205
205
205
205
205
205
208
205
205
204
212
205
205
205
207
205
205
204
205
209
205
204
205
204
213
205
205
209
206
205
205
205
205
205
205
205
204
205
205
205
205
205
205
213
205
205
205
205
205
204
214
205
205
205
205
205
205
205
205
205
205
205
205
206
204
205
205
205
205
206
205
206
205
208
205
205
205
205
214
205
226
206
209
205
205
205
205
205
205
205
205
205
205
206
206
205
210
207
205
205
205
205
206
206
211
207
204
205
205
205
206
206
205
211
208
204
207
206
205
206
205
205
205
205
205
205
205
211
205
205
210
205
206
204
206
205
211
205
205
205
205
204
205
205
205
205
205
205
206
204
204
205
205
205
206
204
208
205
207
212
205
204
205
205
204
204
205
206
208
205
204
205
205
204
205
205
205
205
204
205
205
205
205
205
205
207
205
205
205
204
207
204
204
205
209
207
205
206
205
207
210
204
205
204
209
205
205
205
447
205
205
206
205
204
207
205
205
205
205
205
207
207
205
205
205
208
205
208
205
207
212
205
205
205
205
205
205
204
205
205
205
204
205
544
205
204
205
204
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
207
205
205
221
362
205
205
205
205
205
205
205
205
205
205
208
205
205
305
205
205
205
205
205
205
205
205
673
205
204
208
204
205
205
205
207
211
205
205
205
205
205
204
205
206
222
205
206
206
211
205
206
205
205
205
205
205
205
205
205
205
206
204
208
205
209
3066
206
213
612
205
205
206
209
205
205
205
210
205
205
205
205
205
206
205
211
205
217
209
205
205
205
205
213
210
205
205
205
205
205
204
207
210
205
210
205
209
252
205
208
209
205
205
205
206
205
205
205
205
215
204
205
210
207
205
205
205
207
205
208
205
212
207
206
206
208
205
205
214
205
205
210
205
207
205
205
205
207
211
204
205
205
205
206
205
207
204
205
205
204
205
205
205
205
205
205
205
205
206
205
206
205
207
205
205
206
206
205
205
207
204
205
205
205
205
213
205
205
205
206
205
205
205
206
207
206
205
205
205
205
204
205
205
208
205
205
208
209
205
205
208
207
205
205
205
205
206
206
205
205
205
206
204
216
205
205
205
237
211
224
205
205
205
211
205
205
296
197
205
205
205
205
207
204
205
205
204
*
205
205
206
205
205
212
205
206
205
205
205
205
205
205
205
205
205
207
205
207
205
207
214
206
205
209
205
205
289
205
205
205
205
205
207
204
205
204
205
206
205
205
205
205
205
205
205
205
205
205
205
205
248
204
205
205
205
212
207
207
204
204
205
205
216
205
207
205
205
205
205
207
205
208
266
205
204
205
205
204
206
205
208
205
205
205
205
209
207
205
204
205
373
204
205
205
205
211
204
205
206
467
204
204
204
205
205
205
205
205
205
205
206
205
205
208
205
205
209
209
212
206
206
212
213
205
440
205
206
210
205
480
205
204
213
209
205
205
369
205
205
205
205
205
205
207
207
205
205
208
204
205
205
205
208
215
205
205
205
204
210
205
204
205
205
210
205
205
205
205
208
205
206
205
205
207
208
206
222
205
205
205
204
205
207
217
204
216
204
205
204
206
205
205
206
205
205
341
204
208
204
205
206
205
209
205
205
205
204
205
205
204
208
214
205
207
209
205
205
205
206
208
205
205
205
206
204
206
205
206
205
206
205
205
205
204
885
205
205
205
555
206
204
207
205
210
211
207
204
205
205
212
341
205
208
205
205
208
205
205
205
205
206
205
205
205
205
208
205
205
205
205
205
205
205
204
205
205
205
205
210
205
206
205
205
205
209
205
205
205
204
205
204
206
205
205
205
208
205
212
205
210
207
206
449
205
209
209
205
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
207
205
205
205
205
207
206
212
205
206
206
205
204
205
205
204
205
205
205
205
206
212
205
205
205
206
205
205
206
204
205
207
205
205
205
205
207
205
205
205
205
206
206
209
205
204
212
205
205
205
212
205
204
205
210
205
205
205
204
205
204
1324
205
205
205
205
208
243
205
207
205
215
205
241
242
255
230
221
256
220
253
232
241
238
247
211
253
245
242
263
250
260
231
258
256
354
233
256
263
252
221
243
247
223
249
251
235
248
250
220
255
257
233
225
287
234
248
228
242
264
238
254
250
244
229
220
262
258
213
220
250
244
213
254
225
242
225
227
228
233
265
254
225
250
255
223
246
245
259
251
232
241
259
233
261
269
224
237
245
257
257
213
260
242
232
228
215
226
259
246
250
210
241
242
227
229
258
246
231
222
1134
230
232
226
596
257
315
271
236
262
233
214
211
211
213
258
261
243
214
240
215
263
259
266
236
243
220
249
250
266
253
255
256
223
255
212
238
240
236
246
239
250
222
247
259
219
257
252
249
254
239
236
237
248
253
251
236
265
217
226
226
259
232
229
247
225
255
259
261
253
219
252
222
257
500
272
244
226
254
253
206
252
216
260
221
231
234
211
251
212
235
238
228
224
262
269
267
260
244
253
249
265
239
216
218
238
223
256
244
252
267
243
239
237
237
213
268
265
232
975
261
255
220
246
238
218
258
276
216
239
220
255
253
227
257
234
258
261
258
244
208
251
260
213
223
248
250
302
240
254
259
251
258
254
257
226
244
263
217
241
256
215
251
264
241
240
245
242
261
330
245
256
254
255
205
316
248
205
229
251
1053
205
224
228
219
250
231
250
217
238
244
232
267
240
236
264
378
250
221
212
257
251
231
242
252
255
275
236
250
247
233
210
242
242
251
243
219
271
237
260
262
217
230
242
224
220
235
240
250
258
237
240
221
234
246
253
224
239
983
229
264
244
215
215
217
242
261
241
234
237
229
246
261
237
257
230
240
228
255
244
218
226
260
262
244
223
262
237
309
220
250
223
256
248
242
221
686
205
207
205
205
205
206
205
204
204
205
205
341
207
205
205
260
423
207
212
204
206
204
205
213
205
205
260
205
204
205
204
205
206
205
213
205
205
206
214
206
206
205
205
205
209
205
200
204
201
200
201
200
200
200
201
202
200
200
200
204
206
201
200
201
201
201
201
201
201
201
201
201
200
200
200
208
200
200
201
1384
204
205
205
547
205
257
211
205
205
205
205
204
204
205
204
208
207
205
205
205
359
205
206
205
205
205
205
211
205
204
205
205
207
205
207
205
205
205
205
205
207
205
205
205
205
205
208
205
205
205
207
206
206
205
205
205
205
210
205
214
207
205
518
206
301
209
210
210
213
208
216
209
207
209
225
207
211
205
207
274
205
204
205
205
205
205
205
582
207
213
206
210
205
207
205
207
205
205
205
207
206
205
205
204
207
205
205
209
213
*
211
205
205
204
217
204
298
207
205
206
209
205
205
205
208
205
205
208
207
208
205
206
268
205
205
205
205
207
365
207
205
206
211
205
205
207
207
211
205
208
213
208
207
210
207
205
205
205
206
205
205
205
205
205
207
539
205
205
205
205
206
204
205
205
205
205
210
206
205
205
205
204
206
207
208
205
302
205
205
205
207
216
208
205
205
205
255
204
204
205
205
209
205
205
205
207
205
1219
204
205
205
205
205
207
205
205
208
205
207
209
211
482
204
204
207
206
207
205
205
205
205
205
205
207
205
207
205
204
205
205
205
210
205
257
205
205
205
212
204
205
259
205
209
205
205
205
205
209
270
207
891
207
369
204
207
205
206
205
205
205
208
206
205
207
497
205
204
205
205
207
213
208
212
206
207
205
205
728
551
205
208
204
205
205
208
205
209
205
205
205
205
205
205
210
204
208
205
205
204
207
205
206
205
205
205
207
205
207
205
205
205
206
205
205
210
205
205
205
205
209
205
208
205
623
205
206
205
206
205
208
214
205
205
205
205
205
208
210
205
211
205
208
210
216
210
323
205
205
205
210
206
205
205
205
207
205
204
207
206
487
204
208
207
205
259
378
205
206
205
660
205
205
205
205
910
380
205
204
209
204
205
208
228
205
208
206
205
206
205
281
204
205
206
204
205
482
204
571
205
205
208
205
206
210
206
205
206
206
205
204
205
209
206
205
205
205
207
205
205
255
205
206
207
204
206
204
205
208
208
207
205
205
205
205
204
205
205
207
205
422
207
204
205
204
232
205
205
207
205
205
443
204
205
204
204
206
258
205
205
205
205
205
205
206
205
443
205
208
205
205
205
204
209
205
205
205
205
205
212
205
205
205
205
205
205
204
204
204
204
205
207
205
207
208
204
207
209
207
208
215
205
205
205
205
205
205
211
205
205
204
209
208
205
206
373
205
205
204
371
205
205
205
205
205
205
205
205
213
206
216
205
205
205
213
209
206
204
212
209
210
224
210
430
206
205
207
485
204
204
205
205
205
206
205
205
205
205
205
208
213
210
205
204
205
204
205
205
205
205
205
205
208
206
205
205
244
680
205
206
205
205
204
204
204
205
205
210
205
208
205
205
211
205
204
205
206
205
206
207
208
204
206
205
210
204
205
288
207
205
205
213
207
205
445
207
204
207
205
204
205
205
205
207
205
205
208
205
205
207
209
205
205
209
205
205
205
204
218
204
206
209
206
205
205
205
205
205
205
205
205
205
205
266
204
205
204
205
204
205
208
208
205
205
205
205
205
216
208
210
205
205
212
286
205
208
206
205
205
205
205
205
205
205
204
205
205
205
205
205
204
205
205
207
205
206
205
205
205
205
204
206
205
208
205
205
211
205
645
207
208
204
205
204
205
208
205
205
205
205
205
205
205
206
205
433
218
207
205
205
206
205
205
205
*
205
205
205
205
209
205
205
205
205
205
209
205
207
205
204
205
205
204
205
205
205
302
205
206
205
206
205
205
205
205
205
206
205
205
205
208
211
216
209
205
205
205
411
206
205
206
205
205
217
206
205
213
487
208
205
207
205
219
205
205
205
205
205
207
212
207
205
205
206
205
211
207
316
204
205
207
205
205
205
204
304
204
204
207
205
209
205
207
207
206
205
207
205
205
205
205
209
205
205
204
320
205
209
205
205
205
205
205
207
206
205
205
205
217
209
205
205
205
214
204
205
205
205
206
205
212
206
205
207
205
209
209
204
206
206
205
205
204
205
205
205
205
205
207
209
205
207
206
205
205
205
208
213
206
207
207
205
205
205
205
205
674
211
205
205
205
205
205
206
205
212
204
204
204
205
205
205
207
205
206
205
205
205
206
213
205
205
207
205
207
206
205
207
206
211
205
205
207
500
206
205
204
205
206
215
206
201
205
205
204
205
204
206
205
205
205
206
207
205
205
206
205
205
204
204
205
205
210
208
204
209
205
204
205
205
205
205
205
205
205
205
205
204
205
205
204
204
204
205
204
204
205
207
205
205
205
205
207
205
207
214
204
204
*
205
204
205
213
205
205
205
205
207
209
205
210
205
208
206
205
205
205
205
207
205
205
205
204
204
205
205
204
205
205
504
205
205
205
211
204
208
211
205
205
205
205
205
205
207
205
211
206
205
205
205
208
204
205
207
205
205
209
205
206
205
205
205
205
205
204
204
205
204
292
204
205
208
205
205
588
205
270
205
209
205
207
205
354
206
205
208
205
204
342
205
205
205
206
215
205
207
207
205
205
205
205
208
205
205
205
205
205
378
205
205
205
210
205
205
205
205
205
207
206
205
205
205
205
387
211
205
205
206
205
204
205
206
206
205
209
205
205
205
205
206
205
207
204
205
205
205
206
206
206
709
205
205
205
204
205
205
208
204
207
205
205
205
205
488
221
205
205
207
205
204
206
205
205
204
204
207
205
205
205
205
212
205
207
205
211
205
205
204
205
205
205
207
411
204
204
210
205
205
273
207
205
205
564
205
205
204
205
205
208
205
204
204
209
205
205
205
205
205
205
205
205
217
370
205
205
209
205
205
204
217
205
205
204
206
205
205
205
205
204
205
205
227
205
205
205
206
221
204
204
205
902
205
205
206
205
205
204
206
208
207
410
205
205
205
207
498
205
1443
205
204
205
210
208
205
208
205
206
208
209
210
205
422
214
205
205
205
205
205
205
206
205
204
205
207
208
207
209
205
207
205
212
205
206
205
205
207
207
207
204
205
344
209
205
205
205
205
235
208
205
206
474
207
205
2414
214
205
208
204
228
205
204
220
213
210
205
213
205
208
207
205
205
209
205
208
206
204
205
207
207
205
207
205
205
205
207
208
205
205
205
205
205
2662
205
204
206
205
204
205
212
204
205
205
205
205
205
205
207
205
205
207
205
205
205
208
204
207
205
205
206
205
205
205
204
205
205
204
204
205
205
205
205
268
205
205
205
205
205
204
206
320
205
205
204
205
215
213
457
205
205
204
205
204
204
205
204
212
207
205
206
205
305
205
205
208
205
205
206
205
206
*
204
205
204
204
204
205
205
205
205
213
205
205
205
206
205
204
205
205
205
205
205
211
209
206
205
205
205
205
205
370
205
205
205
205
205
205
205
204
205
207
204
211
204
204
205
214
207
205
205
205
205
205
205
205
205
205
204
204
647
205
214
211
208
205
205
205
214
205
205
205
205
205
205
205
204
204
205
204
208
205
205
207
205
205
205
205
205
205
205
204
205
207
209
206
205
205
210
205
205
205
205
205
205
205
205
205
205
204
206
205
287
205
210
206
205
205
206
205
205
205
205
205
205
205
205
367
205
209
205
213
205
205
206
205
205
206
207
206
205
207
214
207
204
206
208
217
207
204
361
207
205
208
206
250
206
206
205
205
205
279
204
205
215
205
207
205
206
207
205
207
208
214
205
205
205
207
205
207
*
205
205
205
205
222
207
213
207
205
205
205
207
209
205
206
204
207
205
207
205
205
206
204
688
205
206
205
207
205
207
206
205
206
210
204
205
205
205
205
*
205
205
208
205
205
205
208
205
207
205
205
205
207
205
205
205
205
205
205
204
212
205
206
210
205
205
204
205
205
214
205
205
205
205
204
205
204
207
209
222
301
204
205
206
205
213
205
205
205
205
205
216
205
205
639
218
204
210
204
204
213
204
206
205
205
205
205
205
205
208
205
207
205
205
206
204
206
205
204
205
324
204
205
205
206
205
204
204
205
279
204
205
210
328
205
205
206
205
209
205
205
205
205
205
210
205
205
205
204
204
204
205
205
300
205
205
211
208
205
205
205
205
206
208
205
205
207
211
205
204
*
213
208
208
214
208
208
205
212
209
210
205
206
206
206
204
208
205
207
213
205
205
205
207
206
216
206
208
212
206
205
207
207
204
206
205
207
262
214
205
210
219
207
204
207
207
206
207
205
209
206
205
205
205
206
205
209
348
205
210
205
206
204
205
210
205
205
205
205
205
215
208
205
205
205
207
205
204
205
205
205
205
205
209
205
208
205
205
204
206
208
204
205
205
205
205
205
205
204
208
205
210
205
204
205
205
205
204
208
206
207
205
205
205
206
215
205
208
207
205
205
205
208
205
205
204
207
204
205
205
207
205
209
205
204
205
205
214
205
212
205
205
204
206
205
205
205
209
215
220
204
205
205
205
208
205
209
204
204
204
205
205
210
205
206
205
471
207
205
205
204
205
204
205
212
205
205
205
205
205
205
205
205
205
205
205
205
213
204
205
208
205
207
206
206
206
205
205
204
205
205
204
214
205
205
205
205
205
205
209
207
215
207
205
205
205
204
207
204
205
205
205
205
208
205
205
205
205
205
209
205
206
204
204
205
205
812
205
205
205
207
204
205
205
205
205
205
208
205
205
205
206
213
205
205
205
205
205
207
205
205
205
205
214
205
206
205
207
205
206
205
205
205
205
205
218
204
209
205
205
303
205
205
205
206
205
206
210
213
205
205
206
205
204
205
209
210
206
206
206
205
205
205
205
217
212
208
210
205
204
205
208
211
210
205
205
212
205
205
205
207
205
205
206
205
205
205
205
211
205
205
205
217
206
205
205
205
205
204
205
207
217
205
208
207
205
205
211
204
207
205
205
205
214
205
1236
2631
205
208
205
205
204
205
212
205
216
205
205
213
205
207
205
204
635
401
205
205
205
205
205
206
205
206
205
205
205
205
209
205
205
205
205
205
205
211
209
205
205
205
205
205
205
205
205
204
204
205
205
204
239
205
211
205
205
205
204
206
205
205
204
208
205
215
205
206
205
205
205
204
205
205
205
204
205
205
205
205
205
205
204
206
204
205
205
887
205
205
204
205
205
205
205
205
205
205
205
209
205
206
204
204
205
205
208
204
205
205
205
307
205
205
209
205
209
204
204
212
205
204
206
205
205
205
212
205
211
205
205
205
206
205
204
206
205
205
206
205
205
205
209
206
205
204
269
205
205
205
209
211
218
205
205
205
206
205
205
207
216
205
204
205
218
2491
355
205
214
223
205
233
207
212
273
205
205
205
205
207
205
205
205
205
206
205
209
205
207
205
209
445
205
205
204
205
205
208
205
209
205
205
205
205
205
207
1044
204
208
208
220
217
214
224
217
207
204
206
210
205
205
205
205
211
205
211
205
205
205
205
351
205
204
204
205
208
204
205
205
205
205
206
205
205
204
340
212
207
205
206
210
205
212
205
205
204
205
205
205
204
205
207
205
205
206
205
205
205
209
205
205
206
205
205
204
205
204
205
205
205
205
205
205
205
205
205
205
205
207
208
207
205
205
205
210
205
205
205
206
205
205
204
205
204
208
208
205
205
205
205
205
205
207
205
204
205
206
206
205
205
205
205
204
205
205
210
205
205
205
204
205
206
205
205
205
205
217
208
205
211
205
205
206
207
229
204
212
205
205
205
205
205
205
205
205
1032
205
204
205
207
205
205
206
206
210
205
205
207
206
206
205
205
204
205
208
205
207
211
206
205
206
205
205
205
212
206
205
205
205
205
205
205
205
205
402
204
205
205
211
208
205
*
205
214
205
205
207
205
206
205
205
206
205
205
205
207
207
205
205
207
205
205
205
205
213
*
205
205
205
206
206
205
205
206
205
205
205
216
205
205
205
205
205
205
205
205
205
205
208
205
205
206
204
205
206
210
205
212
209
207
205
207
205
205
205
205
204
211
212
205
205
205
205
205
209
214
205
212
205
208
207
205
216
205
205
205
209
205
205
215
205
205
205
204
213
205
205
205
205
205
206
206
205
206
270
205
204
213
205
205
204
205
205
312
205
213
205
205
205
206
205
205
204
205
205
205
205
205
209
205
205
207
205
205
205
205
205
208
214
205
205
205
211
205
205
205
205
205
205
205
205
205
216
205
205
205
212
205
207
205
213
204
205
205
205
205
204
205
208
205
205
205
205
205
205
204
228
231
204
204
205
205
207
205
205
205
205
206
205
204
205
209
205
208
204
205
205
204
206
205
205
209
205
205
204
206
205
205
706
209
205
205
205
205
205
205
205
227
205
205
206
205
205
281
206
206
*
209
205
205
205
205
209
206
205
208
208
205
210
211
205
205
205
208
205
205
205
211
205
205
205
204
205
205
208
205
205
205
205
205
205
205
209
204
204
205
208
206
205
207
205
205
205
213
211
206
208
205
205
204
205
204
205
213
205
205
205
206
205
205
204
205
205
205
207
212
206
205
208
205
205
205
207
204
205
205
214
205
205
205
205
205
619
208
205
206
205
2570
205
205
216
210
205
205
205
205
207
206
209
204
206
206
210
205
208
211
205
208
205
205
206
224
205
205
205
205
209
205
207
205
208
206
205
205
205
205
205
215
205
207
208
204
204
205
205
205
208
208
205
206
206
205
213
204
205
395
206
205
205
205
205
205
205
205
205
207
204
207
204
205
207
208
206
205
206
212
205
205
207
205
205
209
205
204
205
205
205
205
205
205
205
205
206
205
214
205
212
204
205
205
208
205
205
205
205
207
205
205
205
211
207
205
205
205
205
205
204
208
205
205
204
206
204
207
205
205
368
205
215
206
205
205
205
205
205
205
205
205
217
205
207
466
205
204
215
209
205
213
205
205
205
207
211
205
205
205
205
206
205
205
204
207
205
205
207
205
208
205
207
205
205
205
204
205
205
206
205
207
205
205
205
205
205
212
205
204
205
205
207
204
207
205
205
205
205
205
207
205
500
205
205
205
206
206
205
213
205
205
205
205
214
205
205
205
211
205
219
208
207
205
208
208
205
206
205
205
205
207
205
208
205
207
207
205
205
205
211
207
205
209
208
205
205
212
209
205
205
207
205
206
205
205
206
207
212
205
207
205
204
205
370
221
209
205
206
207
213
205
206
204
209
208
207
205
205
212
205
205
205
205
205
205
205
205
207
205
212
216
206
205
205
213
205
205
205
205
205
205
207
206
208
205
205
208
208
205
205
208
206
205
211
212
214
212
213
214
211
210
211
217
205
209
213
205
217
212
208
205
213
211
214
214
212
205
213
222
213
215
212
213
216
214
216
212
209
210
215
210
211
215
222
212
216
213
217
215
209
213
214
212
214
209
218
213
213
210
208
215
208
215
207
208
210
207
204
222
205
205
211
209
205
205
212
208
208
204
207
210
207
205
219
205
205
208
206
206
205
205
206
204
208
205
205
205
207
206
207
205
205
212
205
208
205
204
207
204
206
208
223
210
205
208
205
206
205
205
206
210
206
205
205
206
205
211
208
206
205
206
205
205
208
205
206
206
204
214
207
210
205
211
205
205
205
204
205
205
206
205
205
210
209
205
206
210
208
214
212
208
206
205
207
206
206
205
208
212
205
287
205
213
207
211
214
217
205
209
205
206
205
207
205
210
211
209
214
208
210
213
210
213
210
205
219
205
213
209
205
211
208
206
213
206
204
209
206
206
213
208
210
205
205
207
208
205
207
207
205
205
207
205
208
205
205
207
205
205
205
211
205
205
205
205
206
206
205
216
205
217
215
211
205
208
205
205
207
207
208
371
206
206
209
207
205
209
205
205
205
205
206
205
205
212
204
205
202
205
205
205
205
205
205
205
206
205
214
207
205
208
205
206
205
205
205
205
205
205
206
204
206
205
204
204
205
208
207
205
207
207
205
205
206
206
206
208
205
207
205
205
215
205
208
207
212
205
206
210
205
205
206
205
204
205
210
205
205
206
208
204
210
209
205
207
208
211
205
209
206
210
208
207
207
209
215
213
207
204
206
205
206
205
215
206
208
206
215
205
205
210
204
205
204
205
204
208
205
218
205
205
207
206
205
210
205
205
205
209
214
211
204
205
205
400
217
205
205
205
210
210
205
211
214
205
210
207
205
206
205
204
205
206
214
210
205
204
204
205
204
205
206
205
206
205
210
205
206
207
212
221
205
206
389
205
205
205
205
205
205
208
207
206
207
209
212
207
205
205
205
207
205
205
207
205
207
206
204
205
206
208
205
211
208
207
208
206
205
205
207
210
212
205
205
207
209
215
205
205
205
208
205
205
208
207
209
211
205
209
207
207
205
205
205
207
207
208
206
206
204
214
208
215
206
208
214
204
353
205
206
209
206
205
206
205
207
205
208
213
208
206
205
205
214
209
205
205
205
204
210
208
204
213
207
208
213
208
206
208
206
205
211
207
204
205
206
208
207
205
208
210
208
205
205
206
209
207
204
204
207
205
205
205
205
205
208
205
208
207
205
220
208
206
206
209
205
209
207
207
207
205
207
208
215
206
208
207
205
206
204
207
204
205
205
206
209
205
215
214
208
207
206
206
213
206
208
204
204
209
209
218
205
206
209
211
208
205
205
205
212
205
205
206
211
205
206
206
205
205
211
206
205
208
205
204
205
207
205
205
207
205
206
205
216
206
205
205
221
205
204
207
207
206
206
208
209
205
205
206
207
207
205
206
207
205
206
210
211
220
205
205
206
207
212
207
205
205
205
210
209
204
205
205
206
205
206
214
205
210
205
206
216
217
205
206
206
205
206
205
204
206
205
205
212
205
205
205
205
205
205
205
213
206
204
205
206
205
208
207
205
205
448
206
206
205
204
205
207
206
211
210
207
206
205
224
207
205
205
211
210
207
422
205
205
207
231
207
205
206
206
206
206
205
208
207
206
205
207
209
209
206
210
209
208
206
207
207
207
205
207
212
205
207
208
205
206
206
205
204
205
208
208
215
205
207
208
209
207
212
205
205
204
208
206
205
204
205
210
205
206
205
207
204
205
206
205
208
205
205
205
204
207
209
207
206
205
207
207
206
205
206
207
205
205
207
207
205
224
209
205
206
205
206
205
206
205
214
208
209
206
206
209
206
205
205
205
205
205
205
212
207
207
207
205
205
207
205
220
207
206
219
210
205
205
205
207
211
205
205
215
320
205
206
204
204
208
207
211
206
204
206
205
205
207
205
206
205
207
206
205
207
216
206
205
221
205
205
209
207
208
205
207
206
206
205
210
204
207
205
208
207
205
208
207
205
205
205
205
209
215
207
205
205
206
205
206
205
205
205
494
206
206
205
206
205
205
204
207
205
205
204
210
210
208
205
215
210
206
205
206
207
207
205
205
205
205
207
204
205
206
212
205
207
205
207
205
205
207
205
205
205
206
205
204
205
205
205
205
211
205
205
205
207
205
206
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
220
205
205
205
207
207
205
205
206
205
211
205
205
205
205
206
205
206
205
207
205
205
212
205
206
205
215
205
205
205
205
205
210
205
205
205
204
205
210
206
204
205
205
205
205
205
205
205
212
206
205
205
206
204
205
205
205
206
205
204
205
205
205
205
204
205
205
205
205
206
205
206
205
205
204
211
205
205
207
205
205
205
205
205
205
3385
205
205
205
205
205
208
205
206
205
205
204
205
205
205
205
205
207
215
205
205
204
205
207
210
205
209
209
205
205
209
205
210
209
206
205
205
204
205
205
205
205
325
206
206
215
208
204
208
205
206
218
204
205
210
205
205
205
205
214
205
207
208
207
205
207
498
205
205
205
205
208
205
207
205
207
205
204
205
204
209
205
205
205
205
205
504
205
205
206
205
205
204
205
213
205
205
205
206
206
205
206
205
205
205
205
206
205
213
204
204
205
209
205
205
205
205
206
205
205
206
205
205
205
205
209
204
205
205
205
205
205
211
205
207
204
204
210
205
206
212
205
204
205
205
206
205
205
205
205
206
205
205
214
210
206
212
205
204
205
205
205
205
210
205
205
205
205
205
205
211
208
205
205
208
204
204
205
207
205
205
205
205
205
205
207
207
211
206
205
205
205
206
205
205
205
205
205
205
204
212
205
206
205
205
205
209
205
204
205
205
205
206
210
205
205
207
205
205
205
205
213
205
204
205
205
205
205
211
209
205
212
205
206
205
205
205
205
209
205
209
214
205
205
205
205
204
205
205
205
205
216
205
204
205
206
204
205
206
204
206
205
205
205
207
204
205
214
205
204
204
205
205
205
207
204
208
205
206
205
205
205
206
209
205
207
206
204
208
205
206
204
205
207
207
205
205
205
205
205
206
208
204
208
205
204
205
206
205
205
205
205
205
205
206
204
205
207
210
205
205
204
207
239
1096
205
205
205
205
205
205
205
208
208
205
206
206
205
205
205
205
205
205
211
205
204
208
205
208
205
206
205
207
204
205
205
208
208
207
205
207
205
205
360
202
203
200
200
205
210
205
205
205
205
205
205
205
214
205
205
205
205
206
205
205
207
208
225
206
205
204
210
205
205
204
206
204
204
205
205
205
205
205
205
210
204
204
213
207
205
204
205
205
205
205
205
205
205
205
205
205
205
205
208
205
204
208
204
205
205
205
205
205
205
205
204
219
205
206
205
205
205
205
205
205
210
205
205
205
205
208
205
205
205
205
205
205
204
205
213
205
206
208
205
214
206
205
206
205
205
207
217
206
204
207
205
205
205
206
205
205
205
205
205
206
205
206
208
205
205
206
205
205
206
207
217
205
205
205
205
205
205
205
205
205
205
204
205
205
205
205
205
205
205
205
205
213
205
206
204
205
205
205
206
209
205
205
205
207
206
205
207
208
205
212
205
205
206
208
205
205
205
205
205
205
205
209
205
209
205
205
206
205
205
205
205
204
204
205
205
206
205
206
205
205
206
204
207
213
205
205
205
205
205
205
205
205
205
205
205
205
206
205
205
205
204
204
205
204
205
209
205
205
205
204
205
205
206
205
204
207
207
207
205
205
205
211
210
205
207
205
205
207
210
205
205
322
205
205
205
206
205
205
208
205
211
205
205
205
211
205
206
206
205
205
206
207
205
205
205
205
204
205
207
205
205
206
205
205
205
213
205
205
204
204
215
209
209
205
205
208
205
212
204
270
204
204
204
205
204
205
205
205
208
206
208
209
205
215
205
205
205
211
205
205
205
205
205
210
210
205
205
204
205
206
205
209
204
205
206
211
205
205
205
205
205
205
205
211
208
205
205
205
205
206
206
205
205
205
207
205
205
205
205
209
207
205
214
206
206
205
205
205
205
205
205
205
207
205
205
204
206
205
206
205
206
206
205
204
206
225
205
205
205
205
205
205
206
205
205
205
205
205
205
206
206
205
205
205
205
205
206
207
205
205
204
205
206
205
205
205
205
205
208
206
205
205
204
206
207
205
205
205
205
209
205
205
204
207
206
206
209
205
205
205
207
209
206
205
205
205
205
205
208
210
206
205
205
204
205
205
205
205
205
206
209
205
207
205
205
204
205
204
210
209
205
205
206
209
212
205
205
207
205
208
204
205
204
205
205
205
204
205
205
205
205
207
205
205
205
205
205
205
204
205
207
205
205
205
206
206
205
205
206
214
204
204
205
205
208
205
205
205
205
212
205
214
205
205
205
205
209
205
205
210
213
205
205
205
205
214
205
204
204
205
205
205
206
205
205
212
208
205
205
205
205
211
204
204
204
205
205
207
206
208
205
207
205
207
206
205
213
205
205
205
210
205
205
205
217
205
206
205
217
204
209
207
205
205
205
205
205
205
208
204
206
205
205
205
204
205
216
206
208
208
206
205
206
205
205
205
206
205
207
206
205
205
205
209
260
205
217
211
205
204
206
205
205
205
205
205
205
205
205
209
215
205
205
207
207
215
206
212
204
205
205
205
205
208
205
207
205
205
205
205
206
205
219
205
205
204
204
207
205
205
205
205
205
206
205
208
208
207
207
205
209
213
204
205
205
205
205
208
206
*
205
205
668
204
206
205
208
206
204
205
205
205
205
214
204
210
205
206
205
204
207
204
205
207
206
210
213
205
209
205
205
205
216
209
206
*
205
204
205
204
205
205
205
204
204
205
205
205
205
206
205
205
209
205
205
205
216
205
211
205
205
205
205
205
205
204
205
207
205
207
204
205
206
205
205
206
205
205
205
205
205
206
*
205
205
207
200
202
200
200
200
207
205
209
205
205
205
205
205
205
205
211
213
205
205
429
208
205
205
205
204
209
205
205
214
205
205
210
208
206
205
205
205
205
205
210
205
205
204
205
210
205
206
205
205
205
205
209
211
208
205
205
206
205
207
206
205
204
208
214
205
206
205
205
205
205
206
205
205
205
204
212
206
205
205
205
212
205
205
211
207
206
206
205
206
206
205
205
206
208
205
205
204
206
204
204
205
209
211
208
202
200
200
200
201
201
201
200
211
205
*
206
207
205
205
205
205
205
205
517
205
204
208
204
207
218
205
212
206
206
206
205
204
205
205
204
205
208
209
207
205
206
204
225
205
205
204
205
204
205
214
204
205
205
205
209
205
206
205
216
205
206
205
207
206
205
205
204
210
205
205
205
205
208
205
205
208
208
208
207
205
205
205
205
798
205
207
205
206
205
205
208
205
214
206
207
205
205
205
208
206
205
205
205
205
205
205
205
204
205
204
204
204
205
206
205
206
205
207
205
205
212
206
218
204
204
204
204
205
205
209
205
207
205
212
206
205
205
204
204
206
205
204
207
205
204
208
204
205
211
205
944
205
207
205
205
206
205
205
205
206
214
205
205
205
206
207
205
205
204
205
205
208
205
205
205
209
205
214
205
205
208
205
205
207
205
213
205
204
205
206
205
205
205
205
205
207
206
214
205
205
204
204
205
205
205
208
205
205
205
205
205
211
204
205
204
204
205
205
206
205
205
205
489
206
205
205
205
204
204
205
206
205
205
205
205
205
205
205
205
204
211
268
205
205
208
206
205
205
205
212
205
205
205
205
205
204
205
204
205
205
211
205
212
205
205
205
205
205
207
204
204
206
207
205
205
215
208
205
207
205
205
205
206
204
205
206
205
205
205
205
205
207
210
206
205
205
204
204
204
204
205
205
205
209
214
205
206
208
208
204
205
205
205
205
204
205
208
208
205
206
206
208
205
205
204
205
209
208
205
205
205
207
205
205
206
206
204
204
209
209
205
210
205
205
204
205
205
211
205
205
206
205
204
208
208
205
205
205
205
205
205
205
205
205
205
205
205
206
207
205
208
206
205
205
208
204
206
205
209
205
204
204
207
205
205
205
205
205
205
205
205
208
205
205
207
206
205
205
205
205
206
205
204
205
205
205
205
209
205
204
205
205
205
212
209
205
205
205
205
208
205
205
205
205
205
205
214
205
205
205
205
206
208
206
213
204
205
205
214
205
205
205
205
205
207
205
205
205
205
205
206
204
205
207
205
205
208
205
206
205
205
205
206
205
206
204
205
204
205
205
211
207
204
205
205
209
205
205
206
204
205
205
205
205
205
205
205
205
205
205
204
212
208
204
206
206
206
221
205
205
398
205
211
205
204
205
205
206
205
205
205
205
205
210
205
204
205
206
204
205
205
205
205
207
206
205
205
210
205
206
205
205
212
205
205
205
204
206
205
205
205
206
210
205
205
205
205
206
206
205
204
212
209
209
215
206
205
205
205
207
204
206
210
209
205
211
206
210
219
205
205
207
206
206
209
205
205
214
205
207
207
205
206
207
207
206
205
205
208
205
205
211
204
204
208
208
205
208
208
218
221
208
204
205
205
205
205
207
207
206
205
207
206
206
204
207
205
208
206
207
207
207
207
206
206
208
206
211
206
298
208
206
205
206
207
205
206
205
209
211
204
231
205
207
205
205
205
205
213
205
208
219
205
204
207
206
207
207
205
205
205
207
205
207
205
208
205
211
207
205
206
206
214
207
206
210
205
208
205
208
215
214
209
204
207
206
204
215
207
204
206
208
205
206
205
207
206
206
219
206
207
207
205
205
205
205
208
211
207
206
204
205
204
221
204
205
205
205
207
208
204
211
205
216
205
205
204
208
204
204
205
205
212
206
443
205
205
206
205
205
205
205
205
206
207
204
204
205
205
205
205
205
205
205
205
207
206
208
205
205
212
205
205
205
205
205
206
205
205
205
209
205
204
205
209
205
209
204
205
205
205
206
208
204
209
208
207
206
205
205
204
204
205
205
205
205
205
205
205
207
205
206
205
205
204
205
205
205
204
269
205
205
205
205
206
205
205
211
206
205
206
204
204
206
205
205
206
209
233
205
205
216
206
205
205
206
204
205
205
205
205
207
205
209
205
205
205
208
209
205
205
206
205
205
204
205
208
204
205
211
205
206
205
205
205
206
205
204
204
204
205
205
205
205
205
205
205
205
205
205
208
205
204
204
205
205
205
213
205
205
209
205
205
205
205
205
205
204
204
205
205
205
207
208
205
205
205
214
204
204
205
205
205
205
205
209
205
204
208
205
205
204
205
205
205
209
214
215
204
205
208
204
208
205
204
205
205
205
205
205
207
210
206
205
204
205
205
205
205
205
205
208
205
205
205
205
206
205
205
204
204
204
212
205
206
205
205
205
207
204
205
205
206
204
205
204
205
214
205
209
205
206
205
205
212
205
205
205
205
205
207
205
204
205
205
205
205
205
205
205
205
205
205
207
205
205
204
204
205
205
205
205
206
205
208
205
208
205
208
206
204
205
204
205
205
205
205
207
205
205
205
205
206
205
205
204
209
205
204
204
206
205
206
205
205
205
205
212
205
205
205
205
206
205
210
214
205
205
205
205
205
205
209
205
204
205
550
205
204
205
204
208
205
206
209
208
206
204
204
204
205
204
204
204
205
205
211
266
205
206
205
206
205
205
205
204
204
205
206
205
205
205
483
205
205
205
205
204
205
205
204
204
205
205
204
205
207
206
205
207
206
205
206
205
206
205
243
205
205
205
205
205
205
210
207
205
205
205
267
205
207
205
205
205
204
205
205
205
205
205
205
205
205
209
205
205
205
208
205
205
205
214
205
205
205
205
206
207
205
205
205
209
205
205
204
205
215
205
208
213
205
205
205
205
207
205
205
210
205
205
204
205
204
205
205
205
205
204
205
205
205
205
205
213
205
204
205
209
204
205
205
217
205
205
204
205
205
204
205
207
205
1061
214
207
206
1791
205
204
205
205
344
205
205
205
207
212
*
205
204
205
205
204
207
204
205
204
205
208
205
207
211
207
208
205
208
205
205
205
205
205
204
204
209
323
205
211
209
209
211
205
205
206
205
206
205
204
210
208
205
204
204
204
205
206
209
205
207
206
207
205
206
206
205
205
205
205
205
205
205
205
205
212
205
205
205
206
205
206
205
205
631
204
204
205
229
205
204
225
205
205
209
205
207
206
204
206
205
204
205
205
204
205
205
205
280
205
205
204
205
208
206
205
205
206
211
204
204
204
204
205
205
205
205
206
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
205
205
209
205
206
205
207
205
217
204
204
205
205
204
205
205
205
205
206
205
205
209
205
206
205
205
204
205
205
207
205
205
206
205
205
205
207
205
205
204
206
205
205
205
204
207
205
204
205
205
205
210
207
206
205
206
205
205
204
204
205
205
208
206
205
205
205
205
208
206
205
205
205
204
205
205
204
205
204
205
207
205
205
205
205
206
205
205
206
205
915
206
204
205
205
208
208
205
205
205
205
205
205
205
209
205
205
266
210
205
205
205
205
205
213
205
205
206
207
205
206
205
205
211
205
207
205
205
204
205
205
205
205
205
205
205
205
205
205
204
205
205
204
205
214
205
205
205
205
205
205
205
209
206
204
205
205
207
204
204
207
205
205
209
208
205
205
204
205
209
206
204
204
210
204
205
208
204
212
205
205
205
205
206
207
205
205
204
205
204
205
230
204
204
205
204
205
205
205
206
205
217
206
205
205
204
204
205
205
205
204
205
208
206
206
205
205
208
205
205
205
205
204
221
207
204
205
205
207
205
205
207
205
203
207
210
205
205
207
205
205
205
204
205
205
205
204
205
205
206
205
205
205
205
205
205
205
209
215
206
208
205
205
205
205
208
205
205
205
205
205
205
211
205
205
205
205
205
205
205
204
205
204
205
207
213
205
205
205
205
205
205
204
210
204
204
204
204
975
205
208
205
205
205
212
209
206
206
205
206
205
204
206
204
205
204
205
205
205
205
208
205
295
205
209
205
205
205
209
205
204
204
204
204
205
207
205
205
212
205
208
205
205
205
206
205
208
205
206
211
206
213
206
213
205
205
205
205
205
205
207
204
210
208
205
204
205
205
205
205
205
205
205
205
205
205
204
205
205
204
205
205
206
208
209
205
205
205
205
205
205
205
205
207
208
204
205
204
205
204
205
205
205
205
206
208
205
204
205
213
205
204
204
204
205
205
205
205
205
206
205
205
214
205
205
205
206
205
204
206
205
205
208
217
204
205
205
205
205
206
205
207
205
205
204
205
205
252
205
205
208
204
205
207
205
205
205
236
205
211
205
205
205
205
205
205
205
205
206
213
231
227
205
205
205
205
207
205
204
205
205
204
205
210
208
205
415
205
205
205
205
207
205
205
205
205
205
205
209
206
206
206
204
204
204
204
205
206
207
221
204
206
205
205
205
205
207
205
205
211
205
207
205
205
209
205
205
205
205
205
205
206
206
205
207
205
205
205
205
208
205
205
205
205
204
205
205
204
205
205
205
204
209
205
204
204
207
205
204
205
205
204
205
208
205
205
217
205
209
205
205
205
208
207
204
205
205
205
205
206
214
211
209
205
205
204
208
205
205
204
205
206
205
205
210
204
205
205
205
205
205
213
205
205
204
205
212
209
205
205
204
389
205
205
205
205
206
206
205
614
204
205
204
204
206
204
205
205
205
205
206
205
205
210
205
212
205
204
204
204
206
204
205
214
205
204
207
205
208
205
205
205
205
205
205
206
210
204
354
205
205
205
208
205
205
205
208
205
204
205
205
210
204
205
204
205
205
205
205
219
205
205
209
205
206
204
207
205
206
209
278
207
205
204
205
205
205
205
205
205
205
205
212
205
205
206
205
205
205
213
205
205
205
210
205
205
205
206
205
205
205
206
205
206
204
213
206
208
205
206
205
205
205
205
205
205
212
195
204
205
205
204
206
205
205
205
205
205
205
210
206
205
205
207
216
215
212
214
210
216
205
205
206
205
205
207
205
204
207
205
205
205
205
209
211
206
204
256
205
205
205
205
205
205
208
207
596
205
205
211
207
205
209
205
204
207
205
206
251
206
207
661
205
205
204
207
205
206
205
205
206
205
205
205
205
205
205
205
208
207
205
205
208
205
205
204
206
206
205
205
205
205
205
235
205
205
205
211
205
208
205
320
205
205
205
214
208
493
208
205
205
206
205
205
205
217
206
205
205
211
205
205
204
205
204
205
204
205
205
204
208
208
212
205
207
205
211
205
205
206
205
205
208
*
208
209
205
208
205
205
206
205
205
205
205
205
205
205
211
210
215
227
208
205
364
208
205
205
205
209
205
207
206
205
205
206
205
204
205
205
206
204
218
205
205
205
205
208
*
205
205
205
216
211
215
207
205
205
205
205
211
205
205
209
205
205
205
205
205
204
205
480
205
205
205
205
210
205
205
205
205
205
205
212
207
204
205
208
206
205
728
209
207
207
205
222
208
211
208
*
208
207
205
205
206
205
207
205
303
206
206
205
205
205
205
205
205
205
205
204
205
209
206
209
205
204
204
208
205
205
205
206
204
206
206
205
205
205
205
206
204
205
205
205
205
205
210
205
205
205
204
205
229
205
205
210
205
205
205
205
204
206
205
205
205
205
205
377
205
205
387
205
205
205
205
*
206
205
209
205
205
211
208
205
208
205
205
205
*
209
207
207
205
205
216
208
205
205
205
208
205
204
205
205
205
209
209
217
205
205
205
205
205
205
205
205
206
205
205
205
205
204
205
207
205
205
205
205
205
205
205
204
407
205
205
209
205
206
205
205
205
205
205
205
207
205
211
205
205
206
205
206
204
207
205
205
209
205
205
206
205
206
204
205
205
206
205
206
205
551
205
204
205
205
343
214
205
204
205
838
205
205
205
207
205
207
502
209
205
205
205
205
205
205
205
205
205
205
471
205
205
206
216
205
205
207
205
208
205
206
379
205
206
215
205
205
204
205
205
207
205
208
205
205
205
205
207
205
204
261
220
238
238
251
222
223
257
255
256
238
250
245
221
271
670
242
233
263
232
221
255
218
259
214
227
245
225
219
238
230
270
256
228
224
262
248
256
236
260
259
244
231
224
254
238
255
238
239
244
242
245
249
257
238
220
248
242
251
213
258
245
242
245
227
214
226
242
248
220
250
215
244
246
236
215
239
241
258
245
245
245
224
241
259
236
225
234
218
280
234
230
244
224
921
254
235
253
239
*
264
224
263
254
245
225
327
248
256
260
263
255
226
256
*
250
256
253
228
236
259
248
255
255
263
216
268
227
244
249
241
230
222
243
219
236
232
238
235
258
249
245
244
251
265
244
230
256
255
251
245
230
237
234
249
240
250
239
251
227
250
248
258
247
231
261
247
254
233
247
216
259
259
230
244
221
217
224
256
251
255
209
234
232
246
237
236
218
256
238
240
231
247
208
214
220
223
242
262
243
264
225
261
242
228
226
229
258
221
241
218
241
235
*
218
243
221
255
402
234
260
232
220
228
219
245
480
239
269
239
245
817
258
241
219
254
210
238
229
213
222
247
238
221
221
262
210
243
243
207
238
253
238
211
214
208
247
247
217
257
231
227
254
223
231
255
242
221
218
219
218
247
233
259
237
248
215
230
229
249
236
212
257
213
252
471
232
252
242
261
252
243
254
252
242
256
222
242
232
211
261
218
223
235
224
232
248
233
226
218
265
268
243
211
234
246
220
222
225
218
237
245
252
242
218
232
207
*
237
257
263
254
760
209
248
258
259
747
264
222
243
247
256
209
234
215
262
238
258
210
326
225
250
218
227
247
876
214
243
260
273
225
232
219
217
327
231
245
235
238
229
220
225
229
225
233
262
246
212
219
232
239
235
227
231
254
213
205
204
205
315
205
205
205
205
205
205
205
205
205
205
212
205
223
207
205
219
204
205
207
205
205
205
205
206
206
206
205
204
205
205
210
205
205
253
209
205
204
205
205
205
205
205
215
327
205
205
205
204
205
212
206
205
205
205
205
209
207
211
205
205
205
205
205
205
205
205
205
206
204
205
205
205
205
205
205
364
205
207
204
204
442
205
207
209
205
207
205
205
205
205
500
205
209
378
205
213
205
205
204
822
205
205
205
205
205
205
205
213
444
204
204
205
206
205
209
205
209
206
205
209
207
205
204
453
205
207
213
205
208
1788
205
204
206
215
211
218
205
205
205
205
205
205
205
205
205
205
205
208
205
205
205
206
205
204
210
205
206
204
209
205
206
207
214
207
204
205
208
205
205
206
205
205
205
205
205
205
205
207
210
205
205
205
205
205
205
205
205
205
204
204
209
209
271
205
220
207
213
212
205
485
206
207
2655
210
206
207
212
209
205
207
205
209
206
205
204
204
228
205
205
205
1677
223
218
210
211
218
207
208
208
207
205
216
205
211
205
204
205
206
213
211
208
208
209
213
209
208
207
206
206
207
208
205
206
208
205
209
209
207
208
211
205
207
208
208
205
206
205
204
205
205
204
205
205
205
205
205
208
614
205
205
205
208
205
205
205
205
253
207
208
205
211
206
206
205
205
208
205
205
205
205
205
205
205
325
205
205
245
205
205
205
205
205
205
205
205
210
209
211
205
205
205
205
209
205
205
204
209
206
205
215
327
205
205
205
205
205
205
205
205
205
205
210
205
209
205
205
209
205
205
205
206
214
205
206
205
208
205
207
209
204
205
205
206
205
205
205
204
205
821
205
207
205
205
207
205
205
204
205
204
205
204
205
205
272
205
218
205
907
205
207
328
205
205
206
204
204
211
205
207
205
674
220
205
205
211
205
205
207
205
205
207
207
208
205
205
205
209
288
217
205
223
204
205
205
205
205
206
205
205
205
219
205
205
205
204
205
205
205
205
205
205
205
257
206
204
204
213
212
208
204
204
205
205
205
205
205
205
215
209
205
204
204
205
205
205
211
205
205
219
205
205
490
205
204
205
205
708
205
205
205
204
205
205
205
204
268
205
205
217
205
209
214
205
205
540
204
205
204
204
205
311
205
205
205
205
206
205
206
205
*
205
205
215
205
205
205
214
205
205
205
205
206
207
204
205
205
207
205
208
210
205
206
205
205
215
205
208
204
305
204
205
206
205
207
205
205
205
205
212
618
205
205
204
204
204
208
205
205
205
208
205
205
207
209
205
204
208
205
212
205
205
205
205
210
205
205
205
209
205
205
209
205
205
205
209
205
208
210
205
205
205
205
245
205
308
205
205
205
205
205
205
205
287
205
210
205
379
206
204
205
205
205
205
206
205
205
205
204
208
205
204
204
204
204
205
205
209
205
205
205
206
205
336
204
204
204
207
205
204
205
205
209
210
205
205
205
205
205
207
204
205
205
205
215
205
206
205
205
205
218
205
205
212
207
208
214
205
205
204
205
208
205
205
204
205
204
205
206
257
208
206
402
210
206
209
205
207
771
205
204
209
205
205
205
206
205
356
205
205
205
205
206
205
204
205
205
205
208
205
205
208
205
205
205
209
205
206
204
205
205
204
205
208
205
205
205
205
209
204
204
205
207
213
209
205
220
205
205
205
205
205
205
205
205
205
205
204
206
204
204
205
205
205
205
205
629
205
207
205
205
205
205
205
205
205
204
205
217
205
205
206
208
208
209
208
204
205
353
206
205
207
204
206
205
205
210
205
206
205
204
211
204
205
206
205
206
285
206
205
204
205
205
204
205
205
205
208
*
205
205
206
333
*
204
205
207
205
*
205
205
205
205
205
206
205
205
205
*
205
204
434
206
204
206
204
205
*
205
209
206
205
205
206
211
226
206
204
205
205
204
211
205
205
205
205
208
205
205
205
205
205
207
205
205
205
206
205
205
205
205
205
205
209
205
204
209
204
205
205
204
205
204
205
205
205
205
206
205
205
205
207
205
205
214
204
213
204
204
205
207
205
205
205
205
208
205
205
205
207
206
205
212
209
204
207
205
205
205
205
205
205
220
205
205
205
206
204
223
205
209
205
206
205
205
204
206
517
205
205
207
206
205
205
205
216
205
*
208
206
286
207
205
205
205
209
*
205
205
205
205
207
205
205
205
213
205
207
204
204
205
205
205
208
205
205
206
205
205
206
*
205
585
204
205
204
205
205
208
205
208
205
208
205
204
207
217
205
205
206
205
205
205
*
205
668
204
205
208
204
205
205
204
209
214
207
205
205
205
205
205
205
213
205
205
204
211
204
205
205
205
205
208
205
262
205
204
205
205
205
205
204
205
207
205
205
205
205
205
205
219
206
210
205
206
206
215
205
205
205
208
205
207
205
206
204
204
205
205
210
205
207
210
205
205
204
205
205
205
208
205
205
205
205
259
205
205
209
205
592
205
210
204
204
204
207
205
205
238
210
205
205
207
205
204
204
210
205
204
204
204
205
205
207
207
205
205
205
208
204
205
205
207
204
209
298
205
205
205
205
205
206
213
205
287
205
212
205
206
205
205
205
205
206
205
205
205
212
210
205
205
207
206
213
205
204
205
205
205
210
205
205
205
205
205
205
207
205
207
205
205
204
213
210
205
205
205
205
205
205
205
205
206
205
205
205
205
205
205
205
205
205
205
208
205
205
205
205
3119
208
206
206
206
205
204
210
205
695
204
205
206
205
205
208
205
210
205
205
205
205
205
205
205
210
456
204
204
207
205
205
205
209
205
211
205
205
205
205
205
205
205
205
204
205
205
205
205
493
205
205
205
205
206
205
205
205
207
205
205
204
204
204
205
204
205
205
204
205
205
205
205
205
205
205
211
205
206
205
205
206
205
206
205
206
205
205
205
265
205
205
205
206
205
205
*
208
204
205
205
205
205
205
208
212
214
204
205
205
206
204
205
207
205
204
211
210
206
205
204
205
205
205
205
797
205
222
205
205
204
204
205
205
218
205
207
205
205
205
205
206
206
207
205
204
205
205
205
441
205
204
205
206
211
208
205
205
205
205
205
207
205
205
204
204
205
204
204
205
205
205
206
205
207
292
205
205
206
207
205
205
205
205
205
204
205
205
211
205
209
208
205
205
205
205
205
205
204
208
205
206
204
205
212
204
205
205
210
205
205
206
205
205
207
213
205
205
204
205
204
205
205
205
204
205
205
205
205
205
205
205
205
206
205
205
206
214
206
205
204
207
205
205
205
205
208
205
209
205
206
205
207
205
206
204
204
208
205
205
205
205
205
205
207
207
206
205
324
205
205
204
205
213
204
205
205
205
205
205
205
205
204
406
206
205
205
211
212
213
205
213
204
204
205
205
205
205
205
205
205
222
205
205
205
207
205
204
204
208
205
209
205
205
205
205
208
208
205
205
205
212
214
205
205
204
205
207
205
204
204
205
205
205
205
205
205
205
204
205
205
204
204
205
205
205
205
205
205
205
205
205
205
205
205
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
205
205
205
204
205
204
204
205
205
206
205
206
205
205
205
205
205
205
205
205
205
207
205
205
205
205
205
205
205
205
205
205
431
205
204
205
205
205
212
211
210
204
206
212
204
205
212
204
205
205
205
205
206
205
205
205
205
205
207
205
205
207
204
205
204
205
205
215
205
209
208
206
205
205
205
205
206
206
205
206
205
213
205
208
207
207
204
205
210
206
206
206
205
205
205
206
205
409
208
205
205
208
484
206
205
205
213
210
206
209
212
206
340
206
210
205
210
209
209
205
206
431
207
204
207
205
205
206
211
221
205
206
209
212
205
206
207
204
205
207
206
208
205
217
208
208
213
207
209
205
207
212
207
206
208
205
212
207
205
216
211
209
204
205
209
206
205
205
205
210
211
213
207
211
209
208
211
209
205
215
214
206
210
222
211
208
205
211
213
210
212
208
209
207
209
233
209
205
205
206
204
207
205
205
205
209
205
206
211
205
205
206
210
220
205
212
205
208
205
206
205
205
207
206
326
315
208
206
206
205
206
207
204
205
208
206
204
207
205
207
206
209
205
205
213
209
208
205
205
409
205
205
204
205
206
205
204
205
211
208
205
215
208
204
207
205
205
205
207
207
205
207
204
206
204
205
206
205
205
206
205
206
214
208
207
206
204
207
205
205
205
215
208
214
205
205
211
205
205
206
205
205
207
212
205
206
205
208
205
209
208
205
206
205
207
205
206
207
207
206
208
204
209
211
206
205
205
208
208
208
207
213
217
205
205
206
211
206
207
209
207
208
205
206
205
205
211
205
205
213
208
204
206
205
205
207
209
206
206
205
206
205
204
205
206
536
206
206
205
206
342
204
206
207
300
206
206
208
205
206
289
205
207
204
208
205
210
206
204
206
205
205
206
205
206
208
208
205
205
205
653
206
204
205
205
212
205
210
205
205
205
205
205
207
205
204
205
209
204
205
204
205
206
205
205
208
205
206
207
205
205
213
206
207
208
206
228
207
205
205
206
208
210
206
205
209
207
210
207
208
209
209
206
207
210
209
205
209
207
205
205
205
206
205
207
207
204
207
206
205
208
205
206
207
207
207
209
208
205
204
206
205
205
205
212
206
208
205
206
204
205
205
207
207
207
205
207
213
205
206
206
205
206
212
207
206
206
206
205
206
207
205
208
204
546
208
212
207
206
207
205
205
205
205
205
206
210
207
210
211
204
209
205
205
205
213
205
207
221
208
207
207
209
204
204
205
206
205
209
220
207
206
209
206
211
205
205
207
207
206
206
205
220
205
207
207
205
207
206
205
205
207
205
205
206
206
206
205
205
205
205
205
209
210
206
205
207
208
206
204
206
204
208
206
208
205
205
205
207
206
205
205
205
208
205
205
205
205
205
205
209
205
210
205
205
209
206
208
204
204
206
207
205
205
207
207
207
206
215
205
206
207
206
205
206
206
205
207
205
205
208
205
205
205
206
206
205
207
205
205
204
205
206
208
205
205
252
207
207
205
205
207
208
206
206
206
205
207
207
206
205
206
205
205
205
205
205
205
206
208
207
206
207
206
205
206
205
209
205
205
205
206
205
206
206
205
206
206
205
207
207
205
207
206
206
205
205
205
205
210
205
207
207
204
204
204
205
206
217
205
206
207
206
212
205
207
206
206
205
205
208
207
205
205
206
205
207
207
205
207
207
205
207
207
212
205
206
205
210
205
208
208
205
205
205
206
409
207
205
213
207
206
205
204
205
205
374
207
217
209
207
205
205
205
207
517
207
296
205
209
205
205
205
205
206
208
208
205
206
208
204
208
209
206
205
205
206
207
205
205
205
207
205
210
207
205
206
209
208
205
205
205
206
205
205
205
204
205
208
205
206
207
205
208
205
204
205
207
205
205
205
206
205
205
206
209
204
209
205
205
205
205
205
207
205
209
205
207
207
207
206
206
206
205
204
205
206
205
207
206
204
205
207
207
205
205
207
204
207
206
205
206
204
206
206
205
205
204
205
206
208
206
206
206
206
204
205
207
205
205
206
205
205
207
205
207
206
207
205
204
206
207
206
214
206
655
205
206
206
205
205
206
205
204
207
207
205
206
205
210
211
205
205
414
205
205
206
211
206
205
206
205
205
205
205
205
205
208
205
206
205
207
205
207
207
206
206
205
205
207
205
205
205
207
207
206
205
212
205
205
205
207
205
205
207
205
205
211
204
205
213
207
204
205
206
206
205
205
205
205
204
205
208
209
205
213
209
207
205
205
206
206
205
208
206
206
205
205
204
205
206
205
205
205
204
206
205
209
207
204
207
206
205
207
206
205
206
205
204
205
205
205
207
206
214
205
215
209
207
208
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
205
204
602
205
204
205
205
273
205
205
205
205
205
205
205
205
205
316
206
204
204
205
205
207
205
212
353
205
205
205
204
204
206
204
204
207
207
207
205
205
205
205
205
205
205
205
204
205
205
205
206
205
212
205
205
205
205
205
205
205
205
204
212
205
205
205
204
205
206
205
205
205
205
205
205
205
205
205
205
207
205
207
205
215
204
205
205
205
206
205
205
206
206
204
204
204
205
210
205
205
205
206
205
209
205
204
205
205
205
207
207
205
205
204
207
205
205
205
205
215
205
211
215
205
205
205
205
206
211
206
205
208
207
205
216
205
205
205
205
206
205
205
205
205
205
205
207
205
204
205
205
205
205
205
205
209
207
208
205
205
205
205
206
205
204
205
204
205
269
205
205
205
205
206
205
205
367
207
204
205
205
206
205
205
205
211
205
205
205
205
204
205
204
206
212
205
205
205
205
205
205
205
205
204
206
205
204
205
205
205
205
209
205
205
208
205
206
205
204
204
205
208
205
207
205
205
205
205
205
205
205
205
206
204
204
205
205
205
205
214
207
204
204
205
208
205
208
204
205
204
205
217
205
204
205
205
206
207
209
205
209
205
206
204
211
204
207
207
206
527
208
205
205
207
206
205
206
205
205
204
207
206
208
207
205
205
205
207
208
205
205
206
205
206
205
210
205
206
206
206
206
205
206
207
205
204
205
204
209
206
205
205
205
208
206
209
204
205
206
210
207
204
205
207
205
205
208
208
208
214
205
206
206
205
205
207
206
206
205
207
205
205
208
207
207
276
204
207
207
208
206
206
205
206
206
205
208
215
206
205
218
204
205
205
206
205
204
205
205
205
205
207
206
787
205
207
205
206
204
205
214
205
260
205
205
206
209
206
205
205
205
215
204
207
204
206
209
207
207
207
205
205
205
210
205
205
205
215
205
205
204
205
205
206
205
205
205
205
206
225
205
205
206
204
205
206
205
205
209
208
206
213
207
207
205
205
205
205
204
205
207
205
205
216
205
205
207
206
206
205
204
204
205
207
206
214
205
206
205
213
207
206
206
205
208
204
204
206
205
205
215
207
205
205
207
205
205
209
206
205
208
205
206
206
205
208
204
208
205
205
217
205
334
205
211
205
205
205
206
205
205
206
207
205
205
206
206
205
205
209
207
205
205
211
207
205
205
207
204
206
205
205
207
205
207
205
205
205
206
205
208
204
205
209
205
205
208
205
214
206
207
210
205
206
206
205
205
205
205
208
205
206
205
205
205
207
206
205
206
208
205
206
206
205
205
208
206
205
207
205
207
207
205
206
205
205
206
206
210
205
205
207
208
207
205
206
205
207
205
206
205
205
206
205
205
205
205
205
205
205
205
211
205
207
211
204
206
206
205
205
206
205
205
205
211
212
205
207
205
458
205
205
206
205
205
207
205
207
205
206
205
206
205
215
205
207
207
207
206
206
204
205
205
206
206
206
205
208
206
205
206
205
208
205
438
207
208
208
205
205
205
204
205
608
213
217
205
209
205
206
205
338
207
205
206
205
207
205
207
208
206
206
205
205
209
205
211
205
206
207
205
206
205
207
207
206
205
206
205
208
207
205
205
207
205
205
205
207
205
207
208
206
204
206
205
208
204
205
205
206
205
206
209
205
211
206
207
205
205
206
206
1202
205
205
206
206
205
206
205
206
205
206
206
205
205
206
206
207
205
451
206
210
208
209
205
207
205
210
209
209
205
205
205
206
210
208
205
205
205
205
205
205
205
216
207
207
206
204
206
205
206
205
211
205
207
209
226
209
206
204
208
204
215
207
206
205
213
208
205
206
205
205
209
210
205
205
205
217
205
205
210
205
207
208
204
207
206
207
206
205
205
205
205
209
206
205
205
205
206
207
208
204
205
207
205
205
205
205
206
207
205
219
205
204
208
204
208
207
207
204
205
207
209
207
205
205
206
213
208
205
213
215
206
212
205
205
205
618
205
205
207
209
209
206
208
212
205
205
205
206
205
208
207
243
205
205
212
205
216
206
204
204
206
206
204
208
206
205
205
205
207
210
206
205
208
207
206
205
206
205
205
208
211
205
206
212
215
205
208
205
206
205
205
207
207
205
205
205
207
205
206
204
205
206
205
205
205
207
205
205
205
207
205
205
207
206
214
204
1596
206
208
205
206
206
205
207
205
205
206
205
205
205
205
205
205
207
206
205
205
207
205
205
205
205
206
208
210
205
206
205
218
207
211
209
209
207
909
206
205
208
206
205
205
222
205
205
206
205
206
212
205
216
207
207
214
206
206
212
207
205
207
206
205
207
207
207
205
205
212
207
205
205
205
210
207
205
205
209
206
208
206
205
207
205
210
205
208
205
205
207
205
205
205
211
206
205
207
206
208
205
207
205
205
205
205
205
205
205
206
205
205
206
206
208
205
205
214
207
208
670
207
209
211
208
205
205
205
211
238
215
205
206
206
207
205
206
205
206
206
208
205
206
211
205
206
204
205
206
207
207
206
206
204
205
205
208
204
205
206
205
205
205
205
205
205
205
210
206
206
207
206
214
206
205
205
205
204
222
205
205
205
205
205
212
205
205
205
205
205
206
205
208
205
204
205
205
214
206
205
205
204
205
208
213
205
205
207
207
205
205
207
205
205
249
206
208
205
204
207
205
205
204
217
207
207
222
205
205
206
204
204
204
205
205
205
205
205
206
205
207
205
205
205
204
204
204
204
204
204
205
205
205
209
205
205
205
207
205
205
204
209
204
205
205
205
205
205
206
211
205
206
205
205
212
204
205
205
207
205
208
205
204
205
206
205
204
204
204
205
204
205
205
205
205
205
205
207
210
205
207
205
205
206
206
205
205
205
206
205
204
205
206
204
348
204
205
206
214
210
205
205
209
205
205
207
206
205
205
210
205
205
205
207
205
209
205
205
210
204
205
204
205
204
205
204
204
204
205
205
210
206
205
219
205
205
205
414
205
205
205
208
205
205
206
207
206
205
205
209
205
204
215
205
204
205
213
204
204
205
215
205
206
205
205
205
205
204
205
205
205
205
206
205
205
205
205
213
205
204
207
210
205
204
205
205
205
205
205
211
205
205
205
205
205
205
205
205
205
206
205
205
208
214
205
206
205
205
206
215
409
205
205
207
206
205
204
205
206
205
205
205
205
205
205
205
205
205
204
205
205
205
205
216
205
205
207
205
206
205
206
206
205
205
205
205
207
204
208
205
205
210
206
205
205
205
205
205
206
205
205
204
205
205
205
206
209
205
205
208
210
205
205
205
205
336
205
205
205
207
207
208
205
213
205
205
204
205
207
205
205
204
205
207
207
210
205
214
205
209
205
205
208
205
208
205
205
308
205
205
205
205
205
205
205
205
205
206
205
212
206
205
205
205
205
205
205
205
205
206
205
204
204
205
205
205
205
215
205
205
205
205
206
211
253
215
205
205
205
207
211
206
205
205
205
205
208
213
209
210
214
205
212
205
205
205
205
205
207
207
206
204
680
205
205
205
208
205
205
205
204
206
208
205
206
205
210
204
205
205
205
212
205
212
205
205
206
205
205
206
205
204
205
205
204
205
209
208
204
205
205
205
205
205
205
204
205
205
206
205
205
209
205
205
205
205
205
205
205
209
204
205
210
205
205
206
205
206
205
205
205
205
205
205
205
205
205
206
205
206
205
204
205
213
205
205
207
205
206
205
205
205
212
204
205
205
204
204
205
205
205
205
205
207
205
205
205
205
205
205
205
204
205
205
205
207
436
205
205
205
206
205
205
204
210
205
205
206
205
205
206
205
205
207
206
205
204
205
213
204
233
204
208
205
205
208
205
205
205
209
205
205
205
204
207
204
206
204
205
205
205
204
216
205
205
205
206
205
209
205
210
204
205
214
210
205
206
205
205
205
1173
205
205
204
204
206
205
205
205
205
205
205
205
204
206
205
205
207
204
205
205
205
209
205
209
216
205
205
205
205
205
207
205
205
206
205
205
207
231
208
206
205
462
210
209
205
205
205
205
478
207
205
211
206
205
205
205
206
205
208
204
205
204
210
205
205
206
206
205
205
206
205
206
205
205
205
205
205
205
210
205
208
205
204
205
204
206
206
206
204
205
204
211
207
205
205
205
205
205
204
206
206
206
205
205
205
206
205
205
205
209
205
208
206
205
205
207
210
205
205
205
206
205
205
205
205
197
205
205
205
205
204
212
206
205
205
207
205
232
205
205
205
205
216
210
205
205
205
214
212
205
205
206
207
205
205
206
206
205
206
205
205
204
205
207
205
205
204
207
206
209
205
205
205
210
205
205
205
206
205
212
206
205
205
205
207
205
205
469
205
207
204
207
204
213
211
213
205
205
207
206
205
205
205
206
205
215
487
205
209
204
205
205
208
205
205
436
205
204
205
205
213
205
204
205
205
206
205
205
205
212
205
205
206
205
205
204
205
205
205
210
204
205
206
208
206
205
207
205
205
204
205
205
205
205
205
206
206
205
205
205
205
210
205
204
205
207
205
205
205
204
205
205
206
205
205
205
205
212
205
215
206
205
205
208
205
205
205
205
205
209
204
211
205
204
204
204
205
205
205
205
205
204
205
206
205
205
205
205
207
204
206
205
205
206
212
205
221
205
205
205
205
217
205
205
215
311
208
205
205
206
208
255
216
205
209
209
204
205
205
208
204
205
205
210
205
205
206
204
205
205
204
205
205
205
204
204
205
205
205
205
206
205
209
205
205
205
205
204
207
205
208
205
204
217
205
206
214
205
205
205
207
205
205
205
210
205
205
204
209
205
205
211
205
205
205
205
205
204
205
204
205
205
205
206
205
206
205
210
635
205
205
207
206
204
205
207
205
205
205
205
205
209
205
205
205
205
205
204
204
205
205
205
206
207
205
208
205
204
205
209
205
209
205
205
204
205
207
205
208
208
206
205
205
205
208
205
210
205
205
205
204
209
205
205
205
205
205
205
205
205
204
205
206
204
204
208
205
205
208
205
204
207
205
205
205
205
205
206
205
205
206
207
204
204
205
205
205
205
205
205
204
205
248
204
205
215
205
204
211
210
208
205
208
209
206
205
213
207
213
208
209
205
205
205
207
205
210
205
205
207
206
205
205
205
206
206
206
205
205
207
205
205
206
205
207
205
204
206
205
205
205
205
205
204
299
204
204
205
210
205
205
205
206
205
205
214
212
205
205
204
207
206
212
205
205
205
205
241
205
205
205
205
205
205
207
205
208
207
205
205
205
207
210
205
205
205
205
204
205
205
205
205
211
206
205
205
205
205
205
205
205
205
205
206
205
205
205
208
205
206
204
205
209
205
205
205
205
1101
220
207
205
204
204
205
204
205
257
206
207
205
205
205
205
205
208
204
205
204
205
206
204
205
205
206
207
205
205
204
205
205
206
206
208
204
208
205
205
205
205
205
205
204
204
212
204
205
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
208
205
205
205
209
459
205
205
204
205
205
204
205
207
205
549
205
205
210
205
205
205
205
205
258
205
205
209
204
206
205
205
204
205
208
205
205
205
204
207
205
205
204
206
205
205
205
206
205
205
205
206
205
206
210
204
205
205
205
205
211
205
205
205
205
205
205
205
205
205
216
205
206
205
205
205
205
205
205
205
206
205
205
205
205
223
206
209
205
215
205
205
205
205
205
205
205
205
205
204
211
204
205
205
205
205
205
205
206
206
208
211
205
205
205
205
205
204
205
205
204
208
205
205
209
208
205
205
206
205
206
205
205
204
205
208
205
205
208
205
204
204
205
205
205
206
205
211
205
205
205
209
207
205
205
206
205
205
205
205
206
204
210
206
208
204
205
205
205
205
208
205
205
205
206
207
204
204
205
204
204
205
205
205
207
206
205
204
207
205
205
205
206
204
206
205
205
205
207
207
214
205
205
205
205
205
205
204
207
205
204
205
205
209
331
205
205
205
211
210
205
204
204
205
204
207
206
205
205
205
208
207
205
205
205
207
204
204
204
204
210
212
206
205
205
205
204
207
213
204
205
208
204
1253
204
205
209
205
205
205
205
205
206
205
206
209
207
204
210
205
205
205
205
205
205
214
209
251
205
211
205
204
220
205
205
206
205
205
205
204
208
205
209
207
205
204
208
205
206
206
205
205
205
205
205
205
205
205
205
207
204
206
227
208
205
213
205
205
205
205
204
205
210
204
205
204
205
205
204
205
205
205
205
207
205
212
209
205
204
207
204
205
205
209
205
205
205
207
205
205
213
208
205
206
206
207
204
205
205
205
205
208
205
205
212
206
205
204
204
205
204
206
205
205
205
205
205
205
205
205
204
205
205
206
204
205
206
208
205
208
205
205
374
207
205
205
205
205
205
206
211
206
612
205
209
205
205
204
208
206
208
204
204
205
209
204
205
205
205
205
206
205
205
205
205
209
204
204
205
205
205
214
205
205
205
205
205
205
205
213
209
205
208
204
204
207
205
205
206
205
212
205
205
205
204
205
205
205
205
207
205
207
208
205
209
211
210
205
205
204
204
206
214
205
205
205
205
205
210
205
215
205
204
204
205
209
204
205
205
206
209
205
205
205
205
219
205
205
207
206
209
207
205
209
209
205
205
205
205
205
209
205
205
205
206
204
205
205
205
207
205
205
205
205
205
205
204
205
204
207
205
205
205
204
205
205
205
205
207
205
205
205
205
205
205
293
204
205
205
205
204
205
205
205
205
207
205
204
204
205
204
206
205
206
205
205
205
205
209
205
222
209
206
204
204
204
204
207
205
205
205
209
212
205
205
205
206
206
204
205
204
205
208
205
205
205
205
205
207
205
206
205
214
209
208
210
205
205
205
205
205
205
205
205
204
208
205
205
204
205
205
205
205
205
208
205
207
205
205
204
204
206
210
204
205
205
208
205
205
205
205
279
205
205
205
208
205
205
205
211
211
206
205
205
206
205
209
205
205
209
206
215
204
205
205
212
207
205
205
205
442
205
205
205
204
206
205
205
204
389
205
205
204
218
205
205
211
205
209
205
205
205
205
205
205
205
205
205
205
206
205
204
208
205
205
209
204
204
205
205
205
210
205
208
205
205
205
205
205
205
204
206
205
205
205
205
205
205
214
205
208
205
206
205
205
208
205
207
205
205
205
205
205
207
205
206
204
205
205
204
204
208
205
205
208
206
211
207
205
205
205
207
205
205
204
208
205
205
205
205
210
205
211
205
205
205
207
207
208
204
205
206
205
205
205
205
205
209
205
205
205
211
205
208
204
205
205
208
205
205
206
205
207
205
214
205
205
207
205
205
204
205
205
205
205
207
205
207
205
805
205
205
205
205
205
204
205
205
206
205
205
205
206
205
207
205
205
204
205
205
205
205
206
206
204
212
205
205
205
208
212
208
205
205
208
204
205
205
205
205
205
204
205
205
213
211
205
205
209
208
205
205
205
205
204
205
205
205
211
208
205
205
205
205
205
212
205
208
205
205
205
205
205
206
214
2706
205
204
204
205
205
215
205
209
205
205
205
210
205
207
205
205
205
205
205
205
205
208
205
205
205
205
205
205
205
204
205
205
205
209
205
205
204
205
212
205
208
208
204
205
208
205
1077
204
205
1712
205
205
207
205
205
205
207
208
205
207
205
205
204
205
204
205
205
205
205
204
205
205
205
204
205
205
205
204
205
205
205
209
205
248
205
205
206
205
205
207
205
207
209
205
205
215
205
205
205
205
205
206
205
205
205
206
205
205
204
204
205
205
204
205
205
205
205
206
205
205
206
205
204
205
277
205
204
211
214
205
214
205
205
205
2513
205
205
205
215
205
209
205
208
211
205
206
206
205
216
204
210
205
205
204
205
204
205
205
210
205
205
212
206
205
205
207
205
205
205
204
205
206
211
205
205
205
205
205
205
205
205
205
204
204
205
205
204
205
207
205
205
205
205
205
205
205
205
205
204
205
209
205
204
204
204
205
205
205
205
205
206
206
205
205
205
216
206
205
204
205
213
205
616
205
205
215
205
205
205
205
205
204
204
204
205
205
211
205
205
205
205
205
205
205
204
205
205
205
204
205
205
205
205
209
208
205
205
206
210
205
204
207
205
205
205
205
205
205
205
208
205
205
205
205
208
213
206
207
205
205
205
206
205
205
205
207
204
1053
205
204
205
206
205
207
205
214
205
205
207
205
204
207
205
204
206
205
205
205
205
205
205
205
205
205
206
204
205
204
204
205
213
205
205
205
235
205
205
207
214
204
205
205
205
204
205
205
205
205
205
205
205
212
205
204
205
206
204
204
205
207
205
205
205
449
206
205
205
205
205
205
205
206
205
204
205
205
205
205
205
205
205
204
205
205
205
205
209
205
220
205
205
205
205
214
205
205
205
205
205
205
205
209
204
204
205
205
205
207
205
205
205
212
205
204
210
205
206
208
213
205
205
205
205
205
206
205
205
205
205
206
205
204
204
205
205
205
206
206
205
205
205
204
205
215
205
204
205
205
205
205
205
204
205
213
205
204
205
205
214
205
205
204
205
205
205
205
205
1104
205
205
204
207
205
205
209
205
204
205
205
205
205
205
205
205
205
205
205
205
204
205
205
572
205
205
205
210
205
205
205
205
205
205
212
206
204
206
205
205
205
209
205
205
205
205
204
205
210
205
205
204
207
205
207
205
205
205
205
205
205
204
205
204
205
205
204
205
205
205
205
205
208
205
204
205
205
205
205
204
204
205
205
205
204
205
205
205
204
205
207
207
205
209
209
207
204
212
205
205
205
208
205
205
205
205
205
204
205
208
205
204
205
205
205
205
207
210
208
205
204
205
207
489
208
205
205
205
204
205
204
205
205
204
205
204
205
204
204
341
205
205
205
205
205
205
205
205
205
205
205
205
205
205
204
205
210
205
205
205
205
205
205
204
204
205
205
205
204
213
205
205
205
211
952
205
205
208
205
205
207
205
205
205
208
205
205
205
205
204
204
205
209
205
209
205
206
205
205
204
205
205
205
205
205
205
205
205
205
207
205
205
205
205
207
220
206
209
204
204
204
205
205
205
205
205
205
205
205
205
205
204
207
205
207
205
205
206
205
205
205
205
205
207
205
205
205
204
204
205
205
205
205
209
205
207
205
205
205
205
205
204
204
205
205
206
204
204
205
205
205
205
205
205
207
205
204
204
205
212
205
205
205
205
205
205
207
208
454
206
204
204
205
204
207
205
213
205
208
209
205
205
205
205
204
204
204
205
207
205
205
270
205
206
205
205
205
205
205
204
205
204
212
205
205
205
205
205
207
211
215
209
209
213
209
205
206
209
212
205
205
206
205
205
213
204
220
204
205
205
211
205
209
206
205
213
205
210
207
210
209
206
214
217
205
205
205
213
208
214
214
214
206
205
214
211
206
211
208
211
212
208
208
215
205
205
207
213
206
210
204
227
216
205
219
217
221
205
333
205
212
204
206
209
205
204
215
205
206
205
205
209
205
234
207
205
206
205
212
213
204
210
351
205
204
211
205
209
205
208
205
209
212
211
215
209
205
212
209
205
205
212
206
207
205
206
213
210
205
204
204
209
205
206
205
205
205
205
205
207
205
209
205
205
211
204
205
205
208
207
206
210
206
205
206
205
210
205
208
212
206
205
205
208
206
205
205
210
205
209
216
213
205
206
206
205
205
208
213
208
205
205
208
205
214
209
209
209
205
205
208
208
211
205
209
206
210
211
205
207
210
208
341
205
207
211
210
206
211
205
205
205
536
210
217
206
206
212
211
207
204
210
204
205
205
207
205
205
206
205
205
207
205
205
207
207
208
206
204
205
210
207
205
205
214
209
212
214
206
205
213
204
208
205
207
221
205
205
206
207
206
205
207
205
204
208
209
205
213
209
205
205
207
205
206
205
207
210
206
204
206
204
205
207
205
205
205
205
213
205
206
210
207
205
209
210
205
205
215
205
205
235
205
205
205
211
207
208
207
204
208
205
205
212
208
204
205
205
210
208
205
205
206
216
205
487
259
207
205
206
207
204
207
210
206
209
206
207
206
206
205
206
204
206
204
865
209
206
205
205
212
205
204
205
212
205
205
205
204
204
205
205
207
205
206
207
207
206
205
205
212
210
205
204
207
205
205
208
205
206
207
205
209
207
205
210
213
205
205
205
206
210
205
207
212
207
207
205
207
206
205
205
205
204
206
205
205
206
205
205
205
205
204
205
205
209
205
212
205
206
205
205
207
206
205
205
206
206
205
205
210
204
209
205
205
205
208
205
207
208
207
205
207
205
205
208
205
205
205
210
205
214
207
205
205
206
205
207
205
207
205
206
205
209
206
208
205
209
205
205
207
207
205
205
205
205
210
205
205
205
205
207
206
205
205
383
208
205
205
205
208
205
204
205
207
204
205
205
206
209
205
205
205
208
205
205
206
211
205
205
208
205
206
205
205
207
206
205
204
207
205
210
205
215
205
204
207
204
212
209
205
212
205
209
205
207
208
205
205
210
205
206
206
206
205
205
212
204
206
205
211
206
205
358
205
207
208
208
205
205
205
205
205
207
205
333
210
205
217
206
212
345
204
210
210
205
205
205
205
214
205
206
214
215
210
207
208
209
205
205
205
206
206
205
209
205
211
205
207
208
205
204
204
208
211
211
213
206
207
207
205
206
206
210
204
204
205
205
206
206
207
205
205
208
205
206
205
205
205
206
205
211
205
205
206
205
205
205
205
207
205
205
205
205
205
206
208
205
205
214
205
205
204
205
208
205
1195
205
207
206
207
205
207
205
205
206
205
205
327
205
205
205
206
205
208
205
211
205
209
205
371
206
204
205
205
210
205
206
209
206
205
210
206
205
209
209
205
205
205
204
205
205
205
252
204
205
204
205
205
210
205
205
207
206
205
204
205
204
205
206
205
205
207
205
205
205
207
205
205
206
204
205
207
205
205
205
205
219
205
207
205
204
205
205
205
207
205
204
210
206
240
205
205
205
206
205
205
205
206
205
205
206
204
211
205
205
205
205
207
205
206
208
205
205
210
209
205
208
210
204
204
207
206
204
205
205
205
206
209
205
205
205
205
205
205
205
204
205
211
210
214
213
208
259
207
212
214
209
205
209
204
211
205
208
206
205
204
204
218
215
4390
205
205
205
206
207
209
205
208
205
205
205
208
212
210
205
205
205
208
205
205
207
205
207
204
205
205
205
205
205
208
210
205
205
207
204
207
207
205
205
205
209
205
208
204
206
208
205
205
205
209
217
205
212
206
207
210
204
206
204
211
207
205
205
205
205
205
210
205
204
206
208
206
207
213
206
205
205
205
1238
205
205
207
206
205
207
205
206
205
205
207
205
207
205
205
205
207
205
205
205
205
205
205
206
204
204
204
210
632
205
205
224
205
205
206
206
205
207
205
205
207
204
205
205
206
205
205
592
205
205
216
205
209
205
206
205
205
211
205
213
205
206
205
205
206
210
213
206
206
207
204
205
204
207
205
206
207
205
207
215
210
205
205
207
205
207
205
209
204
204
205
212
205
205
208
205
207
206
205
204
205
205
205
208
205
215
205
205
205
205
205
205
209
205
205
205
205
205
204
204
205
205
206
205
208
205
205
205
205
207
208
205
205
205
204
207
206
206
205
205
208
207
212
205
204
205
208
205
205
204
601
207
205
208
213
207
205
212
211
209
214
205
206
205
205
205
204
207
205
211
205
205
743
205
205
204
205
205
211
205
213
671
206
208
205
206
208
205
207
205
205
205
207
205
207
205
205
205
205
205
209
205
205
205
205
206
205
205
211
206
205
205
205
204
205
204
205
217
205
205
205
205
205
204
205
205
205
205
207
217
205
206
206
205
205
209
205
205
205
205
205
205
204
204
205
205
205
206
210
205
205
205
206
205
205
207
207
206
208
205
204
205
207
205
205
205
205
205
205
481
205
205
205
204
205
214
547
205
208
205
214
205
212
206
557
205
206
205
412
205
205
330
205
206
755
208
205
205
205
205
563
205
205
482
205
205
205
204
205
205
205
205
205
205
205
205
205
215
205
209
205
204
213
205
205
205
205
205
205
205
205
205
209
204
207
209
207
205
204
205
205
205
205
205
210
205
205
205
206
204
205
205
205
205
208
205
205
205
205
209
205
205
205
205
206
207
204
205
206
205
205
205
206
207
209
205
219
205
205
208
210
205
205
204
205
220
213
219
214
243
208
212
211
211
207
209
205
207
206
208
206
205
205
205
205
205
208
208
213
207
211
209
205
209
205
310
207
205
208
205
205
205
205
210
205
205
205
210
205
205
205
205
205
205
206
213
205
205
204
205
204
206
205
205
207
208
205
205
204
205
214
205
205
279
205
214
208
233
205
205
204
207
204
217
204
205
205
204
205
205
205
205
205
205
205
205
205
205
209
206
214
204
206
205
204
204
204
205
205
205
214
205
214
205
205
205
472
205
205
286
205
206
204
205
205
205
235
205
205
205
208
205
205
204
478
205
204
205
366
205
205
400
205
206
416
205
204
205
205
208
296
205
205
207
205
205
205
205
205
205
205
205
205
206
204
205
205
205
303
205
261
555
255
250
240
223
253
245
259
254
234
228
252
292
259
256
228
255
255
246
424
227
234
236
234
250
216
226
258
247
256
215
235
234
211
234
260
246
216
227
232
260
222
215
225
209
237
221
214
226
221
248
217
247
247
230
252
248
238
239
254
227
269
250
237
225
243
243
241
248
220
255
238
219
231
212
249
236
254
208
247
236
245
518
4223
260
246
227
226
216
1411
226
224
235
258
207
216
249
638
228
229
250
310
262
234
218
234
256
234
249
228
244
240
248
253
231
235
209
220
235
248
223
219
263
228
244
246
217
222
213
212
251
221
224
231
256
238
232
257
221
233
405
247
244
212
224
232
287
264
247
410
211
254
210
257
224
214
253
229
225
233
257
488
232
235
221
224
242
210
209
217
272
227
230
239
207
215
219
252
221
223
237
234
221
235
210
248
220
216
210
214
222
228
221
227
221
237
212
237
231
256
223
421
236
226
237
240
224
225
976
209
218
211
225
227
268
291
216
238
219
223
250
243
226
208
257
221
250
254
217
251
252
265
983
326
235
232
226
234
221
263
244
211
212
218
247
244
226
214
229
243
237
212
229
259
215
223
241
222
223
230
223
232
230
266
211
228
232
236
238
214
232
250
221
674
239
214
240
219
208
224
228
214
239
257
211
222
206
223
212
256
259
252
271
237
219
246
258
256
216
219
217
231
228
222
226
219
244
247
222
252
208
208
225
248
233
251
215
228
233
220
229
242
214
243
224
233
211
244
261
242
216
262
225
235
675
231
248
234
235
317
210
266
260
215
216
228
244
218
238
226
287
253
211
225
223
251
222
218
214
244
216
212
209
213
561
240
354
275
222
226
219
216
211
374
256
251
229
226
241
219
250
237
210
253
238
225
205
213
208
205
207
208
205
205
206
205
205
205
205
205
211
205
205
208
205
205
212
205
208
205
205
205
205
205
970
204
205
205
205
205
205
205
205
205
205
205
212
204
370
206
204
207
204
205
205
205
205
205
205
208
205
205
205
204
205
205
206
204
208
205
205
206
208
205
205
205
205
204
205
205
212
207
204
204
205
205
205
205
211
206
205
224
205
205
205
205
205
205
204
208
205
205
214
211
204
205
205
205
204
205
214
204
204
204
305
205
205
205
205
205
205
205
205
204
894
205
205
205
207
205
205
205
205
1033
206
207
205
205
205
204
205
236
213
206
211
205
211
207
205
207
204
204
205
212
205
214
205
205
205
205
208
205
205
206
207
205
205
205
205
207
210
213
208
208
209
205
207
204
207
204
1014
211
211
206
211
217
206
206
207
205
205
568
207
205
204
205
205
205
205
206
205
208
204
205
205
205
207
204
204
204
205
210
206
205
207
205
205
238
207
205
205
204
208
205
205
205
205
205
205
205
205
205
205
215
205
205
210
204
205
205
205
205
205
205
205
206
205
529
205
210
205
205
207
205
205
205
205
205
211
428
205
206
205
204
205
204
237
204
205
205
209
205
205
205
204
236
205
205
204
205
208
205
205
205
205
378
211
205
205
205
209
205
205
207
205
205
205
205
207
205
205
205
205
205
205
205
205
214
205
205
205
206
205
205
205
205
225
220
205
205
204
206
205
205
207
205
205
205
205
206
207
205
205
205
205
205
205
204
205
205
209
205
205
206
205
205
204
207
205
204
205
213
215
205
205
205
209
206
205
213
204
207
207
463
205
205
205
525
205
818
209
212
205
210
205
206
216
205
332
205
206
208
205
205
205
205
205
216
205
205
205
210
205
205
205
204
204
205
205
214
205
206
205
363
205
205
205
207
204
790
204
205
205
206
205
213
205
206
206
211
205
205
205
204
204
205
205
205
205
207
213
212
205
205
205
205
204
207
205
570
205
205
205
212
205
210
205
204
210
205
204
205
205
208
205
205
213
274
205
208
205
205
205
208
206
205
204
205
204
205
205
205
349
205
206
205
205
205
207
208
207
207
205
205
208
205
205
205
205
205
206
205
205
205
204
205
213
205
205
205
205
205
205
206
207
206
205
205
204
205
206
205
204
205
241
205
206
206
205
205
205
205
204
205
204
205
208
204
205
205
206
208
205
205
205
204
266
205
205
204
205
205
344
205
205
205
205
209
206
205
206
378
205
205
205
205
208
205
205
213
207
219
205
205
204
204
204
206
205
204
209
208
655
206
1794
205
205
208
204
205
205
205
205
205
205
205
204
206
205
207
205
389
223
205
205
205
213
204
205
207
205
205
205
205
205
209
294
204
204
205
205
204
205
205
205
205
205
205
205
205
205
211
211
208
209
205
205
204
205
205
205
205
205
207
205
205
207
207
206
205
206
205
208
205
204
204
205
205
207
205
205
205
205
214
208
208
205
207
208
206
205
662
205
205
205
205
205
205
205
205
205
204
204
205
205
213
207
205
205
208
205
209
205
205
204
207
205
204
205
205
209
548
205
205
206
205
205
205
205
204
205
259
205
205
205
205
205
205
205
206
385
205
212
328
209
204
205
338
205
309
205
205
208
205
205
242
205
205
204
206
208
205
205
208
205
205
205
206
205
205
214
204
205
205
205
207
205
207
205
205
205
205
690
205
204
205
204
204
204
205
205
204
205
205
205
205
205
205
204
205
204
205
211
204
206
205
205
209
205
205
525
205
205
205
209
205
204
207
206
206
204
205
205
205
255
208
205
205
447
205
205
204
205
205
204
205
205
691
205
292
206
205
683
205
205
205
204
206
205
204
205
205
205
205
205
205
205
205
205
206
205
205
205
210
205
205
206
208
206
206
205
205
205
205
214
204
205
210
205
205
205
205
205
206
205
205
205
207
205
205
204
205
206
209
205
205
205
207
211
205
205
205
205
205
205
205
205
204
205
205
207
205
213
206
205
207
206
206
377
213
209
205
205
205
205
206
409
205
205
205
205
205
205
205
210
204
207
204
205
208
207
205
205
205
206
205
205
206
206
205
207
206
439
205
204
204
210
205
205
205
263
205
205
204
394
205
211
205
204
218
205
205
204
210
210
205
472
205
205
204
935
204
204
207
207
206
207
205
205
206
205
205
205
205
205
204
207
204
205
205
205
204
341
212
205
205
205
205
205
204
205
204
204
208
205
209
205
205
205
204
206
205
205
205
205
205
205
205
207
205
561
212
206
205
205
205
205
205
205
205
215
206
204
204
204
388
205
205
207
205
205
205
205
215
207
205
206
205
211
205
205
205
205
205
382
205
208
205
205
205
384
205
210
205
205
384
205
205
207
207
211
208
205
205
206
205
205
204
208
205
205
205
205
207
205
205
205
205
205
205
211
204
204
205
204
205
207
206
205
205
220
205
205
209
204
204
205
211
205
375
205
205
205
205
206
205
205
205
205
204
205
205
204
205
205
205
205
205
208
205
205
205
207
205
207
208
205
356
207
361
205
205
205
208
205
205
205
205
205
205
205
213
204
205
205
205
205
205
205
205
205
206
205
205
208
204
204
558
204
205
205
205
205
205
205
205
205
1298
205
204
205
206
205
204
205
205
205
213
205
206
206
205
205
211
205
315
205
205
205
205
205
877
210
205
204
205
205
205
205
206
204
205
205
204
221
205
205
205
205
205
205
205
205
206
207
3375
219
205
205
212
205
206
205
205
209
205
205
205
205
206
205
207
205
655
205
205
205
206
205
205
205
205
206
205
205
205
204
24260
205
205
206
205
205
205
209
208
204
206
205
205
204
206
204
205
205
205
205
207
205
205
204
205
208
204
205
205
205
209
205
205
205
205
205
205
206
205
205
205
205
212
205
206
205
205
205
206
205
206
205
206
210
205
205
206
204
204
425
206
205
205
205
205
216
205
206
207
1178
205
205
205
204
211
209
205
209
205
205
205
205
212
210
205
213
205
206
204
205
205
208
207
205
209
205
206
205
205
205
205
205
205
205
221
206
205
206
205
206
205
205
205
207
204
209
205
205
205
205
207
206
205
205
205
206
205
205
205
205
205
205
205
205
206
205
205
204
205
205
207
204
205
208
205
205
205
206
206
205
208
208
205
207
205
205
205
208
207
205
205
220
205
204
205
207
301
210
204
205
205
207
205
205
205
210
207
573
205
204
205
205
210
206
205
205
205
994
205
205
204
205
204
205
205
205
205
205
204
207
208
207
205
205
205
205
205
206
211
205
207
204
210
206
205
205
208
213
205
205
204
206
208
205
208
204
205
204
205
211
205
206
205
205
207
205
205
207
205
206
204
209
206
205
212
205
205
206
205
205
205
206
206
208
205
208
205
205
205
208
206
205
205
205
205
392
205
205
205
211
207
204
213
216
208
205
205
205
206
210
205
205
205
205
205
205
205
215
207
724
205
205
209
205
205
205
205
205
206
216
205
204
204
210
483
206
207
205
207
207
205
205
208
205
205
205
205
205
205
206
207
205
205
204
205
205
205
206
205
207
205
206
210
205
208
204
207
206
209
204
205
209
207
368
205
205
205
207
208
205
208
205
208
204
205
205
205
207
209
205
206
212
221
207
206
206
205
205
502
210
205
208
208
209
205
205
211
212
428
209
205
208
206
206
209
212
205
207
205
206
205
205
205
205
208
205
205
205
938
206
204
204
314
207
205
205
393
206
205
205
205
209
206
205
210
205
205
205
205
205
210
205
205
216
204
205
205
207
204
205
205
205
205
205
205
205
205
207
205
205
204
205
205
205
205
205
205
205
205
206
231
205
205
205
205
206
205
205
205
205
205
211
205
205
206
205
205
205
206
206
205
205
354
206
205
205
204
205
205
205
205
205
204
205
205
205
205
205
205
205
207
205
205
212
205
206
208
205
208
205
206
205
313
209
206
204
205
205
204
208
205
205
1002
205
206
205
205
205
205
206
205
216
208
205
205
205
205
205
205
205
206
205
205
205
205
205
205
207
230
205
207
205
207
204
205
205
208
205
208
205
215
205
205
204
205
312
207
205
204
224
205
598
231
205
327
205
205
211
212
208
210
208
205
204
207
205
205
205
205
205
205
205
205
204
209
205
208
210
205
206
205
205
210
205
212
205
211
205
205
205
205
207
205
204
205
222
205
205
205
205
205
204
205
206
205
207
205
206
205
205
205
205
205
205
205
205
205
205
204
204
205
205
205
210
204
205
205
205
205
207
205
204
208
205
205
205
210
205
210
210
205
205
205
205
205
205
205
209
205
205
205
211
205
205
205
218
205
205
206
208
207
205
208
5093
204
205
205
205
205
205
206
205
205
205
207
205
204
207
378
205
205
205
209
205
206
209
208
206
205
205
205
205
205
204
209
205
205
304
205
205
205
205
205
205
205
205
206
204
204
205
205
205
210
205
205
205
205
205
205
205
215
205
204
204
205
205
205
205
205
205
207
205
205
205
205
208
204
205
204
205
206
206
205
208
205
205
205
205
205
205
205
205
205
208
204
205
205
205
205
207
206
210
205
205
207
207
206
205
205
205
205
206
207
205
205
219
205
205
205
596
205
211
204
204
205
205
205
205
262
204
206
208
205
211
215
204
205
205
205
205
205
205
205
215
206
205
205
205
208
205
204
206
205
208
205
207
205
205
209
207
205
205
214
204
205
205
205
205
207
205
205
205
205
691
205
205
205
205
206
204
207
205
205
207
205
205
205
205
205
205
207
206
205
210
204
204
205
205
205
205
218
206
205
205
207
205
205
207
204
205
204
205
205
205
205
205
211
205
205
208
206
205
205
393
206
208
205
205
206
205
207
205
206
205
207
204
205
205
206
210
600
217
205
205
205
205
205
205
206
205
205
205
207
205
210
204
206
205
205
205
205
205
205
206
207
205
206
205
204
205
205
204
205
205
213
206
205
205
208
211
205
217
206
205
205
205
205
205
205
208
205
205
205
205
204
205
206
209
205
205
206
205
205
205
387
205
205
205
205
205
208
213
205
204
205
205
5886
205
206
209
206
205
205
205
205
205
205
208
205
516
207
205
207
213
385
205
205
204
204
209
205
205
206
205
208
205
205
205
205
206
205
207
205
205
205
211
205
205
208
205
209
209
206
431
205
215
205
205
205
205
205
205
208
205
209
204
204
205
205
205
205
206
205
205
205
205
205
205
207
204
204
205
206
211
205
205
205
206
215
205
205
208
206
208
209
204
209
205
208
205
205
205
207
209
205
205
212
205
207
205
204
208
205
205
205
205
205
205
207
205
212
205
204
204
205
207
204
206
205
205
210
207
302
205
205
205
204
204
210
206
206
205
205
205
205
205
205
205
211
205
205
205
1191
207
205
209
208
205
205
207
205
206
507
206
205
206
205
206
206
207
205
205
208
205
206
205
207
214
205
205
205
207
205
205
205
205
205
208
205
205
205
205
206
205
205
205
205
205
205
206
205
205
205
207
205
205
209
430
215
205
206
204
207
205
205
209
204
206
207
204
205
207
208
205
209
205
205
206
205
206
208
206
401
205
207
205
209
205
205
205
206
392
205
206
206
205
502
207
205
205
205
205
205
205
204
205
205
204
209
205
208
205
205
205
205
205
205
205
205
205
205
205
205
205
208
205
205
227
206
205
205
204
205
205
208
209
205
205
204
204
205
205
205
205
205
205
205
205
205
205
209
204
204
204
205
205
204
205
205
205
212
362
205
205
204
205
204
208
205
205
205
694
205
205
721
205
205
206
205
205
576
205
205
205
214
205
205
205
204
205
209
205
205
214
205
213
205
205
205
205
205
205
205
205
205
205
208
205
205
205
205
204
204
204
205
205
205
205
208
205
206
208
204
205
205
205
205
205
205
205
205
206
205
205
206
210
205
205
204
205
205
205
205
205
205
205
205
205
205
208
204
205
206
204
205
205
205
205
205
205
205
205
204
205
212
206
208
205
205
205
205
205
205
210
243
205
204
205
204
204
942
207
205
207
204
208
205
205
205
205
206
204
205
205
205
218
205
205
204
205
205
204
205
216
205
204
206
218
205
205
205
216
205
209
205
204
206
205
205
208
205
205
462
207
209
207
208
206
565
210
205
210
317
204
204
205
206
205
205
205
210
207
205
205
205
208
204
205
205
209
205
205
205
206
205
211
205
205
205
215
205
205
205
204
205
205
205
206
204
205
209
213
208
206
208
205
204
205
205
205
205
205
205
207
205
378
205
204
205
205
218
205
205
208
214
205
205
205
205
205
205
204
209
210
205
205
205
207
205
204
209
206
204
205
206
206
204
205
207
205
214
205
205
205
206
205
204
205
205
205
205
204
205
208
205
206
212
205
214
207
205
213
207
251
205
205
204
215
205
205
205
205
205
991
214
205
205
206
205
205
208
205
278
205
205
210
205
205
205
205
205
205
204
205
204
205
205
205
205
208
205
205
281
205
205
204
205
205
205
204
205
205
205
205
206
207
205
206
207
205
205
205
205
210
205
205
205
207
204
209
205
205
205
205
205
205
205
204
211
207
205
205
205
205
205
206
207
205
207
205
204
205
205
205
205
205
206
205
205
206
205
212
205
205
207
209
205
204
205
204
205
286
209
205
205
205
208
205
205
204
204
206
205
204
205
206
205
205
205
205
205
219
207
205
205
206
206
205
204
207
205
206
205
208
206
205
208
205
204
205
204
205
204
205
205
492
205
205
206
205
210
205
205
205
207
205
206
208
205
205
355
205
212
208
204
207
206
206
206
438
205
205
217
205
212
205
205
205
205
205
205
204
205
212
207
205
205
205
207
205
205
205
205
208
205
205
205
213
205
205
209
205
206
205
205
205
207
209
206
206
204
205
214
205
205
205
205
208
209
205
205
205
205
205
207
209
205
208
210
207
205
208
208
205
207
205
205
205
210
204
205
205
205
205
205
205
205
205
205
204
207
205
207
207
211
205
205
207
205
205
205
210
205
209
205
207
207
205
205
209
205
205
205
205
205
210
205
205
209
205
205
204
205
205
436
209
205
205
205
208
205
211
211
205
205
206
205
479
205
205
208
206
205
205
209
208
204
207
205
205
208
2994
205
210
205
214
210
205
205
206
205
211
205
205
205
210
205
205
205
205
205
215
205
208
205
210
205
209
206
205
205
210
205
205
205
205
205
279
205
217
205
205
205
205
216
206
208
213
205
205
206
205
205
205
204
205
207
205
214
205
205
207
205
205
205
208
205
205
205
205
204
207
205
205
207
205
205
208
205
207
211
205
205
222
205
214
205
205
1108
206
205
205
205
205
205
205
204
205
205
205
205
205
205
205
207
208
206
206
205
206
207
208
492
205
206
205
205
205
205
205
205
205
207
205
205
204
205
206
205
207
205
205
204
205
205
205
205
205
205
211
205
205
206
205
206
205
205
206
205
205
204
208
211
207
205
206
205
205
208
206
207
209
205
205
215
205
206
205
205
205
206
206
206
205
205
205
209
213
208
210
204
205
211
206
205
218
205
205
205
205
205
215
207
206
216
204
206
205
205
205
205
205
205
204
204
205
205
208
205
204
205
204
205
205
204
205
206
209
209
205
205
207
361
204
205
206
205
205
205
205
205
487
207
206
205
205
205
205
205
205
205
205
205
206
210
210
205
208
209
205
205
205
206
205
205
205
205
204
205
205
206
205
205
205
205
207
204
205
213
205
205
204
207
206
205
205
209
206
205
205
205
206
205
205
204
204
205
205
206
205
205
205
205
205
205
215
205
211
209
207
205
216
205
205
205
205
205
205
212
205
205
205
206
206
205
204
207
205
205
206
650
205
214
205
204
205
205
206
205
204
204
205
207
204
205
206
205
205
204
206
205
204
205
209
204
211
205
205
215
204
211
205
215
204
210
211
205
207
204
205
205
207
207
205
205
205
205
206
207
208
205
204
209
205
205
205
205
210
205
205
204
205
205
205
205
207
205
205
208
205
205
207
205
206
208
205
205
207
204
205
205
206
205
205
204
207
205
205
218
205
205
206
218
208
205
209
215
205
206
206
207
205
206
207
204
205
205
205
210
205
205
205
205
207
207
212
205
205
204
601
205
208
208
206
692
207
208
205
205
205
205
205
207
205
207
205
205
205
204
213
216
205
205
205
205
205
205
206
205
205
205
205
205
205
204
205
205
208
207
205
207
204
205
214
205
205
205
207
205
205
207
207
206
215
204
205
205
212
205
211
206
205
206
209
205
207
205
205
204
415
205
205
204
204
205
205
205
204
205
205
205
205
205
205
205
205
204
206
205
205
211
206
205
205
205
204
207
207
226
205
205
204
205
206
205
205
205
205
205
205
205
206
205
205
205
210
214
209
205
207
206
206
211
205
214
205
205
205
205
205
206
241
205
205
205
205
212
205
205
205
204
205
205
205
205
205
205
205
205
205
205
205
206
208
205
204
205
205
204
204
209
205
205
206
213
209
205
205
215
206
208
207
205
205
205
205
206
205
205
205
205
215
205
206
205
206
205
204
205
206
205
216
205
206
207
204
206
205
204
204
534
205
205
205
205
204
192
206
204
205
205
205
205
204
205
205
205
220
205
205
205
205
209
205
205
205
208
205
205
205
204
208
206
205
208
205
204
205
204
205
205
212
209
205
205
321
205
205
213
206
206
207
208
205
207
206
205
206
206
205
205
205
205
205
205
205
205
204
205
209
206
205
205
205
205
205
205
206
205
205
204
205
205
204
214
205
205
205
205
205
205
205
598
205
209
210
205
205
205
206
204
205
205
205
205
206
206
205
206
205
205
206
205
206
208
205
204
205
205
205
205
206
204
205
205
205
217
204
206
206
205
205
205
204
205
205
204
208
205
205
205
205
209
205
205
205
205
205
220
205
205
207
206
206
208
207
206
207
205
216
209
206
206
205
204
204
205
205
205
205
5417
205
204
205
211
205
205
208
204
206
314
205
205
206
207
208
206
205
685
205
214
206
205
205
209
214
204
245
212
204
205
205
205
205
205
205
205
207
205
205
206
207
205
204
204
204
205
210
205
205
209
208
205
205
205
205
205
206
205
205
205
209
205
205
205
205
206
207
205
214
208
205
205
217
205
205
205
205
205
205
207
205
205
205
206
205
206
217
205
207
205
205
205
205
205
205
206
205
204
205
206
204
207
210
1258
207
204
1113
205
205
206
205
205
205
205
205
205
209
204
205
204
214
205
205
205
205
205
205
205
205
205
207
205
205
212
210
204
205
206
206
205
205
205
205
205
204
204
204
205
213
205
205
205
205
205
205
205
205
206
205
209
205
206
207
205
206
206
207
204
213
205
217
209
207
205
205
204
206
205
204
204
205
205
206
205
205
206
208
205
205
205
204
204
207
204
205
205
209
205
206
208
205
205
205
205
216
205
205
205
205
225
205
205
208
205
209
409
215
206
204
204
205
205
205
205
205
1098
205
205
571
205
204
205
205
205
205
205
205
205
206
205
205
206
205
208
204
204
205
213
205
205
205
205
206
205
205
206
207
205
206
205
205
205
204
205
204
205
205
205
205
207
205
205
205
205
205
207
206
205
205
205
205
206
205
205
205
208
205
205
207
206
210
205
204
204
205
205
206
205
205
205
205
205
205
205
205
205
207
207
207
205
210
205
205
206
205
205
205
205
208
204
206
204
205
210
209
205
205
205
205
207
206
205
205
205
205
205
205
205
205
210
205
205
205
205
205
209
205
205
208
362
205
205
205
204
204
206
207
205
204
254
206
207
213
205
205
205
205
206
204
207
217
209
205
205
204
205
206
206
205
206
205
205
205
205
204
207
205
205
206
205
205
205
205
206
207
206
205
205
206
205
205
205
205
205
205
204
206
206
205
204
212
204
205
205
209
210
205
205
205
205
205
205
205
204
205
205
206
209
205
207
205
526
205
206
205
205
207
205
210
205
204
204
208
205
205
206
207
205
205
214
205
207
205
205
205
205
205
205
204
210
206
205
205
205
205
205
205
205
205
205
204
208
205
205
205
205
208
208
206
205
205
204
210
208
205
205
205
207
208
212
205
205
205
206
208
205
204
212
204
205
204
223
204
205
222
210
207
205
205
205
206
207
205
206
205
205
349
205
205
205
205
204
208
206
204
205
205
206
205
205
209
205
205
205
207
205
205
206
204
206
205
205
205
204
205
207
206
205
204
205
205
205
205
205
205
205
205
204
205
204
205
205
204
205
205
205
206
204
205
207
205
205
205
205
207
205
211
205
205
205
205
213
204
209
205
205
205
205
220
207
219
206
205
205
206
204
204
206
206
205
204
205
205
206
209
205
208
205
205
205
205
207
207
205
205
205
206
206
205
205
205
204
208
204
208
204
205
205
228
207
205
206
213
204
222
207
209
210
213
205
205
524
205
205
208
205
205
207
205
206
468
205
205
204
205
205
205
213
205
205
205
214
204
204
204
209
207
205
206
207
205
204
206
205
205
205
205
207
208
204
205
214
205
206
205
205
206
206
205
212
205
206
209
204
215
205
205
205
205
205
211
205
206
205
205
205
204
212
205
205
205
205
204
205
205
205
205
207
205
205
206
205
204
205
205
209
205
205
207
207
205
205
206
205
205
211
204
205
209
207
205
207
205
205
205
208
205
208
205
208
206
205
206
204
205
205
205
205
205
504
205
205
205
205
205
205
205
205
381
204
205
205
205
208
205
212
205
205
211
205
205
206
205
210
204
215
204
205
205
207
205
205
205
205
207
205
210
204
214
205
205
207
205
211
206
205
205
205
210
205
205
221
205
205
282
238
205
205
206
205
205
205
219
206
205
205
215
211
208
204
205
207
208
205
205
205
205
205
205
210
206
205
205
206
205
205
205
205
205
205
208
206
205
205
212
205
205
207
205
205
205
216
209
206
205
205
205
205
205
207
208
205
205
207
205
215
204
205
670
205
205
205
206
205
205
205
205
221
204
210
204
205
206
205
206
205
205
260
212
205
205
205
206
205
205
204
206
205
205
204
205
205
205
205
205
205
205
206
205
205
205
208
204
210
204
205
205
209
222
205
205
206
205
205
207
205
207
209
205
205
204
205
377
205
205
205
206
204
205
205
205
205
207
204
205
205
214
205
205
205
205
210
206
205
205
205
204
206
207
204
205
205
205
209
205
206
208
214
221
205
205
205
205
205
207
205
207
204
216
205
205
205
205
204
205
205
205
688
205
213
205
205
204
205
205
205
377
205
205
204
204
205
209
208
205
205
205
208
207
205
205
206
205
205
205
205
205
206
205
205
214
206
214
205
206
205
205
204
205
210
205
204
204
204
207
207
205
206
206
208
205
205
205
208
205
205
204
205
207
206
205
205
206
207
205
205
205
205
205
205
205
205
205
207
205
206
206
205
205
268
205
205
205
205
218
205
205
208
205
206
207
206
209
208
205
205
205
205
204
205
206
205
205
205
206
207
209
205
205
204
205
208
206
205
205
207
212
205
211
205
206
205
205
209
216
207
205
205
206
206
205
204
205
205
206
205
205
206
207
206
205
205
205
205
205
205
205
206
206
205
205
204
205
205
205
216
205
205
205
205
205
205
206
205
211
204
205
205
204
204
205
205
205
205
205
205
205
205
205
205
204
205
204
206
205
205
204
205
205
205
205
205
204
205
207
205
208
205
207
205
205
205
207
208
204
206
205
205
206
206
205
205
206
208
209
206
206
214
207
204
207
205
205
225
205
206
205
214
310
207
205
205
205
207
205
205
210
205
205
205
207
206
214
207
205
205
205
205
208
205
205
205
206
212
205
205
205
205
204
205
206
205
205
206
205
205
206
205
205
207
205
212
204
206
216
210
208
205
210
205
205
204
205
206
205
205
207
214
205
205
205
205
205
204
209
209
205
206
205
206
205
205
205
210
205
205
204
204
204
205
204
208
205
204
208
205
205
205
205
205
206
205
205
205
205
204
208
206
205
205
205
211
206
205
205
205
213
205
205
204
205
205
205
206
206
205
206
208
205
208
205
205
206
207
205
206
205
205
205
205
205
208
205
205
205
205
205
208
204
205
507
208
205
206
205
205
207
205
210
205
221
205
206
337
205
204
209
205
207
205
210
204
205
207
205
205
211
205
209
207
206
213
205
205
388
205
208
204
210
208
214
206
211
204
208
205
204
205
212
205
205
212
206
204
210
207
210
205
205
204
204
207
205
205
205
205
205
205
205
205
204
204
205
206
207
205
210
206
205
205
205
207
206
208
208
205
205
205
211
208
208
205
205
205
205
205
205
205
205
206
205
206
205
209
206
208
205
205
205
205
217
205
206
205
205
205
205
204
204
205
205
209
205
204
389
205
205
204
204
205
205
209
204
204
205
205
205
214
205
206
205
205
205
204
205
209
204
211
205
211
209
205
205
205
205
205
207
204
205
204
205
205
206
205
205
208
205
205
205
205
205
206
205
205
205
204
205
205
204
205
212
207
410
205
205
208
205
205
205
206
205
205
204
205
207
205
205
205
205
211
205
205
204
204
208
204
205
205
204
205
205
205
205
2217
205
208
205
206
205
205
208
213
205
219
204
205
208
205
205
205
205
206
206
205
205
205
205
209
215
205
206
210
205
210
210
205
204
210
205
206
205
205
208
207
207
207
205
205
205
206
205
205
206
205
205
204
204
206
208
204
205
205
208
205
205
205
205
627
205
205
205
205
204
204
207
205
224
205
205
206
205
205
205
204
210
206
205
215
205
212
206
205
205
205
205
207
210
205
205
208
209
211
204
218
207
206
209
217
208
205
206
205
206
212
207
204
205
210
205
209
205
208
207
207
205
206
205
205
205
205
205
204
222
205
205
205
209
205
205
206
204
205
204
218
204
205
204
219
206
205
205
205
206
205
205
205
204
216
204
204
205
204
204
214
205
206
205
205
205
213
206
207
206
204
205
204
205
205
205
205
205
205
205
207
213
205
204
205
205
590
205
206
205
205
214
205
205
205
205
204
205
204
204
204
205
209
205
205
208
205
705
204
205
206
207
204
205
205
205
205
205
205
205
205
205
205
205
206
205
204
205
204
204
204
214
205
205
205
205
205
205
204
204
208
205
205
207
206
205
204
245
252
243
245
248
251
257
247
254
244
246
234
240
250
247
250
255
246
254
259
245
253
249
255
251
244
249
250
256
205
321
205
206
205
205
205
205
205
205
205
205
205
205
204
205
205
205
206
205
205
209
205
205
204
205
204
205
205
205
209
205
205
205
205
205
206
207
205
204
205
205
205
205
205
206
434
205
205
205
205
205
204
207
207
204
208
209
205
205
205
205
205
205
208
215
209
205
204
210
206
205
205
205
205
205
205
207
205
205
205
206
204
205
204
205
206
205
205
210
205
205
205
205
205
205
206
204
205
205
206
205
205
212
205
204
205
209
205
204
205
204
204
205
205
207
205
205
205
333
206
208
206
210
205
204
206
205
205
215
205
205
204
207
205
205
213
205
207
204
209
205
207
205
205
205
205
222
206
694
205
206
206
207
207
214
205
207
206
222
205
205
207
205
205
205
205
205
205
204
204
205
208
205
205
215
206
205
205
204
209
215
211
281
205
204
208
205
205
205
205
205
205
208
212
204
205
207
211
208
205
213
205
205
205
205
205
205
205
205
205
205
206
208
205
207
204
205
205
209
205
213
207
208
207
207
205
206
204
205
206
205
207
205
205
205
212
205
205
207
206
204
204
205
208
205
214
205
205
205
205
205
205
211
205
205
205
205
204
208
205
205
205
1039
205
205
205
205
205
205
205
204
204
205
204
212
212
205
206
208
205
204
205
208
208
205
353
204
205
205
205
205
205
205
205
208
209
206
205
206
205
204
205
209
205
212
205
205
205
205
208
204
205
205
205
204
204
205
205
205
205
219
205
205
205
207
206
207
205
205
204
205
204
205
219
205
205
205
205
205
212
206
204
204
204
205
205
204
205
205
207
205
205
205
207
205
205
204
205
204
205
205
205
205
210
205
205
205
205
205
205
205
206
207
205
205
205
205
206
205
205
205
205
205
205
204
204
204
209
205
205
206
205
207
205
205
205
213
205
207
204
263
209
205
205
205
205
205
205
205
205
924
205
204
204
204
205
206
205
207
205
205
213
208
205
205
204
205
208
205
208
206
205
205
206
207
207
205
205
205
205
208
207
204
204
204
206
205
210
205
205
205
205
205
206
205
205
204
204
204
204
205
205
209
205
205
205
205
213
205
204
204
205
205
205
204
205
205
207
205
205
205
208
206
205
205
207
205
226
214
205
205
205
204
205
211
205
214
205
214
205
205
206
206
204
205
205
205
205
205
205
209
205
206
205
207
208
204
211
205
205
205
206
205
205
205
204
205
205
548
210
205
205
205
205
205
205
205
204
205
205
206
205
205
206
205
204
204
205
206
205
205
205
205
205
204
205
213
205
205
205
209
205
205
212
205
205
205
205
206
208
205
205
204
204
204
204
211
205
205
205
205
205
205
205
205
205
205
205
205
205
205
205
211
205
209
205
207
207
205
206
205
204
204
241
208
207
205
248
206
213
205
205
205
206
205
205
204
204
204
205
205
204
210
205
204
205
205
205
205
205
205
206
205
204
205
205
205
205
205
205
205
206
208
205
206
205
204
206
204
205
205
208
208
205
205
209
205
205
205
206
205
205
205
205
205
205
210
205
211
204
205
206
205
205
205
205
205
213
205
205
205
204
204
205
206
205
206
205
205
204
205
205
205
206
205
205
205
205
204
205
209
205
205
205
206
205
205
204
205
205
205
476
205
205
205
205
205
205
205
205
205
205
205
205
204
205
205
204
204
205
214
205
205
205
205
206
391
205
205
214
205
205
210
205
205
458
206
207
205
204
205
206
205
204
204
205
205
207
205
205
205
204
205
207
205
205
205
207
205
209
206
205
205
205
205
205
205
205
206
205
220
205
204
205
205
209
205
205
205
205
205
206
205
205
204
207
205
204
204
205
205
205
205
208
205
205
205
205
206
205
205
205
204
205
204
205
205
205
205
205
208
205
205
206
205
206
205
205
205
205
205
206
205
206
205
205
205
205
205
207
204
204
210
205
205
205
205
205
214
205
205
209
206
205
205
598
205
205
206
205
207
209
205
215
643
205
205
207
205
206
204
204
205
205
205
205
205
205
205
205
210
208
205
205
206
205
205
208
205
205
205
206
206
205
205
209
206
206
204
209
205
205
211
207
205
205
209
208
216
205
208
205
204
204
205
210
206
206
205
205
205
205
205
220
207
206
213
205
205
205
204
205
205
205
327
214
206
206
206
212
208
212
208
205
212
213
210
205
205
205
208
206
214
727
211
211
212
206
207
211
213
213
208
210
216
205
213
208
222
210
211
213
205
208
204
204
207
209
212
213
205
205
209
206
208
208
205
205
207
204
207
209
205
206
205
208
213
205
208
211
210
211
205
205
210
208
205
208
213
206
211
214
210
209
214
208
205
213
204
209
207
204
209
208
205
206
211
209
205
206
205
205
204
209
207
206
206
213
205
211
212
215
209
205
204
205
208
208
205
208
205
205
206
205
205
207
210
208
207
205
204
210
207
205
207
205
211
213
429
211
206
210
207
205
206
204
205
214
205
206
212
210
208
209
206
214
207
289
213
207
204
215
207
210
207
205
205
209
206
205
205
208
211
205
204
204
209
209
210
215
208
206
208
210
208
212
217
213
211
206
207
207
206
217
285
209
210
205
216
211
205
212
207
210
215
205
209
211
212
205
210
207
402
205
205
208
210
204
205
208
204
208
205
214
211
209
205
211
219
205
218
205
209
211
212
206
206
208
214
207
204
212
205
208
209
3017
206
206
210
208
206
209
288
211
209
206
209
207
209
205
206
651
205
211
210
209
207
205
204
204
205
205
210
206
208
205
205
206
205
209
207
205
211
204
211
209
408
209
212
209
213
204
211
212
220
213
205
206
209
207
207
207
211
207
205
209
211
209
212
205
208
208
205
209
204
209
208
205
293
205
205
205
205
206
207
205
209
210
207
210
207
207
205
210
205
204
2193
209
205
210
211
210
206
206
204
217
237
215
204
205
206
204
206
207
205
208
215
215
208
207
210
205
204
212
205
205
212
205
212
205
208
205
205
205
208
205
205
206
209
215
221
213
206
211
206
210
210
212
205
213
205
204
208
209
206
205
210
205
205
215
205
212
215
208
213
213
205
213
215
218
205
209
210
207
205
210
210
206
209
206
211
219
208
205
211
208
210
212
209
209
207
211
214
207
207
206
214
282
204
213
205
208
207
205
207
215
209
206
205
206
206
207
207
205
205
207
211
205
209
205
204
208
206
209
211
211
207
207
205
211
207
210
206
207
205
206
219
204
214
214
218
209
207
205
210
205
205
204
207
206
204
205
347
218
206
208
205
209
209
205
207
207
207
208
217
209
205
207
206
205
206
205
205
207
205
206
215
211
205
205
207
205
206
205
206
205
207
210
206
204
210
320
205
205
206
205
207
206
206
210
205
206
206
207
206
206
206
210
205
205
567
209
208
205
205
215
206
209
204
207
210
205
205
209
205
205
205
205
205
207
205
309
214
205
212
206
205
205
208
205
205
205
205
205
205
205
204
205
206
205
206
205
205
206
205
205
206
205
205
204
204
206
208
208
204
210
213
204
205
205
205
205
204
205
205
205
212
205
207
205
207
213
205
217
205
206
207
204
240
204
207
213
205
207
204
218
207
209
206
206
208
209
208
208
205
207
205
212
206
205
208
208
209
205
207
206
204
206
204
211
207
207
208
207
207
206
208
206
207
205
205
209
205
205
205
207
205
205
206
209
205
207
206
206
205
205
205
206
206
211
207
204
207
205
204
205
206
205
205
205
208
205
205
205
210
204
204
246
207
205
207
205
205
205
207
205
205
205
206
205
205
205
205
207
206
205
205
205
205
206
207
205
205
205
204
204
208
205
204
205
208
209
205
204
208
204
214
207
210
212
207
213
210
207
205
208
211
207
211
2264
214
204
212
205
212
219
212
204
205
217
208
209
213
213
210
205
207
210
207
210
206
213
207
207
210
205
208
206
205
210
205
212
209
209
210
207
206
212
208
204
209
205
205
205
205
206
205
204
211
204
205
205
207
316
205
209
205
205
205
205
323
207
205
205
205
211
205
205
204
206
206
205
205
205
205
206
205
206
205
205
205
418
205
205
205
205
205
205
210
205
207
561
208
209
206
204
205
205
205
212
204
205
205
205
210
204
213
207
205
210
205
211
208
208
206
279
205
204
205
219
250
205
241
205
207
209
207
205
207
205
205
204
208
204
205
205
206
205
206
209
205
209
205
207
205
205
208
209
205
205
212
207
220
205
205
622
213
205
205
205
208
210
205
205
205
204
215
205
207
205
205
205
205
206
204
204
204
205
205
204
205
205
205
208
205
204
209
205
209
204
204
205
205
205
3085
205
205
206
206
205
205
205
207
206
207
205
205
205
204
205
205
211
205
506
204
205
205
205
204
205
205
205
209
210
207
205
204
205
380
206
205
205
205
224
205
205
209
207
207
206
214
205
206
205
205
205
205
214
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
206
205
208
205
204
205
206
205
461
209
205
206
205
206
208
205
212
206
208
213
205
205
205
204
205
209
205
241
205
204
205
205
205
206
205
205
205
205
205
205
508
205
205
205
204
205
205
205
287
208
1292
208
205
358
205
217
207
205
204
205
204
210
205
209
205
206
206
206
247
210
205
206
208
205
205
208
206
205
207
205
205
205
205
206
205
209
207
205
205
205
206
206
205
206
208
206
205
204
204
205
205
204
205
205
205
205
205
208
205
205
213
205
205
205
221
205
205
205
205
214
205
205
205
205
205
205
205
209
207
207
207
206
208
207
205
205
210
205
207
205
206
213
205
254
205
205
205
205
205
205
207
207
206
338
205
211
216
449
205
205
205
205
205
205
205
204
210
205
205
206
205
403
205
205
206
206
205
618
205
205
213
209
205
205
214
206
208
204
204
207
210
207
204
207
208
430
272
205
205
207
204
215
205
205
207
205
206
205
205
204
205
204
213
205
206
205
208
213
214
209
205
205
205
213
205
204
206
205
207
206
210
205
204
205
205
205
205
205
205
207
207
208
205
209
399
207
207
206
205
306
205
206
205
210
205
208
206
216
211
206
204
207
207
207
213
208
206
205
205
205
233
209
213
205
205
300
205
211
207
204
216
205
205
205
205
206
205
206
207
205
205
206
206
218
205
205
210
207
205
205
207
205
205
210
205
205
205
205
208
218
205
205
213
205
211
205
205
205
205
210
211
213
208
205
209
209
208
206
208
204
204
375
204
208
205
243
205
205
207
205
205
207
205
205
205
207
205
205
206
206
204
220
205
214
205
216
204
208
205
399
206
207
205
209
205
208
211
204
205
205
205
211
208
205
207
318
205
217
208
205
251
224
240
839
230
239
232
258
456
254
248
245
316
239
235
223
258
222
246
255
241
250
244
245
261
236
216
227
236
258
258
248
233
242
266
254
250
245
234
247
222
245
259
214
243
249
236
256
237
250
259
251
225
226
259
222
245
257
420
227
240
240
248
246
215
228
229
248
242
246
247
227
235
238
256
254
273
263
245
258
235
249
223
229
221
278
229
220
250
264
248
248
238
241
235
502
233
218
257
620
225
240
219
235
236
237
251
249
262
238
286
238
248
442
236
250
267
225
219
501
245
221
233
249
290
221
243
244
237
229
221
229
209
245
239
241
222
231
210
229
310
208
231
249
212
219
248
217
213
254
225
244
243
264
231
230
220
230
244
214
236
221
227
248
219
248
255
231
256
232
240
233
235
208
215
260
229
215
226
219
227
217
255
225
256
271
230
244
256
230
210
250
211
264
233
242
218
755
213
460
218
249
252
249
246
230
243
231
244
243
227
243
232
220
229
225
217
225
260
333
236
217
262
233
205
245
216
228
266
1307
259
220
249
783
223
241
232
245
218
241
237
215
223
254
211
250
255
490
237
215
233
220
243
231
255
255
228
241
238
225
250
225
239
210
246
225
239
225
234
235
243
235
235
255
250
256
231
237
232
245
219
241
255
219
228
231
214
292
232
223
214
232
242
221
210
210
250
215
207
210
239
212
213
205
217
241
220
212
552
231
224
250
245
229
235
465
356
223
1373
267
262
280
244
250
212
218
239
223
254
257
221
223
254
229
207
241
233
230
212
226
223
244
722
215
239
256
241
227
232
227
240
229
245
230
247
242
206
239
245
234
233
235
232
225
206
253
209
217
206
232
232
267
222
266
209
244
226
247
236
221
224
221
221
226
248
263
237
252
205
205
206
206
205
208
207
205
207
207
205
205
208
205
205
205
209
216
207
205
205
205
207
205
206
204
205
205
206
208
205
213
204
205
205
204
204
206
208
306
206
205
204
207
206
206
204
206
205
1179
210
207
205
207
205
207
205
553
205
204
206
205
205
205
205
204
205
205
205
205
205
206
205
208
205
205
204
205
205
204
208
205
205
204
205
205
205
205
205
205
392
214
207
205
205
206
205
205
205
210
222
205
205
205
208
205
205
204
209
208
204
205
205
205
207
207
205
205
209
242
213
205
205
205
289
205
249
212
205
205
206
205
210
204
205
205
1263
211
205
205
415
205
209
218
204
237
204
205
205
205
205
205
205
208
205
205
206
205
205
205
207
209
212
205
205
205
212
205
479
206
209
209
205
225
208
205
217
207
209
205
205
205
206
205
205
204
209
205
206
206
212
205
205
205
210
205
205
205
207
207
212
216
205
205
205
205
204
205
204
205
209
205
205
209
210
205
211
206
205
206
205
214
206
351
205
214
205
207
217
205
205
205
211
211
204
206
206
204
205
205
205
205
204
206
204
205
205
205
205
204
207
204
205
204
205
204
204
205
502
207
209
209
206
205
206
205
204
205
206
206
204
207
205
206
205
205
205
206
205
205
205
205
205
209
205
205
204
208
213
205
399
205
208
205
206
205
207
385
205
204
208
205
205
218
205
205
205
206
209
205
205
362
206
205
210
205
494
205
205
205
204
208
208
205
205
208
221
205
205
205
206
211
215
205
206
206
207
374
206
206
205
210
205
206
204
205
281
213
208
215
205
206
586
204
205
205
205
434
205
205
205
205
210
207
209
205
210
204
205
204
205
210
205
205
209
205
205
205
205
205
205
205
204
205
205
205
390
216
205
205
204
214
206
208
205
205
205
205
204
205
210
207
885
212
211
206
266
205
205
205
205
205
205
205
209
205
209
542
206
205
205
209
205
208
214
207
204
207
216
206
205
215
206
206
204
204
205
249
205
205
206
206
208
205
205
205
210
204
205
409
205
205
205
205
205
208
205
205
205
205
206
204
204
206
205
204
855
206
205
213
205
404
206
206
311
205
204
205
205
207
205
204
204
204
207
205
205
205
205
206
207
478
205
204
204
205
205
212
205
205
209
210
207
205
205
205
205
207
206
204
206
204
205
204
209
205
213
205
205
205
205
206
205
205
205
204
205
207
204
207
205
205
205
205
205
208
205
204
205
205
205
204
221
205
205
205
207
205
205
205
205
205
206
204
205
204
205
206
206
204
204
205
205
205
270
205
205
205
222
205
205
210
205
221
205
205
205
208
205
205
209
206
205
213
207
204
204
205
208
205
205
205
207
216
205
206
205
205
204
205
205
204
205
205
205
208
205
205
214
427
208
205
205
205
205
204
205
211
205
569
212
205
205
495
205
205
207
205
205
205
205
205
1093
204
219
205
205
205
205
212
205
205
207
448
205
205
217
354
205
209
208
205
205
205
205
208
206
204
205
204
205
205
282
207
205
205
205
206
205
205
210
204
205
205
205
205
208
205
205
205
205
206
205
205
205
214
215
204
204
204
204
209
204
205
205
205
205
205
207
204
205
206
205
205
204
209
205
205
204
206
205
205
205
207
204
204
205
207
205
205
205
205
205
205
205
318
208
206
205
205
205
208
213
204
206
205
208
204
205
204
431
215
210
205
205
205
205
204
205
205
619
205
204
205
205
206
350
205
205
205
204
208
205
205
205
205
204
205
205
205
205
205
205
208
205
205
205
205
205
204
205
205
205
208
208
205
205
206
204
204
206
205
208
205
205
205
205
206
205
206
210
207
205
205
205
205
204
205
205
205
205
204
205
205
204
205
205
269
204
205
206
205
205
204
205
205
1173
205
205
205
205
205
207
205
213
208
205
206
205
205
205
205
205
546
205
208
205
205
207
207
205
205
205
205
208
215
210
205
205
204
206
204
209
204
205
205
205
206
205
205
205
205
205
278
206
208
204
204
205
205
213
205
205
205
205
205
208
207
210
204
204
205
205
205
206
205
204
205
205
211
218
204
205
204
205
210
205
205
212
205
206
205
205
205
205
206
205
205
550
205
205
205
205
206
205
209
206
205
205
205
205
207
205
205
207
205
205
205
205
205
205
207
205
212
205
213
204
205
205
210
205
204
205
205
205
205
205
205
205
207
204
204
209
205
459
205
205
205
206
205
207
205
205
205
207
204
204
207
450
205
205
205
205
205
205
205
205
206
205
207
222
204
322
205
205
206
205
205
205
205
210
209
206
205
204
213
321
205
205
205
205
205
779
205
205
205
206
205
205
204
204
205
212
208
205
204
202
205
205
205
210
215
205
205
217
205
205
205
205
205
205
398
205
205
204
205
205
204
210
205
205
205
210
205
206
205
205
210
205
205
215
207
205
204
204
205
207
205
205
205
205
204
205
205
205
205
205
210
205
206
205
205
205
205
205
205
205
210
205
205
205
222
211
204
205
205
205
206
208
209
205
205
208
205
204
205
210
212
204
204
207
205
206
205
205
319
205
205
208
206
209
206
206
206
211
205
205
205
208
226
206
205
205
207
205
205
213
212
205
204
208
205
464
204
205
205
205
205
206
205
207
206
205
205
204
204
204
204
207
205
206
211
206
205
205
205
205
205
478
205
205
205
204
208
205
205
205
213
205
205
393
207
207
204
205
209
205
205
207
207
205
205
208
205
205
205
204
205
325
205
205
204
205
205
262
214
205
211
204
229
205
205
205
205
204
214
205
205
220
205
205
206
216
205
205
205
206
204
204
205
205
205
205
1155
205
206
205
205
205
205
207
205
205
206
285
205
213
204
205
204
204
209
205
205
205
205
205
205
207
209
205
205
209
206
204
207
205
204
205
206
207
204
205
205
206
206
306
205
208
205
205
205
205
205
204
212
205
206
205
205
205
206
206
205
206
205
205
211
204
204
204
207
205
214
233
206
205
205
214
205
204
205
206
205
205
205
204
326
205
205
372
205
205
205
206
205
210
205
205
205
206
204
205
207
205
209
205
415
209
207
205
207
209
205
213
207
205
204
204
208
215
210
205
205
204
229
206
204
208
206
205
212
207
206
205
215
205
208
205
204
205
210
205
205
209
208
205
549
205
206
204
205
205
209
208
205
210
204
205
205
204
205
205
205
205
205
205
205
207
213
204
205
205
205
205
205
205
205
205
208
205
207
206
205
208
210
205
204
205
205
205
205
207
246
205
205
205
207
205
205
205
205
206
205
217
205
205
205
214
213
205
206
205
205
205
205
205
205
205
205
208
205
205
205
205
204
205
205
205
206
205
206
1009
205
206
204
297
204
207
207
205
204
204
205
206
205
205
205
208
205
205
205
203
206
205
204
205
204
204
205
205
205
205
206
205
205
205
205
207
204
205
204
515
205
205
205
205
205
213
205
207
205
205
205
207
205
205
207
205
207
209
205
205
205
205
205
205
205
205
209
213
204
205
209
205
211
214
365
205
206
213
205
205
210
204
218
204
204
204
208
205
205
206
205
206
205
205
205
205
205
205
205
205
216
218
207
205
207
205
205
205
206
207
216
204
205
205
204
205
206
208
205
205
207
205
206
205
206
206
207
205
218
205
207
207
207
207
208
205
205
214
207
205
205
206
205
205
206
205
204
205
205
204
205
209
205
205
205
205
210
205
207
205
205
205
205
204
205
205
205
207
205
205
220
205
206
205
211
204
205
205
206
205
205
205
205
204
205
205
205
205
214
207
219
205
206
206
218
205
205
208
286
205
219
205
205
204
209
205
206
213
206
207
213
207
205
206
210
205
220
204
205
224
204
205
205
205
205
206
205
205
205
205
205
204
205
205
205
205
206
204
207
205
204
205
205
208
205
212
205
205
205
205
206
205
206
205
205
207
204
207
204
205
302
205
205
205
205
205
205
205
205
205
205
205
205
208
205
211
205
205
205
206
205
205
205
205
224
206
205
205
205
205
206
205
205
211
206
204
207
628
204
205
208
205
205
205
205
204
205
205
205
205
206
205
205
204
204
205
205
205
205
206
208
205
447
205
204
205
206
205
205
204
205
206
260
205
205
205
205
210
205
205
205
205
209
205
211
204
205
204
207
205
205
206
204
204
205
205
205
209
205
205
206
207
205
205
205
205
210
206
205
205
204
204
205
206
205
205
205
205
205
206
205
205
207
204
205
210
205
204
206
205
205
206
205
204
206
211
212
212
205
205
205
207
204
205
226
204
216
205
205
212
209
204
205
205
207
205
205
209
205
205
205
205
211
205
206
209
212
205
205
205
209
210
208
205
205
205
206
215
205
205
204
205
205
204
205
206
205
205
209
205
207
287
206
205
205
205
205
206
204
206
205
209
204
210
204
222
205
212
214
205
211
207
206
205
213
205
207
204
206
204
205
211
204
205
204
208
205
205
205
205
207
205
207
205
207
206
210
209
204
205
204
205
210
205
205
205
205
205
205
208
205
231
204
205
209
206
205
213
204
209
205
207
205
205
210
205
205
205
205
205
205
210
204
205
204
206
204
205
205
212
205
205
205
204
205
205
214
205
205
205
204
205
206
205
205
205
213
205
210
206
206
953
205
205
205
204
205
204
220
209
205
204
204
205
205
206
205
205
208
205
206
212
207
214
220
306
207
204
205
215
206
205
260
218
205
206
206
205
205
205
207
205
204
208
204
205
205
205
205
211
205
205
205
206
208
205
205
215
206
213
205
204
205
204
205
221
206
205
205
209
207
205
205
204
205
221
212
205
204
205
205
204
207
204
206
205
207
206
205
205
205
205
204
205
204
204
205
205
204
205
209
205
206
218
205
205
207
205
213
205
208
206
209
205
205
205
205
205
205
205
205
205
206
205
205
208
204
204
205
205
208
210
216
205
205
205
207
208
207
205
205
205
205
205
204
205
205
205
205
209
1108
205
216
205
216
205
208
205
205
206
205
204
204
206
213
204
205
206
207
205
205
205
206
205
399
205
205
376
205
204
204
205
207
205
205
205
208
205
205
205
205
206
208
208
206
205
205
209
207
205
207
205
210
205
205
206
205
205
205
205
207
207
207
206
205
205
205
206
206
205
209
206
207
205
205
204
205
205
206
208
205
204
205
205
205
214
205
204
205
205
205
205
205
212
207
205
204
205
205
205
205
206
205
205
207
205
218
205
205
205
205
205
213
207
204
214
205
205
205
1278
205
205
205
211
205
217
205
205
207
205
205
204
210
205
205
205
205
205
205
217
207
212
205
338
206
214
207
209
206
205
206
205
205
205
209
205
205
212
211
204
209
208
206
207
204
205
205
209
206
208
210
205
206
207
205
208
205
205
205
206
205
205
206
207
205
208
209
217
208
205
205
204
205
205
205
209
204
207
205
335
209
205
205
205
205
205
210
215
205
205
204
205
204
204
208
215
207
211
206
205
207
209
208
209
208
205
207
205
205
205
209
205
207
204
205
209
205
205
205
205
205
207
207
205
205
208
209
208
210
204
205
205
205
459
205
205
208
205
205
206
205
205
205
205
206
204
205
205
205
204
205
205
207
204
205
208
209
205
205
205
205
205
208
206
205
206
207
208
205
205
204
206
208
207
205
209
207
205
209
205
205
208
205
207
206
205
205
211
205
205
208
205
205
205
205
204
205
205
205
205
205
205
205
204
205
204
205
205
205
205
205
206
205
205
204
211
205
205
205
205
205
205
211
205
209
215
205
205
205
207
205
205
205
205
205
204
205
205
205
205
205
206
208
206
205
205
205
205
205
205
207
205
204
205
205
204
205
206
205
205
208
207
205
204
205
214
204
205
209
204
205
206
205
205
208
209
204
205
208
212
213
205
206
204
205
204
205
205
216
206
213
205
205
205
219
205
205
207
205
204
205
208
208
205
206
205
205
205
205
205
376
205
205
205
205
205
205
205
205
204
204
205
205
206
205
205
207
205
205
205
207
211
205
205
211
205
206
205
204
209
206
206
205
208
205
205
208
205
205
205
207
211
207
205
205
205
208
206
205
205
206
205
205
206
204
205
217
205
205
206
205
205
215
207
205
205
206
207
205
205
204
207
205
215
207
205
207
205
206
207
209
204
205
207
205
204
205
205
205
205
205
209
212
208
204
205
205
205
207
217
205
205
207
205
205
208
208
205
205
548
205
207
206
204
205
206
208
211
205
205
207
206
205
205
205
205
205
205
205
212
214
224
204
208
709
205
204
205
205
205
205
205
205
224
205
213
205
205
204
205
205
205
208
205
212
205
205
205
205
207
205
206
205
205
205
205
206
205
205
209
205
214
206
205
205
213
205
205
205
209
207
205
205
221
210
205
205
211
204
205
205
207
213
210
205
207
206
211
205
212
205
205
205
205
205
205
206
213
205
205
204
206
205
377
205
209
205
205
205
205
205
205
205
469
206
204
205
206
205
210
213
205
220
206
206
205
212
205
207
205
206
209
204
206
204
206
206
205
205
212
205
205
205
209
205
205
208
205
205
206
204
205
205
205
205
206
205
207
205
205
209
204
221
206
206
204
207
208
205
215
205
206
205
205
206
211
205
215
205
205
205
205
205
205
205
205
207
205
204
205
211
205
207
204
205
205
206
205
205
205
1670
205
205
207
205
207
205
204
205
204
205
355
205
205
222
205
204
205
205
207
204
205
207
204
204
205
205
205
207
204
205
217
205
206
211
205
208
204
208
205
214
205
206
205
205
206
205
206
205
208
205
206
206
204
206
204
205
205
207
205
206
205
214
205
205
205
208
205
204
208
206
204
205
205
205
205
205
205
205
205
208
211
206
204
204
205
205
204
206
205
213
208
205
205
205
205
205
205
205
205
205
205
207
204
209
205
207
207
206
205
204
205
207
204
204
433
204
204
205
208
205
217
206
217
210
205
214
208
205
208
205
205
205
204
206
205
205
205
207
212
205
216
205
205
205
205
207
207
210
205
210
206
208
205
212
206
205
204
205
205
205
205
205
205
216
205
206
205
205
205
215
205
206
205
205
205
205
206
205
205
217
205
205
207
205
205
205
207
204
205
205
204
204
208
206
213
205
205
205
213
264
204
204
210
205
204
205
205
205
206
205
205
215
205
211
205
206
212
207
205
205
209
209
205
210
205
205
206
205
205
204
205
205
205
748
205
207
205
206
206
205
205
206
205
212
205
210
207
205
204
214
208
205
207
212
205
205
212
205
205
206
205
205
212
206
205
209
205
208
205
205
205
205
207
206
205
205
205
209
206
205
205
205
214
205
205
206
205
205
208
205
206
205
205
205
207
205
208
204
205
205
205
217
204
205
213
205
205
208
206
205
205
204
204
205
205
205
206
211
205
205
209
204
205
205
205
205
211
205
208
205
207
205
207
205
206
208
207
223
206
205
205
204
205
379
215
205
205
205
205
205
205
205
205
205
205
205
205
204
204
210
205
205
212
210
205
205
205
389
205
204
214
205
216
206
205
205
206
206
205
225
205
205
208
205
206
206
206
207
211
205
208
205
207
205
206
205
205
205
205
209
205
205
205
204
205
205
206
205
205
205
205
206
205
210
205
206
206
207
204
205
205
205
209
207
207
205
205
205
205
206
205
205
216
205
206
417
206
206
205
204
208
205
205
206
206
205
208
205
206
204
205
204
205
205
205
205
208
205
205
210
205
204
205
205
206
205
204
204
206
205
206
205
205
205
206
205
206
205
205
204
205
205
205
206
205
205
213
204
205
207
205
205
205
204
205
207
213
205
206
205
205
212
205
204
205
205
205
205
206
205
205
206
205
205
205
205
205
205
205
205
208
204
205
207
205
205
205
206
205
205
205
207
205
206
214
810
206
205
205
204
208
206
205
205
205
205
205
205
218
205
206
205
205
205
205
205
205
205
208
305
206
212
206
205
208
205
205
205
204
213
206
205
220
205
207
206
205
205
205
205
208
204
207
204
208
206
206
205
208
205
212
204
205
206
205
205
204
204
210
205
205
205
208
205
205
211
206
208
207
204
204
205
205
212
205
208
205
205
205
207
205
205
205
204
204
205
206
205
205
205
205
205
205
205
204
204
205
205
205
477
205
205
205
205
205
205
206
205
208
205
204
206
211
205
205
205
206
205
214
205
205
205
204
206
205
205
205
205
205
205
205
208
205
205
206
210
205
206
205
206
206
205
207
205
206
205
205
214
205
208
214
205
204
205
205
205
205
211
208
205
205
208
205
204
205
208
212
205
205
205
206
205
206
204
205
205
207
205
206
205
205
205
205
206
205
208
213
206
205
208
205
208
204
205
215
205
205
205
210
205
205
205
206
204
207
205
212
205
212
205
206
205
205
215
215
205
204
205
205
206
205
205
205
208
205
208
205
204
204
205
205
205
212
211
207
205
205
205
205
205
205
207
205
205
211
205
205
206
205
209
205
205
205
205
205
209
208
206
205
205
205
205
210
206
209
213
205
205
205
208
206
205
205
205
209
206
208
211
205
205
206
209
205
205
207
205
206
205
205
205
205
205
205
205
204
204
205
205
205
205
205
205
205
205
208
206
204
205
205
205
205
209
206
205
205
205
205
207
205
205
204
247
207
206
205
205
205
206
206
226
205
205
205
219
207
213
205
205
205
206
205
218
204
206
212
205
205
208
205
205
205
206
206
208
208
205
205
207
205
205
204
205
215
208
205
205
212
204
205
205
205
205
205
207
205
3517
205
205
205
204
204
206
205
205
209
205
205
208
205
205
212
206
208
207
204
539
205
205
205
205
207
205
205
205
205
205
205
209
206
205
214
205
205
205
205
205
205
209
206
213
210
205
205
205
205
205
206
205
205
206
207
205
209
205
212
205
205
205
205
211
206
205
205
212
213
205
206
204
206
205
205
205
206
205
299
206
205
205
207
205
205
205
205
206
205
205
208
205
205
207
205
210
206
205
205
204
205
204
206
208
205
205
205
204
205
205
205
205
253
220
205
214
205
205
205
205
205
205
206
205
209
206
205
205
219
205
217
206
205
205
205
208
206
205
206
204
205
206
207
209
206
205
205
206
205
205
205
205
207
206
209
205
205
204
205
205
205
205
204
205
205
205
206
205
204
208
205
205
206
205
205
205
206
205
205
205
205
205
204
205
207
205
204
207
205
205
205
205
206
205
205
205
205
206
204
206
205
205
205
205
208
205
210
979
205
206
205
205
207
204
205
204
205
205
205
207
205
205
205
217
205
205
204
205
205
205
205
210
205
205
205
205
208
204
205
205
205
211
207
205
205
205
205
205
205
205
205
210
205
206
205
205
206
207
212
206
214
209
205
204
208
205
205
210
209
209
210
206
206
210
205
205
215
205
205
208
205
205
205
209
205
205
205
204
208
205
205
205
209
205
210
205
206
204
205
205
208
205
205
205
206
205
205
205
205
217
205
205
205
205
206
205
207
205
205
205
206
208
205
211
206
205
1037
205
204
205
206
204
216
205
208
205
208
205
205
216
205
207
208
205
206
205
205
205
205
220
205
206
204
208
205
205
204
205
204
205
212
205
205
205
205
208
205
205
205
205
207
205
205
207
205
205
205
208
205
214
208
206
209
205
205
205
205
205
211
205
213
204
205
204
204
204
205
205
210
205
205
211
205
207
205
205
205
204
212
205
205
205
205
205
222
206
205
208
204
206
206
205
205
205
206
205
243
205
216
206
206
205
205
209
205
477
206
205
205
205
205
209
204
205
208
206
205
205
205
209
205
205
206
205
205
206
205
205
216
204
205
205
205
214
205
206
209
205
205
205
205
213
205
205
205
205
205
205
205
205
205
205
205
205
211
204
205
205
206
206
205
205
205
209
205
209
205
204
205
209
209
205
205
210
205
205
212
215
205
204
205
205
212
205
205
214
205
205
204
209
205
205
206
206
209
205
205
207
205
205
205
207
209
208
204
671
205
204
221
205
205
208
205
208
206
205
206
205
205
207
204
205
207
205
205
204
210
208
204
204
207
204
207
205
205
205
213
205
205
205
205
205
205
205
205
204
206
205
205
205
205
209
205
205
206
205
205
205
205
205
205
205
208
205
222
205
204
214
206
206
205
206
243
205
205
205
228
205
205
212
205
218
205
206
205
205
205
207
206
205
214
211
206
205
205
207
204
205
207
205
204
205
205
216
205
205
204
208
204
209
206
207
205
205
205
207
720
244
205
205
204
205
205
204
210
205
205
205
208
205
212
205
213
205
204
205
205
205
208
205
213
205
205
205
204
210
206
205
204
207
206
205
205
205
205
205
204
506
204
207
205
205
207
205
205
205
205
205
205
205
205
204
204
208
205
205
208
205
205
208
207
211
507
205
206
208
205
206
206
211
205
326
205
207
206
205
205
205
205
248
221
205
204
213
209
205
205
207
210
205
205
204
208
205
205
205
205
204
205
212
205
205
205
205
207
205
204
205
204
211
205
205
205
205
204
209
205
206
206
205
205
205
207
205
205
205
209
205
205
205
209
205
205
214
217
205
205
205
205
208
205
206
207
205
209
205
210
205
204
214
208
205
205
205
207
207
205
209
205
205
212
205
205
204
205
207
205
205
205
205
207
205
205
205
205
206
207
204
208
205
205
418
205
205
205
205
206
205
205
205
233
205
204
205
205
205
205
207
205
205
205
208
207
207
206
209
264
204
205
214
205
213
205
212
204
205
205
209
206
204
210
205
205
205
213
205
205
215
206
205
205
205
205
207
206
205
205
216
205
205
208
205
205
208
228
204
205
204
214
204
216
205
205
225
205
205
209
205
205
204
206
212
208
209
204
205
205
205
206
205
204
206
208
205
205
206
206
205
206
206
209
206
205
205
205
205
205
206
204
206
205
205
205
205
205
204
208
208
206
205
205
205
205
205
209
206
205
205
205
205
205
204
205
205
205
205
205
206
205
209
207
206
205
206
205
204
205
205
205
205
210
205
205
205
205
205
205
208
205
204
205
205
205
205
205
205
205
208
205
206
210
205
210
207
214
205
205
205
205
205
205
206
205
205
205
205
206
205
209
214
205
205
205
208
205
205
208
206
209
206
208
205
204
460
205
205
205
205
205
205
205
205
272
206
207
205
205
205
205
207
211
205
204
205
205
210
205
205
205
205
208
207
205
205
208
205
205
208
205
205
205
205
207
205
205
205
204
209
205
2712
209
205
207
205
211
205
205
205
205
205
205
205
204
209
205
210
205
205
206
205
205
212
205
205
215
205
204
204
205
205
205
205
205
206
205
205
205
211
205
209
205
297
209
205
205
208
205
205
205
205
205
205
209
205
209
204
206
204
205
1024
205
210
205
205
206
205
208
205
205
205
204
206
205
206
205
209
205
205
209
205
205
205
205
205
204
205
204
206
214
216
205
495
205
205
208
207
205
205
206
211
205
205
205
206
205
205
205
205
205
205
205
208
205
205
205
205
205
206
205
205
205
205
205
205
206
208
204
208
205
205
209
205
214
211
209
205
205
206
206
205
205
205
205
205
205
205
207
208
206
205
206
205
205
205
205
214
216
217
204
210
205
206
221
206
208
205
206
214
205
205
205
209
205
205
211
215
209
255
206
496
205
205
206
205
213
205
312
205
205
205
212
205
205
205
205
205
205
205
205
215
206
207
207
206
205
205
206
205
205
204
205
205
205
205
205
205
205
205
205
220
205
206
206
205
205
206
205
205
212
205
205
205
205
206
209
206
206
204
204
205
205
205
206
205
205
208
205
205
205
206
206
206
209
205
216
205
207
205
207
205
317
205
205
209
206
208
206
209
206
206
204
204
205
209
205
205
205
205
205
205
205
205
205
205
205
214
204
204
205
208
206
207
205
208
204
213
205
214
204
205
204
205
207
205
205
206
205
205
215
205
205
205
205
205
205
205
205
258
205
205
205
206
205
204
205
204
205
206
209
205
205
205
205
205
206
205
205
205
205
204
205
205
211
207
205
205
205
205
205
204
205
205
205
206
207
1169
205
205
205
205
204
209
204
205
207
213
205
205
205
219
205
205
205
204
206
207
205
206
205
205
205
205
205
207
205
205
205
205
205
205
205
205
204
205
205
207
205
210
213
204
204
206
205
205
207
206
205
205
205
205
205
527
205
206
204
205
207
205
205
205
205
205
216
205
205
205
272
210
205
205
205
208
208
204
205
205
205
204
205
205
205
208
205
205
209
206
205
205
205
205
208
211
205
205
206
205
205
205
205
205
217
205
208
206
206
205
206
205
208
206
205
204
205
206
207
205
205
205
205
205
205
206
205
206
205
205
217
205
205
205
205
204
205
205
205
205
210
205
206
207
205
206
205
205
216
320
208
205
209
205
205
211
207
205
205
207
216
205
216
205
204
205
205
205
207
207
206
205
214
205
516
205
205
204
205
205
205
205
205
207
204
204
205
206
206
597
205
205
205
205
205
206
205
208
373
205
222
205
209
205
207
205
207
205
205
212
209
205
205
205
205
209
205
205
205
205
205
205
206
206
206
205
205
205
216
204
205
204
205
205
205
210
205
206
206
205
205
208
205
205
206
205
208
204
204
205
205
205
206
205
205
205
205
207
205
205
205
205
213
205
210
204
205
206
205
206
205
205
205
205
206
205
205
205
205
207
205
205
205
207
204
211
205
204
207
213
205
206
205
206
205
205
205
205
204
205
210
213
796
205
208
205
205
205
205
205
213
208
206
213
207
205
218
205
205
204
205
204
216
205
205
205
208
208
205
208
205
206
205
205
205
204
205
204
558
205
205
205
205
219
205
205
205
492
206
205
212
210
204
209
204
204
209
205
209
205
205
205
205
205
205
205
204
205
204
204
206
204
206
204
207
205
208
205
205
205
205
205
205
205
205
206
212
205
205
208
206
204
208
205
204
206
205
208
207
205
208
209
212
205
205
205
205
205
207
206
211
205
204
206
204
207
205
205
205
205
205
205
205
205
205
205
207
205
204
205
205
215
205
205
205
205
205
205
205
205
205
205
254
204
205
205
205
207
204
205
204
205
205
217
205
207
214
205
205
205
205
205
205
205
208
204
207
204
204
205
205
204
204
205
209
211
206
214
208
209
206
210
205
204
205
209
204
204
205
205
205
208
205
212
205
206
205
205
206
205
209
1881
217
205
207
205
336
205
205
205
204
221
207
207
210
210
205
205
205
208
215
205
207
205
205
209
205
205
205
205
211
205
205
205
204
206
205
205
205
205
206
205
205
208
205
205
205
207
206
205
204
204
205
206
205
205
205
204
205
205
205
206
208
204
205
205
211
204
204
205
214
209
214
205
205
206
213
205
206
208
205
205
205
204
204
206
205
204
205
215
383
204
206
205
205
205
205
205
205
204
205
205
210
205
205
205
205
211
210
213
206
207
205
205
205
205
204
205
204
204
205
204
205
205
205
205
205
205
205
205
205
214
210
204
205
204
209
212
212
205
205
205
205
205
205
205
205
204
205
205
205
205
205
204
204
207
205
206
205
211
213
222
205
205
205
209
207
204
204
205
205
205
204
208
205
205
205
205
208
208
218
205
205
205
205
205
204
205
205
205
205
205
207
205
205
205
209
205
209
360
207
205
205
209
204
204
209
206
204
205
205
207
205
205
205
205
205
205
205
205
205
205
209
205
212
205
205
205
205
205
205
205
205
205
205
205
204
208
204
204
205
206
205
209
205
205
206
205
207
205
205
205
208
210
205
204
207
218
205
205
205
205
208
205
205
204
205
205
213
205
208
209
204
204
205
208
208
204
205
213
208
204
205
206
205
205
205
214
209
205
205
209
205
205
205
205
205
205
205
205
209
205
205
417
205
205
206
204
204
204
205
205
205
205
207
205
205
206
205
205
205
212
209
204
207
206
205
205
205
205
219
205
205
205
205
205
208
205
205
205
207
205
204
204
205
205
210
206
205
205
206
488
205
206
210
205
208
205
205
212
206
206
205
208
205
205
205
205
205
205
205
205
209
207
208
204
204
205
207
204
205
205
205
205
206
207
204
205
205
205
205
213
207
205
205
205
204
205
205
205
207
205
205
205
205
205
207
206
205
204
204
205
205
205
205
205
205
206
205
209
205
205
205
205
207
204
205
205
205
205
205
210
205
205
205
219
205
205
205
205
205
211
208
205
206
205
205
205
205
205
207
210
205
206
205
207
205
212
205
205
208
205
539
205
206
205
206
205
206
207
206
312
205
205
205
205
205
205
205
205
204
205
211
204
205
206
205
205
206
204
205
205
214
208
204
205
205
205
205
207
205
205
214
205
209
205
205
204
209
205
205
205
205
205
204
220
204
205
206
205
205
206
213
205
204
205
205
205
205
205
204
204
205
205
205
205
314
210
213
205
206
205
205
216
206
204
206
205
216
204
205
209
205
204
445
204
206
208
206
209
205
205
205
205
205
205
205
205
205
205
205
205
205
205
206
207
208
204
207
210
205
205
205
205
205
206
205
205
205
205
205
204
205
206
205
206
204
205
207
205
206
205
206
204
206
440
204
206
204
204
205
205
205
205
207
208
205
205
206
215
204
213
204
208
208
205
205
205
205
205
205
205
205
206
205
205
204
205
205
205
205
204
205
205
206
205
205
205
204
205
205
205
205
204
205
206
205
204
205
205
209
208
205
205
214
205
205
205
205
205
208
205
205
206
205
205
205
204
204
204
205
205
205
206
206
206
205
205
206
204
205
205
205
215
205
205
205
205
205
205
205
212
205
207
205
205
213
205
204
205
205
204
205
205
210
205
206
205
206
205
205
205
205
205
204
205
208
205
204
827
205
205
205
205
204
207
205
206
205
205
205
205
215
205
206
205
205
208
205
205
209
207
205
343
207
205
205
205
205
205
205
206
205
205
205
206
205
205
205
207
204
205
206
204
205
205
205
205
205
205
205
205
205
206
209
205
204
206
209
205
205
205
205
205
205
205
205
205
206
205
206
204
206
204
205
205
214
205
206
205
205
205
205
205
205
204
205
204
204
205
205
205
205
205
205
206
208
205
204
204
204
205
212
208
205
205
205
205
216
205
207
207
204
205
206
205
205
205
205
205
207
206
205
208
205
204
207
205
204
205
205
207
205
205
205
205
205
205
205
205
205
205
257
204
213
206
205
205
208
205
204
210
206
205
205
210
205
204
205
205
205
205
205
206
205
205
207
207
212
205
205
204
205
207
207
205
205
205
205
205
205
205
205
204
204
204
205
205
204
205
207
208
208
209
211
217
208
204
205
212
205
208
211
207
205
205
215
205
205
209
207
209
211
211
208
212
205
206
216
206
210
210
217
208
209
214
205
207
211
210
209
211
210
209
222
206
206
206
213
204
205
205
205
215
205
205
205
205
205
204
205
207
349
205
205
214
205
205
205
205
210
205
208
208
205
209
210
205
206
205
218
207
210
206
205
205
206
205
205
205
205
206
208
212
206
211
209
207
205
205
207
206
205
205
205
209
211
211
205
205
207
206
210
208
210
206
209
218
206
204
216
205
215
205
205
209
207
211
205
205
210
205
207
209
207
209
208
205
205
208
208
540
208
208
209
207
212
207
206
209
211
209
205
204
208
205
543
205
208
204
205
205
205
206
206
205
205
209
205
207
206
205
208
209
206
207
214
210
205
221
214
212
215
206
216
206
205
205
208
211
442
209
209
208
205
209
205
205
206
205
205
205
205
212
205
205
213
210
213
210
205
205
211
217


==> data/clustering/rtt-cluster5.dat <==
480
476
465
463
490
465
482
478
437
449
469
444
469
481
489
470
476
478
462
479
475
483
452
493
469
487
481
491
491
446
445
489
470
466
479
406
451
399
384
431
423
493
485
486
440
428
379
445
489
490
412
401
394
447
427
489
408
489
384
476
491
418
476
478
417
387
394
456
374
412
402
473
417
441
486
465
479
451
460
467
440
394
408
405
451
474
491
482
457
448
471
477
482
453
478
469
456
488
464
457
456
479
490
438
486
448
380
438
369
475
477
455
437
454
468
445
480
396
485
388
472
390
454
408
418
468
397
388
384
439
395
467
465
467
441
466
463
436
407
436
417
453
459
472
483
456
380
485
384
405
489
470
390
426
390
465
422
471
489
475
491
399
403
485
377
464
424
385
445
465
443
390
488
397
508
477
381
470
470
486
473
467
475
477
463
477
475
486
495
469
479
486
481
494
483
471
461
474
455
467
478
428
483
483
421
464
483
483
477
454
490
453
455
448
429
485
470
415
434
463
403
436
445
424
*
412
483
428
464
470
477
460
488
471
442
466
481
479
486
480
454
434
481
436
490
491
460
481
465
441
492
465
491
466
489
485
478
493
464
484
458
424
465
471
449
475
465
463
464
477
478
444
479
473
484
454
470
488
468
483
485
443
481
432
435
*
437
462
485
466
497
494
481
472
428
480
452
476
468
469
475
477
453
462
486
487
480
474
470
478
457
470
453
476
478
482
465
454
448
473
487
484
479
458
467
467
492
477
480
471
483
487
466
474
473
476
485
480
452
479
465
464
486
493
465
477
469
484
489
483
462
472
485
466
490
487
479
490
487
487
473
482
471
487
400
470
488
468
475
470
471
460
484
491
472
481
454
466
473
398
437
480
461
434
472
487
431
499
484
491
481
472
468
488
420
480
421
468
434
477
492
473
489
490
487
458
493
483
470
474
*
468
486
476
423
466
492
423
479
472
426
447
450
456
437
483
433
409
482
398
439
492
463
485
406
488
457
440
484
408
449
485
473
484
467
479
474
453
458
406
482
467
422
395
473
485
476
428
472
472
472
478
403
385
469
476
480
493
495
424
442
446
489
464
490
458
490
402
427
456
399
473
460
442
412
488
408
470
447
455
487
463
489
476
491
471
487
493
467
471
491
450
475
467
476
484
464
490
466
484
478
476
473
482
474
483
487
479
487
471
459
458
456
458
493
481
393
404
479
397
479
436
461
485
471
484
470
476
483
492
484
488
457
418
474
479
480
408
474
469
488
461
462
450
487
485
493
450
473
479
493
441
478
473
488
479
473
477
442
485
477
485
494
488
485
478
481
484
444
468
452
486
483
471
467
465
496
482
491
482
489
490
480
466
461
477
487
464
482
486
478
475
465
*
492
492
471
501
492
486
483
476
485
499
491
506
489
495
479
473
500
481
468
494
500
491
491
487
459
453
402
442
450
499
453
473
438
412
404
445
492
495
383
450
494
422
483
478
448
407
469
475
466
476
494
424
442
435
464
493
486
486
480
482
488
402
480
436
428
403
395
480
456
448
428
431
432
409
415
467
450
404
385
389
468
461
461
451
389
369
493
404
438
469
417
402
420
424
402
402
416
469
473
480
416
402
396
425
479
429
482
394
412
455
442
381
474
407
419
401
477
468
435
438
423
484
470
381
377
390
370
431
465
468
380
377
374
388
389
468
474
473
395
396
473
477
395
439
448
406
477
381
449
446
398
464
423
414
428
432
397
405
456
489
423
383
396
448
387
416
430
478
486
483
380
485
385
445
402
382
377
386
397
468
457
416
471
376
475
402
423
452
404
404
461
383
391
381
418
396
397
385
450
474
415
432
454
451
394
469
354
405
365
370
460
405
439
468
432
459
418
380
453
387
389
374
366
385
426
437
460
446
397
383
366
414
437
401
430
388
465
424
382
378
357
370
416
395
384
412
460
567
400
395
397
408
388
398
413
471
368
379
438
381
446
399
375
382
394
482
417
393
413
372
404
388
463
425
405
388
424
470
450
418
389
396
380
393
412
404
374
393
471
381
395
400
395
480
463
477
479
472
466
446
399
480
455
472
372
384
401
437
482
442
371
474
389
479
419
462
415
460
436
469
473
411
375
437
476
355
369
481
397
452
384
408
416
414
474
400
441
383
420
461
480
418
392
428
426
368
481
466
493
487
458
401
431
493
441
480
381
413
390
412
494
394
439
472
465
459
467
478
473
423
426
407
387
400
418
440
478
397
438
374
432
427
433
460
482
472
413
405
382
397
388
389
384
371
486
371
384
443
466
402
445
379
390
423
488
399
430
407
468
419
491
390
411
422
494
470
374
467
445
469
461
475
473
456
488
476
423
395
433
472
466
420
479
470
406
421
431
440
435
383
463
417
378
438
415
385
379
403
453
392
455
394
399
491
441
473
493
480
470
469
448
480
462
461
489
488
477
484
461
434
474
479
424
468
405
385
391
382
460
456
475
390
456
460
426
413
395
476
445
415
382
477
477
402
444
392
454
389
438
387
408
387
415
407
479
473
461
447
464
412
413
483
458
388
419
404
476
425
390
384
434
400
453
395
409
384
478
401
430
468
399
419
408
396
399
384
461
457
461
439
435
385
418
443
367
464
416
438
407
389
453
377
490
406
449
439
436
372
384
502
420
403
418
388
370
475
390
388
378
379
483
442
374
427
399
410
420
436
394
487
373
397
389
422
392
379
379
456
422
440
394
375
361
432
383
428
393
373
364
398
382
460
492
401
382
473
379
406
388
388
393
381
404
409
403
383
387
384
380
387
438
460
376
491
406
407
365
437
523
382
385
412
399
391
480
396
397
438
458
449
411
409
390
412
398
394
468
368
369
387
397
410
476
378
368
491
372
366
373
384
381
380
460
398
419
376
467
462
377
378
435
410
370
375
376
368
453
485
395
364
475
377
452
402
372
378
468
439
403
450
386
381
399
401
386
380
485
491
369
440
412
445
367
378
374
430
370
375
378
463
479
372
444
437
388
415
396
389
444
452
389
375
387
399
391
375
361
394
448
376
378
487
369
370
408
393
469
401
394
426
402
455
400
384
414
374
376
400
421
382
396
387
442
394
377
405
489
394
365
388
392
366
384
371
368
366
365
360
368
361
383
359
383
363
375
386
366
458
370
355
382
372
375
402
371
371
393
363
442
395
389
370
489
410
*
454
423
427
414
540
409
476
436
419
437
513
456
421
423
429
477
429
409
414
438
451
528
450
420
466
418
421
443
389
389
387
374
381
444
415
411
382
396
383
387
380
374
449
375
437
370
431
417
392
381
423
449
391
453
385
382
436
434
379
389
463
370
395
408
451
369
390
374
411
413
375
427
379
404
453
471
373
396
407
366
413
364
434
378
404
461
448
464
435
377
413
398
381
372
456
391
403
378
396
405
358
351
367
403
372
358
389
446
368
430
361
385
362
369
389
390
359
359
365
391
382
358
359
364
467
361
375
471
424
364
493
348
385
430
361
400
377
409
384
367
362
358
400
366
480
364
390
361
375
368
464
427
396
379
442
368
357
371
354
354
388
368
350
375
393
361
362
351
361
381
427
357
359
407
393
382
387
376
386
371
384
392
387
361
362
356
353
359
401
391
424
383
368
359
1081
393
388
392
434
467
386
366
373
395
371
405
388
379
395
391
401
391
386
377
374
375
367
383
385
380
367
400
431
353
370
348
356
362
410
389
361
379
376
375
365
381
397
406
407
484
373
462
377
383
424
383
471
436
377
367
407
395
370
462
427
383
387
395
417
442
393
373
391
368
451
383
403
373
432
386
368
449
468
367
404
437
364
403
423
415
407
386
363
374
405
385
366
389
377
383
335
362
367
428
373
380
472
395
379
390
375
440
377
387
402
398
450
394
370
397
412
373
395
381
402
369
410
382
381
419
373
389
371
381
380
387
376
378
366
383
462
428
436
369
384
392
403
394
376
477
365
369
374
369
398
372
406
372
367
377
385
370
377
380
356
370
377
366
359
359
3672
459
358
489
400
388
370
378
410
362
372
380
408
390
392
396
381
377
427
434
372
441
358
381
431
444
404
392
391
400
479
394
381
433
387
383
393
398
376
371
372
362
372
413
424
376
416
383
373
365
434
368
386
373
378
377
464
390
403
492
396
425
407
381
446
491
387
439
495
414
433
478
408
418
461
447
453
376
420
383
361
384
354
390
373
355
361
352
360
361
353
372
369
353
405
372
380
395
406
376
374
380
364
366
413
426
396
457
413
404
401
406
368
455
378
379
386
389
363
393
381
385
382
414
374
408
393
367
393
378
379
359
380
356
371
366
369
361
360
381
372
391
369
365
369
362
358
382
368
373
367
366
455
366
433
362
436
363
380
401
386
404
391
387
365
372
378
397
373
368
371
371
380
367
467
400
377
385
381
363
359
359
373
372
360
354
362
369
362
356
370
362
368
381
376
350
374
370
353
385
352
360
370
385
358
357
379
359
368
348
371
365
351
381
373
377
354
361
350
369
352
358
384
381
352
359
371
380
367
363
372
374
397
355
360
367
362
379
368
428
371
429
356
368
407
397
380
363
377
374
367
365
932
916
910
918
922
*
929
916
910
907
917
844
911
927
913
809
918
*
477
402
367
336
459
384
402
386
370
367
363
375
396
392
400
380
369
410
375
384
434
383
373
355
398
367
384
373
389
377
386
367
371
382
387
383
389
364
382
406
385
359
378
368
368
373
376
381
394
387
411
385
364
372
362
372
360
412
397
389
374
369
364
418
371
385
352
379
351
364
366
375
383
373
393
396
373
353
384
372
367
391
382
370
382
363
392
367
379
378
383
368
363
359
371
377
368
433
360
410
367
425
380
389
384
372
362
461
392
369
483
440
371
393
374
373
433
368
376
370
407
397
362
410
364
363
368
366
382
379
391
414
408
477
438
372
385
380
362
412
475
371
478
451
364
435
378
423
360
394
440
349
380
344
381
353
366
368
412
356
463
374
399
353
363
378
356
373
369
353
372
361
419
345
345
353
372
350
381
361
354
350
345
351
352
352
361
377
340
351
356
342
342
346
353
369
345
354
342
365
368
368
351
350
363
368
357
379
343
352
349
351
367
351
371
345
360
355
344
344
352
410
344
337
343
369
343
350
353
354
382
344
366
452
360
356
359
350
377
375
368
352
358
378
403
364
364
357
366
367
357
376
393
353
347
342
348
368
357
341
342
360
342
359
363
362
346
343
367
351
351
341
343
369
360
351
345
342
345
369
346
342
349
347
381
413
351
340
384
337
365
386
354
343
339
365
352
358
393
341
344
337
337
347
361
365
341
345
367
361
353
364
385
346
356
342
347
342
342
379
375
372
349
345
339
359
362
350
338
395
349
349
372
370
346
339
457
373
344
344
347
352
389
374
426
437
451
348
354
345
341
347
346
338
346
364
343
406
338
337
338
353
337
337
441
339
342
342
336
352
343
344
340
336
338
338
346
350
340
338
339
345
339
339
338
341
343
352
341
343
411
356
346
350
348
350
460
393
377
440
356
362
396
374
479
461
368
424
435
397
365
352
376
384
338
336
360
370
354
380
383
344
342
446
389
374
416
376
467
366
336
364
1964
368
397
380
402
363
348
358
340
339
345
339
339
351
341
347
337
341
346
342
349
340
342
343
343
340
336
342
345
335
338
348
341
336
337
338
347
334
349
336
336
338
349
337
347
339
348
343
431
358
423
379
*
429
387
440
400
404
405
433
387
421
372
398
405
397
369
373
354
355
373
397
372
357
382
357
350
361
362
362
442
434
466
407
361
359
405
399
431
419
414
373
407
409
394
395
353
363
414
404
432
407
409
392
375
369
359
345
349
386
407
376
360
352
449
359
390
371
377
389
369
395
366
357
374
402
360
430
373
358
362
371
393
390
382
385
366
368
383
408
378
385
389
408
401
400
376
384
366
360
367
352
362
357
365
369
358
368
360
365
363
360
358
367
363
359
358
362
361
358
350
361
353
353
364
365
361
364
358
354
351
352
356
370
359
360
351
350
352
361
344
541
353
352
364
353
343
350
357
352
357
370
354
364
350
349
365
354
358
352
350
356
351
351
355
348
358
352
378
353
371
350
349
350
352
345
363
357
367
367
392
359
350
381
366
364
385
361
361
375
376
369
359
379
373
361
363
355
370
358
381
347
356
361
619
355
364
370
353
376
376
370
378
380
376
366
365
364
380
366
357
360
365
372
389
371
362
363
353
357
373
357
364
357
366
353
348
363
367
361
353
364
357
352
369
353
354
365
370
354
350
352
355
351
349
350
355
354
365
390
369
351
363
353
355
356
355
356
370
355
360
358
350
355
352
349
352
368
367
358
357
358
354
373
365
351
358
352
351
354
355
353
350
363
349
354
350
354
349
353
359
365
355
348
354
366
353
350
354
346
347
348
350
364
361
352
356
346
352
359
361
363
371
344
371
361
349
354
349
351
351
351
348
356
355
352
350
350
352
348
348
352
348
351
355
347
351
356
351
349
354
361
355
353
353
358
358
350
350
354
348
354
350
349
357
350
349
351
351
356
355
347
350
350
350
357
353
359
351
351
349
345
353
352
347
350
350
349
353
349
351
352
351
352
352
356
352
351
356
347
348
352
*
347
349
349
353
353
349
358
353
357
354
358
352
365
351
353
352
354
358
362
355
356
351
351
349
346
351
349
349
367
362
356
349
352
354
350
350
349
348
351
349
350
350
347
350
347
347
347
349
349
354
354
350
348
355
353
356
350
348
349
351
351
347
362
352
348
356
349
350
346
352
351
351
350
354
348
354
350
353
352
350
357
349
352
357
352
349
353
353
349
353
351
351
349
351
353
*
349
350
349
352
349
357
348
349
350
352
350
349
349
354
363
350
354
368
355
356
355
358
358
378
365
369
353
364
361
350
373
369
355
358
352
366
364
352
351
350
350
350
355
350
354
360
350
353
371
384
365
367
376
366
372
355
358
361
354
364
351
366
368
352
358
356
350
352
352
352
355
350
351
357
350
353
355
354
350
350
352
359
351
351
350
360
346
362
379
366
359
363
350
364
355
*
372
384
345
346
349
354
366
350
374
363
361
360
342
342
348
335
348
365
363
336
341
337
336
338
343
335
335
342
335
341
337
337
337
339
339
343
338
341
337
339
339
335
337
339
340
335
336
337
335
337
336
341
336
338
336
336
335
335
434
434
434
336
336
337
435
336
335
337
347
341
343
341
339
340
344
338
338
336
336
336
337
337
338
336
345
345
342
343
336
336
336
336
337
337
337
336
339
336
336
339
347
337
342
343
336
336
336
342
335
340
340
335
340
336
337
342
337
336
361
336
335
338
341
340
337
353
336
341
347
338
344
347
347
341
336
345
335
346
347
343
336
339
336
336
338
337
336
338
337
338
336
336
337
342
337
336
336
335
337
336
335
342
336
344
349
336
340
337
338
340
339
339
337
343
342
336
346
343
342
342
343
338
342
347
371
363
344
372
386
342
370
400
389
379
407
395
335
375
377
373
341
338
349
338
337
338
336
338
347
343
339
346
336
363
352
337
337
342
341
351
350
341
335
337
336
335
337
336
336
342
339
341
345
341
337
342
338
339
345
338
338
363
344
355
338
344
344
346
340
339
338
351
348
349
365
351
364
346
340
340
345
344
344
339
340
341
339
340
350
350
345
357
352
346
349
346
356
354
353
351
356
365
359
354
359
355
341
348
346
339
341
343
339
340
359
339
342
348
357
340
356
337
339
341
342
335
337
338
343
341
340
338
346
340
353
346
342
338
343
338
345
338
342
355
341
346
346
343
343
345
347
348
346
347
351
346
363
346
340
389
360
364
358
354
354
355
358
351
355
348
346
340
357
351
348
356
347
350
360
348
341
344
342
343
342
343
339
343
345
346
343
377
342
347
348
347
350
347
351
342
341
338
344
351
342
345
341
337
342
340
336
352
339
342
339
351
345
344
339
344
345
339
343
352
342
339
335
337
337
337
339
337
338
336
337
336
335
335
340
336
337
337
361
353
360
366
360
365
367
371
348
348
349
351
353
371
371
360
355
366
374
366
359
349
353
348
351
348
350
348
349
*
353
351
348
*
349
348
350
350
370
353
349
354
363
351
354
376
352
355
355
368
363
370
366
357
370
378
377
367
365
352
356
362
360
365
374
352
369
372
349
352
356
365
357
360
355
356
387
380
357
365
*
376
354
365
364
355
355
354
351
358
364
353
359
349
366
363
364
364
355
360
353
366
367
353
380
365
350
351
359
361
367
375
363
361
*
358
358
359
*
350
362
351
350
352
352
*
353
369
420
352
348
352
349
356
355
*
354
359
354
359
351
349
356
350
*
349
351
348
350
351
350
350
373
350
354
350
350
349
351
351
349
348
348
349
349
349
348
349
350
355
353
354
349
360
386
353
352
350
348
348
348
350
351
353
353
349
348
349
357
349
351
352
349
355
354
351
359
349
349
352
*
350
350
351
356
355
372
351
350
358
357
362
357
364
366
357
353
366
368
364
361
370
365
359
367
369
360
372
366
359
358
351
345
350
353
347
351
367
371
362
350
370
375
373
367
370
357
355
353
379
369
382
372
358
383
383
369
374
400
365
366
376
366
358
354
347
350
350
351
480
351
356
352
354
355
349
369
378
395
370
391
399
353
352
359
358
363
352
348
357
349
360
363
346
353
352
351
384
387
392
392
367
373
394
390
365
372
372
373
374
403
374
369
362
369
373
392
373
360
370
354
353
359
352
353
351
348
371
363
367
363
362
350
351
353
348
351
726
3433
351
352
353
350
350
354
362
347
347
350
353
355
353
353
352
352
352
353
355
361
352
346
353
379
349
351
348
351
351
351
356
351
351
350
352
*
352
358
352
351
353
352
353
353
358
352
355
361
355
353
357
352
354
356
354
359
352
352
360
352
351
352
360
350
352
359
351
356
352
356
352
351
362
351
352
353
352
336
336
342
338
337
341
345
341
337
343
339
336
343
341
342
338
336
336
349
344
335
336
336
345
342
351
344
336
340
335
342
336
338
335
340
339
338
345
339
336
337
336
338
336
336
336
336
336
335
337
335
336
336
335
335
335
335
336
335
335
335
335
335
360
337
336
339
337
336
363
335
342
338
348
335
335
337
336
336
338
336
336
336
337
340
336
336
338
339
337
337
336
335
336
341
343
335
335
337
336
348
338
336
335
338
340
349
338
339
356
336
339
337
343
336
339
337
340
335
336
336
336
342
336
336
336
336
338
336
337
341
335
337
335
338
336
335
336
335
335
335
335
335
335
335
335
344
335
337
337
336
339
335
339
338
337
335
336
338
336
342
337
336
336
337
336
336
340
343
340
339
337
336
338
336
336
336
335
339
335
335
344
335
335
335
336
335
336
335
336
336
338
335
336
335
336
336
336
336
335
335
335
336
335
336
336
336
336
336
336
336
338
335
335
337
335
335
335
344
336
340
341
336
341
355
352
356
353
344
336
353
336
336
336
337
338
337
338
337
336
337
350
336
336
335
337
336
336
336
336
336
336
335
335
635
337
336
335
335
336
335
335
335
336
336
336
336
335
335
339
336
338
336
338
338
336
340
339
336
337
337
336
336
336
336
336
336
336
336
336
336
335
336
336
335
337
335
336
336
335
335
335
336
336
336
336
335
335
336
337
336
335
335
336
337
336
337
*
343
338
335
336
336
336
336
337
337
337
335
335
335
341
335
335
335
337
341
336
335
336
343
337
335
336
337
336
336
335
336
342
343
347
336
335
335
336
336
336
336
338
336
336
335
339
335
335
335
335
335
335
336
336
335
335
354
336
335
341
337
336
335
343
338
335
338
336
341
336
335
337
335
340
338
336
336
336
335
336
335
335
335
336
336
335
338
336
346
337
336
348
351
351
360
376
339
354
338
340
337
339
337
343
344
346
335
336
336
341
336
336
336
335
335
336
336
343
335
336
336
335
338
335
339
335
337
340
335
343
337
335
338
341
341
335
336
336
339
337
339
336
343
339
336
336
335
335
335
342
346
358
359
359
383
335
336
336
342
356
341
337
338
335
336
335
335
335
335
335
335
336
347
339
345
339
336
338
336
335
335
339
335
335
335
336
335
336
336
335
338
335
346
336
340
337
342
389
356
337
363
337
353
352
337
342
336
336
342
336
336
338
336
338
352
335
335
339
342
337
335
338
336
342
338
339
345
337
335
345
336
341
337
340
337
367
336
338
339
337
358
340
336
336
337
335
341
335
335
335
335
335
336
337
417
335
335
337
335
335
338
337
335
336
335
336
335
336
337
335
339
336
336
335
336
336
336
336
335
341
335
338
335
335
353
335
343
336
343
334
336
336
335
343
339
382
338
344
336
343
338
342
352
339
340
336
345
368
354
373
372
353
345
348
346
352
351
349
350
349
351
349
350
*
354
349
360
349
352
350
346
350
375
348
347
352
*
351
361
362
365
350
355
354
354
420
370
359
348
347
346
348
351
349
*
347
376
359
349
370
357
355
354
356
347
350
349
349
375
348
347
351
351
349
348
378
349
349
349
349
349
346
358
349
347
354
353
349
349
347
351
349
349
347
351
349
349
346
346
349
346
344
347
347
362
349
350
350
348
351
348
352
348
349
349
346
350
350
350
350
346
345
350
351
353
349
374
349
346
349
351
346
348
348
348
349
349
352
357
365
353
370
357
346
347
349
357
359
354
361
366
353
378
351
364
369
351
349
349
362
367
363
353
364
349
349
349
349
346
352
352
337
347
351
349
349
349
347
351
368
349
349
349
352
349
355
353
349
349
360
349
350
350
354
355
348
349
347
377
344
349
350
346
349
348
351
350
349
349
344
356
350
359
366
353
353
347
360
370
350
349
351
349
351
368
348
345
348
346
346
346
349
349
349
352
351
348
344
346
349
353
355
348
349
364
355
*
351
349
348
350
349
345
353
351
350
349
354
349
349
349
355
348
349
349
350
351
360
358
353
348
351
349
349
349
351
357
352
349
354
349
349
*
349
350
348
351
354
349
349
356
353
350
348
350
350
350
356
351
348
349
350
345
349
344
513
347
350
348
353
350
350
346
353
349
*
350
350
345
349
350
349
345
348
353
346
352
350
348
346
345
348
346
349
345
349
351
349
347
351
350
343
345
350
351
348
349
344
362
349
345
349
349
352
346
344
351
348
350
359
360
362
354
375
349
349
349
349
372
358
355
368
358
351
353
362
350
361
355
350
*
353
349
354
351
349
352
350
347
367
348
351
346
342
350
350
367
350
351
349
356
376
388
400
408
345
349
346
350
346
354
353
360
369
355
350
352
351
360
351
352
358
399
394
397
395
391
409
396
397
400
413
395
393
408
406
401
418
380
406
422
437
435
419
436
421
417
410
421
422
415
421
433
*
424
427
349
352
350
348
350
352
353
348
351
351
353
365
357
373
349
349
349
348
349
344
346
345
349
356
353
344
348
349
346
345
349
348
347
345
348
350
376
349
349
349
348
348
367
359
356
359
350
350
349
349
352
349
349
348
368
350
352
350
348
350
347
361
348
348
350
350
349
350
356
358
349
352
348
349
348
346
347
350
350
351
375
351
354
352
349
353
349
348
357
348
350
349
356
367
350
352
351
351
349
355
355
380
349
349
349
346
348
349
343
347
348
346
346
348
348
349
347
345
349
351
348
348
349
347
1592
348
350
346
342
357
348
351
352
348
347
348
354
347
349
356
346
347
347
348
349
354
354
354
356
349
*
349
349
348
346
345
349
347
349
362
367
355
361
358
348
353
349
365
360
351
359
357
344
412
350
351
364
348
375
353
352
363
358
350
353
367
365
349
347
349
369
354
358
362
357
361
348
349
349
348
349
349
348
358
347
348
349
348
349
349
346
348
359
348
347
348
349
352
349
347
351
350
348
348
361
355
350
348
345
352
349
349
349
348
349
346
346
349
349
345
346
352
346
347
348
347
349
349
349
351
347
348
346
344
350
348
350
348
346
347
346
346
349
348
348
353
349
351
350
348
349
348
349
343
348
348
346
349
348
*
352
*
347
351
344
348
348
347
346
351
349
349
349
348
345
353
345
344
349
349
344
345
347
349
349
349
349
349
345
349
350
350
345
347
350
348
347
353
350
348
371
340
353
365
348
348
391
348
369
368
351
348
350
353
355
347
346
348
341
379
352
345
359
348
351
353
349
347
349
352
343
348
349
344
344
346
349
343
347
347
352
359
349
344
348
347
347
348
344
343
351
347
370
347
345
348
347
343
342
354
344
348
350
370
348
355
367
358
354
364
348
341
348
348
349
341
349
350
351
350
348
349
346
344
363
341
347
343
349
365
351
345
340
340
349
354
348
348
349
347
342
347
347
349
346
349
344
344
347
342
349
343
341
343
349
341
346
343
346
343
347
357
355
356
340
342
349
343
350
348
347
338
348
340
349
349
346
345
350
348
347
356
347
347
340
351
349
348
349
353
352
355
348
350
346
350
344
344
347
345
345
350
339
347
346
350
349
343
348
347
342
351
348
347
349
340
348
347
344
349
345
351
348
349
345
349
346
350
346
348
345
344
350
345
348
350
348
350
350
346
344
350
350
349
346
349
343
347
349
349
343
348
345
345
349
349
347
347
345
349
346
349
349
359
346
350
349
344
347
348
346
361
343
350
353
347
350
348
347
349
351
349
351
346
350
350
350
348
346
348
348
362
347
347
352
346
350
348
363
356
350
350
350
349
349
350
351
356
345
345
343
348
335
336
335
335
336
336
336
335
336
335
335
340
336
336
336
337
338
337
335
335
335
335
339
335
335
335
335
335
335
335
344
335
335
335
336
336
335
336
336
336
335
335
335
341
335
335
335
335
335
335
335
335
345
336
343
337
336
335
335
337
335
335
335
336
336
336
336
335
335
335
335
336
335
335
335
335
335
335
335
335
335
335
335
335
335
336
335
336
335
335
343
336
335
336
335
335
336
336
335
335
335
335
335
335
335
335
346
335
335
335
335
335
335
335
335
335
335
336
335
335
335
341
336
337
336
335
337
336
335
336
336
335
336
335
340
335
343
335
335
335
335
341
336
335
335
335
335
336
335
336
335
336
336
336
336
336
335
335
336
335
335
335
335
336
336
336
335
334
335
335
335
341
335
335
335
336
335
335
335
335
335
335
335
336
336
335
335
340
335
335
336
336
335
336
335
335
336
336
337
336
336
337
336
337
335
338
337
335
338
336
337
336
335
335
335
336
336
335
336
336
335
338
338
335
336
335
343
338
336
335
342
336
335
336
336
336
335
335
335
335
335
335
335
335
338
335
335
336
336
336
335
336
336
335
336
337
336
335
337
337
335
349
335
335
335
345
335
336
336
336
336
335
335
335
336
335
335
335
335
335
336
336
336
336
336
336
336
335
335
335
335
335
335
335
335
335
335
335
335
338
336
337
335
335
336
336
336
336
336
335
336
336
335
335
335
335
335
335
336
335
335
339
336
335
335
336
335
335
336
336
348
341
337
335
335
336
352
336
335
335
335
335
335
335
335
339
335
335
335
337
344
335
335
336
335
336
336
335
336
335
335
335
335
335
340
335
335
335
335
335
335
335
335
336
335
345
335
335
335
345
335
335
336
336
339
335
336
336
335
335
335
336
335
335
336
335
336
335
336
335
336
335
335
335
335
336
335
336
335
335
335
335
335
335
341
336
333
333
334
333
340
334
333
333
335
334
335
335
334
334
334
334
334
333
333
333
334
334
334
337
335
334
334
335
334
334
334
334
334
334
334
333
333
333
334
333
333
334
334
334
334
334
334
334
338
342
336
333
334
342
340
333
333
334
334
334
334
343
339
336
336
336
333
334
334
333
348
334
334
334
334
334
335
334
335
333
333
333
333
335
333
340
339
334
342
334
343
336
335
336
334
333
333
334
334
334
333
334
334
333
333
333
334
334
334
334
334
333
333
333
334
335
333
333
334
333
334
333
334
334
334
334
334
334
334
334
333
333
333
338
333
342
333
333
333
333
348
333
333
334
334
334
334
333
333
333
333
333
333
333
333
333
333
334
334
334
334
334
334
333
334
333
333
333
334
333
333
334
334
333
333
334
334
333
335
333
333
333
334
335
335
335
334
334
333
333
334
334
334
334
334
334
333
333
334
333
333
333
334
334
335
334
334
333
333
333
334
334
333
334
334
334
334
334
333
333
334
333
333
333
333
334
334
338
334
337
334
333
335
333
334
333
333
334
334
334
333
333
333
334
335
334
334
334
334
334
333
334
334
333
334
333
336
335
334
334
340
333
337
334
333
333
333
333
334
334
334
334
333
333
334
336
333
333
334
333
333
334
334
335
334
334
333
333
333
338
333
333
335
333
335
335
334
335
334
334
335
333
333
334
334
333
334
333
334
334
334
334
334
334
333
333
334
333
341
334
333
334
334
334
334
334
334
334
333
334
334
334
342
334
334
334
333
334
334
334
334
334
335
333
334
333
333
334
334
333
334
334
334
334
334
334
334
334
334
775
957
333
333
333
334
333
335
333
334
335
334
333
334
334
334
334
334
334
334
333
334
590
955
334
334
345
336
333
334
334
335
334
333
334
338
334
335
336
334
333
333
333
333
334
333
333
333
334
335
334
334
333
334
334
342
334
334
334
334
334
334
334
333
333
333
333
333
333
333
334
334
333
334
334
334
335
334
334
333
334
335
334
333
335
334
334
333
334
334
334
334
335
334
333
333
333
333
333
333
334
333
334
334
334
334
334
334
334
334
334
334
334
333
334
333
333
334
333
334
334
334
334
334
334
333
334
334
333
337
333
335
333
334
334
334
334
334
333
333
334
336
334
333
339
336
333
334
334
334
334
334
333
333
333
336
334
335
334
334
334
334
336
334
334
334
334
335
333
333
333
334
333
334
333
335
334
333
333
334
334
334
335
334
334
334
333
333
336
334
334
335
336
335
334
335
334
334
334
334
336
334
334
334
334
333
333
333
333
333
335
333
334
333
336
335
334
334
335
334
334
334
333
333
333
333
333
333
334
334
333
335
333
334
333
334
334
334
334
334
334
334
334
333
333
333
333
334
333
333
333
334
333
333
335
335
334
334
334
334
334
334
334
334
334
334
333
339
333
333
334
333
334
334
334
339
334
342
340
514
337
338
344
338
335
334
334
334
333
334
333
333
333
334
338
334
334
334
333
335
334
334
333
334
334
334
336
334
334
334
333
333
338
333
336
334
334
333
334
334
333
333
333
334
334
334
334
335
334
334
334
334
334
334
340
353
333
335
333
334
333
333
334
334
334
333
347
336
336
337
335
336
338
335
336
344
336
335
335
335
341
334
334
334
338
334
334
340
333
343
344
338
334
335
336
335
343
334
335
333
333
335
334
333
334
336
338
334
334
336
334
335
337
334
335
334
335
336
336
335
334
333
334
334
340
335
338
336
334
336
336
342
334
335
336
334
334
334
334
334
333
335
333
333
337
336
350
334
334
355
341
335
334
334
334
334
334
334
334
338
333
359
333
334
334
333
334
334
333
341
334
335
334
334
334
334
334
335
349
335
334
346
342
339
343
335
356
334
340
334
341
336
334
337
335
336
334
334
334
335
334
374
335
334
335
333
335
333
338
334
334
334
336
334
335
334
334
334
335
334
336
335
336
334
337
337
333
333
333
333
345
334
333
333
334
334
334
334
334
335
334
343
335
336
336
334
334
341
334
334
334
334
338
333
334
334
334
334
334
334
334
334
334
334
334
333
333
333
333
333
334
334
333
334
334
334
334
334
335
336
335
341
338
336
338
335
340
342
336
339
340
334
334
333
334
335
334
334
335
335
335
334
334
334
335
338
334
333
334
336
336
334
351
335
335
335
348
339
336
347
335
335
335
335
336
334
334
339
333
335
334
334
337
334
336
337
336
334
335
337
336
346
403
394
384
375
388
354
334
339
340
334
344
338
348
334
333
335
335
340
340
334
336
337
334
334
335
337
334
341
341
337
334
333
335
336
335
338
339
335
337
345
336
336
335
334
334
350
345
336
360
407
393
348
380
338
352
413
375
349
390
406
379
422
376
390
344
384
350
371
335
334
334
334
334
342
336
333
334
333
339
333
333
338
337
337
334
341
338
338
336
336
338
336
349
336
337
339
379
334
335
335
348
334
334
350
351
336
344
334
343
339
337
335
336
335
334
334
336
336
337
336
355
333
334
344
349
353
341
338
338
335
334
334
334
334
337
335
344
338
337
335
342
341
351
344
334
337
362
340
375
392
353
358
371
368
346
374
334
363
401
377
2662
368
382
337
366
367
337
352
350
335
361
338
343
344
351
349
336
365
340
339
337
355
348
334
343
340
345
342
337
335
343
344
338
359
345
335
347
334
351
338
344
338
351
344
350
346
359
339
344
361
334
339
335
337
336
334
334
334
333
345
338
349
347
352
350
348
343
338
346
358
337
338
341
344
340
342
358
338
347
359
348
346
348
336
352
336
336
359
357
344
345
341
344
358
360
344
341
350
361
339
339
356
337
340
345
336
357
335
349
343
334
336
335
354
355
345
342
339
347
438
339
338
341
334
361
347
350
345
338
338
340
345
334
336
335
336
337
337
339
339
336
333
334
338
345
339
339
336
340
341
340
343
339
338
341
335
338
338
342
335
338
347
338
336
388
339
341
336
335
334
358
370
335
338
334
337
334
347
334
344
335
333
335
340
334
340
336
335
334
337
334
338
342
344
351
334
338
337
353
339
338
354
345
341
334
337
333
334
334
340
383
339
337
364
341
347
388
344
361
391
397
343
334
380
363
354
360
341
372
361
336
344
341
387
343
343
348
344
349
347
346
370
371
337
351
351
353
346
369
345
346
365
372
366
375
354
386
376
381
371
378
351
436
376
348
354
348
341
342
341
336
350
342
337
337
343
343
347
356
381
339
381
384
353
354
362
405
346
352
348
352
410
413
362
356
387
352
355
342
337
337
352
344
340
345
346
336
335
335
335
338
334
342
334
339
338
336
338
338
336
338
343
341
341
345
350
339
338
336
335
339
345
344
340
335
342
335
334
336
346
336
335
339
336
334
338
341
337
334
336
334
335
346
333
334
351
337
334
336
349
341
344
343
341
341
340
334
335
333
338
337
336
334
333
356
334
337
336
336
341
343
350
334
335
340
345
350
337
334
335
361
358
334
346
343
360
345
355
355
346
367
347
357
337
356
354
358
369
383
383
356
335
335
335
334
334
360
335
338
366
345
360
342
350
341
340
349
335
362
365
339
334
352
338
346
366
397
359
347
350
337
334
337
340
336
336
339
334
335
343
337
336
344
338
335
335
344
335
334
336
348
344
345
359
339
335
348
342
355
356
350
351
378
359
351
336
344
375
381
345
350
352
358
367
371
386
390
359
366
356
377
335
350
339
362
367
347
356
389
359
379
354
353
348
355
342
359
367
365
361
349
359
352
344
373
356
349
342
376
357
383
349
391
346
351
347
351
377
392
350
341
343
356
358
348
387
348
341
357
365
341
377
345
338
365
343
341
341
340
351
372
378
347
374
350
337
343
361
337
342
344
361
363
398
386
388
353
400
339
477
369
406
358
*
365
369
343
338
348
334
334
346
340
334
342
348
342
345
345
349
355
340
341
341
349
357
343
338
354
359
340
341
358
340
337
334
372
368
361
352
338
396
353
372
358
352
348
342
361
370
352
343
347
343
352
344
354
342
350
368
351
350
346
361
360
362
341
335
338
355
357
345
338
355
351
361
353
354
335
358
334
354
363
339
339
367
352
379
365
344
345
351
383
341
335
341
350
335
379
347
343
347
373
341
335
342
361
356
355
341
335
347
341
343
335
343
340
342
365
351
388
390
403
344
362
388
382
406
397
388
363
368
353
336
344
344
343
340
351
341
386
375
341
353
364
336
339
336
336
337
339
341
359
337
363
344
341
347
364
344
356
347
360
340
356
342
366
338
337
342
354
341
336
345
336
335
335
347
357
345
348
335
338
342
339
342
343
347
347
355
343
360
347
351
364
345
368
352
339
372
353
367
360
356
361
395
352
344
352
374
338
352
388
374
386
415
372
379
394
413
399
370
470
435
459
399
405
394
431
424
395
410
436
408
426
411
392
380
369
353
375
362
361
388
361
369
375
395
374
370
366
365
383
357
357
358
352
354
391
375
392
394
387
372
352
380
354
397
373
364
395
386
382
360
343
342
336
360
347
359
356
343
367
348
372
337
345
353
358
362
387
371
368
364
390
395
380
369
381
376
381
377
339
356
350
351
371
349
361
358
357
369
359
393
399
374
380
364
398
344
340
354
340
340
358
344
350
356
347
353
348
361
345
362
347
353
352
363
361
363
380
370
390
352
362
384
382
394
410
406
406
355
344
391
378
380
375
376
342
371
357
359
377
355
337
335
348
338
337
336
334
338
340
345
335
336
340
346
336
337
342
335
334
338
347
344
343
359
391
354
352
351
354
354
354
364
380
353
354
355
345
352
341
345
382
369
372
372
388
417
395
440
443
446
435
391
431
420
405
434
408
423
411
421
389
402
448
443
429
480
440
478
441
454
398
375
389
389
435
388
396
358
386
409
375
385
388
415
395
351
367
346
391
375
371
373
370
383
368
393
379
421
387
391
425
384
430
400
376
424
430
348
401
355
395
382
406
374
394
347
407
385
384
478
396
450
363
413
402
415
450
454
384
464
432
458
358
492
416
441
463
463
408
440
479
402
406
353
411
403
449
372
444
416
409
412
409
434
384
438
426
450
435
397
397
384
391
412
445
402
389
398
393
408
345
403
393
402
407
396
400
395
418
426
425
412
392
431
426
406
433
438
446
400
396
395
396
392
406
409
411
413
394
396
383
384
388
409
402
394
418
427
414
406
396
424
397
414
381
405
415
409
440
427
423
403
449
423
430
393
397
408
430
392
426
409
399
442
428
440
453
433
441
436
443
431
437
467
406
430
455
421
467
459
479
395
438
395
394
388
471
484
490
472
389
348
368
381
459
411
387
419
451
457
367
494
447
458
492
469
483
432
440
397
451
418
406
443
416
391
392
392
388
399
376
416
375
411
405
386
365
405
404
396
402
378
394
391
418
463
445
421
427
416
440
405
400
405
396
391
412
421
396
416
439
417
428
425
390
426
428
441
407
427
433
425
441
441
438
424
432
446
414
434
466
474
436
463
427
443
457
358
432
363
404
441
468
457
460
442
436
415
463
411
443
466
421
460
430
464
435
412
454
445
450
403
386
449
451
432
418
458
438
384
396
421
398
434
421
422
430
351
396
338
387
340
382
419
388
466
451
406
390
437
434
428
411
447
440
480
395
481
464
460
463
483
455
470
471
477
469
477
482
476
436
489
443
467
477
463
492
476
431
464
460
479
446
481
456
433
456
449
442
465
485
375
491
466
450
494
460
439
428
448
461
449
472
486
422
460
478
489
461
473
470
462
487
488
472
469
489
471
455
462
445
484
462
479
491
489
470
469
486
435
471
482
464
473
471
474
448
469
474
496
471
462
471
470
479
473
460
483
493
473
463
464
493
489
481
494
492
465
469
465
475
447
473
455
473
489
489
443
479
473
497
454
459
442
476
477
473
479
465
479
463
466
469
470
483
479
473
455
489
437
482
413
440
490
489
491
451
477
477
501
468
479
464
465
449
476
467
430
490
444
461
456
448
410
385
459
449
486
384
469
409
444
406
452
481
434
373
378
453
436
447
439
382
352
374
424
386
479
465
464
373
440
482
367
455
385
387
411
407
412
386
380
378
416
376
382
359
445
390
367
424
386
380
424
362
428
425
431
408
381
354
369
419
422
378
359
368
347
350
363
372
368
343
383
352
407
353
353
407
381
375
379
366
350
426
378
413
372
426
416
389
359
401
357
351
374
363
396
405
413
384
355
363
368
369
361
426
347
482
378
378
424
471
427
483
438
391
364
445
372
401
433
486
488
362
342
370
361
345
374
389
386
357
353
378
344
354
346
351
430
347
359
359
487
454
379
386
370
370
348
387
411
391
404
388
405
382
372
384
376
363
362
350
395
476
377
402
417
367
383
442
415
418
398
411
363
391
361
373
355
394
367
365
*
385
380
349
375
348
414
393
361
353
350
362
346
386
349
422
356
393
350
359
344
389
345
380
398
359
368
406
346
347
403
417
352
360
421
383
368
337
342
402
406
377
355
357
377
366
363
430
361
346
375
422
454
463
402
385
404
350
359
388
420
349
447
428
417
351
375
356
356
433
432
429
373
374
381
387
359
419
350
362
434
345
421
424
396
409
364
354
375
432
375
398
420
422
436
422
382
423
437
473
431
445
403
397
405
432
436
423
402
377
427
431
412
379
402
375
355
371
410
386
397
430
403
362
378
451
456
375
423
385
380
357
382
355
375
363
351
350
378
363
360
359
355
343
342
348
351
340
355
349
442
372
397
357
337
373
384
371
377
352
352
344
345
337
338
375
339
346
359
354
353
340
350
346
364
357
342
347
341
346
373
346
356
353
384
383
417
367
369
354
368
383
356
347
369
374
366
390
390
353
349
343
394
387
373
405
349
348
397
399
377
390
404
349
339
354
413
379
379
411
436
443
404
392
433
348
425
406
406
397
380
380
392
359
399
384
354
371
370
419
434
389
387
336
396
380
370
385
394
383
358
374
389
378
388
450
398
336
380
398
391
338
441
382
364
406
362
380
349
405
402
413
361
411
413
371
380
389
393
373
355
458
400
418
400
380
389
422
406
381
455
362
443
451
399
469
435
468
467
468
420
396
373
379
432
361
417
377
443
408
407
389
371
394
367
376
389
388
380
356
400
362
373
447
417
475
453
473
452
493
396
406
413
467
363
365
435
427
408
349
379
358
377
455
387
432
355
468
415
465
493
482
482
342
459
440
471
462
381
441
459
393
462
438
420
482
492
445
447
365
439
337
375
448
447
422
425
486
491
396
371
459
471
473
458
465
442
339
443
429
354
407
417
416
361
415
450
489
484
482
452
441
443
*
381
393
470
396
343
398
424
356
439
397
448
415
406
404
432
397
366
444
405
454
431
473
478
465
479
403
429
446
417
381
339
411
407
367
350
436
341
410
342
354
405
435
374
406
412
390
381
363
416
379
348
358
390
413
355
381
385
383
433
443
376
394
400
383
350
416
381
432
349
379
353
381
353
365
356
341
412
349
373
391
340
395
393
383
344
350
338
381
351
399
360
364
432
405
463
341
376
400
445
422
352
421
460
344
356
412
354
353
414
368
379
430
475
370
368
452
436
438
340
347
339
341
350
338
369
421
350
373
344
395
398
388
417
402
370
338
438
345
349
360
393
345
346
416
391
340
340
338
358
372
338
364
344
356
339
338
340
343
338
340
388
346
340
395
345
415
342
338
350
405
386
353
358
356
349
369
360
366
340
345
346
339
338
375
343
349
356
352
349
347
363
364
351
371
354
347
342
340
351
363
366
387
350
365
340
342
339
345
345
359
349
339
356
395
342
382
356
343
340
342
337
338
350
339
371
355
339
337
341
342
349
361
367
349
338
340
342
340
372
366
366
352
392
357
357
350
394
402
406
384
386
368
396
372
350
354
400
360
382
439
414
404
405
409
413
348
465
437
363
409
439
444
408
384
401
396
420
344
425
438
408
480
487
414
470
412
364
443
399
402
390
420
397
446
398
377
358
400
405
412
434
418
410
427
463
462
372
374
443
433
356
391
400
451
432
458
388
361
427
461
422
460
*
434
409
455
419
396
405
410
408
429
468
463
460
436
461
493
388
468
405
444
433
400
415
443
458
452
447
465
471
469
364
419
467
392
438
399
377
430
392
479
466
372
481
440
409
492
450
469
463
460
421
428
389
395
393
422
477
414
455
406
413
471
418
465
369
424
465
433
443
484
439
413
409
411
418
433
437
423
454
470
425
403
482
449
366
432
491
382
383
428
442
462
362
473
399
414
381
466
445
445
485
455
471
411
396
406
485
444
404
435
444
430
453
435
421
439
399
465
472
438
468
383
470
414
399
474
408
414
433
453
455
384
407
469
475
480
431
445
396
456
470
375
452
410
473
459
476
396
445
492
484
452
468
482
488
466
399
415
403
407
445
430
374
382
428
384
491
426
476
457
433
389
436
475
428
366
468
427
434
417
389
376
417
418
470
489
352
429
427
391
374
493
352
413
377
381
384
383
414
432
406
414
375
427
379
395
390
382
395
480
390
412
407
368
376
460
431
383
386
433
358
346
347
450
486
412
357
439
427
354
350
369
355
359
373
363
380
344
381
372
344
474
431
412
466
370
353
350
356
440
363
339
380
386
358
476
374
*
*
*
*
*
500
504
463
467
437
387
373
451
370
409
365
379
365
432
388
347
342
399
450
368
445
396
408
374
385
421
398
397
418
375
372
398
385
387
349
402
379
508
465
479
462
*
472
472
442
*
447
462
482
465
446
*
*
449
*
*
469
463
462
*
*
554
457
529
510
513
459
468
446
472
446
*
*
468
515
464
537
486
*
574
531
578
*
*
535
521
417
475
428
381
379
392
370
393
365
361
392
368
373
372
376
376
371
397
356
429
407
415
398
363
383
464
368
366
392
358
394
389
397
370
368
400
391
393
410
420
380
421
425
394
346
391
410
346
361
372
382
356
373
386
356
357
360
436
354
376
350
347
360
356
357
399
420
403
375
348
347
337
341
342
371
*
339
343
338
340
347
341
793
338
350
384
339
337
350
343
361
337
339
341
338
343
339
340
337
342
344
341
341
353
418
355
355
356
398
379
338
337
339
337
361
344
341
339
351
353
363
354
343
368
376
348
384
398
373
370
372
368
359
341
351
369
337
378
338
369
380
382
365
338
338
429
368
349
360
337
339
417
340
337
352
338
367
362
338
363
342
348
2357
357
339
359
338
340
338
338
338
341
346
337
338
340
344
338
337
339
340
338
351
337
337
338
337
337
337
337
337
337
337
339
338
337
338
338
338
349
343
337
357
339
346
337
349
344
339
337
337
338
339
338
339
343
345
341
338
338
341
341
366
340
337
337
341
343
344
345
338
338
338
337
339
359
337
337
338
339
337
337
337
338
338
339
338
353
339
340
359
364
351
358
338
338
337
341
340
340
339
339
357
338
339
341
339
343
338
337
337
340
829
913
911
338
337
437
437
440
*
436
*
*
436
*
441
*
*
*
*
*
*
*
437
438
340
340
338
338
344
347
*
924
919
409
376
343
344
365
366
432
368
402
364
353
393
351
362
408
373
366
372
438
468
392
390
394
396
373
366
370
359
348
349
341
348
355
387
378
365
356
353
492
372
358
470
358
398
361
*
*
*
*
*
*
*
*
*
471
*
440
*
446
461
*
451
*
*
*
462
441
538
505
485
*
*
*
*
497
524
*
524
527
*
576
586
591
*
*
504
532
*
*
536
*
559
531
*
*
497
*
576
489
474
*
487
474
472
506
*
538
523
*
*
382
426
419
379
370
446
406
380
416
339
359
369
361
351
420
387
357
361
337
360
362
346
352
401
345
365
409
440
366
353
363
350
382
373
361
363
354
365
339
357
345
354
386
368
756
750
477
348
352
384
374
409
354
355
362
375
364
366
360
348
354
349
353
351
342
350
348
361
396
361
420
350
377
343
380
342
369
376
392
422
406
409
472
412
346
402
452
372
427
434
356
359
375
357
367
356
350
354
362
343
358
370
348
367
350
359
364
357
358
460
443
366
352
467
367
363
350
349
358
348
343
363
364
372
359
374
451
371
437
362
400
361
383
405
388
359
475
442
375
377
357
349
345
358
355
358
366
352
379
352
435
407
369
358
378
403
364
375
361
344
366
345
350
390
397
348
420
339
349
354
356
361
369
406
*
460
*
479
511
560
495
452
455
460
515
439
500
455
471
454
*
466
472
*
*
501
516
*
*
561
466
476
454
*
446
494
479
461
*
445
446
437
439
449
441
462
443
*
457
439
462
448
455
355
357
392
388
376
341
338
338
339
351
342
448
362
339
337
337
341
351
342
360
342
358
345
348
344
366
344
346
346
354
345
347
372
352
395
338
371
356
367
372
339
352
341
397
356
381
364
395
340
348
344
339
338
376
337
342
337
338
338
339
339
338
338
343
344
349
386
346
344
428
344
342
338
339
363
350
356
341
350
343
343
357
357
348
362
339
428
338
432
397
359
358
346
345
350
347
430
432
342
352
383
364
348
344
357
340
344
349
358
360
350
347
344
347
341
349
345
347
369
367
347
341
347
346
339
347
342
352
361
354
346
365
401
347
352
360
346
339
345
341
344
340
343
350
357
343
389
347
346
344
397
346
355
341
359
357
348
346
349
342
352
341
339
343
351
351
342
350
376
488
397
370
385
363
355
389
377
371
376
359
363
358
366
345
365
341
400
368
371
342
358
349
343
346
361
342
343
399
384
438
351
342
419
375
436
367
352
355
367
365
350
342
349
342
378
342
342
351
357
351
381
349
345
357
380
378
397
363
375
347
354
407
348
386
356
371
348
403
370
380
376
430
350
477
401
395
372
359
358
379
384
471
375
420
388
391
420
392
384
365
395
376
412
372
341
359
371
357
456
399
415
421
371
395
433
429
389
400
420
483
365
374
348
348
376
381
383
440
373
362
415
399
359
369
440
351
366
437
395
367
359
370
373
396
407
450
366
397
440
431
359
369
379
384
442
422
408
390
416
354
369
443
384
466
386
356
441
355
388
444
349
342
1044
359
353
375
343
347
363
370
412
386
353
345
365
413
448
382
361
355
407
440
454
346
344
368
410
357
392
355
352
414
369
422
375
354
362
378
382
487
341
341
343
404
342
355
369
338
366
362
429
393
359
347
360
396
400
364
343
343
338
343
366
367
344
343
346
394
373
366
395
359
360
374
376
350
364
368
379
368
382
409
341
379
379
371
357
371
340
350
348
355
359
359
343
344
342
338
345
349
353
353
343
358
353
345
352
375
354
349
355
351
358
360
355
355
376
376
352
364
347
349
345
348
348
348
350
349
362
360
353
348
344
347
361
381
359
370
396
348
350
347
353
347
353
356
348
352
359
359
350
355
356
347
347
341
349
352
352
349
351
340
356
358
347
353
356
349
358
362
353
345
342
379
366
358
349
358
357
359
354
361
357
347
359
346
366
363
357
351
348
352
349
355
353
351
345
350
361
363
339
343
351
351
344
347
349
349
352
354
354
350
343
352
351
359
368
357
346
345
347
339
345
352
350
340
346
344
368
348
338
358
363
356
351
343
348
367
343
354
350
346
346
363
353
357
338
351
361
350
347
342
354
355
368
343
359
345
346
340
345
347
348
339
341
350
341
349
340
337
342
341
342
339
338
341
351
349
342
348
354
358
345
346
344
341
345
352
341
338
341
338
349
343
365
344
346
340
338
345
345
338
338
339
342
357
354
342
341
342
342
346
360
344
343
350
341
355
350
344
345
348
356
346
352
354
342
338
345
342
348
339
337
347
348
342
342
342
357
344
339
340
343
339
340
357
349
378
373
371
362
365
348
381
368
344
361
349
365
355
385
348
344
356
354
338
345
360
344
351
352
338
370
353
339
346
341
339
338
338
348
345
353
337
349
354
338
345
339
352
345
349
341
339
341
338
338
351
338
338
338
342
341
343
340
338
338
337
338
337
339
338
338
338
1463
339
339
337
337
338
358
340
1497
338
351
346
347
351
351
342
343
340
340
339
342
342
343
352
337
338
338
339
337
338
337
337
339
339
338
338
338
338
337
340
339
337
339
339
337
338
337
339
337
345
338
337
349
338
338
338
343
340
349
345
339
339
338
341
337
338
343
354
341
338
359
340
347
340
339
339
341
338
337
337
338
337
339
338
337
339
338
340
338
338
337
338
339
337
338
338
338
339
337
337
339
339
337
337
338
337
338
338
337
338
338
338
338
338
338
339
339
337
337
337
338
337
337
338
337
338
339
337
338
337
338
337
338
338
337
338
338
339
340
365
339
337
339
339
338
344
340
337
338
340
339
338
338
342
344
340
339
340
352
357
338
339
340
342
343
338
349
348
340
345
341
342
341
341
340
338
344
347
349
337
341
342
338
351
338
354
339
339
339
347
339
341
339
342
344
343
346
347
337
338
337
337
345
341
339
338
338
359
346
349
340
339
339
338
338
341
339
338
339
337
338
339
341
341
360
343
349
340
340
345
343
337
339
359
344
338
352
341
343
338
346
344
337
340
338
338
340
339
338
338
342
340
341
340
338
338
341
339
338
338
337
342
342
339
338
338
339
344
340
343
342
338
339
343
338
340
338
337
340
340
345
342
340
338
346
338
338
338
341
338
340
339
344
339
352
343
337
370
340
339
349
348
342
337
339
344
338
339
340
1752
338
339
352
339
341
338
349
337
337
337
339
338
340
346
340
343
341
344
339
340
338
356
346
344
338
342
339
338
338
339
337
337
338
343
342
342
338
338
338
339
338
340
339
339
339
342
338
338
337
337
337
337
338
338
338
338
338
338
338
338
338
338
338
339
338
338
342
339
339
338
338
337
347
347
351
345
339
340
340
345
340
337
340
339
338
337
342
338
339
345
338
337
339
342
338
339
338
338
340
338
338
338
338
338
338
338
338
344
339
338
338
337
337
340
338
337
338
337
338
338
339
338
340
340
338
340
339
338
344
341
341
349
342
337
337
337
337
342
348
340
338
337
338
338
338
339
342
338
351
343
344
337
342
337
342
2873
337
338
349
344
341
348
339
341
338
344
342
338
338
339
343
350
343
338
337
337
338
349
345
338
342
339
338
342
338
338
338
339
338
338
348
347
338
337
337
337
337
339
337
337
338
337
338
337
337
337
337
338
347
338
340
338
337
338
338
337
357
339
337
341
338
337
338
338
338
338
338
338
337
338
339
338
337
337
337
337
337
337
339
338
337
338
338
337
339
339
338
338
338
338
338
338
337
337
337
337
340
337
337
338
337
338
337
338
337
354
342
343
338
339
339
338
337
343
337
337
338
337
337
337
338
337
337
338
338
337
338
339
338
337
338
338
340
337
337
352
344
346
338
337
340
339
338
339
360
337
337
342
338
338
338
340
338
338
338
338
338
338
346
338
337
337
338
344
339
337
337
337
337
337
337
338
337
338
338
337
337
338
337
347
337
337
338
342
337
338
338
340
341
337
339
338
338
339
338
342
339
338
338
338
338
339
337
337
337
346
337
337
338
337
338
337
337
337
337
339
342
337
338
337
340
337
339
339
337
337
339
339
338
338
343
338
338
338
346
338
338
338
344
356
342
337
348
344
341
347
339
341
393
360
344
337
344
350
342
394
352
343
356
347
337
341
338
339
341
339
339
347
339
339
338
339
342
338
340
338
341
339
338
343
353
338
338
338
338
353
340
351
340
351
341
344
341
349
337
342
345
347
344
337
341
338
338
337
338
338
341
347
337
337
337
337
337
338
338
338
339
337
343
339
338
338
337
337
346
337
342
351
349
345
349
362
345
337
348
346
350
348
346
345
346
349
352
363
359
355
349
342
350
348
350
346
348
350
353
353
345
351
353
351
351
348
349
347
348
351
359
355
343
350
351
348
347
351
349
350
349
350
352
346
353
349
352
353
350
351
353
350
353
350
349
384
368
380
370
360
348
352
353
359
354
356
355
358
359
346
360
363
361
359
359
355
358
357
360
363
356
367
357
361
373
349
356
361
349
347
346
353
345
357
348
350
349
347
348
351
345
345
351
350
352
347
346
348
348
351
351
351
355
351
345
356
350
351
350
359
356
347
346
352
350
346
341
348
350
353
350
350
352
354
344
352
357
350
348
359
363
354
352
354
365
367
362
351
351
364
370
370
375
350
343
347
353
349
360
352
353
352
340
355
355
343
350
342
341
350
345
348
342
346
349
338
347
347
344
347
344
342
349
336
346
340
358
343
350
350
351
347
343
345
357
349
343
347
342
351
347
348
347
349
347
348
339
338
343
347
343
348
350
338
342
349
340
342
346
348
348
343
353
341
341
354
338
342
339
337
337
337
337
337
346
338
339
338
338
342
353
340
338
338
340
338
341
346
340
340
339
345
339
340
338
338
338
346
338
343
338
340
338
339
351
347
340
342
343
343
347
347
339
339
342
344
341
347
343
342
338
340
338
350
338
339
344
350
346
341
340
343
338
339
337
340
340
339
338
343
338
366
338
338
855
339
337
343
338
338
337
339
337
340
337
341
339
353
345
354
338
345
344
338
363
346
339
340
338
340
348
337
343
360
347
377
391
339
350
338
354
351
361
341
338
355
344
361
361
340
339
341
338
343
339
338
350
338
340
341
338
338
337
336
338
363
347
339
339
338
363
346
371
343
354
351
350
360
352
343
342
357
355
353
356
346
351
348
364
351
344
343
343
357
352
344
342
340
337
339
340
339
345
337
337
336
338
338
337
342
336
338
344
341
337
336
336
344
336
336
336
336
340
337
338
349
336
340
336
336
337
336
336
344
336
342
337
350
336
337
337
335
357
380
369
391
361
359
347
337
337
360
377
373
384
407
391
384
395
400
392
387
395
404
390
397
405
419
386
403
410
395
451
419
408
388
377
419
403
416
395
385
401
391
386
385
390
365
383
373
391
399
409
411
388
403
405
422
416
413
429
400
437
399
401
393
398
401
393
389
393
405
393
389
404
409
413
413
421
422
422
407
388
391
415
395
390
388
385
404
411
420
424
406
403
388
402
397
401
401
375
382
339
336
338
338
344
337
349
343
336
336
337
337
349
347
336
353
347
364
372
380
373
381
369
369
363
384
395
388
403
401
387
399
395
413
392
401
414
402
390
398
393
388
400
388
379
359
372
371
4254
393
383
388
384
387
368
385
385
397
374
383
384
373
366
390
384
410
407
396
367
365
377
392
386
385
384
381
358
372
373
378
369
377
376
379
388
380
378
347
344
348
347
343
352
347
344
350
348
345
345
347
357
353
341
352
366
364
370
368
357
361
359
358
367
359
389
370
381
369
387
368
379
377
353
374
361
376
408
373
354
366
357
359
360
367
363
366
346
359
356
358
362
348
366
364
355
367
386
368
351
355
385
390
360
358
340
363
346
367
859
364
347
346
356
346
338
348
349
337
343
345
355
339
354
351
355
356
341
346
348
339
362
364
361
370
348
363
367
345
339
338
336
339
339
344
337
339
342
346
344
340
346
345
344
339
342
349
340
344
336
345
346
336
337
338
337
337
348
349
338
338
343
355
352
337
339
340
337
340
347
338
359
357
340
346
343
339
337
351
337
337
337
343
338
349
342
365
356
352
348
355
344
340
343
339
341
348
343
337
341
339
340
343
338
338
342
343
337
348
339
340
347
337
355
345
343
345
343
339
338
344
343
345
341
350
367
366
369
384
340
355
340
339
341
346
346
338
340
355
345
342
341
340
342
337
337
349
343
362
362
337
344
341
346
341
338
346
376
353
338
344
338
347
355
342
359
344
343
345
342
339
340
341
340
338
339
346
338
338
338
341
342
340
351
344
352
348
346
339
344
349
353
339
362
340
341
339
355
361
341
359
352
338
364
385
369
337
338
338
340
340
339
342
338
338
337
338
338
340
338
338
337
342
344
350
339
342
338
343
337
354
345
341
338
339
350
338
338
339
337
343
341
340
344
343
347
1358
347
341
340
338
338
342
342
341
341
339
344
337
339
341
337
337
337
337
339
337
340
337
337
337
339
339
339
339
338
338
338
341
338
338
338
343
338
338
340
339
337
337
337
342
337
337
339
339
337
338
339
339
340
342
338
338
339
341
341
337
350
338
341
337
339
344
338
337
338
343
339
339
337
345
342
337
340
337
343
338
338
337
338
339
340
339
346
338
347
340
337
337
338
339
337
338
342
339
343
338
350
354
353
342
341
338
341
344
343
343
340
340
340
342
343
345
339
338
340
364
353
353
389
351
338
342
347
339
339
344
341
339
357
347
343
340
338
341
343
345
338
337
345
342
340
337
340
340
339
339
338
338
340
344
339
340
343
338
338
338
337
337
337
337
338
337
337
338
337
337
338
337
338
338
337
337
338
337
337
337
339
337
337
343
338
341
339
346
349
345
361
358
337
382
466
368
345
343
342
339
339
337
338
337
337
337
337
339
338
338
337
338
338
339
338
337
339
337
338
339
337
338
337
338
338
338
342
337
338
338
338
337
340
341
339
338
338
338
338
346
768
338
339
338
337
337
339
338
337
337
337
342
337
338
344
337
341
338
338
344
338
338
337
338
341
340
338
337
338
339
337
337
337
338
337
338
337
337
337
337
337
343
337
337
339
338
338
337
338
337
341
338
338
343
338
338
338
338
339
337
337
337
338
338
338
337
337
338
338
344
341
338
338
339
339
337
339
338
337
338
338
338
338
338
338
341
337
337
337
337
348
337
337
337
337
338
337
339
337
338
337
337
337
337
337
339
338
338
340
339
338
337
338
339
338
337
338
337
338
337
337
338
338
337
340
341
339
345
338
337
339
338
338
338
352
338
338
344
339
338
337
338
341
339
337
337
337
338
338
337
338
338
339
338
339
338
340
345
338
337
338
338
338
337
339
337
337
337
337
337
338
337
338
340
337
337
337
337
339
337
338
338
338
343
353
338
346
338
337
337
337
337
337
337
337
337
338
338
340
337
349
338
337
338
338
339
338
337
338
338
338
338
338
337
337
337
337
337
338
337
338
339
337
339
344
337
340
338
338
337
337
338
339
338
338
340
338
337
337
340
338
337
337
337
337
337
338
337
338
338
340
337
337
338
337
339
338
338
337
337
340
338
338
337
338
337
337
340
337
339
337
337
338
337
337
337
337
337
339
338
338
337
338
338
338
338
338
337
338
337
339
337
337
337
337
337
339
338
337
337
338
337
337
337
337
338
337
338
338
338
340
340
338
337
337
337
337
347
337
337
337
337
338
344
337
338
338
338
337
338
338
343
338
338
339
338
338
338
337
339
337
337
337
337
337
338
337
343
337
338
338
337
338
337
337
337
339
337
338
337
338
338
338
337
337
338
337
338
337
337
338
337
337
338
337
338
338
337
338
338
338
339
339
338
341
339
338
338
337
337
337
338
339
338
337
338
337
342
337
337
337
337
338
338
339
338
342
344
339
338
338
338
337
338
340
337
337
342
337
337
337
337
337
337
339
338
337
338
337
338
338
339
342
338
338
338
339
337
337
340
337
337
337
338
338
338
337
338
339
337
343
339
338
338
338
339
341
343
339
338
338
338
337
338
340
354
338
337
337
337
407
338
338
340
338
339
341
341
349
337
337
338
338
338
338
346
337
337
337
338
339
342
445
338
337
337
338
340
338
339
337
339
340
339
339
340
339
342
340
338
341
338
340
337
337
338
339
338
337
338
339
337
338
337
337
337
341
348
341
338
338
338
338
338
338
338
346
339
337
337
337
337
337
339
340
338
338
337
338
338
337
338
338
338
339
338
341
337
337
338
337
338
338
337
1707
338
337
341
338
338
339
338
337
337
704
337
339
338
337
337
337
342
340
341
340
344
343
341
337
339
337
338
337
337
338
341
337
338
338
338
338
338
337
343
337
339
337
337
337
337
337
337
339
338
338
338
338
337
338
337
338
337
337
337
337
338
338
337
338
338
338
338
339
338
337
337
337
337
344
337
337
337
347
342
338
338
338
337
337
338
337
337
337
2944
338
337
338
338
337
337
338
338
338
338
338
338
338
339
339
339
339
339
339
339
339
339
339
339
338
339
338
339
339
340
339
342
339
341
339
339
339
340
338
338
339
339
339
345
350
339
339
340
339
1911
339
339
338
339
339
338
338
338
339
338
339
339
339
339
339
339
343
338
338
338
339
338
339
339
339
338
339
339
339
340
339
340
339
340
339
341
339
339
339
339
339
339
339
339
339
340
338
338
340
339
338
338
338
339
339
340
339
342
339
339
339
339
338
346
339
339
339
339
339
339
338
339
343
340
347
338
339
339
339
339
341
338
339
339
342
339
339
339
339
339
339
339
338
339
340
338
338
339
339
338
341
339
341
340
339
339
338
340
343
339
341
338
344
339
339
340
341
339
339
338
338
338
338
338
339
339
338
339
338
339
341
339
340
339
340
338
338
339
338
338
338
339
338
339
339
339
339
339
340
339
339
338
338
339
342
352
338
339
339
339
341
339
340
339
338
338
338
339
339
338
339
338
339
339
339
339
339
339
339
338
338
338
341
339
339
338
338
339
339
342
339
339
339
342
338
338
338
338
339
339
339
338
339
339
339
339
341
343
339
338
338
338
338
343
346
338
338
340
338
339
339
339
339
339
338
338
338
338
339
338
338
339
339
339
339
340
339
339
339
342
338
338
338
338
338
338
339
339
338
339
339
339
339
339
338
338
344
338
338
338
338
338
339
339
339
339
339
339
339
339
338
338
338
338
338
338
339
338
339
339
339
339
339
339
339
338
343
338
338
344
338
338
338
338
338
339
350
340
339
339
339
338
339
338
338
338
339
339
338
339
339
339
343
339
339
339
338
338
338
338
339
347
339
339
339
338
339
339
339
340
344
339
338
338
339
339
339
338
338
344
341
339
339
339
341
340
339
338
338
344
343
343
345
343
343
343
343
344
353
344
352
344
344
343
343
343
344
343
343
343
347
344
344
344
344
344
344
344
343
343
343
344
344
344
344
344
344
344
344
344
344
344
344
344
343
343
343
343
344
344
344
345
343
343
352
344
348
344
344
344
343
343
347
343
343
343
343
343
344
344
344
344
344
344
344
343
343
343
343
344
344
344
345
350
344
343
344
344
344
345
345
343
344
343
343
344
350
344
344
344
343
344
344
344
344
344
343
343
343
343
343
344
343
343
343
344
344
344
344
344
345
344
344
344
343
344
343
349
344
344
343
344
344
345
344
344
344
344
344
346
344
343
343
343
344
344
344
343
344
344
344
344
344
344
344
343
343
343
344
344
343
344
344
344
344
344
344
344
344
343
343
343
344
343
343
343
343
343
344
345
344
344
344
352
344
344
344
343
345
350
343
343
344
343
344
344
344
345
344
344
346
343
343
343
343
344
343
344
343
343
344
345
344
344
344
343
343
344
348
345
346
343
344
343
344
344
344
344
357
343
343
343
343
343
344
344
344
344
344
344
344
344
343
343
344
344
343
344
350
345
344
344
344
344
344
345
343
343
343
344
343
343
343
343
344
344
355
344
353
343
343
343
343
343
343
344
344
344
344
344
344
344
344
343
343
343
344
343
344
344
344
344
344
344
344
344
344
343
343
346
343
343
344
344
344
344
344
344
344
344
346
343
343
344
344
344
346
349
344
344
344
344
344
344
343
344
343
343
344
344
344
344
344
345
347
344
344
344
343
344
343
343
350
344
344
344
344
344
344
344
344
344
344
343
343
344
344
344
344
344
344
344
344
344
345
343
343
343
343
344
344
344
344
344
664
344
347
344
344
344
343
344
343
346
343
350
353
344
344
344
344
344
344
343
343
344
343
344
344
344
344
343
344
344
344
344
344
343
343
343
343
344
344
344
345
344
344
344
344
344
346
343
343
344
344
343
344
347
344
344
344
344
345
344
344
343
344
349
344
343
344
344
344
345
344
344
344
344
343
343
343
343
344
344
344
354
344
344
344
344
345
344
343
343
344
343
343
343
344
344
345
344
344
347
345
344
343
345
344
343
344
343
343
344
344
344
344
344
344
344
343
344
343
343
344
343
344
344
344
344
344
344
344
347
344
343
343
344
344
344
344
344
344
344
344
344
345
344
343
343
343
343
358
344
344
344
344
344
344
344
344
345
345
343
343
344
343
343
343
344
344
344
344
344
344
344
343
343
343
344
344
343
344
344
344
344
345
344
344
344
344
344
343
344
344
343
344
344
344
344
344
344
344
344
343
343
343
344
343
343
343
344
346
344
344
344
344
347
344
343
344
344
344
344
344
344
344
345
344
344
344
344
350
343
343
344
343
343
344
344
344
347
346
344
344
345
344
344
343
344
343
346
344
344
380
358
384
344
344
344
344
*
*
343
343
344
344
343
344
344
344
344
344
344
344
344
344
344
343
343
343
344
344
343
344
344
344
344
345
344
344
343
344
343
344
343
345
345
343
346
344
4787
345
344
344
350
344
343
343
343
343
343
6530
344
345
344
344
344
344
343
344
343
344
343
344
348
344
352
344
344
344
345
346
344
343
343
343
344
344
344
344
344
344
344
344
345
344
344
343
343
343
343
344
344
344
344
343
346
344
344
344
343
344
344
344
343
343
344
344
344
344
344
347
344
344
343
343
343
344
344
344
346
344
346
345
344
351
353
345
343
343
343
344
344
343
343
345
344
344
346
343
342
342
343
344
344
345
343
351
345
347
344
344
345
347
347
343
357
343
344
347
344
344
345
344
344
344
347
343
343
343
347
354
343
345
344
343
344
344
344
346
344
345
343
343
346
344
344
343
344
344
344
347
344
344
343
343
343
343
344
343
344
344
345
344
344
344
344
344
344
343
343
346
343
344
343
344
346
363
344
344
344
345
343
344
343
344
343
347
343
343
344
344
345
344
345
344
343
343
343
348
344
345
343
344
349
346
344
344
344
343
347
344
344
349
349
344
344
344
344
344
345
344
345
345
343
343
343
344
340
340
339
345
343
343
344
343
343
342
343
342
343
343
342
342
344
343
344
347
344
343
346
348
343
348
348
343
342
347
343
350
346
361
343
343
343
342
342
342
342
343
344
344
343
345
343
343
343
343
343
342
342
342
343
344
342
342
343
345
343
344
343
344
343
342
343
346
344
348
352
359
348
352
353
344
346
343
343
345
342
342
343
344
365
343
343
354
352
350
348
355
347
342
345
344
343
343
343
355
347
343
353
355
346
360
348
343
345
386
369
351
351
354
349
343
348
343
346
364
347
342
349
347
350
347
346
344
350
343
344
344
348
343
350
354
348
343
358
344
347
342
344
346
346
361
343
348
345
357
349
358
346
359
343
346
350
345
347
461
344
343
344
351
345
359
343
347
343
346
346
344
344
346
344
348
342
344
342
343
343
343
360
343
368
382
365
358
378
350
354
346
343
342
353
369
359
353
345
343
344
345
358
348
346
344
343
342
345
351
343
353
355
344
343
349
344
347
355
343
348
357
344
364
390
359
361
400
376
377
355
396
347
371
343
356
357
379
349
350
350
347
350
350
364
492
358
362
362
344
450
350
357
350
359
357
359
365
353
355
349
376
457
363
361
361
367
390
355
342
342
345
433
377
374
441
361
377
414
353
360
383
353
353
363
424
339
338
340
338
339
342
339
360
340
338
346
344
342
341
345
2306
343
341
339
338
350
349
375
340
350
340
338
362
342
340
338
346
342
343
376
342
344
382
357
345
354
340
339
355
343
344
360
357
358
338
347
350
341
342
344
339
345
342
369
341
342
351
343
339
343
359
385
343
339
355
339
348
393
402
415
344
341
382
349
340
349
426
345
342
366
377
341
363
338
411
4175
344
339
343
346
350
368
343
338
341
366
359
341
369
350
345
338
351
366
351
341
339
340
342
340
339
346
370
362
344
340
340
348
353
340
354
342
349
342
341
339
346
368
358
343
361
354
341
370
2146
360
365
357
350
340
339
354
400
339
338
342
338
356
346
409
340
340
350
371
387
362
344
338
341
364
343
341
339
343
339
349
348
343
348
342
421
348
344
361
354
357
448
357
359
389
416
411
341
343
354
345
349
356
459
345
411
347
359
338
449
436
345
349
340
346
11867
1793
343
449
338
345
350
347
402
395
464
369
356
405
368
376
375
427
373
379
355
469
374
359
440
345
395
370
411
350
338
339
481
373
363
373
352
352
367
339
383
349
388
340
362
351
340
345
340
453
426
349
360
340
339
343
343
366
387
367
378
353
343
362
344
405
351
357
395
357
361
361
346
363
365
370
357
457
373
364
414
378
386
351
359
434
455
382
391
378
457
384
443
366
383
397
365
397
382
474
365
369
435
394
371
439
416
419
437
456
382
458
466
357
413
489
380
366
382
419
420
381
381
443
390
471
498
370
433
385
391
354
445
481
480
371
364
476
455
472
473
372
371
397
387
486
371
360
381
402
380
380
355
371
452
438
380
367
488
494
406
405
371
476
408
501
462
488
498
454
477
478
457
469
468
493
467
482
488
473
484
485
480
489
468
462
477
470
369
391
482
487
466
362
363
357
381
374
363
401
373
376
367
351
492
457
373
424
368
390
422
450
478
385
423
389
412
366
368
427
486
396
485
466
375
401
357
478
383
360
352
359
411
360
352
369
371
380
393
360
386
396
375
403
406
376
378
411
387
421
366
453
354
361
393
354
352
357
466
380
376
390
371
375
383
376
400
358
434
367
424
434
493
363
362
393
462
390
396
380
383
370
395
492
440
385
382
386
397
421
407
393
369
494
376
372
369
390
441
373
381
381
419
396
388
395
403
494
413
377
430
427
386
422
401
465
371
363
386
362
368
370
433
384
381
471
353
363
380
371
375
398
463
368
392
359
381
378
383
369
390
377
363
370
352
354
352
399
460
431
456
446
358
405
353
354
359
360
421
445
438
402
416
463
360
385
416
423
358
372
408
414
442
453
377
373
363
394
500
365
408
369
382
376
391
431
386
383
409
488
390
459
498
382
375
359
381
365
367
368
385
408
369
353
350
456
401
385
351
357
478
490
488
423
495
458
486
433
498
475
479
488
452
490
495
472
441
461
477
477
472
492
491
506
486
492
469
463
491
487
481
491
486
495
483
426
495
479
394
456
437
431
481
476
405
378
392
412
409
404
469
371
379
448
394
382
386
364
3317
445
358
372
367
410
441
402
362
378
417
385
381
411
363
404
363
413
412
392
365
430
386
487
391
368
438
398
361
439
491
491
390
503
379
415
383
390
469
459
381
435
413
395
382
360
388
453
456
390
477
482
388
418
478
482
397
475
466
487
403
373
365
364
386
413
399
484
380
431
442
391
407
407
470
386
382
368
484
459
378
399
382
372
391
383
374
381
440
407
472
449
372
379
389
378
372
390
377
368
389
372
409
367
448
413
389
394
448
376
400
377
483
381
390
487
381
385
378
413
373
4466
3548
358
553
460
413
414
358
422
383
370
387
456
425
458
374
428
470
426
478
488
384
414
433
372
416
476
364
471
384
387
377
385
355
378
367
400
392
395
403
376
367
371
369
438
365
366
359
371
368
364
401
425
371
356
389
386
396
385
430
377
405
464
411
370
361
458
371
451
374
447
365
488
388
367
374
360
471
371
482
362
432
480
464
451
457
446
464
485
408
472
495
458
485
494
482
431
469
366
411
425
400
461
397
368
378
481
477
476
495
*
453
470
476
492
491
465
477
481
403
411
365
417
390
477
468
434
488
464
484
485
471
503
499
397
404
390
493
427
435
466
378
379
406
375
350
353
359
356
420
371
370
455
400
358
418
388
367
373
376
398
441
384
435
384
360
371
381
360
373
438
480
378
373
393
381
413
374
399
459
440
407
440
492
432
396
489
425
467
463
381
429
409
405
421
459
490
479
477
413
363
365
365
364
449
371
408
368
363
372
431
370
424
383
453
375
367
369
446
418
365
364
359
381
367
380
363
378
393
399
394
461
495
489
371
371
404
384
368
386
375
398
399
361
493
373
386
382
402
390
387
372
388
363
433
401
441
392
467
384
374
363
369
389
380
417
485
466
423
410
399
365
384
379
430
402
434
352
380
398
369
390
412
381
397
487
378
378
493
383
378
389
365
382
393
436
392
363
354
415
394
395
414
376
376
403
428
430
381
463
488
468
376
373
414
377
354
395
415
406
419
390
369
383
408
413
473
483
373
359
391
375
508
472
406
479
373
375
374
367
453
384
360
375
427
355
429
388
472
404
440
431
526
374
391
409
432
403
453
426
397
374
421
371
377
443
366
406
407
428
400
483
449
391
364
397
377
475
455
420
393
487
376
415
397
393
358
388
378
493
422
381
445
447
461
460
445
475
455
463
459
391
405
489
469
436
396
469
472
388
454
397
422
473
437
374
418
391
378
469
405
369
481
364
465
377
480
435
475
396
396
484
409
408
371
383
419
374
415
443
387
375
371
377
402
405
377
404
406
370
379
490
398
393
402
489
464
407
385
440
392
431
448
387
434
407
483
486
475
1419
449
471
477
421
403
383
465
450
387
399
465
450
391
410
475
405
410
425
380
431
465
485
478
402
379
483
394
455
416
404
418
391
396
395
455
403
419
405
471
421
417
928
914
937
478
932
893
491
422
430
486
409
444
479
430
457
426
494
475
415
415
423
488
411
404
437
480
390
395
449
380
387
375
395
399
435
461
385
380
410
485
478
399
398
382
396
407
493
374
459
427
448
492
453
481
485
487
427
384
494
479
465
386
388
450
380
481
491
489
484
472
478
480
469
482
492
475
477
481
469
477
489
467
477
474
473
490
488
485
490
485
481
495
487
485
485
480
490
486
479
491
446
489
488
463
481
485
477
486
495
489
481
480
472
494
477
480
490
490
495
483
470
486
494
490
470
491
496
493
482
482
492
464
484
482
490
476
495
456
480
477
480
478
492
480
462
459
486
496
481
487
495
494
473
470
523
474
706
1024
1020
500
510
474
496
495
488
493
499
493
494
487
475
472
499
502
474
494
489
478
476
459
493
479
471
481
465
471
488
495
471
482
490
472
457
470
488
484
485
494
493
481
492
478
488
472
489
493
478
490
488
497
483
483
498
478
482
500
496
484
486
489
499
469
493
471
454
482
483
489
491
492
490
495
479
469
487
486
489
489
485
491
482
495
489
492
502
496
484
487
495
480
494
469
488
489
472
486
482
477
494
492
497
491
500
488
493
493
495
489
486
489
462
498
493
496
488
492
468
484
495
488
483
461
488
497
490
482
466
486
495
491
494
487
502
492
474
467
481
487
501
487
482
483
496
497
490
490
481
498
496
482
464
481
476
482
493
493
476
469
488
492
490
497
497
472
497
475
494
490
495
496
490
498
485
498
491
497
496
490
487
486
480
482
490
493
491
492
*
490
490
491
484
478
497
495
486
479
494
491
492
487
485
480
486
494
484
497
463
454
494
473
479
487
471
485
474
490
478
489
489
486
497
490
486
434
486
474
423
484
481
490
493
479
496
499
488
458
482
417
476
494
936
*
491
482
447
495
495
468
411
389
475
489
491
494
405
446
381
442
415
436
473
435
483
378
399
474
496
475
488
482
483
494
485
956
1060
1029
490
493
491
493
496
489
488
493
499
496
493
487
493
498
492
488
489
429
452
488
667
1025
492
484
480
486
496
496
472
486
493
496
486
492
494
490
492
462
498
471
479
470
488
495
492
487
495
482
488
479
484
475
502
491
492
482
490
478
452
499
492
496
496
496
482
488
468
478
485
495
489
492
480
488
487
493
496
444
493
485
480
416
493
486
494
413
499
445
485
401
490
452
446
431
498
497
414
375
407
405
413
491
484
464
488
477
458
472
490
465
493
478
491
487
489
484
493
494
485
481
494
496
483
6252
498
490
965
497
495
7526
489
485
497
492
480
499
489
3407
483
496
5567
490
481
467
461
495
1785
479
505
476
481
483
465
497
438
492
465
486
428
498
490
479
486
484
496
490
495
500
496
479
494
395
407
478
489
458
494
482
487
481
495
487
472
490
488
491
490
488
490
480
447
423
500
449
489
468
496
487
512
497
503
490
480
483
488
509
476
484
486
464
483
496
460
491
427
379
478
478
500
491
412
477
477
469
455
489
400
399
487
494
435
491
498
379
393
400
434
450
402
456
479
425
496
424
413
417
495
492
437
465
1152
465
471
493
494
496
379
491
460
478
466
496
415
448
495
478
492
*
1038
713
731
972
493
484
484
461
493
489
498
483
484
481
497
481
488
483
482
498
489
495
493
503
492
479
490
*
491
472
479
478
483
475
494
488
480
492
490
491
493
479
472
474
498
496
491
474
481
481
488
480
490
481
497
494
462
483
490
475
496
479
478
482
489
468
480
494
482
494
492
492
495
491
491
494
499
493
492
491
472
494
494
421
459
450
485
491
493
497
480
404
463
503
385
485
489
431
491
488
493
476
498
484
481
456
489
484
495
496
477
470
480
497
392
493
495
497
467
492
452
487
485
456
489
493
401
473
494
492
491
492
473
496
484
493
388
493
504
482
475
482
498
488
490
503
494
472
495
470
496
496
467
497
491
441
485
480
492
492
489
468
489
428
489
476
491
494
450
509
493
441
495
487
438
490
472
496
493
452
412
406
424
488
487
445
478
484
484
411
471
398
490
477
434
409
447
476
408
453
498
490
495
490
486
495
416
401
420
407
490
430
380
443
480
479
434
490
383
469
479
408
494
476
485
489
488
449
498
405
389
462
503
489
471
499
463
409
392
469
493
387
395
480
427
477
482
487
477
473
488
480
1036
414
490
496
490
450
478
439
476
391
405
494
403
383
446
412
467
425
484
399
412
409
406
468
417
417
484
493
472
400
440
494
432
462
472
485
458
487
435
408
482
416
488
476
459
379
421
410
438
468
452
473
399
461
495
488
477
492
390
375
452
411
494
399
452
413
413
369
433
406
403
388
411
401
408
395
392
487
450
494
420
476
475
394
462
417
402
479
466
398
402
440
402
447
471
475
490
*
409
409
414
384
434
475
442
480
416
434
409
461
484
463
447
412
490
420
416
408
403
402
396
401
396
397
391
431
377
478
437
399
411
413
411
391
396
417
453
492
474
456
504
443
450
393
391
401
421
442
407
429
465
436
495
397
422
433
411
405
481
459
463
503
481
391
482
463
493
464
421
465
403
423
401
455
444
479
388
427
410
463
484
403
482
470
389
485
393
500
421
379
392
472
464
493
485
418
452
409
436
490
493
483
448
455
460
371
398
438
387
409
395
449
455
494
445
484
485
437
389
399
464
390
405
415
494
405
463
400
394
383
376
412
401
483
492
440
414
485
406
410
402
417
440
390
411
447
441
454
388
395
444
401
416
411
386
381
469
409
400
416
380
376
388
387
447
381
393
406
441
405
464
418
385
491
386
380
393
489
417
432
392
394
492
489
441
411
445
417
408
448
387
417
492
*
495
497
493
478
492
488
479
389
392
429
469
489
475
389
461
486
407
393
386
397
426
453
405
483
398
461
445
463
395
396
412
497
415
389
490
495
379
404
423
391
425
438
466
401
383
395
397
411
368
430
386
393
395
492
401
405
393
421
386
494
390
392
418
397
381
485
487
398
461
492
397
455
422
391
377
462
386
464
384
408
363
429
367
453
374
391
406
372
403
428
388
418
380
392
407
441
448
385
477
388
395
397
467
446
392
366
397
389
413
386
390
385
444
379
486
417
462
487
471
391
392
388
397
401
475
399
395
477
394
384
388
371
393
389
370
469
494
417
402
440
501
432
420
395
479
429
391
391
388
385
383
410
390
388
387
391
382
477
422
393
400
404
392
450
449
433
384
475
493
493
379
442
471
389
391
400
403
397
387
433
406
389
381
473
392
398
393
410
377
436
478
414
424
437
383
394
406
437
475
441
427
404
375
398
394
456
398
388
438
407
392
403
396
385
410
369
375
447
489
370
408
426
400
393
413
370
395
437
426
385
389
396
388
444
393
395
407
472
467
404
381
394
436
416
426
400
396
391
396
381
400
418
382
422
448
418
408
383
410
393
416
381
477
461
380
498
375
372
477
445
462
478
405
470
456
460
392
*
406
397
445
411
382
381
382
376
393
413
388
392
392
397
362
428
378
379
377
406
379
389
392
377
387
395
376
423
379
410
381
412
386
411
377
398
420
385
395
382
384
404
371
391
391
376
433
379
402
378
410
374
385
416
394
404
375
382
434
455
466
378
414
392
432
387
388
382
402
393
385
494
447
459
393
377
466
386
425
388
392
406
385
354
446
384
388
375
398
434
422
381
381
386
396
430
381
362
401
386
383
406
440
386
385
376
386
393
412
392
387
389
417
398
377
422
398
391
397
370
397
814
380
374
371
449
376
377
395
407
437
432
379
399
396
382
367
374
381
375
368
387
366
394
443
390
381
383
399
409
389
381
387
374
369
369
384
368
378
371
375
397
589
370
440
391
410
438
418
431
411
431
454
378
369
379
380
385
363
3117
435
374
376
406
379
381
387
369
373
366
360
366
366
375
368
359
362
360
377
400
368
375
468
409
370
382
373
377
361
433
361
367
379
363
372
392
367
359
369
365
368
595
359
366
363
369
393
393
379
370
416
383
417
374
374
371
366
405
385
378
455
491
389
366
385
363
369
358
364
358
354
376
355
355
357
363
360
400
490
398
384
405
399
371
394
370
371
351
423
396
458
424
345
346
347
340
344
353
342
344
346
344
351
343
351
350
350
343
339
344
339
345
345
339
339
344
340
358
365
342
348
347
348
344
345
378
342
340
345
340
339
339
340
341
342
339
340
352
345
342
339
349
349
340
368
354
348
353
353
356
353
355
361
352
340
353
360
362
359
358
355
339
342
352
356
354
351
355
348
341
344
357
359
354
361
357
362
355
388
350
373
358
374
359
351
342
340
342
340
341
340
355
365
344
348
380
378
365
371
364
364
391
474
456
412
451
403
378
421
416
428
477
429
368
429
429
432
352
407
344
390
390
377
837
470
384
339
464
367
425
384
376
419
397
436
374
457
488
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
452
362
359
405
371
363
381
394
354
353
350
354
369
343
348
351
395
346
399
341
339
339
341
345
340
343
340
343
372
343
379
345
362
349
343
338
347
372
341
361
399
361
340
388
354
354
384
386
392
341
339
343
345
340
349
348
354
364
343
339
352
345
345
346
339
343
353
377
344
341
349
363
356
342
341
346
350
343
340
343
341
340
341
343
400
340
342
345
340
338
348
341
339
339
364
341
340
341
340
339
349
339
348
339
342
339
356
339
349
343
350
345
349
350
340
381
343
341
347
343
341
373
368
343
340
340
343
338
343
346
344
346
347
340
346
339
339
348
339
340
338
343
339
340
338
342
341
339
345
339
348
353
352
353
343
346
357
360
378
355
358
363
346
349
388
356
351
366
342
356
346
347
355
354
338
339
340
339
339
342
364
391
367
371
366
366
348
356
363
354
350
374
368
387
424
394
401
387
409
375
398
404
418
411
391
400
383
377
380
391
378
380
382
379
380
399
374
380
369
419
385
386
383
386
379
380
378
391
387
374
385
390
391
345
349
339
365
342
344
344
350
344
339
343
339
340
343
343
347
339
338
355
340
351
360
348
381
383
374
378
395
376
413
385
381
376
381
387
381
389
372
360
393
386
384
379
434
370
380
376
496
379
369
342
363
385
376
397
363
384
377
371
389
383
381
442
412
378
369
377
367
347
373
366
354
406
393
400
383
378
388
347
372
365
387
419
365
363
366
364
362
361
358
432
369
369
381
373
374
382
391
413
382
381
402
392
411
423
381
402
387
404
377
369
397
416
403
418
392
367
391
392
369
378
377
390
370
367
345
347
344
345
339
351
342
364
362
364
348
364
367
364
375
384
379
377
383
382
377
374
410
342
338
355
360
355
347
341
341
400
352
349
343
343
343
353
373
351
345
344
345
344
339
369
340
396
370
396
370
340
353
355
380
341
347
354
369
371
386
347
346
356
402
362
381
353
378
349
348
361
368
374
392
393
379
380
371
400
366
370
397
449
354
401
358
410
382
413
404
408
378
459
423
380
369
370
384
364
388
369
389
377
392
369
439
376
389
378
372
361
366
376
450
380
371
351
370
350
348
341
363
368
358
339
353
352
345
341
338
347
340
340
338
357
346
338
337
340
337
339
340
351
340
338
337
340
344
346
338
338
337
338
345
347
344
342
339
342
343
351
382
351
352
349
351
343
347
357
337
352
356
358
364
345
353
351
355
358
355
348
341
359
375
340
365
349
364
364
361
398
394
342
367
361
340
339
344
346
341
338
337
338
344
345
340
377
341
341
339
339
344
339
342
344
351
357
351
367
351
369
351
352
374
344
338
338
340
338
345
398
355
341
338
338
349
354
338
339
342
339
345
341
340
356
339
340
340
343
339
345
356
348
348
343
340
347
341
347
347
352
340
357
339
360
340
351
351
345
348
345
339
351
357
349
356
355
370
356
345
369
361
344
341
343
342
346
344
363
361
359
358
371
378
347
369
362
371
368
378
372
356
352
353
342
381
348
374
360
392
359
343
359
368
368
404
353
346
349
358
357
352
348
347
354
352
357
353
351
358
356
355
359
350
359
347
351
352
348
348
358
358
347
362
549
*
540
*
*
*
549
*
*
*
*
*
*
*
*
550
557
*
*
*
*
543
552
557
*
*
*
*
552
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
*
580
*
*
493
448
484
*
*
*
*
545
*
*
*
*
*
472
*
*
*
*
368
372
352
400
393
360
359
358
346
352
345
360
366
395
367
361
378
366
369
421
375
391
372
376
367
398
364
379
*
472
*
*
*
452
*
461
482
*
449
492
*
458
456
*
448
*
485
468
461
459
*
*
*
445
*
491
*
496
*
*
491
*
*
505
*
*
*
472
*
*
483
*
*
483
*
*
465
470
*
495
*
459
459
477
480
492
483
475
479
468
489
*
487
*
465
*
*
*
523
458
*
462
447
447
454
*
*
*
462
442
441
443
442
457
*
464
467
495
*
466
476
450
473
475
464
454
455
*
439
445
475
475
454
448
444
465
*
464
*
484
457
463
463
460
*
455
441
444
453
482
*
*
507
493
479
476
494
518
466
498
518
503
484
487
485
503
488
490
*
522
469
510
*
456
503
491
449
461
470
499
462
*
503
468
458
459
487
485
469
479
465
492
473
462
456
404
444
449
445
443
439
440
483
489
472
461
480
481
507
473
479
490
477
*
469
503
458
455
458
480
448
460
462
478
464
478
476
468
459
473
452
449
468
*
449
465
*
513
487
455
473
474
502
474
*
493
484
445
446
447
442
489
443
445
449
446
456
465
456
*
465
450
448
*
461
461
455
455
444
456
462
*
464
*
448
454
446
458
*
*
438
437
447
475
446
438
441
442
451
449
460
448
466
447
440
442
476
437
445
448
455
460
457
512
480
432
439
459
451
451
503
436
458
451
492
467
458
444
467
467
466
471
486
441
480
370
372
416
398
420
442
421
412
418
413
360
370
384
388
385
404
395
442
448
447
448
443
388
419
359
385
353
387
431
432
353
357
352
356
355
371
352
345
390
361
373
384
371
412
369
373
370
389
393
368
390
389
402
384
384
375
367
358
355
360
380
384
350
368
407
410
419
401
350
349
353
379
363
364
361
348
383
387
378
381
362
357
397
388
362
364
354
383
369
340
355
372
339
374
404
368
373
433
375
361
381
468
382
367
367
340
393
364
388
343
353
372
358
364
343
377
363
346
348
400
367
375
341
381
348
358
343
355
357
348
340
339
339
339
339
338
338
353
346
347
356
344
361
350
357
361
347
979
341
340
350
353
342
353
340
352
342
340
353
344
347
360
353
343
353
365
341
359
351
340
340
345
339
340
340
339
365
341
346
340
340
340
340
369
342
341
342
341
340
339
341
339
345
339
340
341
339
340
340
340
339
343
341
340
339
343
339
343
339
350
339
345
339
339
344
340
345
345
341
340
345
340
342
340
346
341
344
355
339
345
339
338
339
339
339
339
339
338
339
339
339
340
340
339
339
340
344
340
347
341
340
339
347
351
341
339
341
338
346
339
339
342
339
340
354
347
347
341
339
356
404
382
346
388
367
386
362
400
378
361
366
372
343
356
360
348
360
361
361
339
339
341
340
357
346
349
341
339
342
342
341
342
343
342
341
344
339
342
349
344
343
348
339
344
341
340
339
341
343
338
340
342
338
373
339
339
342
345
342
363
340
342
341
341
345
345
343
341
343
340
348
340
349
341
351
347
360
355
348
361
360
345
340
341
381
354
351
348
353
346
341
349
346
348
355
350
340
340
340
354
341
343
343
340
340
341
341
359
339
342
339
340
342
342
346
346
342
353
340
340
340
345
341
343
344
340
346
340
340
340
343
357
347
349
350
362
356
357
339
343
350
350
347
345
353
346
340
343
342
341
349
340
339
340
343
343
344
344
339
339
344
339
339
340
339
339
339
339
342
341
339
339
339
340
351
339
339
340
342
342
346
339
339
338
342
339
339
339
351
340
344
348
347
346
340
342
340
339
339
339
339
344
345
339
339
341
340
340
339
338
340
345
339
338
341
339
339
340
339
340
339
339
339
339
341
471
*
438
*
439
*
*
*
441
439
*
*
*
*
439
*
445
*
441
437
*
439
*
440
437
*
439
437
438
437
*
438
439
*
437
340
348
340
340
343
344
350
350
347
342
344
344
350
340
342
342
339
346
339
339
339
339
340
338
338
339
338
339
339
338
339
339
344
338
338
339
340
339
339
339
339
341
339
343
339
339
339
342
340
340
339
338
351
339
339
342
338
341
340
340
344
341
343
339
339
339
339
339
342
339
358
339
339
340
338
338
338
339
341
363
339
340
339
339
339
339
339
339
342
339
339
342
339
340
339
340
339
340
339
343
346
338
341
345
345
340
338
340
338
340
339
340
340
339
340
348
348
341
339
339
339
343
341
342
340
339
338
338
339
353
340
339
345
338
340
339
339
339
340
340
339
339
343
343
347
339
340
342
342
339
339
338
340
347
344
350
346
344
354
344
340
339
342
339
340
341
341
347
347
339
340
344
343
341
352
355
349
346
345
348
340
338
340
342
339
346
342
340
341
351
341
340
340
349
341
341
339
343
340
340
340
340
340
339
339
352
345
372
352
353
353
342
340
338
340
378
357
361
376
357
343
339
343
339
375
338
343
338
343
342
379
344
338
351
355
344
339
340
339
339
340
357
339
400
347
348
339
339
341
342
339
342
340
338
351
340
339
338
341
339
339
343
341
339
342
339
339
340
355
352
339
370
349
356
340
357
352
346
345
352
341
339
338
348
357
354
338
342
343
343
341
386
348
341
339
361
348
364
350
361
341
339
350
351
341
340
348
344
348
342
344
339
341
340
341
349
342
341
340
356
347
341
340
338
339
338
338
339
341
343
339
344
342
340
343
339
338
343
339
341
339
349
342
356
339
340
340
350
350
343
351
351
339
339
346
341
359
365
342
341
342
343
340
339
343
346
339
357
363
345
339
341
354
342
340
341
339
345
339
357
345
351
343
340
340
363
339
343
343
357
358
354
346
353
340
347
353
355
338
339
338
339
339
340
338
338
339
339
339
339
339
339
339
340
339
339
344
343
836
339
341
338
343
338
342
343
339
342
338
339
339
341
347
340
339
341
339
339
350
342
346
342
338
343
348
348
352
348
351
356
371
363
342
346
351
365
364
365
369
365
358
348
371
352
360
369
365
369
340
348
343
339
338
337
344
340
343
342
346
346
349
350
356
341
346
355
370
355
353
371
383
353
390
381
389
367
355
387
367
371
359
379
353
344
348
348
350
349
344
347
350
353
359
352
353
344
344
344
367
355
350
362
349
348
346
358
368
345
370
347
345
340
341
350
353
347
347
344
353
350
346
366
366
368
352
363
347
384
346
366
353
366
372
351
371
347
351
348
364
357
355
355
354
350
346
342
347
350
346
345
347
349
344
367
364
343
355
350
339
347
343
346
349
345
343
347
348
340
349
348
348
345
345
337
338
341
337
338
337
338
354
343
336
339
339
338
348
344
346
354
349
341
348
353
357
370
344
345
357
351
353
354
341
343
353
353
346
341
340
338
339
341
339
342
338
338
336
337
340
340
339
337
337
339
337
337
338
337
338
337
337
337
335
335
335
335
335
335
336
336
337
337
336
336
336
336
336
341
335
335
335
335
335
336
336
335
344
336
336
336
336
338
336
336
339
335
335
335
335
337
336
336
335
336
337
336
337
337
346
337
335
335
336
335
335
335
335
335
342
336
336
336
345
336
336
336
336
337
335
338
336
336
338
335
346
339
338
337
337
337
337
337
340
338
339
345
336
336
338
336
336
336
336
336
336
336
336
336
338
337
335
338
340
336
343
352
337
357
357
350
340
336
341
336
339
341
336
335
336
344
336
336
335
347
335
340
336
337
337
341
337
339
337
338
335
335
335
336
336
335
336
336
336
336
336
336
338
338
337
339
336
336
335
335
335
335
338
335
336
342
337
335
336
336
337
336
336
336
335
336
335
335
341
336
336
335
336
335
336
336
336
336
336
336
337
335
336
869
336
336
337
336
337
340
340
338
337
336
339
336
337
336
335
336
335
335
335
336
338
338
336
340
341
340
338
343
338
339
337
337
341
342
346
342
349
341
349
351
359
346
339
338
338
338
337
338
337
339
337
341
342
337
338
337
338
338
347
342
349
338
337
338
344
345
340
344
352
358
337
349
344
349
338
337
338
337
339
338
338
339
338
339
337
337
337
337
337
339
337
337
338
338
338
342
342
337
346
337
337
339
338
337
337
338
338
338
338
344
337
337
338
337
337
343
337
338
338
338
338
337
339
338
338
337
337
338
337
348
350
339
339
337
337
338
337
340
338
337
339
337
338
338
338
338
337
337
338
341
337
339
338
337
343
349
347
355
342
342
355
347
337
340
337
367
339
337
337
352
337
342
350
338
355
353
352
340
337
340
338
340
339
338
341
338
344
338
339
342
345
339
339
342
338
340
337
356
337
338
339
337
337
337
338
338
339
338
402
345
356
366
341
342
341
339
345
340
341
338
340
338
340
338
344
337
338
338
339
338
339
338
337
338
338
337
337
338
339
338
345
338
357
349
374
351
350
343
341
343
338
339
338
356
341
341
351
348
339
337
338
339
339
338
338
338
338
339
339
338
337
337
338
345
337
337
338
340
339
339
340
338
337
341
339
342
339
339
342
340
338
338
337
338
338
339
337
340
340
338
339
340
338
353
338
338
340
343
337
343
337
337
345
339
338
338
338
343
338
341
337
337
337
337
340
338
339
337
337
338
338
338
337
338
337
339
341
338
341
339
339
347
339
338
338
339
338
337
337
337
338
338
338
340
340
340
345
338
341
345
338
338
339
338
339
339
343
342
337
337
337
337
337
337
337
337
337
337
339
339
337
761
337
337
337
338
338
341
337
338
350
340
339
338
338
339
337
337
337
337
337
338
337
351
338
338
337
337
337
337
337
337
339
343
339
338
338
338
337
338
339
338
341
338
337
338
338
338
338
338
338
337
337
338
337
338
338
338
339
338
338
337
338
338
337
337
337
338
337
338
338
337
337
348
338
338
338
340
338
338
337
337
337
338
337
343
338
338
338
338
338
338
337
337
337
337
339
339
341
337
337
338
337
337
337
337
337
338
338
338
337
344
339
338
338
338
337
337
337
337
337
338
350
338
339
344
341
341
337
338
337
337
337
337
338
337
337
338
339
340
339
338
340
337
337
337
343
337
343
337
337
339
338
338
337
337
337
337
337
338
337
338
338
338
338
338
338
339
337
340
337
337
337
337
338
337
337
338
339
337
337
340
337
338
348
341
337
338
338
338
341
338
338
337
337
337
344
337
337
351
337
338
337
338
338
338
337
337
341
338
339
340
338
338
338
342
338
338
338
337
337
337
337
337
338
337
338
337
338
344
337
338
337
337
337
337
337
337
337
337
337
337
337
339
338
338
337
338
337
337
338
339
337
337
338
338
338
337
338
338
337
337
337
337
338
337
338
343
337
338
338
338
338
337
337
337
337
337
337
341
338
339
338
342
345
342
345
337
341
342
337
338
337
337
337
337
338
338
337
337
339
336
337
337
339
344
337
338
337
337
338
338
340
338
338
341
338
337
337
340
342
338
339
337
338
338
337
338
337
337
337
337
337
337
337
337
338
337
337
337
338
338
338
338
345
338
337
337
338
337
338
337
337
337
338
337
338
338
337
337
337
337
337
337
338
338
340
341
340
339
339
338
337
341
338
339
337
337
337
338
338
338
338
338
338
338
337
338
337
337
337
337
337
337
337
338
337
338
339
338
338
338
337
337
342
338
337
340
338
337
338
337
338
339
339
337
337
338
337
338
337
337
341
341
339
339
338
338
339
337
337
337
337
337
338
338
337
338
337
337
338
338
337
339
337
338
337
337
337
337
338
337
337
338
338
338
338
339
337
337
337
337
338
348
337
338
337
337
337
338
340
337
337
338
337
337
340
339
337
339
337
338
337
337
338
338
337
337
337
337
337
337
337
337
337
337
338
339
339
338
338
337
339
337
338
337
337
338
337
338
338
338
338
341
338
337
337
337
337
337
337
338
342
*
*
350
340
341
340
340
341
340
342
340
339
340
340
340
346
340
340
341
340
340
340
340
339
341
341
340
340
340
339
340
340
346
341
340
342
346
340
339
339
340
340
339
340
345
340
339
342
340
342
342
340
340
339
339
339
339
339
340
345
342
340
340
346
340
341
340
341
339
339
340
339
339
340
340
340
340
340
340
340
340
340
340
340
341
339
341
339
340
340
339
340
340
340
340
340
340
342
339
339
339
339
341
339
340
339
340
340
354
340
340
340
341
340
339
339
339
340
340
340
340
340
341
340
344
341
342
340
342
342
340
340
341
340
340
339
340
340
343
349
347
340
343
339
339
340
340
341
339
340
339
340
340
340
341
340
347
340
340
339
340
339
339
340
339
339
339
340
340
340
340
340
340
342
339
343
340
340
340
347
340
340
340
340
341
340
340
340
340
340
338
343
339
335
336
336
337
336
335
336
336
336
337
338
336
335
335
335
337
335
335
336
335
336
350
352
336
336
336
352
335
335
336
335
336
335
335
336
335
335
336
336
336
345
339
335
335
336
346
335
338
335
335
335
336
336
336
336
345
336
336
335
336
335
335
335
335
335
336
336
336
336
336
336
336
336
343
335
336
335
341
336
336
336
336
336
336
336
336
336
336
336
336
335
336
335
343
335
335
335
336
336
343
336
337
336
336
335
335
335
335
335
335
335
336
336
336
336
336
336
336
336
336
337
335
336
335
336
335
335
336
335
341
336
336
336
338
336
336
335
335
335
335
336
335
336
335
336
336
335
343
336
336
336
335
335
335
336
335
336
335
336
335
335
335
336
335
336
336
336
335
336
335
335
336
335
335
335
336
336
336
336
336
336
336
335
337
335
335
335
336
335
335
335
336
336
338
336
336
336
336
335
335
335
335
335
335
349
335
336
337
338
335
336
342
336
336
336
335
335
335
335
335
336
336
336
335
336
336
336
336
337
335
335
335
335
335
336
336
335
336
336
336
336
336
344
337
339
346
335
335
335
335
335
335
335
335
336
336
336
337
336
336
336
335
335
335
337
335
335
335
335
335
335
336
336
336
336
336
335
335
335
341
343
335
335
335
335
335
336
336
336
336
336
336
336
336
335
335
335
336
336
336
335
336
336
336
336
336
336
336
335
335
335
335
335
335
335
335
335
336
335
336
336
336
336
336
344
335
335
335
335
335
336
336
335
335
336
336
336
336
336
336
336
336
335
335
335
335
336
335
338
335
336
336
335
336
336
336
336
336
335
336
335
335
335
335
336
336
335
336
336
336
336
336
336
335
335
335
335
335
335
335
336
335
335
336
336
336
336
336
336
335
335
335
335
336
335
336
336
335
336
336
336
336
336
336
336
335
335
335
335
335
335
336
335
336
335
335
338
345
337
336
336
335
337
335
335
335
335
335
340
335
337
341
354
336
336
335
336
335
336
335
335
336
335
335
337
335
335
335
336
336
354
337
336
335
335
335
335
336
336
335
335
336
336
338
336
336
336
336
336
335
335
335
335
336
335
335
335
335
335
336
336
336
336
339
335
335
335
335
336
335
335
336
336
335
336
336
336
336
336
336
335
335
336
335
335
335
336
336
335
335
336
336
336
339
342
336
336
336
341
336
335
335
335
336
336
336
336
336
334
335
335
334
335
335
335
335
336
336
336
336
336
336
340
336
336
336
336
337
335
335
335
335
335
335
336
336
335
335
336
347
336
336
336
336
335
337
335
337
335
336
336
335
335
337
338
336
336
337
336
336
336
335
335
335
335
335
343
336
335
335
336
335
336
336
336
335
336
336
336
338
335
335
336
335
336
335
337
336
335
335
335
335
336
336
336
355
434
895
336
336
337
336
335
336
335
336
379
703
699
337
336
336
336
336
337
336
336
337
337
335
335
336
336
335
335
335
336
335
335
336
335
335
336
336
336
336
336
336
336
335
342
335
335
335
335
336
335
335
335
336
336
336
336
336
339
336
336
336
335
335
335
335
337
335
335
336
335
336
335
336
336
336
336
336
336
345
336
335
335
335
335
335
335
335
335
336
335
336
336
336
335
336
339
336
336
336
336
335
335
335
335
335
335
336
335
335
335
336
335
336
336
336
336
336
336
336
336
336
337
335
335
335
335
335
336
336
335
336
336
336
336
336
336
336
336
335
339
335
336
335
337
335
336
340
336
338
340
336
336
336
337
336
336
344
335
337
335
336
335
335
335
335
335
335
335
336
336
336
336
336
336
336
336
336
335
336
335
336
335
337
337
350
336
336
335
335
336
335
336
336
336
338
336
336
335
335
335
340
335
335
335
336
335
336
335
336
336
336
336
336
336
336
336
336
337
335
337
335
335
335
337
336
335
335
336
337
335
337
337
340
338
337
337
337
337
336
336
337
336
336
336
336
336
337
336
337
336
336
336
342
339
336
338
337
336
336
336
336
335
335
339
336
340
338
336
343
335
336
336
337
336
336
336
336
336
335
335
335
335
335
336
335
335
336
335
335
336
335
336
336
337
336
336
336
339
340
345
335
336
338
335
335
336
336
341
345
335
338
336
336
336
336
336
343
336
338
335
336
335
336
336
336
335
337
343
341
336
336
336
336
337
336
337
336
335
335
336
335
335
335
335
336
341
335
337
335
336
335
336
336
337
336
336
336
335
335
336
348
336
336
335
335
335
336
336
336
336
337
336
336
337
336
339
336
337
335
336
336
356
336
335
335
335
335
335
335
336
335
336
336
336
336
336
337
335
336
336
336
335
335
336
336
336
335
336
336
336
335
336
336
336
336
336
336
338
335
335
335
335
335
335
338
335
335
336
336
336
336
335
336
336
336
337
337
335
335
346
348
336
335
336
335
336
336
336
336
336
336
336
336
336
337
336
337
335
336
339
337
335
336
348
342
336
336
339
336
348
351
345
336
336
336
336
337
336
336
335
335
335
343
338
335
336
337
336
338
337
336
336
336
336
337
336
336
335
335
335
336
335
336
336
335
335
335
335
335
336
336
336
336
337
336
336
336
335
336
340
335
335
335
335
335
337
335
336
336
336
336
338
342
336
337
337
337
337
336
336
335
335
335
335
335
336
335
336
336
336
336
336
336
336
335
336
335
335
335
335
335
336
337
336
337
336
336
336
336
338
336
336
336
336
336
336
335
336
335
336
335
335
336
336
336
336
336
337
336
336
338
340
336
336
343
335
335
335
335
335
335
335
335
335
336
335
336
336
336
336
335
337
336
336
339
335
335
336
337
336
335
336
335
335
335
336
337
336
337
336
338
336
337
338
337
335
335
337
336
335
336
336
335
335
335
336
337
336
336
336
336
336
343
336
335
335
335
335
335
339
339
336
336
336
340
335
335
336
336
336
336
336
336
336
336
335
336
335
336
336
335
343
342
336
341
336
335
335
336
343
336
335
335
336
336
336
336
336
336
335
336
336
335
335
336
336
338
335
354
335
341
336
336
336
336
336
335
335
338
337
336
336
336
336
336
336
336
336
336
336
342
335
336
337
336
336
335
335
335
336
336
335
336
336
335
342
337
336
337
337
337
336
337
336
343
336
336
336
336
336
336
336
336
336
344
336
336
335
336
335
346
336
337
335
336
335
336
335
337
336
335
346
335
336
336
336
336
336
336
336
336
337
336
336
344
336
336
336
336
337
335
335
335
335
336
336
335
335
336
335
335
335
336
337
336
335
336
336
336
336
336
336
336
339
336
336
336
337
336
336
337
336
336
335
336
335
335
335
336
335
336
335
336
335
336
338
335
340
336
335
336
335
335
337
336
336
336
336
336
336
344
336
339
340
336
336
335
337
335
335
336
336
341
335
338
347
336
336
337
343
352
348
335
335
349
336
341
344
340
339
339
335
339
336
338
339
344
338
339
337
337
337
340
348
341
346
338
337
341
338
336
339
1160
341
345
342
337
340
340
340
337
337
337
336
336
336
338
337
336
336
337
337
336
337
337
337
336
336
336
337
342
339
339
339
336
338
338
337
337
337
341
337
338
345
353
348
345
349
338
341
345
337
337
337
339
338
337
338
341
337
337
338
337
337
338
336
336
336
336
336
336
339
338
337
338
337
336
336
336
336
337
337
336
337
337
337
336
344
364
358
344
337
339
356
361
340
338
341
350
341
346
341
339
352
351
364
364
344
349
356
340
336
358
354
1189
355
340
354
355
344
354
341
341
345
338
336
337
351
337
337
353
348
351
348
338
348
350
339
338
346
359
338
346
340
352
344
360
346
339
340
342
358
360
399
386
393
389
386
399
392
402
399
384
385
372
391
425
413
413
384
388
387
380
382
381
418
412
416
413
427
420
428
375
412
401
402
417
407
389
397
416
411
410
406
412
422
409
422
415
418
434
409
427
406
368
360
351
353
357
362
352
349
359
361
369
346
347
343
346
350
355
340
354
353
339
357
343
354
363
363
345
353
343
342
353
346
345
337
345
346
356
352
354
367
340
354
341
336
350
350
345
338
345
361
365
350
339
342
352
358
352
348
352
358
360
356
346
360
368
364
347
364
368
372
362
384
367
389
362
383
378
358
359
375
374
369
360
358
371
364
362
354
341
359
367
355
348
359
369
359
358
350
347
356
369
359
354
356
358
366
355
359
363
360
359
363
347
366
356
365
359
339
347
341
371
372
361
358
361
338
341
367
335
347
337
336
340
352
355
340
340
334
365
346
340
338
351
346
335
344
338
338
339
350
349
357
349
369
358
349
365
355
358
369
346
356
370
380
373
345
374
355
396
366
363
345
363
379
362
356
348
338
345
333
342
345
351
344
369
354
348
342
364
348
350
334
334
337
347
347
352
361
346
345
344
348
349
358
344
340
353
351
352
367
367
367
372
366
374
372
373
385
360
356
350
371
373
379
391
341
334
338
338
334
340
334
333
338
334
334
334
335
339
334
334
336
334
335
334
339
334
334
334
334
335
334
336
336
337
334
336
340
345
334
334
334
334
340
341
334
339
344
334
340
338
347
335
338
334
335
335
334
336
336
333
337
334
338
335
334
337
334
334
336
336
340
340
334
335
336
337
334
339
336
339
335
334
334
334
334
335
342
334
336
335
333
345
339
354
348
340
354
359
349
337
371
343
334
337
334
337
334
333
335
335
334
335
334
336
340
337
335
334
342
335
337
334
335
343
333
348
348
335
334
335
333
334
335
335
334
334
334
334
334
334
334
334
335
336
334
361
334
347
335
333
336
334
334
335
334
348
337
335
334
334
334
335
334
334
335
336
335
334
334
333
337
333
333
333
334
335
335
333
335
334
333
336
334
339
338
334
337
337
335
334
336
336
334
333
334
333
334
333
334
335
336
334
334
334
335
334
338
336
334
334
334
334
333
333
333
335
341
334
333
337
333
334
334
334
334
334
334
334
334
334
335
336
335
335
340
336
336
333
333
333
333
336
334
337
334
345
340
336
334
335
336
334
335
336
334
336
334
333
334
333
336
340
341
333
334
336
334
338
334
334
349
336
352
337
345
338
334
342
337
340
350
338
334
344
356
348
339
339
342
334
334
334
335
335
346
336
336
336
333
333
335
333
337
335
334
340
337
335
336
340
337
334
337
334
340
335
339
343
334
337
337
336
334
339
334
333
340
337
336
335
346
334
339
334
340
335
334
334
338
335
335
334
336
334
334
338
334
342
351
339
341
339
342
352
341
336
352
342
351
334
348
341
343
350
336
348
338
346
333
334
336
336
335
335
334
334
335
340
342
346
348
345
344
358
337
356
354
356
360
341
358
334
342
336
337
338
352
372
356
368
354
336
359
373
337
336
339
337
336
341
336
344
352
346
336
340
334
346
344
338
354
349
347
347
363
340
346
348
342
339
348
339
336
354
338
336
350
335
335
336
335
342
334
344
341
336
335
342
337
337
337
335
336
336
336
337
337
334
345
346
336
335
343
341
342
345
343
340
336
341
340
354
349
356
343
337
337
341
338
353
339
337
334
334
335
340
337
339
346
339
341
347
341
343
340
338
333
334
336
336
341
339
339
340
344
349
350
341
339
335
338
337
340
335
335
334
343
338
343
338
335
337
339
336
334
345
348
341
339
342
339
343
349
338
336
335
346
390
386
369
371
357
364
380
374
359
380
369
340
339
335
339
336
338
339
342
336
344
343
336
349
342
346
334
348
343
341
335
334
335
335
337
334
335
336
334
334
341
341
347
337
336
337
334
334
336
334
337
338
338
337
337
339
336
335
334
334
336
341
334
339
334
345
334
342
340
354
335
341
334
340
338
337
336
347
365
359
366
343
339
335
348
342
347
333
359
353
335
346
353
367
339
337
339
350
354
335
338
348
345
340
341
347
338
342
339
343
337
334
335
336
335
338
345
334
334
334
336
338
347
344
339
335
335
345
334
338
336
335
336
342
339
342
338
353
337
339
336
345
353
335
334
340
334
341
343
336
348
334
337
334
336
334
335
335
334
334
334
335
334
337
334
348
348
336
336
335
333
338
338
338
342
335
342
339
337
335
338
335
338
338
338
342
339
359
337
335
358
334
337
347
355
355
353
356
345
339
354
355
347
336
351
343
349
339
341
357
350
339
339
342
341
337
334
334
340
341
336
335
334
338
339
336
336
335
334
342
335
335
349
335
333
337
340
347
340
334
340
342
342
335
344
340
349
348
339
344
337
348
349
337
338
354
345
341
350
341
338
341
339
339
338
338
336
338
336
334
343
336
338
335
345
346
337
334
349
349
339
342
347
345
337
336
336
339
338
337
336
354
335
342
337
334
333
336
350
339
346
335
348
345
343
343
352
354
338
361
336
337
337
336
336
335
334
337
336
341
342
342
338
351
340
347
377
351
357
344
355
365
353
363
353
345
340
341
339
346
338
368
354
352
353
346
344
352
351
342
338
336
337
338
341
344
345
358
344
335
356
343
347
335
353
336
347
366
340
363
339
336
351
351
371
369
346
356
356
343
342
346
338
349
350
422
365
348
361
338
337
336
337
335
339
337
351
339
335
350
353
357
356
345
341
344
337
361
349
340
356
356
344
338
345
354
358
357
345
366
358
337
355
341
348
334
347
354
344
342
345
341
341
338
342
335
334
337
348
337
336
367
346
335
345
338
346
341
345
348
343
336
334
347
346
341
340
358
354
365
367
364
359
359
351
342
345
341
344
357
342
346
350
348
340
338
353
341
350
339
334
341
342
337
368
344
339
338
336
340
340
341
342
336
349
338
350
344
337
338
337
340
338
342
337
340
337
337
334
335
338
334
336
341
339
334
343
344
343
338
339
339
336
359
334
335
338
339
335
339
341
340
348
335
338
339
345
334
333
333
335
339
348
334
338
349
353
336
334
361
339
340
353
346
356
375
351
351
363
337
362
355
365
356
343
340
387
339
348
344
358
382
356
341
343
346
348
338
342
343
362
341
344
335
335
335
336
335
340
337
335
343
337
352
340
342
346
333
336
339
340
342
351
360
357
335
340
347
335
336
338
337
335
336
335
338
346
337
333
335
335
363
336
340
336
337
340
334
336
337
339
335
337
336
336
336
334
339
339
342
335
338
340
334
340
335
335
339
334
339
339
335
335
334
336
334
335
342
338
333
352
343
349
349
343
337
337
341
338
341
343
337
339
345
340
347
342
345
351
344
340
341
344
340
350
345
350
347
336
349
339
362
347
340
340
342
356
350
357
352
384
383
375
382
397
355
366
368
378
372
337
360
356
370
348
378
365
354
345
336
351
344
353
363
343
375
341
364
361
395
352
372
340
350
345
341
356
358
366
371
351
357
363
357
346
366
346
389
401
388
356
381
411
373
355
337
349
358
349
375
381
361
373
374
349
350
365
382
342
355
339
358
359
353
336
356
338
354
341
335
354
336
337
341
349
345
360
347
337
339
345
342
362
370
336
364
364
349
337
352
356
336
339
362
363
364
361
340
339
339
336
336
337
373
349
371
365
370
364
348
336
352
340
348
353
350
335
343
337
336
335
360
340
338
345
341
338
349
369
358
338
337
345
371
335
370
367
356
360
383
389
344
342
382
363
345
337
342
357
382
376
341
341
339
344
378
359
346
356
356
347
337
341
337
360
349
344
342
337
352
360
366
360
339
346
342
358
338
348
356
353
361
344
340
341
340
338
337
344
337
338
339
341
352
374
345
348
344
352
356
370
339
381
348
349
346
338
343
355
338
373
370
341
345
338
344
341
343
349
345
338
385
366
389
346
355
401
369
373
352
377
342
348
391
385
355
356
345
341
343
340
348
341
342
339
338
337
351
351
338
337
340
350
354
343
337
346
346
339
343
342
349
357
344
341
344
349
344
349
337
341
337
340
344
336
338
345
349
343
340
337
350
343
338
342
337
336
352
346
345
344
348
348
346
345
342
341
346
340
338
340
356
349
360
370
347
374
344
346
386
337
336
357
339
344
338
341
337
337
347
346
353
337
336
351
335
337
338
342
339
344
338
336
336
337
360
338
338
338
367
347
363
346
352
359
357
344
363
338
355
338
343
344
355
338
343
336
346
353
336
339
335
336
343
340
339
338
353
342
356
365
347
348
336
336
334
342
341
342
337
335
334
347
339
334
343
335
338
334
355
337
338
335
335
350
343
335
335
334
335
335
334
341
352
361
334
362
340
336
336
334
334
335
336
336
338
347
361
348
346
353
333
338
338
336
341
355
341
343
345
342
334
339
335
337
355
336
333
333
337
335
334
334
334
336
335
334
336
338
334
340
335
335
340
334
334
334
339
334
344
335
334
335
334
335
345
335
336
335
339
335
341
1751
335
337
334
335
342
335
333
338
335
336
339
334
336
333
336
334
334
334
333
335
345
336
334
335
346
335
339
336
336
339
346
336
333
338
337
335
333
334
335
334
334
336
342
341
338
336
334
334
334
337
335
334
334
337
335
338
334
335
334
337
335
335
335
341
334
337
334
336
340
334
346
342
341
335
356
339
335
335
335
333
339
333
340
334
351
334
338
336
332
332
335
337
334
334
333
333
334
335
335
335
335
340
338
342
336
350
351
338
336
336
336
336
335
335
336
338
335
335
336
336
336
336
334
345
336
334
335
336
342
339
336
341
338
338
338
338
336
336
338
337
339
339
344
347
337
344
335
336
340
336
338
336
336
336
342
339
341
337
336
335
336
337
336
337
336
339
336
337
336
336
336
336
336
336
338
335
344
335
337
337
336
338
338
336
344
340
336
336
337
336
339
335
336
335
336
336
337
352
336
336
336
338
336
337
346
343
337
336
344
340
339
335
337
341
336
359
341
337
341
337
336
337
336
354
345
343
339
361
368
338
345
339
345
338
357
338
338
351
336
335
336
338
355
347
340
361
338
337
336
347
337
336
336
340
337
336
337
346
339
337
341
338
338
343
343
344
340
336
336
365
340
344
339
336
337
339
336
337
336
337
336
348
336
338
343
378
350
336
342
336
337
337
338
336
336
347
338
342
344
342
336
362
346
348
344
355
336
345
341
351
367
345
338
357
352
372
371
371
375
354
367
354
351
367
367
338
337
360
357
369
363
389
367
358
349
335
353
346
355
343
362
341
344
347
336
336
337
360
337
337
337
354
335
338
335
340
337
340
344
338
351
355
338
336
336
336
336
336
342
338
338
337
342
336
337
346
342
343
337
337
339
344
343
342
358
352
350
353
352
338
361
343
346
336
349
351
343
338
337
341
344
337
335
340
335
337
340
338
338
336
342
336
340
336
338
337
341
337
336
336
340
336
336
337
371
338
338
340
339
336
337
336
337
345
346
349
347
362
370
355
363
350
339
341
341
336
338
338
338
338
351
335
335
335
336
336
336
335
338
340
393
344
344
358
339
336
351
361
335
335
337
336
341
341
336
340
349
339
343
336
342
341
347
341
340
355
349
357
371
337
343
352
342
364
350
377
353
341
380
338
382
367
388
355
358
356
407
341
370
338
337
337
336
341
341
340
340
341
346
352
337
338
341
337
346
340
340
346
343
341
338
345
339
337
345
359
369
365
348
356
369
342
340
339
338
338
336
342
338
336
337
336
336
337
345
336
343
338
347
355
336
378
347
347
339
350
348
335
340
336
339
337
336
335
343
346
340
337
356
355
349
341
354
357
350
338
338
357
358
347
353
347
344
343
345
348
339
346
336
337
336
335
339
341
336
338
337
350
355
350
336
336
349
362
343
336
337
1724
340
339
339
340
339
349
336
337
341
443
336
336
337
342
344
336
337
337
349
340
338
336
338
341
340
340
345
346
342
338
335
336
337
336
336
337
342
336
336
336
344
337
338
336
336
349
337
335
336
342
359
335
337
339
345
337
341
336
336
336
337
337
336
336
335
335
335
335
335
337
336
337
336
344
336
338
336
341
346
357
343
341
343
335
336
338
336
342
336
336
350
336
336
336
336
341
339
336
336
335
336
335
335
335
337
336
336
339
339
336
336
337
338
337
335
335
340
336
339
338
342
343
341
336
337
336
339
336
336
338
341
335
337
336
335
336
341
339
338
350
335
344
338
344
336
338
336
336
336
342
345
352
353
336
355
342
338
338
344
349
362
338
338
337
336
338
335
337
342
336
337
337
335
336
340
335
352
335
336
336
336
336
336
337
335
336
339
343
336
337
336
335
336
335
336
337
336
337
336
356
337
335
336
336
335
345
337
337
336
336
349
336
338
342
344
338
341
337
343
338
338
337
335
336
335
339
336
337
343
341
336
338
335
346
338
336
336
344
342
335
335
337
338
336
339
336
344
342
337
336
336
337
339
342
355
342
336
358
344
351
336
337
337
336
377
337
346
337
339
336
339
363
351
339
341
337
336
336
338
340
336
337
336
358
337
345
336
338
336
336
341
335
342
341
337
349
335
336
337
336
336
352
337
336
336
335
343
375
336
338
336
339
336
335
336
337
341
335
336
336
339
361
340
357
369
335
363
354
348
358
380
359
337
379
374
360
360
347
336
340
335
358
352
347
337
357
343
337
360
350
357
368
361
363
356
369
342
362
352
337
347
340
338
347
349
367
361
339
339
348
340
342
342
336
335
336
335
336
336
379
340
336
336
336
336
337
337
337
337
340
339
337
342
337
341
336
336
335
344
339
354
338
347
351
343
340
338
345
340
335
337
339
360
358
349
358
368
349
345
349
358
347
341
384
367
339
377
338
356
340
341
383
375
337
344
347
350
387
389
345
346
337
387
363
380
349
362
341
369
392
353
336
371
352
340
391
349
338
355
338
338
351
359
336
356
371
341
356
350
343
337
337
336
363
337
336
340
361
379
384
365
351
372
363
376
365
343
355
351
345
355
338
338
343
374
353
338
343
343
391
365
377
351
353
350
357
345
374
342
352
344
354
365
357
342
344
338
351
347
343
375
340
336
344
336
348
339
337
337
339
347
337
336
338
341
337
336
341
341
337
336
335
340
345
708
336
338
343
335
336
350
336
340
335
335
338
338
336
346
345
339
338
335
352
336
344
338
343
353
341
349
335
340
351
342
345
342
347
348
345
345
360
357
336
341
337
339
343
336
339
336
346
342
340
349
352
347
342
341
352
364
346
340
338
359
337
337
340
344
337
335
335
339
335
692
364
347
531
488
344
336
337
345
368
364
348
346
345
348
345
336
343
340
336
336
335
335
335
337
337
335
336
335
336
336
336
336
336
337
338
335
335
336
336
336
336
337
338
336
345
339
338
337
339
336
346
339
341
342
339
336
335
346
336
337
338
336
335
337
337
339
338
337
336
346
340
337
336
340
348
374
337
337
336
336
335
339
337
335
344
355
339
337
345
342
360
359
364
336
351
355
339
340
344
338
336
336
347
344
336
347
352
337
346
354
344
340
336
367
348
357
336
335
347
335
348
337
336
337
337
341
337
335
336
341
338
345
338
338
337
336
336
335
342
358
343
336
335
336
335
336
337
337
335
337
336
336
336
336
337
336
336
335
336
335
346
336
335
336
335
336
340
336
335
336
337
337
336
338
338
354
337
339
337
335
335
341
335
336
336
689
339
340
340
336
336
339
337
338
340
337
337
337
336
335
336
350
344
338
342
339
341
336
336
336
336
335
337
335
337
337
345
341
337
337
338
336
350
336
336
334
334
337
340
338
336
336
336
336
336
336
338
365
339
336
335
335
337
336
339
335
336
336
337
335
336
337
367
340
336
337
341
338
337
340
336
341
336
337
336
337
335
337
336
336
345
340
336
337
336
336
336
337
337
335
346
362
349
342
360
378
392
377
356
384
372
360
377
341
340
341
344
343
347
349
349
335
346
357
341
376
385
347
393
403
366
379
369
363
340
349
337
339
367
359
338
346
335
335
336
347
347
374
352
336
336
338
378
345
366
346
341
380
428
441
392
409
376
362
342
350
370
362
375
397
370
341
339
336
337
344
347
354
348
358
339
348
379
339
348
345
347
343
344
351
363
385
342
367
380
373
361
356
336
339
361
337
364
351
340
343
352
340
340
337
343
380
404
375
392
400
386
408
423
378
368
396
365
365
370
365
382
360
359
346
366
345
344
347
362
384
384
415
351
384
365
378
353
341
343
370
347
345
360
339
358
342
346
336
345
336
343
340
356
353
347
335
343
335
339
337
336
337
340
343
336
338
337
343
347
353
338
337
340
337
344
337
350
341
338
337
339
339
350
339
348
342
341
342
352
342
339
342
355
357
336
341
338
341
337
341
345
351
338
339
342
342
356
337
354
376
383
354
368
343
347
371
355
355
354
355
351
353
356
348
355
373
362
369
386
400
366
369
394
355
377
361
348
349
359
395
356
402
383
378
380
385
360
367
362
368
377
375
365
364
372
351
361
366
371
346
350
385
373
377
353
362
361
397
385
370
380
349
340
348
357
363
360
348
360
340
358
359
345
403
403
406
387
400
364
353
369
359
382
376
367
359
351
358
355
384
371
376
361
405
379
385
364
371
360
346
353
359
344
363
361
365
366
366
366
355
349
339
338
341
350
351
353
349
338
343
338
349
351
361
340
350
352
366
342
347
357
361
347
371
348
369
386
343
352
347
345
351
351
338
347
358
359
350
344
354
346
350
339
336
341
340
340
354
343
342
344
340
341
357
357
362
383
348
372
370
345
359
358
384
367
337
343
344
348
361
337
344
343
351
340
336
344
336
336
336
335
341
336
335
337
336
336
342
336
337
344
346
344
343
336
336
336
336
336
336
338
335
339
337
361
354
340
347
347
336
337
338
337
337
340
336
343
349
341
350
351
336
335
335
335
343
337
356
338
341
345
344
346
353
336
337
339
340
338
337
337
336
338
335
337
336
336
337
335
351
338
342
356
348
354
404
410
406
421
419
401
365
378
349
373
373
384
381
379
389
423
376
385
446
423
427
439
443
430
426
429
430
436
454
438
426
425
447
421
431
435
395
422
439
443
456
437
427
420
447
446
414
431
373
389
393
424
434
443
397
418
434
423
417
416
421
408
417
425
432
338
349
360
352
365
355
371
380
375
364
355
350
343
339
344
340
353
340
354
350
348
343
416
424
395
400
436
432
408
446
437
*
437
422
437
431
448
436
373
407
426
437
450
434
416
415
408
438
429
418
424
443
418
430
417
439
412
422
426
426
450
431
405
429
410
435
422
431
416
410
420
408
356
382
357
347
354
351
341
355
393
349
360
345
337
336
336
336
352
343
336
337
336
340
341
342
337
340
340
342
354
342
337
343
338
337
336
349
342
337
365
379
336
341
351
347
336
342
336
338
337
336
346
344
337
335
340
336
344
343
336
344
346
338
338
336
337
339
337
338
338
336
339
337
341
336
339
337
341
336
344
381
381
361
339
347
349
388
410
391
391
399
414
397
387
404
345
344
344
341
346
340
351
363
344
357
354
356
351
356
380
351
363
360
359
367
360
358
339
342
340
339
337
336
340
342
346
340
342
359
349
348
342
351
346
340
341
341
338
340
338
337
343
336
336
337
337
336
336
337
337
336
335
335
336
340
338
336
339
336
336
335
336
335
337
343
343
338
343
338
337
338
337
352
335
335
336
335
335
336
339
336
336
336
335
338
336
338
341
338
336
337
336
336
339
343
337
337
336
335
335
336
336
339
338
340
345
358
336
338
336
337
336
338
336
339
336
341
336
337
342
335
337
335
336
335
336
335
338
337
336
336
336
338
336
342
347
340
342
350
336
340
336
337
336
335
335
336
335
335
337
336
336
340
335
336
335
336
336
341
337
336
336
336
336
336
338
336
341
335
337
337
337
339
336
341
352
344
342
347
335
337
336
339
337
338
337
339
339
336
336
336
336
336
341
349
355
352
336
340
356
352
348
339
336
344
336
340
338
338
338
337
335
336
335
336
342
336
340
337
345
349
356
346
347
367
362
373
384
378
348
382
365
373
396
391
373
363
373
381
389
370
358
356
342
336
336
335
336
338
337
336
338
336
336
337
344
336
338
337
337
341
338
338
340
341
339
336
340
342
339
337
338
340
343
341
344
337
338
336
336
339
336
336
338
336
336
337
340
337
336
335
387
381
392
384
383
337
342
337
342
336
339
352
358
338
338
336
349
343
351
351
352
350
336
336
339
337
338
340
337
338
347
340
342
341
350
337
335
336
336
335
339
337
338
337
340
338
343
342
343
353
366
368
358
354
353
346
339
347
342
339
346
346
338
341
336
342
337
359
337
345
337
338
339
336
346
336
338
340
349
344
339
363
345
357
344
349
354
372
368
346
352
357
338
343
344
338
355
359
363
342
339
336
338
343
336
347
354
338
337
351
348
346
336
347
336
340
336
343
353
344
346
337
352
341
360
341
347
347
346
347
341
339
338
343
351
340
350
338
348
341
340
337
356
351
355
370
358
354
362
355
344
345
348
352
362
346
341
353
337
352
339
338
358
344
340
345
343
342
343
336
339
341
338
338
338
337
345
362
404
394
390
388
394
398
394
395
403
339
363
360
405
389
414
400
399
413
415
396
403
337
360
353
352
346
348
342
345
362
368
357
352
349
352
350
350
357
348
351
338
356
356
346
346
346
351
337
349
352
345
350
341
358
363
343
352
361
366
353
348
366
344
346
357
352
348
357
373
345
363
359
361
351
352
373
352
356
362
355
396
401
406
389
373
408
371
364
364
357
358
359
359
370
369
371
372
381
357
362
380
356
371
364
362
354
373
370
364
367
359
365
374
368
364
349
369
383
362
360
357
355
348
358
360
364
360
389
363
369
360
361
357
366
368
379
366
367
381
387
371
374
374
354
367
370
380
371
354
361
367
371
363
363
357
359
344
347
368
345
359
356
360
370
355
350
361
355
348
361
363
365
362
366
370
369
377
361
359
346
355
352
347
349
343
344
338
340
357
352
352
344
354
357
357
369
344
350
353
351
376
374
359
353
378
349
368
367
388
361
357
357
369
374
367
365
357
375
375
361
371
370
361
373
366
358
364
345
353
366
368
368
374
358
369
401
377
368
393
374
371
373
383
379
387
397
385
390
392
380
427
412
434
420
424
372
368
407
384
422
434
420
436
421
427
442
423
431
356
363
365
364
371
360
362
362
363
354
364
382
363
366
363
355
359
372
366
362
364
358
371
362
373
384
377
388
388
378
362
370
368
369
404
410
390
387
385
381
363
359
369
361
347
357
350
351
362
346
343
342
346
356
358
347
362
357
356
363
361
356
361
358
352
352
340
350
352
358
376
355
357
356
346
362
346
354
359
360
360
360
342
353
347
358
364
360
359
366
374
362
376
389
365
360
356
371
376
380
373
361
368
357
367
374
368
346
344
361
373
372
362
361
394
363
348
358
366
363
351
358
349
345
342
371
359
356
359
359
360
356
375
372
363
373
371
365
354
351
351
347
346
357
361
343
359
361
373
375
366
346
360
361
365
361
361
363
358
370
359
376
399
378
377
370
379
409
403
419
397
374
405
426
421
392
368
378
372
372
371
375
375
372
369
368
361
368
376
368
366
374
373
374
368
372
367
367
374
363
388
397
388
361
364
367
388
370
367
368
371
379
361
346
359
362
362
357
371
368
372
352
355
364
354
363
399
424
415
406
403
397
422
410
418
345
347
350
399
625
410
432
425
429
406
402
420
360
350
347
356
369
354
356
345
359
367
357
348
357
349
345
362
356
360
350
375
358
355
349
349
362
359
345
349
344
350
346
354
358
348
351
359
348
352
364
355
371
364
355
362
375
357
365
355
361
366
345
343
363
356
356
355
354
359
357
355
357
360
369
370
364
360
380
374
357
365
347
351
350
358
378
360
340
365
348
350
352
356
356
338
351
345
359
363
347
358
361
345
356
348
355
359
362
353
361
359
365
361
351
350
355
348
342
342
338
338
336
337
340
338
341
345
376
347
357
349
351
361
356
342
341
361
382
353
348
349
357
362
358
350
347
350
349
365
350
351
363
366
351
358
365
352
344
343
363
374
378
369
368
372
372
385
372
375
368
374
375
367
382
353
376
366
386
383
372
375
369
360
373
365
371
374
389
432
403
415
433
417
424
423
425
424
400
427
423
423
426
424
427
405
435
428
429
431
419
386
422
437
441
458
438
430
428
413
405
424
431
421
434
408
430
418
469
413
397
429
425
408
426
428
432
428
410
429
420
442
419
400
437
424
437
435
436
423
*
431
436
436
432
404
385
399
411
402
422
391
427
431
427
404
436
424
415
400
436
429
435
421
437
444
439
434
412
428
437
422
434
427
420
429
426
434
408
426
422
428
404
416
430
419
435
433
434
429
429
419
429
434
431
432
425
434
431
439
439
437
423
434
437
436
429
425
429
433
423
434
421
426
413
413
428
404
444
433
436
439
433
437
418
413
434
428
426
436
405
415
443
450
445
448
476
455
454
465
451
423
439
409
441
441
440
460
419
437
442
448
446
438
463
431
432
409
413
408
412
443
476
461
426
429
422
441
422
426
410
475
428
456
453
436
444
417
416
396
411
419
418
417
405
429
398
425
421
417
407
435
418
437
438
428
918
443
434
457
438
398
431
427
423
413
416
434
462
434
433
450
433
423
467
433
427
446
457
434
441
454
458
412
430
406
477
429
429
442
430
434
414
440
423
428
426
431
419
432
427
440
408
430
425
436
435
415
440
439
406
423
396
418
424
399
432
427
435
414
424
420
425
425
438
435
430
429
426
389
408
401
427
419
408
398
422
419
426
418
431
420
431
411
418
417
388
413
430
392
423
422
438
435
428
402
418
402
417
429
402
433
434
434
424
416
431
405
432
411
403
395
416
415
422
436
427
461
394
406
399
395
403
431
406
409
418
433
425
417
417
427
393
414
401
421
406
421
404
434
415
424
428
411
417
424
406
406
413
435
427
398
407
414
426
430
429
407
426
433
416
429
435
432
435
417
423
417
423
443
429
429
410
395
429
404
427
391
420
434
434
405
396
425
409
428
435
447
439
430
423
451
397
434
420
428
413
419
427
417
434
405
415
425
429
428
465
426
450
426
386
411
433
387
420
412
436
387
377
403
414
388
401
397
395
391
400
400
403
414
404
423
409
389
410
429
403
414
422
423
430
382
395
391
368
385
395
431
412
378
421
379
380
411
369
389
406
401
412
384
397
383
390
380
389
398
386
376
375
361
391
379
391
391
407
416
391
378
382
382
395
382
401
375
375
374
368
367
374
391
375
356
364
379
377
377
373
398
369
387
399
379
385
397
402
385
395
382
397
396
372
376
388
403
398
381
388
401
401
391
404
394
385
392
388
393
410
388
397
380
408
387
400
422
439
424
428
433
428
406
432
369
377
380
424
422
406
418
418
420
402
421
416
378
372
376
365
371
380
384
395
374
388
376
383
383
386
399
382
380
413
388
385
390
403
390
369
389
411
397
391
390
381
366
384
374
381
377
361
366
364
365
364
369
365
377
371
395
366
366
371
389
378
391
387
371
389
387
388
382
383
415
397
394
399
389
392
382
387
387
403
382
386
388
384
396
419
380
412
394
407
392
405
410
396
412
415
409
418
418
391
380
388
394
400
390
395
387
393
379
397
389
386
377
375
372
387
357
365
386
367
372
363
356
388
373
364
365
357
377
358
363
367
373
378
372
350
356
362
372
364
366
358
369
355
366
375
376
368
360
351
347
358
364
349
352
358
370
379
369
377
358
373
378
369
360
366
366
365
371
375
368
373
366
377
371
362
373
356
378
378
380
361
377
371
376
384
382
369
360
366
366
373
375
385
384
379
396
391
383
371
369
375
377
380
374
367
371
372
383
386
373
360
339
338
346
338
341
351
342
346
341
337
345
346
345
344
347
353
344
344
350
345
344
347
344
343
344
344
346
344
344
345
344
344
345
354
347
*
344
344
345
345
345
344
349
345
348
344
345
345
348
345
344
344
345
344
344
344
345
344
344
344
345
345
343
344
344
343
344
344
352
344
344
343
345
344
345
346
347
342
345
345
345
346
344
343
344
348
343
344
352
349
346
344
344
351
1173
349
344
348
344
344
345
345
346
346
343
345
344
345
345
344
344
344
343
344
350
344
344
348
347
346
358
*
342
344
349
362
352
350
348
351
344
354
354
372
378
365
366
369
376
378
369
378
372
382
384
*
378
377
381
388
401
388
391
400
427
412
399
396
393
372
347
378
345
346
372
348
344
345
345
375
375
357
350
348
351
352
345
366
357
357
354
359
349
350
356
352
348
344
345
344
344
348
345
*
358
349
346
346
345
344
347
353
354
348
345
348
352
352
348
346
345
343
343
346
341
366
342
347
343
350
344
344
350
345
345
345
344
344
346
344
343
344
345
350
343
349
344
344
345
374
364
367
345
347
348
352
345
341
345
345
348
*
347
342
345
375
359
353
342
344
344
341
344
344
341
347
345
344
338
350
345
345
346
348
348
345
347
346
341
344
344
346
339
345
343
345
339
345
342
344
341
343
344
343
340
*
341
344
344
345
340
342
346
339
338
343
342
346
338
336
336
344
344
343
339
344
343
340
339
340
340
345
339
343
342
340
353
342
346
345
344
347
337
338
335
348
338
338
341
342
342
336
339
346
340
337
336
344
336
361
338
338
336
342
339
338
339
338
347
336
338
337
337
336
339
337
337
338
337
336
337
336
344
337
339
337
336
336
337
336
337
336
336
339
338
335
337
338
339
338
352
361
360
336
342
336
357
337
337
354
336
337
346
339
337
339
336
338
337
364
337
341
338
336
336
336
339
340
335
337
339
341
375
347
341
346
339
340
338
343
346
340
355
336
352
335
335
336
337
346
338
338
348
341
337
338
340
337
336
338
339
335
343
336
339
336
345
345
340
335
341
342
337
339
337
337
336
336
341
349
349
346
336
351
342
337
340
342
340
337
337
340
348
336
339
338
338
338
342
337
344
338
344
335
340
342
335
336
336
336
338
336
336
336
336
336
336
336
336
337
335
338
336
344
336
338
335
337
340
336
337
346
335
336
336
336
339
335
340
336
350
338
336
336
337
337
338
342
335
337
342
352
337
356
356
336
336
336
336
342
338
336
336
336
355
362
357
354
364
351
335
335
338
365
353
347
383
358
383
357
357
367
335
336
340
338
337
336
338
341
337
341
339
336
342
335
335
336
346
337
337
337
337
336
336
335
340
338
336
338
338
336
341
348
336
357
345
337
340
351
342
343
336
345
337
337
337
351
353
336
336
337
336
337
338
337
337
339
336
337
336
337
336
342
335
340
336
336
338
340
335
345
344
337
338
338
346
348
359
344
341
341
351
338
339
345
338
340
336
338
335
337
335
335
340
343
336
336
335
335
336
338
336
341
338
343
337
337
337
351
337
339
338
344
339
341
341
335
340
336
340
339
341
345
337
340
336
354
342
337
341
339
336
344
349
337
339
340
341
339
345
339
337
336
339
347
340
340
347
338
344
336
335
336
338
340
338
341
336
382
337
337
347
345
365
335
354
339
336
335
335
337
341
336
339
336
338
336
337
337
336
336
339
344
336
342
335
343
342
337
335
335
338
336
336
336
337
338
335
336
339
339
339
336
338
336
336
335
336
344
339
336
338
336
347
337
338
337
335
354
350
419
339
337
346
337
337
336
336
336
335
341
337
339
336
341
335
339
338
337
336
335
337
336
339
336
336
336
336
336
338
338
336
337
336
339
342
336
338
339
336
335
336
338
335
336
338
335
336
337
336
335
338
335
336
337
338
336
346
336
336
336
336
336
336
335
337
336
336
335
335
335
336
336
337
336
336
345
337
335
339
336
344
347
335
336
335
338
336
335
335
335
335
337
336
335
335
335
338
339
341
336
337
335
335
336
335
344
343
337
337
336
336
336
337
335
335
335
336
335
335
335
335
335
335
337
343
346
335
336
336
336
337
339
336
336
336
336
339
337
336
335
337
341
337
337
345
335
336
335
335
336
335
336
335
336
336
336
336
336
337
336
361
346
369
357
365
336
336
336
337
335
335
336
354
336
343
352
366
356
348
340
336
336
336
336
336
336
338
336
335
335
336
339
336
335
336
336
335
335
335
336
335
336
335
335
336
336
336
335
341
338
336
336
335
335
335
335
335
335
335
335
335
336
335
336
335
336
340
336
336
336
336
336
336
336
336
337
336
338
336
337
335
335
335
335
336
336
335
336
335
335
335
336
339
336
336
342
336
336
336
337
336
335
335
349
335
335
335
336
335
335
335
335
338
336
335
335
335
336
337
336
336
336
336
336
337
336
335
335
335
335
335
335
336
335
335
335
335
335
335
336
336
336
341
349
336
340
343
336
337
338
335
335
335
335
336
354
336
339
340
343
335
336
335
336
336
336
336
336
336
336
336
336
336
336
335
335
336
335
335
335
335
335
335
336
337
342
335
336
335
336
336
336
341
336
336
336
336
336
336
336
335
336
342
335
335
335
336
335
335
336
335
336
335
336
337
335
336
336
337
336
336
336
336
335
335
337
336
336
337
335
336
335
337
336
335
336
342
345
340
336
336
336
339
337
336
339
335
335
335
336
335
337
335
336
337
335
337
336
336
336
336
335
336
336
336
336
336
337
336
336
342
336
335
335
339
336
336
335
379
390
393
386
401
413
406
406
410
401
401
392
392
393
384
389
385
400
393
388
405
414
411
411
399
404
389
400
394
403
407
395
404
404
408
398
401
384
412
409
414
377
387
380
387
387
390
374
386
384
391
373
361
372
356
361
370
368
354
359
360
355
366
367
366
360
369
366
366
359
366
405
413
391
415
406
416
396
421
405
405
393
379
363
369
375
368
349
362
358
363
376
378
359
358
362
370
366
369
365
367
364
363
355
357
372
363
351
360
345
342
364
352
343
342
344
355
341
336
345
344
341
394
391
399
403
397
397
395
411
413
346
357
338
355
350
346
349
340
371
348
358
351
335
346
336
335
336
336
336
337
336
336
336
336
336
335
335
335
336
336
336
335
336
336
336
336
336
337
336
335
336
335
336
338
336
339
338
342
340
336
336
336
335
337
336
335
345
335
340
336
336
336
335
336
338
337
336
347
336
336
336
337
339
335
337
345
336
338
341
335
335
339
343
350
345
340
343
353
336
343
357
354
349
343
351
353
342
377
335
345
359
352
346
341
337
352
356
347
335
346
349
365
340
336
347
336
349
351
357
357
340
337
339
336
335
349
353
355
398
391
422
430
421
432
432
410
413
386
380
395
359
390
394
407
404
355
362
369
367
336
337
341
338
336
336
336
335
336
340
335
335
337
335
338
335
335
337
337
342
336
337
336
335
336
336
335
341
336
336
336
335
338
335
336
335
335
336
335
336
336
336
336
336
336
336
335
336
335
335
336
335
335
335
335
335
335
339
336
335
336
335
336
336
336
336
336
336
336
335
335
335
359
356
360
350
341
345
353
354
353
364
360
357
352
348
347
339
347
338
345
335
336
335
335
336
336
336
336
335
335
337
336
335
336
336
336
336
336
336
335
336
335
336
336
335
345
335
335
341
336
336
336
336
335
335
336
336
339
336
336
337
336
336
335
336
335
336
337
337
336
335
335
335
336
336
335
336
339
336
336
335
336
335
336
337
336
336
336
337
336
335
337
336
335
338
339
355
336
336
336
336
335
336
336
336
335
335
338
335
336
335
336
336
336
336
336
335
335
335
336
335
341
335
335
335
336
335
336
336
336
336
338
336
339
336
335
335
335
335
336
337
335
335
337
336
335
335
335
337
336
344
341
335
335
335
335
335
644
335
335
336
335
336
336
336
336
336
336
336
336
336
335
336
336
335
336
335
335
335
335
336
335
337
335
335
339
336
337
341
342
335
335
335
348
348
336
340
341
337
337
343
350
336
337
336
336
336
335
336
335
336
335
339
335
335
340
335
335
336
335
377
337
336
336
336
335
339
336
336
336
336
336
335
335
336
335
335
336
338
336
336
336
336
337
335
336
336
335
335
340
335
336
336
339
335
336
336
337
338
336
336
335
335
335
335
335
335
337
339
337
335
336
335
336
342
345
336
336
337
337
335
335
337
337
335
336
335
336
335
337
335
337
336
336
336
336
336
343
335
340
342
338
339
351
351
337
335
336
336
337
338
336
336
335
336
338
337
335
336
335
335
337
335
337
337
336
338
336
336
336
336
337
336
335
337
337
335
335
337
336
336
336
336
336
394
336
336
335
336
335
336
336
336
335
335
336
336
336
335
335
336
335
336
336
335
335
336
341
335
335
338
335
336
338
336
335
336
337
336
336
336
335
335
340
336
337
337
335
335
336
336
336
337
336
336
336
336
335
336
337
335
335
335
335
336
335
335
336
336
336
336
336
336
338
335
335
335
335
336
335
335
335
336
343
336
337
338
336
336
336
338
335
336
335
335
335
335
335
335
336
344
335
337
338
335
336
337
335
335
337
336
335
335
335
340
336
336
336
336
337
336
336
336
338
336
339
335
336
338
339
335
337
336
335
337
336
336
336
337
339
337
335
335
335
336
336
335
336
337
336
336
337
336
336
340
336
336
335
336
347
344
337
338
338
336
340
337
337
335
336
339
336
337
336
335
338
336
337
336
335
336
335
336
336
336
337
344
367
364
365
370
365
360
357
364
365
359
361
357
365
357
363
353
352
353
382
374
362
364
355
365
361
360
361
363
365
378
370
376
363
368
363
362
366
368
363
365
362
358
355
361
348
351
360
355
365
358
353
359
365
360
355
376
353
356
368
361
365
365
345
362
361
360
372
359
356
381
364
370
366
386
379
388
380
369
373
364
371
377
381
371
356
362
352
336
335
335
335
337
335
336
335
335
336
336
336
336
335
336
338
336
335
335
337
335
335
335
335
339
335
336
338
337
335
336
345
336
339
336
335
335
335
335
337
339
336
337
335
337
337
337
338
340
336
355
348
631
344
336
338
337
337
340
370
381
336
336
338
340
340
336
336
336
336
337
336
335
336
335
337
336
339
337
337
336
335
343
350
357
348
335
339
338
335
338
336
341
340
342
339
342
358
351
337
350
364
343
342
341
340
335
348
340
337
*
*
340
340
342
336
341
336
338
336
341
335
336
336
335
340
339
336
339
338
339
337
335
340
336
337
336
337
336
337
339
338
336
336
336
340
336
336
339
337
336
338
336
336
336
335
339
336
338
335
336
339
338
335
336
336
335
336
335
336
336
336
335
343
337
352
336
336
338
336
337
335
336
336
336
338
336
336
336
337
335
336
340
335
336
338
335
339
336
335
336
336
336
336
337
337
335
339
336
343
336
342
337
336
336
336
346
339
339
346
341
338
341
338
340
345
339
336
338
335
340
335
335
337
336
339
336
341
337
337
336
336
336
336
335
337
336
336
335
350
339
339
336
348
336
336
336
338
335
335
336
335
335
335
336
337
336
336
336
335
335
336
337
336
338
335
336
335
336
336
336
336
335
336
335
337
337
337
336
336
337
336
336
335
337
336
335
345
348
338
343
371
358
371
363
340
340
347
349
352
350
347
342
356
335
336
371
353
344
335
338
338
336
337
336
336
337
335
338
336
337
347
341
345
345
342
336
343
339
337
340
336
336
342
336
341
337
338
339
339
335
338
336
336
336
336
336
336
336
341
338
336
336
335
335
335
338
335
336
339
337
336
337
337
336
337
336
336
351
337
335
341
350
342
339
337
337
335
335
336
336
335
336
336
337
337
336
337
335
335
335
335
335
335
336
335
336
347
335
337
337
338
337
343
335
335
338
337
338
335
336
336
336
335
335
336
336
335
340
337
336
336
336
336
336
337
335
335
337
336
336
353
336
337
342
337
337
336
338
336
335
336
336
335
337
340
336
336
344
336
338
336
342
336
343
349
353
342
337
341
335
336
340
352
343
336
339
337
338
*
*
342
338
337
338
340
336
336
337
335
336
335
336
336
338
336
336
336
336
336
336
336
338
336
335
335
338
335
335
336
335
336
336
335
336
341
336
336
336
338
337
336
335
336
338
340
336
349
335
335
336
338
336
338
339
340
338
338
338
345
335
340
337
337
337
337
336
336
336
337
336
338
336
338
336
337
335
335
337
335
341
336
335
337
336
336
336
337
336
336
336
336
336
336
338
336
336
336
336
337
335
336
335
335
336
336
338
335
337
336
336
336
336
335
335
336
336
336
336
335
341
341
338
338
341
338
336
336
336
336
335
336
335
335
335
336
342
336
337
349
337
336
336
337
336
336
336
335
338
335
336
335
336
338
340
337
338
337
336
338
339
337
338
336
336
340
335
335
343
337
339
336
340
335
340
335
336
336
339
336
335
339
336
338
336
338
343
336
336
336
336
336
335
336
336
337
337
336
336
336
335
338
335
335
336
335
337
336
335
337
336
336
337
343
336
336
336
336
336
339
336
338
335
335
341
345
339
336
336
336
336
340
340
336
336
336
336
335
335
339
336
336
335
336
336
337
336
340
337
337
336
344
336
336
337
335
339
336
336
337
336
339
339
340
336
337
339
338
337
336
339
337
338
336
335
337
335
344
337
336
337
336
335
338
336
336
335
337
337
337
335
336
337
337
336
336
336
336
338
336
337
337
336
337
336
337
337
339
366
336
337
335
337
339
336
335
337
337
340
336
336
336
341
341
345
335
335
342
342
336
337
338
340
346
339
337
338
337
336
336
337
337
338
337
345
336
342
342
349
338
347
338
337
336
337
337
355
341
337
336
337
336
335
340
337
336
338
337
338
339
363
375
369
349
674
352
342
337
360
335
339
358
336
342
335
337
335
337
336
337
336
336
338
336
338
336
337
337
337
336
338
335
335
337
336
335
336
337
352
371
361
362
369
359
362
365
356
362
354
335
336
342
356
365
376
365
374
370
376
369
370
357
366
360
367
366
357
355
364
368
366
366
366
373
386
384
378
374
379
361
372
394
389
390
393
384
729
398
387
391
373
356
361
361
363
356
362
361
370
361
378
337
338
344
337
336
342
349
364
355
358
380
372
368
380
379
374
357
363
367
360
347
337
335
341
338
336
337
337
336
336
335
336
338
338
338
343
349
343
353
345
340
336
336
336
339
335
337
338
337
335
335
338
344
341
341
339
356
359
347
365
358
357
347
351
356
345
336
349
336
341
341
336
336
336
343
340
357
341
340
336
346
344
341
346
352
344
340
345
341
341
355
359
337
351
342
358
356
353
347
349
342
337
336
337
340
336
336
339
336
344
348
339
351
345
346
347
339
338
338
335
337
346
358
359
366
336
361
357
338
357
339
353
355
366
349
351
370
375
362
342
356
335
336
340
366
338
338
348
345
342
340
342
340
344
339
337
336
338
336
348
337
337
336
337
342
339
338
338
336
346
341
347
336
336
337
339
336
335
337
336
337
337
336
338
344
335
338
337
336
337
343
336
336
336
337
336
335
336
337
336
336
335
343
345
335
336
336
337
336
339
336
337
336
337
337
336
335
336
338
337
338
337
341
344
337
337
338
338
341
336
341
336
337
340
337
336
337
343
338
336
339
356
338
340
340
350
342
339
336
351
363
336
357
360
341
343
345
355
343
339
338
339
338
338
339
336
345
338
340
347
339
342
337
338
338
339
341
347
339
340
344
366
354
365
337
342
350
338
342
339
339
342
350
339
339
335
343
347
338
337
336
336
347
340
352
338
339
337
337
356
337
347
337
337
335
336
342
344
343
337
336
354
350
347
348
344
345
352
351
340
345
343
341
341
339
351
350
349
346
341
343
341
339
337
338
337
345
343
357
350
365
351
338
345
360
361
349
353
341
338
340
342
338
345
341
340
342
339
342
336
337
335
335
335
337
336
336
335
337
336
340
338
351
336
345
344
342
337
336
337
358
369
357
363
360
345
345
338
337
335
336
337
340
340
337
340
348
341
341
339
346
348
338
365
335
336
347
345
337
414
343
349
348
352
338
344
346
337
367
402
338
338
367
339
338
342
344
355
351
342
343
350
337
338
348
345
354
344
345
337
337
337
337
341
341
336
336
337
340
337
336
338
339
336
336
343
337
343
337
335
338
348
341
341
338
370
338
353
354
355
372
350
345
343
342
348
356
372
352
360
356
362
335
342
337
336
339
345
345
338
348
350
348
341
347
337
347
340
340
345
341
350
344
345
352
349
350
353
342
354
364
357
337
342
349
358
343
358
349
361
339
351
343
342
350
346
345
347
340
345
350
349
347
341
341
337
341
341
339
338
335
337
335
345
337
346
338
336
336
349
342
340
342
338
338
340
348
346
345
336
338
343
406
336
335
339
341
341
336
337
345
338
338
343
347
347
338
350
353
345
340
338
346
335
336
336
343
338
347
343
339
336
339
337
336
338
342
337
336
340
336
336
339
343
336
336
335
335
352
337
337
342
336
339
337
347
354
336
342
342
338
341
338
343
342
339
342
336
336
341
338
356
352
340
338
356
366
338
336
339
353
349
352
352
358
343
353
349
382
338
336
348
340
338
341
341
336
341
335
338
336
335
334
334
335
336
338
335
335
338
337
346
337
340
336
350
342
337
370
336
347
350
339
856
836
341
339
338
341
355
352
347
347
348
340
338
343
339
348
364
337
361
361
354
355
349
336
3065
338
346
338
336
335
340
338
339
336
338
337
336
335
336
339
338
346
336
337
338
336
335
337
336
344
339
336
340
336
336
336
335
336
339
336
336
337
336
339
335
336
336
336
336
336
338
335
340
337
337
336
336
338
341
338
335
339
335
337
335
336
335
337
336
337
339
335
336
338
338
342
336
339
338
336
335
346
338
337
336
337
338
336
337
336
336
336
345
337
340
341
336
341
335
336
337
335
337
337
338
336
337
335
337
337
340
340
358
343
343
338
341
354
344
335
341
337
348
344
339
337
337
336
340
337
338
336
342
337
342
339
337
338
335
339
345
360
340
352
338
336
336
339
336
336
341
338
343
339
337
342
344
346
353
346
348
348
336
335
352
337
339
341
346
339
345
338
336
339
336
336
339
335
336
335
340
336
335
335
340
337
337
335
342
335
336
344
337
339
337
338
337
338
342
342
339
336
336
335
337
344
336
336
339
336
336
340
338
336
335
336
338
343
339
337
337
336
335
341
337
335
337
336
335
337
336
337
335
338
340
342
358
354
340
348
343
336
340
341
346
337
342
349
342
342
349
350
342
341
336
341
340
346
343
342
342
338
350
335
342
345
355
336
335
336
337
338
345
341
347
339
337
340
344
339
355
365
336
337
342
342
338
345
336
345
345
337
339
344
340
336
341
336
337
336
341
339
337
338
342
337
342
341
341
343
340
337
341
339
336
356
341
338
339
342
336
337
336
337
336
342
338
338
341
338
336
336
336
345
339
345
340
336
339
338
335
341
338
335
337
336
336
335
336
336
335
336
336
337
336
338
336
345
337
368
335
363
342
340
361
335
335
341
335
341
341
336
339
341
337
338
343
336
337
345
340
339
344
354
341
338
334
334
337
341
350
348
336
334
335
341
346
353
336
335
335
334
336
340
334
345
338
337
339
341
337
345
355
345
355
358
335
350
338
336
337
334
336
335
334
339
334
334
340
335
345
349
381
354
365
339
366
346
335
334
344
337
335
350
341
343
343
347
347
362
345
359
360
356
386
380
350
359
343
375
354
345
358
346
353
364
367
355
362
369
*
367
355
371
338
347
357
362
335
351
349
340
354
335
354
338
353
344
361
352
351
342
337
348
341
364
359
357
350
338
336
342
366
361
352
368
345
367
361
406
366
371
358
357
341
340
378
360
349
376
337
359
366
371
348
374
349
350
369
334
345
341
345
351
361
334
352
338
340
334
345
345
338
344
334
340
336
355
361
346
364
334
336
338
340
342
345
344
338
343
350
349
351
339
355
334
336
340
349
350
353
356
348
361
347
349
343
344
354
337
338
338
342
348
344
343
344
357
368
376
352
374
360
363
388
379
385
369
347
356
387
358
376
386
392
350
368
361
364
384
360
370
358
364
357
368
365
357
336
375
353
348
340
347
371
383
355
362
363
337
350
348
353
350
351
357
379
371
367
359
360
364
346
356
364
338
341
338
342
338
338
343
335
337
337
345
336
337
340
338
345
335
348
367
357
357
335
338
336
342
338
344
354
354
353
352
336
339
351
351
347
342
378
345
345
353
358
343
339
348
347
343
343
355
362
344
355
352
370
364
356
351
349
339
350
359
366
400
367
378
372
366
394
374
377
368
346
346
343
350
337
337
336
336
336
338
340
335
335
335
338
343
341
340
356
342
343
339
346
356
363
352
356
339
349
357
349
350
341
343
345
351
336
356
340
361
351
345
342
385
363
356
343
348
354
340
348
340
352
342
345
364
354
387
359
385
364
401
359
374
374
361
354
347
358
359
365
339
393
358
357
430
366
360
355
349
354
396
335
345
385
367
379
353
354
343
361
350
360
399
351
357
363
343
336
349
387
356
348
337
336
369
341
337
335
336
333
335
339
341
336
340
354
338
339
371
343
334
336
336
351
338
344
345
364
336
348
348
345
340
368
342
346
340
367
348
337
347
341
339
334
336
334
338
336
334
336
335
337
334
334
336
336
334
337
334
333
334
334
333
334
348
347
340
339
337
339
335
333
335
352
334
333
336
334
337
334
338
334
339
338
336
337
343
335
339
334
336
333
340
334
334
334
345
334
342
346
336
358
355
334
346
349
340
343
350
343
357
343
337
357
335
335
345
343
344
344
352
340
338
336
364
339
334
340
339
334
343
349
356
340
342
336
338
339
337
334
345
335
335
338
335
346
341
338
334
368
359
342
366
338
346
338
362
342
341
345
343
354
347
338
341
340
350
354
356
342
335
357
335
343
337
350
334
338
334
347
334
333
340
351
335
335
364
353
361
338
331
336
331
351
336
335
336
336
337
335
337
335
336
337
337
336
338
340
349
350
352
348
340
336
336
340
337
336
340
339
339
337
338
337
345
338
335
341
352
339
341
353
343
354
352
338
342
337
337
339
337
336
338
335
337
335
336
336
339
337
335
340
357
344
337
344
336
340
336
336
337
355
336
338
356
336
339
343
351
344
345
347
339
358
352
336
345
341
342
335
343
339
335
337
356
337
337
336
344
338
336
336
339
339
336
336
336
337
336
335
344
339
335
335
340
336
335
338
338
337
336
336
338
347
336
335
350
343
341
338
343
339
341
335
335
336
339
339
337
337
337
340
336
338
348
343
336
336
336
338
338
337
336
336
339
348
336
352
339
336
337
353
336
335
335
336
337
335
336
336
342
337
336
339
337
350
337
343
358
344
350
340
367
339
342
336
337
335
719
337
340
357
354
351
355
350
349
374
345
356
355
365
337
336
355
338
372
357
347
350
340
336
344
337
336
337
340
335
335
969
342
336
338
344
346
346
363
338
341
338
337
338
336
337
341
337
341
340
337
348
348
359
339
339
340
340
340
363
372
348
344
344
340
336
337
339
336
342
345
337
335
336
335
337
336
336
336
341
339
339
337
339
336
352
336
397
354
361
336
338
338
338
336
349
338
345
352
347
350
337
343
342
336
353
351
347
348
347
367
336
344
377
337
349
356
347
351
344
341
358
339
343
354
338
346
340
352
367
343
454
355
360
371
346
362
351
340
346
364
343
349
350
348
351
363
366
361
375
348
342
352
339
367
389
366
367
344
349
355
342
351
344
340
360
358
360
357
355
361
354
344
365
361
358
370
354
366
371
368
351
365
354
360
357
365
368
362
338
373
336
336
341
347
338
346
343
337
337
340
338
339
340
348
345
343
337
343
336
335
341
335
342
342
345
347
357
354
392
356
388
397
370
341
353
357
359
342
339
355
348
336
343
337
338
336
349
341
339
343
351
340
339
335
337
339
340
343
336
338
335
335
336
335
344
337
336
343
350
339
338
339
335
352
337
337
341
369
348
337
335
344
335
340
336
337
347
338
340
335
337
343
335
336
340
336
336
337
343
343
338
337
342
337
339
344
352
349
350
352
338
337
337
339
339
340
338
336
336
337
355
338
336
336
345
353
339
340
344
338
337
337
343
337
338
336
335
336
337
338
337
338
338
342
346
335
337
338
336
337
336
336
338
337
338
337
351
360
338
339
342
336
337
336
337
336
336
337
335
337
336
335
349
343
337
335
339
336
341
342
336
339
335
340
337
347
357
358
348
365
361
341
350
343
337
356
340
348
354
344
338
347
347
337
339
337
335
335
337
336
338
340
336
337
343
344
336
336
338
341
339
345
349
337
345
338
337
338
380
357
381
379
372
345
352
337
340
350
341
347
339
349
342
337
338
338
338
338
336
337
335
343
336
339
336
335
338
335
350
338
335
336
337
337
343
335
339
340
335
337
338
339
336
338
342
337
340
342
341
339
339
337
347
388
337
337
338
336
344
337
336
336
338
346
336
335
336
340
338
337
344
341
343
345
338
335
339
335
337
337
335
339
336
336
336
336
338
343
340
337
347
341
336
344
336
346
345
342
344
355
339
336
363
358
336
350
336
391
362
339
339
337
353
340
345
341
344
338
335
340
342
348
336
336
346
338
336
336
338
337
336
339
337
337
344
336
335
335
335
339
350
336
335
338
337
337
340
361
339
338
930
926
336
336
356
336
337
336
339
335
335
336
336
336
335
371
*
931
336
336
339
336
336
336
336
336
336
336
337
336
496
766
813
335
335
335
335
344
335
336
341
341
336
335
337
336
336
340
336
336
336
337
336
336
348
336
337
336
335
337
337
336
338
337
338
336
337
336
337
337
336
345
339
338
338
345
346
336
336
337
336
337
335
337
335
335
336
344
342
335
342
335
336
342
338
340
338
336
335
336
351
340
336
336
338
335
336
342
336
337
336
337
337
335
335
339
335
335
335
336
336
335
335
337
337
336
367
336
335
339
335
337
336
335
335
336
335
336
336
344
343
345
337
360
351
848
337
337
336
337
338
338
337
335
339
336
335
359
356
343
346
345
335
337
347
338
337
339
339
337
337
341
339
345
356
393
338
336
353
335
339
337
336
336
335
337
336
336
335
337
335
336
338
336
335
335
335
335
336
360
337
336
335
335
335
335
335
335
335
337
335
337
337
336
335
341
336
336
336
336
336
338
338
336
337
335
335
338
350
335
335
337
336
341
337
339
340
337
350
347
349
337
363
357
355
349
349
366
364
337
354
348
346
353
344
335
361
357
345
356
336
354
349
367
347
359
353
347
347
352
350
336
336
335
337
336
335
335
336
335
337
337
335
336
336
338
338
336
335
338
338
340
347
352
359
348
346
338
355
349
336
344
341
366
380
377
357
370
384
335
336
343
348
351
357
359
342
339
340
347
337
338
336
337
345
335
337
341
336
343
346
356
337
355
344
350
337
339
341
358
348
342
336
337
338
335
345
341
340
335
335
346
336
335
345
336
339
342
341
337
339
336
337
350
363
337
338
336
336
336
336
338
359
339
336
357
443
348
357
348
350
351
350
363
351
355
351
348
342
339
345
340
341
338
335
338
339
336
335
345
336
338
336
336
339
336
336
336
337
339
336
338
335
337
336
350
335
336
642
352
349
357
335
338
336
340
340
338
337
349
336
352
341
338
340
336
342
346
338
343
345
340
335
346
338
338
337
336
336
336
335
336
335
340
337
336
336
338
346
337
350
335
351
335
344
337
336
335
344
349
351
352
348
343
343
347
344
346
339
356
351
343
345
358
340
348
353
338
339
335
335
335
336
339
339
368
340
336
336
337
340
338
336
353
337
770
337
341
335
335
337
340
345
336
339
340
347
347
347
350
348
348
364
339
336
347
336
354
362
395
342
382
402
340
369
359
378
360
354
366
347
359
338
357
350
380
340
344
337
336
346
342
346
355
343
353
335
349
347
358
364
378
357
363
406
380
378
395
362
368
397
368
365
350
355
354
337
354
342
354
357
364
364
365
376
375
351
369
364
336
360
372
384
346
335
370
370
402
363
375
387
357
362
364
342
382
360
346
339
351
367
348
336
341
348
339
338
336
338
340
340
352
359
339
337
335
336
339
349
338
362
390
388
352
393
371
361
346
348
358
370
400
347
342
363
352
363
335
338
355
368
375
363
358
355
365
347
349
356
336
335
347
340
339
336
337
336
341
336
349
346
352
336
336
335
335
339
336
338
338
336
349
341
353
359
369
393
337
353
395
389
385
396
398
401
395
382
379
341
358
345
377
397
407
381
343
362
372
345
372
354
348
364
360
362
346
361
343
390
353
367
335
431
353
372
373
405
342
343
366
342
378
397
390
381
377
368
366
374
405
410
396
373
365
354
355
373
390
374
372
361
361
347
351
376
386
354
347
344
381
354
359
349
373
359
358
352
374
344
343
360
358
359
357
408
379
351
346
376
364
342
350
368
346
348
354
377
350
420
383
352
350
346
345
335
337
343
350
340
344
352
352
343
354
357
336
336
348
352
337
360
350
358
337
378
371
367
360
345
341
335
336
336
336
340
337
338
339
348
338
337
347
336
336
361
342
353
354
381
345
339
388
351
354
349
351
342
350
367
369
347
341
336
336
340
336
353
335
339
337
344
335
358
340
337
337
337
338
348
359
363
343
358
352
341
341
343
360
363
381
370
377
364
365
378
373
353
348
365
359
353
379
359
368
353
358
344
365
348
355
344
336
361
343
338
339
349
357
349
343
353
369
344
340
351
363
340
377
364
336
335
343
340
338
340
346
337
336
341
337
341
338
335
336
337
338
344
335
335
336
345
337
342
342
344
343
378
374
373
355
339
340
337
349
337
339
351
342
352
368
342
345
337
349
358
370
345
349
343
337
356
344
342
335
336
357
359
342
345
347
347
345
378
336
369
337
338
340
341
337
336
337
337
341
338
336
363
481
339
345
380
336
360
371
341
366
345
336
353
347
364
373
350
376
359
377
340
378
385
340
337
340
338
337
335
336
336
340
340
342
335
335
336
337
338
335
335
338
335
337
335
337
335
337
340
336
336
340
336
337
338
342
336
343
335
335
335
335
335
335
336
335
336
335
336
337
342
353
349
353
335
336
335
336
349
336
335
336
335
337
336
341
350
337
335
336
338
342
337
337
336
335
335
336
335
335
339
342
335
340
339
335
338
337
340
336
336
354
337
336
342
347
342
341
336
335
336
337
336
336
336
335
335
336
336
336
336
336
339
344
335
338
336
336
335
336
338
335
335
343
341
344
338
336
336
336
339
355
351
369
340
349
344
344
340
339
343
343
373
362
373
364
375
388
363
360
363
353
353
356
350
355
338
347
335
340
337
341
341
335
337
354
344
338
338
348
351
336
336
338
336
336
335
336
335
337
345
335
336
335
336
336
336
336
338
341
346
344
352
352
360
358
356
356
354
359
350
365
352
336
338
336
336
335
336
337
336
338
336
337
335
337
338
338
335
338
337
338
339
341
337
343
339
337
337
343
336
337
336
336
336
336
335
336
337
342
343
346
343
338
352
340
339
344
340
336
337
334
335
338
338
341
340
343
336
335
338
345
344
336
335
348
338
342
338
337
341
337
337
335
335
335
338
335
337
336
335
336
336
336
337
335
336
336
336
336
337
335
336
336
335
341
341
337
336
336
336
335
336
336
337
336
336
336
343
336
336
335
336
337
336
344
339
336
336
335
337
336
336
336
339
336
337
348
351
342
343
347
357
399
360
355
353
343
340
336
345
341
349
374
352
346
361
356
341
345
340
343
337
337
335
335
335
338
337
336
336
340
335
336
335
338
336
340
342
337
336
336
335
336
335
335
337
336
339
337
336
335
335
335
336
335
335
336
335
364
337
336
336
341
335
337
335
335
337
344
335
336
348
341
348
335
345
336
339
339
336
367
344
344
335
345
336
337
336
335
336
344
336
336
340
365
339
346
337
341
346
342
347
339
340
336
339
357
338
336
338
346
337
340
338
345
340
337
336
337
337
342
338
336
349
351
335
343
336
342
350
342
340
347
342
340
358
345
340
347
361
352
338
340
344
355
351
352
347
340
361
343
357
371
342
353
346
336
341
336
339
341
338
338
340
338
335
335
338
342
346
337
343
338
350
343
338
348
342
337
337
361
*
*
338
344
343
339
339
355
343
336
336
336
338
339
343
338
340
346
349
355
349
351
336
346
358
343
351
349
338
340
348
346
340
350
352
377
343
362
347
341
338
344
353
388
348
359
348
341
342
356
356
347
353
347
447
362
358
364
367
343
350
349
347
357
374
365
363
360
361
363
353
376
343
336
346
346
343
360
364
360
360
365
352
1331
340
356
354
353
351
347
341
343
346
344
347
351
345
342
339
342
347
353
346
352
353
340
355
342
343
355
347
357
353
344
344
350
341
349
342
344
375
339
648
337
338
338
338
338
338
342
356
344
346
350
354
356
365
353
359
369
364
357
358
355
342
366
357
339
351
345
338
335
335
336
336
337
342
336
336
336
336
337
335
335
336
335
335
336
337
336
339
344
335
340
336
336
336
335
335
342
337
339
342
351
341
337
336
337
337
338
340
361
336
337
336
336
337
338
336
337
341
345
344
337
352
361
350
336
340
337
344
342
336
336
336
341
335
336
335
345
340
339
338
336
335
337
337
335
340
335
339
336
345
336
336
338
347
338
341
347
366
348
373
374
372
355
363
347
341
390
372
367
364
362
359
359
365
357
360
363
386
369
366
367
389
382
373
370
377
346
358
352
363
348
345
350
363
389
348
343
341
340
350
353
343
342
350
358
354
347
350
349
344
363
365
372
393
360
362
342
339
355
344
345
348
343
350
350
350
353
355
359
345
360
357
352
343
343
357
356
357
354
342
367
351
355
348
340
343
337
344
344
357
387
358
358
350
349
358
356
346
356
359
364
351
343
352
341
346
358
336
355
349
337
345
337
339
335
336
342
342
355
352
354
351
358
339
347
346
345
344
367
350
360
336
346
347
349
368
351
360
358
352
372
344
346
336
336
338
335
336
335
337
335
338
336
339
337
342
337
338
338
342
337
335
336
335
336
338
340
340
336
356
336
337
335
336
341
338
341
341
342
336
336
343
337
338
339
348
336
352
338
336
340
337
336
337
336
338
345
345
360
346
346
346
343
351
352
340
350
350
346
341
347
342
344
337
339
341
338
362
364
357
344
348
347
356
346
365
335
353
340
336
337
336
*
*
335
335
336
335
335
336
337
338
337
340
335
341
335
335
338
346
342
338
340
336
339
337
336
338
339
344
340
351
337
348
338
346
347
336
343
338
340
336
340
336
349
340
337
343
335
336
346
342
337
340
347
338
336
349
353
336
340
348
338
344
337
344
336
339
363
359
355
349
339
346
362
358
353
373
352
344
351
348
342
335
338
337
339
341
336
360
342
337
335
349
342
357
336
337
352
341
348
345
340
338
354
345
341
341
343
336
347
335
341
338
337
344
349
345
339
338
348
344
339
341
339
336
351
337
337
341
336
339
341
336
337
342
338
337
339
340
335
375
339
360
336
346
339
385
368
361
356
353
365
336
339
340
341
345
348
351
360
359
337
343
360
358
346
361
347
341
346
344
348
365
336
352
336
343
336
337
335
345
342
340
337
335
340
365
347
341
342
352
337
340
340
354
339
337
344
337
345
344
338
343
341
356
340
340
348
377
375
363
358
350
381
384
365
357
357
352
337
341
340
341
338
337
350
338
336
337
337
355
347
337
348
360
363
349
360
362
371
350
351
364
348
343
346
352
364
388
392
378
390
399
369
399
388
373
377
369
344
339
338
336
338
335
353
346
336
338
348
338
339
338
337
337
335
337
337
339
336
335
340
336
352
344
338
336
337
354
340
345
339
336
336
341
335
342
336
342
335
355
350
336
335
336
346
338
336
341
336
336
336
338
338
336
335
335
336
336
337
335
339
336
338
342
337
346
341
347
345
360
336
335
351
339
341
343
336
336
343
341
338
337
337
335
335
337
337
339
337
338
336
340
336
335
336
337
357
335
350
338
358
337
335
336
336
337
337
335
336
336
335
343
338
335
335
335
336
338
335
335
336
335
336
335
336
336
336
340
341
335
335
335
335
335
342
335
341
335
338
337
340
338
336
340
336
336
342
338
336
337
337
338
335
337
338
356
335
336
336
338
337
336
336
336
336
336
336
341
337
337
336
335
339
335
335
338
336
335
337
338
336
336
337
336
337
337
341
335
335
338
336
336
339
338
339
338
339
336
336
336
336
336
335
346
345
337
336
336
335
340
374
342
335
340
335
336
337
336
338
336
337
337
340
335
336
337
339
335
335
336
335
339
336
336
335
336
336
338
338
339
337
336
339
335
336
338
335
337
335
337
335
335
335
345
335
336
335
335
336
339
342
336
336
340
336
335
336
352
335
336
336
347
336
341
338
335
346
339
351
339
339
338
363
346
344
351
335
351
335
336
337
338
346
337
387
353
346
338
349
345
338
354
344
351
335
361
344
335
335
337
335
335
335
336
335
336
336
336
336
336
336
336
347
335
335
335
342
339
336
340
335
337
337
336
336
335
336
336
336
336
336
336
336
336
337
335
336
335
335
335
336
335
335
340
336
336
337
338
336
336
337
347
345
335
336
350
337
337
335
336
336
337
336
335
340
338
335
338
336
336
337
336
335
335
339
338
335
335
339
336
340
338
337
337
336
335
338
336
336
335
336
336
336
337
338
336
336
335
335
335
336
335
338
336
337
335
335
336
343
335
336
336
336
335
336
336
337
340
338
346
337
345
337
336
336
335
336
336
340
335
343
335
336
342
336
335
337
336
336
336
336
336
338
336
337
337
337
338
341
335
336
336
336
335
335
336
336
336
336
336
338
336
336
354
336
338
337
337
336
336
337
450
338
335
337
336
337
335
335
339
337
335
335
336
335
335
336
336
337
832
336
336
337
336
341
336
337
337
340
335
336
337
335
337
335
335
341
338
349
335
342
337
339
338
337
337
337
336
336
337
338
335
335
335
336
338
335
335
336
336
337
336
337
336
336
336
336
337
335
336
336
336
336
336
335
335
338
337
335
336
338
335
335
337
337
336
337
339
338
340
340
343
337
337
339
341
336
338
336
340
335
336
336
335
336
339
336
339
340
339
339
336
336
336
339
346
337
337
337
339
337
337
337
335
336
335
335
338
349
335
335
335
336
335
337
336
335
338
337
336
336
337
336
337
338
338
337
335
338
338
335
335
335
336
337
335
336
337
336
337
335
340
339
343
335
336
336
337
336
337
335
339
336
336
335
335
335
335
336
336
337
336
335
338
336
345
341
336
336
336
336
336
336
337
335
337
340
340
337
336
337
343
335
337
335
335
336
336
336
337
336
335
338
336
337
336
336
336
335
335
337
335
335
335
335
340
336
340
336
339
335
336
336
335
340
336
338
336
342
336
336
336
336
335
336
337
335
337
335
335
337
336
339
335
336
337
336
336
351
338
348
336
338
337
350
337
338
340
335
344
*
338
336
335
335
337
337
337
335
335
336
336
335
338
339
341
336
343
337
337
337
335
335
338
335
335
339
337
335
336
336
336
335
339
336
337
341
335
337
336
337
336
338
335
335
335
335
337
335
336
336
335
336
336
345
336
339
336
336
337
336
338
336
345
335
339
337
335
336
337
335
335
338
341
335
343
340
335
335
335
340
335
338
336
337
339
339
337
336
337
337
337
338
335
348
338
337
336
336
338
336
336
336
336
336
336
336
335
336
339
341
336
337
336
339
335
335
336
337
335
336
337
335
336
350
339
336
336
335
341
336
337
338
335
340
336
337
337
336
335
335
335
348
335
335
337
336
337
335
335
339
339
341
340
339
336
346
336
343
337
336
337
336
338
336
337
339
335
336
335
507
337
336
337
336
335
336
338
336
335
336
336
335
340
336
337
335
335
336
335
335
335
335
335
336
335
335
336
335
336
336
335
337
336
336
336
337
336
335
337
337
336
335
335
337
335
335
335
341
337
339
336
338
338
340
336
335
336
337
336
337
336
338
339
338
340
337
338
336
336
335
335
335
335
335
335
335
335
336
337
335
337
336
337
335
336
336
336
338
336
339
335
335
337
340
335
335
335
335
335
335
335
336
336
337
335
340
338
336
335
336
335
336
337
336
336
336
335
339
335
335
335
339
336
342
335
336
337
335
337
346
339
336
336
337
337
338
335
336
335
336
336
336
335
335
335
336
335
336
336
336
338
336
341
336
336
340
342
335
336
336
337
336
336
335
335
336
335
338
336
337
336
344
336
336
336
344
342
335
341
339
337
337
336
335
337
335
336
335
335
336
335
336
341
335
336
335
335
335
334
335
334
334
334
335
336
338
337
336
335
335
335
335
335
336
335
335
335
335
335
335
335
335
336
336
335
337
336
336
337
336
336
335
335
335
335
335
335
336
335
335
1109
343
343
337
336
340
336
335
335
337
336
336
337
336
335
338
335
336
335
341
335
339
336
335
335
337
336
335
335
335
335
335
336
335
338
342
336
336
337
335
340
335
335
336
335
336
336
335
337
337
335
336
336
336
336
336
335
336
335
335
335
349
335
336
336
335
335
335
336
336
337
340
335
337
336
337
336
335
335
337
335
337
335
336
342
335
335
335
336
335
337
336
336
336
335
344
335
336
335
336
336
335
335
335
335
335
335
335
336
335
336
336
336
335
337
336
336
336
336
344
336
335
336
338
340
342
336
336
336
335
336
338
336
337
336
346
336
338
337
335
336
336
335
339
337
336
337
336
342
337
336
337
336
338
335
336
335
336
337
338
335
335
335
335
337
335
335
335
336
335
335
335
335
336
338
336
336
336
337
336
337
335
340
335
339
335
338
335
335
339
337
337
335
334
334
335
335
335
335
336
340
335
338
335
335
334
336
337
336
334
335
335
334
334
336
334
334
336
335
334
335
336
337
334
336
335
342
333
333
333
337
356
339
333
338
334
338
338
339
335
334
335
338
334
337
334
337
336
336
334
334
345
339
336
341
334
340
337
337
334
334
334
336
334
333
333
334
334
334
334
334
334
335
333
334
334
335
335
334
334
334
334
334
334
335
339
339
335
333
334
334
333
334
334
337
334
335
334
340
337
334
334
334
334
335
335
339
333
337
333
339
334
336
334
333
334
334
334
334
341
334
336
334
335
334
335
334
335
346
334
333
334
333
333
335
335
334
334
334
334
337
335
335
334
334
334
339
334
335
334
335
333
333
339
337
333
333
335
338
336
336
334
334
334
334
335
334
334
336
335
333
336
334
334
333
334
339
333
333
334
334
334
334
333
336
334
334
334
334
334
334
333
333
334
333
334
333
333
334
333
334
333
334
334
335
334
334
334
334
339
334
334
333
343
334
342
333
334
343
334
334
333
333
334
333
334
334
335
334
334
334
334
334
336
333
333
333
333
335
333
334
333
334
335
334
334
342
334
334
335
336
334
335
334
334
333
334
333
333
333
333
333
335
337
333
335
333
334
334
334
334
334
334
334
334
333
335
334
333
333
334
334
333
334
337
334
335
333
335
335
335
334
335
334
334
334
334
333
334
333
334
337
334
333
334
336
334
334
334
334
335
334
334
334
334
334
334
334
334
333
333
333
335
334
333
334
333
336
334
334
335
335
337
334
334
335
334
335
334
336
334
333
337
336
335
334
333
334
333
334
335
333
334
337
337
339
337
339
339
340
336
336
333
333
333
336
338
338
335
334
334
333
337
334
335
334
334
334
335
334
334
334
334
334
335
334
335
333
333
335
333
334
334
334
335
334
336
335
334
334
334
334
333
333
334
333
336
335
334
333
335
335
336
335
337
338
335
337
335
337
336
336
336
335
336
335
339
336
335
335
335
338
335
335
341
337
337
336
336
341
337
335
336
335
335
336
335
335
335
335
335
337
340
335
336
336
336
336
335
336
335
341
336
336
335
335
336
337
335
342
339
343
346
336
336
337
336
336
335
335
336
336
336
337
335
335
335
335
337
335
335
336
335
335
336
336
335
336
336
337
336
336
336
336
337
334
335
335
335
335
335
339
336
335
335
336
336
335
335
335
336
335
336
336
336
336
337
336
337
335
335
337
335
336
336
335
338
336
337
339
336
336
336
336
337
336
336
335
335
335
335
335
335
336
335
335
335
335
335
336
335
337
336
336
343
335
338
336
335
336
336
337
335
337
335
335
338
340
337
336
335
337
336
336
335
337
337
335
335
335
336
336
335
352
344
338
337
339
338
335
341
338
336
336
336
335
340
337
335
335
336
337
336
336
338
335
336
336
335
335
337
335
337
335
336
336
344
337
337
335
335
335
335
345
335
335
335
338
335
335
335
335
335
335
336
336
341
336
340
338
335
335
335
335
335
335
336
335
340
335
336
335
337
335
336
335
336
336
337
335
335
342
335
335
335
340
338
335
338
336
336
336
337
336
336
337
336
336
336
336
336
335
335
337
335
336
335
338
335
337
336
335
335
335
337
338
336
338
338
339
336
335
335
335
335
335
336
335
335
339
335
335
335
342
336
335
340
336
336
336
336
337
335
335
335
335
335
338
337
336
342
340
336
336
337
336
338
335
338
337
336
335
335
335
338
335
335
335
338
335
335
336
336
336
335
336
336
336
335
336
336
338
336
335
335
335
335
337
335
336
336
335
336
338
336
336
337
336
335
338
336
336
337
335
335
335
335
335
335
335
335
336
336
336
343
336
338
339
336
336
336
336
335
337
369
336
336
335
335
335
335
335
335
335
335
336
335
336
334
334
337
334
336
337
335
336
336
336
335
335
336
335
335
336
335
335
335
338
336
336
336
335
336
336
335
335
335
335
335
336
335
335
335
335
336
336
335
342
336
341
336
335
337
336
335
335
335
336
335
335
335
335
335
335
337
336
335
335
335
335
336
336
336
336
334
340
337
336
335
337
335
336
335
335
337
335
337
339
337
336
338
335
335
336
336
335
335
339
335
335
335
336
335
336
339
337
335
336
335
335
336
338
336
337
336
337
335
336
335
335
337
337
337
337
335
335
336
338
341
335
336
336
336
336
335
335
336
340
335
335
335
337
336
335
335
335
337
337
335
335
336
339
336
336
336
336
335
335
335
336
336
335
335
336
336
335
335
336
335
337
335
337
336
336
335
335
337
335
335
335
335
336
336
337
336
336
335
336
335
335
335
336
336
336
335
337
335
335
335
335
336
336
335
335
336
336
337
335
336
336
337
336
336
336
341
335
334
333
333
334
334
334
334
334
334
337
335
334
334
334
334
334
335
337
333
334
334
335
333
336
336
334
334
334
334
335
336
334
336
338
334
335
334
336
334
335
335
333
333
334
333
334
334
334
335
333
334
334
336
334
334
334
335
335
333
333
333
334
334
336
334
333
334
334
334
338
334
334
336
334
335
335
334
338
333
334
333
335
333
333
335
333
333
334
335
334
334
337
334
334
334
334
336
335
335
333
334
337
334
342
333
334
334
334
334
335
340
334
334
335
334
335
337
337
335
334
333
335
334
334
335
334
334
336
335
340
334
336
335
357
349
349
347
341
339
336
333
339
341
334
337
335
334
338
334
338
334
337
335
335
338
338
334
335
334
340
336
333
336
340
360
339
333
339
339
338
334
338
335
335
334
334
336
335
335
335
335
335
337
339
336
336
334
342
335
338
334
335
335
336
338
336
336
337
337
334
335
334
333
337
334
334
334
334
341
336
335
337
336
336
335
334
334
337
334
338
334
334
338
334
335
334
335
334
340
334
334
334
334
338
335
334
334
334
334
335
335
336
335
333
334
335
335
334
333
333
335
334
340
339
335
338
338
335
334
337
334
337
333
334
333
333
336
335
338
334
334
336
333
334
335
335
335
335
334
334
334
334
339
334
333
333
333
339
334
334
334
334
333
334
337
341
337
335
334
334
334
344
334
339
339
333
336
333
334
339
334
334
334
333
334
333
344
337
337
340
334
335
342
333
334
333
334
334
333
333
336
334
333
334
335
343
334
334
334
335
334
336
334
334
334
333
333
333
334
334
334
334
334
334
334
334
335
336
334
334
334
334
353
334
333
333
333
334
335
333
333
334
335
334
334
334
334
334
334
335
334
334
334
335
334
672
334
333
333
333
333
334
333
334
334
334
334
334
334
334
334
334
334
334
335
334
333
333
333
333
334
334
339
334
334
338
335
333
339
334
334
334
334
334
334
334
334
334
333
334
333
334
334
333
334
334
336
334
334
334
334
334
335
334
334
336
334
334
333
339
333
336
334
334
338
334
335
336
334
334
334
334
334
334
335
335
336
334
335
333
334
333
333
333
334
335
334
337
336
334
335
335
334
334
335
340
334
334
335
334
333
333
335
333
334
334
336
333
334
333
334
339
336
337
336
335
334
336
337
334
334
335
333
339
336
338
333
334
334
334
337
334
335
335
335
334
335
334
334
352
335
334
335
334
334
341
340
342
335
336
334
339
342
374
391
338
337
350
341
342
355
377
344
364
346
395
336
360
341
344
349
357
345
349
438
349
397
339
341
382
441
400
377
412
339
395
470
350
352
363
365
344
345
391
349
336
346
367
354
376
358
347
341
351
335
339
334
335
333
334
334
335
334
335
336
334
334
337
334
336
335
335
336
334
334
336
334
334
334
335
334
348
335
335
334
341
338
339
338
334
340
349
334
334
336
335
335
344
334
342
348
334
339
333
336
334
336
334
337
335
350
339
338
334
334
335
334
345
357
336
334
336
336
338
353
339
345
335
344
363
336
335
335
334
338
338
343
341
345
353
356
352
359
369
401
413
394
403
369
348
347
369
376
393
360
340
364
337
334
344
340
361
354
336
340
334
349
349
337
349
336
334
340
368
358
381
350
385
359
357
358
360
356
358
353
393
385
393
379
379
360
389
334
340
339
353
356
347
339
359
358
339
376
367
340
349
338
366
341
338
338
340
342
336
334
335
334
337
335
335
334
341
335
341
339
345
336
339
339
337
334
333
345
335
342
341
338
350
354
336
334
339
335
342
348
339
334
340
343
669
353
350
345
341
363
350
337
340
343
343
334
347
337
343
337
335
337
335
336
342
337
335
334
334
336
338
336
341
343
340
347
347
336
340
337
338
335
337
336
346
334
339
341
337
336
337
356
343
338
337
341
343
337
341
335
354
339
339
338
335
338
341
336
349
337
336
367
341
339
342
347
336
350
344
342
358
341
347
350
351
389
405
384
392
374
384
354
339
337
366
337
341
340
340
336
362
339
338
336
338
337
350
358
336
354
362
355
343
342
344
351
341
362
374
364
341
345
338
342
344
337
366
344
350
339
340
348
347
337
350
336
336
340
336
346
341
360
366
341
373
355
348
352
391
338
346
346
352
354
363
365
340
339
356
342
353
343
400
344
359
343
337
343
343
348
337
337
337
337
341
339
366
343
351
342
351
355
364
352
337
371
356
373
353
388
368
381
339
377
378
342
390
337
355
354
355
346
362
347
340
338
341
392
351
351
347
339
398
389
401
397
394
383
485
397
373
355
394
373
358
475
419
370
385
356
454
355
352
362
364
387
*
377
384
358
390
374
343
366
443
390
356
376
389
355
380
372
335
356
366
361
392
436
413
375
423
372
390
353
357
357
378
366
343
361
352
398
400
422
390
410
369
484
362
384
365
351
402
470
381
362
352
365
414
351
393
445
342
358
368
356
370
371
473
347
413
352
340
360
356
347
353
421
362
345
380
349
372
*
366
342
414
388
466
459
448
408
411
397
406
388
429
372
374
426
386
370
362
394
348
400
365
376
402
416
382
357
428
415
476
408
408
425
391
436
473
417
401
*
926
490
617
930
381
388
415
379
382
384
406
377
392
377
429
379
357
403
390
450
360
458
377
364
431
377
920
432
371
356
356
336
337
343
358
401
346
351
341
355
365
366
359
386
351
382
380
361
365
368
344
386
359
354
358
376
351
352
342
363
345
341
367
343
378
372
358
407
408
407
439
357
410
361
363
379
376
360
359
383
371
394
371
347
364
365
349
360
369
389
383
373
376
391
402
434
401
401
416
446
423
387
387
356
416
439
382
427
377
371
466
357
369
427
386
446
414
369
433
376
403
375
355
451
408
448
454
426
437
414
454
*
452
422
478
354
400
375
404
360
385
344
335
420
371
351
406
346
391
366
358
356
347
355
408
345
350
350
401
339
345
394
366
358
353
371
358
343
351
352
347
359
483
907
364
368
354
374
381
365
394
350
350
384
373
369
358
376
360
406
372
358
388
367
397
347
382
393
379
382
352
360
365
388
355
367
350
391
372
361
343
366
362
386
369
382
350
391
385
376
386
367
386
369
386
410
364
383
367
366
390
340
367
358
357
373
397
387
380
379
387
365
370
367
362
400
409
379
365
382
393
407
403
373
368
369
367
378
412
410
423
406
349
357
360
358
352
396
370
375
357
347
357
388
368
371
399
355
365
361
350
345
342
381
370
350
368
363
408
355
347
355
391
391
352
403
359
351
385
364
421
366
383
354
368
359
357
367
376
400
363
357
442
445
392
417
409
339
371
359
374
397
357
391
358
413
388
352
378
403
400
367
380
428
413
360
454
462
403
398
349
419
482
418
429
479
451
390
382
428
488
463
374
469
446
450
410
453
427
417
375
441
457
456
378
463
486
446
403
380
427
464
381
446
372
404
393
390
385
443
487
377
403
417
468
421
364
376
387
456
375
366
390
462
400
451
440
428
430
407
383
434
382
381
388
372
353
374
400
403
431
354
387
380
*
426
428
383
355
363
382
357
404
1679
408
369
376
399
360
414
359
345
347
357
361
358
393
397
399
356
356
377
384
370
356
393
430
361
430
353
346
351
359
359
352
385
375
372
410
368
364
455
377
372
438
350
364
357
355
366
363
339
403
336
367
388
349
361
362
342
357
366
340
344
344
367
370
380
358
359
371
378
365
378
363
406
359
379
428
375
363
376
392
409
347
380
378
395
367
368
393
359
385
358
418
346
352
345
392
379
392
376
354
337
376
347
408
375
398
360
364
413
372
423
452
411
439
393
418
377
402
433
376
378
377
370
351
424
396
416
426
430
372
448
436
455
455
430
417
424
362
360
427
408
391
391
397
361
391
418
364
366
362
379
399
389
356
361
369
364
350
351
387
371
381
415
381
349
338
371
341
355
346
343
360
352
336
388
394
378
397
368
369
340
400
347
357
*
398
339
337
406
341
424
361
364
358
346
394
347
344
390
371
385
358
383
352
430
368
382
417
390
394
350
356
354
366
392
382
405
375
381
398
360
355
364
346
352
338
348
375
347
343
350
350
342
395
353
341
352
395
354
362
382
358
376
394
371
369
409
393
407
372
394
400
340
354
350
341
338
358
366
347
396
342
398
344
348
355
356
354
346
353
354
349
359
359
338
336
376
380
369
369
349
360
350
356
336
346
370
350
342
340
352
351
345
399
362
349
373
385
348
397
346
341
357
382
379
372
409
418
368
406
367
371
344
408
370
350
423
374
371
369
349
350
364
383
358
419
357
368
355
348
359
351
344
366
343
343
348
378
384
378
351
339
337
347
358
355
371
373
376
351
356
369
354
356
357
341
366
343
345
359
345
426
352
361
342
348
347
370
337
371
342
359
395
355
336
370
382
339
339
342
348
354
360
390
369
365
343
387
400
386
361
363
359
426
345
419
368
348
354
411
396
405
371
361
378
352
360
344
338
394
410
421
384
385
383
369
389
383
387
401
447
360
389
411
483
469
400
461
465
503
541
485
502
505
477
485
468
522
458
505
456
438
400
445
435
435
432
383
442
365
451
442
388
438
374
357
412
382
393
373
455
381
388
391
428
383
419
378
426
425
444
402
416
438
406
411
438
456
351
406
441
444
390
411
457
400
412
441
439
393
433
425
392
406
385
413
422
416
411
419
412
426
442
377
446
454
438
404
428
438
445
421
469
455
427
445
417
438
425
431
474
443
436
425
434
446
422
455
387
428
444
446
402
397
423
417
379
465
434
415
398
432
467
367
581
708
398
417
456
461
446
437
444
359
397
374
419
413
360
384
385
367
488
415
363
355
436
446
414
410
400
399
409
367
383
389
350
403
1116
366
375
335
367
335
376
354
349
337
366
356
338
344
368
365
340
382
362
364
366
336
343
353
351
374
352
355
340
343
370
363
343
358
337
347
375
347
355
361
380
353
345
342
340
374
348
348
421
391
358
365
371
346
376
384
342
384
379
346
360
370
340
431
405
336
366
338
374
385
373
358
335
386
363
350
337
341
374
373
375
364
383
377
381
381
354
382
349
361
385
374
407
353
395
368
349
361
400
346
387
336
383
337
362
383
443
353
339
387
352
370
351
416
350
380
395
379
338
341
405
387
381
390
342
375
380
345
344
336
376
349
381
346
363
339
338
360
341
350
336
339
337
352
341
347
356
337
337
337
387
359
373
363
362
380
407
382
414
352
377
390
360
355
395
378
356
392
367
364
398
387
348
360
349
338
359
350
383
383
399
389
363
382
363
418
402
414
379
395
374
344
351
374
344
348
352
354
361
369
338
368
384
398
360
384
403
419
394
379
391
349
369
461
469
372
442
395
472
460
440
482
429
448
371
402
367
403
458
438
403
428
751
423
406
420
446
404
343
477
416
419
405
456
390
385
369
379
435
431
395
424
459
337
424
460
456
429
394
433
419
349
394
366
395
390
488
469
468
478
481
437
427
437
373
395
365
466
343
336
349
363
*
387
379
374
368
353
378
336
395
360
387
427
353
410
409
371
360
409
378
398
363
352
348
371
346
338
342
348
356
386
409
340
336
343
347
372
344
372
353
337
335
359
352
338
343
341
335
343
340
347
341
344
347
336
339
336
338
336
344
339
357
355
362
354
357
383
357
339
366
373
344
346
359
372
352
385
385
391
388
376
348
362
351
363
355
338
350
353
364
351
350
371
337
384
348
359
342
358
351
361
339
341
337
357
354
353
348
349
365
346
343
339
373
351
376
378
366
364
354
356
346
360
348
367
345
349
352
341
336
349
351
352
350
350
336
345
344
335
357
338
340
336
376
338
358
354
339
353
364
361
381
362
350
335
368
372
347
342
351
336
341
356
345
347
368
347
378
367
363
381
394
386
381
380
344
373
376
355
357
350
384
358
348
351
369
362
365
365
347
371
369
362
346
386
341
346
346
350
356
376
344
363
358
354
360
366
353
378
369
362
344
380
363
338
360
365
353
376
370
365
381
371
356
391
375
385
383
362
380
368
376
362
360
390
390
392
408
381
391
374
387
390
376
375
381
380
390
398
392
407
390
397
410
409
403
375
421
430
419
460
401
445
455
422
449
450
437
379
443
401
369
377
388
381
364
389
357
395
389
392
384
385
369
396
395
353
395
404
396
383
358
375
368
376
358
363
423
421
448
422
418
390
390
431
452
423
377
393
421
396
390
395
375
382
352
372
362
377
364
400
390
418
417
361
494
439
430
438
383
363
394
388
396
362
363
390
378
391
380
377
389
377
376
373
384
390
400
388
376
389
392
374
398
389
365
396
392
354
381
370
392
394
381
356
411
373
399
412
348
401
393
390
387
397
392
390
372
851
371
369
355
351
345
374
369
359
384
384
384
374
448
447
461
453
457
440
461
461
464
451
478
446
453
431
431
424
444
465
436
459
476
467
448
471
405
441
489
428
409
433
419
365
367
417
429
461
424
413
388
403
360
388
384
412
373
441
407
372
445
435
476
416
376
442
362
388
413
416
359
411
434
408
379
374
433
432
469
369
434
402
421
408
375
408
450
360
422
435
384
444
425
392
378
410
380
384
450
386
384
429
382
385
380
395
463
397
413
488
387
414
434
478
478
470
452
467
477
468
409
458
460
393
467
424
470
416
459
393
449
415
422
458
369
464
473
409
367
432
369
370
437
394
445
461
455
445
425
459
395
372
475
453
408
360
454
364
386
409
354
365
417
409
427
427
386
417
387
415
422
433
425
403
434
424
452
449
468
427
412
430
440
448
470
398
431
424
436
410
427
477
482
391
445
475
407
404
383
435
400
472
454
446
470
443
463
457
441
473
474
433
430
439
434
434
446
461
476
451
442
450
450
440
478
455
432
430
442
443
453
416
425
449
463
446
461
454
453
435
394
453
425
383
383
473
442
435
398
374
438
406
422
432
438
475
421
445
390
453
439
451
444
442
448
429
447
417
445
438
443
451
424
435
432
443
463
466
454
465
465
421
413
439
484
464
459
431
460
464
435
428
458
448
441
422
456
446
373
452
444
467
457
450
455
419
484
418
436
444
449
475
447
479
443
452
460
453
428
460
478
461
466
429
467
441
466
437
459
448
397
472
411
418
483
408
418
467
372
424
434
413
476
443
371
460
443
433
469
398
414
460
459
468
464
480
416
464
466
461
445
464
422
436
447
463
382
371
376
421
448
478
397
439
367
450
461
405
410
475
380
445
389
434
375
437
367
483
475
434
389
431
457
459
461
384
414
430
418
450
388
464
437
447
458
365
485
480
439
392
462
446
408
385
431
450
417
374
466
381
390
455
456
448
473
405
401
418
441
459
414
394
436
371
404
382
412
464
395
441
383
465
445
407
361
395
440
443
455
457
458
463
466
428
424
441
415
383
384
469
456
404
366
384
435
444
376
353
401
366
430
368
385
439
423
359
409
419
412
482
443
443
413
438
394
484
470
399
404
394
377
395
379
457
399
467
373
455
451
471
478
437
475
426
420
465
433
408
381
400
412
409
482
369
382
487
444
439
369
383
468
481
461
430
432
414
426
441
395
399
475
359
488
424
440
468
378
368
461
473
444
464
474
447
470
457
384
386
371
411
370
402
457
372
365
379
371
373
405
444
459
370
398
378
392
463
440
488
468
485
486
441
471
471
495
462
473
398
456
431
437
474
444
470
443
483
454
430
466
443
485
423
449
461
449
430
420
418
407
374
446
429
456
449
438
488
487
470
476
439
443
482
475
407
460
418
461
428
393
462
447
458
476
467
455
458
456
471
403
425
447
446
477
419
423
392
462
411
452
426
412
373
469
454
432
455
461
456
457
450
466
449
451
468
461
456
459
482
460
461
475
463
491
458
470
475
470
467
480
446
485
416
484
483
483
477
377
424
433
419
451
449
423
380
417
401
449
418
450
422
405
427
403
390
452
441
371
466
409
474
462
463
428
450
454
436
394
406
418
404
449
448
439
352
403
429
457
453
350
454
498
447
418
408
433
447
413
390
387
464
372
399
371
372
369
366
399
465
360
445
471
520
446
361
389
355
450
354
365
392
377
367
353
370
399
365
367
415
372
365
358
359
372
355
362
349
*
371
349
414
394
452
367
362
381
391
359
350
352
344
337
358
346
397
333
377
366
366
336
332
336
334
337
333
331
345
331
331
370
359
353
334
342
331
333
339
337
342
349
382
363
407
358
388
351
374
358
364
353
379
352
364
363
337
371
343
365
350
339
335
340
352
400
335
386
355
343
349
427
357
437
357
361
357
451
430
368
361
460
413
354
406
352
405
348
342
356
378
341
358
403
378
367
387
349
395
408
372
351
381
366
399
336
352
370
333
331
379
341
334
342
334
331
341
334
353
332
334
351
331
338
335
331
338
336
330
331
332
2138
345
332
351
336
338
344
338
331
344
335
332
334
333
331
342
331
334
339
342
369
361
363
330
350
340
336
334
399
347
362
356
342
388
335
344
404
360
337
339
332
351
336
377
405
345
375
432
347
332
411
411
400
370
349
387
332
331
348
387
365
345
350
341
344
364
348
332
351
368
359
371
374
387
363
347
350
337
341
350
340
332
346
352
331
331
333
340
338
335
332
339
333
331
345
331
348
331
331
334
334
333
342
347
347
340
343
361
360
405
367
366
415
410
375
331
335
357
355
337
335
331
338
371
355
384
334
334
331
333
331
332
330
331
331
331
334
335
338
331
355
350
335
334
331
331
332
331
333
331
331
331
336
350
354
331
336
345
346
331
332
332
333
334
331
332
331
331
332
333
331
331
335
342
331
333
332
332
332
331
331
331
331
333
331
335
341
332
345
331
332
332
335
336
331
334
365
353
331
347
333
330
331
331
332
337
340
335
331
331
331
332
336
343
332
337
339
331
331
332
332
332
339
333
330
334
332
331
333
331
331
348
335
331
341
337
333
345
331
330
331
341
336
331
331
332
343
331
332
335
334
343
376
356
356
384
398
363
368
336
349
332
332
338
336
332
362
343
342
420
359
381
334
331
340
335
337
335
331
413
347
338
350
363
372
331
333
331
335
340
333
401
331
331
338
332
332
347
345
353
342
347
346
331
357
335
341
336
332
335
331
338
340
331
331
331
333
336
330
331
332
331
338
343
333
332
331
337
334
332
348
332
332
331
331
337
331
331
336
343
332
331
331
345
332
335
337
334
333
346
337
346
336
331
336
335
331
336
331
339
345
336
334
333
374
331
338
331
336
335
331
331
330
335
336
333
339
331
344
332
338
332
335
339
371
334
341
370
344
349
343
332
337
341
334
341
331
331
348
331
331
347
333
343
339
343
348
369
331
354
*
359
358
337
340
353
333
332
341
335
332
331
333
331
339
332
334
331
331
339
335
335
334
333
340
335
377
332
384
349
336
352
345
362
351
379
343
340
408
344
360
368
344
369
387
391
389
348
363
359
344
345
336
392
338
341
393
341
362
334
350
343
338
334
348
338
331
335
336
332
334
356
343
341
339
364
355
366
345
347
337
331
333
343
337
338
331
337
340
336
332
340
343
340
346
351
344
403
408
400
376
339
333
363
331
353
333
354
350
363
345
339
347
343
333
340
334
334
334
339
339
361
331
332
336
332
365
336
343
337
351
355
369
362
335
353
354
346
336
331
353
341
363
355
337
359
340
373
369
357
358
358
336
355
355
352
360
355
343
358
380
353
360
354
333
346
343
346
345
338
355
341
344
338
338
339
360
331
342
336
337
332
339
355
351
338
356
331
332
347
345
348
371
386
373
389
385
424
345
384
373
364
343
351
371
355
428
428
388
410
654
392
374
344
352
400
394
375
452
413
371
401
436
387
432
387
371
410
339
358
342
339
372
399
348
350
340
336
336
380
370
336
344
358
368
354
361
364
350
340
339
338
344
343
363
332
360
357
340
374
365
350
346
335
342
363
397
379
363
342
356
401
337
402
331
331
331
415
338
358
354
357
336
339
335
342
334
350
338
339
331
340
331
353
362
408
406
368
413
420
377
334
399
398
396
342
344
351
341
353
345
345
357
359
421
347
331
331
337
332
337
338
332
335
349
352
338
366
369
338
334
372
348
343
333
338
343
342
345
360
332
347
337
356
340
332
346
336
349
343
332
340
338
332
331
332
336
332
338
331
332
336
331
330
330
331
336
332
341
332
333
334
331
332
331
331
331
610
331
332
333
330
331
334
347
360
361
372
343
347
331
361
340
338
332
331
354
354
369
334
337
332
355
348
366
357
338
347
331
331
332
382
337
330
331
330
331
331
345
338
332
335
346
339
331
333
343
334
338
350
344
333
342
331
338
333
331
331
331
333
337
331
381
385
402
364
353
335
343
360
352
341
360
348
336
339
360
361
343
332
345
363
331
348
344
330
331
331
332
348
333
340
331
335
337
389
360
349
336
382
357
347
397
358
354
382
409
367
368
380
360
387
397
403
373
373
390
395
389
382
360
349
356
389
355
343
360
377
371
389
340
366
335
331
350
340
356
352
351
353
360
358
355
401
388
360
396
387
357
371
369
352
383
379
374
402
383
385
335
376
373
352
345
374
337
346
348
345
369
352
343
354
334
331
331
331
342
333
332
335
332
333
331
339
338
335
347
340
348
333
331
354
335
334
333
338
332
351
333
339
332
378
343
334
356
333
351
336
338
346
353
408
368
335
341
336
340
345
334
352
351
406
396
362
352
332
354
348
355
348
388
355
357
382
385
383
402
495
419
370
351
335
337
339
351
346
345
351
334
359
360
359
350
455
384
350
390
343
375
395
358
361
372
347
373
352
370
353
356
363
375
419
365
343
350
354
362
342
352
362
417
360
400
380
364
357
349
380
384
365
358
349
371
374
415
367
369
360
352
333
344
363
332
343
360
341
351
333
332
338
331
335
338
331
369
335
336
347
333
484
482
466
465
484
486
492
486
484
*
*
*
504
510
485
462
458
506
492
484
462
441
485
*
*
468
470
466
*
475
479
*
482
474
479
487
481
476
*
463
468
486
434
338
337
334
340
332
331
333
334
335
339
331
333
333
331
331
331
332
332
331
331
332
330
337
332
335
335
331
331
330
330
331
330
331
331
333
332
341
332
337
333
336
332
334
340
333
331
331
340
333
334
333
331
332
352
333
332
360
337
333
340
333
334
333
331
340
333
334
332
332
335
335
330
331
337
331
334
333
334
331
331
341
334
332
331
331
334
333
330
332
340
344
343
337
333
332
361
332
331
331
330
333
333
331
336
360
331
338
331
331
340
334
363
339
333
332
372
337
335
331
384
335
336
334
334
339
348
332
333
332
337
340
334
342
332
334
336
345
334
337
331
351
364
348
360
343
354
352
335
340
332
341
331
342
334
331
347
333
332
344
332
335
350
348
341
339
331
334
354
332
334
332
331
335
343
333
366
332
333
334
333
335
333
331
358
332
337
333
333
331
344
353
342
347
346
354
355
350
342
343
343
338
337
360
336
337
397
336
333
331
340
337
342
334
335
357
339
343
338
336
333
339
338
330
339
331
367
364
335
339
338
334
361
335
331
339
332
340
346
332
331
338
330
334
334
333
334
331
335
331
338
332
338
341
341
337
337
340
339
362
332
331
332
331
332
339
332
331
329
336
340
339
330
331
330
332
338
332
333
335
333
332
335
334
330
332
332
332
336
334
331
331
335
333
333
334
332
333
338
332
330
332
330
331
332
331
332
332
332
332
333
332
332
333
331
330
331
330
334
331
331
332
333
332
331
334
344
331
331
334
334
339
331
332
331
331
332
332
331
332
332
331
333
332
332
331
333
331
332
344
334
332
331
336
332
332
331
330
335
331
340
340
335
331
333
332
332
332
335
337
330
334
330
333
331
333
330
333
331
331
332
333
332
336
331
336
332
332
330
330
332
334
332
331
333
386
334
331
332
332
333
331
331
338
331
331
331
331
334
332
335
333
331
330
331
330
332
331
331
331
333
337
332
331
331
331
332
331
335
332
332
333
333
331
331
331
331
331
333
333
334
333
332
332
346
335
332
335
332
333
334
333
333
340
332
334
330
334
331
331
331
332
334
332
334
333
338
331
334
336
345
352
350
351
346
372
353
361
371
357
338
344
367
355
352
339
349
335
331
336
348
348
356
343
337
335
338
335
333
332
333
334
333
332
347
332
332
335
338
340
333
334
336
336
335
332
333
337
332
351
334
331
335
333
336
337
332
334
338
332
331
332
333
332
333
332
332
336
333
338
333
332
335
331
334
331
335
332
333
332
331
332
331
334
332
335
331
333
335
335
341
345
332
328
335
339
337
330
335
331
332
335
336
334
332
330
330
333
335
330
330
896
332
331
331
330
335
332
333
331
331
331
332
335
331
330
332
330
331
335
338
351
341
352
331
331
343
341
331
344
352
344
330
335
331
331
329
333
338
337
340
336
334
334
332
330
335
337
355
344
349
333
339
330
330
330
331
332
331
334
333
340
334
335
332
336
333
345
340
335
336
350
349
339
333
335
342
353
339
341
338
334
338
339
347
350
346
333
330
341
340
343
346
336
345
342
348
341
352
332
342
350
345
348
351
350
354
352
340
340
348
342
352
352
352
340
362
349
346
351
353
350
358
352
351
357
363
351
350
352
346
341
346
343
342
344
353
355
338
347
339
341
332
338
335
347
340
330
351
347
352
338
354
365
357
346
357
348
369
353
348
343
334
350
342
352
338
336
336
332
332
334
335
331
339
331
362
333
340
337
332
331
331
358
358
332
348
360
343
339
332
334
336
331
336
333
339
339
335
334
341
331
331
341
332
332
331
337
332
337
345
331
335
352
335
362
334
333
334
331
330
330
330
330
332
330
329
334
332
329
330
340
335
332
334
338
338
330
339
329
332
330
337
331
335
335
354
344
352
331
332
335
346
341
348
331
330
329
329
329
331
337
331
334
336
343
329
330
345
331
330
330
329
329
1479
329
330
329
331
329
329
329
332
330
340
338
346
337
348
337
329
334
333
333
329
329
339
338
334
356
339
331
338
332
330
330
330
330
334
329
329
329
332
330
329
329
330
329
338
329
340
329
339
335
332
329
330
332
330
330
330
332
331
334
329
330
329
331
332
330
330
329
338
351
337
340
329
328
344
334
332
339
330
331
330
344
357
332
341
330
334
330
331
330
330
331
331
333
332
329
334
336
332
332
330
330
329
330
333
331
329
333
331
330
331
330
333
330
332
330
331
333
330
335
331
333
331
329
331
330
347
334
338
351
371
346
344
331
335
341
337
367
367
373
340
339
335
347
336
337
342
341
338
339
343
337
340
339
332
330
329
335
332
334
343
334
344
351
338
338
333
329
339
336
334
329
329
331
331
340
335
344
329
330
334
332
340
336
332
332
330
330
331
329
334
334
330
332
333
334
348
333
330
338
341
337
330
330
330
331
329
333
334
332
331
329
333
354
341
336
335
331
330
344
331
340
339
335
335
334
332
333
332
330
334
330
330
329
330
330
333
329
328
329
335
332
330
342
331
330
331
332
330
329
329
337
330
329
333
330
329
329
330
330
330
333
334
331
330
330
332
329
329
332
333
329
332
329
329
330
330
330
329
347
340
329
329
335
332
330
332
331
331
333
330
330
332
332
329
329
337
329
329
330
333
891
329
330
331
329
333
342
331
330
331
349
332
329
330
330
329
333
329
332
330
335
329
330
330
330
349
331
331
330
329
330
334
332
329
329
329
329
336
337
341
338
332
333
332
335
338
350
336
339
343
344
338
352
352
352
355
340
348
343
333
329
329
335
331
342
329
329
333
329
330
330
335
333
335
329
341
332
329
332
329
329
330
330
329
329
330
329
329
372
329
329
329
329
329
330
334
330
329
330
330
329
331
329
330
330
333
329
333
328
336
329
331
337
333
345
337
331
330
334
335
329
331
328
339
333
332
334
329
332
339
334
354
330
330
362
348
336
330
329
331
333
330
330
332
331
331
331
330
330
338
331
332
343
329
330
330
331
333
329
330
330
329
332
329
333
336
346
329
347
343
332
330
339
330
332
334
335
331
342
329
329
329
330
335
332
333
332
330
329
331
329
330
329
329
329
329
329
335
329
330
331
330
329
330
329
331
329
329
329
329
329
329
335
330
332
340
329
338
330
330
331
332
329
334
329
329
332
329
329
329
329
329
329
333
329
328
330
331
330
330
330
330
329
329
331
329
330
329
329
329
329
329
329
329
331
330
335
333
330
331
329
333
479
333
330
334
329
336
328
329
329
332
332
331
331
331
332
331
333
331
331
332
332
332
337
334
331
331
333
337
332
331
335
332
331
339
331
334
331
341
331
331
331
338
332
332
338
357
343
343
353
354
336
351
333
367
335
331
331
331
340
344
331
335
336
330
330
334
331
331
384
332
334
344
341
359
346
340
333
331
332
343
351
332
330
334
333
332
332
332
338
339
341
357
340
352
342
334
337
331
357
330
332
333
331
334
331
331
331
331
331
334
333
331
331
332
331
331
340
331
331
331
331
331
332
331
332
331
350
331
337
330
331
331
332
334
331
331
332
332
331
339
331
331
334
335
332
331
332
331
331
332
332
331
331
330
332
331
332
332
337
339
350
344
356
358
342
351
350
336
336
341
352
341
340
337
342
337
351
337
338
336
348
338
335
335
335
336
336
337
335
342
341
336
336
342
338
358
336
336
335
336
335
343
335
343
336
336
335
336
336
337
337
341
335
336
336
336
338
335
334
334
333
334
344
333
334
335
334
334
335
336
334
343
334
336
334
334
336
337
334
333
334
333
335
335
336
340
335
335
350
337
337
335
334
335
334
335
335
334
337
340
345
345
343
336
334
334
346
335
334
335
334
334
334
334
334
341
334
334
334
334
334
334
334
334
334
334
339
334
334
334
334
334
334
338
334
341
335
336
334
334
333
338
339
337
334
355
336
346
334
334
334
*
339
338
339
338
338
329
331
331
335
345
334
333
333
334
330
335
332
329
332
335
329
329
329
335
337
338
335
336
338
336
335
338
336
334
336
340
334
334
338
340
334
334
334
334
336
334
335
336
334
335
340
334
334
343
334
340
338
339
346
356
343
346
341
339
339
334
337
341
352
335
334
335
336
345
338
347
334
340
336
343
339
342
335
337
334
336
343
345
335
339
348
352
352
349
353
335
357
335
342
341
360
352
351
336
335
336
340
335
337
340
335
337
335
334
335
336
335
334
336
335
338
335
336
335
334
335
334
335
335
334
334
334
336
334
334
334
335
339
337
335
334
337
334
335
342
344
349
351
334
338
337
334
334
335
377
335
334
335
335
336
335
335
336
335
335
336
335
335
334
335
334
335
335
334
335
335
335
336
334
334
336
335
338
334
336
334
618
335
337
335
334
339
336
336
340
337
338
335
337
337
337
346
334
335
335
337
335
344
335
341
350
348
336
338
341
337
336
336
335
*
341
334
336
337
335
338
334
*
339
340
335
334
336
334
335
334
334
336
335
334
335
337
342
335
335
336
336
336
334
*
341
340
340
339
339
345
333
333
332
335
337
329
332
329
331
329
338
335
331
333
335
338
330
334
335
335
334
336
335
344
334
335
334
338
336
334
334
335
335
334
334
334
333
333
334
335
340
334
334
334
335
334
334
342
335
334
335
338
334
335
334
334
334
335
335
335
336
340
334
334
350
334
335
337
334
334
336
335
335
335
337
338
335
336
335
334
334
335
334
352
336
334
336
337
337
335
334
334
334
337
444
340
339
335
335
335
335
364
337
340
340
339
334
339
333
341
335
334
349
361
334
343
334
334
335
334
334
335
334
334
334
334
334
334
334
334
334
334
334
334
334
334
337
337
334
334
334
336
334
335
334
334
334
334
334
334
334
334
339
336
337
338
340
346
341
334
334
335
335
335
335
334
333
333
334
333
333
333
333
339
334
336
335
335
344
334
334
335
334
335
334
335
334
338
334
333
337
336
335
334
340
334
335
334
334
337
334
335
338
336
334
336
337
339
338
335
335
334
334
335
350
335
334
335
334
343
334
334
335
334
337
337
338
341
336
339
338
338
377
346
360
350
343
354
351
337
337
334
334
334
334
333
334
334
333
334
334
335
335
334
334
336
335
334
334
334
334
334
336
340
337
336
340
334
334
335
341
338
336
335
335
334
335
338
341
334
336
341
354
334
336
334
347
335
334
334
335
335
334
334
334
333
335
334
338
336
334
334
333
334
334
334
335
334
334
336
338
336
334
333
334
336
334
334
334
337
334
336
335
335
349
334
334
335
348
336
334
334
337
335
337
338
335
335
336
336
336
336
336
335
337
335
340
335
336
336
336
335
336
337
341
336
337
336
336
336
339
337
337
336
336
338
336
335
342
338
337
335
337
338
339
337
336
335
336
337
341
338
337
340
338
336
336
339
335
335
337
335
335
336
337
338
337
339
336
335
337
336
338
336
336
336
343
335
336
337
335
336
336
336
336
338
336
336
337
336
341
337
335
336
335
336
337
335
336
335
335
336
343
349
345
348
352
349
352
354
351
359
354
349
340
335
801
340
335
350
344
349
341
339
337
339
336
336
336
336
336
337
336
336
337
336
337
338
336
336
343
341
335
342
335
336
338
335
335
335
335
337
335
336
335
335
336
336
335
335
336
335
335
335
340
336
335
336
335
335
336
335
336
335
336
336
336
335
336
336
336
336
339
344
336
337
336
336
338
335
335
335
335
336
335
337
336
335
335
335
335
336
335
335
336
336
335
336
335
335
335
335
335
335
336
336
335
335
339
335
337
335
340
336
336
336
336
336
335
335
336
337
336
337
336
339
336
336
336
336
336
336
336
335
335
335
335
336
335
335
335
335
336
336
335
335
336
335
335
335
335
335
335
335
335
335
336
338
335
335
335
338
335
335
335
335
335
336
336
336
335
336
336
336
336
337
336
335
335
335
335
335
337
335
335
338
335
335
335
336
335
335
336
336
340
336
335
337
336
336
335
335
336
336
336
339
336
336
337
338
335
336
350
335
335
335
335
335
335
335
335
335
335
336
335
335
335
335
337
335
335
336
335
335
335
335
335
336
335
336
336
336
335
335
336
336
336
338
336
336
336
336
337
343
335
336
335
335
336
335
335
335
335
335
335
339
335
337
337
335
335
338
335
336
337
337
337
336
336
343
336
336
336
335
336
336
336
338
336
336
337
336
335
335
335
338
344
335
335
336
336
335
335
339
347
337
335
336
335
336
335
336
336
337
339
336
335
336
335
335
336
340
338
335
335
335
335
337
336
335
335
1015
336
336
336
335
335
335
335
334
335
334
335
336
336
336
335
335
335
335
335
335
337
336
336
336
336
336
336
335
335
336
335
335
337
336
336
336
337
336
335
336
336
336
336
336
336
336
336
336
336
336
335
335
335
335
336
335
336
336
335
335
337
336
336
335
335
335
335
335
335
336
335
336
336
336
336
335
335
337
335
335
337
335
335
339
335
336
336
336
335
335
335
336
336
336
335
336
336
337
336
336
335
335
336
336
335
335
336
336
336
336
336
336
335
335
335
335
335
336
336
336
336
336
336
336
335
335
336
335
335
335
335
336
335
336
336
336
335
335
335
335
335
336
336
336
335
336
336
339
341
335
335
337
343
336
335
335
335
336
336
336
336
340
335
342
335
335
336
337
335
336
336
336
336
336
335
339
336
338
335
336
335
338
336
335
336
336
336
339
335
335
335
335
335
336
335
341
344
336
337
336
336
336
335
335
335
335
335
335
336
335
335
336
346
336
336
335
335
335
335
335
335
335
336
335
335
336
336
336
337
337
339
349
336
341
341
342
344
341
339
344
344
344
337
344
343
337
337
339
336
335
336
337
335
335
336
336
336
336
338
336
336
336
336
335
336
336
335
336
336
335
336
336
336
335
335
335
338
336
336
335
336
337
338
336
335
336
336
336
340
336
335
337
335
336
340
337
343
335
337
335
335
336
339
335
336
336
335
335
336
336
338
338
336
336
336
335
336
337
336
335
336
336
335
336
335
336
336
339
335
336
335
339
338
336
340
336
338
335
339
337
337
339
336
340
338
336
337
336
340
339
339
339
337
336
338
340
*
336
339
341
341
336
338
337
336
335
337
336
339
338
335
344
337
337
336
337
335
337
335
344
336
336
336
335
336
336
342
336
335
341
335
336
338
337
336
336
335
335
336
335
336
336
336
337
335
341
339
335
335
336
336
336
337
337
337
339
335
336
336
336
336
336
336
335
336
336
349
335
336
336
336
335
335
335
336
336
335
336
338
335
339
336
336
336
336
335
337
336
338
335
339
338
335
335
336
342
337
336
337
338
341
335
338
336
342
340
339
339
340
336
344
337
336
339
340
335
342
343
335
335
342
343
335
336
345
342
340
340
337
345
337
343
337
345
337
343
348
340
343
336
344
343
339
338
338
337
336
338
335
340
338
344
346
339
336
343
345
342
336
344
336
336
338
345
336
344
337
343
344
337
338
337
339
337
340
335
343
335
342
343
340
342
343
338
340
343
337
340
342
343
343
338
345
343
336
346
344
339
337
344
342
343
343
341
348
343
342
345
338
337
343
340
344
342
348
341
340
338
346
339
336
344
343
337
340
342
344
338
337
346
337
341
343
339
338
344
344
345
336
342
337
342
337
343
345
337
338
344
343
339
344
344
343
341
343
339
340
344
343
339
342
340
340
342
339
338
342
339
335
340
343
338
339
345
341
344
345
345
344
343
344
345
342
343
342
344
351
343
340
344
343
343
340
339
344
342
340
344
342
336
341
345
339
340
341
338
340
339
362
339
341
343
338
339
336
344
340
338
335
339
338
336
344
339
337
337
344
337
339
335
350
339
339
344
336
335
339
342
339
342
336
338
337
336
337
338
335
336
335
335
335
335
335
335
335
335
336
335
336
336
336
337
338
336
338
344
338
341
338
337
335
335
338
336
340
335
335
340
342
338
344
342
343
341
337
335
338
336
336
345
336
337
336
335
343
337
339
335
342
343
335
335
336
336
336
335
341
336
338
344
335
335
344
336
336
340
*
339
342
342
336
335
337
338
343
337
343
342
336
338
340
335
335
337
339
342
336
342
341
341
338
344
344
341
340
347
340
348
337
344
342
338
344
341
338
354
340
343
343
342
341
338
343
344
350
336
338
339
338
338
338
343
343
336
344
337
336
340
342
342
343
337
342
339
341
344
343
340
335
345
340
343
337
344
339
344
344
342
343
343
340
344
340
341
340
340
345
341
337
337
342
344
336
344
339
340
340
344
343
344
341
340
338
344
342
341
339
352
339
336
337
335
335
335
335
336
335
336
337
335
335
338
336
337
335
336
336
337
336
337
336
336
336
335
335
336
350
335
336
337
337
336
336
335
336
338
335
336
336
336
335
335
335
335
336
335
335
335
336
335
338
338
336
338
340
336
336
336
335
335
335
335
335
340
340
335
336
336
336
335
336
337
336
340
337
338
338
335
336
342
335
337
335
340
343
336
342
336
338
336
336
336
336
336
343
336
335
335
335
335
335
336
335
336
336
336
336
336
336
336
336
336
336
336
339
337
336
335
335
335
336
336
336
336
335
335
335
336
336
332
332
336
335
336
335
336
336
336
336
335
335
335
336
335
336
335
336
335
335
335
338
335
336
339
335
336
335
336
336
337
336
336
335
340
335
335
335
337
335
335
336
335
336
336
335
337
336
336
336
336
336
338
335
336
337
336
335
335
338
335
335
336
335
337
337
337
335
335
335
336
337
336
338
336
341
336
336
336
338
336
336
335
336
335
337
337
335
335
335
336
335
337
336
337
335
336
336
336
336
336
337
336
336
336
335
335
336
336
335
335
335
336
335
335
335
335
341
335
337
336
335
340
335
335
335
335
336
335
336
335
336
337
336
336
337
337
335
337
346
335
337
335
335
336
335
335
335
336
336
336
335
336
336
336
336
345
336
337
337
340
348
339
335
335
335
335
335
335
336
335
336
335
335
338
335
335
335
335
335
335
336
335
338
336
337
336
336
337
336
335
336
335
335
335
335
335
335
335
335
336
336
336
335
335
336
335
336
336
336
336
336
336
336
334
336
335
336
336
335
335
335
335
335
335
336
336
335
335
335
335
336
336
336
337
337
336
335
335
343
337
335
335
335
335
335
338
343
335
337
335
335
335
337
336
336
335
336
336
335
335
335
335
335
336
335
335
335
344
335
336
336
335
336
339
341
341
336
336
336
335
335
335
335
335
335
335
336
337
336
336
336
335
335
336
336
336
335
336
336
336
336
336
335
335
335
335
338
335
335
335
336
336
335
335
335
336
335
342
337
338
336
336
336
336
336
336
337
335
336
335
335
335
335
336
336
335
336
335
335
335
335
336
336
336
336
336
336
337
335
335
335
338
336
335
344
336
335
336
336
336
336
337
338
336
335
346
336
335
336
336
336
336
335
336
335
335
335
335
335
335
335
335
336
335
341
336
340
339
338
338
339
342
337
347
336
339
338
339
335
335
338
336
339
336
336
340
335
336
336
336
338
347
337
336
336
336
338
337
336
337
337
337
337
337
335
336
336
336
336
337
336
338
338
341
338
335
337
336
336
336
337
336
336
336
336
336
337
336
342
335
340
335
335
337
336
337
336
337
336
336
336
336
339
336
336
340
622
335
336
336
336
338
337
336
337
344
351
344
335
346
335
336
348
351
351
339
339
361
345
337
339
356
345
340
342
339
336
337
336
336
336
335
335
335
335
335
335
335
335
335
335
335
336
336
335
336
337
337
336
337
337
336
337
336
336
335
335
335
335
336
335
335
336
336
336
339
336
337
339
336
337
341
339
337
338
338
336
337
341
338
338
338
336
335
336
343
345
341
340
351
340
336
340
350
340
343
347
355
*
339
343
344
342
347
345
341
350
343
339
340
341
346
336
365
364
353
344
344
342
340
343
355
360
345
338
336
342
337
337
337
338
337
342
337
337
335
337
335
343
384
336
335
335
341
336
344
357
342
337
336
342
337
352
336
336
336
335
335
335
335
336
335
342
339
336
337
353
340
337
337
336
338
341
341
336
340
336
343
336
338
335
335
339
336
341
342
343
337
341
342
344
339
346
350
346
340
347
342
345
345
341
352
339
339
341
342
342
343
343
344
349
342
337
340
338
341
343
338
344
339
336
349
343
350
338
344
344
339
341
343
342
376
410
352
367
337
377
353
356
341
345
343
340
339
339
338
338
339
340
339
341
340
351
338
338
339
355
372
338
343
338
350
349
337
337
340
342
352
344
337
346
340
336
336
339
336
336
340
336
337
335
336
335
335
336
335
342
335
345
339
336
336
339
341
336
341
337
336
336
339
340
340
339
340
341
349
376
337
336
341
342
339
337
337
346
337
339
341
341
340
339
344
337
337
340
341
343
358
346
336
337
337
345
336
339
358
335
337
348
342
342
342
345
347
367
341
385
336
339
355
372
349
336
340
343
336
336
336
339
345
350
344
336
344
351
349
341
380
344
339
349
341
391
337
347
356
356
352
345
368
343
346
366
347
358
341
371
346
345
347
337
342
349
391
420
361
355
376
347
346
382
354
350
348
387
343
345
389
338
356
345
350
340
367
356
371
375
392
342
340
404
352
346
349
353
353
354
350
376
341
356
350
354
402
398
374
378
340
338
389
353
338
341
407
361
337
346
456
369
343
371
489
356
342
436
358
357
349
389
349
366
367
354
338
346
357
394
371
336
351
344
353
387
400
378
341
420
349
409
448
416
357
352
359
413
383
406
375
391
383
404
359
413
374
380
409
411
383
372
419
392
344
373
376
360
376
362
350
374
353
379
357
364
340
365
340
359
342
345
386
343
343
348
369
386
342
370
347
356
375
361
393
340
344
349
347
354
352
336
337
356
336
340
339
344
372
339
351
343
347
361
344
341
340
339
347
360
354
345
350
349
338
360
341
338
343
342
375
395
353
400
380
343
336
338
339
363
344
348
369
356
351
351
336
343
339
347
338
352
360
337
359
342
352
339
342
346
338
356
337
339
337
364
346
342
374
369
346
348
347
342
343
342
358
359
349
355
357
389
369
366
410
380
457
394
414
361
387
356
361
395
358
361
370
353
372
353
351
363
356
392
367
344
352
383
368
342
341
353
*
362
342
342
336
356
336
338
354
362
371
392
356
343
338
401
387
380
426
377
380
350
339
343
364
343
337
345
355
337
341
353
378
337
355
341
340
342
338
338
345
344
341
339
337
336
337
366
351
348
353
341
377
395
369
391
351
351
374
342
340
365
348
363
341
354
359
369
350
352
369
343
376
369
353
345
382
336
343
349
342
341
349
350
345
362
345
347
360
354
342
364
360
340
372
361
344
346
376
335
336
335
341
335
343
336
353
336
342
342
349
352
364
368
344
348
361
347
342
378
379
351
357
344
345
341
344
345
348
350
349
344
349
381
351
389
340
354
342
362
350
347
342
371
403
360
352
366
397
417
348
417
342
338
338
346
359
349
339
345
343
361
345
343
336
338
336
338
354
337
336
341
348
341
360
339
339
339
344
342
345
344
344
378
354
356
358
378
396
375
384
379
346
347
388
367
378
421
464
362
410
357
440
484
354
402
464
424
422
417
390
431
433
373
383
387
453
436
392
423
421
359
378
421
464
365
372
372
433
361
345
479
465
387
353
473
351
380
363
378
365
357
345
350
374
338
399
442
385
340
367
436
445
354
415
377
356
356
365
434
*
355
347
342
340
356
338
354
337
340
350
338
378
343
341
345
360
338
353
346
346
342
340
336
338
359
336
341
353
358
340
341
343
352
356
349
365
365
353
350
374
342
353
349
339
374
341
358
367
353
341
349
335
351
364
362
337
338
338
344
347
377
343
336
346
346
351
349
349
350
338
362
349
358
339
369
357
344
372
374
351
343
373
361
376
372
366
371
365
350
341
347
371
370
369
364
341
350
354
365
368
354
359
350
392
395
364
407
365
386
340
343
351
370
356
341
374
358
376
376
345
365
400
359
377
386
358
358
342
342
346
342
373
355
353
371
357
348
343
343
371
342
354
354
337
374
338
349
345
337
337
350
337
340
348
336
384
338
354
377
370
355
374
344
352
350
382
337
346
358
338
354
349
345
368
374
373
347
338
369
337
348
341
349
400
360
377
364
362
365
347
363
381
357
365
351
349
366
336
374
372
346
352
375
345
349
349
343
352
345
341
341
348
343
336
343
336
337
339
342
360
338
347
351
342
337
885
336
360
336
336
337
337
337
337
353
339
357
406
356
345
360
348
373
353
351
371
360
415
355
376
348
347
363
353
359
388
357
367
353
353
354
337
359
338
355
344
341
349
355
345
349
342
340
340
351
337
337
346
381
341
362
340
341
350
367
351
372
344
365
362
342
341
349
336
350
361
348
347
359
341
347
355
347
363
364
338
355
352
353
344
354
351
392
348
355
370
363
345
338
338
357
340
355
344
339
360
351
334
372
341
837
354
346
347
371
340
344
364
336
387
335
376
343
380
391
408
489
375
390
350
376
394
365
352
421
418
393
369
350
343
385
358
359
348
389
369
354
368
346
347
364
343
430
368
343
335
340
337
367
351
346
336
343
343
341
342
362
339
338
340
365
378
338
340
356
338
372
335
378
348
360
347
347
339
346
335
338
395
354
360
337
347
340
342
357
354
369
339
344
363
337
339
344
338
340
337
345
352
358
384
342
342
349
340
370
380
349
340
343
354
346
342
349
361
338
336
353
346
336
348
338
338
335
335
339
342
336
335
335
337
341
340
336
338
340
338
334
340
340
343
338
344
337
336
336
335
337
337
337
341
337
347
339
339
338
339
349
337
355
340
339
347
341
351
344
336
347
345
348
336
335
340
346
357
706
363
354
359
339
343
362
354
364
367
351
336
337
362
339
349
380
353
350
360
353
339
361
335
349
336
341
339
337
341
335
338
348
360
336
338
340
348
351
335
358
370
375
370
369
366
386
413
462
432
382
341
424
418
434
405
349
386
381
337
404
349
362
336
348
345
356
373
348
346
337
336
733
361
341
337
339
337
346
350
365
356
340
358
369
358
348
350
374
336
370
370
344
363
344
340
356
338
366
344
358
355
336
355
401
384
382
377
387
373
370
407
370
374
359
379
353
368
388
337
351
338
351
384
369
348
351
380
347
391
361
364
341
364
360
428
471
456
458
454
461
458
460
423
471
461
425
461
442
451
453
472
367
456
435
431
422
394
455
470
378
438
391
419
369
403
384
394
413
384
422
411
375
389
389
412
398
386
390
383
404
364
441
477
432
440
425
417
416
411
409
421
440
411
387
401
407
380
388
377
351
343
377
392
377
415
405
362
395
343
343
351
353
358
369
345
359
361
384
341
377
385
342
366
357
346
359
394
390
370
345
354
367
344
366
359
364
359
347
342
352
345
363
337
345
373
375
366
378
404
395
379
363
400
388
373
372
369
378
416
364
362
381
359
353
365
380
406
374
361
350
336
379
373
386
392
380
377
369
361
363
365
356
372
355
378
362
364
358
344
338
387
374
370
418
374
385
367
388
395
418
368
389
364
403
395
397
361
379
349
343
347
390
382
403
394
418
399
394
381
374
434
393
416
430
392
*
408
385
396
419
1715
346
407
357
418
429
434
374
407
388
398
435
415
413
427
439
411
337
422
440
340
410
408
449
349
413
449
411
462
481
458
480
481
479
469
481
483
449
480
451
459
468
476
484
476
454
481
487
448
439
441
454
461
470
350
377
469
463
595
435
417
410
454
459
465
466
429
421
488
438
458
430
402
413
462
422
433
425
467
428
454
453
468
490
424
447
432
397
436
426
419
421
437
439
438
452
453
411
440
406
357
467
440
418
447
456
432
355
465
494
360
434
416
419
335
471
433
335
408
417
433
393
352
385
498
396
453
472
438
387
352
385
384
355
353
436
362
379
418
358
388
353
384
393
406
410
378
402
395
349
355
373
361
373
343
392
370
389
357
358
379
346
377
352
364
355
402
446
392
384
437
437
384
477
452
456
471
472
475
473
477
459
438
476
450
401
456
404
465
454
471
434
450
474
420
463
397
460
461
439
465
419
417
448
405
394
404
396
426
407
368
377
386
380
352
371
387
361
407
417
416
390
422
413
405
392
376
357
401
417
405
392
432
363
357
351
359
354
465
447
495
414
432
411
421
360
421
406
404
1347
364
369
401
425
461
484
427
463
370
461
464
432
476
483
496
428
461
487
392
500
386
420
381
362
396
370
338
396
421
415
397
401
404
427
442
414
392
412
387
507
384
378
398
340
357
392
336
338
366
393
363
421
401
369
361
417
429
424
442
419
431
399
469
408
434
381
443
497
450
460
432
458
431
445
420
426
448
472
482
436
461
448
431
470
400
445
459
432
438
392
369
357
337
430
354
402
400
471
380
475
386
404
395
343
455
356
349
438
393
374
336
383
437
421
412
413
363
406
353
377
446
473
428
414
469
472
425
453
442
441
410
402
490
458
447
456
460
438
453
425
464
437
455
460
472
431
460
445
460
424
553
486
430
453
439
454
372
436
418
386
446
462
360
428
433
486
400
406
383
382
351
390
402
363
483
440
488
491
443
458
481
448
461
441
421
482
430
351
472
446
452
438
444
471
487
504
484
478
489
485
472
483
479
430
460
471
460
489
438
474
443
483
416
460
480
458
456
416
444
364
478
412
448
440
471
459
475
473
469
481
478
393
433
463
449
440
452
424
464
456
415
419
433
381
394
477
483
441
489
371
454
478
443
347
423
421
490
483
466
469
487
489
458
456
417
482
463
480
484
442
474
460
488
431
396
425
460
389
457
407
473
411
478
481
391
420
473
472
489
444
411
447
459
439
486
400
397
383
401
418
389
393
383
419
460
462
396
470
427
443
466
490
477
463
474
467
441
434
394
391
416
380
482
453
468
487
472
483
474
430
470
487
461
437
461
484
477
460
445
433
427
488
463
480
460
467
463
488
491
473
491
478
452
479
488
484
463
473
482
471
437
433
419
460
392
441
468
465
477
476
452
471
482
457
434
449
400
467
485
465
476
397
401
404
446
428
414
483
488
472
442
487
482
461
489
792
467
479
494
441
482
476
465
485
485
462
471
415
495
486
474
477
465
448
493
470
489
486
475
465
482
476
494
471
455
464
468
450
474
426
486
483
483
471
489
468
445
467
473
476
439
485
485
477
437
448
469
482
467
423
420
402
391
438
505
482
421
474
432
482
486
483
490
476
460
489
389
463
491
484
493
429
467
479
493
469
474
476
462
482
483
455
474
419
478
392
406
411
402
451
445
421
478
462
489
483
489
477
482
487
474
474
461
487
480
482
449
478
488
480
484
487
473
475
467
496
462
480
482
475
485
458
364
449
484
480
472
473
468
473
471
458
470
470
469
436
474
433
478
469
477
472
479
455
472
459
488
463
434
463
395
482
403
373
380
404
476
457
418
454
445
400
485
445
463
458
467
485
476
427
462
478
475
467
466
461
481
477
463
464
484
467
461
451
486
457
471
458
473
465
481
476
481
477
498
447
471
488
492
470
493
469
493
478
474
483
415
453
395
461
481
467
466
453
458
466
452
463
372
501
460
399
930
474
472
478
448
486
454
476
442
465
473
464
394
457
428
469
475
441
467
400
441
398
472
401
443
434
436
456
389
382
463
458
493
471
423
466
395
440
427
476
415
449
472
480
463
479
443
457
478
437
477
460
439
446
445
485
478
439
473
467
450
475
451
460
488
430
438
460
475
437
462
444
455
445
460
423
442
477
463
391
421
492
493
485
488
483
429
472
437
390
478
383
456
379
435
431
471
382
395
378
397
433
457
385
412
392
416
398
466
442
492
415
428
475
459
409
445
406
443
427
406
489
464
466
446
477
477
474
484
469
405
482
452
445
464
485
433
375
400
430
482
418
449
446
482
378
384
376
433
379
466
457
471
446
481
480
424
429
388
457
414
390
414
385
444
475
405
491
419
370
477
444
476
396
424
380
425
395
406
473
475
493
483
489
474
468
474
445
483
442
472
485
486
474
383
372
384
384
362
335
431
391
442
460
451
384
371
408
453
354
439
392
443
440
461
465
385
401
424
359
469
376
393
384
381
464
491
337
426
443
464
469
474
425
363
371
404
354
383
370
336
369
384
378
352
377
345
414
365
429
350
367
366
368
413
402
384
344
396
385
365
342
403
366
386
396
364
341
400
363
349
369
360
377
412
351
346
361
352
346
361
346
353
414
358
363
374
362
391
418
367
367
417
364
369
404
376
406
358
376
365
356
366
381
367
396
352
343
382
397
360
354
364
391
354
423
420
351
364
389
364
409
419
365
359
434
350
389
418
429
488
410
395
461
456
391
365
387
392
392
392
370
438
378
419
355
360
405
367
417
437
374
372
405
363
386
450
382
363
375
380
406
390
422
374
455
490
368
368
378
403
440
383
357
398
445
466
488
458
445
456
464
442
403
445
447
462
434
458
433
430
396
441
424
384
355
444
361
384
377
337
339
369
384
340
337
351
351
413
418
385
366
347
371
384
335
351
406
363
412
408
387
377
389
373
388
374
359
349
344
413
388
377
441
363
384
404
412
370
410
395
371
347
405
364
355
412
391
434
433
403
338
419
370
413
425
421
406
404
458
423
432
392
359
363
356
364
340
343
366
404
350
360
375
342
360
373
385
410
413
368
391
406
414
347
383
338
344
411
460
429
416
391
410
433
394
355
402
368
342
379
367
367
385
354
383
362
354
343
405
433
338
398
353
336
400
356
412
375
383
359
362
355
347
381
352
353
405
425
465
453
454
440
465
449
440
454
341
447
453
401
387
369
376
399
379
379
396
384
400
450
414
412
368
453
469
470
402
356
419
397
418
372
441
463
371
372
341
373
363
370
355
368
370
380
410
369
405
390
384
396
346
361
360
359
391
357
373
393
428
348
370
355
457
380
345
346
373
366
365
358
427
365
376
355
359
347
394
361
336
352
378
445
416
365
357
350
363
362
351
371
357
351
355
357
344
351
387
365
355
351
350
354
418
350
355
350
390
379
354
376
388
383
357
358
368
372
353
349
374
367
336
366
383
353
356
366
387
353
353
376
373
375
364
355
389
370
351
351
373
403
376
390
355
374
416
358
352
377
383
367
408
377
357
350
361
380
360
406
424
360
361
366
368
406
371
396
354
363
367
376
443
404
396
371
361
446
358
451
384
461
396
382
365
404
408
431
408
379
459
387
439
449
383
425
367
383
423
418
368
380
392
379
389
372
379
422
440
415
374
375
394
374
380
373
392
388
368
387
380
405
382
397
409
409
436
400
393
401
392
376
436
392
407
390
392
384
499
383
393
375
394
359
402
419
369
372
384
392
442
413
372
415
393
455
406
374
390
429
495
414
434
408
371
384
413
375
427
367
385
407
378
372
388
372
363
367
367
366
382
371
372
408
368
362
354
381
355
388
447
397
377
374
359
383
383
366
384
362
402
434
435
367
375
396
373
413
403
366
388
371
357
370
358
360
356
391
377
343
355
337
348
349
371
371
379
370
355
360
417
357
381
357
357
389
374
361
372
364
366
370
368
373
370
368
406
457
351
377
489
403
368
363
385
359
379
378
399
375
379
377
399
418
370
363
370
440
380
372
389
441
360
386
380
394
372
482
382
357
398
489
356
337
355
353
487
465
371
429
403
404
361
371
413
366
370
381
365
361
401
408
367
374
369
361
399
384
370
376
384
367
378
377
363
390
371
359
379
396
368
390
371
376
399
372
361
376
375
405
361
371
386
364
360
435
370
356
387
365
368
368
390
363
393
372
368
394
372
362
377
366
419
367
430
392
396
453
454
378
375
417
374
377
370
397
376
472
415
376
411
436
376
416
374
401
412
388
349
387
375
412
450
387
363
384
391
361
389
390
384
449
429
370
475
476
472
464
462
365
363
360
375
404
378
418
404
478
393
407
390
417
414
480
404
433
474
471
445
487
385
382
381
407
482
362
388
356
400
391
364
377
374
450
474
439
465
471
369
405
458
378
382
367
367
430
466
383
385
381
389
404
373
469
476
386
396
382
385
386
345
369
481
350
369
361
412
380
394
354
362
421
480
488
473
465
474
336
407
430
339
375
414
481
478
372
452
476
355
464
411
408
389
349
389
391
362
382
484
370
371
366
347
363
364
358
346
348
366
354
363
371
356
414
357
372
379
357
355
378
347
364
360
438
398
427
345
350
387
467
822
358
352
356
401
352
340
339
348
360
357
381
356
354
358
364
348
355
423
362
421
382
337
342
336
358
374
337
344
362
371
340
356
343
338
341
443
347
343
346
355
353
336
352
351
352
337
346
349
342
353
342
336
337
340
336
340
346
349
348
345
394
337
362
343
365
352
336
347
360
363
363
354
372
345
341
357
345
348
347
373
349
348
352
398
348
362
356
461
358
354
347
345
360
365
411
371
348
338
367
360
350
377
353
344
353
342
391
353
352
341
363
387
352
359
367
374
368
367
388
358
358
407
359
369
367
393
386
365
482
355
426
392
386
402
368
444
380
383
447
386
364
389
365
403
384
350
366
387
377
380
358
388
379
388
366
389
376
460
372
407
372
378
377
385
392
364
380
371
375
429
375
387
381
386
392
409
391
383
398
368
371
384
383
380
393
388
394
382
392
389
401
379
424
383
369
398
384
365
349
374
359
356
360
372
379
391
370
394
384
392
396
368
382
407
367
369
373
372
356
447
347
357
374
355
337
355
406
354
402
410
449
339
353
353
366
394
391
428
389
387
958
413
382
408
375
364
364
378
357
367
353
381
369
394
366
367
359
370
381
379
375
360
367
358
396
349
360
350
359
362
339
344
351
349
351
335
339
337
336
346
347
373
340
364
362
353
351
367
354
343
348
350
363
373
390
394
392
389
357
352
356
347
351
378
339
378
367
354
346
362
369
386
380
350
354
361
416
357
346
349
344
358
352
361
347
345
451
390
367
348
396
362
374
379
345
363
376
388
363
362
353
359
354
429
459
461
416
456
429
360
340
344
367
358
366
347
350
350
353
374
346
340
347
352
357
344
337
353
348
383
343
356
355
367
372
359
434
357
358
435
346
347
349
384
352
351
362
336
339
370
373
379
360
392
341
340
349
353
364
360
373
352
359
370
386
366
359
354
369
399
354
357
407
361
437
343
347
344
354
381
375
344
364
410
387
340
374
354
344
368
345
375
354
347
349
349
362
363
345
349
351
357
347
345
368
351
359
345
352
365
348
349
349
356
350
382
345
395
364
364
359
378
353
351
349
348
343
360
359
387
348
379
360
361
369
354
375
350
347
344
352
353
358
352
345
347
351
345
357
338
340
351
358
337
341
340
336
338
337
349
344
337
353
336
336
346
344
346
365
354
370
342
356
357
337
355
397
357
353
351
340
336
346
344
344
335
365
336
337
346
354
341
342
347
336
337
336
351
337
340
338
336
335
339
337
337
337
336
337
340
368
342
344
337
336
351
337
342
421
340
373
336
337
339
337
335
335
336
336
336
343
336
338
351
337
340
337
336
336
337
337
336
338
338
336
345
339
336
343
350
341
337
337
347
357
335
339
353
336
341
347
394
352
346
355
347
361
337
337
335
336
337
338
336
341
340
335
349
339
342
337
339
341
336
338
340
340
336
350
336
344
338
340
343
430
336
336
340
346
338
345
340
338
353
344
336
435
337
338
337
341
338
338
352
341
336
345
338
337
345
345
342
336
438
359
343
353
347
341
356
351
354
350
358
353
343
342
340
361
345
342
344
341
336
348
355
346
339
346
357
365
367
345
343
359
346
369
339
347
338
351
338
355
362
341
349
372
362
354
341
354
345
381
340
336
336
339
349
352
339
348
336
343
341
343
340
340
345
338
348
346
340
355
343
344
335
337
367
351
363
355
352
356
339
347
363
359
360
366
344
347
355
346
348
362
352
336
336
349
360
356
354
347
367
351
360
368
351
351
343
342
346
336
346
338
344
340
343
341
359
363
371
355
352
359
344
352
360
351
359
932
897
878
352
360
355
355
351
336
362
341
350
898
337
359
354
361
378
365
337
375
359
359
402
368
384
347
344
455
365
347
372
415
355
338
353
357
338
350
336
339
352
343
338
346
343
348
335
341
343
349
349
338
358
337
337
335
344
337
339
337
336
337
354
336
338
340
336
336
337
340
337
348
335
340
335
342
337
336
350
349
354
352
359
377
354
344
352
372
358
349
337
362
*
*
*
453
*
*
438
439
*
*
443
*
439
575
564
*
569
352
353
352
354
347
350
363
356
375
377
396
379
391
350
356
344
366
336
344
336
340
353
344
343
339
349
336
337
337
343
354
358
338
349
363
339
369
342
371
355
344
370
368
386
366
387
375
374
359
364
364
360
353
353
351
350
351
355
350
368
391
377
405
398
387
381
390
820
377
377
357
387
374
411
410
363
361
379
356
343
362
336
345
353
395
371
348
375
356
348
354
362
354
375
344
338
371
374
419
358
344
357
350
349
352
362
342
340
347
345
348
340
352
349
336
343
357
336
345
347
344
335
339
338
337
344
338
345
337
336
344
336
338
336
336
344
337
336
338
336
337
336
336
336
336
338
348
336
335
336
336
336
347
336
336
336
337
337
336
338
338
336
337
356
337
336
336
336
336
336
336
336
336
336
338
336
336
335
342
335
336
335
337
336
336
337
337
336
336
336
339
336
336
335
336
335
337
338
338
336
338
336
336
337
337
337
336
335
336
343
337
335
344
337
337
336
338
336
336
336
336
338
337
336
338
351
354
341
341
349
337
351
348
336
340
348
344
337
339
339
355
335
336
337
336
336
336
336
336
336
337
335
350
335
335
336
336
336
353
337
336
337
336
336
336
335
335
336
337
335
336
335
336
336
337
336
336
336
336
337
335
337
336
336
336
336
336
336
336
336
336
337
336
339
337
343
360
338
339
354
360
362
343
336
336
351
340
338
351
346
349
336
345
337
344
348
336
336
337
337
338
350
338
352
358
362
338
353
362
342
338
352
337
380
355
348
345
344
336
336
338
336
335
335
335
337
340
336
340
339
336
369
348
338
336
336
338
339
338
339
338
346
344
336
344
346
341
357
*
340
347
358
347
340
349
360
348
335
337
342
349
343
349
336
347
339
338
346
338
336
336
337
338
335
338
337
339
339
336
336
336
342
337
348
335
350
342
335
348
347
341
340
337
403
340
349
336
344
337
336
338
335
335
1883
4288
335
2499
337
346
336
338
338
337
339
338
339
336
338
342
347
341
339
346
339
346
349
338
340
352
347
346
342
362
353
343
336
345
341
356
355
353
338
341
336
342
338
344
341
339
337
335
336
339
338
338
337
337
336
336
337
338
336
335
340
335
360
340
344
336
336
336
336
336
336
336
341
336
338
346
340
339
345
344
341
341
340
342
343
339
349
340
340
352
336
337
336
344
337
346
353
336
338
336
338
339
336
337
336
337
339
345
360
365
371
352
349
347
337
336
346
352
336
344
340
352
337
337
344
359
374
337
342
351
345
362
356
354
370
362
349
336
335
335
348
336
342
351
346
337
342
348
342
346
758
350
337
340
338
344
344
338
338
339
337
336
337
337
337
337
339
336
342
355
339
340
343
351
336
348
349
379
337
336
338
336
340
336
339
337
349
345
336
337
336
337
337
336
337
354
348
341
344
350
348
348
337
340
336
362
335
335
338
337
344
336
337
339
338
337
337
345
336
336
336
336
339
338
337
344
337
337
336
337
341
337
336
337
336
335
336
335
335
336
336
335
336
336
336
336
341
340
337
342
343
338
339
336
338
338
336
335
355
339
336
336
335
335
335
335
336
335
335
341
336
335
334
348
337
335
335
335
334
341
344
339
343
336
336
334
338
340
340
343
335
341
335
338
334
336
336
339
335
344
345
337
335
343
345
344
359
357
337
338
354
349
349
349
349
366
335
334
334
337
340
334
337
339
336
336
336
369
348
344
345
354
352
346
346
342
335
336
335
355
354
370
374
376
359
341
374
369
377
370
345
340
362
366
376
359
375
352
350
345
381
351
370
348
377
346
382
384
359
355
366
360
352
355
350
371
370
337
343
358
336
347
338
363
362
344
367
390
392
349
367
368
347
343
351
362
357
348
385
392
360
390
353
365
364
382
348
350
395
371
374
379
356
398
394
357
357
355
368
365
363
366
373
424
399
381
398
366
356
339
382
346
341
353
354
360
348
355
372
350
340
365
340
353
336
342
341
335
337
344
341
340
337
353
355
371
348
341
349
339
341
355
349
344
344
366
360
344
388
342
342
337
341
352
337
342
343
336
345
355
360
378
353
358
363
376
353
351
360
348
353
349
372
356
370
338
335
343
335
334
339
334
335
340
336
339
335
339
335
339
336
345
355
357
347
349
361
365
364
381
387
373
338
340
337
336
339
347
378
348
359
361
396
384
381
373
361
370
367
352
362
365
353
348
349
353
352
366
347
378
362
358
356
350
347
352
390
394
401
376
366
350
381
380
345
369
379
376
373
387
391
389
394
377
368
374
359
392
373
353
350
336
345
344
336
340
341
346
348
342
337
358
340
346
353
348
343
338
351
334
335
337
336
341
338
338
335
341
342
338
338
340
336
336
342
342
343
338
338
337
347
336
340
339
336
336
335
335
336
336
335
334
334
338
335
344
359
365
357
368
345
345
350
352
350
351
346
341
349
343
343
354
339
340
335
336
335
342
344
335
349
341
335
338
335
348
338
353
356
348
350
350
349
343
336
338
337
336
336
344
345
336
337
337
345
337
338
336
349
353
340
375
363
352
348
346
386
356
349
360
347
336
336
336
335
340
652
340
356
345
349
353
340
358
353
382
350
364
356
352
357
348
369
360
376
360
374
363
363
349
373
346
351
350
365
374
379
360
344
347
338
373
349
340
337
341
337
376
349
339
371
337
356
362
353
365
369
385
354
340
349
384
354
346
361
343
355
348
352
353
346
355
370
341
354
336
349
355
372
353
345
347
344
371
346
359
344
345
345
360
355
346
336
346
345
345
342
338
346
343
344
345
343
345
337
344
339
340
342
349
343
358
347
344
338
336
336
337
344
340
340
340
337
335
336
338
336
341
336
337
337
339
342
336
335
335
339
342
336
336
338
336
336
340
341
338
340
339
340
344
337
337
337
335
337
342
337
338
346
345
342
340
360
341
341
350
349
340
340
342
341
354
340
338
338
338
342
338
337
336
337
337
336
339
335
343
341
336
336
336
336
336
344
336
340
337
342
336
337
336
338
335
335
335
337
335
336
336
343
335
344
335
336
335
335
335
335
349
336
335
336
336
335
335
335
335
335
335
336
346
336
338
335
337
336
336
337
336
336
337
690
338
336
336
340
336
361
337
336
337
336
336
339
336
338
335
337
338
336
340
338
346
342
345
360
345
366
346
336
338
338
352
341
337
357
349
339
356
343
336
340
542
337
341
341
338
337
343
337
336
340
338
337
338
338
349
337
354
344
342
337
339
337
357
339
341
337
342
357
339
354
342
336
335
343
335
335
341
337
340
336
336
335
339
337
337
336
338
339
338
349
341
346
340
361
390
358
343
338
353
367
341
339
350
354
339
359
338
345
348
339
344
339
342
338
340
337
337
345
338
338
337
340
337
350
338
338
336
336
336
339
336
337
336
336
338
336
336
338
337
340
336
336
338
336
335
360
336
355
358
364
358
378
368
386
376
350
347
369
337
341
342
345
353
353
354
349
350
346
345
345
352
358
345
346
347
348
356
351
347
344
375
349
356
346
351
356
344
359
352
348
347
353
343
344
349
345
337
341
353
348
337
336
340
342
343
344
348
340
336
342
343
337
337
340
339
338
338
336
337
339
338
336
342
337
355
336
335
340
344
339
338
345
337
339
337
339
342
343
336
343
336
356
341
335
346
337
340
337
340
344
339
337
336
338
335
335
336
338
336
337
346
341
350
346
348
336
342
338
337
344
340
335
344
336
340
341
337
336
346
339
336
338
338
351
342
342
340
336
340
337
336
336
336
336
351
336
339
338
343
339
340
348
357
342
339
344
336
343
344
342
336
341
336
344
346
336
344
335
337
336
338
345
336
336
338
340
344
338
336
349
338
349
343
340
339
343
342
343
343
346
340
336
339
339
335
336
339
337
337
345
337
335
337
345
343
335
340
347
354
339
339
343
341
338
342
345
342
724
341
340
342
337
337
346
343
340
341
340
337
337
372
344
337
338
345
342
336
341
347
346
345
344
356
337
337
353
350
349
344
350
345
339
340
339
337
341
350
338
343
344
342
350
340
343
1280
340
342
342
343
348
344
359
341
343
343
346
341
342
339
342
339
351
347
337
343
347
346
344
346
342
353
346
344
355
348
351
348
350
344
350
346
347
348
345
344
345
345
344
345
346
345
344
346
345
343
345
345
344
346
345
345
346
344
346
346
345
345
345
343
345
346
348
346
346
345
348
352
346
344
348
345
348
343
343
344
344
345
345
343
344
344
344
352
346
345
343
341
344
349
349
346
343
342
345
345
345
345
343
345
345
344
347
349
349
343
346
342
346
344
344
344
341
343
344
346
343
350
346
345
344
344
345
346
345
347
353
347
346
345
345
345
344
344
347
347
358
352
344
348
350
345
346
344
345
344
344
342
336
340
337
344
338
344
343
339
335
341
339
340
340
341
337
338
340
340
342
342
365
345
348
340
340
340
344
343
347
345
342
340
347
346
342
337
353
336
336
341
347
341
344
341
359
342
341
339
338
342
338
342
343
338
340
343
339
351
347
338
343
336
348
344
340
350
347
342
370
345
348
352
352
335
338
335
343
335
339
337
336
339
339
336
336
335
335
336
335
338
336
335
337
347
337
337
343
336
336
340
338
337
348
336
337
337
338
336
335
335
336
335
336
336
336
368
335
336
336
337
335
335
338
336
336
340
336
337
337
338
374
352
341
364
337
336
342
339
338
336
343
337
342
336
337
339
340
335
340
335
337
340
340
336
339
336
341
337
338
336
336
341
344
336
341
339
336
344
338
337
347
338
336
338
342
336
337
336
338
341
336
345
340
338
338
336
336
335
342
338
336
338
338
340
344
341
340
340
352
345
343
346
343
347
345
346
344
347
349
348
350
347
349
347
345
346
345
345
346
345
347
345
345
346
344
347
344
344
343
344
344
345
344
345
344
344
347
343
347
342
345
345
340
347
345
345
346
348
344
347
343
343
345
347
346
350
345
346
347
343
342
344
347
347
354
344
345
348
345
344
345
344
343
344
344
344
345
342
344
344
345
350
349
343
345
347
345
345
345
343
346
346
346
343
344
344
344
346
342
344
343
345
345
344
345
344
344
344
741
349
345
349
344
345
343
344
355
349
347
347
343
349
345
346
344
346
345
344
349
344
348
344
347
346
344
346
344
345
353
348
345
344
339
345
344
346
345
345
360
349
345
344
345
346
347
354
345
346
347
345
346
349
345
344
344
345
345
344
344
345
345
344
344
344
345
344
344
347
346
345
344
344
346
345
344
346
344
348
344
347
346
346
347
344
344
344
346
345
344
344
344
344
343
343
345
344
343
*
346
345
344
344
347
350
344
336
342
343
340
344
344
339
343
359
342
343
341
342
343
341
339
340
343
341
344
344
344
343
338
346
344
345
341
343
342
339
336
337
338
344
382
344
344
340
347
340
341
336
343
343
341
338
337
339
339
342
342
345
338
336
338
339
338
338
342
337
336
336
339
345
339
340
364
337
337
340
339
340
336
337
338
343
337
345
342
340
335
337
335
337
336
699
337
335
335
335
344
336
340
336
336
339
338
336
338
337
336
336
337
337
338
336
336
336
335
336
335
335
336
335
335
335
335
336
337
347
342
343
340
341
343
337
338
338
341
342
344
344
338
338
342
340
339
339
339
342
337
337
336
336
336
339
336
338
335
335
339
338
338
335
337
335
335
335
337
341
338
336
337
335
355
335
336
336
339
335
335
336
337
338
335
346
337
2497
335
336
335
336
337
338
337
335
336
336
346
336
336
337
336
336
337
336
338
346
338
341
337
335
336
335
350
341
335
339
336
342
338
342
347
336
337
350
341
345
367
343
349
352
344
339
335
336
336
336
340
348
337
337
336
336
335
335
336
374
335
371
346
347
336
336
335
338
336
337
335
337
335
337
336
335
336
336
339
347
337
336
336
336
336
336
335
335
335
336
339
335
336
337
339
336
335
336
337
335
336
335
336
343
345
336
336
336
336
336
337
342
335
345
340
346
337
337
336
337
337
338
349
337
336
336
336
337
339
338
344
337
337
335
338
336
336
338
336
337
336
337
336
336
336
337
336
335
335
337
336
335
335
335
339
344
335
335
337
335
336
336
338
337
336
335
337
338
336
335
336
336
336
335
336
335
336
336
336
336
335
335
336
335
336
335
336
336
345
336
335
347
340
337
338
344
341
338
353
335
335
336
344
336
336
335
336
336
336
336
337
338
336
336
336
336
335
335
335
336
336
336
336
336
335
336
336
336
336
336
337
336
337
335
335
335
337
336
336
331
336
336
336
337
336
340
337
343
336
337
335
336
337
335
336
335
336
336
338
335
337
336
336
336
336
336
335
337
335
335
336
336
335
337
335
336
335
336
338
336
338
336
336
335
335
336
338
335
338
335
336
336
337
336
337
336
336
342
336
336
335
336
336
337
335
335
336
335
336
335
335
336
336
336
337
336
336
335
335
336
337
338
335
342
335
336
340
336
335
336
337
336
336
337
335
336
336
335
336
335
336
335
335
335
336
336
337
337
338
336
336
335
335
335
336
338
337
336
336
337
336
335
335
335
337
335
337
340
339
342
335
348
335
335
335
335
335
339
336
335
339
336
336
336
335
345
335
338
337
335
335
336
336
336
338
335
337
336
336
342
346
336
346
335
337
337
336
336
338
338
340
345
335
339
346
337
336
353
359
357
345
335
338
355
336
335
336
335
335
338
340
336
338
336
355
346
335
335
367
338
342
341
362
341
347
336
335
336
336
364
348
336
358
347
351
354
354
335
335
348
336
336
350
352
335
336
335
336
336
338
337
335
336
335
335
335
336
336
335
336
336
335
336
336
338
337
336
335
338
335
335
335
335
335
335
336
335
344
336
337
336
336
336
336
340
335
335
335
335
335
338
335
337
336
336
336
336
336
345
339
335
338
337
337
337
342
339
335
336
337
335
335
335
336
336
338
336
337
338
340
337
336
336
335
336
336
335
335
338
336
336
335
336
336
335
335
335
336
335
335
337
341
336
336
339
354
336
373
337
336
337
337
337
340
337
336
336
338
336
337
340
344
343
337
335
341
338
341
336
336
335
335
335
336
338
337
335
339
335
338
336
337
335
342
340
336
336
335
336
338
337
336
336
336
336
335
335
337
335
335
335
335
336
336
336
336
335
335
335
336
336
335
336
335
336
336
336
335
336
335
337
335
336
352
336
336
343
336
335
338
335
337
335
343
336
342
336
336
339
336
336
335
335
335
336
336
335
336
336
335
336
336
336
337
336
335
335
335
337
337
335
335
336
337
336
335
335
340
336
336
337
335
336
336
336
336
336
336
337
336
336
337
335
335
335
336
335
336
336
335
335
335
335
335
337
335
335
336
336
336
336
337
335
336
335
335
336
338
335
335
336
336
336
352
335
336
335
335
335
336
336
336
342
343
336
338
335
335
335
335
336
335
340
336
336
336
336
337
335
336
335
335
335
335
336
336
336
338
335
336
335
335
336
336
335
336
335
336
335
336
336
339
335
335
335
336
336
335
335
335
335
336
336
543
335
335
335
335
335
340
335
335
336
336
336
336
335
335
336
335
336
335
335
336
335
336
336
336
335
337
335
335
338
336
335
337
337
337
335
336
336
335
335
335
338
335
336
339
337
336
337
336
336
336
335
335
338
335
338
337
336
337
337
336
336
336
336
335
338
335
335
342
336
337
337
336
338
337
339
351
335
338
338
338
336
335
336
336
336
336
336
335
335
340
335
335
335
335
336
336
335
336
336
336
335
335
335
335
336
336
335
335
336
336
336
336
336
335
335
335
335
335
335
337
336
336
336
336
337
335
335
335
335
336
336
335
336
335
342
336
336
336
341
337
336
335
335
336
335
336
335
337
339
336
336
336
335
335
335
337
336
336
337
336
336
336
336
336
335
338
335
337
337
335
337
343
335
335
341
336
336
335
335
335
335
336
352
336
336
335
336
336
336
336
335
335
335
336
336
335
335
335
336
336
336
336
336
335
335
335
338
335
335
335
340
336
336
336
337
336
335
335
335
335
336
336
338
336
335
336
339
337
336
335
335
335
336
338
335
335
335
336
336
335
336
337
336
336
335
336
336
335
335
335
335
336
336
336
338
335
335
335
343
335
335
335
337
335
336
336
339
336
335
335
336
335
335
335
335
335
336
337
336
342
336
337
335
336
339
335
342
350
336
336
339
336
336
338
335
335
339
343
336
337
336
336
346
340
337
338
340
338
335
335
338
340
335
337
335
340
343
336
336
343
335
335
335
335
342
338
336
337
337
337
336
341
335
343
343
342
340
341
335
335
338
343
337
336
337
336
338
336
335
340
338
347
336
341
341
336
336
337
336
343
348
336
336
336
335
337
342
338
338
342
346
337
338
342
335
335
337
337
340
338
336
348
337
336
339
335
342
340
336
340
350
371
342
343
343
341
340
336
335
342
335
338
343
339
339
336
344
336
337
338
336
339
343
343
336
335
344
335
339
340
336
344
336
336
336
335
335
336
335
335
336
335
335
336
336
336
336
336
341
336
336
335
336
336
340
336
344
337
337
336
336
335
335
335
336
335
336
335
336
336
336
342
342
336
336
336
336
335
336
335
336
335
336
336
336
336
336
336
335
335
338
335
336
336
336
347
337
339
336
340
343
338
335
335
336
335
336
338
337
336
336
336
336
337
337
335
337
335
356
340
335
338
336
336
345
336
336
338
337
335
343
337
335
335
337
338
339
335
338
338
336
336
336
339
341
343
335
340
337
346
338
337
336
341
337
336
340
336
337
349
340
336
342
340
336
336
341
341
338
343
339
340
336
342
336
338
342
337
337
340
343
337
339
336
361
339
340
337
337
338
336
369
338
336
344
340
344
339
343
347
336
341
382
338
337
336
340
336
344
347
338
346
339
348
344
352
344
340
337
339
343
345
340
342
335
343
335
336
336
335
337
337
342
349
341
349
345
340
336
339
343
340
344
344
340
344
342
343
340
349
342
344
341
340
337
337
344
337
338
337
340
343
342
338
338
337
336
337
336
338
337
338
338
337
338
338
338
338
336
336
336
351
339
336
336
336
339
337
337
337
337
337
336
336
337
338
336
337
336
338
338
337
337
338
340
338
337
336
339
336
341
337
337
343
336
339
342
340
350
336
342
338
338
335
336
337
336
340
337
340
338
337
336
336
343
335
347
337
346
342
345
337
338
337
346
345
343
339
339
345
341
360
399
348
344
355
344
338
359
338
344
338
352
341
346
343
348
350
350
378
359
343
363
346
375
357
348
363
342
344
338
343
345
344
344
353
348
368
347
359
350
365
369
344
344
343
343
345
349
345
347
351
353
343
342
355
370
364
403
361
349
353
368
392
369
343
344
344
348
419
396
390
346
349
344
553
346
345
375
345
351
347
354
350
368
346
361
342
369
363
340
356
364
348
342
343
346
343
344
345
341
344
349
354
348
346
348
350
353
351
350
347
346
351
356
350
344
349
343
344
344
345
343
364
362
348
350
366
354
346
409
355
378
346
346
348
343
339
341
342
341
343
343
339
336
338
343
343
343
343
371
349
339
348
343
344
342
339
346
342
345
342
343
345
340
345
344
337
347
339
368
349
340
341
345
353
343
338
343
337
339
345
338
337
344
339
340
337
340
342
336
345
342
357
346
345
341
365
343
353
338
340
345
346
348
342
347
347
342
340
338
339
339
344
338
337
345
354
346
357
341
337
343
338
336
342
343
342
342
338
337
339
347
352
360
356
340
349
343
338
353
336
337
344
345
338
338
346
356
368
344
354
346
336
341
336
347
340
339
342
346
339
365
344
343
340
367
395
341
338
336
351
361
362
366
363
336
374
449
379
390
356
358
352
367
369
437
438
377
446
427
492
355
383
342
375
385
397
400
377
350
384
374
390
358
393
368
370
382
392
383
389
385
367
375
485
358
375
383
364
393
365
377
394
372
428
432
395
390
402
435
392
391
406
375
377
406
428
377
369
375
399
444
380
385
391
390
378
382
383
365
394
458
379
386
356
387
439
382
352
370
380
450
354
386
358
382
356
376
368
361
369
405
395
404
394
391
467
403
373
377
399
401
369
378
373
422
355
354
370
394
403
410
453
413
373
377
429
443
411
458
438
396
385
373
417
378
372
381
363
428
394
413
355
352
346
354
338
352
358
343
357
361
365
383
420
398
456
370
374
366
406
386
373
360
441
397
369
369
355
350
376
370
374
362
353
354
349
365
383
462
385
369
357
352
391
435
414
351
394
353
377
360
354
352
347
359
349
394
361
345
352
357
351
418
390
352
362
364
386
340
367
358
344
349
358
366
356
359
371
374
352
349
349
354
353
388
362
343
357
337
343
367
365
345
354
346
371
348
344
350
361
341
350
338
340
341
398
421
348
351
346
391
348
380
422
446
350
366
367
363
360
365
367
361
423
403
431
359
359
367
439
363
406
400
363
373
419
396
365
353
411
418
395
357
460
376
354
458
361
394
432
465
447
360
375
1021
374
362
349
376
439
434
365
395
395
358
350
380
369
355
364
365
403
378
367
360
370
370
346
414
357
348
414
356
371
376
375
378
378
428
356
395
371
359
416
374
418
449
363
365
370
364
388
368
399
439
450
408
375
432
350
352
381
353
366
387
422
375
360
361
363
358
389
359
351
349
363
394
452
383
370
383
361
411
443
446
355
388
370
365
392
443
370
407
422
435
415
355
467
437
478
428
466
439
419
473
454
470
418
446
462
432
465
456
433
419
442
452
359
456
435
414
428
452
461
451
437
382
481
473
387
477
445
475
463
448
449
421
445
440
443
474
397
405
461
480
339
347
391
339
404
466
463
391
437
403
449
435
445
380
469
431
413
363
345
376
372
435
447
377
345
413
437
377
383
356
455
468
431
451
392
415
389
385
402
354
381
399
429
415
406
412
439
437
411
428
423
430
400
4515
4401
477
449
425
410
442
446
468
429
444
421
423
421
469
474
481
461
445
476
413
474
437
479
466
459
477
455
435
469
407
374
402
416
*
396
389
398
12240
2165
422
373
366
473
445
426
401
373
460
422
480
463
366
381
428
388
419
351
341
364
352
362
420
342
356
370
392
379
355
364
372
348
361
362
368
394
371
353
367
374
385
386
379
405
369
439
469
358
354
388
445
370
353
346
415
344
416
357
348
356
368
354
383
354
350
353
390
385
358
339
361
354
388
407
337
340
346
339
353
346
340
380
379
349
404
423
350
340
380
372
340
343
338
382
410
354
348
338
336
366
370
364
375
336
336
342
351
393
342
349
369
336
353
335
354
341
351
340
343
355
395
350
349
343
339
359
402
348
344
338
351
348
369
364
355
347
364
348
369
381
371
395
340
342
357
340
336
338
350
368
370
362
342
336
372
340
340
346
341
349
338
345
353
365
359
351
341
368
366
355
339
349
361
345
384
358
380
364
429
373
389
339
342
336
349
403
342
346
336
344
340
387
439
389
356
392
389
338
402
360
393
336
430
344
351
340
354
364
357
350
379
336
343
389
408
336
339
362
364
387
340
337
335
337
348
335
586
363
362
377
393
343
359
345
336
395
339
348
347
344
362
355
392
357
436
390
366
463
361
341
391
383
360
384
443
369
371
352
350
356
362
344
401
372
379
416
342
339
365
430
441
348
439
381
347
370
339
360
399
341
401
418
394
343
377
360
375
409
351
376
354
352
416
362
386
358
356
378
384
338
379
337
357
337
347
396
362
414
378
375
345
344
337
347
355
336
351
338
347
360
361
348
381
376
349
384
396
384
409
358
428
357
359
372
350
349
428
428
444
402
443
427
386
363
371
385
354
353
382
386
413
352
440
423
374
387
470
417
411
398
493
397
365
361
432
413
436
474
482
402
442
452
400
448
448
418
364
380
483
480
463
403
399
341
381
358
404
362
384
407
389
392
365
*
367
347
419
408
370
435
395
408
375
369
434
419
386
416
399
343
360
357
355
439
445
453
354
345
372
343
365
439
408
401
363
347
396
367
425
369
399
346
347
385
358
340
417
384
368
422
358
343
421
418
353
379
369
356
448
346
399
377
387
428
359
369
415
394
360
376
361
759
408
433
429
362
446
368
455
421
376
373
416
369
356
368
387
357
408
352
369
378
400
373
380
385
378
350
348
338
418
409
365
338
405
346
355
454
352
410
376
352
405
358
352
408
430
480
428
420
400
366
365
418
452
373
375
364
450
425
427
462
444
460
386
459
445
344
358
392
431
422
417
393
488
375
415
366
369
362
365
418
384
351
433
413
372
435
418
441
381
425
401
417
417
401
396
404
425
388
405
389
409
376
445
371
343
401
363
349
354
367
352
391
387
346
375
377
394
386
379
338
373
340
344
348
381
355
338
338
348
365
394
366
350
347
393
419
394
391
402
386
380
351
336
347
652
336
368
357
408
422
440
364
372
431
404
398
347
354
388
372
373
387
391
389
387
388
430
415
401
398
384
413
415
433
421
433
384
413
393
428
355
350
341
373
410
423
432
423
372
384
360
378
366
418
410
381
450
362
390
410
386
395
365
411
395
422
414
414
360
341
354
368
446
447
445
423
919
424
431
439
405
450
429
441
480
455
458
464
444
426
458
447
379
465
465
405
484
488
449
473
469
480
440
487
479
452
370
482
470
449
463
443
365
481
434
436
470
435
425
398
430
566
925
892
422
427
462
385
373
464
418
458
447
420
492
452
466
438
682
884
899
811
904
842
659
881
888
563
885
871
439
875
840
528
920
922
945
914
892
852
879
874
873
842
771
655
869
874
878
868
845
877
8402
864
892
845
857
872
817
877
2250
996
882
929
965
935
962
850
932
866
785
889
934
816
879
860
705
865
848
942
830
873
*
816
876
926
883
892
924
971
955
942
895
873
840
844
853
880
803
843
746
855
872
847
871
819
799
848
870
827
700
860
888
715
894
875
724
897
858
863
811
865
896
839
877
913
857
859
843
900
797
852
869
852
892
851
834
889
976
795
882
803
851
748
686
810
829
597
703
850
813
854
771
763
867
871
600
751
810
786
802
857
897
734
900
858
868
895
873
690
830
809
840
872
850
769
805
863
873
808
742
698
839
864
796
769
783
600
869
819
756
720
762
771
789
757
775
897
816
828
824
795
783
635
739
800
918
786
861
870
899
824
864
827
821
858
827
760
835
830
837
840
*
749
762
891
866
752
808
993
690
902
845
830
934
889
903
1027
923
980
928
860
868
899
843
915
898
918
940
*
892
785
885
836
875
723
910
944
837
869
*
794
924
978
831
868
932
894
946
926
807
889
863
653
885
795
674
889
835
908
848
866
940
892
816
871
984
812
886
909
1002
785
825
680
830
843
771
852
886
833
913
811
793
895
799
881
737
956
878
867
723
791
788
821
897
835
764
862
858
854
875
868
873
891
921
838
797
906
871
888
909
851
844
860
862
910
854
823
828
863
968
724
858
876
574
885
897
638
832
834
564
603
835
939
879
823
927
943
910
970
807
914
846
864
887
864
*
910
704
874
968
867
892
907
874
476
917
911
898
918
899
705
905
875
724
645
859
863
922
877
757
981
799
799
884
935
803
926
914
749
898
938
606
895
899
773
875
923
899
829
952
928
919
918
897
843
974
903
942
839
981
834
945
919
847
921
888
955
941
850
966
924
930
718
921
1020
771
935
*
908
865
894
992
920
900
915
956
875
797
919
865
915
924
926
*
981
971
882
924
897
932
918
805
880
941
902
840
944
874
*
863
918
832
785
901
965
1001
1011
*
987
904
865
892
978
919
926
870
857
843
897
844
905
839
894
831
901
828
942
815
814
946
807
886
884
696
938
905
750
907
867
799
964
789
610
882
977
817
869
904
838
932
988
984
965
1005
970
1015
928
964
1023
1002
950
912
982
990
1006
989
859
964
843
937
730
917
967
706
910
1003
636
985
838
576
880
877
501
935
948
884
874
903
895
904
961
805
962
908
936
909
863
938
653
960
902
867
926
900
842
877
980
946
940
997
855
985
875
784
853
847
568
894
950
464
838
847
476
883
856
753
860
872
882
884
847
900
898
893
905
907
870
871
881
847
868
867
882
849
863
821
871
760
863
867
870
836
850
824
846
861
701
852
898
788
935
863
954
884
861
784
849
761
858
885
801
801
864
873
847
868
843
852
873
827
*
836
927
885
839
871
833
896
865
852
866
833
854
810
864
897
482
463
487
481
447
450
486
442
489
460
479
459
421
423
373
476
477
492
472
428
379
468
439
427
446
463
384
442
421
383
435
380
480
432
413
450
419
420
421
411
470
346
418
421
353
393
415
652
925
821
868
*
856
864
843
871
904
*
836
870
*
866
889
847
831
873
873
567
868
872
*
850
875
917
731
856
861
634
916
917
555
888
763
418
937
880
786
893
887
*
889
896
866
680
872
836
893
963
879
873
865
870
*
862
569
846
869
848
898
866
857
786
1719
901
650
878
855
547
916
868
397
890
827
882
459
842
950
883
830
884
876
894
877
882
864
848
876
569
880
904
934
933
927
915
891
801
924
863
850
892
884
667
735
880
568
940
899
450
851
936
463
905
942
999
926
890
905
920
868
874
839
894
879
869
872
868
882
876
950
858
871
873
836
869
904
883
879
877
777
785
941
691
880
922
420
882
981
713
914
913
*
937
861
871
869
903
847
880
827
919
870
874
840
900
840
874
835
897
855
853
878
887
890
883
897
848
*
900
793
843
940
735
865
847
924
939
874
899
885
867
892
877
923
882
866
866
1344
*
897
894
892
864
890
872
876
881
890
878
879
858
879
496
908
866
750
700
877
872
605
878
861
675
913
879
863
871
865
865
907
876
864
845
870
876
868
879
870
873
832
860
872
878
863
852
874
878
836
885
874
881
881
*
834
*
882
425
867
854
732
868
873
883
848
861
860
880
869
871
862
873
854
879
828
874
850
867
876
896
*
880
832
879
874
876
863
858
880
885
859
878
873
876
874
873
849
862
857
867
842
727
852
885
736
868
*
916
955
874
864
870
869
852
875
869
867
854
880
877
873
864
880
882
827
841
866
859
871
838
878
867
872
844
882
871
821
872
872
879
875
873
872
854
874
871
884
872
859
848
835
881
870
787
866
888
878
*
884
889
860
865
849
863
811
885
814
864
755
844
810
865
642
785
871
884
885
859
875
831
848
864
805
796
864
887
876
749
872
867
834
849
626
806
831
844
886
817
867
864
866
862
657
883
883
*
885
860
863
833
889
877
838
867
531
866
844
859
874
832
866
856
862
844
840
876
789
869
847
845
795
874
882
874
837
886
749
891
851
684
848
868
624
*
864
836
849
845
876
845
811
872
842
865
838
880
872
874
865
875
884
*
894
880
893
824
879
884
858
867
888
879
875
831
870
878
885
829
882
880
860
873
848
867
849
550
839
862
579
822
870
837
886
759
826
886
890
878
850
872
860
340
380
358
337
417
381
342
423
399
343
358
368
370
422
339
365
410
357
381
410
374
382
384
356
356
352
416
365
389
370
410
351
388
403
399
349
353
346
359
355
423
390
400
356
861
891
835
888
879
808
888
873
862
896
358
342
357
360
722
897
885
537
815
875
484
871
888
832
827
894
377
358
344
342
337
340
339
341
336
338
341
396
360
379
368
370
405
394
400
363
381
358
368
351
370
380
389
364
386
384
387
407
386
402
372
367
357
336
341
*
337
342
350
335
337
339
340
351
342
336
337
338
336
336
344
337
341
335
338
341
337
340
336
335
342
338
337
340
336
346
335
351
339
338
337
352
337
356
344
345
337
348
344
336
336
337
336
336
348
478
858
865
894
667
749
844
744
899
874
634
*
868
643
824
*
601
908
877
835
863
900
812
811
832
894
901
897
893
892
898
874
858
822
827
874
887
844
744
843
825
779
831
766
779
878
826
735
869
843
547
835
837
409
*
822
888
*
799
835
344
344
338
354
358
344
338
347
336
336
357
346
341
354
351
349
341
356
361
354
349
355
347
341
342
353
345
348
378
375
360
374
336
358
361
349
371
355
345
367
364
384
425
413
387
383
396
407
416
389
404
420
408
422
444
438
450
419
478
420
447
437
379
350
354
353
386
389
386
368
406
385
404
378
368
370
380
394
381
397
394
371
354
420
364
347
371
381
353
401
340
352
387
423
389
409
363
380
430
587
962
970
934
963
409
405
421
409
419
399
390
390
458
392
374
380
373
438
393
413
397
390
374
373
389
373
359
341
348
344
342
344
341
364
389
355
398
371
340
355
341
342
341
338
348
346
447
349
373
363
345
362
351
355
348
385
383
364
362
341
342
362
345
349
340
365
345
350
368
382
344
338
366
349
353
362
349
346
338
371
346
356
367
404
357
347
348
349
357
349
346
347
402
339
357
446
354
366
370
374
351
348
364
370
351
374
355
343
340
363
355
349
369
357
382
396
347
349
446
369
377
361
367
357
393
373
374
364
428
340
354
357
386
376
358
388
362
357
373
370
344
383
384
391
469
381
398
504
468
445
413
366
368
360
384
371
358
358
376
364
367
355
358
382
378
466
366
400
451
364
367
374
364
368
401
358
486
460
353
348
377
377
360
384
362
372
366
353
376
369
345
357
347
352
407
360
344
351
356
367
352
358
393
358
356
348
394
351
376
401
441
355
379
405
347
363
348
410
350
357
385
343
356
375
368
383
387
420
367
376
356
368
343
369
350
349
360
350
359
356
349
350
344
348
351
360
350
342
424
394
345
381
341
351
366
361
368
401
370
406
374
471
423
419
392
347
354
383
446
463
376
410
478
383
430
362
461
426
383
356
366
361
353
339
353
347
344
387
349
343
345
341
340
342
347
380
350
344
356
367
358
371
344
478
354
414
461
354
359
392
350
367
393
432
358
349
351
342
462
341
344
372
342
345
346
459
359
355
343
346
375
362
353
379
362
351
352
376
367
397
405
443
370
381
390
378
386
396
373
375
365
367
392
391
361
370
379
423
380
354
375
387
416
384
364
365
368
347
378
383
391
382
442
354
369
355
339
394
411
362
477
359
381
352
370
385
353
363
349
366
398
346
368
375
405
383
447
348
370
357
350
364
383
359
352
366
375
373
361
347
354
377
379
350
365
353
348
356
381
465
372
365
351
341
354
337
357
345
357
338
364
350
368
361
372
341
387
449
382
396
365
360
382
347
376
386
366
404
388
365
441
412
370
363
376
366
373
357
372
370
364
466
381
426
363
364
356
366
409
429
339
357
460
395
401
445
413
377
396
338
384
347
383
493
368
370
363
345
378
349
421
372
378
359
377
449
349
372
349
341
352
348
389
379
377
416
347
392
380
348
388
383
375
372
391
408
445
368
361
427
375
346
357
367
388
355
357
369
355
385
375
466
458
358
370
394
383
354
380
368
356
362
354
367
429
366
370
378
356
374
347
349
355
344
378
339
355
357
339
359
343
360
385
461
433
444
443
471
419
428
435
422
449
449
359
368
350
374
468
371
342
386
362
365
376
372
371
362
390
348
430
349
356
364
374
377
430
384
341
376
351
381
367
473
370
376
372
367
405
343
367
380
406
372
370
398
353
410
372
379
388
380
385
419
376
413
402
379
408
404
420
379
391
372
369
403
381
379
388
431
370
393
374
348
386
463
377
490
373
396
527
425
435
371
389
394
414
417
420
393
423
382
420
410
374
385
372
422
467
507
439
523
400
468
417
418
380
397
397
383
386
411
361
376
352
399
374
368
371
376
379
367
395
394
349
404
435
426
453
377
414
378
482
369
375
406
383
357
359
356
365
348
349
349
351
354
392
343
340
368
353
355
367
377
353
363
418
412
354
355
346
346
362
353
373
354
356
361
397
359
366
425
352
363
345
353
357
360
368
375
395
357
362
348
372
402
375
356
364
347
349
372
349
401
365
353
351
367
357
354
360
370
360
368
341
345
352
350
350
350
339
343
343
348
352
398
369
357
348
356
354
350
411
351
347
346
350
347
345
394
381
388
353
357
360
352
349
352
347
353
358
341
343
339
347
356
409
341
395
415
343
358
343
348
357
359
412
355
369
366
350
381
366
358
370
401
358
382
379
367
370
373
362
372
367
375
360
358
380
367
420
357
365
350
370
388
381
358
368
376
382
377
372
370
405
379
349
359
420
349
353
352
374
359
370
369
361
379
368
362
354
358
399
361
365
355
399
362
365
377
358
351
348
347
420
347
342
338
381
343
343
386
374
349
375
343
355
358
354
355
368
342
355
348
349
344
363
343
358
339
345
341
466
341
340
343
338
336
345
342
357
350
343
345
353
358
344
345
345
342
344
356
355
347
384
350
392
350
365
383
378
380
367
377
357
372
399
360
381
368
366
381
382
349
353
344
342
342
362
350
352
346
351
355
366
356
349
355
354
359
367
374
398
379
379
347
378
371
369
391
390
376
379
376
370
389
402
375
363
418
372
384
379
372
374
366
358
356
361
352
354
353
344
348
353
356
350
354
363
365
369
350
358
366
376
362
352
355
363
354
349
383
388
387
370
364
376
364
361
382
396
365
380
350
362
361
371
370
361
371
387
402
373
366
370
359
362
351
357
378
381
372
372
347
365
341
345
350
371
355
350
358
362
359
384
359
349
368
355
432
369
360
359
367
366
358
396
396
358
380
354
415
348
346
345
348
354
385
351
367
352
363
366
388
356
351
386
377
366
351
392
367
383
392
370
367
380
350
418
365
373
392
362
360
360
396
397
380
393
368
344
402
383
418
379
443
384
356
377
376
394
386
383
378
394
395
372
369
356
388
373
383
364
376
410
369
355
377
360
346
423
373
363
358
359
376
384
385
375
385
349
353
393
354
433
387
401
405
371
366
388
354
359
358
355
390
385
400
351
373
352
345
375
370
370
351
363
381
350
430
372
401
410
355
391
345
477
394
502
393
405
392
366
381
384
437
391
436
397
369
397
380
373
388
367
381
378
375
380
379
404
382
362
372
427
395
376
371
379
389
401
364
409
375
371
385
352
375
419
372
371
360
381
366
354
373
402
365
358
347
367
359
362
371
381
393
395
378
398
377
388
369
361
390
389
393
370
391
378
359
357
364
381
383
368
376
368
377
387
365
377
380
356
368
361
355
368
377
368
407
391
355
383
379
381
369
370
363
380
375
391
408
391
393
372
433
406
400
420
413
370
382
373
370
394
376
398
400
405
394
421
383
397
411
443
417
416
386
375
367
375
360
368
372
360
362
354
362
354
357
355
359
349
351
349
355
341
347
380
339
342
345
340
339
360
353
346
342
338
340
339
342
349
339
341
338
339
340
346
344
340
345
343
344
340
347
350
341
356
340
353
342
341
353
357
345
353
370
347
355
343
340
361
341
342
352
339
346
343
338
345
347
351
350
351
340
360
358
366
358
340
346
357
363
340
346
353
362
339
346
345
351
346
352
338
344
348
350
347
346
349
347
352
358
347
341
340
337
338
346
357
341
338
344
345
349
340
343
341
345
355
355
347
357
343
363
363
367
367
357
355
352
379
358
363
381
366
356
358
378
376
372
358
370
365
385
378
373
354
361
364
351
351
349
340
358
390
343
346
352
349
359
347
346
350
344
353
341
344
344
351
341
350
352
345
343
341
339
349
347
343
358
354
358
349
344
349
348
348
350
349
352
354
352
353
366
361
338
360
363
367
383
368
378
374
364
355
355
356
353
341
365
345
356
363
340
359
353
364
374
348
355
351
355
351
354
358
357
360
353
355
354
340
354
343
351
340
337
339
346
343
356
368
361
349
352
361
346
356
371
366
365
369
376
357
349
359
354
350
351
351
358
353
352
351
754
341
347
346
341
353
340
349
363
353
352
357
347
358
339
344
343
346
344
347
356
360
347
364
357
355
350
340
348
347
362
340
341
339
357
346
355
356
339
346
343
338
343
351
345
340
342
349
372
346
349
342
343
346
358
346
340
340
344
340
340
347
344
341
342
348
338
347
341
346
345
345
349
338
344
346
341
341
342
348
343
342
341
357
339
354
346
346
342
346
352
339
338
340
341
343
340
338
341
339
343
344
345
340
341
340
344
347
351
341
341
345
344
351
338
351
341
338
340
347
343
342
340
338
339
338
339
338
338
339
337
338
338
339
339
339
344
352
348
342
340
338
340
349
338
347
350
354
346
364
345
348
346
344
344
355
373
357
350
340
352
358
350
342
343
354
346
340
351
345
339
343
338
338
338
338
341
348
343
341
342
345
342
344
343
344
338
339
346
359
343
348
355
357
368
*
352
338
344
357
362
353
375
340
356
354
349
340
352
343
340
338
354
339
342
338
338
350
355
348
347
357
351
348
350
354
340
366
342
341
339
346
350
348
344
356
363
373
376
382
350
400
343
347
345
345
455
351
344
343
345
345
339
352
340
349
345
347
347
346
348
351
349
353
351
345
346
345
347
339
343
340
344
350
356
365
351
346
347
346
356
357
360
351
339
359
363
361
370
375
366
355
343
339
348
354
352
359
359
363
359
348
349
356
370
360
350
360
358
378
368
356
360
357
360
356
366
347
346
375
381
368
348
394
338
344
381
395
349
368
338
351
339
342
338
340
340
341
344
349
345
354
346
375
345
338
338
339
340
339
338
347
338
342
346
342
349
352
348
352
351
351
352
352
363
370
354
362
364
354
356
362
356
357
362
357
372
361
373
365
368
360
360
346
350
361
370
351
356
349
363
362
367
372
369
368
354
345
353
352
356
360
355
345
358
355
349
353
365
348
358
358
347
351
348
353
351
357
348
356
359
364
359
358
358
363
352
365
380
346
371
356
380
348
356
364
358
357
355
355
362
368
360
355
366
360
352
386
359
355
360
369
368
368
362
610
358
384
365
356
377
360
357
366
352
345
342
372
358
362
351
344
355
356
354
387
364
388
359
370
381
387
363
384
374
369
371
365
345
353
346
361
362
370
387
388
362
361
359
362
383
364
398
378
372
379
373
374
383
413
397
373
366
394
389
369
355
368
366
368
376
375
372
354
364
375
371
365
351
371
372
378
379
352
355
360
355
352
359
381
359
351
349
346
355
347
351
351
343
367
363
347
366
361
362
361
362
359
361
434
404
371
360
357
353
345
349
356
358
351
370
348
366
371
371
358
406
358
391
374
367
361
362
358
348
368
350
375
372
394
408
396
373
371
359
376
368
410
393
414
427
378
368
344
346
358
384
371
351
358
364
375
375
364
384
408
366
363
362
341
365
375
358
356
356
337
360
344
344
348
354
364
341
338
355
340
353
356
361
344
356
356
354
346
337
337
337
354
337
337
358
358
352
337
340
339
345
349
343
339
349
360
351
343
360
362
346
370
351
340
351
347
385
350
339
338
337
335
339
346
337
345
340
348
345
355
339
341
345
345
336
337
337
350
350
355
336
336
352
355
362
341
373
341
353
343
387
377
348
366
345
360
357
342
354
364
354
351
354
375
367
368
355
337
340
342
344
347
355
351
350
340
341
342
360
355
352
370
353
340
358
370
336
348
348
366
342
348
350
340
354
342
348
351
352
357
339
341
348
347
346
344
344
339
338
354
349
361
372
358
347
352
370
356
353
362
356
352
344
371
348
353
364
363
365
351
349
354
343
350
339
360
347
346
349
364
350
353
357
368
377
380
361
383
376
381
365
404
363
360
348
375
355
352
367
362
348
339
343
345
339
336
337
337
337
345
358
356
342
337
365
380
354
353
366
357
336
356
363
359
345
347
337
389
345
346
348
345
337
348
342
345
342
352
346
357
356
338
350
359
357
349
344
344
341
336
336
337
339
339
336
337
338
337
338
337
346
338
338
351
352
342
341
337
336
347
339
337
337
341
356
388
356
355
341
352
349
349
340
349
352
347
359
339
363
354
341
345
356
338
357
361
387
374
358
355
349
363
6753
341
348
348
360
354
2516
345
344
337
337
343
336
341
4227
341
336
341
338
337
337
336
340
337
352
339
340
341
337
342
339
345
342
341
340
336
336
341
337
337
341
342
343
347
337
337
362
346
362
336
338
342
358
341
336
346
339
349
341
340
343
340
346
348
347
337
337
342
347
339
348
337
342
342
349
339
339
338
340
341
347
338
348
337
342
338
343
341
337
345
346
348
345
351
337
337
338
344
339
368
341
355
336
358
346
342
353
342
348
356
344
369
352
339
354
351
363
360
348
352
350
364
348
352
343
353
348
362
350
336
357
342
339
343
344
341
342
342
343
337
336
336
341
351
362
353
359
359
358
341
339
336
349
345
337
347
338
363
350
345
357
366
351
342
348
387
353
377
359
358
363
346
352
345
349
346
346
355
349
336
355
345
346
348
346
348
348
342
351
350
378
362
349
352
354
344
346
346
344
353
346
611
339
350
338
341
345
349
346
341
348
353
345
346
337
340
340
343
338
346
337
336
336
336
336
336
338
337
336
336
338
338
336
338
336
337
337
339
343
337
341
340
340
355
336
336
337
338
342
337
337
336
340
341
337
344
357
336
351
336
337
336
337
340
336
337
338
352
337
341
336
337
338
340
336
336
338
340
339
338
336
339
336
337
336
337
338
342
342
347
336
341
337
340
338
344
336
337
337
337
336
339
336
337
336
338
338
337
336
337
338
339
339
336
336
363
344
336
341
339
340
336
344
335
336
339
337
335
336
336
339
339
344
340
825
352
347
354
344
345
337
357
343
336
341
342
341
355
340
336
345
336
336
336
336
336
337
348
336
336
336
336
336
343
344
338
341
346
340
336
341
338
337
347
344
336
341
337
352
336
338
343
336
338
336
337
336
336
337
336
336
2453
336
340
336
338
339
337
337
342
337
337
338
337
336
338
337
337
356
336
338
337
340
338
338
341
340
340
340
338
338
338
338
338
338
338
337
340
337
340
338
338
338
340
340
343
346
349
361
341
345
341
338
339
344
339
338
338
338
339
342
344
339
349
338
340
338
341
345
338
338
342
337
340
347
340
339
338
337
338
348
338
338
338
338
339
342
339
344
338
338
350
339
338
337
351
340
338
338
338
339
338
353
354
338
339
341
340
339
341
348
339
345
353
358
346
339
356
345
338
347
340
339
340
338
342
338
345
346
338
339
348
341
347
346
341
348
341
344
339
339
338
338
342
342
338
340
339
338
339
342
343
338
338
338
344
340
340
340
339
342
339
347
341
339
339
338
342
338
339
340
339
341
340
339
338
338
340
341
338
338
338
338
357
344
338
338
338
340
339
338
339
339
340
339
338
337
338
339
338
339
338
338
338
338
338
337
337
339
338
338
338
338
338
338
338
338
337
337
338
338
342
339
338
339
338
338
338
346
339
338
345
338
339
341
342
347
340
339
338
338
341
339
340
344
345
341
338
339
338
341
338
341
339
339
338
338
338
338
338
337
341
340
338
338
337
338
338
339
339
340
339
338
338
338
338
339
338
338
338
338
338
339
337
337
338
339
343
339
338
338
338
338
338
338
340
339
338
356
337
338
338
340
343
340
2861
339
339
338
338
340
338
338
338
337
338
339
338
337
338
339
337
338
338
338
339
337
337
337
340
359
340
348
337
338
337
338
338
337
337
338
358
338
337
337
337
338
338
338
365
339
338
338
339
338
338
337
338
338
343
338
338
338
337
338
338
338
337
337
337
338
338
338
337
338
338
337
338
338
337
338
338
337
338
337
337
346
348
338
338
338
337
338
338
344
338
339
337
338
338
338
337
337
338
357
338
338
337
337
338
338
337
338
338
337
341
338
338
337
337
339
337
337
338
338
337
337
338
342
337
341
338
343
338
338
338
338
337
338
338
338
338
337
337
338
338
337
337
337
338
338
338
338
338
338
338
337
338
341
338
338
338
338
338
355
338
338
338
338
338
338
340
337
338
338
340
337
337
337
338
338
339
337
340
338
338
338
342
340
338
339
339
338
340
341
338
339
338
339
339
340
337
338
339
338
338
338
337
337
337
338
338
338
337
338
337
337
338
338
339
338
341
338
337
338
338
338
338
338
338
337
338
337
338
338
342
337
337
337
337
337
338
338
350
342
338
340
344
338
339
351
338
348
343
337
337
339
339
338
339
338
339
337
337
337
337
338
338
338
338
338
338
338
337
337
338
338
337
338
338
338
338
340
344
337
337
338
338
337
337
338
338
340
337
337
338
338
338
338
339
338
338
338
339
338
337
337
337
338
339
340
338
338
338
358
338
338
338
337
338
337
337
338
337
338
338
338
337
338
338
338
338
338
337
339
337
339
346
338
339
338
338
338
338
338
337
337
337
337
338
337
337
338
338
338
338
339
338
337
338
337
337
338
338
338
338
338
338
338
339
338
338
337
337
337
338
338
337
338
339
338
338
338
338
338
338
339
337
338
337
338
338
338
338
338
347
338
338
338
338
338
338
338
338
337
338
338
338
339
339
340
339
338
338
339
340
338
339
338
340
338
341
340
337
337
337
337
338
339
338
337
342
338
338
338
345
339
338
338
338
338
338
338
338
337
337
337
337
337
337
337
346
338
338
339
338
338
338
338
338
338
338
338
338
338
338
338
339
338
338
341
337
337
337
337
339
339
337
339
338
338
339
340
338
340
339
338
338
338
338
339
340
338
338
338
338
342
342
338
338
338
340
339
338
338
338
337
337
337
337
337
337
337
337
338
337
338
337
338
338
337
337
338
338
338
338
338
338
338
338
338
341
338
338
339
338
338
338
338
345
338
338
339
338
344
337
337
337
337
341
337
342
337
337
337
337
338
337
338
338
337
338
337
337
337
338
338
338
337
337
338
338
340
338
338
338
338
339
338
337
337
337
337
337
338
338
337
338
338
337
337
338
338
338
338
338
338
338
338
337
337
337
337
337
337
337
337
338
338
341
338
339
337
338
338
341
338
341
339
342
337
344
342
337
337
337
337
337
338
337
339
339
338
338
339
339
338
338
339
338
343
341
337
338
337
338
338
338
340
338
338
338
338
338
338
338
338
338
338
338
338
338
337
337
337
337
337
337
337
338
343
337
338
337
337
338
338
338
337
338
338
338
338
340
342
338
341
338
337
337
337
337
337
338
340
338
337
338
338
337
337
337
338
342
338
338
337
341
338
338
340
338
337
337
337
337
337
337
337
337
338
337
338
338
337
338
337
338
337
338
338
337
338
338
338
338
338
338
338
338
338
337
337
337
338
337
337
337
337
337
337
337
337
337
338
338
337
337
337
338
338
338
338
338
338
338
338
338
339
344
338
338
338
337
337
337
337
337
337
337
337
338
338
337
338
337
337
338
338
337
338
337
337
338
338
338
338
338
338
338
338
338
338
337
337
337
337
337
342
344
337
337
337
337
338
338
338
338
338
338
338
337
338
338
337
338
338
338
338
338
338
338
338
341
338
339
337
337
337
337
337
337
337
338
337
338
338
341
340
337
337
338
338
337
338
337
338
338
338
338
338
339
338
338
338
338
338
338
338
338
337
337
337
337
337
337
338
338
337
337
338
337
338
337
338
337
338
338
338
338
344
338
338
339
338
342
338
338
338
338
338
341
338
338
339
338
337
337
337
337
337
337
338
337
339
337
337
344
340
338
338
338
338
337
337
338
338
338
338
338
338
339
338
338
340
338
338
339
337
338
338
338
340
338
338
338
338
338
341
338
339
338
338
338
338
338
338
338
338
338
338
337
337
337
337
337
337
338
339
337
337
337
337
337
338
338
338
338
338
341
338
338
338
338
338
338
344
337
337
337
337
338
338
338
338
338
338
337
338
338
338
338
339
338
339
339
339
339
338
339
338
337
337
339
337
337
338
337
338
337
338
338
338
337
337
338
338
338
339
338
339
338
338
338
343
339
338
338
338
337
338
339
338
337
337
337
338
338
338
338
338
340
337
356
338
340
338
340
339
338
337
339
337
338
338
338
338
338
339
338
338
337
338
337
338
338
339
338
354
338
338
338
339
337
337
338
339
338
337
337
338
345
337
337
337
338
338
339
338
338
338
338
340
339
338
340
338
338
337
337
337
341
338
338
338
345
338
339
338
338
338
339
338
338
338
341
347
344
338
337
337
338
338
337
337
349
359
337
338
337
337
338
338
338
338
338
339
338
338
337
337
339
347
337
337
344
338
338
337
337
338
338
338
338
338
338
338
339
338
339
337
337
337
337
338
337
338
337
338
337
338
338
341
338
338
338
343
338
338
338
339
337
337
337
337
338
337
337
337
3039
338
337
337
338
337
339
338
338
338
338
338
338
337
337
337
337
337
337
337
337
337
337
337
338
337
337
338
338
339
338
338
338
337
337
337
337
339
339
337
338
337
337
337
339
338
337
338
340
340
338
349
338
339
338
337
337
338
337
337
337
338
338
338
338
339
338
339
338
338
338
338
338
338
337
344
337
346
337
337
340
338
345
337
337
338
344
338
338
338
338
338
339
339
345
341
338
339
350
338
337
345
338
337
338
338
341
338
339
338
338
338
339
338
338
339
337
337
337
337
337
353
337
337
339
337
337
337
338
338
338
338
346
338
338
337
340
337
342
337
338
337
338
338
338
338
338
337
337
337
338
337
337
338
337
338
338
338
338
338
337
337
337
338
337
337
337
338
338
337
338
343
338
342
337
337
337
337
337
339
337
338
337
338
338
338
338
338
340
353
353
351
368
338
339
338
356
355
347
338
338
338
338
339
337
337
338
337
337
350
343
338
338
338
338
338
338
337
346
337
337
337
337
344
338
338
343
340
338
338
337
337
337
337
337
337
339
338
2787
337
338
338
338
339
338
337
337
337
337
337
337
338
337
338
338
338
338
354
338
338
337
337
337
337
337
338
337
337
338
338
338
338
338
338
338
338
337
337
337
337
337
337
337
338
337
340
338
339
337
338
338
338
338
339
337
337
337
337
337
337
337
337
337
337
338
338
338
338
338
338
338
337
337
338
337
337
337
337
338
338
338
338
338
338
338
337
337
337
337
338
337
338
338
340
338
340
338
338
338
337
337
339
337
337
337
337
337
337
337
338
338
338
338
338
341
340
337
337
337
337
337
337
337
338
339
338
338
338
337
337
337
339
337
337
338
338
337
337
338
337
338
338
338
338
338
337
338
337
343
344
340
338
338
338
337
337
337
338
337
338
338
341
339
338
338
337
337
338
338
338
337
338
338
340
338
338
337
344
337
338
337
337
338
338
338
338
338
339
337
337
338
338
337
342
338
338
338
337
338
339
338
340
338
338
338
338
338
338
337
337
337
337
337
337
337
337
338
338
338
338
338
338
337
356
338
337
338
337
338
338
338
338
346
338
338
337
337
337
338
337
337
338
338
338
338
339
337
337
337
337
337
337
338
338
365
338
338
338
339
337
337
337
338
337
338
337
337
338
340
338
338
338
338
338
337
337
337
337
338
337
337
338
338
338
344
338
338
338
338
337
337
339
337
337
340
338
338
338
338
339
338
338
338
338
337
337
337
338
337
337
337
340
340
337
338
338
338
338
338
337
337
337
337
337
338
338
344
338
338
338
340
338
338
338
338
338
338
337
338
337
337
338
337
349
338
338
342
337
338
338
338
338
338
337
337
339
337
337
337
337
338
341
337
338
337
337
338
339
338
338
338
337
337
337
337
337
343
346
339
342
338
339
337
338
338
338
338
338
337
337
338
338
338
337
337
337
339
338
338
338
338
338
338
338
338
337
337
337
338
337
338
337
338
340
338
338
338
338
338
338
338
351
337
337
337
337
337
337
730
337
339
338
338
337
338
338
339
338
340
340
338
337
345
341
337
338
338
339
337
338
337
338
338
337
338
338
338
338
338
338
338
337
337
337
337
337
337
338
337
337
337
338
337
338
337
337
338
338
345
338
338
338
338
345
337
337
337
337
343
337
337
339
338
338
339
347
339
337
337
338
338
338
339
338
338
338
338
338
343
337
337
337
337
338
337
338
337
337
337
338
338
338
338
338
338
338
338
340
338
339
338
338
338
338
337
337
345
338
337
337
337
337
338
338
342
339
339
342
338
346
338
338
338
338
339
341
352
348
340
350
337
339
340
349
340
346
358
339
345
352
347
350
342
345
338
338
338
339
338
339
338
338
342
337
337
337
337
337
338
337
337
338
341
337
338
337
338
338
338
339
339
338
338
338
338
338
338
340
338
337
337
337
337
337
359
340
346
338
338
342
342
338
338
338
339
338
339
338
337
337
337
337
338
337
339
337
338
338
337
338
338
338
338
338
338
343
339
338
338
338
338
338
337
337
338
337
337
337
337
337
337
337
337
338
337
338
340
338
338
339
339
338
340
338
339
337
337
337
344
337
337
338
337
337
337
338
337
338
337
337
341
338
338
338
338
338
340
338
338
338
337
345
337
337
337
337
338
337
338
338
339
338
343
338
338
338
338
348
338
341
339
337
340
346
338
339
338
339
337
338
479
339
469
339
338
338
338
339
339
339
340
355
337
339
337
343
377
338
361
382
339
338
339
349
340
342
338
341
369
371
382
389
418
379
407
395
339
343
348
338
344
344
339
341
342
343
342
338
339
339
346
341
337
359
337
338
338
345
359
338
339
338
338
341
338
339
338
343
338
338
340
344
354
339
337
338
337
339
340
353
340
346
338
339
338
338
338
345
339
339
339
339
345
338
339
338
337
337
337
337
339
338
338
338
338
338
340
340
338
338
339
338
338
343
338
340
338
338
338
339
337
337
337
344
348
339
374
342
340
338
350
338
344
338
348
348
339
352
345
339
338
351
384
338
345
349
348
348
352
338
338
338
350
338
338
338
338
344
343
338
339
347
340
339
339
379
348
350
339
345
338
342
353
354
339
359
348
341
341
339
344
344
340
348
346
342
349
368
337
347
341
337
346
339
343
339
344
341
348
338
349
347
347
342
344
339
346
357
341
339
338
339
340
338
337
337
337
337
338
345
338
371
342
338
341
340
338
342
338
338
338
339
339
339
338
338
338
340
340
342
339
338
351
347
339
341
339
341
338
341
339
339
348
349
338
339
338
341
351
338
343
353
345
346
342
339
349
338
337
338
342
348
345
337
342
336
338
337
348
337
338
352
337
337
338
338
337
338
340
338
337
337
340
337
338
341
338
345
337
355
338
343
337
350
347
338
345
357
359
363
339
336
348
356
344
346
350
359
338
353
358
343
351
345
384
339
363
348
340
344
339
350
337
411
392
339
341
392
338
349
435
452
436
463
409
340
381
337
353
338
376
384
386
337
409
421
399
339
340
409
339
387
356
405
404
368
421
372
353
339
367
349
343
344
345
409
340
367
342
349
345
340
339
346
338
343
352
341
339
345
341
343
349
346
347
342
351
349
340
339
347
339
340
365
346
342
350
350
361
348
346
340
364
337
337
360
342
338
362
340
350
342
354
351
342
354
349
344
363
356
381
395
343
384
365
455
405
374
380
342
340
380
352
370
342
340
351
347
353
362
347
345
348
338
353
338
346
337
356
353
344
353
364
338
338
386
389
395
377
369
409
403
368
386
357
429
376
357
383
362
409
355
403
385
376
362
402
387
338
337
338
340
338
338
336
337
344
339
349
337
352
398
459
339
343
352
345
342
351
340
341
374
356
354
342
345
353
345
351
340
337
353
346
339
352
387
382
337
337
362
365
338
375
350
343
346
366
338
343
349
380
344
348
343
356
343
352
369
355
365
344
358
355
351
357
350
391
370
345
404
338
337
347
347
336
357
342
381
339
374
428
370
354
426
414
409
430
354
354
415
415
432
422
398
418
407
399
399
393
406
454
439
410
432
419
417
420
401
426
386
399
395
392
373
388
425
376
407
434
404
396
395
375
394
420
422
418
412
412
389
403
449
452
437
437
421
441
416
482
447
413
426
445
433
460
433
438
437
449
440
430
400
478
402
435
459
410
411
417
420
423
431
434
423
412
423
433
423
421
439
419
447
490
485
463
472
428
471
426
423
450
489
447
471
438
450
404
428
437
422
457
471
472
428
470
447
464
455
458
395
424
445
454
457
418
431
460
440
451
423
435
487
466
464
442
414
452
454
455
475
440
423
468
452
435
449
453
438
411
448
416
442
454
425
439
478
404
432
435
475
490
458
441
433
451
437
463
471
463
450
454
471
478
489
467
449
445
443
434
463
470
454
488
451
463
472
477
442
451
447
484
462
465
465
438
449
496
453
461
460
448
445
444
447
471
440
471
490
445
470
461
463
484
459
480
468
462
481
424
472
440
456
479
436
415
454
442
476
445
448
439
470
466
476
481
425
444
450
491
474
441
428
444
433
452
463
416
468
453
479
470
468
434
485
488
462
445
441
452
448
491
445
464
465
448
481
444
472
479
441
457
461
439
470
429
471
467
475
471
484
482
511
423
462
480
460
464
472
475
448
466
438
454
464
459
443
459
423
478
450
474
465
464
459
491
481
457
462
471
468
470
458
479
467
446
428
444
469
482
451
494
445
458
443
457
452
487
479
472
470
452
415
405
453
494
416
473
439
473
475
483
455
478
471
482
463
454
445
466
472
449
444
462
465
446
445
419
424
468
431
456
429
434
438
422
428
482
440
492
433
443
466
418
454
442
467
406
433
461
432
470
433
433
440
403
414
463
444
439
438
464
462
429
402
419
465
417
414
418
446
447
414
403
433
430
441
429
421
451
471
442
457
445
434
452
415
441
454
453
433
411
454
438
497
465
484
393
470
459
460
470
474
449
451
425
448
421
473
456
432
448
472
455
456
451
399
480
467
474
436
459
465
465
468
482
443
474
486
468
446
432
454
473
471
468
463
469
456
457
457
448
482
466
482
454
443
433
455
423
406
431
441
435
463
450
480
430
430
473
446
459
465
420
415
483
472
482
438
440
472
479
488
479
481
443
456
440
462
456
456
488
485
472
451
492
466
465
452
427
490
428
447
467
433
467
462
479
469
435
462
447
484
472
438
461
479
477
439
477
455
486
460
447
440
415
413
472
488
494
465
436
417
492
449
463
440
461
478
448
439
420
434
461
452
478
465
473
491
484
484
439
431
461
471
483
447
440
424
466
421
461
435
441
428
480
443
461
472
468
469
465
481
465
449
460
493
474
488
495
485
438
482
458
475
466
493
461
435
454
483
453
451
457
463
467
391
480
478
442
466
449
433
465
448
485
476
458
446
469
431
397
464
423
483
426
439
467
464
431
475
492
469
480
478
456
470
467
468
474
492
470
466
488
492
477
478
413
448
472
467
453
446
481
448
452
477
449
463
475
463
470
463
446
472
467
477
477
474
481
401
461
453
480
480
431
379
475
401
488
440
382
456
448
484
441
463
413
407
394
452
450
482
455
477
478
467
447
458
488
481
410
412
389
435
470
446
488
449
407
482
493
432
447
482
484
491
483
446
370
421
410
475
399
379
408
400
436
470
411
424
433
404
375
488
447
445
397
389
483
412
380
385
425
415
419
394
397
377
415
383
411
398
391
475
372
391
436
460
426
385
389
472
398
413
395
436
443
439
489
395
428
366
468
456
496
457
442
404
391
376
394
448
419
374
384
401
475
367
423
455
476
488
463
399
405
443
467
416
467
452
465
394
376
444
480
463
468
456
393
423
393
429
409
413
396
419
483
468
448
486
392
379
400
387
440
413
433
421
414
379
475
385
440
385
463
494
493
481
462
467
416
401
378
473
475
400
462
423
486
433
469
470
466
465
475
401
401
464
443
431
494
482
436
421
463
387
418
459
388
414
378
429
412
421
431
450
401
488
494
458
477
432
463
471
471
467
420
424
487
391
485
434
416
407
368
399
418
392
459
477
452
452
460
431
468
375
453
437
446
369
493
407
453
395
487
373
376
380
384
369
406
380
431
383
369
378
445
364
377
410
481
385
456
360
432
374
411
351
449
386
373
395
378
485
357
399
373
412
483
479
441
387
391
427
390
450
390
395
462
378
377
372
420
460
433
459
472
407
403
482
444
465
443
476
401
418
462
462
410
457
480
416
468
475
446
480
482
470
465
464
487
488
451
427
377
487
400
484
473
468
486
468
467
438
477
478
446
483
464
400
401
439
402
435
457
480
386
459
461
457
402
416
483
468
460
447
452
468
457
481
418
461
468
488
432
436
489
493
461
460
454
434
485
376
378
456
446
459
416
427
453
474
474
479
439
467
462
489
474
457
463
467
462
486
475
459
486
491
470
457
486
468
461
461
487
448
473
458
475
447
445
478
460
472
485
469
469
456
475
486
476
475
481
477
491
458
468
499
441
458
439
492
453
486
470
467
487
405
393
440
379
420
480
1355
412
389
449
458
438
480
498
469
466
457
479
461
445
478
477
395
443
485
486
490
426
416
420
401
473
432
461
394
489
379
415
466
442
379
449
426
385
371
457
488
490
434
484
451
472
396
459
462
394
417
395
445
466
455
386
462
489
459
492
497
463
484
441
485
493
457
403
489
385
456
488
379
463
484
485
415
406
481
408
405
417
488
468
387
396
492
477
408
464
404
472
407
465
474
461
482
412
466
389
438
446
433
417
481
401
478
470
484
462
426
479
461
409
412
433
445
412
400
490
408
407
375
402
460
401
470
454
386
474
424
460
431
415
379
438
470
390
476
382
472
416
408
466
473
472
449
486
492
419
487
428
431
446
475
475
491
467
465
481
459
474
437
467
458
446
394
495
483
432
410
471
458
475
491
497
481
484
487
490
482
474
486
469
478
472
486
480
416
477
483
474
485
390
387
403
443
436
477
449
412
405
413
431
414
403
374
399
470
419
467
466
478
470
486
484
493
417
451
447
398
467
396
394
489
467
443
453
452
420
464
479
485
473
456
489
481
454
444
442
449
376
396
410
418
419
436
387
382
496
395
468
482
460
455
437
428
443
381
427
425
457
453
483
478
378
387
425
491
421
435
414
436
471
483
435
466
441
429
481
416
486
454
455
461
424
426
488
449
393
487
495
381
486
478
390
422
436
447
458
449
420
458
476
489
452
481
469
447
442
477
440
366
405
488
467
474
492
452
487
438
385
385
489
438
478
489
481
467
435
502
493
394
455
416
459
418
389
379
473
472
478
474
400
438
458
493
482
484
470
487
451
448
487
490
459
470
469
491
484
442
426
449
487
466
472
468
478
498
468
489
495
457
469
479
473
472
466
465
410
389
472
455
487
482
415
501
455
462
448
401
407
454
401
408
464
389
422
395
382
449
466
481
409
376
420
410
471
392
453
491
472
407
455
449
390
467
438
469
466
414
386
431
480
423
496
497
490
497
430
445
490
465
439
483
389
391
486
447
451
449
441
447
449
405
429
476
464
435
395
410
434
416
421
442
400
388
477
395
406
468
482
476
442
484
430
407
461
439
485
390
467
490
399
377
491
459
477
457
477
454
420
390
408
389
482
477
403
391
398
391
418
479
400
406
429
398
381
389
454
478
421
481
453
396
442
389
468
416
426
365
446
478
397
474
411
446
402
437
454
423
434
455
405
425
442
467
446
462
487
468
472
427
489
378
397
426
434
405
392
407
376
457
425
396
409
477
397
398
423
388
381
372
406
408
422
387
411
471
467
391
484
404
379
465
410
452
486
419
410
457
485
493
495
416
435
455
471
403
379
485
464
392
485
475
374
381
401
426
376
389
390
403
376
397
494
470
477
486
426
490
468
472
436
402
421
395
398
456
479
467
405
496
375
360
488
414
418
445
445
374
411
451
399
444
481
457
490
458
493
488
491
479
483
393
458
483
486
486
479
499
483
479
477
469
487
479
438
435
480
490
449
433
400
439
464
390
483
419
420
476
457
474
481
477
492
442
470
467
495
461
471
478
473
468
383
493
464
425
481
404
488
476
486
494
493
492
476
478
483
479
467
468
486
495
484
505
477
467
468
408
396
379
478
469
459
449
491
442
490
452
466
484
466
451
436
485
486
416
476
466
436
433
482
437
471
489
467
392
382
493
400
488
484
485
479
404
429
427
487
482
469
386
379
495
489
437
493
476
485
470
472
476
490
493
421
432
445
469
481
483
495
493
494
480
491
485
494
475
482
487
486
490
481
483
496
489
479
491
476
475
487
476
471
493
483
480
482
482
489
490
485
491
490
485
494
484
482
480
472
485
490
481
491
493
487
490
474
474
490
472
473
473
453
482
466
490
476
491
384
493
477
484
456
471
474
476
458
480
464
479
477
474
479
478
447
484
480
470
452
473
484
486
478
466
476
474
467
461
410
414
474
412
405
483
480
436
488
401
493
404
457
479
476
480
407
405
450
414
483
485
494
424
467
513
497
497
473
492
394
496
486
491
440
466
489
443
475
486
451
407
476
459
428
455
461
453
434
406
423
391
492
398
388
413
458
390
448
379
394
413
449
497
409
420
372
446
393
412
398
388
400
465
450
410
480
488
480
437
477
387
471
414
393
392
403
410
453
482
410
392
433
388
404
390
491
382
447
442
432
428
397
480
486
473
467
400
401
396
465
473
373
430
394
454
493
409
378
392
393
461
399
400
474
383
494
439
409
423
399
417
410
381
479
450
469
402
382
392
474
494
453
403
420
418
437
471
387
394
492
485
411
425
428
427
493
467
483
493
483
486
376
405
383
375
478
381
392
423
490
483
482
479
419
488
396
397
408
388
377
395
467
489
384
465
399
462
488
387
422
388
381
407
414
485
471
418
396
393
410
440
454
466
382
455
475
464
395
396
477
395
415
408
477
402
443
373
391
469
394
403
433
493
399
494
424
417
398
445
398
493
457
471
405
407
401
458
402
398
381
399
366
453
413
422
375
440
436
405
447
396
402
446
449
500
386
466
371
413
399
401
419
385
395
382
393
437
400
461
427
481
371
428
391
409
441
363
388
394
389
388
482
442
384
447
370
394
484
462
414
458
405
450
404
401
421
404
388
385
467
385
383
411
435
393
390
398
417
409
416
402
397
393
455
403
399
402
445
434
373
491
406
402
404
417
493
432
393
405
365
442
389
387
387
407
405
398
457
385
396
392
406
388
379
453
447
463
443
397
391
468
405
411
470
452
406
393
485
468
438
484
469
492
487
483
452
447
452
460
378
441
426
476
427
394
420
390
395
459
405
399
424
414
400
389
422
401
458
403
392
460
494
464
460
469
390
381
482
434
383
451
421
380
380
443
417
418
412
456
1840
399
380
399
393
384
484
434
393
401
413
395
415
417
439
477
445
397
444
391
399
388
425
403
430
419
378
435
407
467
489
485
454
472
511
490
458
458
412
441
453
456
470
488
407
395
448
368
392
408
381
400
381
405
405
494
450
439
509
410
434
422
462
405
455
482
458
415
482
393
463
474
446
436
454
487
403
387
416
440
407
449
478
383
435
398
381
393
408
387
381
372
384
381
399
380
442
397
476
444
431
431
413
391
380
425
411
390
383
363
440
399
411
397
421
393
410
381
421
386
424
380
375
386
382
497
380
424
392
466
493
421
374
379
367
377
403
401
405
396
402
480
418
385
399
385
393
395
486
391
394
399
432
481
386
397
378
404
394
382
424
389
417
414
397
396
399
394
492
397
415
396
404
445
434
491
397
391
482
393
375
443
397
400
399
379
417
388
391
390
371
385
383
396
381
425
395
419
425
372
389
413
392
480
400
393
389
394
394
391
369
384
405
385
411
370
750
409
379
419
401
379
394
395
413
390
366
378
383
452
383
378
401
427
398
394
406
473
485
413
466
402
384
410
386
387
403
388
381
482
388
413
456
383
385
372
398
405
380
390
415
388
375
427
405
404
395
403
356
406
443
393
380
408
366
384
360
414
386
378
384
388
378
379
394
374
383
417
389
377
415
364
399
393
392
439
417
391
382
379
382
385
385
383
453
394
376
358
361
386
386
419
416
377
394
385
408
412
418
362
415
432
412
394
407
425
434
386
410
432
402
436
437
414
418
418
438
410
402
391
438
416
417
389
390
382
400
380
392
403
383
440
396
444
403
346
460
368
393
368
392
398
430
397
380
373
409
391
425
386
378
394
417
397
398
490
438
388
378
406
392
386
389
404
401
394
372
385
406
400
388
403
387
435
417
396
374
413
373
392
382
378
374
463
419
379
381
406
404
406
376
391
376
389
417
381
401
377
406
388
398
407
374
361
370
383
376
403
383
399
397
372
394
406
376
443
467
471
395
384
421
430
416
442
436
404
400
447
402
380
396
385
384
437
397
479
398
405
395
367
372
390
457
397
394
413
394
394
403
439
418
425
425
391
388
430
379
413
398
406
409
385
436
390
439
416
442
427
413
418
398
482
507
409
406
390
417
469
386
418
429
400
392
383
400
391
380
398
380
423
376
379
395
500
373
403
375
376
398
369
369
383
402
381
370
383
379
368
368
442
410
446
442
418
383
378
385
436
396
374
387
377
369
373
386
363
426
390
385
372
399
368
382
393
389
384
381
397
404
415
390
404
378
442
426
389
416
380
401
464
379
383
385
380
406
413
366
416
413
417
376
374
396
390
369
382
380
384
386
417
402
435
394
464
498
411
392
382
387
402
375
421
404
365
418
465
386
425
452
407
403
422
399
399
457
408
396
430
421
406
427
424
426
436
430
395
440
412
385
391
421
402
442
409
350
465
409
417
385
411
411
426
386
363
399
411
439
414
404
398
431
426
512
435
398
469
404
415
472
436
478
412
418
374
413
381
427
423
389
459
431
410
391
404
492
433
408
478
419
399
448
436
433
418
446
399
422
392
403
393
418
416
419
445
399
439
463
417
454
414
424
386
407
374
409
502
479
488
487
424
393
401
419
454
405
427
392
487
410
485
431
472
420
426
460
408
434
427
435
449
405
392
395
392
436
377
397
431
387
464
455
429
363
401
469
405
397
444
396
383
380
383
369
401
371
398
499
429
371
405
376
452
428
344
406
394
387
376
364
392
362
379
380
394
482
412
417
408
392
440
377
456
387
417
375
412
378
393
486
423
403
458
446
441
402
442
383
388
395
363
481
379
454
401
359
379
363
419
365
394
373
357
388
353
378
375
357
381
400
390
386
386
388
392
412
415
383
414
397
392
402
399
388
409
426
412
414
463
418
431
409
395
420
402
378
409
404
401
409
415
429
431
414
481
445
407
437
404
511
425
433
430
415
393
416
466
459
403
397
409
408
502
430
410
418
485
431
405
406
413
387
384
390
417
434
423
402
363
387
384
439
410
412
418
421
397
417
411
420
408
436
447
428
442
404
380
430
387
374
395
379
375
383
380
429
374
397
402
440
411
391
408
415
402
472
375
397
378
390
376
403
376
391
392
384
366
369
377
389
370
393
389
381
398
361
365
391
411
398
369
379
391
370
417
380
363
480
368
376
382
386
375
358
365
367
372
391
380
382
385
378
389
384
372
382
385
379
399
389
383
386
395
371
385
386
382
381
389
431
399
410
373
391
371
379
365
369
362
368
369
375
372
351
426
368
397
393
367
388
386
354
376
356
374
362
382
365
376
376
393
404
421
419
403
417
410
387
388
385
375
393
380
391
361
383
359
364
388
367
356
385
399
366
360
395
384
388
382
388
386
372
365
469
391
366
362
376
429
442
382
393
365
361
378
374
368
413
350
388
378
355
376
354
375
341
428
365
378
386
381
393
372
378
402
402
386
359
380
358
428
377
359
367
358
415
372
369
419
391
380
373
366
386
373
377
354
371
370
362
363
370
374
358
395
398
352
356
376
372
362
385
418
389
383
404
368
388
374
373
367
378
386
387
374
408
381
384
365
389
364
366
370
388
442
359
396
342
390
380
391
411
390
400
381
387
392
388
386
360
375
361
364
376
371
372
447
354
361
376
358
360
377
357
357
361
346
350
364
375
370
362
360
379
358
386
378
368
370
338
366
356
391
355
358
362
410
362
368
350
377
369
369
366
359
380
378
362
505
373
365
385
393
391
392
373
377
368
366
365
385
349
364
358
365
372
355
382
429
423
368
378
380
368
382
378
419
406
356
388
372
378
369
383
366
381
375
358
380
391
371
372
349
392
479
428
393
401
373
367
384
369
378
348
369
392
359
365
413
426
371
429
359
391
364
370
357
370
401
401
379
357
360
375
375
419
366
401
370
392
365
381
360
378
391
370
368
400
385
473
372
363
365
363
366
358
394
374
360
366
369
403
443
360
383
390
431
370
365
361
358
383
390
397
390
354
383
367
351
357
366
338
373
359
371
409
340
385
364
397
399
373
366
385
371
367
360
359
371
349
348
358
378
354
343
367
357
364
374
354
345
346
337
360
349
341
373
422
438
394
400
467
433
392
368
439
439
427
433
458
398
414
397
408
432
406
404
399
381
393
373
394
382
369
349
396
359
366
377
362
362
365
367
360
345
347
358
352
341
352
392
355
366
353
337
355
345
355
348
441
367
359
345
362
359
368
348
384
387
362
341
342
345
348
367
387
379
361
358
388
381
349
384
342
382
383
336
376
357
357
347
356
421
368
366
348
353
348
381
355
369
361
373
436
351
352
360
363
363
377
359
355
362
364
373
360
362
357
372
368
379
350
375
382
367
377
357
346
353
349
371
377
380
374
371
374
369
356
353
352
355
347
370
347
367
362
349
344
341
340
455
360
362
353
364
410
353
364
377
337
345
351
360
425
359
393
356
404
375
400
364
419
357
374
358
386
948
364
359
361
363
362
373
369
360
372
355
374
373
370
356
362
357
356
357
372
387
361
363
355
346
358
346
352
352
351
349
361
369
365
349
365
355
368
363
379
370
366
374
372
359
374
351
371
366
381
392
374
362
362
354
337
340
346
338
340
346
354
354
358
360
352
354
364
353
352
352
341
349
343
345
351
364
361
339
337
350
354
345
349
341
343
345
367
353
337
338
336
350
348
337
337
339
336
336
342
338
336
336
340
340
344
338
341
342
338
344
338
339
336
336
337
337
338
352
340
338
339
338
338
338
349
337
337
341
341
346
372
339
344
344
349
352
351
350
340
337
337
339
340
338
341
353
337
339
338
339
336
337
338
338
339
337
337
341
336
339
339
337
338
337
336
339
346
337
338
344
346
352
343
347
352
351
349
348
350
346
365
339
350
380
377
381
352
375
337
339
357
338
337
339
336
348
350
356
352
353
347
348
361
355
356
349
351
350
350
350
351
353
351
359
352
362
349
352
356
353
341
349
351
347
348
350
350
347
355
350
348
354
368
363
355
352
359
360
358
363
357
379
375
388
388
381
399
383
372
353
353
350
347
351
353
354
352
386
357
374
381
376
369
367
372
355
351
359
381
386
363
404
374
380
369
355
363
359
1206
364
360
353
350
354
349
351
370
362
354
349
354
359
357
360
360
350
352
359
359
351
338
353
352
349
351
349
343
350
343
350
345
350
350
349
355
358
357
370
365
367
365
370
366
366
351
365
363
364
373
383
372
386
371
381
394
372
378
380
360
376
421
421
378
378
374
392
370
375
393
367
365
360
365
359
354
368
375
360
375
370
361
371
365
372
362
368
369
359
360
365
377
372
369
368
375
368
370
364
380
364
380
368
371
375
377
368
368
369
366
353
354
362
356
366
365
360
365
363
361
362
355
362
357
355
365
355
358
359
358
356
373
370
357
362
362
358
355
374
362
361
355
362
377
373
376
361
364
358
360
365
370
364
361
369
356
371
364
365
365
373
367
370
368
377
359
367
363
370
358
367
361
364
367
374
368
381
368
381
371
369
371
371
376
387
379
368
374
376
372
379
372
378
376
379
374
365
387
375
380
390
401
387
392
369
367
371
362
365
361
354
363
363
372
366
355
367
368
354
366
370
366
359
358
364
361
357
354
358
357
355
363
360
362
358
360
357
361
360
359
353
362
353
361
373
362
363
442
379
387
361
372
584
518
423
440
389
411
390
416
372
414
372
412
419
401
399
371
493
436
423
402
519
488
477
453
465
487
526
367
351
362
363
368
368
364
368
455
353
364
360
374
365
361
393
368
378
375
419
419
488
464
477
441
409
420
406
424
480
372
543
441
432
417
464
476
523
521
387
382
425
471
521
493
512
515
533
469
430
362
365
359
378
378
373
370
366
364
362
367
390
371
452
358
370
365
367
377
408
446
423
401
420
458
426
457
420
506
430
532
479
404
420
393
528
489
457
417
396
385
518
508
448
439
508
455
431
569
504
432
420
479
418
500
407
437
412
525
486
432
402
539
513
441
430
419
432
384
455
530
459
460
423
388
470
442
404
488
423
401
399
426
442
426
482
442
391
417
370
498
949
358
362
350
359
352
355
352
358
365
352
357
354
363
363
367
379
426
469
461
471
426
398
521
456
390
390
383
405
428
411
397
373
513
494
406
388
404
535
527
501
446
417
408
513
457
418
410
395
448
410
401
378
450
411
417
499
380
425
465
425
418
417
404
383
367
379
400
409
392
370
387
384
397
354
536
374
358
381
396
394
536
392
406
429
423
375
380
374
388
396
388
380
397
387
424
390
385
394
485
532
508
517
369
401
411
430
429
407
392
371
424
514
479
447
418
382
533
465
429
532
445
555
474
577
446
553
414
536
443
427
396
518
427
417
915
944
418
379
538
458
514
431
430
434
398
445
445
429
419
402
363
363
408
471
398
395
509
511
473
476
467
429
433
435
443
426
404
392
469
429
479
464
443
423
427
401
386
381
402
531
482
440
405
436
519
499
510
529
361
387
373
389
405
414
401
380
507
503
535
530
530
372
357
458
533
530
366
457
533
519
491
480
433
415
413
432
443
403
392
527
459
394
507
476
415
382
478
413
553
486
441
418
562
518
477
428
432
406
431
503
392
505
474
452
465
463
457
432
431
462
439
404
537
506
435
411
392
452
535
414
533
464
435
950
947
947
481
464
447
438
441
413
383
420
423
452
455
420
549
459
485
474
461
472
431
411
477
433
428
421
531
513
510
525
528
528
498
532
496
481
465
394
536
466
470
404
527
483
474
416
425
452
417
397
389
405
503
436
420
445
465
423
459
462
447
435
385
496
444
443
429
366
500
461
438
430
427
430
435
397
374
397
381
512
514
509
497
483
477
431
420
407
524
538
507
507
512
509
477
459
413
538
496
460
563
450
582
584
478
450
525
515
531
368
365
365
367
362
357
366
362
365
360
360
356
353
358
357
353
361
360
353
358
354
354
355
436
357
348
379
358
355
358
509
361
374
379
363
361
371
358
363
354
365
368
366
366
360
368
355
353
354
356
515
479
435
403
364
357
358
363
362
352
360
359
359
350
357
355
351
354
354
351
357
359
366
357
340
353
355
355
357
356
352
357
352
346
349
352
352
354
364
359
359
378
369
369
362
369
438
370
364
353
358
338
341
365
351
352
357
357
361
365
361
369
364
363
365
359
367
372
359
368
355
358
352
368
367
364
364
360
352
365
368
360
377
374
374
358
366
372
364
368
369
359
367
356
362
358
363
359
364
347
366
408
361
358
365
371
370
368
373
364
360
359
349
364
370
367
370
372
354
389
361
355
364
367
378
368
372
368
379
365
391
389
379
376
399
369
390
399
386
397
394
391
395
398
374
398
381
398
385
399
398
387
385
378
399
391
378
395
407
393
431
410
398
399
398
388
410
405
401
382
385
376
373
355
362
371
382
384
386
371
369
364
366
378
382
377
371
386
388
365
393
388
366
380
386
375
381
358
364
375
358
368
379
361
359
382
374
378
368
375
388
371
361
386
374
371
370
389
384
398
417
384
359
381
382
379
382
363
371
389
368
375
365
377
380
385
383
383
382
403
376
382
381
381
380
372
381
371
392
380
369
381
369
379
379
370
361
350
353
374
375
361
390
368
366
359
354
364
363
357
366
361
366
364
375
365
366
373
371
356
359
365
361
357
347
368
366
367
357
364
365
345
351
354
366
364
369
364
368
362
370
364
360
368
362
367
361
376
369
371
363
370
376
366
356
358
376
362
363
361
359
371
370
370
374
371
372
366
355
376
358
384
371
361
371
359
364
370
376
369
359
361
367
359
367
384
366
375
365
367
390
388
358
375
360
367
370
368
371
370
363
361
368
365
368
362
363
368
360
371
2203
372
373
375
359
373
381
362
363
369
365
363
354
364
364
374
382
362
355
373
360
354
364
349
353
346
367
370
359
362
353
354
343
345
351
346
356
349
345
355
347
348
364
370
362
380
367
362
370
357
349
342
342
349
350
344
351
338
344
341
345
344
343
350
343
348
346
352
341
350
345
346
346
352
337
344
338
338
338
339
337
339
338
342
338
342
342
338
339
338
338
343
360
361
364
360
364
360
356
368
357
364
353
363
345
339
344
354
346
392
354
343
345
345
371
356
345
369
340
339
338
343
347
353
340
346
361
350
361
350
338
344
347
366
342
338
351
343
360
346
348
341
340
337
337
359
344
356
350
341
342
340
337
338
364
338
337
349
346
371
369
351
353
362
360
348
362
349
365
353
352
344
340
341
342
339
339
349
343
338
343
342
343
339
341
337
338
337
338
354
342
340
348
338
347
343
340
339
356
345
360
352
363
356
357
354
350
354
364
354
338
342
346
341
338
337
337
341
344
344
349
343
349
338
338
348
351
341
341
342
341
340
340
342
342
343
341
340
338
340
346
355
338
346
351
341
345
342
340
341
340
340
344
349
341
337
350
344
358
338
340
343
339
344
345
341
343
347
354
338
349
338
354
353
338
337
344
340
341
353
339
341
339
342
344
349
338
339
344
337
343
338
338
338
338
350
341
340
344
366
354
340
344
348
341
337
340
340
338
341
356
346
338
339
342
346
342
337
339
338
338
338
340
338
345
338
338
338
337
338
338
337
337
337
338
337
337
337
337
338
338
337
338
338
338
337
343
337
339
337
356
337
337
337
338
345
337
338
339
341
340
338
340
353
341
354
363
370
354
356
356
346
356
349
347
347
352
341
338
339
338
341
338
344
344
338
339
338
343
343
338
340
338
338
343
341
339
342
339
340
344
346
341
354
346
346
346
340
342
339
338
338
342
338
341
338
339
338
363
341
340
346
342
338
344
343
340
340
342
346
338
347
341
339
342
342
342
341
340
338
339
339
339
344
340
347
347
339
343
340
362
338
341
343
339
339
340
349
351
349
346
350
348
343
347
339
342
346
341
337
339
342
338
337
341
338
338
340
345
345
344
347
337
342
343
338
337
337
340
337
337
337
339
337
337
337
338
342
337
339
338
340
337
337
337
338
337
339
337
337
337
338
340
337
337
338
337
337
337
337
337
337
337
337
337
339
337
339
337
337
337
337
337
337
337
337
337
339
337
337
338
337
337
337
338
348
351
338
337
337
337
338
337
337
347
337
337
337
337
337
337
338
341
339
337
337
338
338
338
338
337
338
337
337
337
337
337
337
338
338
337
337
338
337
338
337
337
341
339
338
338
337
337
338
340
342
337
338
337
338
339
341
337
338
340
338
339
338
337
340
340
341
345
339
337
344
346
348
347
351
347
340
337
340
337
337
337
339
337
339
344
340
338
339
342
341
343
345
343
339
344
348
342
337
344
338
356
344
339
338
337
337
337
341
337
345
338
341
337
339
338
338
337
340
340
338
340
337
339
338
337
337
337
340
340
340
337
337
339
338
338
340
337
339
345
338
339
337
339
337
337
337
338
338
338
336
338
337
337
337
337
337
338
337
338
337
337
337
337
337
338
337
338
337
337
337
339
338
340
337
338
340
337
337
337
337
337
338
338
337
337
341
337
337
340
337
361
337
337
337
337
337
337
338
337
338
355
337
338
337
337
337
339
337
337
338
337
337
338
338
337
339
340
337
337
337
337
350
339
338
338
337
337
339
337
338
337
337
338
344
337
341
338
337
337
337
337
337
339
338
342
340
337
338
339
337
337
338
337
337
337
337
337
337
341
340
336
337
336
337
337
337
337
338
337
340
338
337
338
338
338
337
337
337
337
339
337
336
337
337
340
338
338
337
354
338
338
341
338
338
338
338
338
340
337
338
342
339
338
338
337
348
338
340
337
336
337
337
338
337
340
337
337
342
338
337
338
338
338
337
338
339
337
337
338
337
337
337
337
337
337
337
338
337
337
337
337
337
337
338
337
337
337
336
337
336
338
337
336
339
338
341
337
337
337
337
338
337
337
337
337
337
338
338
338
350
337
337
337
336
337
337
337
338
337
337
337
337
337
337
337
337
339
337
337
338
337
338
336
336
336
342
336
336
337
336
337
337
337
337
337
337
337
337
337
337
337
337
337
338
336
336
336
336
336
337
337
337
337
337
337
337
337
337
337
337
337
337
337
338
337
336
340
336
337
336
337
338
336
337
337
337
337
337
337
340
337
338
338
339
337
338
337
337
337
338
339
337
336
337
337
337
337
337
337
337
337
337
337
337
338
338
337
337
336
337
337
336
337
336
341
337
337
337
337
337
337
337
337
337
337
337
337
337
336
337
336
336
336
336
337
337
337
338
337
338
337
337
337
338
337
337
338
337
340
343
336
337
336
373
337
336
337
338
337
338
338
337
337
338
338
337
337
337
337
337
337
337
337
337
338
337
337
337
337
337
336
337
337
337
337
337
337
337
337
338
337
338
337
336
337
338
336
339
340
341
337
337
339
337
340
339
337
337
337
344
340
342
350
346
341
338
336
343
336
340
343
345
337
341
340
342
345
341
345
343
347
337
339
337
339
337
336
336
337
337
336
336
337
336
337
339
337
339
337
340
339
337
337
337
336
336
336
337
337
337
337
337
337
337
341
337
337
340
337
336
337
336
337
337
337
341
337
338
337
337
344
337
337
336
336
337
337
338
337
338
336
337
337
337
337
337
337
337
337
336
337
336
336
336
337
336
337
337
337
337
337
337
336
336
336
336
337
336
337
337
337
340
338
338
338
338
344
337
338
337
342
339
338
337
337
338
337
338
356
355
337
336
338
338
338
337
338
338
337
338
337
338
338
348
338
338
337
338
337
337
337
338
339
338
338
338
338
338
338
339
337
338
338
338
338
338
338
337
338
338
338
338
338
338
338
338
337
338
338
338
337
338
338
338
340
338
338
339
338
338
338
338
338
337
337
338
339
338
338
338
338
338
338
339
338
337
337
341
338
338
338
338
338
338
338
338
338
339
337
337
338
338
337
338
338
338
339
338
338
338
338
338
338
337
337
338
338
338
338
338
338
338
343
350
342
346
350
337
337
342
341
338
338
337
338
337
338
342
338
339
338
338
338
338
337
338
338
340
349
338
341
338
339
340
338
340
337
338
338
346
340
338
338
339
344
346
360
406
340
347
342
339
337
337
339
338
338
338
338
338
338
338
338
338
340
338
339
338
338
338
341
338
338
338
338
338
338
338
338
338
337
337
337
337
338
338
337
337
338
338
338
338
340
338
338
337
337
337
337
338
338
337
338
338
338
338
338
338
337
340
338
341
337
338
338
337
338
338
338
337
337
337
337
337
337
338
337
338
338
338
338
337
337
337
338
337
338
338
337
338
338
338
337
338
337
337
339
345
353
339
338
338
338
338
337
337
337
337
337
337
338
338
338
338
338
338
338
337
337
337
337
337
338
338
338
338
338
339
337
337
338
337
337
338
338
338
338
338
338
337
337
337
338
339
338
337
338
338
338
338
338
337
337
337
337
338
338
337
338
338
338
338
338
338
337
337
337
337
337
338
338
338
338
338
338
337
337
337
338
337
337
338
338
340
338
338
338
337
337
337
337
337
337
337
338
338
337
338
338
337
337
337
337
337
338
338
338
338
338
338
338
337
337
337
337
338
339
338
338
338
338
338
338
337
337
338
337
337
337
338
338
338
338
338
337
338
338
339
338
337
339
342
342
344
341
338
343
337
338
338
337
338
338
340
338
338
338
338
337
338
338
337
338
338
338
338
341
338
337
337
338
339
338
338
338
338
338
338
337
337
338
338
338
338
337
338
338
338
338
337
338
340
337
338
338
338
338
338
337
337
337
337
338
338
338
338
338
338
338
337
338
337
337
337
338
338
338
338
339
337
338
337
337
337
337
338
338
338
338
337
337
337
337
338
338
338
338
337
338
337
337
337
337
338
341
338
338
338
339
337
337
338
338
337
338
337
338
338
338
338
686
337
338
337
338
338
338
1075
339
339
342
339
340
338
339
338
343
339
342
339
339
337
338
337
338
339
339
340
339
339
339
338
339
338
338
342
337
338
338
338
338
339
339
338
338
337
337
337
338
338
338
338
338
338
337
337
337
337
337
337
338
338
338
338
337
337
339
337
338
338
337
338
338
338
337
337
337
337
338
337
337
338
328
328
330
328
329
330
329
328
331
330
339
331
339
331
328
328
327
346
330
328
329
328
329
329
327
328
327
327
327
328
328
328
327
328
328
328
329
328
328
327
327
328
328
329
331
330
331
328
333
331
329
331
329
330
330
331
330
329
328
328
329
332
328
330
329
328
328
328
329
328
332
329
335
328
328
330
329
329
330
332
328
331
328
328
328
328
328
328
329
328
328
329
328
328
328
328
328
328
327
327
328
328
327
328
328
327
329
328
328
331
328
330
330
333
329
328
328
335
329
329
332
331
328
329
329
327
331
334
327
332
333
334
332
332
330
329
328
328
332
332
331
329
330
329
329
331
328
330
330
329
331
354
331
331
329
329
329
349
357
328
331
340
329
329
345
365
339
330
327
327
328
327
327
329
327
329
328
328
329
330
329
333
342
328
331
330
333
338
328
330
329
348
332
327
328
351
328
328
331
328
330
328
328
328
329
328
329
336
328
335
328
331
328
332
332
335
344
328
333
330
336
349
331
331
332
334
328
336
359
331
331
329
332
333
330
352
354
353
342
339
335
354
359
362
331
339
336
352
331
331
333
335
332
335
329
331
327
336
331
328
361
329
330
337
331
329
331
336
342
330
354
336
346
337
347
360
337
418
329
330
327
329
327
328
333
338
330
334
328
333
339
400
351
363
346
337
366
334
333
331
328
333
346
340
328
329
330
331
332
328
329
331
331
330
332
343
338
340
361
333
346
328
355
345
330
327
331
331
328
328
333
328
355
345
358
341
346
328
329
346
352
347
344
371
343
328
343
340
352
355
346
330
333
331
356
329
330
354
329
352
332
328
332
334
333
332
330
334
333
328
329
335
336
331
328
331
329
331
343
328
331
333
330
330
336
336
332
337
378
364
342
338
352
391
383
340
424
348
436
393
343
389
343
360
375
377
359
348
353
328
349
339
335
332
327
328
328
328
328
328
328
328
332
328
340
328
334
330
333
345
347
343
336
335
335
328
329
328
329
333
332
330
340
333
332
330
330
328
332
340
328
331
340
347
370
329
330
401
329
330
330
333
333
345
329
332
336
341
332
332
328
342
338
331
328
331
329
339
334
341
341
338
338
345
337
344
348
338
341
343
350
342
334
330
340
344
343
341
329
350
330
336
330
333
346
335
339
336
350
331
332
331
337
331
330
356
341
331
357
348
336
335
329
339
334
340
345
351
342
335
335
337
336
332
337
338
337
336
382
359
335
345
346
363
410
397
378
349
347
358
349
380
385
330
339
345
335
357
331
365
368
371
429
350
353
371
332
363
381
409
359
398
360
375
360
331
388
389
369
346
335
371
354
350
343
355
342
339
345
367
341
388
385
340
357
350
364
328
334
338
363
342
344
330
349
345
348
330
336
345
333
331
363
342
334
352
333
337
330
331
350
382
331
342
339
330
348
355
347
335
340
332
353
347
338
336
327
333
335
381
341
407
334
344
375
332
334
374
338
329
328
336
339
381
333
379
330
339
330
332
404
337
329
362
397
364
338
333
342
342
346
335
337
360
401
351
347
336
356
363
341
336
385
337
343
370
331
352
335
383
363
348
434
350
364
351
435
376
365
374
367
397
374
437
417
368
367
361
452
366
374
399
363
441
463
361
381
420
395
438
467
468
404
403
468
435
438
404
377
394
379
376
434
387
395
397
416
410
470
418
351
349
386
360
396
349
331
352
349
332
389
362
357
359
399
354
349
337
347
377
392
443
350
353
378
383
366
363
339
347
348
343
388
429
425
423
425
413
414
392
429
397
347
350
342
366
390
429
399
352
383
392
359
372
348
376
352
343
361
336
356
351
360
350
352
345
383
386
344
391
380
348
393
347
340
373
356
365
376
355
350
400
366
358
405
343
360
359
357
392
370
374
383
346
377
352
333
369
346
441
447
442
362
364
372
396
402
362
359
370
328
374
356
354
350
374
485
442
347
366
356
352
352
418
367
350
400
341
347
337
356
361
352
352
372
406
373
438
362
375
383
428
361
341
363
372
403
415
423
352
342
343
352
349
357
392
376
376
370
358
391
357
372
442
363
425
390
350
345
413
366
355
348
346
350
356
360
368
368
407
377
386
363
354
418
360
338
350
366
368
380
359
422
362
380
377
402
361
372
431
379
422
384
363
377
369
369
359
443
421
472
466
427
463
367
388
377
355
404
404
387
367
456
409
370
378
463
367
398
417
459
464
383
467
461
373
372
424
349
367
393
434
363
438
375
386
380
442
428
367
375
370
369
397
404
402
378
397
427
411
409
367
441
469
420
433
372
381
398
396
471
446
407
431
354
376
349
336
339
337
409
375
352
345
344
415
340
373
389
377
359
402
383
348
386
410
427
340
339
373
376
405
394
351
349
397
510
456
388
372
338
361
349
361
356
383
341
355
394
403
392
364
382
353
399
354
413
346
362
377
402
378
404
422
428
429
413
385
358
339
371
366
336
334
365
330
349
334
330
364
350
383
418
342
334
334
357
374
363
348
408
360
352
337
344
356
333
346
356
335
333
342
348
350
342
363
349
350
347
337
368
353
335
338
329
371
332
349
393
339
378
336
360
383
347
332
385
399
378
376
393
390
378
345
395
336
347
387
383
357
333
362
360
380
377
390
381
352
372
370
357
386
376
347
413
379
392
332
376
371
393
378
347
421
470
460
432
439
432
445
428
477
420
435
468
448
470
446
445
425
438
421
467
440
385
440
372
406
368
356
416
364
446
443
413
437
456
377
483
443
431
375
464
349
397
442
442
458
424
374
357
360
394
436
447
411
443
376
466
453
443
368
434
441
391
375
449
378
436
424
439
430
406
458
379
410
380
369
383
411
400
400
480
471
395
377
397
411
358
470
357
336
359
352
468
478
465
439
330
381
337
389
431
409
379
453
353
434
342
330
385
355
469
478
464
430
400
443
382
435
485
436
408
440
404
371
454
410
462
371
372
479
484
445
473
461
462
498
471
435
472
461
568
374
339
450
419
463
437
447
472
465
465
467
455
480
488
487
450
467
451
450
458
438
391
484
453
458
457
426
465
456
470
377
429
392
390
371
407
431
400
412
370
409
389
381
414
495
416
370
372
390
389
423
379
391
378
385
380
386
407
455
384
481
433
382
402
365
381
413
361
405
439
451
392
448
407
425
451
383
408
354
408
428
398
404
427
487
477
480
500
460
470
390
389
481
470
479
469
468
460
443
426
455
477
476
456
464
433
374
398
524
415
438
437
434
425
433
421
386
409
397
453
419
423
391
355
409
385
390
392
377
425
401
435
407
438
435
390
416
417
421
409
447
403
415
414
455
434
455
489
510
417
421
423
407
455
507
414
490
369
442
434
407
396
389
403
408
414
423
434
422
402
422
395
426
438
397
398
409
409
387
429
414
411
403
495
409
430
466
391
402
414
395
498
444
439
429
452
404
450
450
487
437
490
476
420
434
417
383
464
407
408
446
496
425
421
400
447
403
380
413
473
487
432
455
444
489
507
469
489
437
505
378
435
401
447
441
463
468
483
456
450
461
458
464
483
441
404
395
414
502
442
446
401
392
378
433
365
412
371
420
474
432
465
452
396
400
370
396
383
411
384
386
354
390
455
404
351
386
397
362
372
369
414
466
462
393
420
472
389
402
365
354
462
368
372
421
525
413
387
421
491
452
395
453
459
455
428
466
355
393
449
466
469
446
383
403
413
358
397
413
444
455
381
417
470
479
425
481
437
428
408
394
471
480
451
439
464
467
434
374
454
439
423
480
442
443
466
434
462
463
426
430
428
476
452
418
422
411
436
374
378
407
478
414
437
455
388
417
400
407
417
478
477
473
463
474
406
459
439
477
443
470
449
470
486
447
407
480
434
421
469
486
484
471
449
431
468
442
506
474
497
447
487
456
471
455
438
455
430
453
485
467
443
423
503
490
450
451
431
470
487
489
498
481
435
488
484
469
511
480
478
482
432
474
467
462
484
468
471
495
464
478
436
448
471
486
453
461
460
462
476
466
475
467
467
458
459
471
468
482
459
456
476
446
450
461
485
495
477
438
420
468
487
464
466
473
482
476
511
488
487
456
471
499
479
502
502
521
468
496
487
488
518
532
520
483
469
494
505
491
469
495
476
456
417
482
466
484
456
469
483
446
446
458
468
466
447
503
499
435
461
464
468
446
471
458
499
428
496
485
458
460
457
440
475
471
512
455
471
458
483
479
435
444
476
454
437
482
450
450
494
462
455
394
437
466
484
450
437
461
462
465
457
440
471
435
461
467
479
460
476
463
459
399
382
473
454
455
471
483
475
387
425
470
489
468
412
476
394
431
418
407
441
457
462
467
479
438
447
438
482
385
476
457
482
472
464
461
410
470
379
465
475
459
482
470
447
426
448
467
441
476
439
447
433
468
452
396
477
473
444
454
367
439
393
477
471
478
435
463
478
466
383
474
389
442
426
484
420
453
381
354
440
473
475
434
429
478
377
420
381
459
467
417
371
477
444
468
395
483
452
456
401
459
460
404
387
395
413
436
406
352
373
486
384
343
392
386
365
439
375
390
401
364
375
355
446
382
370
421
363
397
420
392
393
439
466
469
406
376
411
474
487
483
456
455
449
445
413
443
462
475
426
424
459
411
443
458
432
418
433
371
419
401
392
472
370
368
479
475
337
357
467
485
461
470
443
456
435
473
463
397
466
465
451
380
401
422
458
394
448
380
438
425
386
487
444
384
443
473
485
487
388
402
364
420
390
406
434
399
458
431
463
484
398
404
402
450
468
434
414
474
492
440
466
402
387
397
405
357
430
433
386
359
382
384
462
429
472
462
459
477
420
456
429
457
466
465
472
424
480
443
469
459
424
469
468
473
451
463
453
463
490
378
399
418
456
462
479
480
465
484
479
449
468
483
479
465
472
475
435
459
479
464
464
449
407
469
469
444
459
477
457
452
477
473
406
369
460
431
473
482
470
463
413
473
466
474
481
490
374
423
392
474
442
472
406
403
331
383
469
485
422
454
476
477
466
461
447
406
420
430
401
367
362
492
439
492
480
466
456
475
492
480
460
486
451
486
464
405
449
472
392
453
416
450
481
391
413
401
470
384
436
392
395
391
486
478
453
456
492
410
491
399
374
442
482
381
423
407
418
412
487
461
463
493
478
467
462
474
443
405
406
465
483
430
428
387
399
481
463
447
418
459
387
473
470
486
451
387
373
471
393
449
387
446
467
444
483
394
373
403
494
351
434
382
470
482
489
377
479
493
460
472
499
445
466
472
473
395
452
400
458
475
485
489
449
489
495
454
483
466
482
480
489
472
466
478
464
464
473
489
482
469
455
458
442
473
458
475
410
490
403
471
475
424
491
472
444
483
479
483
489
486
488
483
432
463
480
459
449
481
468
489
490
484
454
488
485
476
483
463
488
475
477
491
476
455
457
468
489
488
485
429
476
394
484
415
418
483
436
391
381
490
485
473
485
478
475
479
480
471
488
373
488
493
471
467
336
438
486
494
407
464
429
392
373
451
457
479
424
403
445
408
405
484
471
404
378
418
409
479
431
381
398
485
458
417
416
466
476
381
483
493
475
472
488
482
472
469
444
419
454
446
372
397
479
465
388
476
377
394
416
502
406
405
447
387
388
494
470
404
492
484
467
471
492
447
404
464
450
481
385
397
435
408
461
388
425
417
424
379
359
478
406
355
377
463
399
456
453
382
377
416
423
416
396
407
459
380
449
422
444
483
410
401
390
423
406
407
392
405
377
396
475
486
477
474
384
417
481
483
399
404
384
354
478
400
413
390
425
385
471
355
419
449
466
483
485
473
453
487
493
443
400
439
470
403
440
421
414
393
395
458
475
494
471
440
466
456
475
457
489
474
406
480
371
403
390
431
418
375
440
412
371
385
475
380
466
455
426
399
399
379
357
448
414
348
383
440
426
400
382
390
392
390
392
471
444
434
448
472
483
468
398
446
484
491
396
422
457
459
434
411
449
498
471
382
457
473
431
482
483
406
485
402
392
403
370
390
462
394
394
388
366
364
474
447
439
488
387
407
395
394
391
388
434
382
415
380
359
384
376
383
387
384
417
377
367
378
376
445
365
382
441
409
364
367
373
371
381
401
380
422
450
486
486
477
480
483
481
488
489
460
431
465
406
440
440
428
465
382
369
363
405
347
382
383
404
363
363
385
363
423
370
377
440
415
427
466
455
377
377
408
371
422
430
403
405
373
363
375
386
396
421
406
439
384
406
437
363
369
474
383
447
389
417
411
445
389
373
370
406
374
378
384
456
513
438
377
390
371
419
367
400
378
474
433
449
388
495
441
409
479
490
476
469
485
486
453
424
428
473
462
378
376
397
420
471
427
451
398
394
380
422
467
388
448
423
449
476
442
440
412
405
403
399
417
429
467
432
415
485
472
476
466
465
443
486
404
399
478
413
443
409
400
463
401
414
390
515
435
414
413
455
464
447
438
408
428
384
411
447
475
499
466
468
469
487
423
386
438
448
384
437
460
424
472
400
468
388
378
398
402
451
460
440
407
423
387
358
392
442
453
427
416
378
418
462
389
426
447
481
426
421
394
393
394
392
474
378
375
463
460
365
483
422
388
358
396
394
411
364
400
431
382
484
395
398
440
409
412
393
447
395
390
375
432
393
473
393
418
389
449
350
460
385
406
381
462
435
404
431
384
398
382
438
414
419
390
398
379
469
402
418
441
388
461
380
447
470
520
377
415
432
376
376
425
490
446
383
389
412
468
375
410
491
431
441
486
464
489
471
490
458
460
463
465
470
478
392
450
409
463
399
418
403
489
390
490
372
494
409
464
409
481
383
400
415
495
458
415
392
429
380
487
437
481
440
414
396
415
428
458
408
392
403
402
379
492
374
417
442
434
446
473
409
407
383
413
407
397
397
397
411
391
376
374
423
391
409
427
417
410
432
397
439
410
400
430
379
360
429
408
409
502
377
394
470
440
482
401
413
385
367
375
357
364
390
375
382
355
406
414
374
390
366
387
392
404
367
495
364
368
405
481
388
429
403
384
431
406
447
375
398
375
421
439
492
404
495
385
464
393
472
403
385
414
381
374
393
370
372
415
450
396
457
367
399
389
395
370
448
360
432
446
382
432
390
359
424
353
438
454
378
365
385
456
364
387
373
375
348
383
376
414
369
369
387
415
445
399
400
407
451
433
371
435
401
431
378
385
378
381
385
376
368
476
439
407
405
379
400
375
374
458
464
376
366
392
452
787
346
438
424
390
412
425
375
384
376
435
422
410
369
418
352
370
355
354
398
358
394
360
368
353
350
352
403
363
349
393
412
370
369
371
424
361
455
368
374
373
406
397
368
391
412
412
410
358
350
356
367
356
369
352
387
375
346
341
353
365
386
403
412
367
340
353
378
395
345
385
395
370
381
356
360
370
403
343
406
395
398
395
392
397
355
361
351
353
341
377
382
396
379
394
341
401
393
377
380
349
357
374
349
402
426
351
389
389
403
436
463
469
449
439
467
381
360
364
347
343
358
344
355
417
343
353
348
341
363
370
359
374
353
361
345
425
395
399
362
351
351
346
352
360
340
388
346
357
353
372
357
402
379
387
376
469
371
367
370
362
367
348
360
355
345
349
365
370
366
343
416
343
343
341
343
342
354
342
345
361
343
351
347
347
343
357
352
372
347
357
363
360
386
356
357
353
352
352
351
351
363
353
350
352
347
350
363
357
352
347
341
404
419
385
345
352
356
343
353
354
341
348
347
396
346
362
355
362
376
395
391
388
458
409
434
407
419
400
383
401
411
395
422
376
385
393
485
368
375
428
340
354
381
346
347
376
346
393
396
340
369
340
341
341
342
340
341
345
340
341
341
341
341
340
340
340
343
342
341
340
340
340
341
341
340
342
341
341
342
359
340
341
344
344
341
343
340
340
340
340
340
340
340
341
339
340
340
340
340
1369
341
340
340
345
340
341
352
343
340
342
341
343
340
340
340
343
2161
344
347
345
342
341
341
343
346
351
344
342
345
341
341
340
357
340
342
341
348
343
351
342
348
349
342
343
349
386
372
341
347
343
343
340
341
340
345
343
341
344
340
368
341
341
345
342
345
341
342
372
340
349
351
346
342
342
341
341
343
341
344
343
345
341
341
342
344
343
342
345
349
347
351
341
345
342
341
344
359
356
347
341
342
343
341
342
341
341
341
340
340
346
357
341
341
341
343
344
341
342
347
348
343
348
349
342
401
373
433
348
341
342
348
352
343
357
350
350
347
343
351
351
344
345
343
344
343
341
344
343
353
347
342
350
350
348
343
343
347
341
348
342
348
340
360
348
353
343
346
354
355
359
345
346
345
347
343
347
351
341
348
348
343
350
348
358
346
343
340
1420
343
345
340
345
348
342
343
342
340
340
342
342
341
342
342
344
348
342
353
340
351
344
345
363
344
348
351
356
342
344
348
343
350
351
352
352
344
345
347
341
349
342
341
342
346
344
342
341
342
342
343
351
341
340
340
342
341
340
340
341
342
351
340
344
354
340
348
344
343
341
347
342
347
341
341
344
351
355
351
359
341
350
343
342
341
343
341
342
342
343
350
352
355
374
344
342
348
359
359
341
347
340
356
348
342
340
342
341
346
367
341
340
352
348
351
341
344
353
354
359
362
362
342
355
341
351
349
371
362
341
350
351
364
374
347
343
350
351
566
360
342
347
344
344
349
352
353
357
361
376
357
361
351
358
353
358
354
345
346
355
363
363
368
366
374
356
354
361
360
355
354
362
350
350
357
368
351
352
360
353
355
360
351
349
349
342
357
359
347
346
341
340
342
347
348
346
355
347
356
343
345
359
344
366
345
350
352
351
345
348
344
362
346
343
350
345
341
341
342
345
345
365
360
349
366
342
354
365
341
340
349
342
343
344
347
341
371
363
348
356
370
344
366
344
350
354
352
356
353
444
345
354
355
354
364
385
372
368
379
389
384
383
387
434
386
379
374
375
411
368
353
350
345
359
342
360
399
365
364
376
363
382
368
371
393
375
374
346
355
356
419
479
384
394
359
364
361
375
382
347
386
373
362
348
367
386
363
349
396
346
345
353
345
343
348
348
343
347
344
350
352
341
340
343
345
347
349
354
342
361
376
353
357
369
357
356
367
350
346
359
352
351
357
351
370
354
366
363
351
346
356
372
346
350
356
353
362
359
352
361
358
354
368
352
369
346
359
366
384
356
356
372
370
368
361
377
348
360
396
342
368
384
350
349
366
355
357
353
354
356
353
342
356
356
341
348
349
341
344
370
352
388
345
358
366
341
367
384
343
365
348
341
340
347
342
363
407
348
350
341
378
386
353
358
372
376
378
353
363
361
370
366
393
371
377
382
381
367
368
385
389
356
371
342
355
392
371
362
342
346
353
349
345
359
363
344
363
403
359
372
344
367
355
349
353
342
348
358
347
347
351
347
357
343
358
357
360
363
378
355
370
363
343
362
354
342
351
364
355
347
343
357
377
350
340
339
342
347
356
342
363
341
352
355
344
347
398
360
345
348
363
362
352
347
361
376
349
414
391
377
363
359
353
371
388
373
372
353
433
351
352
341
346
342
341
346
340
343
340
356
344
343
341
340
365
344
346
351
348
383
354
340
350
345
385
348
364
351
357
366
360
349
363
371
375
365
383
358
355
360
354
368
350
352
345
347
345
351
356
345
360
350
357
381
382
362
351
354
364
368
359
371
356
364
354
366
360
359
365
443
372
357
346
347
362
346
363
351
346
351
341
347
353
345
341
370
345
349
343
340
352
341
356
363
367
362
365
371
381
366
343
358
346
352
351
352
364
346
355
371
355
370
366
363
344
350
347
365
354
358
346
349
352
345
352
341
356
363
358
353
347
342
344
344
346
362
364
353
344
350
359
344
345
360
370
370
350
346
341
370
359
350
350
348
353
357
366
351
371
347
383
344
352
373
396
340
407
384
353
366
379
382
379
384
374
387
385
353
351
358
358
371
346
349
344
355
355
348
361
348
350
357
352
365
351
345
363
351
345
350
365
347
343
401
346
343
343
356
341
352
348
360
351
343
348
360
351
347
354
352
341
342
343
340
346
353
346
346
347
341
340
354
340
347
341
362
351
350
347
348
355
359
355
350
342
349
341
341
341
348
364
393
366
357
387
419
340
359
363
341
366
346
369
352
378
364
363
358
357
361
362
349
368
344
355
368
355
343
356
351
357
363
341
358
356
372
347
384
342
372
351
341
347
348
349
345
341
341
353
341
359
355
344
361
350
359
352
351
352
355
346
351
360
359
355
351
381
357
359
352
363
341
348
341
356
364
359
356
341
379
349
379
353
353
364
354
344
363
359
344
347
341
342
340
340
354
342
340
347
346
348
348
363
363
359
368
354
361
365
363
370
386
379
413
389
371
355
362
354
359
368
350
401
352
369
405
366
367
368
368
354
348
348
350
348
347
349
347
372
350
363
348
359
363
362
349
349
347
348
357
365
383
352
350
361
355
390
356
349
347
365
370
355
361
375
343
344
344
366
374
361
363
392
375
384
347
354
377
350
363
347
343
357
357
356
347
369
352
371
355
355
370
348
353
346
348
347
351
352
340
342
348
348
355
358
356
358
358
395
374
369
347
353
386
361
358
368
374
384
354
358
359
374
349
357
364
369
396
342
405
341
360
351
351
379
350
345
342
398
377
388
353
385
356
351
345
362
357
388
349
344
340
355
344
344
342
365
352
380
355
370
368
355
354
357
343
367
355
355
340
360
356
347
342
353
373
371
362
343
343
348
349
355
351
358
365
360
342
356
345
340
355
366
363
370
355
367
379
380
371
374
373
362
355
348
344
348
340
341
344
344
355
345
343
340
341
343
341
344
348
349
356
343
346
348
340
346
340
343
341
351
347
344
343
343
344
342
342
341
357
347
361
343
351
349
344
339
344
356
358
353
365
362
369
363
362
381
366
381
380
375
391
391
388
363
379
357
367
370
371
365
360
367
358
351
360
344
347
359
357
360
373
372
351
360
345
349
343
351
358
350
357
339
338
339
339
344
338
345
338
337
363
349
339
342
342
338
338
339
344
348
347
387
338
339
339
338
339
339
347
337
338
338
343
343
340
340
338
345
343
340
338
338
338
341
340
348
352
340
340
340
355
350
383
371
342
355
346
356
344
341
338
340
338
339
339
342
340
339
338
337
338
338
338
338
338
338
340
339
344
343
342
343
344
356
341
350
338
345
348
343
352
345
342
343
338
344
343
351
348
343
347
348
341
356
350
346
358
356
357
344
354
349
356
355
346
359
354
352
350
345
338
347
339
342
354
350
354
349
355
348
344
340
355
353
345
345
344
367
357
354
371
359
347
343
338
341
339
339
338
340
354
338
337
338
339
338
338
338
338
338
337
337
339
337
339
339
340
338
336
344
336
350
337
338
336
340
340
339
341
340
337
338
363
338
337
337
339
339
339
336
336
338
340
339
338
338
338
342
349
352
337
336
342
337
336
341
336
337
336
338
339
337
336
337
338
344
340
340
336
340
340
339
348
337
338
341
340
338
336
336
336
336
336
338
336
344
345
345
339
340
336
345
336
337
337
336
336
337
336
335
336
348
336
337
337
336
336
336
336
336
337
12910
2840
336
337
339
346
337
338
336
344
337
336
337
337
336
336
336
338
336
336
337
337
336
339
345
347
338
339
339
341
344
351
339
367
342
340
336
341
340
340
343
340
341
337
337
336
336
336
337
338
343
336
336
336
338
337
336
339
336
337
341
337
337
339
347
339
335
336
342
337
339
337
338
342
336
336
340
341
336
336
336
339
349
343
343
337
336
336
336
336
339
339
351
341
338
342
336
345
348
338
352
338
338
344
337
356
353
343
336
338
345
345
342
337
336
336
340
340
340
345
357
339
354
342
337
336
336
341
337
341
365
336
346
339
343
337
341
336
336
336
353
338
356
337
344
345
367
345
342
341
338
341
344
345
344
371
342
340
337
339
338
341
337
355
336
336
336
355
339
350
336
343
341
346
345
346
345
340
344
343
347
343
364
338
351
348
351
342
354
336
337
348
337
337
338
340
339
342
337
338
338
340
336
345
339
337
341
336
336
336
340
339
338
341
341
342
338
350
338
342
340
341
353
347
354
336
343
338
339
336
341
337
336
339
339
342
342
343
350
365
344
347
365
346
356
340
346
362
352
343
338
352
346
345
346
346
348
340
352
344
342
348
337
339
339
344
352
339
342
340
344
352
345
341
344
350
340
343
338
338
336
337
342
341
341
337
357
352
349
339
340
357
350
336
338
341
338
338
341
336
338
347
338
337
341
343
336
344
348
336
345
338
340
336
338
344
340
348
336
624
338
343
338
338
401
347
345
339
352
337
340
347
343
343
338
339
344
337
342
345
344
337
339
344
341
337
336
338
341
341
347
344
337
362
350
365
339
347
345
337
337
337
336
336
340
336
336
338
336
336
336
337
337
336
337
336
335
336
338
336
336
337
336
336
336
336
336
341
336
337
337
338
342
345
339
345
343
335
338
337
336
336
336
341
336
336
336
337
337
337
336
336
337
335
336
341
340
336
336
336
347
359
347
337
337
336
358
371
338
336
345
336
342
339
336
344
337
348
344
337
338
337
336
344
337
336
336
337
338
339
338
338
337
336
336
336
337
346
336
339
336
337
338
338
336
343
336
343
339
339
342
337
343
337
337
342
336
348
348
339
336
346
343
339
349
340
340
341
343
349
344
342
344
348
339
349
344
349
347
346
344
341
346
342
337
338
347
337
341
336
336
339
339
336
336
337
337
339
337
343
346
349
337
340
344
339
338
345
340
338
344
346
341
343
341
340
348
346
338
347
338
345
350
349
358
353
343
340
865
345
344
336
338
342
344
336
347
338
345
345
346
348
337
344
354
351
354
344
342
353
351
350
359
346
349
346
357
338
342
348
342
359
355
355
347
340
343
337
345
340
350
339
336
336
339
340
344
337
341
341
339
346
340
336
343
350
356
367
361
360
357
353
348
346
356
358
360
343
346
362
362
358
338
359
370
352
347
341
345
349
345
343
341
344
348
360
351
353
345
344
348
343
352
337
345
340
338
337
336
343
336
338
336
336
336
336
336
336
340
347
341
342
341
343
348
338
339
347
339
337
336
336
339
337
347
349
336
337
339
338
340
337
338
342
345
339
338
336
338
342
340
340
340
337
338
340
337
337
337
343
337
339
336
340
337
336
338
337
337
337
336
336
343
344
345
339
344
339
344
339
337
335
337
336
337
336
337
337
341
587
545
435
336
337
338
336
341
336
337
355
336
337
337
338
336
336
336
336
336
336
337
336
336
337
336
337
341
344
354
372
352
339
343
336
340
340
336
336
336
336
336
346
336
337
336
336
339
336
342
340
337
337
338
345
359
336
342
357
341
342
336
347
345
352
336
336
351
340
340
337
340
338
335
367
336
336
337
336
337
342
351
337
336
336
347
341
336
337
337
337
338
338
336
336
339
337
337
338
336
340
336
336
338
338
336
338
337
337
346
339
337
336
338
346
338
344
358
345
359
369
365
369
371
362
364
372
364
380
341
344
346
346
359
340
340
336
338
339
336
342
337
338
342
337
338
337
340
344
338
339
342
338
357
336
339
339
337
337
338
336
340
349
342
339
339
337
343
339
342
338
337
338
353
343
338
336
341
343
345
349
338
346
351
346
337
347
338
344
337
347
342
337
340
346
340
337
342
361
345
356
351
358
381
355
365
354
349
344
353
349
372
351
353
361
346
342
338
351
346
336
337
337
343
336
336
337
335
336
336
345
337
339
337
337
336
336
336
338
341
340
348
339
336
344
343
343
347
343
340
345
345
338
338
343
337
344
338
341
343
339
347
338
353
348
344
349
340
360
350
336
342
336
337
340
339
337
350
343
338
345
347
348
350
349
344
352
344
340
343
353
346
338
345
337
343
350
339
343
338
342
346
342
345
343
343
353
342
341
347
344
344
359
342
376
353
338
336
341
351
357
357
357
361
356
359
361
363
381
348
344
357
343
355
350
358
336
339
336
337
354
341
353
345
358
349
349
336
338
336
336
336
345
339
339
340
339
345
351
336
337
341
337
337
336
341
338
337
343
336
346
338
338
337
347
337
336
339
336
337
346
340
347
339
337
366
339
342
337
336
337
351
339
337
340
339
339
339
339
336
336
342
342
340
342
336
336
337
337
339
338
345
351
351
347
336
337
336
337
337
337
338
339
338
336
341
339
347
344
341
353
352
345
346
339
347
356
336
338
337
341
345
339
349
345
348
358
342
348
345
362
348
356
340
345
361
338
352
352
339
337
352
337
344
352
349
349
361
362
355
353
352
362
366
365
370
347
368
358
364
358
346
368
351
354
350
347
345
342
344
343
360
346
351
364
367
357
352
354
352
353
350
346
347
350
349
348
338
357
348
356
352
352
344
337
1710
353
360
353
348
340
347
348
348
347
338
341
343
563
340
367
361
358
363
367
363
359
360
369
357
369
380
368
368
370
359
357
353
367
354
357
363
360
377
373
371
361
351
366
380
367
356
358
352
342
347
345
348
338
351
351
353
345
357
352
353
358
363
367
381
374
361
384
386
369
354
367
354
365
363
368
364
356
371
360
361
358
358
358
349
349
350
356
361
365
368
365
364
361
353
359
357
369
359
353
348
360
371
358
353
342
341
338
337
340
341
338
339
336
347
342
341
344
340
345
339
345
338
345
338
540
347
339
350
348
354
347
342
345
349
340
351
344
337
339
347
337
345
342
348
343
352
337
351
361
350
348
343
343
340
347
351
357
347
352
359
350
343
346
358
357
354
352
358
358
359
362
366
372
366
365
355
354
351
349
361
339
354
347
357
352
342
353
350
354
351
357
343
345
351
338
348
357
372
378
358
361
382
348
361
355
358
352
356
371
356
356
346
346
360
370
383
357
364
372
365
346
364
382
375
368
356
372
361
362
388
376
360
370
356
348
360
355
342
341
343
344
359
356
356
357
358
357
364
368
363
364
363
352
360
347
345
364
342
357
336
349
353
392
342
348
345
343
348
348
349
349
341
346
343
353
337
341
341
340
343
341
354
336
343
342
341
344
338
339
341
339
384
340
354
362
337
358
339
349
350
344
362
363
351
363
343
360
376
366
368
358
370
374
351
371
348
349
347
350
346
351
360
352
341
338
347
341
342
361
345
345
351
341
356
347
367
367
365
374
365
361
339
361
351
340
343
342
357
364
347
351
353
346
346
356
347
355
354
349
374
355
3462
365
360
352
358
371
363
357
363
353
355
344
359
357
348
354
346
362
348
343
352
341
349
356
357
357
351
368
353
360
350
346
351
350
351
353
353
1549
338
338
345
338
338
345
339
341
342
344
349
338
341
338
369
367
352
352
365
372
354
365
353
347
355
349
339
342
341
340
337
338
338
337
338
338
338
339
338
339
338
338
339
339
338
340
337
337
338
337
339
337
338
346
339
345
338
341
357
338
352
350
341
349
351
340
343
338
350
341
340
340
344
340
340
352
341
338
340
339
338
346
347
345
342
340
338
337
339
353
340
344
355
349
353
338
350
354
347
339
348
348
340
340
341
349
338
341
337
347
337
350
365
353
353
364
377
373
341
369
360
354
356
350
357
352
355
339
353
340
340
339
338
352
353
351
342
343
338
338
339
347
339
338
346
340
338
356
341
339
340
341
341
348
357
345
352
350
357
352
348
346
355
354
344
351
345
352
359
376
362
351
365
353
347
356
355
356
357
364
370
360
363
357
380
374
368
359
360
363
358
368
386
371
359
354
372
361
357
358
357
350
359
354
348
360
362
344
354
344
345
350
339
352
346
345
339
355
339
357
347
350
348
341
340
348
357
354
351
361
353
351
350
347
359
340
341
368
353
368
388
361
375
375
371
369
378
367
368
384
349
371
379
376
360
377
362
377
373
367
360
368
364
350
362
358
354
356
350
356
358
357
350
353
352
353
362
353
345
343
350
344
345
367
349
352
341
353
343
353
346
350
349
360
355
357
356
349
346
341
344
347
343
340
338
338
339
339
338
338
339
339
338
337
338
338
339
339
338
338
338
339
339
338
339
339
338
338
338
339
339
337
338
338
338
337
337
337
338
343
338
338
338
339
338
338
338
340
339
338
344
354
337
341
343
351
338
343
349
346
340
338
340
338
338
339
340
339
339
340
340
337
339
338
339
338
337
342
338
338
338
338
338
338
339
339
339
338
340
754
338
338
338
338
338
339
338
338
338
339
338
338
338
339
340
339
338
340
338
338
338
337
338
338
339
338
338
339
338
339
338
338
339
338
338
338
338
338
337
337
338
338
337
338
339
338
338
338
338
338
339
339
338
339
343
341
344
340
342
341
340
338
338
337
340
341
340
339
339
352
341
341
669
339
342
340
341
341
337
340
338
349
340
344
342
339
339
339
338
341
347
344
344
340
341
340
340
341
339
340
339
340
339
340
353
341
343
343
339
340
338
338
338
338
338
338
338
338
338
338
342
339
337
337
338
341
340
339
341
338
338
338
344
339
339
339
345
339
339
340
339
338
339
338
343
343
344
338
341
338
338
338
338
338
338
338
338
338
339
367
339
340
337
337
337
338
338
339
338
338
338
342
340
345
338
338
338
339
340
338
338
340
341
343
342
346
343
348
345
363
339
341
339
339
338
338
338
339
340
340
338
339
339
341
338
341
338
338
338
338
338
338
338
338
340
339
338
340
343
339
338
337
339
338
338
337
341
340
352
342
347
339
340
339
338
338
339
338
339
340
337
337
340
337
339
338
337
338
338
338
338
338
338
338
339
338
338
339
338
338
338
337
337
342
337
337
339
338
338
347
338
338
338
338
339
342
338
341
338
339
340
342
347
342
338
339
338
338
338
340
338
344
340
338
341
340
340
343
342
343
339
337
342
338
338
345
338
348
339
338
415
338
338
338
338
338
338
338
338
338
338
339
337
338
337
340
338
337
338
339
339
339
337
338
342
343
338
338
338
339
338
337
337
338
339
339
337
338
338
341
341
340
340
341
340
340
339
340
340
341
340
340
340
340
339
339
340
340
340
339
340
340
339
340
340
340
340
341
340
340
340
340
341
340
343
340
341
339
339
339
340
342
339
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
340
339
342
341
339
343
341
340
347
347
340
340
341
340
340
340
342
340
340
341
340
340
339
339
339
339
339
339
339
340
339
339
339
340
339
340
340
340
340
341
340
340
341
340
339
339
342
339
339
343
339
340
340
347
340
341
342
342
340
343
340
340
343
340
342
339
339
339
339
339
339
339
340
339
340
340
340
340
339
340
340
340
341
342
340
391
340
340
340
340
339
339
339
339
341
341
339
339
339
338
348
342
338
340
340
338
339
343
338
339
338
337
338
338
339
339
338
338
338
338
339
338
338
338
338
344
344
339
340
339
340
341
339
341
339
338
338
341
339
342
346
357
337
341
338
338
340
338
341
338
350
355
347
340
342
360
349
352
343
343
349
347
348
346
345
340
339
338
341
341
339
338
345
343
346
339
347
342
346
340
348
355
348
346
351
346
352
348
345
343
342
343
342
353
347
355
342
343
347
347
340
346
353
349
342
352
344
341
340
342
347
341
346
346
345
344
344
348
344
347
343
342
350
345
342
353
347
340
339
339
341
340
342
343
343
343
342
350
344
345
341
341
342
339
339
340
341
341
341
341
340
341
342
346
350
355
341
348
354
354
347
356
357
341
352
339
340
340
342
340
340
339
341
378
340
342
340
340
341
340
340
343
342
340
339
339
344
347
343
341
351
341
341
340
348
347
343
340
340
340
344
340
338
340
337
345
337
338
337
338
339
337
340
341
337
340
338
343
339
338
338
339
338
342
356
350
342
337
339
352
342
339
348
345
343
338
341
337
337
338
338
339
339
337
339
337
339
337
338
337
338
337
337
337
337
339
338
341
340
342
339
338
341
338
341
340
346
337
337
338
342
341
344
339
338
344
342
342
339
338
338
342
338
338
355
339
337
339
340
338
338
337
442
340
347
353
346
353
342
340
342
338
352
347
344
339
337
338
339
338
343
338
344
411
337
337
337
337
338
341
342
338
338
338
338
337
337
337
341
337
337
340
339
337
337
341
337
338
340
339
338
337
338
337
338
340
337
337
337
337
337
337
337
337
340
337
340
337
337
338
338
338
338
341
338
337
365
356
372
367
375
360
363
360
345
346
339
339
340
350
340
344
343
339
345
340
340
342
348
342
345
346
346
340
344
343
343
339
342
341
347
339
344
344
340
341
344
345
340
343
347
339
341
339
341
370
339
339
340
339
340
341
341
342
353
341
340
340
340
339
346
340
339
342
339
341
340
340
341
342
344
340
344
342
344
340
343
344
343
340
342
339
343
341
340
340
344
343
339
340
344
339
342
341
340
340
340
340
340
340
340
340
339
340
340
340
340
341
340
341
342
342
348
340
341
340
342
342
341
340
339
339
342
339
348
340
344
353
355
347
367
350
348
348
347
350
351
341
357
339
339
339
339
339
342
339
345
340
346
341
342
350
347
346
340
346
343
344
341
340
341
339
340
339
339
340
339
339
339
339
342
341
340
340
340
339
340
341
340
340
341
339
339
339
339
340
339
339
340
340
340
340
340
340
340
340
341
340
340
342
340
339
339
339
341
339
342
340
340
342
340
340
340
340
339
340
340
342
342
347
339
367
339
348
342
341
346
341
341
347
349
340
352
365
344
340
340
360
351
340
349
358
339
351
355
342
339
340
340
339
340
347
340
343
344
340
340
341
340
339
349
339
355
342
339
342
339
345
349
346
343
350
340
341
341
340
340
342
340
339
343
343
340
340
339
340
340
344
344
339
340
340
344
342
342
340
340
340
341
340
342
340
345
339
339
339
340
340
339
340
340
5254
340
342
341
345
347
348
362
345
343
356
340
349
340
354
351
348
355
340
344
344
344
340
352
356
340
344
346
345
345
341
339
340
344
341
339
340
339
340
339
341
340
341
340
342
339
341
342
340
341
339
353
340
342
340
341
339
340
340
340
341
340
340
360
341
345
344
340
341
341
343
339
339
339
350
340
339
340
339
339
339
340
339
340
340
340
341
340
340
340
340
344
339
340
339
346
343
343
340
340
347
339
340
340
340
340
339
345
339
340
340
345
339
339
342
339
345
339
339
340
340
346
340
343
340
339
340
340
340
340
343
341
340
339
339
339
340
341
340
355
339
342
340
340
339
340
341
339
340
340
340
356
340
341
339
339
339
339
340
340
340
339
341
339
340
341
340
340
341
356
344
340
342
348
346
366
339
340
346
342
339
346
348
342
348
347
348
340
340
339
340
343
340
344
344
341
339
339
340
340
339
341
341
341
341
340
340
344
340
341
340
340
340
340
339
339
339
339
342
339
344
339
340
343
339
340
339
340
343
355
343
340
348
344
345
342
340
339
342
341
347
344
344
341
340
340
345
347
344
346
351
344
345
349
344
341
355
347
340
339
350
340
341
348
341
346
340
339
345
340
342
340
342
348
343
340
342
339
348
341
342
349
341
344
348
347
344
340
340
341
346
342
341
341
340
343
340
341
341
339
342
340
349
362
344
351
341
352
348
349
356
375
345
360
347
350
340
357
348
342
346
346
350
363
362
341
339
350
345
346
343
341
350
341
341
345
346
346
341
345
343
340
344
347
344
341
340
341
340
340
343
347
340
340
339
342
340
340
339
339
342
341
339
339
339
339
341
347
340
340
351
344
340
347
343
344
349
340
339
339
344
342
340
350
344
340
339
340
339
340
341
341
345
340
343
360
343
341
340
340
340
340
339
339
340
339
340
346
339
340
344
340
342
340
347
344
340
343
350
345
345
348
341
339
342
339
340
340
340
340
340
341
340
689
346
340
336
336
341
336
338
338
338
338
338
337
347
338
338
341
338
339
338
338
338
337
342
338
338
338
338
337
337
337
340
370
337
338
337
339
339
337
338
340
338
338
339
338
338
339
338
340
339
338
342
359
341
341
342
339
347
341
338
341
372
353
383
345
386
351
346
362
347
347
346
347
341
343
348
343
340
350
338
348
339
338
341
358
341
338
339
361
338
338
338
337
341
342
338
338
342
338
338
338
338
339
344
348
338
349
339
340
339
339
339
339
338
338
339
338
338
338
338
339
340
338
342
342
339
347
338
339
339
340
339
338
337
337
338
338
338
340
338
338
341
339
342
341
338
340
339
345
341
338
358
344
346
343
344
343
351
343
347
3417
342
338
345
351
339
340
339
338
339
339
338
340
342
337
344
337
341
338
343
345
341
340
338
345
349
346
338
338
343
338
340
344
342
346
342
345
341
342
344
345
345
344
339
341
338
340
343
341
348
353
344
350
338
337
334
337
338
338
338
338
343
340
338
340
341
342
338
342
341
339
338
338
341
341
337
339
337
339
341
355
339
341
346
369
348
367
344
360
339
342
351
353
341
338
338
338
338
342
339
338
338
339
339
338
339
338
339
343
342
339
339
339
338
338
338
339
337
340
338
338
338
338
338
338
343
338
340
339
338
344
338
338
339
340
337
337
338
338
338
338
339
338
338
338
338
338
341
339
339
344
343
341
339
344
337
339
346
343
344
346
349
353
351
357
360
360
342
362
363
360
351
364
344
354
356
351
346
347
351
353
337
350
351
344
351
352
350
349
342
351
347
346
343
353
344
346
338
350
338
338
341
338
341
341
341
342
341
344
343
338
340
341
338
353
346
344
340
348
338
340
343
350
352
345
341
346
349
342
340
342
338
348
345
338
339
339
338
338
342
339
339
342
339
341
338
350
345
400
342
345
347
341
341
340
342
340
338
343
340
337
340
344
342
343
338
343
347
340
337
340
337
337
337
343
338
339
343
346
338
347
340
337
337
337
339
337
339
337
340
342
338
337
338
338
340
384
340
340
341
339
336
336
337
336
337
337
338
337
338
338
337
337
339
338
338
338
337
338
338
339
337
337
339
339
338
338
337
338
341
342
341
339
339
338
338
337
337
337
343
338
353
339
338
337
338
337
339
340
337
338
340
339
337
337
338
338
338
338
339
339
337
339
352
337
342
350
345
340
344
346
345
360
338
343
337
337
338
338
338
337
337
340
338
338
340
340
338
337
341
337
339
339
338
337
338
344
338
337
350
341
346
342
350
336
337
337
337
342
340
343
344
342
340
343
348
360
346
352
346
347
348
345
346
352
358
365
381
357
352
350
361
354
352
344
364
354
358
360
353
349
353
348
353
343
346
345
349
353
352
347
340
349
346
342
351
347
350
349
344
347
360
357
393
357
338
360
348
376
351
347
342
338
358
355
346
345
346
341
338
339
371
349
338
358
344
337
340
337
339
337
347
342
338
338
337
346
343
347
346
339
346
341
337
344
349
351
353
337
341
357
345
339
351
353
353
344
349
348
339
338
340
338
338
337
349
337
337
338
340
337
338
337
337
337
337
337
338
338
337
337
337
337
338
337
338
337
337
338
337
337
337
338
344
337
338
340
340
337
338
337
342
338
345
357
343
347
359
354
354
347
355
358
371
389
341
355
344
342
358
341
352
355
350
346
361
345
356
363
346
338
348
344
343
345
340
353
366
358
344
351
347
343
365
343
337
341
338
345
356
343
347
352
359
353
350
358
341
356
343
338
352
341
338
338
338
338
347
338
339
360
351
338
359
348
345
346
345
338
347
348
340
344
346
349
350
351
345
344
338
337
345
343
348
347
337
339
338
338
340
338
338
339
338
338
338
338
336
337
339
337
337
338
337
337
337
341
337
337
337
338
341
338
337
338
338
363
337
350
339
339
346
364
347
346
339
343
338
342
337
337
338
352
338
346
339
344
337
337
338
337
337
337
337
338
337
337
340
337
337
337
348
338
338
347
337
339
345
337
352
351
337
341
338
344
345
345
352
338
341
340
341
338
339
342
338
345
339
338
337
338
340
339
338
340
339
340
338
338
340
338
340
360
351
343
342
340
346
343
341
338
339
343
337
338
337
341
339
337
338
339
344
339
339
341
343
340
337
338
337
339
338
337
348
349
356
337
343
337
339
342
338
340
337
339
338
337
338
337
353
344
341
337
339
347
351
350
342
348
340
338
343
339
342
342
341
340
337
338
341
341
344
344
337
346
345
340
345
355
339
342
353
355
362
350
340
352
345
338
339
339
346
344
337
339
346
338
343
340
338
347
345
346
344
338
344
337
348
344
358
347
346
355
348
344
355
375
375
359
356
351
343
347
360
342
341
350
340
342
342
346
343
348
343
344
349
345
349
344
338
340
345
337
338
339
339
337
337
341
337
338
346
337
338
340
338
348
337
338
340
340
338
337
341
337
347
341
340
338
345
349
338
341
343
345
346
341
340
352
349
342
349
345
341
341
345
342
339
341
344
355
342
354
356
337
341
338
348
340
342
337
337
339
338
337
337
337
338
337
341
343
345
350
339
341
339
343
346
341
350
348
343
346
339
340
337
337
337
340
337
339
340
353
341
350
340
343
348
343
347
351
347
345
338
343
337
338
337
339
340
340
357
344
339
349
338
338
337
341
337
342
337
344
338
342
351
367
347
346
354
342
345
340
337
347
337
340
340
349
340
337
338
340
347
338
348
350
341
352
346
338
346
349
345
348
346
350
348
340
348
338
341
338
346
340
338
341
338
337
338
340
339
339
338
338
338
338
340
339
338
339
338
340
338
338
337
338
338
339
338
339
338
340
338
338
338
338
339
348
345
339
339
341
338
338
339
339
339
361
338
341
339
339
339
340
338
341
338
338
345
337
337
338
338
338
339
338
338
338
338
342
339
338
342
339
340
338
342
338
338
340
338
339
340
343
344
339
343
340
339
348
351
344
348
349
342
343
348
340
346
534
350
341
340
340
347
339
346
354
344
359
339
341
337
343
342
339
340
340
342
355
351
350
340
345
347
354
350
338
347
338
345
342
349
340
346
340
339
339
339
341
340
340
352
341
339
344
343
338
341
344
345
347
347
341
350
338
339
342
340
340
346
346
344
344
351
344
349
342
349
341
417
367
343
344
347
347
343
346
341
338
353
340
341
350
344
341
348
343
348
343
341
340
338
351
339
344
341
341
350
347
354
352
346
347
349
4248
355
347
344
343
350
357
339
339
345
341
344
345
351
347
341
346
347
352
349
342
363
356
357
349
352
354
350
371
357
355
352
348
354
368
366
352
375
365
345
349
370
345
351
354
339
348
354
360
365
348
363
345
348
372
351
365
355
362
355
351
357
348
368
378
349
352
350
356
350
353
349
4745
360
353
351
351
348
394
364
364
372
370
350
354
371
376
353
364
375
368
368
399
348
379
352
364
362
375
353
361
347
351
338
349
349
352
355
353
365
370
361
350
343
405
361
357
376
356
388
356
359
366
362
356
343
351
364
351
354
350
347
353
356
351
352
352
358
353
364
350
360
346
366
370
369
362
358
363
347
359
373
350
347
343
365
385
344
338
340
344
355
341
343
345
339
345
339
346
339
344
339
341
343
346
339
358
355
362
346
348
355
351
359
354
361
346
347
348
347
383
358
353
360
358
369
344
352
379
356
385
362
355
382
353
366
361
379
391
375
366
345
383
360
368
374
361
381
361
342
388
361
367
368
365
345
349
339
342
341
340
347
348
355
340
348
338
349
338
344
341
357
339
342
341
346
343
346
354
360
347
360
347
348
371
359
373
351
353
351
361
355
355
352
339
353
344
362
357
355
340
349
343
344
345
349
348
351
361
342
341
342
345
338
339
340
353
342
353
349
343
343
341
345
358
355
354
339
357
352
356
351
354
375
340
336
338
343
336
339
353
350
342
354
365
350
351
354
347
344
336
339
347
340
348
388
339
338
336
338
337
339
339
336
345
336
360
336
343
336
336
337
345
337
337
337
339
342
338
337
336
340
336
339
336
342
350
336
362
349
342
343
350
363
360
361
347
343
335
352
363
343
343
351
359
366
349
351
367
353
367
366
344
357
344
337
341
337
353
336
348
346
359
349
381
336
337
340
337
336
336
348
336
335
338
340
337
364
337
336
338
342
336
336
342
343
336
337
335
336
340
337
337
336
348
337
339
337
336
363
356
353
356
363
360
364
397
365
352
346
362
375
373
345
350
355
343
337
340
345
347
350
337
363
336
336
355
342
344
338
345
339
337
336
337
343
336
335
338
341
344
340
358
336
341
356
356
354
357
351
357
341
383
345
338
339
336
339
342
347
338
338
336
342
341
340
345
356
338
336
336
340
342
342
337


==> data/clustering/step1-node_occurencies_on_cluster.dat <==
1	23	74	21	53	22
2	7	37	62	57	32
3	28	72	28	58	9
4	23	71	31	53	15
5	6	48	22	95	24
6	23	77	26	54	15
7	6	50	23	99	15
8	32	66	25	52	20
9	0	8	0	18	6
10	33	0	93	0	71
11	5	12	123	2	51
12	27	79	26	52	11
13	6	61	17	92	19
14	19	80	25	53	16
15	4	36	84	37	30
16	33	45	25	57	35
17	6	36	49	72	30
18	0	13	145	1	34
19	13	36	34	0	110
20	5	40	44	67	37
21	112	5	5	7	68
22	25	55	26	49	38
23	5	45	20	73	52
24	18	4	56	71	46
25	44	5	10	38	96
26	19	75	30	53	18
27	24	76	23	58	12
28	101	7	17	31	39
29	119	1	11	6	52
30	70	4	2	2	117
31	29	73	29	53	9
32	71	13	10	0	101
33	35	0	88	0	70
34	27	78	25	54	9
35	32	67	24	53	19
36	30	10	35	75	43
37	74	13	5	43	58
38	4	57	9	73	50
39	28	80	26	51	10
40	10	50	29	88	20
41	4	59	11	96	23
42	98	14	5	44	36
43	25	68	35	53	14
44	113	4	6	5	69
45	8	44	22	94	27
46	2	39	53	70	29
47	9	22	126	1	33
48	23	71	33	51	15
49	21	73	30	52	19
50	111	16	2	12	50
51	3	36	38	45	71
52	20	18	9	29	22
53	96	11	7	45	36
54	3	33	83	3	71
55	17	23	95	14	46
56	4	56	15	93	25
57	186	0	7	0	0
58	97	11	8	44	35
59	28	72	28	56	9
60	5	49	27	83	31
61	27	77	23	56	10
62	25	66	28	52	24
63	4	47	20	88	36
64	22	41	60	18	52
65	4	48	22	95	26
66	3	37	49	53	49
67	23	77	30	49	16
68	24	80	26	52	13
69	8	44	19	89	37
70	64	15	7	48	63
71	25	37	58	31	44
72	4	45	20	78	46
73	95	0	93	0	5
74	4	47	22	87	35
75	5	42	30	52	66
76	46	4	2	6	135
77	26	72	25	59	15
78	25	65	29	48	26
79	16	74	31	55	21
80	24	73	27	57	14
81	20	74	28	56	15
82	33	39	26	55	42
83	19	53	64	30	29
84	21	74	30	52	18
85	6	59	13	95	20
86	90	19	3	56	27
87	13	41	20	85	34
88	21	72	21	50	31
89	19	62	30	55	29
90	23	70	36	47	17
91	7	57	17	92	22
92	64	5	1	6	119
93	25	58	26	60	24
94	4	59	12	91	27
95	21	74	33	51	16
96	26	58	28	52	33
97	25	59	29	53	27
98	5	49	64	51	26
99	6	44	89	18	38
100	3	29	6	28	31


==> data/clustering/step2-cluster_of_nodes.dat <==
#node	c1	c2	c3	c4	c5
1	.	x	.	.	.
2	.	.	x	.	.
3	.	x	.	.	.
4	.	x	.	.	.
5	.	.	.	x	.
6	.	x	.	.	.
7	.	.	.	x	.
8	.	x	.	.	.
9	.	.	.	x	.
10	.	.	x	.	.
11	.	.	x	.	.
12	.	x	.	.	.
13	.	.	.	x	.
14	.	x	.	.	.
15	.	.	x	.	.
16	.	.	.	x	.
17	.	.	.	x	.
18	.	.	x	.	.
19	.	.	.	.	x
20	.	.	.	x	.
21	x	.	.	.	.
22	.	x	.	.	.
23	.	.	.	x	.
24	.	.	.	x	.
25	.	.	.	.	x
26	.	x	.	.	.
27	.	x	.	.	.
28	x	.	.	.	.
29	x	.	.	.	.
30	.	.	.	.	x
31	.	x	.	.	.
32	.	.	.	.	x
33	.	.	x	.	.
34	.	x	.	.	.
35	.	x	.	.	.
36	.	.	.	x	.
37	x	.	.	.	.
38	.	.	.	x	.
39	.	x	.	.	.
40	.	.	.	x	.
41	.	.	.	x	.
42	x	.	.	.	.
43	.	x	.	.	.
44	x	.	.	.	.
45	.	.	.	x	.
46	.	.	.	x	.
47	.	.	x	.	.
48	.	x	.	.	.
49	.	x	.	.	.
50	x	.	.	.	.
51	.	.	.	.	x
52	.	.	.	x	.
53	x	.	.	.	.
54	.	.	x	.	.
55	.	.	x	.	.
56	.	.	.	x	.
57	x	.	.	.	.
58	x	.	.	.	.
59	.	x	.	.	.
60	.	.	.	x	.
61	.	x	.	.	.
62	.	x	.	.	.
63	.	.	.	x	.
64	.	.	x	.	.
65	.	.	.	x	.
66	.	.	.	x	.
67	.	x	.	.	.
68	.	x	.	.	.
69	.	.	.	x	.
70	x	.	.	.	.
71	.	.	x	.	.
72	.	.	.	x	.
73	x	.	.	.	.
74	.	.	.	x	.
75	.	.	.	.	x
76	.	.	.	.	x
77	.	x	.	.	.
78	.	x	.	.	.
79	.	x	.	.	.
80	.	x	.	.	.
81	.	x	.	.	.
82	.	.	.	x	.
83	.	.	x	.	.
84	.	x	.	.	.
85	.	.	.	x	.
86	x	.	.	.	.
87	.	.	.	x	.
88	.	x	.	.	.
89	.	x	.	.	.
90	.	x	.	.	.
91	.	.	.	x	.
92	.	.	.	.	x
93	.	.	.	x	.
94	.	.	.	x	.
95	.	x	.	.	.
96	.	x	.	.	.
97	.	x	.	.	.
98	.	.	x	.	.
99	.	.	x	.	.
100	.	.	.	.	x
#TOTAL	13	34	14	30	9


==> data/clustering/step3-cluster_of_nodes-transposed.dat <==
#1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20	21	22	23	24	25	26	27	28	29	30	31	32	33	34	35	36	37	38	39	40	41	42	43	44	45	46	47	48	49	50	51	52	53	54	55	56	57	58	59	60	61	62	63	64	65	66	67	68	69	70	71	72	73	74	75	76	77	78	79	80	81	82	83	84	85	86	87	88	89	90	91	92	93	94	95	96	97	98	99	100	
.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	x	x	.	.	.	.	.	.	.	x	.	.	.	.	x	.	x	.	.	.	.	.	x	.	.	x	.	.	.	x	x	.	.	.	.	.	.	.	.	.	.	.	x	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	
x	.	x	x	.	x	.	x	.	.	.	x	.	x	.	.	.	.	.	.	.	x	.	.	.	x	x	.	.	.	x	.	.	x	x	.	.	.	x	.	.	.	x	.	.	.	.	x	x	.	.	.	.	.	.	.	.	.	x	.	x	x	.	.	.	.	x	x	.	.	.	.	.	.	.	.	x	x	x	x	x	.	.	x	.	.	.	x	x	x	.	.	.	.	x	x	x	.	.	.	
.	x	.	.	.	.	.	.	.	x	x	.	.	.	x	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	x	x	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	x	.	
.	.	.	.	x	.	x	.	x	.	.	.	x	.	.	x	x	.	.	x	.	.	x	x	.	.	.	.	.	.	.	.	.	.	.	x	.	x	.	x	x	.	.	.	x	x	.	.	.	.	.	x	.	.	.	x	.	.	.	x	.	.	x	.	x	x	.	.	x	.	.	x	.	x	.	.	.	.	.	.	.	x	.	.	x	.	x	.	.	.	x	.	x	x	.	.	.	.	.	.	
.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	x	.	.	.	.	x	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	x	.	.	.	.	.	.	.	.	.	.	.	.	.	.	.	x	.	.	.	.	.	.	.	x	


==> data/clustering/step4-nodes_of_cluster.dat <==
c1: 21 28 29 37 42 44 50 53 57 58 70 73 86 
c2: 1 3 4 6 8 12 14 22 26 27 31 34 35 39 43 48 49 59 61 62 67 68 77 78 79 80 81 84 88 89 90 95 96 97 
c3: 2 10 11 15 18 33 47 54 55 64 71 83 98 99 
c4: 5 7 9 13 16 17 20 23 24 36 38 40 41 45 46 52 56 60 63 65 66 69 72 74 82 85 87 91 93 94 
c5: 19 25 30 32 51 75 76 92 100 


==> data/clustering/step5-sites_of_cluster.dat <==
c1: ac.jp ac.kr docomolabs-usa.com edu.sg edu.tw epfl.ch naist.jp 
c2: ac.at ac.il ac.uk bme.hu cesnet.cz edu.pl ethz.ch forth.gr haw-hamburg.de hiit.fi inria.fr iscte.pt kth.se mpg.de ntua.gr polimi.it simula.no telecom-lille1.eu tp.pl ualg.pt uio.no unibe.ch unict.it uni-goettingen.de uni-hannover.de uni-karlsruhe.de uni-kl.de uni-lj.si unito.it upc.es utl.pt 
c3: ac.at cmu.edu columbia.edu duke.edu georgetown.edu jhu.edu purdue.edu uit.no unibo.it uniroma1.it uoi.gr upatras.gr upenn.edu upm.es 
c4: ac.cy colostate.edu depaul.edu edu.tr emory.edu hp.com iastate.edu iit-tech.net indiana.edu mcgillplanetlab.org msu.ru nd.edu postel.org rice.edu ubc.ca ucsc.edu uh.edu umn.edu unavarra.es uoit.ca usask.ca utdallas.edu utexas.edu utk.edu utoronto.ca uvic.ca washington.edu williams.edu wisc.edu 
c5: berkeley.edu edu.br edu.hk planet-lab.org rnp.br ucsb.edu uga.edu usp.br 


==> data/plab-rtt-cv-ALL.dat <==
3.23
0.14
2.01
12.87
0.31
0.56
4.67
0.46
0.56
0.12
0.45
0.12
0.18
0.13
2.55
0.55
0.32
1.91
5.85
1.25
0.31
0.51
1.36
3.00
0.52
0.04
0.31
1.66
0.18
0.71
0.55
1.36
5.03
0.35
0.58
0.12
0.11
1.65
2.53
0.38
5.44
0.44
0.92
0.53
0.17
0.06
0.12
0.26
0.21
0.55
0.15
0.19
0.86
0.05
0.12
4.26
2.27
0.46
0.10
2.35
1.69
1.51
0.13
0.33
0.08
0.36
0.63
0.63
0.12
0.49
0.63
0.96
0.25
0.23
0.05
0.32
0.74
0.44
0.16
23.24
5.94
6.73
8.41
5.10
9.30
4.90
5.32
2.36
5.63
3.70
14.96
19.01
3.07
2.65
3.46
15.10
2.83
8.81
16.61
13.46
2.80
4.52
23.79
10.68
6.53
3.12
13.42
2.61
4.84
8.34
5.64
16.46
16.00
15.66
2.40
4.66
2.75
5.75
14.63
5.62
2.51
2.75
11.83
22.81
10.77
5.29
13.72
6.19
24.41
27.85
4.64
18.26
3.38
9.13
4.74
6.98
5.46
4.58
3.52
11.56
10.41
6.00
15.37
7.98
17.41
5.42
3.19
5.12
13.39
14.85
5.30
3.48
9.76
5.43
9.73
7.11
6.24
21.32
0.26
0.20
0.73
2.15
9.62
1.99
4.82
0.07
0.28
0.09
0.20
0.51
0.25
0.21
1.78
3.08
0.33
4.94
1.37
0.86
0.59
0.26
0.35
0.06
0.11
0.18
0.24
0.27
0.18
8.17
3.22
5.21
0.83
5.54
0.08
5.17
0.02
3.03
4.53
1.04
0.52
0.10
0.21
0.19
0.26
0.02
15.01
0.09
0.93
2.17
0.09
0.15
0.06
0.33
0.10
1.20
0.03
1.89
0.19
0.14
0.09
0.06
1.40
0.89
0.53
0.23
0.04
0.84
0.66
1.63
0.02
0.26
0.12
0.10
0.33
6.65
1.52
4.19
0.23
21.78
0.47
1.05
0.84
0.73
13.64
0.22
1.28
0.22
0.25
0.20
2.06
0.41
2.39
0.55
6.72
1.91
0.23
0.27
0.34
0.65
0.47
0.18
3.42
0.56
0.96
0.69
0.76
6.12
1.95
1.49
0.89
0.24
0.17
0.86
0.15
2.56
7.73
1.05
0.72
0.20
0.25
0.30
0.27
0.51
1.33
2.78
0.25
0.28
0.54
0.31
0.29
5.66
0.43
0.71
0.92
4.97
0.25
0.23
0.26
0.88
0.23
0.51
1.16
2.72
0.16
2.87
0.26
0.32
1.80
0.40
0.23
0.74
0.24
24.51
1.87
6.68
0.28
0.97
3.13
0.92
0.66
2.60
14.56
1.86
0.73
0.19
0.25
4.14
2.81
2.40
2.20
1.39
6.15
2.11
4.13
3.55
4.05
0.45
0.23
4.24
0.74
0.53
1.05
1.95
0.78
19.97
2.36
1.42
3.53
1.30
10.88
2.79
2.91
3.93
3.87
0.67
2.29
0.25
4.02
3.51
0.70
6.85
3.81
0.27
0.31
5.03
4.06
0.19
5.61
7.89
0.95
0.78
4.53
2.31
4.15
3.51
2.00
3.50
3.04
3.82
0.40
0.17
1.47
3.44
3.63
1.19
0.40
3.34
0.50
18.66
0.62
5.96
0.88
0.47
7.45
0.44
5.49
1.42
3.55
0.19
0.58
0.23
0.86
0.98
1.01
0.30
1.54
1.09
4.01
2.77
0.98
0.75
0.36
0.35
1.05
0.72
0.42
0.36
1.85
0.44
0.34
0.72
0.83
2.58
1.47
0.97
0.18
4.29
0.19
2.32
10.31
0.37
0.50
0.21
0.75
0.81
0.71
0.34
2.34
0.69
0.96
0.89
0.35
0.88
0.21
7.01
0.31
0.97
0.35
1.65
0.24
0.67
0.66
0.41
0.95
3.96
1.12
0.40
0.21
0.82
0.67
1.01
0.35
0.37
0.64
0.34
0.67
5.25
1.58
3.82
0.50
1.99
23.93
0.41
20.17
4.12
7.24
0.42
1.30
0.61
0.68
0.67
1.72
0.79
0.43
0.30
6.61
1.43
0.08
0.49
1.09
1.19
0.04
0.02
0.49
0.34
0.05
0.67
9.54
2.90
7.98
0.10
0.84
0.05
0.11
1.85
0.81
55.36
7.35
1.36
0.71
0.92
0.57
0.12
0.13
0.05
0.85
0.38
0.04
0.16
0.32
0.06
0.09
4.84
1.29
0.52
0.11
0.19
2.69
0.58
0.04
0.16
1.09
0.44
0.89
2.00
0.04
0.07
0.64
1.09
0.15
0.13
0.05
1.91
0.50
0.81
7.16
9.11
9.76
1.90
32.72
6.95
20.58
11.55
5.87
5.07
14.32
7.87
10.65
8.59
5.95
4.88
6.68
9.47
7.21
6.79
9.60
7.29
5.83
0.98
8.53
8.52
18.05
6.76
9.95
4.95
18.51
9.39
18.00
9.81
8.92
9.76
4.67
4.11
5.84
9.49
9.41
7.57
4.26
5.91
9.43
8.56
7.53
16.30
8.18
8.98
10.17
9.61
9.78
8.47
7.04
7.99
12.44
6.45
16.89
3.79
6.45
8.64
8.41
23.58
8.91
6.72
9.66
1.22
6.97
3.17
7.27
8.78
0.36
6.88
7.30
6.34
7.23
15.55
3.17
4.92
1.97
2.27
0.97
1.63
5.37
13.38
0.87
1.28
2.97
1.75
2.19
1.99
1.55
1.19
1.55
1.98
1.60
1.83
1.97
1.76
1.69
1.05
1.92
1.88
3.59
1.56
2.04
1.30
4.24
23.38
12.40
2.03
2.09
2.01
1.16
0.69
1.55
0.20
5.85
0.59
1.11
1.55
1.92
1.92
1.76
4.07
2.27
1.54
2.05
1.99
2.38
1.93
1.54
1.69
2.21
1.46
4.30
0.78
2.56
1.95
1.76
6.08
2.00
1.58
2.14
3.40
1.60
0.08
1.81
2.17
4.03
1.56
1.68
0.27
1.70
0.74
0.85
5.47
0.23
0.95
0.86
0.58
9.67
7.65
1.11
0.31
0.73
0.09
0.48
0.19
0.63
0.42
1.16
0.67
2.77
1.87
0.33
0.67
1.09
1.24
0.20
0.17
0.34
0.29
0.12
0.48
0.57
20.31
7.58
1.05
0.43
1.02
0.14
15.55
0.20
2.81
2.03
7.09
0.78
0.53
0.16
0.16
0.17
2.75
6.17
0.84
2.30
0.71
0.29
0.21
0.53
0.24
0.30
0.61
11.02
0.88
1.95
0.70
0.90
0.21
0.22
0.33
0.34
1.30
0.12
1.99
0.71
1.05
0.39
0.44
0.08
2.97
0.21
0.54
0.42
1.54
0.08
0.33
5.48
0.19
0.41
3.91
1.12
0.31
0.15
0.04
0.10
0.11
1.17
0.73
1.21
0.22
14.53
0.73
0.08
0.12
0.30
0.22
0.10
0.06
0.08
0.82
0.34
12.98
0.23
0.27
0.80
0.25
0.33
0.08
0.63
0.66
0.62
1.02
3.28
0.13
0.52
0.52
0.08
0.07
0.09
0.11
0.81
0.42
0.07
0.08
0.15
0.07
0.45
2.45
0.09
0.28
0.11
2.21
0.70
0.07
0.06
0.06
0.07
0.23
0.29
0.16
0.11
0.13
0.15
0.12
0.15
0.19
0.07
0.14
0.21
3.12
1.05
0.24
5.51
0.40
0.93
0.76
0.39
4.13
14.03
2.97
7.76
0.15
0.24
0.36
0.30
0.35
0.41
2.23
0.70
0.53
1.98
0.38
0.26
0.31
0.44
0.28
0.29
0.76
0.44
0.96
0.34
0.54
11.80
4.02
1.35
0.39
1.10
0.28
6.41
0.21
5.79
1.84
1.78
0.63
0.22
0.31
0.30
0.28
0.54
6.40
1.46
0.30
0.32
0.38
0.29
0.20
0.61
0.34
0.63
0.47
3.24
0.36
0.29
0.27
0.58
0.31
0.46
0.38
0.65
0.19
1.24
0.43
0.31
0.82
0.50
0.27
0.48
0.30
13.29
3.42
3.69
0.03
0.27
0.13
0.21
1.96
7.77
1.76
0.11
0.08
0.24
0.03
0.16
0.25
0.33
2.82
0.33
0.28
1.37
0.13
0.34
0.61
0.34
0.09
0.01
0.13
0.22
0.07
0.27
0.02
7.54
2.74
0.72
0.13
0.60
0.07
4.23
0.23
1.90
1.60
0.96
0.53
0.21
0.05
0.03
0.07
0.02
4.58
0.07
0.03
0.06
0.08
0.03
0.03
0.94
0.05
0.36
0.03
0.35
26.88
0.03
0.02
0.07
0.04
0.22
0.04
0.22
0.01
0.69
0.48
0.61
0.07
0.28
0.03
0.04
0.29
0.14
1.06
14.40
0.17
0.45
0.20
0.79
2.17
10.75
2.20
5.23
0.10
0.37
0.26
1.59
0.31
0.39
0.69
2.42
0.41
3.71
1.12
1.83
0.79
0.54
0.18
0.13
0.13
0.16
0.21
0.35
0.04
8.58
3.38
7.48
1.00
4.81
0.08
5.60
0.03
3.31
7.76
1.28
0.56
0.08
0.34
0.20
0.37
0.05
11.69
0.55
0.31
0.60
0.08
0.21
0.06
0.26
0.26
1.35
0.05
0.28
1.13
0.19
0.29
0.05
0.26
0.75
1.41
0.15
0.11
1.21
2.07
6.36
0.18
0.04
0.19
0.34
0.44
0.47
1.36
17.12
1.32
0.62
9.09
0.94
0.78
6.91
1.73
0.18
0.11
0.33
0.05
0.27
1.11
0.28
0.24
1.87
4.65
3.31
0.31
2.15
0.44
0.38
1.39
0.07
0.15
0.34
2.44
0.46
0.36
0.80
0.75
3.76
7.93
0.17
0.08
0.33
0.39
1.78
20.32
0.13
0.57
0.37
0.27
0.50
0.50
0.15
1.28
0.71
0.35
0.58
0.18
1.13
0.06
9.85
0.13
1.34
0.09
0.46
2.18
0.16
0.17
0.11
0.37
1.05
4.98
0.20
0.07
0.11
2.72
5.30
0.06
0.22
0.16
0.10
2.03
6.73
2.05
3.10
0.17
0.47
6.32
0.29
0.27
4.76
1.55
4.04
0.40
0.34
0.16
0.26
0.28
2.23
1.25
0.36
18.52
1.18
0.28
0.36
10.67
0.55
0.13
0.14
0.21
1.21
0.48
0.49
0.33
5.38
0.81
0.64
0.21
0.52
0.24
6.39
0.39
2.37
0.85
0.89
0.54
0.36
0.18
0.30
0.35
0.15
3.93
0.58
0.26
0.17
0.39
0.22
1.41
2.66
0.38
0.46
1.00
2.72
0.29
0.28
0.20
0.32
0.22
0.31
0.24
0.37
0.15
1.37
0.45
0.28
0.28
0.27
0.28
0.15
0.37
4.09
0.91
1.96
0.24
0.47
5.54
0.30
0.63
3.79
1.00
0.37
0.79
0.40
0.29
0.15
0.29
7.61
0.31
0.32
15.35
0.82
0.22
0.36
1.69
0.61
0.28
0.21
0.31
0.50
0.42
1.61
0.36
0.79
0.25
0.40
0.14
0.38
0.50
0.48
1.29
3.76
0.24
0.54
0.32
0.26
0.22
0.23
0.25
0.71
0.38
0.22
0.17
0.30
0.22
2.06
2.83
0.44
0.32
0.38
0.65
0.96
0.26
0.26
0.40
0.14
0.27
0.51
0.38
0.39
0.40
0.41
0.66
0.37
0.26
0.21
0.36
0.37
3.51
1.07
3.45
0.48
0.58
0.65
0.43
1.51
6.65
1.55
3.31
0.34
0.66
0.81
0.24
0.21
0.36
0.30
0.34
1.36
1.29
0.19
0.54
0.65
0.47
0.41
0.49
0.31
0.34
0.41
0.40
0.51
5.76
2.14
0.67
0.53
1.00
0.34
3.81
0.35
2.04
1.90
0.74
0.73
0.36
0.21
0.18
0.50
0.52
4.26
0.59
0.51
0.45
0.57
0.59
0.21
0.46
0.92
0.45
1.14
0.52
13.92
0.39
0.40
0.27
0.45
0.51
0.50
0.34
0.24
0.71
0.51
0.81
0.23
2.61
0.44
0.39
0.58
0.63
1.11
14.27
3.05
0.86
1.38
1.53
2.16
9.54
2.03
0.67
0.28
0.70
0.33
2.38
2.67
0.41
0.42
0.39
0.72
3.00
2.95
2.12
0.81
0.67
2.03
1.82
0.81
0.36
2.08
0.40
0.71
8.48
3.19
3.19
3.33
12.82
0.23
1.88
0.53
2.02
16.17
1.39
0.58
0.50
2.08
2.47
1.39
0.60
11.74
0.74
3.92
3.18
0.56
2.64
0.35
1.24
0.49
1.40
0.57
0.46
1.73
1.72
1.54
0.71
11.18
1.48
6.38
0.66
0.30
0.58
2.29
7.55
0.57
0.34
1.56
0.66
1.73
0.74
1.45
2.91
0.28
0.56
2.37
0.41
0.58
4.12
1.60
3.01
1.05
0.47
0.25
0.36
0.62
2.35
1.44
1.77
0.71
1.15
0.30
1.45
1.62
1.27
0.34
0.35
0.69
2.05
0.40
1.72
0.44
6.19
2.62
0.60
0.46
0.66
2.61
4.77
1.39
2.11
0.53
0.99
0.66
1.24
0.55
0.45
0.38
0.37
3.63
0.71
0.37
1.68
0.66
0.36
1.61
2.48
0.97
0.41
0.57
1.97
0.37
0.56
0.44
0.48
0.34
0.50
0.45
1.25
1.46
0.96
0.71
0.66
1.00
0.40
0.41
0.50
0.46
3.83
0.88
8.60
4.34
1.91
1.87
2.42
2.07
6.74
1.98
1.62
0.89
1.68
1.18
3.27
3.98
1.03
0.99
1.14
3.30
1.00
3.43
7.19
1.24
1.46
3.91
2.83
1.90
1.03
3.03
0.91
1.64
5.90
2.59
3.49
3.39
3.74
0.89
3.91
1.04
2.05
3.51
1.78
0.91
1.03
2.89
4.12
2.73
1.61
12.43
1.75
4.05
4.22
1.54
3.64
1.07
2.44
1.47
2.04
1.62
1.41
1.74
2.88
2.72
1.82
3.38
2.34
3.64
1.77
1.06
1.55
6.62
3.82
1.73
1.10
2.57
1.65
2.62
2.03
1.99
14.85
0.19
0.58
8.99
0.97
2.11
9.49
1.71
0.21
0.10
0.28
0.03
0.26
0.92
1.21
0.32
0.22
1.06
0.33
2.95
1.71
0.69
0.43
0.30
0.10
0.14
0.23
0.19
0.43
0.36
0.36
3.30
0.18
3.21
0.26
0.13
0.61
0.40
1.52
16.69
0.15
0.52
0.38
0.27
0.25
0.48
0.05
1.72
0.10
0.35
0.47
0.16
0.19
0.06
3.18
0.11
1.13
0.05
0.10
1.49
0.14
0.18
0.06
0.42
1.09
6.23
0.34
0.03
0.06
1.90
4.62
0.07
0.03
0.16
0.08
1.64
1.92
2.02
10.59
0.60
0.51
8.13
0.67
0.74
6.11
1.49
0.26
0.12
0.39
0.21
0.14
0.51
1.05
0.22
0.50
1.34
4.30
5.13
0.20
0.31
0.40
1.18
0.37
0.34
0.35
1.69
0.46
0.54
0.96
0.61
0.16
1.87
0.26
0.10
0.26
0.50
1.38
11.96
0.30
0.50
0.48
0.19
0.49
0.38
0.15
3.68
0.58
0.43
0.47
0.17
0.23
0.08
8.01
0.13
0.93
0.06
0.13
1.76
0.55
0.39
0.19
0.24
0.85
2.23
0.09
0.12
0.15
32.76
0.38
0.07
0.31
0.26
0.17
0.90
5.28
1.06
0.33
2.07
0.27
0.50
6.42
0.32
0.54
4.65
1.34
0.51
0.22
0.28
0.23
0.35
0.43
21.69
2.00
0.40
0.36
15.09
0.96
0.20
0.39
0.53
0.18
0.33
0.20
2.70
0.44
0.59
0.35
0.93
0.57
0.32
0.41
0.38
0.44
0.55
2.80
1.39
4.19
0.26
0.58
2.44
0.40
0.22
0.23
0.28
1.50
0.56
0.26
0.22
0.45
0.29
6.76
3.17
0.27
0.41
0.23
0.39
1.46
0.29
0.33
0.26
0.25
0.37
0.54
0.27
1.23
0.26
0.50
0.82
0.38
0.24
0.26
0.54
0.40
0.88
1.36
3.07
0.24
1.40
13.97
0.34
0.37
0.14
0.22
0.61
0.19
0.67
0.16
0.14
0.18
2.81
0.45
1.77
0.43
7.33
1.21
0.16
0.25
0.52
0.40
0.08
0.34
0.81
0.73
0.71
1.43
0.33
1.25
0.21
0.59
0.13
0.17
7.09
1.26
0.34
5.70
0.35
0.87
1.24
0.13
0.16
0.23
0.23
0.56
1.07
0.18
0.13
1.01
0.09
0.29
4.15
0.53
0.46
0.50
14.74
0.18
0.23
0.18
0.44
0.13
0.40
0.64
0.21
0.12
0.58
0.28
0.12
0.16
0.28
0.13
0.26
0.56
9.44
1.12
22.11
2.10
0.33
0.21
0.66
2.04
6.72
1.94
4.66
0.07
0.29
0.03
0.17
0.51
0.23
0.27
1.82
2.04
0.41
4.39
1.34
1.10
0.23
0.24
0.12
0.18
0.39
2.04
0.29
0.04
7.85
1.96
5.49
0.72
4.77
0.07
5.12
0.04
2.84
4.48
1.13
0.52
0.06
0.22
0.40
0.23
0.03
13.73
0.84
1.44
1.75
0.07
0.19
0.06
1.26
0.23
1.19
0.07
1.99
0.22
0.12
0.23
0.05
0.30
0.87
0.48
0.03
0.02
1.01
1.02
0.92
0.03
0.29
0.13
0.07
0.35
6.65
1.27
7.97
0.55
0.53
9.71
0.73
0.04
6.95
1.64
4.49
0.07
0.56
0.01
0.15
0.28
1.22
0.21
1.69
1.20
4.31
2.47
0.18
0.48
0.36
0.23
1.11
0.11
0.38
12.73
0.45
0.67
2.29
0.69
1.84
2.16
0.07
0.06
0.78
0.59
1.66
12.99
0.12
0.52
0.58
14.67
0.04
0.39
0.01
1.17
0.75
0.16
0.34
0.11
0.06
0.05
19.82
0.11
1.01
0.02
2.04
0.07
2.27
0.05
0.02
0.29
0.83
3.58
0.11
0.01
0.06
0.14
0.67
0.02
0.24
0.09
0.05
1.21
6.71
1.96
6.51
0.11
3.53
0.61
0.38
8.43
17.89
3.60
9.72
0.08
0.77
0.22
0.14
0.24
0.25
0.43
0.39
0.81
0.71
2.21
0.23
0.69
0.45
0.74
0.15
0.11
0.20
0.11
0.36
0.30
22.94
6.74
1.54
0.19
1.46
0.29
8.72
0.09
11.50
3.05
2.61
0.67
0.15
0.12
0.16
0.14
0.26
7.21
0.58
0.11
0.16
0.23
0.11
0.16
0.20
0.36
0.69
0.25
0.26
2.85
0.11
0.12
0.29
0.14
0.41
0.23
2.09
0.08
1.80
0.84
1.47
1.72
0.19
0.10
0.70
0.17
0.59
4.68
0.42
3.13
0.35
0.52
0.45
0.31
1.73
6.69
1.59
4.09
0.79
0.40
0.32
0.33
0.32
1.46
0.48
1.18
0.45
2.38
1.18
0.32
0.34
2.41
0.75
0.34
0.34
0.47
0.58
0.95
0.50
6.87
0.74
0.61
0.33
0.59
2.35
7.23
4.69
2.44
0.81
1.14
0.64
4.40
0.30
0.35
0.33
0.66
3.88
0.56
0.36
0.34
0.57
0.33
1.64
0.98
0.82
0.43
0.70
2.99
0.29
0.32
0.27
0.52
0.35
0.35
0.51
0.54
6.75
1.24
0.35
0.35
0.49
0.35
0.32
0.67
0.29
4.17
1.15
0.63
12.86
0.94
0.28
0.19
0.66
2.09
9.90
2.03
4.86
0.08
0.31
0.02
0.19
0.17
0.31
0.14
1.74
2.07
0.28
3.40
0.74
0.41
0.26
0.18
0.59
0.23
0.11
0.19
0.31
0.03
7.91
2.47
4.94
1.35
4.93
0.07
5.21
0.02
3.02
3.89
1.19
0.58
0.11
1.34
0.09
0.23
0.03
11.22
0.09
0.74
0.43
0.13
0.11
0.07
9.10
0.21
1.14
0.03
2.20
0.06
0.70
0.09
0.04
0.23
1.29
3.71
0.24
0.31
0.81
0.57
0.31
0.09
0.35
0.13
0.08
1.19
7.30
1.54
2.61
0.26
0.41
5.71
0.25
0.34
3.96
1.30
3.25
32.76
0.31
0.25
0.33
0.24
1.20
0.84
1.17
0.37
14.25
1.06
0.24
0.28
0.43
0.40
0.27
0.24
0.34
0.94
0.43
0.37
0.63
0.58
0.55
0.29
0.58
0.90
4.99
0.59
1.87
0.90
0.75
0.54
0.57
0.29
0.25
0.23
0.37
3.44
0.51
0.28
0.26
0.30
0.22
0.61
2.50
0.45
0.39
0.32
2.26
0.22
0.26
0.25
0.37
0.28
0.32
0.25
0.32
0.75
0.61
0.30
0.28
0.32
0.33
0.28
0.36
0.25
3.29
0.73
0.43
3.47
0.20
1.49
22.72
0.34
1.10
16.99
3.66
14.52
0.15
0.55
0.01
0.04
0.06
1.62
0.33
2.12
0.40
5.99
1.43
0.24
0.27
0.28
0.42
0.17
0.01
0.36
0.53
0.77
0.64
0.84
1.81
0.06
0.68
0.04
0.09
1.00
0.02
28.59
6.61
0.90
0.69
0.11
0.07
0.02
0.12
0.04
0.95
2.68
0.20
0.11
0.35
0.29
0.07
4.78
0.18
0.64
0.04
4.58
0.18
0.04
0.04
0.06
0.05
0.43
0.73
0.27
0.03
1.68
0.24
0.12
0.02
0.35
0.04
0.20
0.15
15.01
5.89
3.72
0.16
6.07
1.65
0.71
9.96
11.76
0.71
0.93
0.20
0.59
0.92
0.20
0.80
1.58
0.60
0.56
0.94
0.60
1.50
0.42
0.89
1.37
1.22
0.20
0.12
1.01
0.40
0.18
0.75
1.48
11.15
0.54
1.02
0.21
1.00
1.45
0.86
0.69
7.25
1.85
0.80
0.44
0.91
1.17
0.46
0.45
0.99
15.30
0.21
0.19
1.08
0.75
0.15
0.23
0.50
0.56
0.41
1.41
1.88
0.32
3.25
1.01
0.24
0.47
0.98
16.07
0.70
0.31
0.98
1.57
2.83
0.20
0.09
0.99
0.55
2.60
0.38
4.08
0.69
2.44
29.26
0.76
2.39
1.75
1.67
0.95
0.76
1.36
0.73
0.82
0.67
1.86
0.57
0.77
6.05
1.57
0.73
0.80
1.10
1.19
1.64
0.55
1.71
0.63
0.95
0.78
1.77
4.39
0.80
0.99
0.70
0.30
4.48
0.54
1.80
7.18
3.66
0.77
0.44
0.59
0.61
0.64
1.37
2.32
3.20
1.00
1.06
0.78
0.61
0.52
5.05
0.91
0.84
1.54
0.60
1.56
0.61
0.60
2.97
1.04
0.65
1.29
1.58
0.52
0.58
0.97
1.66
2.46
0.46
0.53
1.41
0.73
3.85
2.60
15.79
0.10
0.35
0.23
0.88
1.99
9.89
2.05
0.22
0.10
0.31
0.03
0.27
2.96
0.32
0.40
0.32
3.29
0.36
3.79
1.62
1.89
0.77
0.39
0.22
0.03
0.12
0.28
0.16
0.42
0.63
8.60
3.26
4.45
5.32
0.12
5.12
0.60
2.00
13.38
1.00
0.56
0.52
0.29
0.20
0.53
0.04
12.12
0.09
0.33
0.36
0.08
0.15
0.07
2.46
0.15
1.42
0.54
0.12
1.36
1.12
0.34
0.08
0.35
0.88
0.83
0.24
0.13
0.06
2.27
6.81
0.08
0.03
0.38
0.39
2.19
0.24
1.23
12.57
1.52
0.45
9.91
0.90
0.43
7.46
1.76
4.84
0.11
0.51
0.18
1.05
1.96
1.28
0.23
1.91
3.28
4.57
3.85
0.79
0.67
0.35
0.38
2.62
0.42
0.21
0.37
3.47
0.46
0.14
0.93
1.08
24.23
7.24
0.17
5.30
0.08
3.09
1.84
0.96
0.53
0.11
1.44
0.84
0.97
0.13
12.20
0.75
1.89
1.38
0.26
1.31
0.14
10.20
0.29
1.66
0.20
2.23
0.16
0.44
0.55
0.17
1.39
0.91
1.80
0.16
0.07
0.99
0.98
1.01
0.17
0.27
0.54
0.15
0.72
7.17
2.30
14.94
0.12
0.66
0.21
1.01
2.25
9.82
2.03
0.38
0.10
0.30
0.01
0.18
1.21
0.32
0.35
0.81
12.85
0.37
2.95
1.17
1.76
0.75
0.41
0.17
0.06
0.11
0.20
0.11
0.26
0.53
8.56
3.33
0.16
0.68
0.07
1.96
0.52
1.96
14.74
1.50
0.55
0.50
0.28
0.37
0.33
0.03
11.99
0.36
0.26
0.31
0.08
0.11
0.06
0.22
0.12
1.16
0.04
0.10
1.27
0.38
0.22
0.04
2.37
1.01
7.48
0.20
0.49
0.05
1.99
7.01
0.11
0.02
0.15
0.35
1.63
0.15
1.20
1.93
0.08
0.32
0.21
0.06
4.29
1.07
0.12
0.52
0.35
0.04
0.05
0.05
0.94
0.32
0.43
0.30
20.40
0.75
0.05
0.20
0.69
0.37
0.11
0.06
0.26
3.16
0.08
2.80
0.35
0.39
0.33
0.14
0.08
0.05
0.24
4.30
0.29
3.12
0.11
0.60
4.27
0.07
0.05
0.05
0.10
0.56
0.40
0.08
0.06
0.15
0.05
0.17
2.63
0.28
0.30
0.15
0.13
1.48
0.08
0.04
0.13
0.05
0.26
0.12
0.07
0.10
0.10
0.11
0.50
0.09
0.11
0.04
0.11
0.20
3.93
0.93
4.70
0.39
0.84
3.97
0.95
4.30
5.08
0.90
1.12
0.27
2.04
0.34
0.35
0.26
0.50
0.56
0.73
0.50
0.84
1.34
0.43
0.55
1.38
7.11
0.31
0.69
0.52
0.51
1.90
1.93
0.83
14.38
5.97
0.72
0.44
2.10
0.20
0.94
0.72
1.10
2.67
1.54
1.57
0.56
0.33
0.35
0.84
5.56
1.95
1.53
0.37
1.11
0.32
0.66
0.81
1.65
0.52
1.20
4.96
1.59
0.37
0.35
0.81
0.33
0.52
0.49
0.61
0.69
0.85
0.63
1.40
0.83
0.33
0.18
0.62
0.78
0.94
1.79
1.83
0.11
0.39
6.69
0.19
0.48
4.81
1.33
3.92
0.49
0.21
0.02
0.03
0.08
3.62
0.38
1.34
0.25
15.01
0.86
0.04
0.11
1.89
0.17
0.04
0.02
0.11
4.94
0.39
1.05
0.16
0.67
0.54
0.24
0.33
0.03
0.07
1.34
2.32
3.67
0.16
0.62
25.82
0.04
0.02
0.08
0.03
0.73
0.49
0.03
0.06
0.20
0.02
0.18
2.75
0.11
0.37
0.07
2.78
0.49
0.02
0.02
0.02
0.04
0.24
0.47
0.20
0.37
0.11
0.07
0.09
0.03
0.24
0.03
0.07
0.30
4.17
1.36
5.97
3.04
1.89
1.83
2.32
35.57
11.36
1.98
2.06
1.71
5.88
2.72
3.39
2.95
2.44
2.14
2.03
2.76
2.11
2.56
2.90
2.56
2.41
1.27
2.86
2.62
11.55
2.39
3.06
1.92
30.16
23.78
9.95
2.96
3.13
2.99
1.65
11.69
2.29
3.61
11.78
1.48
2.28
2.81
2.88
2.55
9.16
6.31
1.40
3.12
3.09
5.11
2.97
2.30
2.65
6.22
2.09
10.98
0.92
3.08
2.92
2.51
16.20
3.09
2.37
3.29
2.08
2.28
1.88
2.61
3.24
9.28
2.18
2.43
1.23
2.60
1.83
1.90
8.32
1.73
0.46
8.46
2.66
0.46
6.63
1.88
4.46
0.98
0.66
1.60
7.81
6.34
1.38
0.70
2.54
1.28
4.43
3.80
0.67
0.55
0.73
1.42
1.45
0.55
2.46
0.81
2.60
0.96
0.34
1.13
2.41
10.25
3.56
2.49
0.91
4.58
0.89
3.60
0.24
0.59
0.71
0.61
1.83
2.34
1.34
4.96
0.77
6.23
7.52
0.34
6.78
0.98
8.23
2.68
2.55
1.33
2.43
0.23
1.14
0.87
1.61
1.16
1.12
1.01
1.79
0.36
1.90
0.61
0.78
1.37
1.70
1.29
2.37
0.92
5.86
1.83
5.64
0.20
2.28
0.77
0.36
14.92
9.43
1.11
1.05
0.12
0.46
0.10
0.14
0.22
0.37
0.45
0.41
0.21
0.92
1.38
0.25
0.55
1.05
1.52
0.09
0.07
0.37
0.48
0.15
0.39
1.25
27.37
9.60
0.18
0.56
0.96
0.13
1.27
0.69
1.68
6.69
0.71
0.62
0.12
0.06
0.14
0.89
0.94
0.43
0.15
0.15
0.47
0.12
0.09
0.19
0.69
0.54
0.82
0.33
0.85
0.05
0.12
0.26
0.15
0.43
0.82
2.53
0.11
0.37
0.75
1.35
0.61
0.15
0.06
1.27
0.47
0.47
0.54
2.41
0.51
0.72
0.66
0.49
1.20
4.23
1.08
0.78
0.51
0.62
0.52
0.55
0.55
0.56
0.54
0.80
0.56
0.67
0.79
0.52
0.54
0.68
0.87
0.51
0.51
0.67
0.60
0.57
0.55
0.68
3.90
1.40
0.54
0.53
0.66
0.56
1.59
0.64
1.14
0.60
0.83
0.62
0.51
0.52
0.49
0.74
3.10
0.68
0.52
0.52
0.79
0.53
0.51
0.49
0.87
0.51
0.68
0.88
0.65
0.52
0.49
0.72
0.52
0.48
0.59
0.73
0.62
0.79
0.58
0.65
0.66
0.52
0.51
0.73
0.52
0.67
0.84
1.82
0.15
0.39
6.48
0.21
0.48
4.80
1.34
4.23
0.49
0.21
0.06
0.06
0.06
3.31
0.26
1.31
0.26
15.01
0.87
0.06
0.11
1.62
0.32
0.06
0.06
0.14
4.64
0.33
1.02
0.13
0.65
0.50
0.26
0.35
0.07
0.28
1.57
65.33
1.96
3.75
0.17
0.61
0.06
0.07
0.09
0.16
0.88
0.53
0.07
0.08
0.25
0.05
0.21
2.83
0.17
0.37
0.12
2.77
0.49
0.06
0.05
0.09
0.05
0.25
0.37
0.08
0.76
0.13
0.10
0.12
0.07
0.23
0.05
0.15
0.31
3.92
1.34
11.51
0.19
0.56
0.27
0.76
1.94
9.46
1.95
0.14
0.09
0.30
0.03
0.17
0.96
0.26
0.41
0.37
0.55
0.55
2.52
0.93
1.24
0.77
0.39
0.25
12.93
0.13
0.23
0.86
0.31
0.61
7.68
2.97
0.17
1.45
0.20
0.08
0.58
0.51
1.43
13.32
0.96
0.53
0.51
0.15
0.23
0.05
3.11
0.12
0.20
0.24
0.15
0.13
0.06
3.21
0.12
0.96
0.04
0.09
1.24
1.40
0.19
0.06
0.20
0.83
3.47
0.20
0.04
0.06
1.37
3.05
0.13
0.05
0.14
0.36
1.13
3.48
1.08
20.23
2.18
0.55
9.18
0.86
0.08
7.03
1.65
0.15
0.07
0.64
0.01
0.15
0.37
1.24
0.22
0.32
1.91
4.55
3.38
0.27
0.40
0.34
0.41
4.35
0.13
0.11
0.41
2.32
0.47
0.75
1.18
0.72
0.32
3.20
0.14
0.07
0.34
0.65
1.58
15.98
0.09
0.54
0.63
0.33
0.35
0.02
3.40
0.64
0.41
1.48
0.16
0.30
0.05
9.31
0.13
1.12
0.06
1.89
0.13
0.80
0.08
0.02
0.55
0.88
4.39
0.02
0.01
0.05
0.45
0.43
0.01
0.20
0.11
0.05
1.53
6.39
1.94
7.77
0.58
0.29
8.23
0.60
0.33
6.11
1.51
4.21
0.09
0.56
0.10
0.28
0.38
1.15
0.24
1.92
1.44
4.39
3.11
0.44
0.52
0.29
0.27
1.14
0.36
0.13
0.37
2.19
0.43
0.08
0.46
1.13
4.59
0.82
2.91
0.09
4.59
0.08
2.59
2.37
0.86
0.50
0.10
0.34
0.30
0.17
9.84
0.59
0.37
0.45
0.17
0.29
0.07
8.26
0.13
1.09
0.12
1.85
0.17
0.22
4.79
0.16
0.60
0.66
0.38
0.15
0.06
0.91
0.46
0.85
0.15
0.33
0.52
0.15
3.01
5.41
2.03
5.30
0.27
0.61
0.45
0.27
6.12
16.16
4.07
32.68
0.11
0.54
0.24
0.04
0.15
0.63
0.25
2.18
0.60
0.57
1.83
0.15
0.15
0.31
0.31
0.04
0.01
0.27
0.32
0.83
0.42
0.05
19.74
1.61
1.10
0.30
1.09
0.10
14.29
0.05
8.89
1.82
6.87
0.76
0.18
0.08
0.02
0.12
5.97
1.03
0.12
0.13
0.17
0.04
0.11
1.61
0.33
0.63
0.50
7.52
0.13
0.04
0.06
0.06
0.06
0.35
0.69
1.19
0.07
1.79
0.23
0.18
0.13
0.36
0.04
3.79
0.15
13.10
3.89
13.30
0.57
1.37
1.16
0.59
1.65
8.07
1.96
1.00
0.57
1.62
1.09
0.39
1.29
0.39
0.71
0.70
0.46
0.84
5.09
0.85
14.95
1.24
0.36
0.33
0.14
1.54
0.70
1.73
0.69
0.41
6.97
3.31
2.87
4.72
2.85
0.45
0.83
0.83
1.94
11.46
1.24
0.71
0.96
0.24
1.11
0.49
0.99
0.95
0.58
3.41
0.12
0.44
0.12
0.40
1.65
1.50
1.26
0.77
1.40
0.15
0.23
0.15
0.42
1.81
2.05
0.38
0.48
1.18
17.74
2.67
0.74
0.96
1.48
1.26
1.38
0.40
1.39
6.24
0.15
0.86
0.93
0.32
8.00
11.28
3.37
15.36
0.16
0.58
0.24
0.55
0.10
0.49
0.31
2.48
0.74
0.65
1.98
0.34
0.17
0.38
0.41
0.23
0.18
0.55
0.58
1.18
0.40
1.01
20.56
1.89
1.33
0.26
1.23
0.13
10.96
0.13
2.68
1.09
3.88
0.69
0.17
0.14
0.31
0.20
1.02
6.60
0.18
0.15
0.28
0.25
0.16
0.56
0.28
0.62
0.38
4.67
0.27
0.10
0.38
0.20
0.28
0.43
0.33
1.11
0.19
1.44
0.43
0.26
0.27
0.40
0.08
0.94
0.24
19.83
0.94
22.30
0.48
0.28
0.16
0.81
2.21
10.14
2.06
4.79
0.05
0.30
0.10
0.28
1.00
0.33
0.29
1.93
3.96
0.73
4.50
1.58
1.30
0.79
0.20
0.40
0.10
0.12
0.16
0.22
0.29
0.20
8.49
3.51
7.67
1.80
6.40
0.08
5.10
0.03
3.17
7.11
1.28
0.52
0.08
0.43
0.34
0.27
0.04
13.95
0.29
2.16
0.07
0.31
0.06
2.21
0.12
1.28
0.07
2.01
0.06
0.13
0.24
0.06
0.56
0.91
0.84
0.35
0.02
0.93
3.06
7.58
0.04
0.29
0.16
0.15
0.41
0.19
1.52
24.45
0.67
0.29
0.21
0.77
1.94
9.58
1.99
4.51
0.09
0.32
0.16
0.57
2.07
0.25
0.31
1.73
3.11
1.68
4.64
2.44
2.73
0.75
0.21
0.70
0.19
0.20
0.16
0.26
0.30
0.09
8.37
3.20
6.30
1.21
5.47
0.09
5.15
0.11
3.04
8.78
1.00
0.53
0.09
0.42
1.57
0.34
0.10
14.51
0.26
1.04
0.21
0.38
0.07
0.25
0.17
1.21
0.11
0.31
1.77
0.22
0.44
0.17
0.44
0.78
0.67
0.38
0.08
1.04
3.76
5.11
0.17
0.15
0.22
0.22
0.42
0.17
1.43
3.19
0.14
0.66
11.40
0.29
0.98
8.20
2.09
7.81
0.14
0.89
0.14
0.06
0.10
2.56
0.29
1.94
0.56
6.71
1.79
0.09
0.18
0.54
1.00
0.46
0.06
0.23
0.64
0.80
0.57
0.08
1.24
1.18
1.09
0.59
0.93
0.12
12.83
0.05
5.07
0.34
0.24
0.80
0.14
0.08
0.05
0.15
0.08
5.87
0.94
0.11
0.13
0.07
0.13
4.36
0.76
0.56
0.26
7.22
0.14
0.06
0.09
0.13
0.19
0.32
0.18
0.15
0.07
36.28
0.39
0.60
0.13
0.40
0.09
0.11
0.14
11.12
2.75
0.70
14.70
1.14
0.34
9.38
0.78
0.07
7.00
1.70
4.75
0.08
0.67
0.10
0.21
2.42
1.15
0.22
1.80
1.46
4.61
4.12
0.30
0.39
0.38
0.15
2.96
0.05
0.11
0.38
2.93
0.46
0.29
0.75
0.89
9.43
5.98
0.15
0.07
4.96
0.02
2.97
19.10
0.15
0.54
0.07
0.30
0.12
0.45
0.02
2.18
0.62
0.83
0.95
0.15
0.05
9.69
0.09
1.49
0.09
1.86
0.04
0.08
0.11
0.02
0.73
0.78
1.07
0.12
0.03
0.96
0.29
0.63
0.18
0.28
0.15
0.07
0.41
6.78
2.10
3.38
0.06
0.30
0.15
0.18
1.54
6.97
1.55
4.15
0.45
0.20
0.06
0.05
0.10
6.84
2.75
1.23
0.35
2.53
1.23
0.19
0.08
14.94
0.32
0.04
0.06
0.16
0.62
0.06
0.66
0.06
6.99
2.05
0.66
0.13
0.67
0.13
6.37
0.13
2.31
0.98
0.91
0.52
0.33
0.07
0.04
0.06
0.06
4.14
0.17
0.05
0.08
0.11
0.05
0.46
0.22
0.39
0.07
2.85
0.08
0.06
0.04
0.08
0.06
0.22
0.15
0.13
0.16
1.10
0.18
0.43
0.07
0.09
0.04
0.10
0.10
0.21
0.96
0.17
9.11
0.58
0.31
0.41
0.50
0.15
5.90
1.69
3.92
0.08
0.76
0.76
0.13
0.20
0.42
0.17
1.65
1.24
0.42
2.71
0.69
0.75
0.34
0.22
0.95
0.38
0.19
0.74
7.85
0.30
0.09
7.04
0.96
2.64
0.55
2.59
0.43
4.53
0.40
2.62
0.74
0.99
0.49
0.10
3.18
1.69
0.25
1.61
9.13
0.81
2.10
0.30
1.15
0.17
0.07
0.78
1.02
0.86
1.77
0.97
0.57
0.21
0.14
0.24
1.34
0.24
0.75
0.05
1.26
0.68
2.50
0.14
0.28
2.78
0.22
0.71
5.86
1.02
4.77
0.09
0.53
7.91
0.29
4.46
12.66
2.23
0.58
0.12
0.33
0.05
0.07
0.19
0.74
0.59
0.96
0.49
1.03
1.69
0.27
0.54
1.11
2.28
0.21
0.11
0.20
0.15
0.17
0.51
0.53
14.43
4.42
1.08
0.28
0.75
0.32
23.34
0.84
4.52
3.35
2.68
0.89
0.75
0.13
0.13
0.13
0.12
5.60
0.08
0.10
0.13
0.66
0.05
0.17
0.78
0.48
0.16
3.14
1.40
0.11
0.12
0.16
0.11
0.30
0.13
0.27
0.13
0.23
0.71
0.84
0.37
0.06
0.09
0.41
0.42
0.30
1.80
7.15
1.06
0.64
0.87
0.85
1.42
6.77
1.50
0.55
0.28
0.57
0.38
1.13
1.28
0.47
0.37
0.40
1.39
0.43
2.36
1.16
1.12
0.67
0.52
1.03
0.95
0.59
0.36
1.00
0.37
0.50
5.82
2.20
2.35
1.37
1.91
0.30
3.82
0.31
2.15
2.52
1.02
0.51
0.31
0.93
1.08
0.99
0.49
7.60
0.54
1.14
1.10
0.47
1.20
0.33
0.83
0.47
0.50
0.44
1.67
0.90
1.00
0.56
1.09
0.83
1.19
0.60
0.31
0.87
1.23
1.84
0.53
0.37
0.94
0.53
0.96
0.62
0.93
3.69
0.08
0.97
22.67
0.29
1.41
15.29
4.08
38.51
0.11
0.90
0.07
0.05
0.09
1.73
0.38
2.06
0.57
6.37
1.82
0.07
0.18
0.35
0.60
0.41
0.02
0.26
0.73
0.76
0.75
0.06
0.59
1.82
0.99
0.29
1.10
0.18
15.86
0.10
10.77
2.33
6.58
0.68
0.15
0.08
0.07
0.13
0.38
6.15
2.79
0.10
0.13
0.20
0.03
0.06
4.61
0.27
0.64
8.18
0.12
0.03
0.03
0.07
0.10
0.37
0.34
0.09
0.04
1.74
0.39
0.13
0.04
0.37
0.04
10.42
0.11
13.75
3.12
4.61
0.09
0.57
0.34
0.25
4.31
4.64
0.39
13.16
0.18
0.41
0.35
0.27
0.47
1.43
0.53
1.82
0.45
0.41
1.62
0.20
0.46
1.40
2.22
0.09
0.08
0.24
0.53
0.10
0.49
0.28
13.88
4.90
0.93
0.19
0.79
0.15
24.54
0.27
1.46
1.74
2.60
0.88
0.19
0.09
0.08
0.11
0.36
5.36
0.62
0.22
0.31
0.34
0.07
0.21
0.45
2.00
0.54
0.22
1.64
0.15
0.08
0.16
0.13
0.27
0.14
0.58
0.19
3.76
0.55
0.81
0.15
0.11
0.07
0.35
1.06
0.28
0.25
2.15
0.10
0.41
6.66
0.24
0.63
4.94
1.36
0.19
0.08
0.32
0.78
0.73
0.08
0.97
0.85
3.99
0.33
4.09
0.93
0.14
0.15
0.22
0.33
0.14
0.07
0.09
0.30
0.51
0.39
0.37
0.85
0.56
0.06
0.45
0.09
0.09
0.32
0.63
1.19
5.23
0.15
0.53
0.61
0.53
0.03
0.15
0.13
0.69
0.62
0.06
0.07
0.16
0.04
0.08
3.06
0.10
0.37
0.12
1.01
0.12
0.05
0.13
0.54
0.27
0.55
0.13
0.13
0.11
0.13
0.12
0.12
3.25
0.15
0.16
0.35
4.50
1.41
9.02
0.66
0.56
9.04
0.71
0.57
7.10
1.71
4.49
0.07
0.35
0.03
0.19
0.48
1.19
0.26
1.68
1.22
4.47
2.64
0.18
0.51
0.30
0.20
0.79
0.13
0.11
0.34
10.59
0.45
0.44
0.37
0.67
1.04
2.00
0.16
0.06
0.39
0.03
2.88
13.75
0.25
0.54
0.07
0.63
0.12
0.25
0.04
0.39
0.74
0.23
0.40
0.14
0.08
0.05
15.24
0.11
1.06
0.03
2.24
0.12
0.08
0.07
0.30
0.86
2.72
0.09
0.03
0.62
0.27
0.46
0.02
0.28
0.10
0.06
0.32
6.69
1.95
0.26
7.96
0.06
0.41
8.26
0.69
1.81
8.46
1.52
0.90
0.07
0.27
0.02
0.20
0.63
1.09
0.36
0.44
0.79
3.44
2.40
0.19
1.12
0.67
0.37
0.09
0.06
0.11
0.22
0.10
0.42
0.50
3.38
2.70
0.20
2.26
0.13
0.08
0.39
0.46
1.32
15.83
0.14
0.51
0.43
0.17
0.10
5.68
0.03
0.29
0.39
0.14
0.22
0.17
0.09
0.05
2.34
0.10
1.03
0.04
0.10
1.24
0.18
0.03
0.19
0.80
3.00
0.28
0.02
0.05
1.65
2.76
0.06
0.05
0.69
0.04
7.71
0.68
1.99
4.33
0.04
2.36
1.55
0.42
10.78
22.51
4.58
0.22
0.10
0.58
0.07
0.05
0.32
0.37
0.59
0.36
0.27
0.58
1.53
0.47
0.60
1.09
1.00
0.04
0.04
0.32
0.35
0.06
0.41
3.60
24.33
9.71
0.13
0.72
0.05
0.17
1.43
0.94
9.45
7.27
1.12
0.76
0.89
0.07
0.07
0.18
0.07
0.17
1.19
0.05
0.12
0.36
0.03
0.08
0.16
0.12
0.58
0.28
0.53
2.85
0.19
0.09
0.10
0.49
1.05
1.85
0.02
1.44
0.80
1.37
0.21
0.13
0.05
0.24
0.69
0.68
12.35
14.30
0.40
0.35
9.41
0.79
1.09
7.28
2.02
4.80
0.07
0.52
0.04
0.25
0.34
1.13
0.15
1.81
11.23
4.64
3.76
0.36
0.33
0.31
0.22
1.38
0.15
0.15
0.35
3.11
0.43
0.04
0.26
1.15
6.27
0.81
33.49
0.08
5.19
0.04
3.12
6.97
1.05
0.53
0.09
0.39
0.21
0.30
0.05
11.92
0.81
0.54
0.59
0.10
0.29
0.07
9.88
0.12
1.23
0.05
2.19
0.54
0.16
0.14
0.07
0.95
2.44
0.05
0.03
0.91
1.07
1.03
0.07
0.34
0.15
0.10
0.25
6.72
1.31
5.55
1.01
0.51
7.12
3.63
0.48
5.28
1.41
3.66
0.23
0.60
0.28
1.01
1.04
1.02
0.27
1.57
1.13
4.05
2.72
1.08
0.85
0.40
0.40
1.10
0.82
0.55
0.38
1.51
0.46
0.43
0.73
0.89
2.22
1.56
1.00
0.22
4.15
0.24
2.34
9.90
0.44
0.50
0.25
0.80
0.86
0.82
0.38
2.43
0.64
1.09
1.02
0.41
0.97
0.25
6.63
0.37
0.98
0.42
1.52
0.27
0.87
0.78
0.48
1.06
1.16
0.46
0.25
0.80
0.77
1.07
0.44
0.36
0.71
0.40
0.74
5.04
1.62
14.20
0.76
0.36
10.24
1.11
0.09
7.64
1.84
5.08
0.08
0.43
0.04
0.80
0.58
1.21
0.31
1.92
2.51
4.81
4.14
0.61
0.42
0.36
0.19
0.84
0.20
0.24
0.54
3.45
0.44
0.06
0.48
0.77
8.82
5.86
0.60
0.11
4.11
0.06
3.26
19.03
0.16
0.56
0.08
0.33
0.47
0.45
0.69
0.65
0.84
1.01
0.99
0.24
0.26
0.15
11.91
0.11
1.35
0.31
2.18
0.10
0.25
0.34
0.09
0.95
1.18
0.23
0.05
1.06
0.37
6.68
0.12
0.33
0.28
0.08
0.30
7.18
2.22
3.94
0.31
4.64
24.37
0.41
0.19
0.21
2.59
0.61
0.17
0.69
0.10
0.05
0.08
2.05
0.34
0.35
0.44
7.04
1.49
0.07
0.58
0.68
1.37
0.28
0.02
0.69
0.66
0.83
0.70
2.08
15.60
4.08
0.03
0.78
0.06
0.12
0.67
0.92
0.74
7.27
0.84
0.75
0.90
0.07
0.02
0.16
0.94
0.26
3.59
0.17
0.11
0.53
0.12
0.08
5.24
0.14
0.58
0.16
1.31
1.79
0.16
0.04
0.17
0.12
0.47
0.87
0.02
0.13
0.81
1.10
0.04
0.42
0.07
0.54
0.48
22.24
2.71
3.25
0.02
0.35
0.15
0.21
1.75
6.92
1.61
0.34
0.32
0.19
0.02
0.02
0.05
0.59
0.55
0.58
0.29
2.77
0.87
0.18
0.30
4.94
0.57
0.02
0.01
0.07
0.60
0.31
0.94
0.31
7.15
2.43
0.04
0.07
0.48
0.17
0.76
8.92
1.60
0.36
0.95
0.65
8.16
0.04
0.01
0.06
0.03
4.03
0.26
0.02
0.06
0.10
0.01
0.22
0.05
0.13
0.32
0.04
0.21
0.75
0.04
0.02
0.02
0.03
0.25
0.51
0.16
0.04
0.39
0.56
0.05
0.13
0.03
0.13
0.26
0.15
0.84
0.10
5.12
0.04
0.61
0.14
0.30
3.65
3.94
0.46
0.27
0.16
0.37
0.05
0.06
0.15
0.70
0.52
0.78
0.59
0.44
1.78
0.29
0.54
1.40
2.92
0.21
0.06
0.49
0.22
0.04
0.39
0.06
13.55
3.90
1.03
0.31
0.94
0.11
13.41
0.56
0.22
2.48
2.09
0.80
0.45
0.08
0.07
0.10
0.50
5.87
0.05
0.05
0.09
2.91
0.03
0.10
1.07
0.36
0.49
0.07
1.72
1.03
0.06
0.07
1.44
0.08
0.31
0.09
0.83
0.05
0.73
1.08
0.12
0.16
0.05
0.16
0.43
0.34
0.05
10.76
0.60
0.50
8.00
0.70
0.23
5.80
1.49
0.32
0.15
0.58
0.18
0.23
0.63
1.11
0.18
0.32
1.16
4.41
4.97
0.43
32.91
0.32
0.48
1.40
0.08
0.13
0.36
1.91
0.43
0.69
0.75
1.14
0.37
1.78
0.26
0.11
0.97
0.56
1.36
12.30
0.28
0.52
0.56
0.23
0.32
0.35
0.22
39.51
0.57
0.93
0.52
0.40
0.17
0.14
7.86
0.16
0.92
0.21
0.15
1.73
0.50
0.20
0.12
0.99
0.77
2.49
0.10
0.07
0.13
0.64
0.14
0.27
0.27
0.16
1.05
5.39
1.11
0.36
12.09
0.86
0.56
9.84
0.98
0.20
7.16
1.76
0.26
0.11
0.34
0.05
0.61
0.30
1.23
0.18
0.36
2.77
4.69
2.95
0.41
1.91
0.38
0.45
0.74
0.12
0.40
0.39
3.16
0.45
0.38
1.11
1.58
0.59
3.26
0.95
0.10
1.13
0.41
1.64
17.52
0.20
0.55
0.40
0.47
0.30
0.50
0.08
2.91
0.76
0.43
0.44
0.62
0.18
0.09
10.26
0.14
1.19
0.09
0.10
0.98
0.27
0.23
0.19
0.75
1.09
27.38
0.10
0.35
0.24
2.35
0.16
0.31
0.16
0.20
1.64
6.63
2.13
3.74
0.03
5.33
26.39
0.37
2.10
0.20
3.45
0.40
0.17
1.60
0.06
0.05
0.35
1.90
0.59
0.34
0.32
6.26
1.45
0.08
0.57
1.07
1.17
0.39
0.02
1.04
0.55
0.05
0.66
2.31
2.85
9.16
0.02
0.77
0.03
0.16
1.08
0.90
5.69
6.95
0.58
0.68
0.89
0.09
0.04
0.17
0.05
1.07
2.16
0.06
0.11
0.39
0.17
0.06
5.14
0.36
0.66
0.07
0.18
2.47
0.24
0.05
0.07
0.12
0.45
0.91
0.99
0.02
0.27
0.84
1.54
0.11
0.05
0.14
0.62
1.16
10.88
0.29
3.51
0.09
0.27
0.22
0.18
1.43
6.80
1.56
3.15
0.05
0.27
2.92
0.03
0.10
0.26
0.37
7.75
0.35
0.46
1.26
0.21
0.15
0.54
0.15
0.02
0.03
0.08
0.20
0.09
0.30
0.14
5.98
2.02
0.71
0.20
0.74
0.08
3.78
0.09
2.15
1.68
0.91
0.54
0.09
0.05
0.29
0.09
0.11
4.34
0.14
0.30
0.09
0.11
0.06
0.11
0.08
0.13
0.40
0.12
1.52
0.46
0.05
0.05
0.13
0.07
0.22
0.07
0.14
0.14
0.63
0.18
0.14
0.11
0.04
0.19
0.44
0.26
0.97
7.13
0.49
0.47
7.35
0.64
0.06
5.90
1.43
0.14
0.08
0.27
0.03
0.19
0.21
1.06
0.21
1.47
0.94
4.32
2.26
0.17
0.39
0.28
0.32
0.49
0.08
0.09
0.35
1.42
0.46
0.30
0.16
0.62
0.38
2.46
0.14
0.07
0.95
0.16
1.35
23.81
0.08
0.52
0.09
0.16
0.11
0.61
0.04
1.99
0.62
0.27
0.30
0.18
0.14
0.05
7.24
0.09
0.98
0.05
1.86
0.15
0.12
0.69
0.05
0.22
0.73
2.14
0.08
0.03
0.06
0.42
0.26
0.05
0.35
0.05
1.06
5.59
1.65
5.45
0.11
1.77
0.41
0.35
7.32
7.83
1.53
1.88
0.13
0.47
0.04
0.05
0.14
0.33
0.34
0.46
0.20
0.61
1.35
0.38
0.54
0.96
1.23
0.05
0.05
0.34
0.53
0.06
0.39
0.74
20.75
8.21
0.07
0.70
0.04
0.11
2.02
0.63
0.14
6.12
0.88
0.77
0.50
0.08
0.07
0.13
0.71
1.66
0.47
0.09
0.12
0.27
0.06
0.08
0.21
0.19
0.52
7.41
0.96
1.83
0.07
0.05
0.39
0.07
0.42
0.94
1.73
0.10
0.15
0.72
0.96
0.31
0.12
0.05
0.58
0.38
0.17
7.32
0.42
0.47
0.67
0.51
6.00
1.48
3.92
0.09
0.33
0.09
0.22
0.32
1.07
0.28
2.00
1.00
4.21
2.30
0.23
0.35
0.29
0.17
0.35
0.14
0.16
0.31
1.37
0.41
0.35
0.22
0.67
1.74
2.50
0.17
0.11
0.63
0.05
2.55
12.43
0.20
0.50
0.10
0.22
0.29
2.31
0.14
0.78
0.65
0.22
0.36
0.17
0.26
0.09
7.33
0.14
1.20
0.10
1.62
0.76
0.27
1.32
0.11
0.27
0.73
2.75
0.23
0.24
0.16
0.28
0.41
0.15
0.39
0.67
0.17
5.48
1.83
6.94
0.16
1.75
0.51
0.39
7.83
19.09
2.22
12.38
0.70
0.93
0.10
0.17
0.18
0.32
0.32
2.46
0.73
0.54
2.20
0.36
0.36
1.32
0.62
0.12
0.16
0.49
1.15
0.82
0.46
0.28
20.91
17.20
1.53
0.31
1.73
0.15
9.54
0.14
1.92
0.49
4.11
0.68
0.15
3.42
0.23
0.21
1.12
7.41
0.42
0.14
0.19
0.30
0.35
0.19
1.41
0.16
0.71
0.13
4.03
0.30
0.34
0.54
0.49
0.18
0.47
0.31
0.32
0.12
2.37
0.33
1.98
0.55
0.52
0.13
0.39
0.35
0.86
4.34
2.01
1.05
30.69
1.53
7.21
0.89
0.28
12.96
1.05
4.53
1.78
2.33
2.04
2.29
1.07
2.78
2.09
6.48
2.44
2.01
1.02
1.37
0.66
1.96
1.90
7.68
1.43
2.18
1.20
5.90
2.93
21.10
2.52
2.17
2.46
1.24
10.31
1.36
2.22
2.28
4.54
1.04
1.34
1.93
1.84
1.94
5.02
7.06
3.61
2.23
2.03
2.61
1.99
1.37
5.50
3.03
1.43
5.86
4.74
1.40
1.96
1.97
12.26
2.14
1.56
2.21
0.26
1.38
1.78
1.01
2.13
10.67
1.44
1.65
0.36
1.82
36.45
0.16
0.24
0.42
0.50
0.64
0.70
0.10
0.13
0.12
0.28
0.25


==> data/plab-rtt-loss-ALL.dat <==
0.09
0.08
1.23
1.28
1.26
0.02
1.22
0.01
0.02
1.57
0.76
0.05
0.04
1.29
1.24
1.31
0.02
0.04
1.27
0.07
0.09
1.31
1.27
1.22
0.72
1.26
0.11
0.00
0.06
1.59
1.41
0.01
1.24
0.04
1.27
0.05
1.30
0.01
1.22
0.09
1.60
0.02
2.02
1.22
0.04
1.70
1.46
0.00
0.37
0.00
0.04
0.13
1.22
1.29
0.03
1.25
0.00
0.35
1.22
0.00
1.31
1.40
0.15
0.00
1.25
1.25
1.26
1.22
0.01
0.00
1.31
1.27
1.22
0.03
1.37
0.01
1.38
2.76
1.23
0.01
0.05
0.03
0.06
0.14
0.09
0.02
0.02
0.14
0.83
0.04
0.01
0.05
0.18
0.10
0.02
0.01
0.03
0.01
0.15
0.07
0.13
0.06
0.02
0.07
0.17
0.01
0.02
0.03
0.09
0.11
0.15
0.01
0.10
0.00
0.05
0.01
0.09
0.08
0.41
0.03
3.48
0.09
0.01
0.45
0.25
0.01
0.31
0.02
0.01
0.00
0.04
0.06
0.06
0.01
0.16
0.33
0.13
0.01
0.10
0.12
1.14
0.36
0.03
0.07
0.08
0.10
0.01
0.01
0.05
0.06
0.03
0.01
0.10
0.03
0.17
2.93
0.12
0.02
0.01
0.04
0.00
0.09
0.01
0.02
0.02
0.02
0.80
0.28
0.01
0.01
0.20
0.18
0.01
0.01
0.02
0.02
0.05
0.00
0.09
0.01
0.02
0.00
0.09
0.01
0.02
0.02
0.02
0.08
0.10
0.01
0.01
0.06
0.02
0.02
0.01
0.16
0.12
0.21
4.08
0.00
0.41
0.39
0.14
0.01
0.40
0.01
0.00
0.21
0.01
0.00
4.31
0.00
0.25
0.22
0.01
0.02
0.04
0.02
1.11
0.01
0.00
0.00
0.00
0.01
0.01
0.01
0.01
0.01
0.00
0.01
0.00
0.07
0.12
3.12
0.00
0.01
0.04
0.12
0.08
0.15
0.02
0.02
0.09
0.03
0.85
0.10
0.04
0.02
0.29
0.13
0.07
0.03
0.09
0.03
0.06
0.01
0.19
0.01
0.06
0.02
0.04
0.04
0.07
0.11
0.19
0.02
0.03
0.05
0.07
0.02
0.02
0.02
0.02
0.31
0.42
0.04
3.31
0.03
0.01
0.39
0.27
0.08
0.31
0.04
0.05
0.23
0.03
0.05
4.43
0.03
0.12
0.30
0.05
0.03
0.05
0.02
0.16
0.01
0.05
0.08
0.06
0.01
0.01
0.07
0.01
0.01
0.03
0.09
0.03
0.01
0.13
3.01
0.07
0.04
0.05
0.02
0.00
0.02
0.01
0.04
0.04
0.01
0.85
0.14
0.04
0.02
0.02
0.35
0.12
0.06
0.29
0.05
0.06
0.01
0.01
0.02
0.06
0.01
0.04
0.05
0.06
0.01
0.16
0.10
0.01
0.06
0.04
0.13
0.04
0.01
0.28
0.11
0.19
4.16
0.01
0.44
0.39
0.15
0.07
0.46
0.04
0.03
0.26
0.01
0.01
4.23
0.04
0.01
0.24
0.01
0.04
0.10
0.04
0.15
0.05
0.01
0.01
0.01
0.01
0.05
0.03
0.01
0.01
0.02
0.11
0.01
0.07
3.06
0.01
0.01
0.02
0.02
0.07
0.00
0.01
0.02
0.03
0.28
1.01
0.29
0.02
0.01
0.31
1.46
0.00
0.00
0.09
0.02
0.13
0.00
0.07
0.01
0.03
0.00
1.45
0.07
0.03
0.37
0.02
0.01
0.01
0.01
0.04
0.01
0.03
0.02
0.01
0.16
0.37
0.03
4.70
0.01
0.01
0.39
0.18
0.06
0.31
0.02
0.01
0.22
0.05
0.01
4.31
0.02
0.17
0.27
0.08
0.03
0.05
0.02
0.13
0.01
0.03
0.02
0.01
0.03
0.00
0.04
0.00
0.01
0.01
0.01
0.00
0.01
0.12
3.09
0.08
0.07
0.06
0.19
0.20
0.10
0.20
0.04
0.03
0.46
0.72
0.07
0.06
0.10
0.27
0.68
0.03
0.06
0.22
0.06
0.11
0.08
0.27
0.22
0.07
0.09
0.02
0.00
0.07
0.45
0.05
0.03
0.20
0.06
0.11
0.06
0.07
0.02
0.03
0.05
0.43
0.02
3.38
0.03
0.07
0.49
0.29
0.00
0.34
0.02
0.06
0.10
0.20
0.09
0.20
0.09
0.00
0.37
0.18
0.03
0.14
0.16
0.20
0.01
0.09
0.09
0.09
0.21
0.01
0.03
0.08
0.09
0.15
0.03
0.16
0.16
0.20
2.66
0.05
0.02
0.00
0.02
0.04
0.02
0.02
0.01
0.02
0.08
0.82
0.05
0.00
0.01
0.06
0.12
0.06
0.01
0.24
0.01
0.05
0.01
0.06
0.02
0.03
0.02
0.02
0.01
0.02
0.08
0.18
0.02
0.04
0.01
0.04
0.01
0.03
0.01
0.01
0.07
0.36
0.02
3.28
0.01
0.02
0.41
0.21
0.01
0.27
0.01
0.01
0.02
0.01
0.01
0.04
0.00
0.02
0.29
0.01
0.00
0.14
0.10
0.13
0.01
0.01
0.02
0.01
0.01
0.01
0.00
0.01
0.03
0.01
0.07
0.08
0.01
0.15
2.56
0.02
0.04
0.01
0.05
0.01
0.04
0.21
0.04
0.02
0.09
0.79
0.03
0.01
0.04
0.01
1.12
0.02
0.01
0.22
0.01
0.08
0.02
0.07
0.03
0.02
0.02
0.04
0.01
0.03
0.01
0.19
0.06
0.05
0.00
0.06
0.01
0.03
0.01
0.03
0.09
0.41
0.01
3.07
0.02
0.01
0.41
0.22
0.01
0.28
0.01
0.00
0.07
0.02
0.04
0.06
0.00
0.04
0.34
0.02
0.01
0.12
0.09
1.13
0.05
0.01
0.04
0.03
0.03
0.00
0.01
0.02
0.04
0.03
0.03
0.09
0.01
0.14
2.69
0.05
0.02
0.00
0.01
0.01
0.00
0.23
0.03
0.04
0.11
0.71
0.42
0.00
0.04
0.01
0.11
0.07
0.03
0.22
0.03
0.07
0.03
0.09
0.04
0.02
0.00
0.02
0.01
0.02
0.02
0.02
0.04
0.07
0.02
0.03
0.08
0.05
0.05
0.00
0.31
0.13
0.21
4.17
0.00
0.42
0.41
0.17
0.00
0.48
0.00
0.00
0.05
0.01
0.00
0.05
0.00
0.03
0.21
0.01
0.00
0.15
0.02
1.14
0.04
0.01
0.00
0.00
0.04
0.02
0.04
0.03
0.04
0.06
0.08
0.10
0.04
0.11
2.79
0.01
0.04
0.03
0.04
0.03
0.32
0.36
0.01
0.01
0.03
1.01
0.05
0.02
0.05
0.04
0.19
0.11
0.07
0.20
0.12
0.08
0.07
0.01
0.21
0.05
0.03
0.15
0.17
0.03
0.03
0.18
0.21
0.01
0.01
0.04
0.06
0.01
0.17
0.16
0.87
0.38
0.05
3.45
0.17
0.04
0.46
0.25
0.11
0.56
0.01
1.70
0.21
0.02
0.07
4.29
0.03
0.01
0.20
0.02
0.17
0.09
0.11
0.21
0.06
0.07
0.33
0.06
0.01
0.16
0.20
0.09
0.05
0.02
0.33
0.03
0.02
0.19
3.01
0.03
0.03
0.70
0.74
0.75
0.75
0.95
0.69
0.74
0.73
0.63
0.78
0.71
0.70
0.75
0.81
1.21
1.08
0.66
1.32
0.64
0.75
0.78
0.89
0.78
0.77
0.76
0.74
0.70
0.76
0.78
0.75
0.68
0.73
0.62
0.77
0.66
3.77
0.71
2.10
0.96
0.93
0.85
4.70
2.01
1.15
1.16
0.95
0.62
1.05
0.63
0.62
0.93
0.83
0.79
5.00
0.81
0.68
0.84
0.75
0.85
1.21
0.77
1.74
0.72
0.80
0.87
0.78
0.77
0.66
0.84
0.76
0.75
0.72
2.87
0.78
0.65
0.85
0.66
0.82
0.27
0.26
0.05
0.05
0.27
0.29
0.11
0.12
0.34
0.18
0.77
0.26
0.27
0.08
0.30
0.01
0.26
0.30
0.27
0.32
0.28
0.14
0.12
0.27
0.29
0.05
0.08
0.29
0.03
0.23
0.11
0.12
0.26
0.29
0.33
0.09
0.12
0.09
0.28
0.33
0.21
4.13
0.09
0.66
0.66
0.44
0.04
0.72
0.08
0.25
0.42
0.07
0.26
0.13
0.25
0.04
0.56
0.07
0.05
2.78
0.27
1.36
0.10
0.26
0.26
0.26
0.05
0.09
0.07
0.27
0.28
0.07
0.01
0.35
0.10
0.37
2.90
0.07
0.01
0.00
0.01
0.02
0.00
0.09
0.00
0.02
0.02
0.01
0.75
0.28
0.00
0.18
0.05
0.00
0.00
0.02
0.01
0.05
0.00
0.09
0.00
0.02
0.00
0.02
0.00
0.02
0.01
0.01
0.08
0.09
0.00
0.02
0.06
0.02
0.02
0.00
0.19
0.13
0.22
4.11
0.00
0.41
0.39
0.15
0.00
0.44
0.00
0.00
0.00
0.00
0.00
0.06
0.00
0.14
0.21
0.01
0.00
0.06
0.02
1.10
0.00
0.00
0.00
0.00
0.05
0.00
0.00
0.00
0.01
0.00
0.01
0.07
0.06
0.12
2.83
0.01
0.01
0.02
0.02
0.07
0.03
0.02
0.01
0.02
0.03
0.14
0.85
0.04
0.00
0.29
0.06
0.00
0.01
0.10
0.01
0.05
0.02
0.06
0.01
0.05
0.02
0.03
0.07
0.04
0.15
0.07
0.02
0.02
0.01
0.05
0.01
0.03
0.02
0.07
0.07
0.36
0.04
3.49
0.06
0.01
0.40
0.20
0.07
0.26
0.02
0.01
0.01
0.01
0.02
0.06
0.02
0.20
0.34
0.07
0.01
0.06
0.09
0.15
0.01
0.02
0.02
0.02
0.06
0.01
0.02
0.02
0.02
0.01
0.01
0.09
0.01
0.14
2.94
0.07
0.35
0.34
0.19
0.15
0.23
0.13
0.03
0.13
0.12
0.01
1.08
0.16
0.32
0.20
0.10
0.28
0.29
0.10
0.32
0.24
0.18
0.00
0.00
0.36
0.19
0.34
0.08
0.32
0.01
0.12
0.21
0.14
0.32
0.21
0.38
0.37
0.09
0.00
0.39
0.30
0.42
4.48
0.00
0.70
0.57
0.34
0.29
0.75
0.10
0.30
0.47
0.01
0.18
4.29
0.32
0.81
0.58
0.13
0.10
0.17
0.20
0.31
0.09
0.19
0.25
0.20
0.21
0.06
0.09
0.19
0.20
0.19
0.30
0.18
0.28
0.30
3.39
0.12
0.06
0.22
0.28
0.46
1.57
0.66
0.09
1.09
0.10
0.82
1.53
0.27
0.05
0.10
0.13
0.74
0.38
0.59
0.55
0.19
0.42
0.04
1.26
1.01
0.41
0.06
1.45
0.10
0.80
0.08
0.07
0.60
0.48
0.07
0.51
0.06
0.26
1.65
1.34
0.40
4.41
0.74
0.27
0.44
1.18
0.13
1.27
0.45
0.09
0.21
0.09
0.21
0.11
0.43
0.89
0.81
0.22
0.85
0.46
0.36
0.57
1.15
0.95
2.24
0.18
0.11
0.55
0.95
0.07
0.45
0.41
2.65
0.52
0.54
0.39
1.59
1.09
0.15
0.00
0.01
0.04
0.00
0.20
0.19
0.20
0.21
0.05
1.07
0.15
0.18
0.10
0.20
0.87
0.13
0.03
0.09
0.14
0.08
0.37
0.02
0.02
0.01
0.55
0.02
0.02
0.04
0.05
0.19
0.18
0.13
0.04
0.19
0.54
0.15
0.01
0.27
0.14
0.29
4.60
0.01
0.51
0.52
0.17
0.03
0.56
0.04
0.00
0.15
0.02
0.01
0.22
0.00
0.47
0.32
0.03
0.03
0.33
0.02
1.19
0.16
0.00
0.01
0.00
0.14
0.11
0.14
0.11
0.13
0.12
0.01
0.10
0.14
0.13
2.75
0.02
0.02
0.00
0.04
0.05
0.01
0.09
0.01
0.03
0.02
0.15
0.67
0.03
0.00
0.01
0.16
0.39
0.00
0.02
0.00
0.05
0.01
0.11
0.01
0.01
0.01
0.02
0.01
0.02
0.06
0.07
0.08
0.09
0.00
0.03
0.00
0.03
0.02
0.06
0.07
0.38
0.24
3.43
0.06
0.41
0.39
0.12
0.00
0.41
0.00
0.00
0.00
0.00
0.01
0.07
0.00
0.14
0.34
0.01
0.02
0.07
0.08
1.11
0.01
0.00
0.01
0.01
0.05
0.00
0.01
0.01
0.03
0.01
0.01
0.08
0.07
0.14
2.77
0.00
0.14
0.15
0.02
0.19
0.07
0.17
0.13
0.32
0.33
0.02
1.61
0.38
0.17
0.08
0.02
0.56
0.10
0.14
0.14
0.17
0.07
0.03
0.02
0.19
0.08
0.73
0.14
0.13
0.02
0.04
0.13
0.04
0.14
0.10
0.19
0.65
0.10
0.02
0.24
0.17
0.30
4.25
0.01
0.13
0.47
0.23
0.10
0.52
0.29
0.14
0.33
0.02
0.08
4.44
0.12
0.42
0.38
0.04
0.09
0.09
0.08
0.73
0.31
0.08
0.08
0.09
0.02
0.21
0.12
0.08
0.09
0.02
0.08
0.08
0.14
0.17
3.17
0.03
0.05
0.01
0.02
0.04
0.00
0.12
0.02
0.04
0.03
0.22
0.77
0.03
0.00
0.03
0.19
0.58
0.01
0.05
0.02
0.11
0.03
0.12
0.04
0.02
0.03
0.02
0.00
0.02
0.06
0.10
0.08
0.12
0.01
0.04
0.09
0.02
0.04
0.07
0.08
0.11
0.25
4.28
0.08
0.43
0.43
0.15
0.00
0.46
0.01
0.00
0.01
0.00
0.01
0.06
0.00
0.18
0.28
0.01
0.02
0.07
0.13
1.13
0.03
0.00
0.00
0.00
0.09
0.02
0.01
0.05
0.06
0.03
0.01
0.11
0.09
0.16
2.92
0.01
0.08
0.04
0.06
0.14
0.16
0.16
0.07
0.06
0.08
0.16
0.81
0.08
0.05
0.06
0.35
0.25
0.06
0.05
0.08
0.06
0.06
0.14
0.06
0.10
0.07
0.10
0.07
0.06
0.18
0.11
0.05
0.17
0.05
0.10
0.04
0.09
0.06
0.12
0.10
0.42
0.07
3.61
0.11
0.05
0.45
0.23
0.05
0.34
0.06
0.07
0.08
0.07
0.07
0.10
0.04
0.22
0.38
0.13
0.06
0.12
0.14
1.15
0.05
0.07
0.14
0.06
0.10
0.04
0.06
0.09
0.07
0.06
0.07
0.15
0.06
0.21
2.91
0.14
0.01
0.04
0.03
0.08
0.04
0.00
0.01
0.01
0.03
0.16
0.78
0.03
0.00
0.01
0.28
0.21
0.01
0.01
0.10
0.00
0.05
0.07
0.02
0.04
0.03
0.04
0.06
0.05
0.15
0.08
0.01
0.01
0.01
0.03
0.00
0.03
0.02
0.05
0.05
0.38
0.03
3.54
0.05
0.01
0.41
0.21
0.05
0.25
0.02
0.01
0.01
0.02
0.03
4.30
0.02
0.18
0.24
0.07
0.01
0.08
0.10
0.11
0.00
0.03
0.01
0.02
0.01
0.00
0.00
0.00
0.00
0.00
0.01
0.09
0.01
0.15
2.98
0.07
0.04
0.08
0.11
0.28
0.12
0.14
0.14
0.03
0.04
0.06
0.20
1.04
0.05
0.08
0.13
0.08
0.12
0.14
0.10
0.15
0.10
0.11
0.18
0.10
0.15
0.16
1.51
0.09
0.16
0.15
0.32
0.17
0.13
0.10
0.20
0.08
0.74
0.05
0.10
0.24
0.46
0.15
4.49
0.09
0.06
0.53
0.32
0.28
0.41
0.10
0.07
0.25
0.09
0.15
0.04
0.14
0.16
0.34
0.33
0.01
0.36
0.15
0.22
0.02
0.17
0.11
0.17
0.24
0.01
0.01
0.13
0.18
0.12
0.18
0.23
0.13
0.27
2.93
0.29
0.01
0.03
0.04
0.04
0.02
0.03
0.01
0.01
0.02
0.30
0.93
0.06
0.00
0.01
0.06
0.68
0.12
0.00
0.06
0.00
0.05
0.01
0.01
0.05
0.02
0.34
0.01
0.04
0.29
0.17
0.01
0.01
0.01
0.04
0.01
0.23
0.01
0.03
0.11
0.40
0.02
2.78
0.02
0.02
0.39
0.22
0.02
0.31
0.03
0.04
0.25
0.02
0.02
4.22
0.03
0.04
0.36
0.05
0.02
0.10
0.10
0.12
0.00
0.02
0.02
0.02
0.00
0.01
0.00
0.01
0.01
0.01
0.09
0.00
0.01
0.14
3.11
0.03
0.02
0.04
0.03
0.06
0.03
0.15
0.04
0.05
0.06
0.05
0.93
0.33
0.04
0.04
0.22
0.93
0.04
0.03
0.04
0.05
0.13
0.03
0.09
0.04
0.03
0.19
0.09
0.05
0.04
0.03
0.12
0.03
0.03
0.04
0.09
0.05
0.04
0.03
0.19
0.12
0.23
4.08
0.03
0.43
0.42
0.17
0.09
0.48
0.05
0.03
0.19
0.04
0.03
4.33
0.03
0.17
0.26
0.04
0.04
0.07
0.06
1.13
0.03
0.02
0.03
0.03
0.03
0.03
0.04
0.03
0.03
0.03
0.04
0.03
0.11
0.15
3.05
0.03
0.01
0.00
0.03
0.04
0.00
0.00
0.00
0.01
0.03
0.02
0.84
0.03
0.00
0.00
0.31
0.27
0.01
0.00
0.09
0.01
0.05
0.00
0.07
0.00
0.04
0.09
0.06
0.02
0.08
0.06
0.01
0.00
0.00
0.03
0.01
0.43
0.01
0.06
0.07
0.37
0.03
3.59
0.06
0.00
0.39
0.17
0.05
0.25
0.00
0.00
0.23
0.00
0.00
4.38
0.00
0.15
0.25
0.06
0.01
0.05
0.08
0.12
0.00
0.00
0.00
0.00
0.00
0.01
0.00
0.00
0.00
0.00
0.01
0.00
0.01
0.11
2.98
0.07
0.19
0.02
0.01
0.02
1.34
0.07
0.04
0.06
0.05
0.06
0.78
0.08
0.03
0.04
0.21
0.09
0.40
0.04
0.53
0.04
0.12
0.08
1.52
0.19
0.11
0.03
0.09
0.04
0.06
0.02
0.05
0.10
0.02
0.05
0.08
0.21
0.04
0.06
0.14
0.64
0.32
4.20
0.05
0.53
0.45
0.07
0.02
0.46
0.01
0.03
0.10
0.03
0.02
0.18
0.03
0.11
0.27
0.01
0.05
0.50
0.04
1.04
0.07
0.01
0.09
0.01
0.04
0.24
0.15
0.06
0.03
0.02
2.31
0.70
0.11
0.04
0.02
0.07
0.02
0.07
0.07
0.01
0.05
0.06
0.04
0.01
0.03
0.03
0.01
0.82
0.11
0.07
0.07
0.00
1.08
0.04
0.07
0.01
0.07
0.11
0.05
0.01
0.00
0.07
0.06
0.20
0.09
0.01
0.01
0.04
0.01
0.07
0.08
0.12
0.68
0.02
0.00
0.11
0.17
0.18
4.14
0.00
0.46
0.45
0.23
0.02
0.50
0.01
0.07
0.29
0.01
0.07
4.22
0.06
0.01
0.29
0.01
0.03
0.05
0.07
1.16
0.01
0.07
0.06
0.06
0.01
0.02
0.01
0.06
0.06
0.01
0.04
0.06
0.02
0.18
3.09
0.01
0.03
0.05
0.04
0.01
0.03
0.00
0.12
0.05
0.05
0.06
0.01
0.81
0.31
0.06
0.01
0.17
0.06
0.03
0.05
0.02
0.05
0.09
0.00
0.07
0.01
0.02
0.01
0.13
0.01
0.02
0.01
0.11
0.06
0.04
0.02
0.09
0.43
0.04
0.00
0.17
0.13
0.25
4.30
0.00
0.44
0.39
0.13
0.01
0.47
0.05
0.04
0.27
0.01
0.01
4.33
0.00
0.17
0.29
0.01
0.03
0.05
0.03
1.12
0.03
0.00
0.00
0.00
0.01
0.03
0.02
0.00
0.01
0.03
0.03
0.00
0.10
0.11
2.99
0.01
0.08
0.06
0.01
0.07
0.29
0.34
0.00
0.06
0.07
0.00
1.03
0.13
0.04
0.07
0.06
0.25
0.14
0.08
0.22
0.16
0.09
0.07
0.02
0.21
0.11
0.01
0.24
0.21
0.07
0.17
0.22
0.01
0.07
0.04
0.18
0.01
0.20
0.17
0.98
0.11
0.24
4.09
0.16
0.46
0.44
0.25
0.15
0.77
0.07
1.67
0.28
0.01
0.07
4.30
0.05
0.08
0.27
0.01
0.21
0.08
0.05
0.19
0.04
0.08
0.30
0.06
0.01
0.19
0.23
0.06
0.07
0.02
0.39
0.02
0.08
0.17
3.03
0.01
0.05
0.07
0.08
0.21
0.21
0.09
0.00
0.02
0.03
0.19
0.08
0.79
0.26
0.08
0.07
0.25
0.06
0.07
0.07
0.07
0.06
0.10
0.06
0.19
0.03
0.10
0.07
0.04
0.03
0.09
0.26
0.02
0.01
0.06
0.11
0.06
0.03
0.04
0.02
0.10
0.43
0.02
3.49
0.02
0.06
0.45
0.28
0.02
0.37
0.17
0.07
0.28
0.17
0.08
4.42
0.07
0.01
0.29
0.02
0.21
0.08
0.07
0.19
0.01
0.08
0.09
0.08
0.01
0.02
0.18
0.05
0.06
0.03
0.06
0.07
0.01
0.20
3.05
0.02
0.07
0.06
0.04
0.06
0.09
0.22
0.04
0.02
0.03
0.31
0.72
0.04
0.07
0.12
0.22
0.13
0.03
0.06
0.03
0.07
0.15
0.09
0.24
0.04
0.06
0.10
0.03
0.02
0.08
0.31
0.20
0.06
0.06
0.11
0.07
0.05
0.02
0.05
0.24
0.46
0.02
3.49
0.04
0.08
0.48
0.27
0.01
0.36
0.02
0.07
0.10
0.04
0.10
0.18
0.06
0.03
0.37
0.04
0.02
0.11
0.17
1.17
0.01
0.08
0.09
0.08
0.05
0.02
0.02
0.09
0.09
0.04
0.03
0.16
0.02
0.24
2.78
0.06
0.07
0.06
0.20
0.31
0.17
0.02
0.00
0.01
0.03
0.17
0.99
0.02
0.06
0.23
0.32
0.02
0.06
0.13
0.06
0.12
0.12
0.32
0.24
0.20
0.20
0.05
0.09
0.14
0.19
0.21
0.02
0.06
0.22
0.07
0.10
0.02
0.17
0.09
0.52
0.02
3.25
0.12
0.06
0.59
0.35
0.24
0.33
0.16
0.05
0.09
0.15
0.26
0.20
0.15
0.01
0.35
0.14
0.01
0.25
0.27
0.18
0.01
0.15
0.20
0.14
0.20
0.01
0.01
0.21
0.20
0.00
0.03
0.29
0.01
0.35
2.48
0.27
0.00
0.00
0.01
0.05
0.00
0.09
0.01
0.03
0.02
0.10
0.76
0.03
0.00
0.02
0.18
0.55
0.00
0.00
0.01
0.01
0.05
0.01
0.11
0.01
0.02
0.01
0.02
0.00
0.02
0.02
0.07
0.08
0.09
0.02
0.06
0.52
0.01
0.06
0.06
0.11
0.19
4.03
0.06
0.39
0.39
0.14
0.00
0.41
0.01
0.00
0.00
0.00
0.01
0.06
0.00
0.08
0.36
0.01
0.01
0.06
0.08
1.12
0.01
0.00
0.00
0.00
0.05
0.00
0.01
0.01
0.01
0.00
0.01
0.09
0.07
0.12
2.82
0.00
0.03
0.05
0.04
0.08
0.03
0.02
0.03
0.04
0.06
0.04
0.78
0.31
0.04
0.03
0.31
0.30
0.03
0.03
0.10
0.03
0.08
0.02
0.08
0.03
0.07
0.03
0.06
0.09
0.06
0.12
0.05
0.04
0.03
0.04
0.09
0.43
0.05
0.03
0.22
0.11
0.15
4.17
0.03
0.45
0.42
0.23
0.09
0.46
0.04
0.03
0.23
0.02
0.03
4.32
0.03
0.12
0.25
0.09
0.03
0.08
0.04
0.17
0.03
0.03
0.02
0.03
0.04
0.03
0.04
0.03
0.03
0.04
0.03
0.03
0.04
0.17
3.02
0.09
0.06
0.00
0.07
0.05
0.06
0.16
0.07
0.08
0.02
0.18
0.77
0.03
0.00
0.06
0.18
0.12
0.00
0.07
0.01
0.00
0.10
0.06
0.16
0.06
0.02
0.06
0.02
0.01
0.02
0.06
0.13
0.14
0.14
0.00
0.03
0.09
0.01
0.11
0.07
0.25
0.27
3.56
0.11
0.46
0.44
0.12
0.00
0.48
0.01
0.00
0.00
0.01
0.07
0.07
0.00
0.14
0.34
0.01
0.02
0.12
0.14
1.16
0.06
0.00
0.07
0.06
0.10
0.00
0.00
0.06
0.07
0.06
0.00
0.12
0.12
0.19
2.82
0.00
0.01
0.01
0.03
0.03
0.02
0.01
0.01
0.04
0.16
1.98
0.03
0.00
0.02
0.07
0.35
0.30
0.02
0.38
0.01
0.06
0.03
0.32
0.02
0.06
0.33
0.09
0.36
0.38
0.15
0.03
0.02
0.01
0.36
0.35
0.01
0.01
0.38
0.07
0.19
0.08
2.30
0.34
0.35
0.31
0.18
0.28
0.25
0.31
0.01
0.17
0.02
0.03
3.51
0.34
0.03
0.52
0.01
0.01
0.04
0.45
0.15
0.01
0.01
0.02
0.01
0.02
0.31
0.01
0.01
0.01
0.01
0.34
0.16
0.30
0.15
2.50
0.35
0.07
0.01
0.09
0.02
0.01
0.25
0.07
0.08
0.03
0.30
0.79
0.08
0.02
0.08
0.01
0.12
0.02
0.09
0.03
0.01
0.10
0.07
0.10
0.08
0.03
0.04
0.02
0.01
0.03
0.01
0.26
0.11
0.10
0.01
0.04
0.11
0.06
0.09
0.28
0.12
0.27
4.30
0.11
0.44
0.45
0.16
0.02
0.48
0.01
0.01
0.08
0.01
0.01
0.03
0.01
0.01
0.37
0.02
0.01
0.15
0.13
1.19
0.10
0.02
0.02
0.03
0.10
0.10
0.01
0.07
0.06
0.06
0.03
0.16
0.08
0.20
2.91
0.02
0.06
0.07
0.03
0.06
0.07
0.00
0.00
0.01
0.02
0.01
2.14
0.03
0.06
0.07
0.01
0.13
0.03
0.06
0.03
0.06
0.11
0.05
0.01
0.00
0.10
0.06
0.12
0.02
0.08
0.25
0.01
0.02
0.00
0.06
0.09
0.06
0.70
0.01
0.09
0.41
0.04
3.52
0.00
0.07
0.44
0.25
0.00
0.33
0.01
0.06
0.26
0.00
0.06
4.18
0.06
0.69
0.26
0.01
0.02
0.05
0.13
0.18
0.00
0.06
0.07
0.05
0.00
0.01
0.00
0.05
0.06
0.01
0.03
0.06
0.01
0.18
3.04
0.02
0.19
0.12
0.08
0.08
0.12
0.15
0.28
0.26
0.10
1.02
0.77
0.35
0.13
0.20
0.25
1.70
0.09
0.15
0.11
0.19
0.21
0.15
0.36
0.31
0.12
0.16
0.08
0.07
0.12
0.10
0.05
0.30
0.30
0.15
0.16
0.27
0.15
0.48
0.05
0.20
0.46
4.23
0.07
0.55
0.54
0.28
0.07
0.56
0.07
0.11
0.14
0.09
0.13
0.28
0.12
0.33
0.44
0.22
0.08
0.20
0.13
1.21
0.27
0.12
0.11
0.11
0.32
0.10
0.25
0.15
0.17
0.28
0.07
0.24
0.24
0.23
2.86
0.05
0.02
0.25
0.02
0.28
0.02
0.02
0.04
0.03
0.25
0.05
1.10
0.45
0.25
0.03
0.49
0.92
0.25
0.02
0.31
0.23
0.06
0.03
0.09
0.03
0.25
0.02
0.77
0.27
0.27
0.33
0.03
0.03
0.03
0.25
0.26
0.14
0.06
0.26
0.02
0.37
0.04
4.36
0.04
0.02
0.41
0.27
0.28
0.32
0.22
0.22
0.45
0.21
0.04
4.37
0.22
0.25
0.45
0.29
0.25
0.07
0.04
0.03
0.03
0.22
0.02
0.04
0.03
0.20
0.22
0.02
0.03
0.02
0.22
0.03
0.03
0.02
3.32
0.29
0.22
0.20
0.23
0.17
0.24
0.41
0.19
0.19
0.18
0.29
0.89
0.18
0.21
0.24
0.33
0.59
0.17
0.22
0.17
0.20
0.27
0.24
0.38
0.22
0.19
0.26
0.30
0.16
0.23
0.18
0.40
0.24
0.23
0.18
0.24
0.20
0.23
0.16
0.21
0.24
0.60
3.56
0.19
0.21
0.62
0.35
0.15
0.50
0.15
0.19
0.22
0.19
0.26
0.36
0.21
0.15
0.57
0.16
0.16
0.29
0.34
1.33
0.18
0.20
0.25
0.23
0.20
0.17
0.18
0.25
0.25
0.22
0.17
0.32
0.22
0.37
2.86
0.14
3.31
4.06
3.40
4.17
4.77
3.29
3.36
3.33
4.19
3.45
4.83
4.11
4.11
3.15
4.29
4.13
4.49
3.31
4.38
4.25
3.51
3.20
4.26
3.21
4.01
3.23
4.18
4.16
4.28
4.09
3.30
3.26
3.18
4.12
4.18
3.30
3.13
4.26
3.23
4.17
4.25
3.34
3.13
3.57
3.78
4.28
4.07
3.77
4.13
4.24
4.34
3.99
4.23
4.14
4.21
4.04
4.26
4.07
4.12
3.59
3.07
4.22
3.22
4.15
3.94
3.39
3.48
3.16
4.10
3.21
3.31
3.11
6.24
3.30
3.05
3.54
4.74
4.22
0.06
0.07
0.04
0.08
0.08
0.00
0.00
0.01
0.04
0.01
2.10
0.03
0.08
0.06
0.03
0.59
0.04
0.06
0.05
0.06
0.10
0.05
0.00
0.00
0.10
0.06
0.17
0.04
0.11
0.26
0.04
0.02
0.01
0.06
0.10
0.06
0.64
0.01
0.07
0.08
0.41
0.03
3.47
0.06
0.44
0.26
0.03
0.31
0.02
0.07
0.24
0.04
0.07
4.23
0.07
0.74
0.31
0.05
0.04
0.06
0.13
0.19
0.00
0.09
0.07
0.08
0.00
0.00
0.01
0.05
0.05
0.00
0.03
0.06
0.01
0.19
3.04
0.02
0.42
0.01
0.43
0.04
0.42
0.51
0.43
0.43
0.02
0.53
0.83
0.04
0.01
0.44
0.18
0.65
0.01
0.01
0.01
0.01
0.48
0.44
0.48
0.43
0.02
0.44
0.10
0.01
0.02
0.03
0.48
0.49
0.50
0.01
0.04
0.01
0.53
0.02
0.47
0.06
0.75
0.64
3.42
0.46
0.81
0.14
0.02
0.32
0.01
0.01
0.01
0.22
0.42
0.06
0.01
0.16
0.32
0.01
0.01
0.49
0.20
1.53
0.42
0.01
0.43
0.42
0.47
0.01
0.02
0.42
0.43
0.40
0.01
0.51
0.47
0.52
2.81
0.01
0.01
0.40
0.39
0.45
0.40
0.01
0.01
0.01
0.03
0.56
1.20
0.04
0.01
0.01
0.66
0.05
0.01
0.00
0.48
0.01
0.05
0.01
0.06
0.40
0.42
0.39
0.06
0.45
0.42
0.54
0.45
0.02
0.01
0.01
0.42
0.00
0.04
0.02
0.44
0.06
0.74
0.04
3.50
0.45
0.01
0.57
0.45
0.27
0.40
0.40
0.30
0.40
0.39
4.79
0.40
0.19
0.34
0.45
0.41
0.05
0.46
0.14
0.01
0.40
0.39
0.39
0.01
0.01
0.01
0.00
0.01
0.00
0.41
0.49
0.01
0.52
3.41
0.45
0.14
0.24
0.17
0.31
0.15
0.17
0.14
0.16
0.30
0.20
1.04
0.54
0.24
0.12
0.53
0.99
0.25
0.22
0.30
0.25
0.17
0.13
0.21
0.14
0.25
0.14
0.17
0.30
0.26
0.42
0.13
0.17
0.17
0.21
0.16
0.26
0.15
0.23
0.16
0.40
0.13
0.45
4.34
0.16
0.62
0.51
0.30
0.70
0.27
0.21
0.40
0.16
0.13
4.53
0.22
0.43
0.49
0.27
0.27
0.19
0.16
0.03
0.15
0.24
0.13
0.15
0.13
0.23
0.25
0.14
0.14
0.18
0.22
0.04
0.21
0.02
3.33
0.48
0.06
0.07
0.01
0.04
0.06
0.03
0.00
0.02
0.02
0.04
0.74
0.06
0.06
0.06
0.20
0.09
0.03
0.06
0.01
0.06
0.11
0.05
0.19
0.00
0.07
0.05
0.04
0.00
0.08
0.05
0.01
0.02
0.01
0.06
0.08
0.11
0.43
0.01
0.00
0.12
0.16
0.16
4.06
0.00
0.46
0.44
0.20
0.48
0.00
0.06
0.25
0.01
0.06
4.40
0.06
0.09
0.26
0.00
0.01
0.06
0.07
1.17
0.00
0.06
0.06
0.05
0.00
0.01
0.01
0.05
0.06
0.00
0.03
0.05
0.01
0.17
2.99
0.00
0.50
0.27
0.43
0.32
0.47
0.57
0.43
0.49
0.34
0.82
1.02
0.35
0.31
0.44
0.50
1.46
0.33
0.28
0.30
0.31
0.49
0.42
0.55
0.46
0.33
0.45
0.33
0.31
0.34
0.38
0.53
0.52
0.51
0.29
0.33
0.30
0.32
0.30
0.47
0.35
0.81
0.67
3.75
0.50
0.85
0.84
0.49
0.30
0.32
0.28
0.29
0.28
0.45
0.34
0.31
0.49
0.56
0.31
0.30
0.50
0.47
1.56
0.45
0.29
0.47
0.46
0.47
0.29
0.31
0.43
0.49
0.45
0.30
0.50
0.48
0.60
3.12
0.30
0.02
0.01
0.00
0.01
0.00
0.20
0.01
0.02
0.03
0.00
0.73
0.09
0.00
0.01
0.00
0.37
0.04
0.01
0.20
0.01
0.05
0.00
0.02
0.01
0.03
0.00
0.01
0.00
0.07
0.00
0.17
0.04
0.01
0.01
0.02
0.07
0.43
0.01
0.00
0.28
0.10
0.16
4.13
0.00
0.40
0.39
0.15
0.00
0.44
0.00
0.22
0.00
0.01
4.24
0.00
0.01
0.24
0.01
0.01
0.06
0.02
1.12
0.01
0.00
0.00
0.00
0.01
0.01
0.00
0.00
0.00
0.00
0.04
0.00
0.01
0.12
3.02
0.05
0.04
0.00
0.01
0.01
0.00
0.10
0.02
0.03
0.04
1.70
0.74
0.28
0.00
0.02
0.17
0.09
0.01
0.01
0.02
0.01
0.08
0.00
0.09
0.01
0.01
0.00
0.04
0.00
0.02
1.65
0.01
0.09
0.09
0.02
0.02
0.07
0.02
0.02
0.00
0.25
0.09
0.20
4.24
0.00
0.40
0.39
0.13
0.00
0.41
0.00
0.22
0.04
0.00
0.06
0.00
0.15
0.27
0.01
0.01
0.04
0.02
1.11
0.05
0.00
0.00
0.00
0.06
0.00
0.03
0.01
0.03
0.01
0.01
0.00
0.07
0.10
2.84
0.00
0.03
0.00
0.03
0.05
0.01
0.15
0.05
0.11
0.09
0.22
0.76
0.45
0.02
0.02
0.34
0.24
0.18
0.03
0.20
0.04
0.14
0.02
0.29
0.08
0.01
0.01
0.20
0.17
0.02
0.22
0.04
0.13
0.14
0.03
0.02
0.08
0.23
0.10
0.19
0.20
0.13
0.25
4.39
0.18
0.42
0.40
0.13
0.05
0.43
0.04
0.00
0.07
0.00
0.22
0.01
0.23
0.29
0.05
0.09
0.24
0.02
1.14
0.05
0.00
0.01
0.00
0.09
0.19
0.07
0.03
0.04
0.06
0.16
0.00
0.13
0.12
2.80
0.02
0.01
0.02
0.01
0.05
0.04
0.16
0.00
0.02
0.03
0.01
0.99
0.10
0.01
0.01
0.04
0.04
0.05
0.02
0.06
0.02
0.06
0.00
0.01
0.01
0.05
0.00
0.11
0.02
0.04
0.12
0.16
0.02
0.01
0.03
0.04
0.07
0.02
0.02
0.00
0.27
0.09
0.02
4.01
0.00
0.21
0.39
0.19
0.03
0.42
0.02
0.06
0.22
0.01
4.21
0.00
0.03
0.23
0.02
0.02
0.05
0.02
0.14
0.01
0.02
0.05
0.01
0.01
0.02
0.03
0.00
0.01
0.00
0.05
0.00
0.01
0.11
3.00
0.04
0.04
0.01
0.01
0.01
0.07
0.00
0.01
0.01
0.01
0.03
0.08
0.79
0.27
0.00
0.00
0.28
0.16
0.01
0.01
0.09
0.02
0.05
0.01
0.09
0.01
0.04
0.00
0.03
0.06
0.02
0.14
0.01
0.02
0.01
0.01
0.03
0.01
0.03
0.01
0.00
0.19
0.36
0.03
4.22
0.00
0.01
0.39
0.17
0.06
0.30
0.00
0.00
0.21
0.01
4.32
0.01
0.06
0.22
0.06
0.01
0.05
0.01
0.13
0.01
0.01
0.00
0.01
0.01
0.01
0.01
0.00
0.00
0.01
0.01
0.01
0.01
0.11
3.07
0.07
4.32
4.30
4.30
4.20
4.29
4.42
4.24
4.28
4.29
4.11
5.06
4.34
4.31
4.29
4.15
4.26
4.40
4.34
4.21
4.31
4.38
4.29
4.18
4.16
3.32
4.29
4.45
4.17
4.31
4.11
4.31
4.42
4.43
4.31
4.30
4.39
4.95
4.21
4.15
4.54
4.30
4.58
8.55
4.15
4.74
4.70
4.45
4.24
4.75
4.24
4.32
4.50
4.17
4.29
4.27
4.91
4.53
4.29
4.22
4.35
4.41
5.22
4.25
4.23
4.29
4.30
4.38
4.21
4.22
4.30
4.32
4.37
4.27
4.27
4.43
4.34
6.81
4.30
4.13
0.05
0.03
0.01
0.02
0.00
0.00
0.01
0.07
0.04
0.02
0.90
0.28
0.04
0.01
0.19
0.39
0.02
0.04
0.02
0.04
0.09
0.00
0.07
0.00
0.08
0.00
0.12
0.09
0.08
0.01
0.01
0.10
0.00
0.02
0.04
0.09
0.41
0.04
0.00
0.19
0.10
0.24
4.23
0.00
0.45
0.39
0.15
0.07
0.48
0.02
0.04
0.25
0.01
0.01
4.30
0.16
0.30
0.01
0.04
0.04
0.02
1.13
0.02
0.00
0.00
0.00
0.00
0.02
0.02
0.00
0.00
0.00
0.01
0.00
0.10
0.12
3.03
0.01
0.15
0.13
0.09
0.00
0.12
0.03
0.03
0.06
0.02
0.11
0.69
0.01
0.13
0.19
0.28
0.89
0.37
0.15
0.29
0.25
0.23
0.19
0.16
0.04
0.17
0.16
0.10
0.00
0.14
0.05
0.01
0.05
0.03
0.08
0.11
0.21
0.18
0.01
1.25
0.06
0.11
0.17
4.08
1.27
0.55
0.58
0.30
0.09
0.67
0.01
0.11
0.18
0.00
0.06
0.28
0.10
0.42
0.01
0.01
0.48
0.22
1.29
0.03
0.12
0.13
0.14
0.12
0.01
0.03
0.22
0.17
0.51
2.24
0.11
0.00
0.31
0.57
0.05
0.37
0.09
0.30
0.41
0.16
0.42
0.31
0.38
0.41
0.30
1.10
0.58
0.08
0.36
0.40
0.78
0.30
0.39
0.21
0.32
0.41
0.28
0.37
0.36
0.10
0.22
0.34
0.24
0.12
0.19
0.36
0.41
0.40
0.39
0.12
0.45
0.76
0.40
0.22
0.51
0.20
0.61
4.29
0.17
0.74
0.72
0.25
0.41
0.72
0.32
0.09
0.13
0.37
0.07
0.33
0.13
0.44
0.40
0.45
0.35
0.14
1.45
0.37
0.09
0.19
0.09
0.37
0.24
0.39
0.31
0.38
0.35
0.29
0.44
0.43
0.22
3.17
0.28
0.07
0.06
0.01
0.08
0.07
0.02
0.01
0.02
0.03
0.01
0.81
0.08
0.06
0.06
0.24
0.15
0.04
0.07
0.06
0.08
0.11
0.05
0.19
0.01
0.10
0.06
0.03
0.01
0.08
0.12
0.01
0.03
0.02
0.06
0.09
0.12
0.02
0.02
0.01
0.27
0.16
0.18
4.04
0.00
0.46
0.45
0.19
0.01
0.50
0.02
0.08
0.28
0.01
0.06
4.43
0.07
0.01
0.29
0.03
0.07
0.07
0.17
0.00
0.07
0.06
0.06
0.01
0.01
0.01
0.05
0.06
0.01
0.05
0.06
0.01
0.19
3.12
0.01
0.05
0.01
0.01
0.02
0.01
0.22
0.03
0.06
0.04
0.01
0.94
0.13
0.03
0.05
0.02
0.88
0.08
0.05
0.02
0.05
0.09
0.04
0.06
0.01
0.02
0.01
0.23
0.01
0.03
0.01
0.20
0.07
0.06
0.02
0.03
0.09
0.03
0.03
0.01
0.48
0.13
0.21
4.15
0.02
0.42
0.40
0.17
0.01
0.46
0.01
0.01
0.23
0.01
0.01
0.04
0.01
0.06
0.25
0.02
0.09
0.03
1.13
0.04
0.01
0.01
0.02
0.07
0.04
0.04
0.04
0.04
0.04
0.03
0.02
0.05
0.13
2.87
0.01
0.06
0.07
0.09
0.17
0.05
0.08
0.05
0.09
0.06
0.26
1.33
2.44
0.04
0.04
0.32
0.41
0.04
0.05
0.12
0.04
0.11
0.04
0.23
0.13
0.08
0.05
0.44
0.07
0.09
0.27
0.13
0.07
0.06
0.05
0.09
0.05
0.06
0.09
0.08
0.16
0.41
0.08
3.81
0.08
0.06
0.45
0.24
0.08
0.33
0.10
0.05
0.21
0.09
0.07
4.48
0.05
0.41
0.32
0.10
0.08
0.14
0.17
0.08
0.06
0.06
0.06
0.07
0.05
0.07
0.03
0.04
0.07
0.07
0.15
0.06
0.19
3.16
0.09
0.01
0.09
0.08
0.12
0.09
0.01
0.00
0.01
0.10
0.02
0.91
0.34
0.08
0.01
0.35
0.22
0.08
0.01
0.16
0.01
0.07
0.01
0.02
0.01
0.11
0.01
0.15
0.13
0.10
0.21
0.14
0.02
0.01
0.01
0.11
0.01
0.39
0.01
0.00
0.23
0.40
0.02
3.02
0.00
0.01
0.38
0.25
0.12
0.28
0.08
0.08
0.31
0.08
0.09
4.46
0.08
0.15
0.30
0.13
0.10
0.05
0.13
0.01
0.09
0.09
0.08
0.01
0.01
0.04
0.00
0.00
0.00
0.08
0.00
0.01
0.13
3.07
0.15
0.06
0.11
0.12
1.18
1.20
1.13
1.22
1.12
0.14
0.12
1.30
0.90
0.14
0.10
1.13
1.38
1.56
0.11
0.11
0.68
0.13
0.14
1.10
1.21
1.11
0.11
1.13
0.06
0.12
0.16
1.28
1.18
0.12
1.20
0.13
1.19
0.14
1.05
0.11
1.17
0.16
1.36
0.13
3.54
1.17
0.10
1.52
1.07
0.13
0.42
0.14
0.16
0.11
1.13
1.13
0.19
0.14
0.31
0.39
1.15
0.14
1.18
1.14
0.14
1.14
1.11
1.13
1.15
0.10
0.14
1.14
1.16
1.17
0.12
1.10
0.13
1.04
2.94
1.27
0.33
0.00
0.02
0.02
0.01
0.19
0.01
0.01
0.01
0.12
0.75
0.04
0.00
0.02
0.01
1.17
0.02
0.00
0.24
0.01
0.05
0.00
0.05
0.00
0.02
0.00
0.02
0.01
0.02
0.00
0.21
0.03
0.03
0.00
0.03
0.00
0.01
0.01
0.00
0.07
0.39
0.01
3.18
0.00
0.01
0.40
0.18
0.00
0.29
0.00
0.00
0.02
0.00
0.01
0.05
0.00
0.02
0.34
0.01
0.01
0.09
0.08
1.13
0.00
0.01
0.00
0.00
0.01
0.00
0.00
0.02
0.00
0.02
0.07
0.01
0.11
2.68
0.02
0.01
0.02
0.01
0.08
0.00
0.01
0.01
0.03
0.03
0.07
0.81
0.28
0.02
0.01
0.29
0.84
0.01
0.04
0.10
0.02
0.05
0.00
0.05
0.01
0.04
0.00
0.02
0.06
0.04
0.18
0.01
0.02
0.00
0.03
0.03
0.09
0.02
0.03
0.01
0.17
0.09
0.23
4.16
0.00
0.41
0.39
0.15
0.06
0.44
0.02
0.02
0.23
0.00
0.00
4.26
0.02
0.16
0.23
0.01
0.03
0.04
0.04
0.12
0.00
0.00
0.00
0.00
0.01
0.01
0.00
0.00
0.01
0.02
0.00
0.08
0.13
3.03
0.00
0.01
0.03
0.02
0.09
0.00
0.00
0.01
0.02
0.04
0.29
0.98
0.28
0.03
0.01
0.35
2.11
0.02
0.01
0.11
0.02
0.10
0.00
0.05
0.01
0.05
0.01
0.16
0.08
0.04
0.43
0.02
0.02
0.01
0.03
0.04
0.01
0.03
0.03
0.00
0.18
0.40
0.04
4.03
0.01
0.01
0.39
0.21
0.08
0.29
0.01
0.03
0.21
0.07
0.02
4.29
0.02
0.17
0.25
0.08
0.02
0.04
0.02
0.13
0.01
0.04
0.01
0.02
0.01
0.07
0.00
0.01
0.02
0.02
0.00
0.01
0.13
3.10
0.11
0.01
0.02
0.01
0.08
0.02
0.00
0.00
0.02
0.03
0.04
0.79
0.28
0.01
0.01
0.27
0.12
0.01
0.01
0.10
0.02
0.04
0.00
0.07
0.01
0.05
0.00
0.02
0.06
0.03
0.17
0.01
0.01
0.00
0.03
0.05
0.00
0.02
0.02
0.00
0.16
0.39
0.03
3.46
0.00
0.01
0.38
0.20
0.06
0.32
0.01
0.02
0.23
0.02
0.02
4.32
0.01
0.14
0.24
0.06
0.02
0.05
0.04
0.13
0.01
0.02
0.02
0.00
0.00
0.01
0.00
0.00
0.00
0.01
0.00
0.01
0.11
3.11
0.07
0.05
0.06
0.01
0.05
0.04
0.18
0.01
0.01
0.02
0.12
0.85
0.03
0.05
0.06
0.30
0.09
0.02
0.05
0.03
0.05
0.10
0.04
0.19
0.01
0.08
0.05
0.02
0.01
0.07
0.12
0.02
0.02
0.01
0.04
0.08
0.05
0.02
0.01
0.01
0.23
0.40
0.01
3.17
0.01
0.05
0.44
0.24
0.01
0.33
0.01
0.05
0.07
0.01
0.05
0.21
0.04
0.05
0.35
0.02
0.01
0.11
0.13
0.16
0.01
0.04
0.05
0.05
0.00
0.01
0.04
0.06
0.00
0.03
0.15
0.01
0.17
3.11
0.02
0.01
0.00
0.02
0.04
0.01
0.04
0.01
0.03
0.02
0.28
0.82
0.03
0.00
0.01
0.01
0.53
0.02
0.01
0.03
0.01
0.06
0.00
0.03
0.01
0.02
0.01
0.22
0.00
0.02
0.01
0.02
0.04
0.04
0.00
0.05
0.06
0.71
0.02
0.02
0.07
0.09
0.18
3.63
0.03
0.40
0.39
0.17
0.00
0.41
0.01
0.01
0.18
0.01
0.01
0.05
0.00
0.01
0.24
0.02
0.01
0.08
0.08
1.07
0.00
0.01
0.01
0.01
0.01
0.01
0.01
0.02
0.01
0.02
0.11
0.01
0.13
2.82
0.01
0.01
0.01
0.01
0.01
0.02
0.04
0.21
0.01
0.04
0.02
0.32
0.89
0.05
0.01
0.02
0.01
0.96
0.01
0.02
0.04
0.02
0.05
0.01
0.04
0.02
0.03
0.00
0.15
0.01
0.02
0.01
0.17
0.04
0.05
0.01
0.04
0.07
0.02
0.02
0.02
0.20
0.10
0.21
4.10
0.02
0.41
0.40
0.17
0.01
0.44
0.00
0.04
0.05
0.00
0.01
0.04
0.01
0.04
0.36
0.01
0.01
0.08
0.05
1.14
0.02
0.01
0.04
0.00
0.02
0.01
0.00
0.02
0.03
0.02
0.12
0.02
0.14
2.76
0.01
0.02
0.05
0.02
0.08
0.02
0.00
0.01
0.01
0.03
0.17
0.80
0.04
0.00
0.01
0.28
0.06
0.01
0.01
0.09
0.00
0.07
0.04
0.07
0.02
0.06
0.03
0.02
0.07
0.06
0.14
0.07
0.01
0.01
0.01
0.05
0.00
0.04
0.02
0.06
0.06
0.39
0.03
3.47
0.05
0.02
0.40
0.19
0.05
0.23
0.02
0.00
0.01
0.01
0.04
4.32
0.03
0.22
0.27
0.07
0.01
0.07
0.10
0.13
0.00
0.04
0.03
0.04
0.00
0.00
0.00
0.01
0.00
0.02
0.08
0.01
0.12
3.04
0.07
0.04
0.01
0.05
0.04
0.09
0.03
0.01
0.01
0.02
0.03
0.18
0.81
0.03
0.00
0.00
0.28
0.36
0.00
0.01
0.11
0.01
0.05
0.03
0.06
0.03
0.05
0.05
0.01
0.09
0.06
0.20
0.09
0.02
0.01
0.00
0.06
0.00
0.04
0.02
0.07
0.07
0.39
0.03
3.36
0.07
0.01
0.43
0.20
0.07
0.27
0.03
0.01
0.00
0.02
0.03
2.20
0.02
0.16
0.35
0.08
0.01
0.08
0.12
0.14
0.01
0.02
0.03
0.05
0.01
0.01
0.01
0.02
0.00
0.03
0.14
0.01
0.14
3.08
0.08
0.00
0.00
0.03
0.04
0.04
0.12
0.00
0.01
0.04
0.13
0.79
0.05
0.00
0.01
0.26
0.43
0.01
0.01
0.05
0.00
0.05
0.00
0.20
0.00
0.03
0.00
0.02
0.01
0.02
0.13
0.19
0.02
0.03
0.00
0.04
0.00
0.02
0.01
0.01
0.23
0.36
0.02
3.36
0.01
0.01
0.39
0.22
0.00
0.27
0.00
0.00
0.04
0.00
0.01
0.21
0.00
0.37
0.33
0.00
0.01
0.09
0.08
0.15
0.00
0.00
0.04
0.00
0.01
0.00
0.00
0.00
0.01
0.02
0.12
0.01
0.16
2.57
0.02
0.01
0.01
0.01
0.03
0.03
0.01
0.09
0.08
0.07
0.10
0.24
2.77
0.02
0.01
0.01
0.21
2.65
0.01
0.01
0.03
0.01
0.07
0.00
0.27
0.02
0.02
0.01
2.33
0.02
0.02
0.25
0.04
0.05
0.07
0.01
0.04
0.07
0.45
0.05
0.02
0.13
0.10
0.19
6.26
0.02
0.40
0.41
0.14
0.02
0.42
0.03
0.01
0.23
0.02
0.01
4.43
0.01
2.25
0.22
0.04
0.05
0.04
0.03
1.11
0.04
0.01
0.01
0.01
0.02
0.03
0.03
0.00
0.01
0.03
0.01
0.05
0.12
2.87
0.03
0.02
0.01
0.03
0.06
0.01
0.00
0.01
0.01
0.02
0.29
0.82
0.04
0.00
0.01
0.26
0.26
0.01
0.00
0.10
0.00
0.06
0.00
0.05
0.01
0.04
0.01
0.59
0.06
0.03
0.02
0.07
0.02
0.01
0.00
0.04
0.01
0.02
0.02
0.06
0.07
0.36
0.04
3.50
0.06
0.01
0.40
0.07
0.06
0.30
0.01
0.01
0.20
0.01
0.01
4.29
0.01
0.01
0.28
0.06
0.03
0.05
0.08
0.01
0.01
0.01
0.00
0.01
0.01
0.00
0.01
0.00
0.01
0.01
0.01
0.01
0.02
3.04
0.07
0.09
0.06
0.03
0.05
0.07
0.20
0.01
0.02
0.02
0.14
0.76
0.03
0.07
0.07
0.17
0.58
0.02
0.07
0.01
0.06
0.12
0.07
0.23
0.02
0.08
0.07
0.09
0.02
0.08
0.02
0.04
0.04
0.05
0.06
0.09
0.06
0.48
0.02
0.02
0.07
0.42
0.01
3.09
0.03
0.07
0.46
0.24
0.01
0.31
0.00
0.06
0.10
0.01
0.07
0.21
0.06
0.00
0.39
0.00
0.01
0.10
0.15
1.18
0.02
0.06
0.07
0.07
0.02
0.01
0.01
0.07
0.08
0.01
0.03
0.18
0.19
2.77
0.01
0.10
0.16
0.19
0.14
0.10
0.11
0.10
0.15
0.17
0.95
0.26
0.18
0.13
0.41
0.28
0.14
0.12
0.21
0.13
0.15
0.10
0.17
0.09
0.19
0.12
0.08
0.19
0.19
0.31
0.22
0.12
0.11
0.09
0.21
0.09
0.12
0.11
0.12
0.30
0.38
0.12
3.55
0.09
0.13
0.47
0.14
0.21
0.41
0.16
0.15
0.36
0.13
0.16
4.36
0.14
0.30
0.39
0.21
0.14
0.14
0.25
0.02
0.12
0.17
0.16
0.17
0.09
0.12
0.10
0.09
0.10
0.16
0.13
0.01
0.12
3.10
0.34
3.10
3.13
2.93
2.99
3.05
3.13
3.01
3.11
3.08
2.86
0.74
3.11
2.99
2.93
3.23
1.41
3.00
2.98
3.00
3.12
3.00
2.94
3.38
3.02
2.99
2.97
0.05
3.05
2.98
2.85
3.00
3.10
3.09
2.94
2.99
3.04
3.12
3.06
2.99
3.13
3.18
3.27
4.76
2.98
3.27
3.39
3.23
2.92
3.41
3.02
2.88
3.16
2.96
3.03
7.33
2.95
0.60
3.26
3.07
3.11
3.07
3.02
4.12
3.02
2.96
3.04
3.05
3.05
3.07
3.01
3.00
3.05
3.00
3.07
2.98
2.98
3.07
2.99
0.08
0.08
0.02
0.11
0.07
0.01
0.01
0.02
0.05
0.03
0.89
0.10
0.07
0.07
0.24
0.91
0.04
0.08
0.05
0.08
0.13
0.06
0.20
0.02
0.11
0.07
0.16
0.02
0.09
0.14
0.01
0.02
0.02
0.08
0.10
0.14
0.41
0.05
0.01
0.11
0.17
0.19
4.28
0.01
0.48
0.45
0.22
0.02
0.50
0.07
0.08
0.30
0.01
0.06
4.40
0.08
0.10
0.31
0.02
0.02
0.06
0.08
0.20
0.01
0.08
0.06
0.06
0.01
0.03
0.03
0.06
0.07
0.01
0.05
0.06
0.02
0.17
3.08
0.06
0.01
0.05
0.02
0.06
0.02
4.20
0.08
0.04
0.01
0.04


==> data/plab-rtt-max-ALL.dat <==
91840.00
6385.00
35154.00
167867.00
6266.00
6386.00
42226.00
6387.00
9000.00
2376.00
6387.00
6386.00
6387.00
3856.00
53493.00
15579.00
9036.00
99436.00
160811.00
17385.00
14798.00
13544.00
22353.00
8084.00
39594.00
1287.00
6386.00
99575.00
6387.00
11385.00
8529.00
22116.00
45723.00
16505.00
16141.00
6385.00
3183.00
8284.00
99484.00
6385.00
98084.00
6385.00
6387.00
18271.00
6387.00
2200.00
3013.00
6386.00
6387.00
8158.00
6386.00
6386.00
7145.00
1790.00
1507.00
78514.00
2638.00
6387.00
1443.00
1454.00
59057.00
88062.00
6386.00
6385.00
2922.00
8059.00
25584.00
5978.00
6386.00
6384.00
14434.00
39156.00
5841.00
13390.00
1529.00
6386.00
39586.00
6386.00
2365.00
115885.00
112691.00
116792.00
112289.00
109822.00
121266.00
114316.00
110716.00
114389.00
120720.00
119550.00
109014.00
116527.00
118112.00
116808.00
120175.00
112348.00
112572.00
109284.00
109463.00
115518.00
117212.00
114791.00
113606.00
113909.00
117457.00
115484.00
112716.00
119696.00
113093.00
161025.00
117412.00
113170.00
112234.00
110721.00
115798.00
114128.00
113707.00
112728.00
112837.00
116682.00
121368.00
113785.00
108868.00
115114.00
111832.00
112690.00
112339.00
112659.00
114731.00
113265.00
112033.00
111796.00
117806.00
112510.00
113953.00
116189.00
111430.00
117348.00
115394.00
113305.00
110224.00
111028.00
114654.00
112088.00
112399.00
116403.00
113269.00
112019.00
115922.00
116123.00
117614.00
114402.00
114914.00
112373.00
113506.00
111033.00
111631.00
97100.00
3031.00
4154.00
4098.00
33174.00
114653.00
15816.00
103288.00
3413.00
819.00
7030.00
1061.00
1593.00
11295.00
2039.00
54647.00
17659.00
16598.00
42262.00
8899.00
6332.00
23584.00
8169.00
447.00
580.00
2240.00
10374.00
2249.00
10497.00
8404.00
158072.00
46857.00
18658.00
2248.00
38123.00
2733.00
95903.00
1341.00
68980.00
68676.00
34890.00
8039.00
3351.00
889.00
534.00
2146.00
476.00
84681.00
2650.00
1526.00
666.00
3202.00
571.00
3633.00
4393.00
1702.00
18280.00
743.00
61931.00
14500.00
1131.00
999.00
1596.00
12384.00
9038.00
1590.00
8833.00
3533.00
31860.00
5134.00
12977.00
757.00
16556.00
743.00
3584.00
3796.00
109246.00
29780.00
87668.00
3131.00
166630.00
7487.00
5917.00
4519.00
3048.00
94454.00
4836.00
16059.00
5560.00
5574.00
2907.00
55122.00
4975.00
56574.00
13172.00
156324.00
34373.00
3229.00
6384.00
8120.00
3417.00
12525.00
2512.00
3537.00
19302.00
19361.00
11868.00
5402.00
27984.00
10339.00
22849.00
19574.00
2725.00
4243.00
10359.00
3467.00
17811.00
98771.00
2572.00
5548.00
6376.00
5530.00
6839.00
5492.00
2051.00
59481.00
16666.00
2765.00
3162.00
4172.00
5332.00
6883.00
76817.00
3153.00
17146.00
4920.00
67396.00
7536.00
5555.00
5561.00
2826.00
2284.00
6972.00
27106.00
8745.00
3740.00
35704.00
4414.00
6266.00
2498.00
14735.00
5611.00
5016.00
6882.00
111235.00
16229.00
98049.00
4256.00
4275.00
97771.00
3364.00
926.00
10197.00
99443.00
97770.00
3435.00
4735.00
4563.00
97770.00
97771.00
97771.00
52851.00
48185.00
152092.00
43447.00
97769.00
97771.00
170332.00
6155.00
4932.00
97771.00
4691.00
13543.00
24345.00
97770.00
5574.00
154018.00
9457.00
25260.00
97769.00
37374.00
103781.00
97771.00
18086.00
97771.00
35287.00
6126.00
97770.00
3550.00
97772.00
97770.00
4568.00
83120.00
15792.00
5785.00
5210.00
97770.00
97771.00
6279.00
71879.00
170368.00
37330.00
4095.00
61902.00
97770.00
97770.00
97772.00
4835.00
97769.00
97771.00
97769.00
2214.00
4432.00
35302.00
97771.00
97769.00
5115.00
13736.00
97769.00
2955.00
110122.00
2441.00
87668.00
7310.00
7487.00
167980.00
12662.00
118081.00
15921.00
95188.00
7333.00
17876.00
7066.00
7395.00
7697.00
48794.00
7743.00
59581.00
12867.00
155756.00
41358.00
6086.00
7761.00
11036.00
7594.00
14247.00
6652.00
7454.00
16015.00
26900.00
11073.00
7161.00
34687.00
25037.00
25670.00
11675.00
6542.00
7789.00
99238.00
5406.00
67730.00
94425.00
7393.00
6264.00
6577.00
7052.00
5228.00
6590.00
7697.00
58511.00
15457.00
7703.00
7716.00
6700.00
6530.00
7723.00
75826.00
6676.00
18914.00
6528.00
63297.00
7667.00
6988.00
6357.00
7375.00
6335.00
7983.00
7741.00
7728.00
7154.00
35775.00
7383.00
7542.00
6492.00
20748.00
6630.00
6633.00
7272.00
115124.00
34596.00
91839.00
22544.00
6388.00
169600.00
8263.00
120917.00
16021.00
79677.00
28507.00
25037.00
27839.00
27973.00
27775.00
51057.00
27977.00
15516.00
11362.00
161155.00
15640.00
1554.00
9542.00
23171.00
7758.00
1061.00
1050.00
2186.00
15517.00
1490.00
9426.00
21334.00
22317.00
46343.00
2835.00
17274.00
1925.00
3507.00
27347.00
34890.00
55203.00
101936.00
2993.00
4159.00
35136.00
19000.00
3808.00
3075.00
261.00
44819.00
3513.00
737.00
5603.00
5751.00
2698.00
2925.00
79257.00
23870.00
1533.00
808.00
1559.00
86880.00
26267.00
1432.00
828.00
25122.00
8119.00
27248.00
8063.00
2087.00
1053.00
13384.00
33784.00
1791.00
2588.00
1412.00
20812.00
17796.00
7459.00
30170.00
131381.00
133018.00
6426.00
163803.00
133493.00
131157.00
39359.00
39359.00
135715.00
131146.00
136523.00
135885.00
129532.00
130665.00
129734.00
130434.00
134619.00
152953.00
129271.00
133050.00
128522.00
130137.00
7372.00
131349.00
135311.00
131773.00
134356.00
128389.00
130868.00
134300.00
39360.00
48234.00
131243.00
132075.00
130525.00
128725.00
39359.00
134907.00
39361.00
132884.00
39359.00
120717.00
135109.00
130200.00
136527.00
131872.00
130317.00
128865.00
39359.00
133742.00
134149.00
132277.00
133085.00
134330.00
130059.00
134896.00
129936.00
131473.00
39360.00
136730.00
134503.00
130524.00
136251.00
131271.00
133288.00
133694.00
7414.00
132071.00
39360.00
128927.00
129129.00
1723.00
134003.00
136325.00
39359.00
134705.00
39358.00
8970.00
104256.00
15821.00
6419.00
3827.00
15939.00
27250.00
44602.00
5936.00
17189.00
16000.00
16047.00
15890.00
16013.00
15800.00
16154.00
24443.00
16107.00
61909.00
16572.00
15908.00
15905.00
25095.00
7428.00
17018.00
17471.00
16838.00
15830.00
16317.00
16080.00
16349.00
159497.00
48064.00
16261.00
17916.00
16276.00
16227.00
7393.00
21335.00
559.00
101030.00
3954.00
15801.00
21583.00
15984.00
16060.00
15790.00
15836.00
58473.00
5824.00
16611.00
16045.00
15803.00
15902.00
15971.00
16140.00
17537.00
16014.00
15838.00
14899.00
88183.00
16660.00
15911.00
15828.00
16012.00
15960.00
22563.00
15060.00
16825.00
1739.00
16165.00
38093.00
16011.00
16326.00
16130.00
686.00
16889.00
2421.00
4446.00
100768.00
5948.00
4318.00
5500.00
28208.00
79677.00
42931.00
7743.00
18763.00
13264.00
3138.00
16987.00
4740.00
19477.00
10361.00
79792.00
17263.00
161820.00
39467.00
9524.00
14664.00
24513.00
7827.00
4583.00
6827.00
3634.00
9693.00
4102.00
13858.00
5638.00
158461.00
44976.00
21171.00
11330.00
35973.00
4404.00
103245.00
5882.00
18511.00
83159.00
39628.00
17331.00
25691.00
4465.00
5398.00
3670.00
7016.00
83519.00
6713.00
103700.00
32276.00
4121.00
4636.00
28221.00
7112.00
3550.00
18663.00
18542.00
10498.00
84773.00
32334.00
37964.00
1749.00
5215.00
6179.00
11410.00
8615.00
4845.00
37903.00
14161.00
36713.00
5125.00
28244.00
3380.00
2874.00
4633.00
3642.00
4082.00
100660.00
3882.00
8408.00
165540.00
7333.00
28508.00
118081.00
16534.00
18763.00
2244.00
3221.00
3339.00
4824.00
51410.00
1962.00
55878.00
19262.00
159643.00
17855.00
5047.00
6003.00
12309.00
7635.00
8956.00
2137.00
3540.00
18956.00
24684.00
11803.00
13796.00
13340.00
49853.00
24781.00
16405.00
3322.00
2856.00
31047.00
17872.00
52480.00
98619.00
4852.00
6865.00
4574.00
2923.00
3553.00
5103.00
2803.00
60327.00
17675.00
4100.00
3225.00
5762.00
4065.00
3806.00
76407.00
3540.00
2548.00
2114.00
68933.00
88454.00
2900.00
1603.00
1476.00
1940.00
8579.00
21837.00
3454.00
988.00
2507.00
8912.00
4720.00
3714.00
17938.00
2647.00
4885.00
13892.00
109514.00
34665.00
12681.00
100898.00
12192.00
3470.00
3334.00
4559.00
32345.00
119892.00
16065.00
95538.00
3264.00
756.00
639.00
2098.00
12080.00
16473.00
57490.00
17383.00
21198.00
42813.00
7638.00
3073.00
7606.00
5729.00
721.00
615.00
2449.00
15032.00
25079.00
6396.00
486.00
154710.00
53499.00
23458.00
5605.00
35327.00
2594.00
94588.00
1799.00
67916.00
66682.00
36302.00
8175.00
2727.00
2361.00
619.00
2723.00
754.00
80157.00
17537.00
778.00
2371.00
1980.00
613.00
1327.00
28193.00
2036.00
17567.00
1668.00
66452.00
13099.00
1395.00
745.00
1194.00
1709.00
7687.00
10069.00
1948.00
899.00
32068.00
14940.00
5940.00
703.00
18035.00
745.00
1562.00
4233.00
107771.00
29778.00
101024.00
2277.00
6137.00
3147.00
6568.00
27135.00
116409.00
16047.00
3371.00
4932.00
910.00
1708.00
5859.00
13967.00
15097.00
12739.00
14283.00
7307.00
42791.00
6770.00
10657.00
17780.00
7805.00
7048.00
729.00
870.00
13203.00
4923.00
6137.00
485.00
155689.00
48499.00
22217.00
4192.00
34925.00
1652.00
97326.00
16429.00
68224.00
97211.00
33261.00
5919.00
16679.00
1838.00
2663.00
2787.00
520.00
84395.00
1445.00
992.00
771.00
2121.00
2664.00
1249.00
65276.00
1530.00
2231.00
746.00
24210.00
58398.00
1691.00
900.00
357.00
1958.00
6160.00
1387.00
7063.00
629.00
34746.00
16274.00
36409.00
1529.00
943.00
595.00
1065.00
19324.00
2770.00
29809.00
98924.00
705.00
7641.00
2818.00
6599.00
30773.00
117497.00
15892.00
99849.00
3340.00
1515.00
17362.00
6540.00
16186.00
23085.00
48519.00
13919.00
19196.00
40948.00
8784.00
14700.00
19922.00
8123.00
473.00
477.00
750.00
9692.00
530.00
6514.00
660.00
158927.00
48460.00
22715.00
2533.00
34483.00
3251.00
102660.00
2169.00
69708.00
83562.00
39267.00
14455.00
2769.00
2469.00
1461.00
1574.00
1047.00
83269.00
18600.00
759.00
4392.00
2113.00
518.00
1510.00
1630.00
10487.00
21410.00
809.00
13387.00
43837.00
1139.00
2201.00
395.00
877.00
6206.00
6526.00
3253.00
9212.00
39460.00
15667.00
42741.00
6017.00
2165.00
575.00
13931.00
3609.00
10448.00
29547.00
100584.00
7092.00
5701.00
163638.00
7696.00
27774.00
113236.00
15190.00
4741.00
4824.00
6475.00
2679.00
948.00
48976.00
5173.00
5928.00
13174.00
158899.00
17194.00
903.00
12847.00
26650.00
7198.00
7797.00
908.00
2436.00
18909.00
19775.00
10274.00
13611.00
33393.00
7859.00
14498.00
16178.00
712.00
4100.00
6479.00
27152.00
55203.00
102835.00
3248.00
12979.00
27399.00
1290.00
1854.00
2122.00
6278.00
17202.00
14504.00
774.00
1088.00
7543.00
1385.00
2710.00
72760.00
2111.00
3455.00
3374.00
26323.00
87017.00
1578.00
1159.00
3795.00
1440.00
8534.00
22503.00
5224.00
4711.00
4777.00
14907.00
38309.00
1911.00
16805.00
532.00
3337.00
21433.00
110105.00
32552.00
99644.00
7955.00
13384.00
161807.00
14804.00
11929.00
113279.00
15801.00
99730.00
24859.00
12082.00
10590.00
16184.00
19516.00
14518.00
60424.00
17782.00
160374.00
38925.00
19583.00
23374.00
14748.00
8099.00
6477.00
5333.00
4889.00
19546.00
23196.00
23316.00
8269.00
159900.00
22198.00
24348.00
10622.00
34660.00
7102.00
96416.00
6271.00
70117.00
74835.00
35143.00
13409.00
4347.00
10375.00
14637.00
24952.00
5804.00
80403.00
16190.00
19586.00
7507.00
13268.00
16003.00
1172.00
76158.00
10563.00
19122.00
57096.00
63994.00
16058.00
15267.00
8203.00
10076.00
15881.00
15471.00
12321.00
12708.00
2256.00
40578.00
25013.00
9149.00
10109.00
18121.00
17452.00
5266.00
23468.00
108176.00
26240.00
100584.00
11468.00
5872.00
164780.00
7746.00
27976.00
113278.00
13822.00
6976.00
4331.00
16472.00
2401.00
2401.00
4089.00
56477.00
12748.00
19290.00
154674.00
17395.00
1434.00
12910.00
15183.00
7792.00
16674.00
1786.00
2673.00
17948.00
25366.00
10184.00
9238.00
34918.00
14707.00
16233.00
1946.00
3892.00
10531.00
10843.00
55203.00
97800.00
3423.00
7448.00
11099.00
2401.00
1847.00
11961.00
1487.00
67742.00
13524.00
2401.00
8076.00
5913.00
2102.00
5101.00
75171.00
5247.00
6543.00
11559.00
26487.00
58493.00
2551.00
5062.00
1777.00
2087.00
7787.00
29769.00
7775.00
2049.00
1799.00
16875.00
42350.00
16801.00
2238.00
2102.00
16567.00
19208.00
115933.00
31588.00
100337.00
21339.00
21338.00
21338.00
21338.00
30100.00
118618.00
24443.00
102607.00
21339.00
21338.00
2414.00
9943.00
5927.00
21338.00
11553.00
15381.00
153160.00
35323.00
5278.00
30129.00
25931.00
21338.00
21339.00
21339.00
11233.00
21339.00
21339.00
21339.00
21338.00
152970.00
52081.00
19224.00
21339.00
61053.00
30330.00
101348.00
21339.00
67929.00
83964.00
33787.00
61457.00
21339.00
10441.00
5553.00
21339.00
21339.00
84525.00
21338.00
21339.00
21339.00
21339.00
23745.00
12794.00
21339.00
47585.00
20861.00
48404.00
21338.00
83421.00
21338.00
24933.00
5178.00
21338.00
21339.00
21339.00
9342.00
15120.00
31934.00
17978.00
42683.00
4415.00
25057.00
21339.00
15073.00
24626.00
21338.00
29810.00
101004.00
17659.00
16457.00
48185.00
18598.00
28954.00
116248.00
16656.00
17264.00
18489.00
17412.00
14283.00
13919.00
14280.00
17782.00
18895.00
15382.00
52521.00
18041.00
15551.00
13305.00
22501.00
18714.00
15007.00
17813.00
17950.00
19236.00
16735.00
17933.00
16884.00
162620.00
47772.00
18152.00
17935.00
18759.00
13831.00
96804.00
29439.00
68223.00
96587.00
40297.00
14933.00
29685.00
17374.00
18975.00
15467.00
18084.00
85272.00
18788.00
18553.00
17566.00
18432.00
18165.00
18383.00
15895.00
18957.00
17714.00
15464.00
15126.00
84423.00
17009.00
15374.00
16252.00
14744.00
18409.00
23796.00
14188.00
16122.00
18353.00
14135.00
39961.00
15397.00
18210.00
18819.00
17084.00
17211.00
13927.00
29543.00
102257.00
8405.00
9124.00
161971.00
14730.00
12220.00
113278.00
61909.00
93890.00
6878.00
21203.00
7306.00
19196.00
44612.00
17614.00
6877.00
153160.00
52461.00
41582.00
9290.00
153159.00
13942.00
67321.00
15070.00
9183.00
39919.00
19616.00
21993.00
10807.00
10698.00
162431.00
161976.00
23087.00
15166.00
42326.00
10714.00
99898.00
11260.00
71807.00
26122.00
40999.00
22266.00
6970.00
44668.00
21210.00
12776.00
8715.00
81187.00
21004.00
21202.00
153361.00
18915.00
10678.00
9749.00
76852.00
61976.00
18123.00
12584.00
70083.00
10541.00
32761.00
32847.00
14646.00
10883.00
39858.00
18657.00
61801.00
19910.00
40693.00
61923.00
52426.00
60036.00
15420.00
16286.00
17469.00
22165.00
112709.00
26242.00
99166.00
16569.00
18355.00
28922.00
15335.00
34817.00
117129.00
17478.00
16539.00
17900.00
17760.00
17559.00
15595.00
15763.00
17463.00
17395.00
23665.00
17969.00
20450.00
16422.00
16096.00
26824.00
17051.00
17374.00
20219.00
16895.00
18622.00
17359.00
16681.00
18019.00
160647.00
51451.00
24953.00
15621.00
35405.00
15963.00
103646.00
21821.00
68224.00
88761.00
37117.00
17669.00
24136.00
17269.00
16567.00
17206.00
23986.00
82582.00
17762.00
16273.00
16565.00
15643.00
16723.00
15940.00
20246.00
17211.00
15871.00
15788.00
18704.00
83897.00
18109.00
16250.00
16998.00
17245.00
15642.00
16486.00
15712.00
17113.00
17849.00
15986.00
42607.00
15762.00
15759.00
16758.00
17674.00
18321.00
28996.00
29813.00
87575.00
630.00
5281.00
162250.00
6086.00
31371.00
114552.00
15879.00
7487.00
4196.00
863.00
1703.00
1346.00
4193.00
55967.00
17430.00
3537.00
7598.00
10542.00
15048.00
13574.00
19502.00
6630.00
741.00
772.00
1875.00
15517.00
894.00
9987.00
14444.00
14271.00
48137.00
501.00
15815.00
1446.00
10657.00
27705.00
27985.00
55203.00
102286.00
3572.00
4804.00
28232.00
1721.00
1837.00
3524.00
892.00
30809.00
2355.00
733.00
650.00
5633.00
894.00
1743.00
71742.00
3456.00
6482.00
822.00
2542.00
82818.00
819.00
2752.00
886.00
1248.00
8201.00
30992.00
8050.00
1270.00
1359.00
13399.00
34256.00
1779.00
1030.00
1054.00
2161.00
20410.00
65208.00
31788.00
100584.00
3586.00
7501.00
167755.00
7217.00
35375.00
118081.00
14200.00
9455.00
6003.00
14754.00
14237.00
1317.00
4852.00
50440.00
6589.00
30125.00
13173.00
161838.00
15560.00
1555.00
10235.00
8087.00
11118.00
5601.00
14082.00
20132.00
24846.00
15230.00
21902.00
32390.00
9528.00
1507.00
14307.00
2380.00
4598.00
12410.00
35443.00
52481.00
97877.00
13975.00
4357.00
35687.00
1507.00
3893.00
5691.00
5532.00
3247.00
13633.00
4211.00
2696.00
5478.00
2271.00
3974.00
70782.00
4777.00
6757.00
2729.00
3716.00
85214.00
9822.00
7441.00
6756.00
1267.00
8839.00
23176.00
2814.00
6757.00
7828.00
5640.00
3895.00
2146.00
20070.00
5871.00
6756.00
15858.00
107197.00
24428.00
10880.00
100609.00
10407.00
8121.00
160474.00
11035.00
23173.00
113240.00
14524.00
17280.00
12308.00
7580.00
14213.00
15323.00
26650.00
52884.00
15462.00
22353.00
11729.00
161090.00
17280.00
4656.00
11335.00
4863.00
7744.00
12584.00
8574.00
16825.00
17900.00
14949.00
13443.00
33990.00
13585.00
17280.00
11741.00
14225.00
5557.00
11895.00
23556.00
55203.00
100727.00
7163.00
17603.00
23806.00
26712.00
5604.00
9992.00
9582.00
88477.00
12491.00
8307.00
7862.00
10106.00
9658.00
6540.00
70907.00
5788.00
17281.00
5575.00
9541.00
84666.00
12951.00
13515.00
7884.00
9588.00
9403.00
27474.00
4995.00
8643.00
3873.00
15672.00
42108.00
17280.00
17280.00
12995.00
26546.00
18706.00
46799.00
30725.00
100585.00
11924.00
7372.00
170049.00
7593.00
5597.00
1619.00
1901.00
6815.00
7634.00
19609.00
6871.00
3666.00
6054.00
48273.00
8268.00
53164.00
19261.00
159875.00
16248.00
6881.00
10162.00
12794.00
16064.00
1870.00
7803.00
20803.00
24305.00
8372.00
26752.00
3150.00
17194.00
9414.00
14609.00
2676.00
5614.00
59427.00
40256.00
4875.00
97145.00
2280.00
6141.00
40494.00
4381.00
7064.00
6698.00
3465.00
35167.00
15125.00
7872.00
2047.00
5682.00
3056.00
8158.00
74401.00
3953.00
5998.00
7725.00
66788.00
8124.00
10834.00
7787.00
6788.00
4002.00
8419.00
23680.00
1703.00
1782.00
2555.00
16083.00
2852.00
1543.00
13903.00
3482.00
1903.00
21231.00
105900.00
19768.00
103421.00
9032.00
5085.00
3331.00
4709.00
27621.00
113237.00
17019.00
101973.00
2760.00
2162.00
1583.00
473.00
2184.00
12286.00
16674.00
60279.00
15007.00
15064.00
37793.00
6991.00
8291.00
7781.00
6730.00
1614.00
4128.00
22361.00
19343.00
6600.00
1646.00
154302.00
53705.00
24094.00
2551.00
38932.00
657.00
103710.00
3169.00
66354.00
74649.00
38383.00
4705.00
2926.00
1498.00
1114.00
1994.00
418.00
80104.00
16166.00
4416.00
1287.00
1342.00
349.00
2587.00
28396.00
8750.00
20449.00
1868.00
65148.00
15622.00
1601.00
3657.00
1155.00
1237.00
7409.00
1843.00
674.00
1579.00
38232.00
10651.00
9476.00
647.00
15147.00
498.00
1934.00
2962.00
115929.00
26242.00
100584.00
8993.00
6252.00
166520.00
6652.00
1466.00
118081.00
17360.00
98386.00
3753.00
19587.00
729.00
851.00
3568.00
57164.00
1967.00
56783.00
13173.00
158944.00
20219.00
1478.00
5601.00
12584.00
8073.00
15970.00
1962.00
22357.00
23390.00
11065.00
26738.00
100649.00
11667.00
24380.00
17041.00
431.00
1644.00
37393.00
40280.00
52480.00
102369.00
3198.00
4815.00
40526.00
929.00
501.00
5499.00
332.00
29035.00
13046.00
986.00
2978.00
4682.00
512.00
1221.00
73924.00
3132.00
15699.00
699.00
68717.00
5590.00
10691.00
386.00
621.00
2965.00
7618.00
27640.00
4945.00
761.00
2556.00
1467.00
3789.00
1000.00
13529.00
516.00
1149.00
19518.00
110161.00
32618.00
98705.00
2240.00
2252.00
4124.00
6567.00
29385.00
121546.00
16794.00
94100.00
3544.00
2364.00
10934.00
1966.00
2873.00
4890.00
16642.00
11233.00
17925.00
39922.00
40014.00
6083.00
13321.00
23670.00
7803.00
4127.00
1962.00
9693.00
1273.00
6180.00
1752.00
156778.00
44247.00
21290.00
2294.00
38224.00
2518.00
101748.00
2324.00
71136.00
83764.00
35358.00
8037.00
3311.00
1085.00
4112.00
2181.00
498.00
81688.00
8153.00
2125.00
2258.00
2370.00
1330.00
2252.00
6265.00
4601.00
18628.00
2203.00
2273.00
84988.00
1341.00
2655.00
1099.00
1749.00
6274.00
4406.00
9604.00
2767.00
32735.00
14958.00
42682.00
5588.00
10485.00
2118.00
7482.00
3800.00
1347.00
29541.00
3088.00
96899.00
21859.00
19320.00
13541.00
16004.00
27113.00
116070.00
17091.00
99530.00
18956.00
15090.00
20446.00
19239.00
18908.00
24821.00
17946.00
53459.00
19235.00
19618.00
35456.00
16209.00
20131.00
16846.00
20804.00
22358.00
22357.00
19393.00
26967.00
20436.00
19148.00
160267.00
15688.00
20879.00
18656.00
34530.00
18184.00
99366.00
19396.00
68973.00
68233.00
35874.00
19149.00
18351.00
18038.00
22534.00
21858.00
22107.00
84116.00
16146.00
20444.00
19848.00
19210.00
19488.00
20611.00
64739.00
19844.00
18938.00
19680.00
65762.00
21870.00
21080.00
16032.00
16687.00
20213.00
19201.00
31345.00
15497.00
18521.00
40939.00
17057.00
19344.00
19242.00
21317.00
22062.00
17458.00
19745.00
111967.00
36189.00
20927.00
101347.00
11743.00
2935.00
5401.00
4083.00
31053.00
116642.00
16317.00
98145.00
2644.00
974.00
1119.00
530.00
1795.00
15155.00
1735.00
60722.00
16730.00
9845.00
36608.00
6544.00
5330.00
9382.00
4076.00
7073.00
291.00
1272.00
10376.00
7735.00
768.00
153926.00
49048.00
24242.00
12731.00
41369.00
1637.00
102490.00
1088.00
66834.00
68588.00
39728.00
27244.00
5272.00
1490.00
697.00
1647.00
591.00
87848.00
2851.00
4410.00
2528.00
3403.00
608.00
3199.00
64337.00
7194.00
20118.00
1069.00
69190.00
4088.00
1080.00
758.00
745.00
1457.00
27013.00
30943.00
9034.00
27043.00
31533.00
11290.00
2148.00
3058.00
21150.00
1272.00
2078.00
25282.00
109839.00
29779.00
99767.00
10496.00
8742.00
169369.00
7728.00
10049.00
113279.00
16080.00
98460.00
5067.00
6396.00
6137.00
6514.00
8072.00
55384.00
5179.00
59542.00
17929.00
153197.00
42527.00
7982.00
15231.00
14949.00
8372.00
6597.00
7961.00
6181.00
20436.00
23852.00
10049.00
28253.00
14166.00
27816.00
8136.00
42325.00
4594.00
95839.00
7279.00
69583.00
75037.00
37149.00
8060.00
4012.00
10940.00
7876.00
6332.00
7936.00
82550.00
15457.00
8796.00
7756.00
7546.00
7709.00
5712.00
77147.00
9849.00
20543.00
5132.00
70488.00
6404.00
7465.00
9899.00
6202.00
11667.00
10049.00
8328.00
5523.00
4414.00
34396.00
16562.00
8834.00
7279.00
16835.00
13977.00
8148.00
8898.00
114111.00
26240.00
11427.00
100584.00
8404.00
5230.00
170323.00
7160.00
2516.00
104959.00
15755.00
102582.00
8543.00
619.00
485.00
660.00
1972.00
48677.00
2643.00
52124.00
13173.00
157524.00
19884.00
8392.00
9477.00
7568.00
5895.00
7876.00
247.00
1977.00
19123.00
23262.00
10596.00
7044.00
10243.00
2547.00
16354.00
1758.00
706.00
14533.00
854.00
70197.00
93583.00
8258.00
8089.00
2892.00
1253.00
721.00
2490.00
147.00
53157.00
16627.00
8416.00
962.00
8234.00
13975.00
3017.00
79576.00
2139.00
23501.00
251.00
65796.00
8701.00
1459.00
1219.00
229.00
974.00
9071.00
24369.00
3239.00
1197.00
37869.00
10668.00
2883.00
84.00
13231.00
587.00
1104.00
3873.00
106549.00
29677.00
87665.00
3470.00
31288.00
15186.00
34687.00
27897.00
39958.00
1717.00
4846.00
3315.00
3470.00
34794.00
3470.00
33393.00
54198.00
33593.00
28926.00
37474.00
13125.00
18246.00
14270.00
32389.00
33996.00
7401.00
4551.00
3384.00
3471.00
15512.00
3388.00
25077.00
10659.00
47365.00
20801.00
27925.00
5082.00
35527.00
24874.00
36490.00
1718.00
97273.00
5090.00
32402.00
20089.00
40199.00
40163.00
21802.00
1717.00
36640.00
162967.00
3471.00
3337.00
20830.00
32208.00
3470.00
7564.00
5082.00
6896.00
2607.00
28321.00
51833.00
13134.00
162982.00
3471.00
4914.00
7494.00
27656.00
33192.00
27871.00
2560.00
32790.00
39921.00
36422.00
3471.00
3136.00
7744.00
17156.00
21693.00
1632.00
100585.00
12413.00
10340.00
164266.00
25037.00
17961.00
2361.00
7551.00
6918.00
49853.00
2353.00
12376.00
15769.00
4296.00
54443.00
10035.00
13537.00
152258.00
15726.00
12534.00
13185.00
23449.00
12206.00
53704.00
2210.00
3770.00
15048.00
19089.00
14167.00
10236.00
34197.00
11042.00
13354.00
8184.00
5597.00
104473.00
12152.00
14483.00
94756.00
28050.00
9510.00
5324.00
5585.00
4981.00
13635.00
3769.00
88676.00
17442.00
22588.00
31233.00
4966.00
4930.00
13502.00
76945.00
3080.00
31367.00
5416.00
6445.00
82611.00
9758.00
9670.00
11264.00
31190.00
7612.00
29989.00
8030.00
11270.00
14011.00
19155.00
42066.00
5380.00
6144.00
7299.00
9981.00
17108.00
7889.00
1886.00
103003.00
467.00
5589.00
5152.00
5869.00
28356.00
121093.00
16261.00
8503.00
4559.00
689.00
2160.00
909.00
8463.00
12175.00
25017.00
13021.00
18153.00
17448.00
34728.00
8924.00
13066.00
20886.00
7685.00
1669.00
93.00
1525.00
20004.00
750.00
24771.00
22053.00
163060.00
48979.00
1117.00
33297.00
8706.00
101820.00
35594.00
68224.00
96605.00
32164.00
16400.00
35838.00
1238.00
1194.00
3948.00
1610.00
83785.00
3380.00
926.00
600.00
2084.00
168.00
3151.00
49237.00
5877.00
1970.00
25056.00
3611.00
53723.00
15609.00
2713.00
2379.00
1347.00
6018.00
1651.00
7803.00
11145.00
2713.00
14825.00
39787.00
2454.00
2105.00
3758.00
15860.00
18799.00
3534.00
29541.00
87576.00
10889.00
7370.00
166766.00
7608.00
17274.00
113236.00
15949.00
96246.00
5344.00
14939.00
9274.00
2533.00
3454.00
56649.00
3906.00
51793.00
17937.00
154480.00
38304.00
1975.00
6220.00
11742.00
11316.00
21377.00
1005.00
2289.00
18655.00
22062.00
9045.00
2815.00
27925.00
22444.00
19552.00
41981.00
11889.00
101702.00
1840.00
66789.00
3307.00
41408.00
6376.00
3851.00
13141.00
4259.00
5498.00
1782.00
85580.00
14015.00
9088.00
4582.00
9097.00
999.00
6902.00
71199.00
13376.00
23653.00
5613.00
70282.00
6978.00
974.00
1430.00
1805.00
8372.00
7072.00
4542.00
1822.00
1334.00
35540.00
10460.00
2327.00
1820.00
15721.00
3605.00
2157.00
4988.00
113445.00
33539.00
100671.00
519.00
6797.00
3335.00
6542.00
28894.00
120378.00
16276.00
16929.00
4339.00
1254.00
712.00
422.00
7588.00
18684.00
24140.00
61053.00
18758.00
11534.00
14511.00
6738.00
13229.00
24680.00
6615.00
912.00
430.00
1942.00
15518.00
457.00
7058.00
21167.00
159890.00
45021.00
896.00
1133.00
1351.00
97010.00
34709.00
68224.00
102413.00
42700.00
9786.00
34954.00
1579.00
3545.00
3948.00
885.00
84066.00
10562.00
613.00
553.00
1817.00
545.00
2036.00
1446.00
2119.00
1912.00
1360.00
2942.00
53347.00
5148.00
2762.00
1247.00
1329.00
7175.00
30915.00
5982.00
42696.00
1998.00
14205.00
35391.00
4495.00
1256.00
858.00
14975.00
19323.00
1928.00
29541.00
100660.00
5784.00
4865.00
7789.00
751.00
103166.00
14006.00
4404.00
3773.00
12948.00
635.00
1222.00
1391.00
26470.00
3891.00
30330.00
19262.00
146066.00
15955.00
1175.00
8557.00
5556.00
6008.00
9393.00
528.00
1100.00
18162.00
4009.00
9320.00
20062.00
16146.00
8088.00
8706.00
2922.00
651.00
5046.00
33433.00
14476.00
89104.00
3841.00
12397.00
33677.00
1053.00
2007.00
1461.00
533.00
50262.00
11504.00
5061.00
1089.00
3070.00
1146.00
711.00
73543.00
1776.00
2430.00
734.00
1843.00
86129.00
4146.00
863.00
397.00
1392.00
8012.00
7057.00
873.00
319.00
1225.00
6347.00
42986.00
450.00
7478.00
720.00
1476.00
14882.00
112181.00
26260.00
104139.00
12012.00
5712.00
81773.00
61344.00
27806.00
45189.00
12514.00
6989.00
5669.00
81809.00
12721.00
7931.00
5059.00
7183.00
14651.00
42289.00
15366.00
37141.00
39952.00
14685.00
13463.00
22821.00
59436.00
6989.00
37381.00
6990.00
11145.00
97070.00
97088.00
9328.00
160109.00
104472.00
38380.00
9380.00
97010.00
4174.00
21778.00
6988.00
59583.00
33406.00
97412.00
38386.00
24157.00
12756.00
10092.00
6988.00
85891.00
36449.00
81879.00
8329.00
13034.00
7331.00
21634.00
48744.00
4390.00
8406.00
6991.00
13523.00
84204.00
14739.00
14485.00
11230.00
8429.00
24353.00
23102.00
7104.00
19988.00
6990.00
14886.00
61424.00
21689.00
12484.00
4991.00
2643.00
37148.00
17663.00
37036.00
100585.00
10039.00
6903.00
169337.00
5407.00
27769.00
118080.00
16464.00
94450.00
2370.00
2040.00
1805.00
1185.00
6090.00
55984.00
2080.00
55518.00
19261.00
152962.00
23836.00
1792.00
10224.00
12180.00
2887.00
3452.00
1653.00
2324.00
19396.00
24872.00
10922.00
8258.00
36490.00
12152.00
22467.00
14340.00
1809.00
408.00
38185.00
71274.00
96693.00
7372.00
5567.00
2349.00
1270.00
1619.00
4702.00
644.00
71479.00
12032.00
1441.00
2617.00
5601.00
1672.00
1888.00
73997.00
2728.00
19491.00
1852.00
65662.00
53680.00
1291.00
1673.00
653.00
1910.00
9188.00
31267.00
10322.00
916.00
4518.00
4286.00
2650.00
1550.00
22546.00
1093.00
1595.00
18702.00
114720.00
34083.00
101451.00
76288.00
13139.00
13139.00
70219.00
70271.00
39607.00
11505.00
13139.00
76099.00
70523.00
72422.00
72244.00
75640.00
72585.00
78513.00
70390.00
73086.00
74252.00
74292.00
70875.00
77307.00
78919.00
7571.00
73612.00
73025.00
73742.00
71458.00
74095.00
72019.00
72864.00
162014.00
47236.00
71819.00
74060.00
73286.00
77508.00
103507.00
73753.00
97612.00
40950.00
73688.00
75496.00
72684.00
74233.00
73857.00
72416.00
79325.00
13138.00
73904.00
77171.00
76379.00
71648.00
70198.00
76399.00
72020.00
77485.00
74928.00
13139.00
88128.00
75017.00
70674.00
71477.00
72047.00
80165.00
75325.00
9489.00
73488.00
34357.00
77709.00
75238.00
76649.00
77495.00
76704.00
13093.00
77914.00
13138.00
13138.00
87576.00
20548.00
6190.00
166782.00
73005.00
18402.00
113236.00
63745.00
97288.00
79021.00
17991.00
97210.00
83562.00
64055.00
74835.00
64492.00
83965.00
12877.00
159025.00
88762.00
3746.00
4356.00
50336.00
82587.00
14371.00
4288.00
83764.00
68233.00
24988.00
75036.00
13771.00
37536.00
82502.00
96605.00
16506.00
35999.00
97752.00
95102.00
85163.00
97612.00
3932.00
27934.00
68082.00
5777.00
24238.00
32249.00
68032.00
84937.00
17736.00
84769.00
84166.00
4437.00
74795.00
85171.00
77170.00
96806.00
82959.00
63623.00
84367.00
5799.00
18026.00
3026.00
70464.00
3983.00
25318.00
7648.00
82613.00
27733.00
97008.00
6863.00
4338.00
64193.00
92780.00
3356.00
93961.00
5134.00
111290.00
33245.00
97965.00
7764.00
5424.00
7234.00
7393.00
30906.00
44378.00
9644.00
5591.00
2756.00
950.00
3498.00
5591.00
5922.00
10175.00
15423.00
12301.00
7441.00
44468.00
15112.00
9495.00
12903.00
22822.00
7507.00
2820.00
1938.00
4864.00
15518.00
5591.00
8349.00
12469.00
161277.00
49144.00
5591.00
19200.00
42701.00
4291.00
11204.00
25993.00
5591.00
97456.00
8661.00
26241.00
3498.00
1198.00
3498.00
5591.00
49956.00
5091.00
5591.00
3498.00
7487.00
3746.00
1726.00
6476.00
10531.00
9444.00
3498.00
4630.00
34228.00
1374.00
3523.00
2669.00
3616.00
7687.00
25751.00
8361.00
3498.00
5591.00
14402.00
41381.00
7706.00
5591.00
1193.00
6283.00
18489.00
2384.00
4860.00
101639.00
2764.00
7010.00
4817.00
6351.00
27639.00
112368.00
15800.00
17321.00
6890.00
8495.00
7634.00
4891.00
12873.00
19083.00
12687.00
61465.00
15078.00
21922.00
15072.00
11396.00
12306.00
24304.00
7091.00
4087.00
5125.00
5262.00
13212.00
27245.00
8060.00
14277.00
162436.00
44916.00
3262.00
5182.00
37084.00
12376.00
97409.00
19193.00
68212.00
27934.00
34957.00
19443.00
3404.00
4779.00
5169.00
4285.00
81052.00
10976.00
5610.00
6588.00
5159.00
4541.00
3291.00
4707.00
4967.00
5227.00
3475.00
5868.00
34403.00
7750.00
7349.00
4578.00
5518.00
8513.00
20460.00
9360.00
4869.00
2951.00
17443.00
35223.00
4003.00
5186.00
4529.00
8982.00
14232.00
4243.00
29815.00
100585.00
11859.00
6730.00
165305.00
6577.00
27970.00
118081.00
16725.00
100628.00
1933.00
1784.00
3282.00
2241.00
2957.00
48605.00
2836.00
57268.00
19279.00
159450.00
24111.00
1960.00
5904.00
12381.00
7871.00
2926.00
2879.00
2970.00
18350.00
20424.00
9593.00
6304.00
32241.00
11458.00
22668.00
18305.00
2811.00
2356.00
38385.00
16279.00
68223.00
97043.00
5397.00
4281.00
1907.00
3355.00
3268.00
5478.00
71681.00
13127.00
2637.00
2303.00
7841.00
2366.00
1063.00
77580.00
2929.00
21493.00
2560.00
64548.00
53878.00
2951.00
2025.00
2781.00
2188.00
7834.00
23456.00
2738.00
1553.00
3915.00
4855.00
5599.00
1842.00
20535.00
2592.00
5514.00
21297.00
106881.00
33693.00
98837.00
1618.00
7404.00
5225.00
7051.00
34616.00
118423.00
15986.00
4464.00
3714.00
1490.00
1182.00
1136.00
8904.00
15769.00
25453.00
18200.00
7441.00
44669.00
14383.00
8184.00
14920.00
16908.00
6791.00
3131.00
1383.00
1635.00
15517.00
1425.00
10940.00
22476.00
155908.00
52939.00
1089.00
13143.00
1146.00
2604.00
24140.00
36019.00
55203.00
100780.00
34407.00
3404.00
36259.00
1111.00
2405.00
1196.00
75512.00
2150.00
980.00
823.00
7480.00
1092.00
1529.00
22040.00
1516.00
2425.00
877.00
1615.00
49674.00
6427.00
3077.00
1580.00
1662.00
7582.00
29117.00
6529.00
2025.00
1490.00
10089.00
34427.00
5423.00
2354.00
1559.00
16294.00
17622.00
115831.00
25781.00
100585.00
6987.00
6844.00
164050.00
5228.00
3576.00
118080.00
14033.00
5397.00
3597.00
21663.00
953.00
765.00
1262.00
56477.00
2303.00
18678.00
13174.00
158794.00
15390.00
837.00
2935.00
13197.00
7289.00
18024.00
2117.00
1199.00
22534.00
19015.00
11926.00
28811.00
40169.00
11424.00
2841.00
16302.00
847.00
2006.00
12756.00
42352.00
52480.00
98712.00
1475.00
4752.00
42594.00
2297.00
3052.00
425.00
41971.00
10774.00
1035.00
1537.00
6532.00
1857.00
2240.00
69970.00
4374.00
5047.00
2267.00
63478.00
10464.00
12789.00
613.00
912.00
5030.00
7532.00
21839.00
618.00
857.00
1498.00
2248.00
2232.00
606.00
12839.00
459.00
1500.00
18843.00
110244.00
31070.00
87576.00
7999.00
5493.00
169458.00
7869.00
16159.00
113236.00
15939.00
98135.00
5102.00
21418.00
5688.00
2080.00
1682.00
54919.00
11960.00
52695.00
15467.00
157963.00
40164.00
3524.00
6929.00
9992.00
6699.00
17792.00
5498.00
1708.00
21858.00
25230.00
14294.00
2346.00
21797.00
31178.00
22655.00
5499.00
36564.00
3906.00
100583.00
4701.00
71359.00
32613.00
33352.00
5687.00
3268.00
3608.00
2608.00
4387.00
80824.00
13271.00
3722.00
3926.00
6017.00
2159.00
2281.00
78896.00
3136.00
16947.00
2922.00
65858.00
6778.00
2636.00
1847.00
4606.00
5651.00
7420.00
2470.00
3324.00
3320.00
38600.00
6402.00
11808.00
4953.00
15513.00
2471.00
4415.00
2971.00
106620.00
32816.00
101447.00
12254.00
2051.00
4148.00
4209.00
28701.00
120115.00
15837.00
95262.00
2802.00
754.00
10918.00
662.00
6278.00
24620.00
1492.00
60920.00
18084.00
15592.00
43877.00
5035.00
5531.00
9583.00
3465.00
1379.00
332.00
498.00
10318.00
22870.00
7936.00
419.00
158260.00
12298.00
25475.00
12932.00
38906.00
443.00
98877.00
1672.00
69788.00
68791.00
41294.00
8714.00
5478.00
1851.00
413.00
4387.00
85358.00
12720.00
3930.00
3936.00
2649.00
1082.00
5627.00
64537.00
4045.00
24188.00
600.00
68554.00
4288.00
1281.00
2176.00
133.00
1213.00
7627.00
31145.00
9237.00
2749.00
35815.00
11491.00
7293.00
2620.00
16851.00
524.00
7452.00
5090.00
113438.00
29780.00
102091.00
2880.00
59265.00
41407.00
5028.00
30795.00
117140.00
45576.00
48533.00
60328.00
71879.00
59537.00
6162.00
17201.00
27296.00
67742.00
42897.00
7440.00
52326.00
14023.00
9958.00
14703.00
68144.00
7267.00
1663.00
1837.00
51511.00
68214.00
37821.00
55564.00
17025.00
157233.00
88677.00
45004.00
71588.00
39235.00
50261.00
37472.00
71481.00
68223.00
98088.00
49957.00
50650.00
71682.00
2872.00
10717.00
11817.00
57618.00
48533.00
5257.00
38844.00
3809.00
4683.00
6480.00
8307.00
84972.00
42380.00
71634.00
51576.00
83133.00
1595.00
3474.00
5717.00
6322.00
58311.00
22468.00
8766.00
37644.00
71685.00
16254.00
39428.00
37990.00
55164.00
42107.00
56716.00
21002.00
9990.00
49990.00
102517.00
4497.00
3489.00
4886.00
6373.00
26258.00
45559.00
9907.00
101398.00
8382.00
3489.00
11446.00
18600.00
3489.00
18628.00
12933.00
60324.00
18780.00
21003.00
37685.00
11835.00
6374.00
7555.00
5528.00
8091.00
6373.00
8153.00
16122.00
26284.00
6961.00
10208.00
152934.00
10256.00
23629.00
6373.00
37307.00
3489.00
103088.00
6373.00
19938.00
46994.00
38016.00
10966.00
6373.00
2150.00
10129.00
6373.00
12721.00
84503.00
4439.00
3491.00
6373.00
10351.00
7739.00
26935.00
4574.00
17130.00
3488.00
62537.00
12898.00
3489.00
17117.00
246.00
7510.00
7686.00
9817.00
6104.00
10339.00
33556.00
14744.00
6373.00
3489.00
17360.00
3489.00
7988.00
6373.00
112574.00
6373.00
104557.00
781.00
2473.00
2072.00
4317.00
27674.00
115299.00
16611.00
93793.00
3558.00
967.00
7086.00
758.00
2846.00
19586.00
12829.00
60903.00
18548.00
59966.00
36760.00
9044.00
13382.00
21414.00
7870.00
888.00
910.00
2353.00
9692.00
774.00
8796.00
8415.00
154672.00
49602.00
22839.00
9090.00
33685.00
5062.00
96196.00
1422.00
71371.00
84769.00
39617.00
6831.00
2113.00
2852.00
785.00
1549.00
825.00
80282.00
10116.00
2272.00
1790.00
987.00
1491.00
41289.00
2891.00
17405.00
999.00
63346.00
3282.00
723.00
2850.00
2146.00
1379.00
7876.00
1940.00
8293.00
814.00
34580.00
10998.00
36178.00
790.00
22624.00
947.00
3783.00
3179.00
2836.00
29545.00
103084.00
454.00
2876.00
2705.00
4764.00
29447.00
115761.00
16044.00
94430.00
4722.00
2359.00
10464.00
540.00
5736.00
8960.00
16363.00
52199.00
17567.00
153361.00
35177.00
12145.00
9693.00
26445.00
8321.00
622.00
658.00
2122.00
9693.00
868.00
7757.00
780.00
161040.00
47274.00
22352.00
4582.00
37396.00
1094.00
98386.00
9500.00
67252.00
84166.00
33185.00
7569.00
2154.00
1161.00
954.00
2959.00
1341.00
85509.00
8062.00
782.00
8691.00
593.00
2106.00
1486.00
3604.00
15897.00
807.00
16222.00
67986.00
817.00
3818.00
714.00
1184.00
6649.00
1323.00
9135.00
2316.00
38476.00
15598.00
37182.00
3120.00
10889.00
551.00
7025.00
3792.00
1826.00
29543.00
87668.00
5806.00
5104.00
170076.00
7514.00
25297.00
113236.00
15772.00
95122.00
2474.00
24625.00
8892.00
1337.00
3424.00
56587.00
3040.00
57197.00
18431.00
159981.00
42625.00
2758.00
6421.00
10106.00
6789.00
21090.00
1402.00
2370.00
19210.00
25328.00
10795.00
1460.00
20829.00
22239.00
24460.00
17633.00
35712.00
2500.00
98474.00
2020.00
69033.00
4454.00
3722.00
5942.00
2907.00
1541.00
1629.00
5409.00
1449.00
85405.00
13086.00
4868.00
2817.00
2465.00
3531.00
76656.00
3426.00
19110.00
5207.00
65507.00
6515.00
1559.00
3358.00
3226.00
8079.00
7007.00
7192.00
1271.00
2018.00
37144.00
17473.00
29466.00
1973.00
20963.00
3248.00
1564.00
4029.00
114625.00
35526.00
10161.00
87576.00
7190.00
5332.00
168894.00
7624.00
2698.00
113236.00
15748.00
101465.00
4065.00
23239.00
7507.00
517.00
2628.00
48159.00
2101.00
52197.00
12877.00
157583.00
39676.00
1935.00
3844.00
15602.00
3953.00
19602.00
470.00
1330.00
19488.00
23927.00
9045.00
13967.00
32208.00
16501.00
21252.00
17762.00
822.00
1152.00
97036.00
1672.00
69126.00
98108.00
3747.00
4607.00
3618.00
3714.00
542.00
2263.00
647.00
31630.00
9530.00
4698.00
1966.00
5921.00
2209.00
69764.00
2248.00
24123.00
3842.00
61576.00
784.00
609.00
389.00
345.00
6606.00
5936.00
4696.00
4943.00
3627.00
36424.00
2443.00
3794.00
6625.00
15812.00
492.00
2108.00
3616.00
114081.00
31790.00
99320.00
3633.00
6883.00
4191.00
4723.00
32360.00
116013.00
15972.00
100789.00
3807.00
1045.00
5502.00
1511.00
3609.00
13238.00
16112.00
53526.00
18382.00
11886.00
36362.00
11091.00
3974.00
18143.00
8160.00
1178.00
3282.00
2253.00
9692.00
3199.00
6479.00
2206.00
157078.00
48483.00
26962.00
6905.00
40615.00
1332.00
98128.00
1887.00
67730.00
85171.00
36418.00
7505.00
3886.00
3935.00
1345.00
1808.00
2417.00
80150.00
7739.00
1028.00
2108.00
1893.00
1398.00
41691.00
5407.00
18972.00
3240.00
66929.00
1352.00
2445.00
1543.00
2335.00
2290.00
8648.00
11189.00
4848.00
1074.00
34742.00
8931.00
40105.00
2676.00
5703.00
1509.00
4267.00
5183.00
8306.00
29814.00
4763.00
102292.00
12032.00
7057.00
16538.00
5445.00
4577.00
113235.00
16150.00
97618.00
4136.00
28193.00
65278.00
841.00
1648.00
29241.00
6399.00
59816.00
15895.00
18756.00
34463.00
11876.00
13954.00
13743.00
5802.00
18059.00
1114.00
6265.00
64739.00
64337.00
7636.00
2047.00
161375.00
24805.00
24258.00
7346.00
39106.00
44707.00
99574.00
39555.00
66499.00
5868.00
40079.00
4706.00
5611.00
22040.00
37124.00
2750.00
64538.00
83005.00
26935.00
41290.00
1918.00
71733.00
1360.00
1746.00
49440.00
24652.00
48627.00
65784.00
71832.00
4522.00
4078.00
4068.00
2400.00
44521.00
1273.00
37145.00
1864.00
65077.00
12422.00
49284.00
5488.00
20193.00
79431.00
7159.00
21966.00
110940.00
26240.00
103954.00
1272.00
5570.00
170368.00
6028.00
28508.00
116475.00
17538.00
8704.00
3540.00
623.00
2508.00
1501.00
4361.00
23175.00
13712.00
47585.00
18957.00
61977.00
37170.00
13138.00
12104.00
21135.00
7605.00
8750.00
3133.00
993.00
2779.00
7192.00
9849.00
9701.00
156652.00
53317.00
24506.00
13379.00
33216.00
4985.00
104008.00
22885.00
68225.00
96806.00
33082.00
10671.00
23141.00
3116.00
4373.00
3957.00
1835.00
80247.00
1001.00
1239.00
1145.00
2124.00
1907.00
3352.00
49441.00
3920.00
1271.00
2968.00
49177.00
2324.00
3355.00
1745.00
2288.00
6293.00
1856.00
2430.00
2319.00
758.00
15882.00
38245.00
1972.00
2176.00
4172.00
3231.00
15581.00
3734.00
29541.00
97572.00
1145.00
7894.00
37332.00
6511.00
26779.00
119787.00
15988.00
11568.00
3818.00
9360.00
12042.00
2070.00
3979.00
19286.00
17752.00
7662.00
17600.00
12019.00
35229.00
12825.00
11863.00
23157.00
7146.00
1922.00
1911.00
3142.00
13207.00
1213.00
6998.00
3360.00
155873.00
47084.00
25065.00
11187.00
38940.00
5593.00
99716.00
2363.00
67541.00
82951.00
41172.00
9145.00
3060.00
2154.00
4989.00
1928.00
2112.00
87598.00
2298.00
1338.00
1934.00
1738.00
1861.00
1944.00
6910.00
5175.00
2096.00
9110.00
86338.00
1308.00
1643.00
1956.00
3982.00
5761.00
1825.00
9389.00
3893.00
38755.00
13926.00
37042.00
5976.00
9564.00
2196.00
9243.00
2341.00
3951.00
29631.00
87668.00
2690.00
5388.00
166182.00
7549.00
15457.00
113236.00
16179.00
97924.00
2114.00
19414.00
3681.00
809.00
3373.00
47240.00
11559.00
55015.00
15464.00
157173.00
36758.00
954.00
8511.00
8389.00
7733.00
15866.00
487.00
2204.00
19680.00
22170.00
8863.00
398.00
4494.00
9003.00
19260.00
11121.00
37890.00
3498.00
103902.00
3338.00
67551.00
103356.00
33103.00
5009.00
2560.00
1877.00
3393.00
5799.00
434.00
82545.00
16649.00
3370.00
2613.00
3623.00
745.00
1030.00
70067.00
2191.00
24412.00
66924.00
2072.00
901.00
746.00
197.00
2871.00
7881.00
13006.00
362.00
618.00
33340.00
16258.00
4314.00
557.00
17453.00
772.00
1941.00
3036.00
110412.00
25780.00
98627.00
2386.00
6016.00
6198.00
4815.00
29146.00
47203.00
6316.00
97298.00
5894.00
3681.00
24209.00
13387.00
26320.00
57078.00
11497.00
55458.00
15126.00
9064.00
37041.00
10152.00
11725.00
18629.00
8522.00
3116.00
2054.00
2258.00
15445.00
3530.00
7957.00
6015.00
162661.00
47277.00
23980.00
4785.00
34811.00
3916.00
97185.00
9698.00
17709.00
84366.00
35362.00
5871.00
3992.00
1578.00
1934.00
3177.00
3658.00
78928.00
11260.00
9651.00
16208.00
1983.00
1892.00
6016.00
28585.00
983.00
18281.00
1009.00
87605.00
6015.00
2606.00
1315.00
3892.00
7204.00
5626.00
7614.00
5670.00
38741.00
15586.00
34049.00
1975.00
2998.00
2361.00
2369.00
70476.00
3320.00
3535.00
100585.00
7831.00
7536.00
164448.00
7667.00
35174.00
118080.00
14199.00
9315.00
5991.00
11065.00
646.00
53669.00
3775.00
52557.00
88355.00
29928.00
19262.00
161787.00
15810.00
10252.00
8744.00
9074.00
8343.00
7538.00
5589.00
860.00
21869.00
24851.00
8541.00
18212.00
38295.00
11629.00
3043.00
19138.00
6872.00
3504.00
12958.00
53680.00
52479.00
101339.00
3440.00
5809.00
53881.00
41556.00
843.00
5111.00
4290.00
42172.00
18032.00
3282.00
838.00
6517.00
796.00
1896.00
79363.00
4576.00
5238.00
1124.00
60994.00
8902.00
1957.00
1107.00
41667.00
7894.00
29365.00
753.00
1076.00
1846.00
5944.00
6983.00
1954.00
18370.00
10265.00
6940.00
14938.00
111016.00
33597.00
100584.00
8377.00
5907.00
163780.00
6987.00
26267.00
118081.00
16017.00
95990.00
2901.00
8849.00
1692.00
1139.00
5686.00
54227.00
2854.00
54116.00
13174.00
159203.00
16917.00
968.00
9821.00
12952.00
6097.00
7798.00
289.00
1341.00
21080.00
21497.00
11249.00
16044.00
13135.00
9758.00
15610.00
16580.00
1959.00
1075.00
14740.00
1646.00
67713.00
93306.00
10675.00
7701.00
2951.00
939.00
1762.00
2635.00
1281.00
8156.00
17086.00
1798.00
2926.00
3812.00
654.00
1321.00
76801.00
2324.00
18876.00
832.00
70243.00
8902.00
622.00
2387.00
1536.00
9028.00
26384.00
3440.00
1808.00
33914.00
2507.00
3179.00
810.00
17033.00
788.00
1304.00
4075.00
109393.00
30028.00
10893.00
87576.00
350.00
5448.00
166971.00
6363.00
29659.00
118781.00
16182.00
37964.00
2978.00
1029.00
580.00
1658.00
5877.00
52077.00
22439.00
24933.00
11361.00
161058.00
15015.00
2494.00
12579.00
21276.00
7692.00
448.00
704.00
2017.00
15518.00
819.00
7583.00
19463.00
162982.00
49321.00
1952.00
11102.00
1477.00
4333.00
14493.00
33006.00
55203.00
93661.00
3371.00
7276.00
33249.00
1961.00
984.00
2210.00
434.00
3806.00
17110.00
568.00
614.00
8412.00
295.00
1543.00
71534.00
3255.00
1410.00
902.00
4394.00
40446.00
3441.00
497.00
1704.00
8947.00
29778.00
9424.00
1117.00
2170.00
17477.00
36281.00
1880.00
3032.00
1229.00
849.00
15033.00
21868.00
32647.00
87668.00
964.00
8399.00
4111.00
7373.00
27417.00
117787.00
15990.00
1382.00
2622.00
710.00
312.00
469.00
9972.00
10077.00
26398.00
5178.00
7597.00
14699.00
14890.00
13069.00
13913.00
25162.00
8099.00
855.00
1568.00
1669.00
15517.00
1028.00
6200.00
23417.00
162045.00
46874.00
3670.00
12533.00
1246.00
3540.00
18473.00
36959.00
55203.00
100121.00
11239.00
4637.00
37202.00
959.00
2865.00
4607.00
351.00
5719.00
4056.00
765.00
956.00
8044.00
1071.00
2334.00
4072.00
1485.00
3123.00
1798.00
9580.00
85413.00
7506.00
4122.00
2249.00
7725.00
25460.00
6939.00
431.00
41217.00
15666.00
40690.00
1791.00
2981.00
710.00
1306.00
20040.00
2961.00
33888.00
104567.00
2329.00
5758.00
161285.00
7231.00
25122.00
113235.00
16012.00
100252.00
1906.00
16707.00
1957.00
942.00
1438.00
47845.00
2413.00
56300.00
14744.00
153479.00
35608.00
1523.00
4150.00
9577.00
6861.00
13086.00
2019.00
1746.00
20213.00
23929.00
9150.00
1465.00
4914.00
31204.00
24656.00
2392.00
36297.00
1604.00
100616.00
2043.00
69519.00
103155.00
35002.00
7224.00
4762.00
3606.00
1168.00
1726.00
1213.00
83661.00
12527.00
1379.00
1185.00
3421.00
2489.00
2290.00
71789.00
1846.00
19638.00
1300.00
69012.00
41664.00
1277.00
878.00
2304.00
7891.00
11791.00
991.00
1529.00
33670.00
16059.00
3781.00
2030.00
22092.00
1003.00
2560.00
2835.00
107819.00
26241.00
87667.00
8089.00
6970.00
167060.00
7981.00
12460.00
113236.00
16139.00
100311.00
8579.00
18092.00
7793.00
7832.00
8532.00
49092.00
7787.00
57960.00
12876.00
155462.00
42552.00
8201.00
8838.00
10833.00
8415.00
14460.00
7618.00
7752.00
19200.00
23231.00
10724.00
9071.00
32387.00
24833.00
20430.00
12185.00
7175.00
8013.00
98973.00
9187.00
67620.00
101439.00
7688.00
8344.00
7835.00
7581.00
7532.00
8772.00
6536.00
58312.00
13892.00
7284.00
7376.00
8981.00
7652.00
7644.00
72616.00
7830.00
17875.00
8482.00
62009.00
7891.00
9028.00
8947.00
7724.00
8153.00
7189.00
7991.00
7613.00
34473.00
7523.00
7947.00
9105.00
18359.00
8861.00
8768.00
8637.00
112657.00
35746.00
87576.00
3158.00
5396.00
166759.00
7741.00
1849.00
104959.00
15739.00
96491.00
3335.00
10020.00
1386.00
4205.00
1848.00
51359.00
2706.00
58920.00
12877.00
157779.00
43634.00
1849.00
2968.00
14025.00
3048.00
5068.00
1849.00
4406.00
31345.00
20143.00
8053.00
1848.00
18046.00
5578.00
22100.00
18625.00
1848.00
8036.00
95378.00
3521.00
67985.00
96639.00
4045.00
9618.00
3126.00
1849.00
1849.00
2469.00
31144.00
5481.00
14638.00
1938.00
2296.00
7583.00
1156.00
11188.00
71651.00
1639.00
17391.00
13006.00
67044.00
5053.00
1848.00
3196.00
1848.00
2413.00
7190.00
7682.00
1849.00
37258.00
3504.00
2909.00
3819.00
20834.00
1848.00
1849.00
1849.00
108182.00
33644.00
100584.00
8833.00
7925.00
164311.00
7727.00
740.00
685.00
15060.00
4538.00
2904.00
5144.00
3120.00
788.00
2000.00
51061.00
4972.00
6761.00
13174.00
157494.00
16994.00
744.00
9162.00
26450.00
8360.00
11661.00
513.00
2237.00
15496.00
21555.00
8395.00
22374.00
33192.00
22515.00
844.00
17882.00
1925.00
2563.00
4764.00
35914.00
3393.00
97181.00
3046.00
8989.00
36158.00
1043.00
502.00
3325.00
9236.00
8765.00
13304.00
6194.00
940.00
5843.00
4943.00
1207.00
72858.00
1141.00
9389.00
876.00
26119.00
82472.00
6460.00
850.00
746.00
2363.00
7991.00
23551.00
770.00
1284.00
15143.00
34252.00
296.00
20111.00
3156.00
3137.00
13576.00
110392.00
15360.00
103259.00
1301.00
5567.00
3355.00
7153.00
31593.00
113756.00
16826.00
17130.00
3979.00
879.00
889.00
625.00
3047.00
13208.00
15373.00
61255.00
16122.00
32619.00
14812.00
14623.00
12847.00
26535.00
7919.00
1846.00
761.00
894.00
1087.00
27049.00
6352.00
10986.00
159271.00
50319.00
2723.00
1731.00
32931.00
1375.00
19988.00
24362.00
68223.00
27733.00
33553.00
4870.00
24609.00
1946.00
995.00
3947.00
316.00
83391.00
10765.00
813.00
1825.00
3365.00
584.00
1060.00
1865.00
2320.00
2194.00
590.00
5670.00
49910.00
2205.00
1375.00
630.00
1529.00
7614.00
30527.00
4882.00
955.00
13710.00
40267.00
3337.00
1274.00
1249.00
4851.00
16163.00
4047.00
29809.00
3072.00
100801.00
1476.00
3018.00
2730.00
6353.00
29714.00
45878.00
10592.00
4062.00
4228.00
1216.00
924.00
1507.00
3793.00
23377.00
13041.00
47787.00
18353.00
7107.00
41396.00
11732.00
13238.00
23319.00
8109.00
8951.00
2556.00
11307.00
9693.00
918.00
6895.00
1075.00
157133.00
48255.00
24389.00
13581.00
36043.00
1226.00
103780.00
19310.00
5304.00
97008.00
32731.00
3066.00
19559.00
1548.00
2323.00
3130.00
13491.00
79692.00
890.00
1488.00
798.00
1381.00
988.00
2015.00
65077.00
1704.00
8359.00
923.00
24010.00
49507.00
2263.00
2697.00
41217.00
2514.00
6185.00
2250.00
9453.00
1364.00
15850.00
38335.00
1474.00
9222.00
1186.00
2606.00
14864.00
3176.00
724.00
100584.00
4922.00
7502.00
166695.00
7382.00
6094.00
103165.00
13736.00
11682.00
8908.00
19854.00
8856.00
2256.00
7536.00
52230.00
9314.00
17978.00
13173.00
161835.00
15572.00
5209.00
9740.00
10017.00
16083.00
16216.00
1254.00
2649.00
17058.00
23992.00
10759.00
26995.00
32789.00
46686.00
5245.00
18499.00
2267.00
7182.00
61224.00
40541.00
52481.00
97144.00
10740.00
9066.00
40780.00
2267.00
2182.00
3620.00
11491.00
55079.00
11898.00
9897.00
2577.00
17473.00
1309.00
8582.00
79015.00
5185.00
5851.00
9780.00
4810.00
85831.00
10972.00
2725.00
4867.00
16057.00
7524.00
26443.00
3137.00
4182.00
4426.00
8456.00
5377.00
19004.00
6364.00
6363.00
14799.00
106881.00
26158.00
10614.00
100584.00
7242.00
5436.00
169632.00
7542.00
7485.00
103165.00
13589.00
7394.00
4190.00
7717.00
2002.00
2890.00
1240.00
54991.00
5786.00
18179.00
13173.00
158813.00
15615.00
2128.00
15113.00
17481.00
7412.00
6487.00
1336.00
13161.00
19343.00
23455.00
9761.00
14857.00
32981.00
46891.00
4231.00
10139.00
4151.00
4426.00
61425.00
28405.00
52471.00
102691.00
5029.00
5195.00
28654.00
5869.00
2179.00
2976.00
2193.00
52463.00
13294.00
1076.00
1539.00
29466.00
1328.00
4362.00
70090.00
5387.00
6051.00
2479.00
2253.00
49291.00
3179.00
1626.00
6502.00
1861.00
7947.00
22286.00
2398.00
29431.00
7359.00
16652.00
5988.00
16100.00
1055.00
6477.00
17703.00
107877.00
34974.00
78720.00
1267.00
7091.00
167311.00
7056.00
27309.00
459.00
15264.00
5124.00
3714.00
19673.00
279.00
712.00
13344.00
54609.00
29805.00
8708.00
11361.00
153033.00
15729.00
1616.00
11204.00
24129.00
7105.00
16147.00
1000.00
2291.00
19241.00
1246.00
12652.00
26810.00
36423.00
47695.00
584.00
19604.00
1173.00
6938.00
21690.00
40351.00
55203.00
97881.00
7706.00
3918.00
40594.00
2269.00
1935.00
4954.00
1062.00
40657.00
15311.00
1243.00
652.00
4149.00
6625.00
1190.00
76996.00
1973.00
25411.00
630.00
2022.00
88198.00
10894.00
1667.00
255.00
3139.00
9105.00
25687.00
5680.00
707.00
4682.00
15302.00
42458.00
2979.00
1744.00
1976.00
17093.00
2744.00
35426.00
4446.00
104521.00
7186.00
7206.00
6404.00
4612.00
27138.00
115705.00
16325.00
94409.00
3757.00
3698.00
13371.00
785.00
3955.00
13643.00
19229.00
58668.00
18209.00
22425.00
36943.00
14770.00
10049.00
24412.00
4857.00
757.00
2383.00
2505.00
10364.00
6941.00
11563.00
5417.00
154626.00
44098.00
26011.00
14276.00
42516.00
1322.00
95119.00
5505.00
67621.00
92780.00
41563.00
10593.00
2535.00
2026.00
22631.00
3292.00
585.00
84732.00
3328.00
22625.00
4029.00
1695.00
3300.00
8231.00
3946.00
6635.00
16458.00
3019.00
65937.00
1974.00
3855.00
3032.00
2981.00
4571.00
7993.00
3434.00
3152.00
5383.00
34247.00
9334.00
9094.00
2932.00
2192.00
10093.00
22602.00
7204.00
29810.00
100585.00
9095.00
5684.00
162753.00
6630.00
2079.00
118081.00
14160.00
6504.00
3705.00
966.00
788.00
678.00
1082.00
52626.00
2163.00
55988.00
13174.00
159776.00
15575.00
1054.00
6555.00
12994.00
8462.00
7739.00
367.00
1544.00
22062.00
21061.00
9982.00
13063.00
5481.00
11103.00
3758.00
15858.00
858.00
771.00
59631.00
15832.00
52480.00
102928.00
1274.00
4603.00
3520.00
952.00
415.00
3611.00
524.00
42107.00
16848.00
2822.00
2184.00
8450.00
356.00
1785.00
69485.00
4171.00
1723.00
1560.00
70188.00
10264.00
1629.00
700.00
799.00
1630.00
8861.00
25600.00
3156.00
1248.00
1944.00
7051.00
2999.00
1744.00
17496.00
1092.00
14922.00
115892.00
35782.00
101079.00
5096.00
7239.00
2363.00
6633.00
26523.00
42998.00
10429.00
2196.00
2660.00
699.00
826.00
732.00
3490.00
9976.00
9174.00
15074.00
7440.00
17469.00
15505.00
13474.00
9665.00
17342.00
5613.00
1660.00
1443.00
955.00
15518.00
1743.00
8149.00
7928.00
152905.00
50866.00
2008.00
19840.00
772.00
1623.00
14229.00
19715.00
801.00
98048.00
3251.00
8984.00
19954.00
1340.00
2784.00
4411.00
1243.00
63236.00
4890.00
2627.00
1887.00
4641.00
2108.00
1476.00
7156.00
1170.00
9244.00
1673.00
11530.00
84102.00
2329.00
2039.00
2022.00
1551.00
8768.00
30216.00
9478.00
3219.00
2904.00
16095.00
33355.00
4860.00
1832.00
1092.00
20483.00
2839.00
700.00
100586.00
7144.00
6878.00
7272.00
26470.00
118081.00
16076.00
96146.00
3639.00
8662.00
5184.00
832.00
1906.00
51647.00
2800.00
56199.00
13173.00
153022.00
17351.00
1451.00
5184.00
13153.00
4425.00
5039.00
1099.00
3810.00
19744.00
19176.00
12355.00
15800.00
4997.00
11941.00
22159.00
16372.00
1056.00
6263.00
37161.00
2000.00
68011.00
95929.00
7176.00
5308.00
3153.00
2412.00
3059.00
2336.00
5090.00
21002.00
16019.00
1610.00
1936.00
4675.00
2655.00
5183.00
72510.00
3240.00
24801.00
3036.00
60553.00
53479.00
4074.00
2124.00
2933.00
1896.00
8636.00
30675.00
10123.00
22009.00
7538.00
3870.00
3508.00
5184.00
20803.00
4070.00
5768.00
111052.00
32983.00
101020.00
3641.00
6762.00
2323.00
4363.00
31820.00
41103.00
14507.00
103615.00
49515.00
2237.00
2027.00
2570.00
2448.00
11089.00
3641.00
56848.00
13927.00
16399.00
35287.00
10051.00
7679.00
46799.00
7967.00
2122.00
2591.00
1279.00
65305.00
25376.00
17235.00
2200.00
144960.00
48423.00
23439.00
3943.00
41907.00
3643.00
97852.00
3642.00
13317.00
4038.00
35689.00
6141.00
3641.00
115831.00
4892.00
2760.00
17022.00
88175.00
2105.00
2835.00
3003.00
4429.00
9844.00
8306.00
57759.00
2321.00
17545.00
1130.00
61757.00
14299.00
10459.00
21869.00
2174.00
2772.00
8549.00
7340.00
1390.00
4047.00
34310.00
8944.00
65230.00
1963.00
21834.00
2601.00
3553.00
9976.00
1177.00
87668.00
31596.00
5294.00
170129.00
34595.00
30170.00
1471.00
520.00
95041.00
34665.00
32494.00
34693.00
35890.00
32552.00
56444.00
31589.00
60745.00
32658.00
152672.00
40130.00
31787.00
24428.00
30728.00
7927.00
32810.00
32618.00
35985.00
32267.00
31797.00
34277.00
29649.00
21602.00
30972.00
34064.00
33538.00
39824.00
32934.00
100906.00
34083.00
14602.00
63825.00
35462.00
33703.00
33694.00
32382.00
31071.00
32817.00
31921.00
82409.00
16176.00
30672.00
30074.00
35526.00
31788.00
31150.00
73466.00
34227.00
35486.00
34533.00
67902.00
33598.00
30029.00
32648.00
33888.00
34411.00
35754.00
33644.00
749.00
33118.00
38173.00
26158.00
34972.00
35425.00
31548.00
35781.00
2981.00
32980.00
109408.00
7026.00
9849.00
4536.00
19588.00
11739.00
12687.00
1966.00
6084.00
6207.00
9131.00
3440.00


==> data/plab-rtt-mean-ALL.dat <==
206.35
185.78
68.99
122.93
228.04
59.75
96.19
69.95
85.11
230.77
122.84
223.98
178.99
190.12
150.96
186.90
267.66
193.84
319.49
271.75
193.36
218.06
154.47
23.12
190.21
197.50
87.82
209.59
190.27
243.03
65.92
60.38
91.01
188.06
188.78
188.63
297.23
33.61
138.83
59.95
239.87
69.68
246.07
138.18
201.65
188.05
218.05
85.82
220.09
77.23
184.34
183.11
48.77
193.03
139.62
250.53
5.40
276.21
80.28
5.87
257.99
205.97
217.92
67.26
188.70
234.56
179.97
55.08
197.62
46.76
218.94
190.33
88.39
258.78
225.45
80.80
226.38
77.69
72.83
47.05
159.12
160.39
113.36
191.02
213.36
227.39
199.57
407.85
197.83
296.47
71.70
48.54
352.73
350.58
319.18
71.60
388.76
128.03
51.21
71.82
341.15
213.98
44.54
88.78
167.11
353.30
81.67
421.13
190.88
216.01
188.03
63.93
60.78
68.61
413.98
233.11
350.90
192.36
115.69
193.58
458.23
351.58
90.86
41.69
89.90
204.50
79.27
170.59
44.46
38.03
208.11
51.97
329.33
117.00
225.72
156.84
179.06
238.67
301.85
83.41
89.39
156.14
65.63
119.87
54.79
172.66
339.04
211.29
71.22
64.82
177.95
309.62
96.89
198.76
97.68
159.76
162.53
52.43
123.96
136.30
79.86
159.14
179.51
196.20
177.34
382.24
159.63
258.34
34.09
19.36
314.40
352.36
297.13
34.81
348.13
98.04
31.74
32.39
281.76
189.38
14.78
56.03
140.54
314.48
43.30
388.77
158.41
182.13
156.98
32.16
29.04
31.72
379.51
228.79
316.90
159.58
55.99
156.66
437.39
317.76
53.14
12.89
60.01
166.48
112.77
143.14
10.10
7.96
175.01
22.47
289.31
79.24
197.72
121.37
160.89
205.29
267.90
49.63
59.96
132.81
30.67
86.52
21.04
140.17
300.59
174.79
32.27
30.48
145.29
280.40
67.32
161.57
66.08
134.24
127.23
145.55
123.82
72.05
173.96
40.17
37.59
32.84
60.13
245.34
60.19
179.70
109.51
123.09
196.14
258.30
230.99
124.02
277.37
212.34
124.96
153.29
181.69
59.53
130.49
130.52
9.27
209.45
124.54
257.26
46.60
19.71
36.61
121.99
120.49
120.74
216.96
87.41
196.33
40.79
173.20
29.08
319.28
196.79
134.45
128.08
147.52
45.86
158.29
41.86
115.77
123.06
58.35
126.63
183.24
181.91
72.57
211.58
40.73
86.37
201.16
138.11
147.64
30.82
120.83
180.69
112.64
13.73
197.60
57.56
153.45
120.09
14.23
213.42
157.54
40.34
153.96
36.93
33.56
165.62
136.47
41.90
185.38
35.51
17.07
16.85
57.68
253.44
67.31
172.29
111.99
139.49
208.04
242.86
230.04
137.84
296.68
230.98
141.12
170.40
208.10
84.13
129.25
136.32
45.09
204.45
126.49
249.20
38.90
74.32
23.85
134.44
134.03
134.23
110.01
206.75
36.01
162.48
49.66
332.26
206.24
137.03
144.28
165.98
44.23
244.17
24.97
118.56
122.68
114.88
142.57
202.88
184.28
73.86
224.07
38.97
85.24
204.68
144.55
165.77
14.38
135.40
192.07
126.55
33.32
193.74
110.52
169.70
135.75
29.11
214.27
173.67
39.09
48.85
20.77
101.33
80.59
174.25
214.38
198.95
192.96
236.88
222.17
403.05
188.70
305.12
80.41
80.09
371.28
404.88
343.19
80.50
457.77
176.09
73.22
110.11
321.49
235.68
87.01
95.43
156.08
362.05
89.46
415.88
204.78
192.20
187.50
78.92
77.51
77.28
425.93
275.27
363.46
206.39
131.11
201.64
478.19
364.01
99.70
84.42
106.87
213.28
114.58
191.31
72.26
79.72
219.83
83.51
335.98
147.06
238.84
167.56
207.42
252.33
314.53
102.90
106.09
179.23
77.63
29.38
67.64
175.25
347.17
219.84
109.91
76.98
195.00
327.05
113.84
208.02
112.40
181.85
176.55
173.49
152.44
42.76
67.28
198.89
86.27
78.53
37.79
252.51
74.37
156.24
140.72
152.58
221.47
227.73
226.54
152.44
286.88
236.66
153.21
183.46
215.95
62.71
158.26
161.87
34.02
193.52
151.09
265.46
9.70
27.41
60.63
148.06
149.38
148.91
291.74
67.58
199.39
5.04
208.55
15.22
314.28
200.39
159.39
156.53
178.08
47.53
186.33
32.85
143.97
151.32
88.38
154.82
209.38
213.01
64.09
236.25
37.33
72.58
218.54
162.80
177.95
22.53
150.19
205.28
140.72
22.44
182.53
86.73
184.00
150.47
44.63
217.99
185.79
38.19
185.80
37.29
37.63
195.21
174.38
39.70
46.24
207.68
76.20
30.06
55.51
286.60
105.24
218.54
153.82
158.99
247.72
283.13
258.11
173.21
327.90
259.76
176.31
192.00
241.74
81.56
167.68
166.92
87.36
254.96
168.13
290.19
76.56
35.53
28.50
169.07
157.38
169.60
312.28
88.44
241.14
35.90
212.95
45.20
367.91
242.51
176.30
164.92
187.02
98.92
207.40
37.00
165.08
172.56
142.25
163.11
248.64
219.31
128.41
258.89
82.69
93.36
237.18
169.12
199.68
68.54
158.78
215.12
149.65
25.95
245.85
110.18
192.16
157.66
25.49
249.82
194.47
52.05
194.57
19.13
10.00
238.11
195.63
35.39
16.52
242.63
91.68
32.90
33.23
303.15
131.95
222.99
176.90
196.56
256.51
335.70
259.68
195.57
293.04
280.12
198.05
227.95
260.81
76.38
201.87
206.60
108.85
254.08
192.27
306.67
91.81
64.95
38.05
191.71
191.54
192.46
338.04
65.79
258.24
25.44
247.89
38.68
398.24
255.91
201.96
202.80
221.10
94.94
231.86
14.04
187.52
194.39
163.50
201.34
255.62
228.43
176.58
279.79
90.09
71.00
248.82
203.58
220.09
63.53
192.46
251.91
188.19
20.36
244.23
99.95
226.80
195.17
96.33
250.37
230.65
29.71
233.65
24.21
20.26
204.42
161.84
44.57
42.82
208.03
44.79
58.88
33.47
237.24
92.20
185.63
143.41
161.34
195.10
214.42
244.87
162.70
245.17
256.90
162.84
193.62
198.46
64.90
167.96
167.43
68.40
189.31
156.49
237.82
43.24
74.10
65.44
159.30
157.31
159.19
275.59
76.79
188.98
37.64
184.35
26.88
301.37
190.02
164.42
165.83
187.66
9.37
270.87
40.69
154.90
161.34
91.02
164.54
193.36
190.91
55.02
249.45
5.77
47.25
232.75
168.48
188.11
30.71
158.71
213.79
149.22
31.78
179.18
90.50
194.03
159.77
61.47
241.71
195.09
5.84
194.55
55.08
46.03
396.39
382.31
246.95
279.31
403.06
252.29
270.86
295.43
237.03
315.74
413.35
271.52
368.89
326.99
103.03
450.89
370.62
129.71
451.48
366.82
403.89
308.22
239.97
381.28
376.21
275.34
174.60
363.53
13.58
251.92
237.86
270.07
357.33
364.99
374.33
55.30
188.99
172.87
255.03
414.97
259.69
439.68
172.70
371.38
377.46
400.47
259.15
406.87
241.03
387.83
377.34
299.11
371.93
188.92
423.17
202.29
448.96
226.44
199.77
431.03
373.48
399.98
240.17
375.37
409.19
365.69
232.38
78.38
297.11
401.02
370.18
268.79
427.77
396.15
236.92
403.01
284.49
257.28
227.12
203.03
160.55
59.47
66.54
186.84
81.57
101.68
133.13
108.59
315.26
188.71
124.44
150.38
267.25
295.81
241.79
149.20
306.44
249.24
161.59
182.72
282.70
129.72
164.95
153.43
61.79
249.68
148.72
319.13
80.84
122.50
70.70
148.31
146.48
149.04
285.70
174.23
240.70
82.06
158.70
99.84
380.65
242.14
155.33
148.44
171.21
83.44
263.32
81.13
150.91
158.09
120.75
150.98
269.29
179.92
136.31
239.31
94.27
130.30
208.17
156.97
171.75
77.57
146.59
193.65
149.21
68.77
237.32
122.91
184.59
163.01
53.14
187.04
169.35
94.54
177.95
66.21
56.47
301.22
258.33
180.15
172.17
304.66
162.51
223.58
223.44
185.72
413.69
188.22
246.53
250.89
329.22
380.11
23.44
259.03
364.39
353.21
259.68
289.77
333.30
236.26
264.05
271.51
204.89
326.87
258.85
410.56
162.12
198.19
176.33
248.99
246.07
256.10
410.07
271.73
326.79
159.47
252.25
159.95
427.45
327.49
268.84
262.17
254.79
153.84
367.69
170.79
250.24
256.85
232.49
253.68
327.42
296.14
188.67
333.87
168.49
244.56
15.98
265.10
254.73
160.34
255.13
310.91
245.53
143.89
316.85
232.32
290.68
256.53
183.57
16.04
262.24
169.09
262.15
143.61
147.43
77.23
34.13
110.10
111.99
80.39
146.79
161.52
177.34
158.13
271.59
123.80
246.83
26.74
304.89
294.66
264.81
34.90
339.73
129.65
35.49
66.33
273.65
173.97
40.28
44.53
104.67
307.44
35.25
276.85
146.62
173.57
144.28
24.93
21.79
31.95
363.35
209.94
305.22
148.30
37.61
147.70
405.60
305.85
48.72
41.54
41.63
154.83
139.78
125.56
25.95
32.65
160.85
29.37
285.23
67.71
159.93
113.77
149.99
181.67
253.04
45.18
41.70
114.84
31.00
86.78
21.53
130.81
286.52
161.14
66.78
32.67
131.36
261.59
49.17
150.89
47.63
96.19
115.15
36.33
19.45
125.60
165.06
79.91
152.42
144.53
188.53
161.32
368.81
150.99
250.45
26.19
323.81
364.12
265.35
33.82
403.28
101.09
34.50
49.70
274.71
190.20
22.44
52.09
113.43
315.07
42.10
382.20
158.20
145.38
140.56
13.17
14.33
30.17
379.20
194.25
317.28
154.49
65.89
154.75
403.23
318.01
49.22
20.42
43.23
166.20
51.60
144.03
20.84
14.42
174.79
4.80
288.91
102.71
177.77
102.45
160.51
199.94
256.70
52.68
42.99
132.43
30.26
86.56
21.73
139.81
300.26
173.21
50.33
31.60
144.94
257.36
50.63
161.19
50.93
133.82
129.37
357.03
313.55
184.80
229.15
359.85
210.16
220.01
256.07
209.41
317.19
267.51
328.35
304.04
313.48
42.29
402.15
314.51
100.40
408.62
314.91
343.91
7.38
122.02
319.50
325.55
219.64
101.77
316.14
322.37
216.80
200.36
211.40
311.86
308.67
311.22
267.55
182.66
99.29
210.63
336.64
192.01
448.53
99.84
322.73
318.54
340.19
205.70
421.35
207.13
305.52
312.74
148.04
316.37
8.52
375.89
155.26
401.05
201.24
148.25
374.95
326.62
339.70
192.56
310.47
366.64
301.16
175.88
89.49
148.47
344.52
310.59
199.11
386.35
347.50
200.65
346.69
213.11
196.36
339.81
352.65
260.30
266.86
404.98
226.43
268.97
329.15
213.73
103.69
297.22
379.19
293.41
364.27
54.47
406.35
341.14
118.74
425.17
346.07
374.84
49.10
172.19
357.92
358.74
258.76
277.41
324.58
118.56
243.15
222.64
317.31
357.43
318.83
213.66
166.50
192.20
226.11
379.34
196.61
451.96
237.97
347.32
363.64
379.34
219.94
381.83
249.32
345.79
318.06
163.77
334.34
38.23
369.70
171.84
407.93
221.10
184.40
372.41
345.17
384.48
270.55
313.17
405.58
355.08
236.74
206.06
177.77
353.81
327.95
260.07
374.97
362.71
228.03
399.78
270.04
251.73
321.44
282.84
215.04
215.75
328.34
232.37
261.62
258.59
258.47
436.41
226.23
21.78
262.72
264.56
389.42
405.81
281.67
426.51
376.40
282.19
313.25
397.96
273.06
285.57
297.45
191.52
426.97
289.75
442.82
231.86
254.43
229.03
262.69
260.80
280.10
406.76
306.12
391.59
232.42
245.44
229.23
456.70
391.57
300.57
282.48
247.68
240.23
388.35
205.64
274.12
278.62
266.23
268.98
387.59
321.15
212.31
352.28
237.73
279.15
34.83
304.79
246.93
194.49
279.08
335.29
269.27
212.66
415.59
265.28
312.70
280.08
234.87
53.45
255.06
236.19
254.72
202.05
200.61
77.81
34.75
126.57
137.70
81.18
160.06
180.26
196.59
162.71
371.45
148.58
258.97
34.78
34.69
315.12
342.36
283.09
350.45
115.71
36.01
66.64
281.78
191.64
40.72
53.43
121.99
315.34
42.61
376.44
159.61
185.80
156.52
30.51
29.73
8.01
380.25
196.81
318.79
156.10
85.56
157.95
413.84
319.23
50.54
39.04
60.31
167.52
143.36
144.08
26.58
33.23
175.87
37.46
290.32
76.46
196.51
122.74
161.74
200.72
272.95
54.05
60.52
133.57
7.23
87.57
22.83
141.05
301.36
174.55
66.69
25.29
146.08
280.22
68.32
162.56
68.12
120.37
127.57
392.28
347.11
220.20
242.79
403.64
231.50
256.51
291.70
254.38
70.40
305.46
363.29
337.91
349.42
44.06
62.27
439.63
349.15
445.26
348.42
381.70
67.35
201.45
353.79
372.30
251.96
66.98
358.01
73.45
251.39
253.82
248.82
349.94
349.89
345.66
28.70
254.91
66.50
240.34
372.19
226.11
427.02
66.94
368.66
353.97
375.86
240.09
456.05
239.99
339.56
349.51
224.62
352.05
42.15
423.01
231.95
440.98
236.13
229.41
409.42
366.53
374.36
227.25
345.58
409.94
337.31
210.90
55.35
222.94
381.16
346.62
235.10
420.69
383.87
235.32
382.39
248.71
230.97
136.94
93.65
214.80
227.31
171.06
247.43
265.33
283.38
252.81
457.29
243.86
349.28
125.05
102.87
404.69
433.32
373.42
127.27
441.96
118.26
58.97
374.30
282.30
103.88
144.86
212.89
405.74
133.92
465.72
248.88
274.20
241.66
120.38
118.43
117.12
468.73
317.14
401.85
246.06
146.23
247.92
517.24
409.86
141.55
98.40
149.62
257.55
137.35
234.04
100.69
96.70
266.08
111.93
380.05
170.49
278.09
209.72
251.74
291.02
360.75
142.08
148.62
222.23
121.45
177.72
111.67
231.78
385.04
264.42
65.38
121.12
234.51
369.54
157.97
247.53
158.07
211.11
217.35
39.39
31.49
127.18
165.94
73.16
160.25
181.01
190.67
162.63
367.05
160.58
259.38
35.04
34.81
325.66
346.95
283.23
34.97
349.54
113.02
63.07
285.39
192.02
28.14
53.48
123.82
315.74
42.68
385.92
159.60
146.54
158.02
30.63
31.71
31.56
380.73
195.84
318.84
155.43
90.38
156.19
422.26
319.55
50.59
35.82
60.94
167.56
65.24
144.17
22.44
20.48
176.16
37.50
290.47
77.62
198.65
122.83
161.90
200.96
273.14
54.07
60.61
133.78
31.56
79.76
23.37
141.48
301.53
174.54
63.38
32.74
146.36
274.80
68.13
162.60
68.58
121.37
130.62
57.03
32.31
155.19
197.98
109.78
182.28
175.89
217.28
191.38
403.98
183.45
288.10
63.53
47.45
353.73
372.44
312.42
63.94
434.13
63.70
60.90
304.97
220.10
43.05
78.54
152.83
344.92
72.20
416.64
188.59
176.20
169.88
58.33
59.79
59.92
409.63
223.58
347.74
184.55
113.36
184.90
443.86
348.50
82.54
40.99
88.62
196.07
5.33
173.83
39.54
35.13
204.64
50.46
318.71
130.90
216.43
149.77
190.25
229.45
301.46
86.33
88.45
162.34
59.96
116.74
51.71
169.46
330.34
203.08
0.85
59.53
174.74
309.07
95.89
191.11
96.12
162.77
157.02
189.25
323.93
277.89
183.29
229.20
320.70
208.06
220.50
243.89
191.80
307.28
282.86
326.28
266.64
274.13
17.56
49.80
392.10
274.73
124.79
360.48
278.69
305.53
142.80
311.42
268.59
525.80
47.38
259.45
334.21
214.12
182.97
210.88
269.98
270.67
271.44
66.74
149.79
41.06
206.80
325.00
188.01
435.05
45.74
264.63
278.52
303.68
207.05
311.59
258.99
269.84
301.39
146.18
277.10
6.18
319.51
190.24
361.65
197.66
140.23
378.93
265.05
304.21
193.80
274.29
331.36
262.18
182.13
35.31
144.09
310.15
272.89
196.35
384.74
311.41
202.46
308.00
197.16
200.30
200.55
188.99
61.70
114.61
235.41
60.71
79.52
74.39
63.22
239.84
130.25
234.44
171.87
188.56
133.24
169.20
287.65
189.25
258.95
273.68
189.96
218.71
141.79
186.39
196.02
83.35
144.56
188.09
253.24
81.88
60.96
77.27
184.83
185.78
185.69
174.51
30.31
154.65
61.16
238.61
47.26
255.89
155.48
200.26
193.13
215.18
65.50
222.63
82.66
183.32
179.46
29.16
191.45
120.93
247.22
33.72
272.19
59.73
28.31
259.11
196.82
214.85
71.84
185.52
242.32
177.30
55.69
137.57
27.41
218.54
185.04
68.75
271.17
222.52
60.28
223.01
91.77
74.25
50.35
14.93
130.52
129.32
86.01
165.34
151.79
202.21
182.87
381.19
165.51
263.92
40.22
22.26
320.26
357.83
301.02
40.72
355.38
108.46
28.46
43.14
312.07
186.29
55.18
135.34
321.81
48.65
385.43
164.46
189.97
149.05
35.77
32.47
37.80
385.66
235.44
323.08
165.68
59.32
163.01
437.74
323.60
59.29
15.77
63.20
172.63
119.29
143.07
14.89
9.46
181.13
25.34
295.54
78.77
196.45
124.28
152.99
211.86
271.71
62.79
63.21
130.16
36.80
92.71
27.25
146.14
306.63
181.24
42.94
36.25
151.45
277.96
70.74
165.63
69.45
140.26
133.05
76.60
56.21
132.67
165.13
95.46
161.92
151.57
200.96
182.57
376.29
154.41
271.50
44.54
52.21
337.33
358.61
311.50
52.94
426.41
137.85
53.59
78.80
268.96
196.50
55.56
128.79
330.07
10.52
385.41
168.80
159.46
153.60
45.22
49.48
45.82
349.34
201.12
328.12
161.66
107.08
171.01
424.88
328.87
0.78
56.85
75.16
172.77
86.12
151.21
44.40
55.36
188.89
55.25
296.99
51.30
195.35
136.61
171.44
215.19
286.72
16.59
81.87
139.19
52.96
105.83
37.81
148.76
310.80
183.85
81.90
45.67
152.09
295.28
89.58
168.60
90.12
135.39
139.21
172.98
140.61
9.27
44.95
155.41
41.37
97.29
109.49
83.29
275.33
60.76
205.14
104.82
113.88
219.97
260.08
193.03
122.03
253.08
218.00
124.11
155.00
532.59
84.32
135.16
128.74
220.18
121.75
280.67
42.87
64.40
66.53
118.16
120.88
120.30
238.61
134.21
194.88
41.94
147.61
63.91
336.70
186.52
129.19
129.46
148.65
43.31
230.51
56.31
140.37
129.30
85.37
116.21
217.80
152.14
75.22
212.78
54.59
86.35
181.73
129.70
148.65
44.22
120.64
160.23
107.80
22.37
208.93
83.40
155.19
137.16
14.43
210.38
157.57
50.94
154.97
28.29
33.21
49.12
358.26
315.05
209.20
203.86
361.11
200.85
260.25
254.89
204.91
173.94
248.82
327.04
307.79
314.60
102.20
276.93
440.97
315.81
68.14
410.21
316.18
344.61
46.94
144.17
321.12
329.37
220.79
321.60
178.46
199.93
222.13
209.43
312.65
310.08
312.66
45.61
162.19
22.62
201.28
337.16
174.88
385.89
23.05
333.25
319.30
341.13
161.42
420.76
202.15
306.96
314.30
175.43
317.75
71.92
355.03
126.88
400.97
155.84
139.72
412.98
329.90
340.72
191.76
311.72
367.51
302.78
184.13
13.93
175.47
344.87
311.63
215.40
419.43
348.75
156.42
347.23
217.39
195.78
187.85
86.82
43.39
123.59
125.32
87.77
157.86
174.30
192.35
171.97
362.54
146.83
258.72
35.18
41.25
315.62
323.58
304.88
42.56
358.30
137.91
42.96
71.36
259.38
187.15
48.00
9.15
121.74
319.75
364.28
158.74
183.31
148.88
40.18
37.05
39.60
336.59
222.15
317.37
158.42
65.29
159.91
426.52
316.73
9.83
45.99
67.59
165.44
150.55
138.68
33.71
42.49
176.04
45.91
284.31
34.04
182.69
128.65
162.13
202.31
275.80
9.71
69.02
129.87
39.90
94.78
29.37
141.50
301.87
174.08
72.78
37.85
144.81
282.52
76.94
161.33
75.63
124.48
126.18
423.99
387.90
248.16
273.67
406.08
255.63
265.44
305.62
251.43
1.30
318.59
409.22
275.86
372.62
331.37
106.54
455.18
375.32
131.17
469.31
377.84
407.26
325.05
243.26
383.87
376.36
279.98
177.72
363.75
255.69
241.06
272.23
363.66
367.70
379.59
56.08
223.09
174.07
262.56
388.99
264.62
451.18
173.49
375.79
381.03
404.83
256.22
482.38
244.25
381.21
381.36
301.39
375.34
193.13
433.19
202.90
455.01
229.34
203.24
434.21
377.28
399.87
241.81
378.90
413.61
369.19
235.13
80.49
302.52
406.54
372.20
271.98
433.41
396.33
239.39
411.68
289.95
257.79
230.46
180.19
158.51
48.81
69.61
204.81
9.10
60.42
90.60
59.17
251.75
81.70
162.13
146.62
157.94
227.16
243.13
247.46
158.70
308.51
244.80
159.56
188.32
214.67
81.45
164.62
168.08
42.95
200.43
159.79
265.22
33.53
54.15
154.23
155.14
155.22
297.80
79.55
204.35
17.05
209.96
40.04
329.95
204.98
172.17
162.61
184.35
53.75
192.26
38.39
150.31
157.62
108.64
161.15
215.57
220.01
70.35
245.51
48.09
90.99
218.40
168.65
184.13
26.52
155.29
211.49
146.72
43.40
188.71
108.33
188.04
154.71
51.20
224.86
191.65
48.86
191.05
58.10
43.65
166.33
145.43
21.84
37.22
191.98
33.92
38.88
27.18
37.22
237.67
85.72
161.52
136.18
145.39
187.35
222.92
219.46
146.34
215.92
230.68
146.66
177.50
190.41
62.82
151.66
157.46
27.18
184.34
146.88
249.88
33.59
43.96
141.64
142.55
142.32
201.72
70.07
189.89
27.31
198.72
17.99
335.64
190.08
155.39
150.30
171.45
38.43
180.09
36.73
137.35
144.54
73.98
148.21
180.26
181.11
66.16
230.09
32.59
75.15
209.80
158.12
172.92
24.72
142.19
198.46
133.62
7.42
173.97
72.07
177.72
144.10
44.22
211.04
178.68
33.33
179.05
30.93
25.31
162.19
139.98
38.20
51.64
186.51
44.86
11.89
22.49
48.64
269.42
69.08
161.26
128.65
139.71
221.41
215.75
140.39
298.50
224.31
141.22
171.88
217.58
77.66
147.13
152.84
51.70
208.77
141.31
282.11
53.86
28.25
136.55
137.01
136.73
283.52
82.97
213.25
32.39
191.00
38.09
328.94
213.72
150.37
143.91
166.19
61.80
176.66
30.48
132.34
139.76
115.96
142.40
209.07
205.06
96.11
225.49
56.33
86.38
202.90
144.72
166.31
32.82
137.22
192.87
128.23
22.27
197.62
101.88
172.00
138.51
35.98
213.01
173.34
44.62
173.60
11.91
4.35
70.06
30.04
120.01
132.15
75.79
154.22
175.91
192.25
157.47
357.27
145.07
246.68
22.48
13.50
310.38
318.13
261.85
30.65
349.06
124.20
31.13
60.71
277.49
186.53
33.28
44.91
115.55
310.56
37.61
363.58
154.92
178.80
151.97
4.23
27.46
329.67
223.83
314.34
151.33
38.07
152.65
414.51
314.58
49.11
31.47
39.33
162.40
136.01
138.99
21.50
25.53
170.89
16.09
285.24
68.61
170.34
95.59
157.06
195.88
251.37
52.78
39.32
128.72
26.47
82.28
16.97
136.12
296.58
169.42
61.24
28.39
141.28
259.17
46.88
157.84
47.19
115.50
122.45
47.53
29.52
119.64
164.08
75.52
147.67
141.75
186.77
172.90
363.39
147.47
246.34
22.10
12.58
320.72
355.42
276.30
30.04
403.92
123.33
30.17
58.18
270.31
185.05
33.24
47.92
121.20
310.71
38.47
376.92
153.60
141.69
136.75
7.12
27.66
328.99
224.55
312.28
154.93
33.90
151.53
420.20
313.00
45.30
30.91
39.02
161.84
136.50
139.74
21.39
26.28
170.54
15.80
284.92
99.60
180.27
99.13
156.35
201.40
247.25
48.48
38.69
128.11
26.47
81.91
16.81
135.36
295.91
170.28
58.25
25.48
140.69
259.12
46.50
156.85
44.97
130.67
125.15
74.35
30.60
123.16
133.16
77.34
156.42
176.24
192.84
158.45
374.59
147.30
255.06
30.85
30.60
311.24
319.94
280.11
8.11
345.87
113.24
31.96
62.37
277.82
187.52
36.62
45.81
119.05
311.31
38.35
379.38
155.64
180.24
154.01
26.57
25.83
376.34
193.38
314.89
151.93
66.73
154.44
411.28
315.61
49.84
34.96
56.44
163.26
139.07
140.14
22.44
29.11
171.65
33.18
286.02
68.95
195.30
117.72
157.79
196.88
268.22
53.46
56.60
129.57
3.81
83.64
19.55
137.09
297.76
170.35
62.49
21.93
142.13
270.60
63.96
158.49
64.55
116.24
123.39
415.91
386.91
218.20
434.91
299.12
317.01
342.44
282.69
50.03
286.68
416.96
370.51
386.45
281.61
195.03
405.29
388.04
82.62
471.24
387.86
417.66
67.73
173.10
393.32
347.89
237.59
46.83
335.13
62.86
306.16
197.46
286.73
328.65
327.02
383.26
197.68
44.89
300.43
435.68
268.63
386.97
45.89
345.40
391.05
412.65
203.93
422.13
217.11
312.50
386.13
217.12
389.40
63.43
401.88
205.28
418.90
198.48
207.89
456.91
341.59
411.91
209.30
383.77
441.24
374.45
252.77
34.36
215.38
416.61
384.11
227.09
399.52
420.11
198.94
420.32
298.53
217.73
237.32
194.45
88.67
76.53
241.14
72.68
91.32
65.64
41.86
188.20
141.35
238.84
175.70
193.65
149.23
166.63
275.33
194.38
221.44
279.67
195.26
225.43
156.61
32.02
200.66
200.10
99.38
127.63
190.83
194.09
78.96
107.52
97.85
190.15
189.78
193.31
198.74
133.26
66.75
216.62
58.64
272.66
134.78
197.40
198.31
220.36
46.22
303.13
73.57
187.14
193.75
56.64
196.89
148.52
224.23
15.91
278.03
39.54
12.91
261.58
200.51
219.83
62.88
191.13
247.27
181.71
63.65
116.92
55.09
226.28
192.51
96.39
265.48
227.24
39.63
227.98
87.93
79.23
338.46
317.07
198.39
232.06
363.46
198.55
225.85
247.89
203.26
172.40
241.28
326.28
305.19
316.64
110.66
191.86
405.73
317.38
123.71
401.28
317.97
346.53
41.64
153.59
323.07
326.69
194.95
23.26
318.45
185.34
204.51
189.32
213.69
313.02
313.86
313.69
43.40
134.17
205.58
365.92
177.84
366.64
0.75
330.85
321.20
343.02
165.73
351.51
202.40
308.75
316.17
179.38
319.57
70.24
378.78
126.93
403.70
160.13
143.85
377.08
327.21
342.72
190.67
313.84
369.84
305.36
183.19
11.20
177.69
346.41
313.57
212.88
388.68
350.21
160.78
350.57
221.83
202.30
202.22
158.98
40.58
35.64
205.04
15.95
39.10
26.01
37.39
257.74
80.65
162.77
147.52
158.20
210.73
230.63
232.83
159.24
241.65
254.08
159.78
190.08
217.85
63.36
165.15
164.10
40.97
200.05
158.02
263.29
16.49
65.87
47.29
156.50
154.35
155.96
297.97
100.92
205.04
182.53
17.28
335.63
205.77
169.24
162.80
184.75
54.75
263.94
32.90
150.91
158.23
95.23
161.96
208.46
189.25
70.35
243.44
44.37
72.28
223.35
173.37
184.47
28.90
156.07
211.26
146.78
22.68
188.52
88.62
190.50
157.43
51.29
225.04
191.93
38.60
191.83
38.00
33.34
68.69
55.08
142.29
189.52
98.37
170.39
164.30
210.20
198.57
385.90
158.02
251.97
37.30
34.89
346.85
347.09
259.65
51.10
426.88
150.30
51.84
79.98
294.99
208.40
58.38
73.35
146.58
337.34
65.53
398.19
176.42
164.25
160.95
37.85
35.42
49.92
400.43
247.88
337.59
182.75
173.05
426.92
337.86
70.38
52.99
55.53
188.56
86.45
165.68
47.61
53.35
196.10
38.05
311.76
128.94
190.85
127.03
182.87
228.32
225.94
66.90
51.18
151.21
51.41
104.13
38.00
158.78
321.99
197.18
79.87
47.07
164.03
237.19
23.85
181.63
76.87
155.54
150.65
198.57
155.14
31.35
47.98
201.47
21.80
48.61
38.87
25.12
259.74
97.12
158.43
145.69
154.99
190.95
197.48
229.08
155.21
226.66
239.67
156.25
186.94
194.83
48.91
161.20
170.75
62.11
173.01
158.09
263.98
39.99
57.47
53.72
151.08
151.13
152.43
260.91
58.09
178.49
15.01
206.14
323.89
179.08
167.85
159.34
180.96
27.26
189.25
45.77
146.94
154.24
75.05
157.76
189.67
194.12
55.82
239.56
21.64
62.80
216.35
164.20
180.86
36.36
151.96
208.28
143.38
16.94
161.95
73.01
187.42
153.63
55.88
226.25
188.52
21.77
188.49
40.02
34.86
478.03
434.73
338.96
328.26
493.52
339.90
392.58
415.50
298.03
455.27
377.36
426.11
403.35
419.34
447.06
468.65
456.50
429.83
424.88
508.89
438.50
461.29
457.50
276.24
436.28
439.49
333.11
383.25
424.14
450.20
348.13
385.96
359.58
412.07
417.74
428.69
405.24
267.73
384.63
329.54
425.14
343.24
382.37
435.81
430.52
449.68
301.84
536.59
334.31
432.96
429.54
273.92
417.16
426.34
458.68
250.51
509.23
327.75
257.39
444.70
436.64
454.09
312.56
421.04
496.22
421.80
320.14
374.88
272.67
466.66
430.15
352.48
427.76
445.98
305.61
463.26
324.98
324.06
338.94
317.74
198.90
230.98
363.91
198.87
226.64
248.01
204.88
172.08
242.58
326.81
305.63
316.95
111.14
237.43
405.98
317.81
124.20
397.57
318.42
347.00
45.34
154.14
323.46
327.15
186.41
23.62
317.13
183.74
204.89
189.70
213.94
313.63
314.24
314.15
43.87
135.09
0.95
204.13
368.56
178.28
365.35
324.25
321.67
343.39
166.21
352.45
202.88
309.26
316.69
179.70
319.99
70.04
380.21
130.26
403.86
160.53
144.41
377.65
327.82
343.20
191.01
313.88
370.52
305.74
183.32
11.36
178.02
347.00
314.01
213.21
389.22
350.78
161.14
351.30
222.09
202.97
96.25
53.04
136.54
136.87
99.60
165.30
182.76
202.62
164.33
371.43
154.43
268.67
48.40
49.62
323.23
348.14
302.20
49.63
369.65
133.08
50.84
84.72
271.99
202.13
59.17
0.69
129.27
333.06
9.61
376.86
172.90
190.85
166.11
48.87
44.97
49.66
346.76
197.96
332.07
164.86
103.50
169.38
420.50
325.59
53.78
78.87
176.76
83.75
146.60
41.29
51.54
185.90
59.18
294.13
24.12
189.49
141.02
175.40
206.12
287.46
16.95
78.86
143.13
49.81
102.60
41.84
152.82
314.90
180.82
88.69
50.99
156.11
298.73
86.50
172.98
86.73
118.69
133.46
29.44
13.15
130.15
172.33
84.68
156.46
150.31
196.09
165.91
377.56
149.48
262.14
41.45
20.44
329.21
363.79
284.14
38.61
408.68
96.22
35.91
41.04
279.47
195.13
16.26
56.88
129.67
320.22
47.12
390.98
163.37
150.59
144.80
31.47
32.46
34.92
383.84
198.72
322.80
159.27
87.17
159.52
413.92
323.53
54.05
61.55
170.80
45.60
148.70
14.44
8.46
179.49
23.58
293.67
107.29
190.00
123.44
165.24
209.60
269.75
57.62
61.39
137.09
35.04
91.11
26.72
144.33
304.83
177.91
41.00
34.43
149.62
281.75
69.06
165.87
69.40
137.95
133.85
77.91
60.16
147.64
192.93
105.89
178.17
172.12
217.49
203.24
400.39
172.27
254.74
41.48
42.95
351.12
379.36
262.04
60.40
431.32
153.93
60.76
88.73
304.66
215.46
63.64
74.93
148.57
341.77
69.14
413.18
184.10
171.40
167.64
41.74
38.45
57.44
405.56
253.65
342.95
185.26
55.47
182.32
451.34
343.61
79.03
61.39
171.40
163.71
154.59
51.42
56.30
200.95
46.01
315.23
126.59
212.73
129.97
186.81
231.97
233.72
82.41
3.19
158.70
56.58
112.24
46.87
165.95
326.47
200.85
88.58
56.07
154.76
239.98
61.71
187.55
8.87
159.89
139.56
209.54
166.75
46.06
44.17
212.27
54.60
107.41
95.33
24.61
259.19
82.70
153.98
154.82
166.25
207.34
220.13
255.19
167.56
242.08
261.30
167.71
196.14
207.86
65.73
172.69
172.78
43.35
161.03
166.78
257.81
53.75
77.14
62.52
164.74
161.83
164.45
203.43
79.92
165.79
55.31
189.56
29.54
307.25
166.46
176.97
170.80
171.26
273.49
42.39
158.47
165.86
92.73
169.23
205.13
198.16
65.14
253.63
6.86
58.64
226.17
180.34
171.07
31.97
163.38
218.82
154.13
33.41
150.12
92.66
196.11
162.96
62.46
232.60
200.02
7.69
177.82
72.64
49.56
83.65
36.13
160.36
170.49
113.22
191.95
211.96
230.85
195.79
405.60
188.17
293.78
67.48
51.58
348.35
382.08
316.63
67.14
384.90
65.94
65.06
7.70
317.25
223.83
46.53
85.65
157.25
348.90
75.43
409.57
192.02
217.55
192.60
63.03
62.77
64.82
413.74
229.03
352.36
189.50
115.00
190.54
446.75
353.60
82.80
44.80
92.18
200.58
177.07
43.44
39.26
208.33
54.23
323.06
109.30
222.45
155.18
195.00
234.00
305.36
86.27
92.04
165.98
63.90
120.61
55.50
173.78
334.82
207.77
8.35
65.16
179.09
314.31
100.54
196.13
100.16
153.26
160.44
176.66
143.30
40.56
23.94
188.94
39.36
40.40
14.58
56.47
239.97
78.85
170.96
125.60
142.75
206.58
248.55
221.28
144.13
240.58
238.16
144.46
172.73
258.05
82.00
141.42
149.65
56.30
202.79
140.48
244.35
36.97
70.16
30.36
141.44
138.34
141.14
217.89
107.25
201.12
33.40
165.18
47.74
338.05
201.76
146.84
147.67
153.46
42.41
251.33
137.89
136.99
110.78
145.94
236.42
173.14
93.73
230.16
36.93
83.40
192.18
150.13
153.47
11.93
140.25
195.82
130.63
27.24
191.80
108.39
173.22
139.83
44.20
198.46
176.62
37.28
160.10
47.53
27.76
49.78
10.00
115.99
118.42
71.90
150.99
171.36
187.72
168.21
387.69
150.29
250.23
25.88
21.08
306.32
346.58
289.28
26.61
341.58
104.74
22.75
39.73
277.23
183.51
14.70
44.29
140.38
306.37
33.51
382.05
150.20
175.24
148.71
23.72
20.80
23.35
313.54
219.51
308.70
151.48
48.23
148.74
434.66
309.47
41.56
14.30
51.37
158.30
118.56
137.86
8.05
173.98
23.93
281.13
68.28
197.87
112.53
150.06
196.90
259.57
44.82
51.46
126.28
22.45
78.43
12.74
132.17
292.33
174.20
42.47
24.06
137.10
271.73
59.30
159.66
57.57
111.20
118.65
45.55
6.92
123.07
122.40
78.56
158.75
180.29
196.10
176.88
377.41
157.28
258.24
33.81
16.08
313.60
320.19
293.94
34.63
350.64
102.29
22.39
38.78
310.42
179.77
8.50
54.71
130.67
313.65
41.85
383.16
157.42
184.19
156.24
29.24
24.95
31.59
380.16
229.56
316.22
160.07
53.70
157.00
432.56
316.91
53.02
8.66
55.76
165.76
111.74
137.04
7.22
174.25
17.59
288.51
78.00
189.92
118.03
145.97
199.32
271.74
48.16
57.00
123.41
29.03
84.91
19.50
140.82
301.00
175.39
39.69
31.76
145.76
270.58
63.53
162.20
61.97
118.45
125.91
196.71
175.03
58.40
144.22
218.87
88.31
126.92
158.01
106.36
298.88
121.84
232.52
160.76
174.54
160.21
163.75
280.99
175.77
280.33
270.29
175.96
204.65
146.73
29.00
181.53
188.69
85.39
176.00
177.31
310.66
108.12
74.26
117.06
173.21
171.59
172.56
219.40
90.97
178.91
95.72
196.11
74.92
278.58
179.62
185.79
179.15
200.96
92.56
283.69
111.90
174.00
174.24
177.62
147.45
240.60
25.38
262.11
86.79
56.44
251.92
182.26
200.79
98.77
171.83
225.21
162.26
55.62
164.17
4.88
204.82
171.60
67.00
258.68
208.65
87.33
207.72
84.85
106.01
59.50
39.92
22.68
126.96
170.16
82.96
154.80
148.42
194.34
179.86
371.96
152.19
253.79
29.39
4.77
327.49
334.14
283.39
36.91
407.74
116.44
37.58
50.63
277.97
191.81
25.88
55.21
116.23
318.33
47.26
385.06
161.13
148.41
143.96
18.45
17.43
33.16
382.18
230.05
319.56
162.51
70.25
157.97
420.32
320.21
59.37
23.49
46.38
169.21
55.05
147.12
24.14
18.57
177.82
292.05
107.33
174.45
107.76
163.68
208.01
254.35
55.80
46.09
135.45
33.51
89.23
23.89
142.76
303.25
177.65
50.50
32.86
148.12
260.86
53.78
164.25
52.12
137.49
132.71
333.65
289.31
183.38
202.77
335.32
216.22
253.93
255.95
208.92
188.70
268.89
327.41
285.07
289.12
9.25
39.54
400.92
290.26
43.98
384.40
290.64
318.75
13.83
121.20
295.38
296.98
217.83
71.03
284.24
194.37
215.44
217.19
222.96
287.67
284.45
287.14
63.28
182.25
70.03
209.04
311.88
191.29
427.60
70.19
294.15
293.51
315.15
204.89
396.19
236.25
281.02
288.55
147.37
291.99
320.94
148.72
375.95
199.23
147.97
373.30
290.37
315.02
191.81
286.08
341.75
276.57
174.89
60.61
147.30
319.05
286.55
197.94
385.04
322.72
200.15
321.67
198.48
195.18
150.87
121.97
79.23
154.09
156.07
118.20
185.05
175.08
228.36
205.40
394.74
180.73
295.43
67.38
75.16
350.19
341.60
336.20
76.28
396.03
174.35
76.90
102.19
292.30
219.76
78.66
23.18
152.03
354.32
34.52
405.09
191.23
219.17
177.98
70.27
70.81
69.86
373.06
256.33
350.66
189.62
100.46
195.75
460.05
350.67
24.14
80.41
97.94
198.02
185.69
174.35
67.98
78.40
212.82
78.24
320.37
219.02
158.90
195.10
238.21
311.49
39.50
104.88
162.32
76.11
128.53
59.21
172.14
333.98
208.77
105.50
69.15
175.25
318.44
114.05
192.02
111.51
158.83
159.71
231.01
197.53
72.75
73.63
237.80
70.13
136.60
177.14
55.03
202.41
135.46
188.54
159.59
177.96
156.10
172.84
213.80
196.48
233.84
282.55
198.98
218.81
198.20
36.10
196.18
195.26
74.77
126.16
182.42
203.81
70.44
103.61
112.47
172.57
179.92
196.06
209.43
53.03
128.04
66.94
193.18
57.15
256.09
131.64
189.58
189.95
212.59
64.89
295.22
93.36
197.68
188.38
25.32
174.26
148.26
219.02
261.47
41.96
4.78
200.76
190.86
212.63
60.57
194.56
244.65
195.79
55.49
114.64
29.77
219.74
211.09
91.66
191.54
201.55
51.12
220.48
85.33
85.05
157.10
126.11
209.76
221.30
167.74
234.39
256.24
272.30
245.48
442.25
236.06
328.75
118.47
101.54
400.65
403.08
350.82
118.47
442.16
205.71
118.78
144.84
362.58
266.54
129.00
135.51
209.99
399.14
132.80
455.43
241.68
258.70
232.60
97.86
102.89
115.00
413.06
303.39
402.44
235.50
132.42
232.71
503.33
402.96
134.37
118.39
134.31
249.63
222.14
227.10
117.54
121.55
258.39
112.43
374.04
160.90
253.75
243.82
283.40
334.30
146.66
125.43
208.55
122.20
173.51
113.02
216.78
378.62
250.26
145.29
115.94
220.73
348.19
132.62
237.82
139.72
205.35
211.66
166.98
161.00
40.99
69.99
206.70
37.50
66.80
88.20
21.41
226.44
95.38
168.50
149.95
160.55
211.56
221.00
250.93
161.79
294.36
255.36
162.02
190.54
198.85
60.04
153.36
171.43
54.62
156.29
163.37
239.79
48.08
32.80
57.08
158.76
156.13
159.02
208.08
74.15
160.19
45.04
184.39
23.28
331.23
160.81
175.63
165.23
186.88
6.85
269.09
38.35
150.14
146.13
86.84
163.59
199.37
223.43
42.12
247.67
51.40
222.20
171.99
186.72
26.54
157.79
213.15
148.41
27.59
144.45
86.57
190.93
157.30
57.56
228.74
194.41
1.23
193.41
66.29
43.09
243.65
199.90
80.74
80.09
245.82
79.63
96.30
70.89
62.17
193.91
123.72
244.47
181.43
200.08
144.41
184.81
294.53
200.52
224.80
295.07
201.04
231.44
147.70
23.08
206.08
209.09
86.23
134.00
196.26
198.26
85.09
113.79
102.51
198.04
195.21
197.77
206.63
48.05
138.77
72.72
223.25
64.48
261.22
139.18
206.19
204.16
225.76
52.50
308.60
78.10
191.80
199.37
50.81
202.46
142.43
232.94
5.13
287.07
45.51
268.76
202.72
225.60
69.11
196.78
252.14
187.18
69.30
122.99
50.00
231.52
197.93
90.83
270.72
233.36
45.11
233.52
92.63
83.69
286.66
267.68
203.01
232.14
314.34
212.89
215.29
238.12
229.54
430.12
208.61
10.44
250.54
251.31
384.48
370.62
32.45
268.57
465.95
350.49
269.02
296.89
373.89
260.74
271.55
286.58
177.12
413.22
276.98
442.87
218.68
205.87
201.82
247.44
248.35
264.53
446.69
259.37
378.14
215.06
255.73
214.80
427.04
378.59
284.44
269.48
233.65
226.07
301.91
193.53
259.52
264.58
252.14
254.26
373.43
337.90
198.46
335.20
222.10
267.58
287.25
233.51
181.58
265.33
320.86
256.57
199.38
401.21
250.56
296.96
264.23
221.96
25.00
241.09
222.93
241.24
203.38
189.18
71.00
49.85
140.79
169.54
103.05
162.81
153.18
197.09
182.69
373.40
157.46
265.07
45.12
52.74
337.51
344.79
319.21
53.50
421.05
130.40
54.07
86.31
265.51
197.01
63.38
16.34
129.62
330.46
10.76
386.19
169.16
158.43
145.44
52.59
49.81
53.34
342.38
200.90
327.22
173.85
100.55
164.53
420.13
327.85
16.88
57.36
82.63
180.30
86.45
151.68
44.91
48.87
182.51
55.78
290.39
69.04
190.89
143.74
171.94
209.16
287.35
75.30
139.76
46.52
106.14
45.15
156.24
311.38
185.01
82.58
53.06
159.60
297.09
83.02
176.13
81.61
135.59
140.49
170.31
77.68
59.94
149.14
195.01
106.18
184.92
206.47
214.39
188.10
400.16
171.12
254.66
41.57
43.25
350.41
385.51
248.25
59.90
403.38
138.95
60.64
90.38
310.49
216.58
63.15
81.85
148.57
340.49
69.06
408.67
184.76
174.21
182.55
39.23
40.25
56.51
405.06
220.52
343.86
180.52
82.38
181.04
438.93
344.49
78.96
61.41
3.44
171.00
92.25
153.39
51.43
55.63
201.04
46.10
315.08
105.91
212.59
130.99
186.72
225.71
236.66
75.37
158.55
56.60
112.90
48.40
166.20
326.33
199.39
91.80
57.84
154.76
239.35
77.10
187.31
10.91
145.70
138.90
144.90
132.83
33.41
14.26
179.37
29.11
77.21
71.09
30.79
240.44
76.72
160.33
114.83
132.82
193.02
271.97
195.87
133.01
228.60
216.68
134.27
164.18
201.18
73.31
130.21
139.20
44.27
191.35
129.93
242.76
27.16
63.16
47.93
128.77
129.46
129.59
217.99
63.81
192.03
24.68
181.65
36.71
295.32
192.70
143.24
137.11
158.97
31.97
166.24
11.90
126.36
122.22
99.05
135.47
191.84
162.59
60.62
217.53
26.61
69.36
186.45
139.86
158.63
129.55
185.81
121.55
17.58
181.32
97.88
164.78
131.35
33.91
187.46
166.10
27.17
166.81
21.58
22.33
62.14
30.62
121.15
163.17
76.76
150.11
142.27
192.79
173.98
375.39
147.56
255.08
30.94
30.11
321.17
313.26
294.48
7.27
403.42
125.83
31.43
59.95
275.31
185.86
37.07
52.76
120.64
312.14
41.01
387.42
155.15
142.21
138.10
28.78
25.76
4.95
376.31
224.88
313.82
156.79
53.00
153.50
423.65
314.16
50.03
34.84
56.35
163.33
137.45
141.56
22.52
29.69
171.71
33.21
286.15
104.44
194.74
117.46
157.64
202.90
265.33
46.31
56.52
129.41
83.15
17.72
136.62
297.38
171.49
60.35
19.21
142.08
271.10
64.39
158.52
62.50
130.47
123.36
107.53
87.27
180.67
220.54
30.48
205.25
198.93
242.61
230.07
409.18
195.24
311.64
86.98
86.40
378.34
405.77
350.17
86.87
466.31
182.64
79.61
116.73
332.11
242.35
93.54
105.47
161.38
368.36
95.40
422.57
211.31
198.94
194.39
85.17
84.01
83.40
432.72
281.71
369.83
212.89
136.74
208.17
489.52
370.59
102.42
90.76
113.30
219.65
121.58
197.41
78.80
86.42
226.34
90.04
342.69
157.84
245.69
174.07
213.85
258.03
320.95
105.99
112.64
185.63
84.08
73.92
181.97
353.49
226.33
116.10
83.16
201.64
333.35
120.44
214.63
118.73
188.39
183.37
41.69
21.05
111.57
154.56
67.55
139.35
132.86
180.20
163.92
364.58
150.00
245.42
21.31
20.48
311.63
353.35
285.03
21.11
393.29
115.87
21.97
50.53
261.91
176.45
27.25
36.14
107.77
303.19
29.71
378.04
145.46
132.66
127.76
19.14
18.48
18.06
366.88
198.50
304.21
147.12
72.52
142.44
404.86
304.76
40.19
25.30
47.05
154.06
54.40
131.83
12.82
20.25
162.46
23.64
276.66
88.86
195.85
107.76
148.26
192.85
255.27
43.80
46.87
119.99
17.72
74.06
127.33
287.79
162.02
50.35
2.96
132.51
267.44
54.54
148.72
52.78
120.54
116.56
161.07
140.43
16.08
62.99
175.33
22.06
25.78
20.05
31.68
232.57
69.65
143.70
130.65
139.68
187.23
236.53
213.71
140.42
266.17
224.30
141.12
171.57
183.26
57.82
146.38
148.69
21.75
185.14
142.49
245.46
43.91
7.35
23.69
135.90
136.78
136.92
245.77
64.22
184.36
22.37
191.45
16.70
302.43
185.15
152.74
144.34
166.15
33.35
173.59
28.44
131.96
139.16
56.01
142.78
174.79
201.27
55.46
224.96
27.63
69.59
202.66
156.39
165.85
17.32
136.88
182.15
128.58
173.74
54.06
172.43
138.23
36.27
205.89
173.73
28.09
173.70
40.31
20.61
343.87
300.57
199.47
193.78
347.17
189.29
250.71
244.81
179.41
78.67
237.00
316.83
286.39
300.29
90.09
207.20
417.72
301.28
57.66
383.64
301.89
332.27
42.92
139.62
306.66
310.76
208.45
13.23
301.91
81.32
189.08
209.96
213.27
296.44
295.61
298.02
34.40
117.57
11.95
185.46
322.17
163.50
357.20
12.60
314.95
304.80
326.43
150.06
408.42
191.80
292.36
299.76
164.23
303.19
60.73
334.06
114.65
384.87
144.44
123.15
404.09
311.40
326.33
181.28
297.41
353.67
289.28
173.94
162.73
332.55
298.61
204.07
407.21
334.06
145.17
334.10
191.47
183.80
177.28
216.28
173.48
56.55
109.33
217.32
93.82
113.04
100.32
89.08
297.35
120.98
231.00
159.36
173.42
147.63
178.75
265.79
174.55
222.80
268.76
174.80
205.12
151.70
29.48
179.82
183.79
82.24
173.41
172.97
302.36
106.74
108.75
116.80
171.58
168.79
171.35
217.90
90.26
178.40
87.19
197.78
74.48
278.14
178.94
180.90
177.85
199.43
91.33
281.31
107.09
172.88
172.58
3.31
176.15
145.94
207.90
29.90
256.93
85.32
48.64
252.72
184.32
199.39
97.78
170.19
223.79
160.81
54.32
162.69
206.29
171.68
65.70
256.53
207.07
85.92
207.41
67.66
99.10
57.29
32.20
154.97
195.53
109.91
181.82
174.89
217.87
191.41
401.04
185.24
288.06
63.51
47.37
354.65
351.15
311.36
63.71
433.62
65.72
60.95
3.18
308.60
220.66
42.94
81.75
152.39
345.15
73.90
414.14
188.73
175.48
170.55
58.30
59.46
59.76
409.53
224.53
347.76
184.27
113.60
184.97
447.76
348.43
85.95
40.80
88.51
196.01
6.65
173.82
39.54
35.00
204.92
50.33
318.90
134.00
216.48
150.52
190.38
229.43
301.39
82.58
88.23
162.16
60.21
116.14
51.67
169.38
330.13
203.07
59.51
174.73
308.78
95.77
191.00
96.09
163.34
156.97
189.06
50.31
30.20
121.92
163.85
76.81
148.47
141.03
186.46
157.92
370.19
163.50
254.50
30.34
29.53
321.31
326.18
279.23
22.94
401.24
111.75
31.03
61.63
271.67
187.09
36.21
45.22
135.31
311.84
38.69
380.68
154.86
142.40
137.97
25.86
26.80
19.97
375.95
191.25
314.28
151.04
83.95
151.61
412.73
314.88
49.25
34.29
55.99
162.76
64.09
141.06
21.81
28.39
171.85
32.72
285.55
95.24
208.94
117.14
157.17
196.14
266.40
52.81
55.89
129.06
19.26
83.25
4.12
136.27
297.30
170.09
62.32
141.64
276.37
63.52
157.99
63.67
129.48
125.73
166.71
145.35
17.32
57.98
195.12
44.99
25.49
94.04
61.60
269.11
54.48
183.53
131.21
145.41
210.56
261.31
236.44
145.69
289.91
230.30
146.46
176.95
203.82
71.06
151.79
152.10
14.16
216.12
144.83
282.36
52.08
44.52
50.84
141.20
142.15
142.09
230.60
97.16
214.24
47.03
195.48
56.04
335.61
215.13
156.20
149.64
155.01
62.44
179.79
45.46
137.18
144.46
67.43
148.15
197.95
204.55
91.44
229.63
57.60
90.98
228.81
159.86
154.78
33.86
142.29
201.77
134.00
36.61
204.08
65.84
177.90
144.59
233.70
179.01
58.22
162.67
14.65
26.32
64.19
314.56
279.95
213.33
213.78
325.83
224.59
255.05
250.81
255.93
427.01
185.64
16.28
261.56
257.35
386.83
376.04
69.11
280.28
422.56
373.67
275.22
308.63
391.58
271.01
277.24
294.70
210.31
418.45
281.82
433.68
224.28
248.77
228.11
261.59
258.50
271.98
404.08
297.93
388.18
225.50
236.91
228.48
430.69
388.78
298.85
281.65
239.47
232.02
388.71
197.87
271.87
270.57
258.01
260.32
385.36
317.98
191.72
350.42
228.07
276.86
24.53
296.55
239.37
187.47
270.56
332.07
266.90
205.34
407.31
257.86
308.69
275.99
233.73
247.04
228.89
246.73
200.66
192.75
85.62
67.50
159.63
195.27
113.91
185.85
179.19
226.64
195.28
396.29
170.00
262.25
49.13
50.70
357.51
362.36
263.42
67.71
439.34
146.45
68.18
96.17
312.16
223.85
70.92
89.55
157.57
349.41
77.80
405.54
192.01
178.89
174.29
46.86
48.22
63.94
413.00
228.93
350.51
188.66
60.07
188.73
429.59
351.26
86.64
69.04
62.02
200.01
101.21
178.14
59.44
64.04
208.90
53.78
322.81
141.29
201.62
138.95
194.43
239.38
241.17
83.08
77.07
166.10
64.55
120.70
55.87
173.73
334.09
207.13
96.04
63.66
179.01
247.76
195.03
88.82
168.36
163.25
204.06
161.54
42.75
39.04
208.12
44.99
55.22
30.18
5.78
236.96
93.58
169.07
150.52
161.35
201.53
228.47
237.74
161.76
237.01
246.04
162.92
193.08
209.52
62.51
165.61
168.57
50.45
156.09
161.27
240.50
48.96
68.98
60.60
157.46
158.39
158.13
198.46
40.55
161.45
38.25
209.56
21.76
287.69
161.91
172.67
165.82
187.51
7.39
196.99
36.94
159.53
160.82
87.59
164.22
200.14
192.14
50.99
245.88
1.04
45.26
225.78
176.15
187.36
27.18
158.46
214.88
150.12
28.38
145.08
85.91
193.74
159.83
58.25
228.69
194.96
195.33
51.43
41.99
83.76
65.99
155.68
112.19
184.86
178.28
223.85
209.35
401.90
178.31
261.31
47.40
48.98
356.90
397.90
268.78
66.18
436.28
147.06
66.82
94.79
307.46
221.56
69.24
88.08
154.83
347.40
75.97
419.90
191.15
177.86
173.07
45.57
46.58
62.38
412.19
227.30
349.26
192.09
109.78
187.65
446.39
350.26
85.10
67.53
8.80
177.70
98.68
161.17
57.38
62.38
207.90
51.93
321.55
139.25
219.26
136.10
193.30
237.83
240.50
81.51
8.63
164.98
62.61
118.74
54.26
172.40
333.38
205.85
94.61
62.06
161.23
246.79
87.40
194.00
166.41
145.08
163.54
119.36
22.32
33.37
165.39
44.48
22.51
24.41
70.42
271.06
50.57
143.36
95.73
119.00
199.72
255.00
217.44
120.11
234.14
214.46
120.48
149.52
204.36
77.43
125.49
120.13
28.14
203.07
109.53
275.99
43.30
66.56
26.66
117.42
114.73
117.34
269.49
121.46
207.08
38.18
140.73
41.45
328.00
207.56
118.37
123.71
145.53
56.76
229.63
31.27
111.02
118.47
68.97
122.26
198.32
144.13
85.04
206.94
50.71
97.76
188.67
120.72
145.30
21.40
116.00
171.94
106.72
25.33
191.21
68.77
149.04
116.50
14.40
200.86
153.10
51.32
151.78
9.42
150.11
129.66
33.56
51.39
175.51
37.46
9.86
20.17
60.63
257.28
59.92
150.31
117.79
129.18
209.12
251.80
217.76
130.49
289.85
224.87
130.60
157.00
200.95
74.18
135.55
138.83
36.16
198.34
129.21
269.73
43.52
25.63
5.83
127.96
124.29
127.68
218.61
112.84
202.27
33.78
151.35
36.61
330.96
203.11
136.19
133.38
139.01
51.75
237.48
29.16
121.88
128.81
105.52
132.08
197.92
189.25
88.01
216.27
45.84
89.30
189.12
140.40
138.64
21.95
126.08
182.28
116.57
20.27
186.71
100.72
156.83
125.81
25.86
195.72
163.17
42.15
145.11
24.77
226.95
188.99
49.03
187.61
235.95
59.55
150.77
170.05
177.19
188.89
64.12


==> data/plab-rtt-min-ALL.dat <==
178.00
162.00
54.00
78.00
204.00
46.00
75.00
51.00
73.00
183.00
72.00
197.00
157.00
167.00
127.00
143.00
243.00
176.00
238.00
201.00
178.00
203.00
134.00
8.00
164.00
182.00
64.00
195.00
170.00
192.00
52.00
41.00
52.00
171.00
167.00
169.00
221.00
17.00
126.00
48.00
195.00
0.00
7.00
94.00
178.00
169.00
194.00
67.00
203.00
57.00
171.00
162.00
34.00
181.00
125.00
205.00
0.00
173.00
62.00
0.00
231.00
188.00
197.00
46.00
171.00
204.00
147.00
43.00
173.00
0.00
197.00
173.00
74.00
238.00
208.00
62.00
199.00
63.00
54.00
13.00
126.00
122.00
72.00
151.00
127.00
138.00
123.00
360.00
109.00
245.00
36.00
21.00
314.00
297.00
275.00
39.00
323.00
47.00
26.00
41.00
288.00
185.00
14.00
62.00
127.00
317.00
47.00
369.00
157.00
146.00
124.00
32.00
31.00
30.00
323.00
193.00
306.00
144.00
51.00
155.00
186.00
306.00
58.00
15.00
62.00
165.00
44.00
138.00
14.00
4.00
180.00
24.00
262.00
84.00
183.00
0.00
148.00
201.00
263.00
54.00
62.00
129.00
35.00
72.00
26.00
139.00
306.00
179.00
41.00
35.00
151.00
268.00
69.00
160.00
66.00
116.00
123.00
13.00
119.00
121.00
59.00
141.00
118.00
129.00
149.00
365.00
110.00
247.00
32.00
15.00
303.00
303.00
269.00
24.00
324.00
36.00
29.00
28.00
252.00
184.00
4.00
54.00
122.00
308.00
35.00
362.00
148.00
139.00
115.00
20.00
17.00
21.00
314.00
184.00
298.00
142.00
38.00
144.00
181.00
297.00
42.00
7.00
58.00
156.00
21.00
136.00
1.00
1.00
173.00
16.00
253.00
72.00
183.00
25.00
151.00
191.00
256.00
47.00
53.00
127.00
28.00
63.00
19.00
133.00
289.00
172.00
21.00
19.00
128.00
262.00
65.00
151.00
61.00
107.00
114.00
127.00
100.00
37.00
148.00
35.00
32.00
21.00
40.00
229.00
17.00
158.00
103.00
114.00
175.00
184.00
190.00
117.00
206.00
155.00
119.00
144.00
171.00
49.00
124.00
107.00
1.00
203.00
117.00
228.00
43.00
13.00
27.00
116.00
114.00
100.00
207.00
79.00
179.00
19.00
135.00
11.00
69.00
176.00
125.00
124.00
132.00
28.00
150.00
33.00
111.00
116.00
54.00
117.00
174.00
148.00
67.00
112.00
37.00
76.00
178.00
128.00
132.00
26.00
115.00
150.00
94.00
10.00
192.00
53.00
145.00
96.00
10.00
195.00
141.00
37.00
137.00
17.00
27.00
115.00
112.00
2.00
144.00
20.00
5.00
4.00
28.00
231.00
16.00
132.00
91.00
97.00
190.00
3.00
173.00
112.00
215.00
157.00
117.00
150.00
183.00
0.00
110.00
113.00
27.00
188.00
110.00
220.00
26.00
18.00
11.00
111.00
0.00
108.00
62.00
191.00
23.00
112.00
36.00
78.00
189.00
113.00
119.00
134.00
30.00
153.00
13.00
93.00
101.00
88.00
110.00
180.00
141.00
57.00
109.00
27.00
55.00
159.00
122.00
132.00
0.00
110.00
144.00
105.00
20.00
175.00
87.00
11.00
117.00
2.00
145.00
143.00
24.00
15.00
10.00
72.00
63.00
147.00
144.00
170.00
140.00
151.00
177.00
377.00
123.00
265.00
55.00
62.00
335.00
324.00
287.00
63.00
363.00
99.00
53.00
92.00
256.00
206.00
68.00
51.00
138.00
339.00
43.00
378.00
177.00
168.00
147.00
59.00
57.00
57.00
349.00
207.00
334.00
170.00
64.00
174.00
211.00
334.00
54.00
68.00
89.00
179.00
95.00
160.00
55.00
62.00
198.00
66.00
289.00
73.00
206.00
56.00
182.00
214.00
277.00
58.00
88.00
150.00
59.00
0.00
50.00
149.00
321.00
194.00
92.00
59.00
167.00
283.00
96.00
183.00
94.00
130.00
145.00
151.00
141.00
36.00
28.00
170.00
29.00
19.00
35.00
240.00
35.00
138.00
127.00
141.00
205.00
182.00
215.00
142.00
215.00
178.00
143.00
171.00
204.00
59.00
147.00
153.00
27.00
190.00
141.00
240.00
8.00
10.00
29.00
138.00
136.00
130.00
226.00
62.00
191.00
2.00
157.00
8.00
76.00
191.00
149.00
146.00
166.00
46.00
175.00
27.00
133.00
140.00
87.00
144.00
205.00
175.00
59.00
135.00
36.00
69.00
203.00
152.00
165.00
10.00
138.00
171.00
129.00
21.00
180.00
85.00
171.00
138.00
44.00
208.00
175.00
37.00
171.00
35.00
32.00
127.00
118.00
28.00
13.00
139.00
24.00
19.00
45.00
242.00
21.00
142.00
84.00
118.00
194.00
213.00
189.00
114.00
206.00
154.00
119.00
148.00
191.00
76.00
123.00
110.00
26.00
199.00
115.00
235.00
38.00
15.00
6.00
102.00
95.00
107.00
209.00
76.00
199.00
23.00
109.00
31.00
79.00
195.00
123.00
118.00
131.00
40.00
151.00
26.00
95.00
103.00
89.00
107.00
176.00
149.00
71.00
111.00
41.00
66.00
180.00
128.00
130.00
13.00
114.00
141.00
104.00
19.00
178.00
84.00
147.00
114.00
20.00
183.00
151.00
37.00
136.00
6.00
8.00
123.00
122.00
11.00
0.00
151.00
10.00
6.00
11.00
238.00
28.00
139.00
112.00
128.00
171.00
220.00
166.00
129.00
201.00
165.00
128.00
158.00
169.00
8.00
96.00
139.00
25.00
172.00
100.00
226.00
25.00
6.00
15.00
125.00
123.00
118.00
211.00
32.00
184.00
0.00
144.00
15.00
102.00
166.00
125.00
133.00
141.00
25.00
158.00
0.00
120.00
117.00
81.00
112.00
189.00
161.00
106.00
122.00
11.00
48.00
170.00
122.00
141.00
1.00
121.00
163.00
116.00
11.00
5.00
77.00
156.00
124.00
12.00
163.00
162.00
8.00
147.00
3.00
0.00
151.00
147.00
25.00
24.00
173.00
24.00
32.00
21.00
215.00
43.00
150.00
134.00
146.00
179.00
169.00
191.00
135.00
1.00
185.00
150.00
171.00
176.00
50.00
154.00
147.00
50.00
0.00
143.00
215.00
22.00
21.00
6.00
141.00
135.00
142.00
190.00
29.00
161.00
22.00
162.00
10.00
46.00
161.00
150.00
145.00
167.00
0.00
170.00
29.00
141.00
140.00
0.00
147.00
179.00
175.00
43.00
140.00
0.00
30.00
200.00
154.00
166.00
9.00
145.00
0.00
128.00
20.00
151.00
70.00
178.00
145.00
42.00
224.00
182.00
0.00
172.00
0.00
1.00
368.00
365.00
231.00
247.00
377.00
240.00
242.00
239.00
215.00
259.00
367.00
260.00
348.00
119.00
68.00
409.00
355.00
65.00
393.00
354.00
389.00
230.00
190.00
364.00
365.00
259.00
86.00
349.00
0.00
245.00
226.00
246.00
339.00
347.00
357.00
48.00
175.00
86.00
29.00
369.00
230.00
184.00
84.00
362.00
365.00
384.00
224.00
388.00
233.00
367.00
358.00
247.00
359.00
104.00
384.00
189.00
340.00
194.00
182.00
398.00
360.00
381.00
228.00
359.00
377.00
350.00
221.00
76.00
248.00
378.00
345.00
245.00
406.00
383.00
213.00
384.00
257.00
246.00
194.00
109.00
110.00
17.00
22.00
123.00
35.00
21.00
28.00
51.00
259.00
140.00
78.00
93.00
222.00
195.00
148.00
107.00
224.00
138.00
118.00
131.00
209.00
78.00
106.00
111.00
17.00
193.00
103.00
257.00
41.00
33.00
15.00
103.00
103.00
107.00
201.00
94.00
188.00
34.00
101.00
33.00
87.00
189.00
111.00
105.00
116.00
44.00
133.00
34.00
105.00
100.00
67.00
100.00
211.00
130.00
80.00
102.00
51.00
81.00
138.00
106.00
116.00
36.00
105.00
123.00
105.00
25.00
182.00
69.00
131.00
121.00
10.00
132.00
121.00
47.00
121.00
8.00
14.00
250.00
248.00
158.00
134.00
264.00
138.00
142.00
139.00
150.00
367.00
140.00
234.00
222.00
313.00
303.00
17.00
234.00
337.00
284.00
239.00
263.00
310.00
193.00
248.00
242.00
160.00
298.00
242.00
367.00
144.00
147.00
134.00
223.00
222.00
232.00
335.00
180.00
303.00
139.00
211.00
150.00
177.00
303.00
248.00
238.00
224.00
153.00
267.00
147.00
233.00
235.00
217.00
226.00
314.00
266.00
177.00
220.00
147.00
188.00
6.00
245.00
223.00
137.00
230.00
267.00
235.00
141.00
287.00
218.00
263.00
231.00
153.00
11.00
228.00
147.00
229.00
133.00
138.00
39.00
32.00
103.00
95.00
55.00
127.00
104.00
114.00
140.00
260.00
78.00
234.00
24.00
290.00
263.00
251.00
33.00
312.00
68.00
33.00
62.00
244.00
170.00
37.00
43.00
92.00
294.00
32.00
260.00
134.00
123.00
101.00
21.00
19.00
21.00
297.00
170.00
282.00
128.00
29.00
133.00
152.00
283.00
47.00
37.00
29.00
142.00
65.00
114.00
24.00
31.00
159.00
28.00
245.00
66.00
149.00
18.00
137.00
177.00
239.00
43.00
28.00
113.00
28.00
55.00
20.00
107.00
285.00
158.00
62.00
28.00
113.00
244.00
47.00
137.00
34.00
93.00
100.00
15.00
12.00
113.00
112.00
63.00
141.00
114.00
128.00
143.00
348.00
93.00
223.00
15.00
294.00
289.00
243.00
29.00
326.00
51.00
23.00
40.00
247.00
176.00
17.00
49.00
99.00
304.00
27.00
348.00
147.00
136.00
114.00
3.00
7.00
20.00
313.00
180.00
298.00
142.00
30.00
140.00
165.00
298.00
43.00
17.00
32.00
156.00
39.00
136.00
10.00
6.00
164.00
0.00
253.00
73.00
160.00
3.00
151.00
190.00
241.00
42.00
25.00
122.00
26.00
62.00
11.00
130.00
286.00
167.00
40.00
28.00
126.00
242.00
40.00
150.00
38.00
107.00
114.00
310.00
305.00
175.00
190.00
331.00
198.00
186.00
190.00
179.00
119.00
222.00
313.00
290.00
301.00
7.00
369.00
304.00
39.00
342.00
305.00
331.00
4.00
112.00
309.00
315.00
197.00
98.00
303.00
118.00
211.00
172.00
189.00
300.00
295.00
293.00
59.00
142.00
86.00
190.00
317.00
163.00
149.00
90.00
300.00
305.00
324.00
182.00
339.00
194.00
296.00
302.00
144.00
309.00
0.00
340.00
144.00
299.00
177.00
132.00
351.00
316.00
327.00
189.00
296.00
335.00
293.00
154.00
87.00
144.00
336.00
297.00
186.00
368.00
336.00
177.00
333.00
193.00
186.00
297.00
303.00
191.00
211.00
324.00
182.00
212.00
219.00
178.00
68.00
195.00
303.00
263.00
289.00
7.00
328.00
298.00
37.00
325.00
310.00
327.00
5.00
133.00
307.00
303.00
195.00
153.00
287.00
70.00
191.00
182.00
286.00
303.00
283.00
140.00
139.00
44.00
179.00
283.00
167.00
146.00
40.00
295.00
309.00
330.00
176.00
328.00
218.00
306.00
287.00
137.00
285.00
2.00
313.00
136.00
286.00
182.00
136.00
311.00
294.00
315.00
191.00
284.00
334.00
286.00
180.00
38.00
144.00
315.00
291.00
204.00
307.00
317.00
188.00
319.00
186.00
193.00
275.00
267.00
189.00
171.00
284.00
206.00
191.00
186.00
227.00
409.00
148.00
10.00
247.00
249.00
364.00
324.00
268.00
391.00
306.00
259.00
300.00
362.00
250.00
267.00
284.00
165.00
365.00
272.00
409.00
211.00
200.00
173.00
244.00
243.00
263.00
379.00
246.00
370.00
192.00
220.00
207.00
193.00
374.00
281.00
267.00
230.00
216.00
295.00
186.00
256.00
264.00
241.00
14.00
367.00
303.00
194.00
238.00
219.00
257.00
18.00
287.00
232.00
173.00
265.00
288.00
248.00
186.00
362.00
236.00
283.00
259.00
216.00
4.00
239.00
222.00
237.00
181.00
178.00
39.00
32.00
100.00
112.00
63.00
142.00
118.00
129.00
109.00
355.00
107.00
235.00
32.00
32.00
304.00
298.00
269.00
329.00
68.00
33.00
62.00
253.00
184.00
20.00
52.00
115.00
308.00
40.00
358.00
148.00
138.00
115.00
28.00
27.00
6.00
314.00
185.00
298.00
142.00
47.00
141.00
175.00
298.00
48.00
37.00
58.00
156.00
64.00
137.00
24.00
31.00
171.00
35.00
254.00
73.00
174.00
25.00
146.00
192.00
257.00
48.00
58.00
128.00
5.00
63.00
20.00
130.00
299.00
172.00
60.00
21.00
127.00
262.00
65.00
152.00
44.00
97.00
114.00
330.00
318.00
185.00
211.00
362.00
193.00
208.00
200.00
206.00
2.00
224.00
336.00
306.00
318.00
26.00
2.00
379.00
322.00
361.00
315.00
348.00
1.00
175.00
321.00
322.00
225.00
52.00
317.00
41.00
49.00
185.00
198.00
313.00
317.00
316.00
11.00
164.00
52.00
204.00
325.00
198.00
142.00
42.00
329.00
325.00
344.00
200.00
358.00
207.00
302.00
314.00
0.00
323.00
29.00
366.00
182.00
321.00
2.00
171.00
159.00
0.00
335.00
202.00
2.00
369.00
96.00
181.00
39.00
202.00
344.00
314.00
207.00
379.00
350.00
201.00
346.00
205.00
199.00
47.00
10.00
155.00
157.00
94.00
177.00
150.00
165.00
190.00
389.00
138.00
274.00
61.00
42.00
342.00
325.00
307.00
58.00
365.00
65.00
1.00
289.00
213.00
0.00
89.00
151.00
339.00
67.00
391.00
184.00
169.00
151.00
52.00
58.00
52.00
350.00
216.00
334.00
178.00
77.00
180.00
207.00
336.00
77.00
35.00
83.00
182.00
4.00
173.00
33.00
36.00
199.00
45.00
289.00
104.00
206.00
59.00
187.00
228.00
288.00
80.00
83.00
160.00
54.00
104.00
45.00
163.00
325.00
199.00
0.00
33.00
171.00
301.00
99.00
188.00
91.00
143.00
150.00
26.00
29.00
120.00
122.00
54.00
142.00
108.00
130.00
155.00
354.00
118.00
238.00
22.00
24.00
307.00
310.00
269.00
33.00
325.00
65.00
59.00
253.00
185.00
24.00
52.00
116.00
309.00
40.00
362.00
149.00
138.00
116.00
29.00
27.00
22.00
315.00
171.00
299.00
143.00
48.00
147.00
180.00
305.00
49.00
28.00
46.00
157.00
62.00
130.00
19.00
18.00
173.00
24.00
254.00
73.00
185.00
25.00
152.00
193.00
258.00
52.00
55.00
87.00
27.00
54.00
20.00
130.00
293.00
171.00
58.00
29.00
128.00
263.00
65.00
152.00
64.00
108.00
115.00
41.00
29.00
149.00
151.00
92.00
171.00
148.00
158.00
184.00
389.00
130.00
263.00
62.00
45.00
332.00
327.00
300.00
62.00
356.00
7.00
59.00
282.00
214.00
39.00
77.00
145.00
337.00
69.00
383.00
178.00
167.00
144.00
55.00
54.00
50.00
343.00
214.00
327.00
172.00
75.00
176.00
201.00
328.00
61.00
36.00
83.00
186.00
3.00
164.00
37.00
28.00
203.00
48.00
283.00
100.00
201.00
53.00
181.00
221.00
288.00
84.00
85.00
142.00
57.00
92.00
49.00
157.00
313.00
198.00
0.00
57.00
169.00
294.00
92.00
175.00
91.00
137.00
143.00
187.00
288.00
251.00
158.00
194.00
256.00
201.00
189.00
187.00
167.00
230.00
209.00
309.00
229.00
252.00
1.00
5.00
363.00
253.00
38.00
289.00
254.00
282.00
99.00
275.00
247.00
323.00
34.00
223.00
240.00
207.00
162.00
179.00
249.00
247.00
236.00
42.00
124.00
36.00
188.00
268.00
160.00
136.00
38.00
226.00
257.00
278.00
180.00
276.00
192.00
234.00
280.00
141.00
255.00
0.00
270.00
159.00
246.00
174.00
121.00
344.00
222.00
278.00
163.00
248.00
255.00
240.00
169.00
25.00
137.00
282.00
248.00
177.00
364.00
286.00
175.00
270.00
172.00
186.00
185.00
184.00
36.00
79.00
206.00
55.00
59.00
68.00
60.00
191.00
78.00
193.00
169.00
184.00
107.00
133.00
254.00
178.00
175.00
220.00
185.00
214.00
115.00
182.00
195.00
76.00
141.00
182.00
199.00
80.00
56.00
73.00
180.00
178.00
173.00
168.00
24.00
134.00
1.00
184.00
39.00
22.00
131.00
196.00
189.00
194.00
62.00
217.00
76.00
163.00
176.00
27.00
187.00
118.00
217.00
15.00
175.00
58.00
20.00
242.00
183.00
196.00
70.00
180.00
206.00
171.00
54.00
120.00
9.00
213.00
161.00
48.00
253.00
217.00
55.00
202.00
75.00
72.00
14.00
11.00
124.00
119.00
68.00
134.00
123.00
133.00
159.00
364.00
106.00
248.00
37.00
19.00
310.00
307.00
262.00
37.00
332.00
45.00
9.00
39.00
288.00
182.00
52.00
127.00
313.00
45.00
362.00
153.00
143.00
120.00
30.00
10.00
25.00
319.00
189.00
311.00
147.00
34.00
139.00
183.00
311.00
56.00
13.00
60.00
161.00
42.00
136.00
11.00
7.00
178.00
22.00
258.00
75.00
180.00
27.00
145.00
197.00
260.00
59.00
59.00
126.00
32.00
68.00
24.00
135.00
303.00
176.00
39.00
17.00
134.00
264.00
67.00
157.00
65.00
112.00
119.00
62.00
55.00
125.00
114.00
51.00
153.00
129.00
143.00
155.00
368.00
111.00
242.00
43.00
51.00
315.00
302.00
284.00
52.00
331.00
91.00
52.00
77.00
247.00
195.00
52.00
123.00
319.00
8.00
365.00
159.00
148.00
129.00
44.00
46.00
36.00
315.00
195.00
294.00
18.00
70.00
161.00
186.00
294.00
0.00
56.00
66.00
163.00
84.00
143.00
43.00
53.00
188.00
54.00
248.00
22.00
182.00
41.00
162.00
206.00
276.00
15.00
73.00
138.00
51.00
54.00
35.00
137.00
310.00
183.00
81.00
43.00
134.00
278.00
88.00
159.00
79.00
118.00
125.00
128.00
122.00
1.00
39.00
138.00
28.00
31.00
42.00
50.00
259.00
17.00
160.00
92.00
108.00
205.00
195.00
165.00
115.00
225.00
151.00
117.00
145.00
327.00
77.00
127.00
123.00
188.00
115.00
260.00
38.00
21.00
27.00
108.00
112.00
109.00
192.00
88.00
180.00
25.00
121.00
24.00
74.00
167.00
123.00
120.00
137.00
38.00
148.00
44.00
123.00
121.00
77.00
110.00
199.00
146.00
68.00
111.00
48.00
77.00
154.00
123.00
136.00
38.00
114.00
137.00
102.00
16.00
177.00
75.00
145.00
128.00
9.00
185.00
144.00
42.00
141.00
19.00
25.00
43.00
317.00
308.00
203.00
104.00
339.00
190.00
198.00
183.00
157.00
87.00
193.00
297.00
294.00
308.00
95.00
152.00
373.00
308.00
60.00
344.00
309.00
337.00
33.00
141.00
313.00
318.00
188.00
308.00
87.00
186.00
180.00
190.00
304.00
302.00
297.00
42.00
117.00
20.00
190.00
323.00
169.00
119.00
21.00
316.00
307.00
332.00
154.00
336.00
191.00
300.00
307.00
169.00
301.00
69.00
341.00
124.00
293.00
148.00
125.00
361.00
318.00
331.00
181.00
304.00
124.00
295.00
177.00
11.00
168.00
338.00
304.00
212.00
367.00
341.00
149.00
337.00
198.00
172.00
168.00
48.00
40.00
117.00
118.00
43.00
141.00
116.00
125.00
147.00
349.00
103.00
242.00
32.00
40.00
303.00
287.00
276.00
39.00
318.00
76.00
41.00
70.00
232.00
184.00
45.00
4.00
115.00
308.00
350.00
148.00
137.00
114.00
31.00
35.00
29.00
298.00
184.00
283.00
142.00
54.00
145.00
172.00
282.00
9.00
45.00
59.00
156.00
72.00
132.00
32.00
37.00
172.00
43.00
233.00
30.00
166.00
33.00
151.00
186.00
265.00
8.00
62.00
127.00
36.00
43.00
27.00
123.00
295.00
171.00
70.00
27.00
127.00
270.00
73.00
151.00
68.00
107.00
114.00
369.00
362.00
231.00
239.00
378.00
240.00
239.00
238.00
215.00
0.00
259.00
367.00
260.00
348.00
118.00
70.00
409.00
358.00
64.00
392.00
362.00
383.00
240.00
199.00
362.00
365.00
260.00
87.00
350.00
246.00
225.00
242.00
340.00
347.00
357.00
47.00
182.00
86.00
240.00
353.00
234.00
185.00
86.00
361.00
366.00
375.00
224.00
386.00
233.00
362.00
359.00
244.00
350.00
85.00
387.00
179.00
340.00
194.00
182.00
397.00
364.00
379.00
228.00
359.00
370.00
352.00
221.00
75.00
250.00
380.00
351.00
243.00
397.00
380.00
213.00
389.00
262.00
245.00
194.00
157.00
148.00
43.00
34.00
176.00
8.00
39.00
25.00
37.00
242.00
41.00
144.00
134.00
148.00
211.00
191.00
221.00
148.00
226.00
184.00
149.00
178.00
210.00
80.00
153.00
159.00
38.00
197.00
148.00
246.00
32.00
38.00
144.00
142.00
137.00
233.00
75.00
201.00
8.00
163.00
20.00
92.00
201.00
163.00
135.00
172.00
53.00
161.00
31.00
140.00
147.00
107.00
151.00
208.00
182.00
65.00
141.00
47.00
82.00
209.00
158.00
171.00
23.00
144.00
176.00
135.00
42.00
186.00
106.00
178.00
144.00
50.00
215.00
181.00
47.00
177.00
41.00
38.00
133.00
137.00
13.00
20.00
168.00
10.00
20.00
2.00
24.00
212.00
27.00
147.00
123.00
128.00
148.00
182.00
198.00
135.00
179.00
170.00
138.00
154.00
164.00
48.00
0.00
147.00
10.00
164.00
133.00
216.00
18.00
13.00
127.00
129.00
126.00
181.00
57.00
178.00
11.00
149.00
9.00
0.00
172.00
141.00
138.00
160.00
27.00
168.00
23.00
125.00
128.00
53.00
134.00
168.00
168.00
53.00
118.00
24.00
49.00
187.00
146.00
159.00
13.00
130.00
168.00
122.00
0.00
155.00
57.00
166.00
119.00
0.00
190.00
154.00
21.00
166.00
19.00
13.00
124.00
115.00
22.00
10.00
147.00
25.00
0.00
9.00
45.00
239.00
15.00
134.00
101.00
114.00
183.00
172.00
113.00
205.00
151.00
115.00
144.00
186.00
64.00
120.00
128.00
27.00
181.00
106.00
42.00
30.00
11.00
110.00
106.00
103.00
205.00
72.00
187.00
21.00
129.00
25.00
73.00
178.00
126.00
115.00
139.00
37.00
148.00
19.00
106.00
113.00
92.00
103.00
183.00
148.00
70.00
108.00
36.00
74.00
173.00
122.00
98.00
16.00
111.00
147.00
102.00
11.00
169.00
91.00
144.00
111.00
11.00
175.00
148.00
32.00
144.00
0.00
0.00
16.00
28.00
114.00
111.00
59.00
138.00
114.00
125.00
151.00
339.00
102.00
224.00
21.00
12.00
298.00
286.00
249.00
29.00
325.00
63.00
29.00
56.00
249.00
180.00
30.00
44.00
105.00
304.00
31.00
338.00
144.00
133.00
111.00
2.00
17.00
307.00
181.00
294.00
138.00
8.00
143.00
163.00
294.00
48.00
31.00
38.00
152.00
59.00
130.00
19.00
24.00
169.00
15.00
250.00
66.00
161.00
0.00
147.00
188.00
237.00
50.00
37.00
124.00
24.00
60.00
13.00
128.00
295.00
168.00
56.00
24.00
140.00
242.00
40.00
148.00
43.00
95.00
109.00
31.00
26.00
114.00
112.00
57.00
136.00
113.00
123.00
149.00
347.00
103.00
222.00
20.00
10.00
299.00
303.00
247.00
27.00
324.00
61.00
26.00
54.00
247.00
178.00
28.00
46.00
112.00
302.00
35.00
348.00
142.00
132.00
109.00
2.00
15.00
305.00
179.00
292.00
137.00
25.00
141.00
168.00
295.00
43.00
29.00
36.00
150.00
57.00
128.00
2.00
22.00
167.00
13.00
248.00
68.00
165.00
2.00
146.00
186.00
235.00
45.00
35.00
122.00
22.00
58.00
14.00
127.00
293.00
166.00
54.00
22.00
124.00
240.00
43.00
146.00
41.00
102.00
109.00
30.00
21.00
108.00
112.00
57.00
130.00
107.00
118.00
143.00
357.00
107.00
232.00
21.00
20.00
293.00
283.00
263.00
6.00
316.00
57.00
22.00
50.00
244.00
173.00
25.00
36.00
109.00
297.00
29.00
357.00
137.00
126.00
104.00
17.00
15.00
311.00
173.00
295.00
131.00
36.00
137.00
164.00
295.00
40.00
26.00
46.00
145.00
54.00
126.00
12.00
19.00
162.00
23.00
242.00
59.00
174.00
14.00
140.00
180.00
251.00
43.00
46.00
116.00
2.00
56.00
15.00
121.00
288.00
161.00
50.00
18.00
133.00
260.00
53.00
140.00
52.00
96.00
103.00
323.00
314.00
208.00
349.00
226.00
208.00
211.00
190.00
48.00
217.00
335.00
297.00
313.00
59.00
161.00
389.00
314.00
25.00
350.00
314.00
343.00
60.00
168.00
319.00
313.00
192.00
43.00
298.00
48.00
233.00
190.00
205.00
307.00
314.00
311.00
144.00
42.00
217.00
329.00
195.00
133.00
42.00
310.00
319.00
340.00
187.00
346.00
208.00
304.00
312.00
210.00
316.00
62.00
335.00
186.00
303.00
175.00
158.00
391.00
305.00
339.00
198.00
310.00
350.00
301.00
180.00
33.00
209.00
343.00
309.00
221.00
384.00
347.00
182.00
345.00
203.00
205.00
187.00
175.00
67.00
61.00
207.00
42.00
69.00
51.00
19.00
158.00
95.00
177.00
150.00
175.00
0.00
127.00
3.00
180.00
164.00
215.00
178.00
211.00
130.00
16.00
180.00
174.00
0.00
112.00
173.00
165.00
54.00
47.00
63.00
172.00
173.00
173.00
140.00
118.00
45.00
178.00
41.00
2.00
116.00
181.00
183.00
197.00
31.00
207.00
56.00
166.00
172.00
43.00
0.00
130.00
205.00
0.00
173.00
21.00
0.00
233.00
185.00
197.00
44.00
167.00
207.00
159.00
48.00
90.00
39.00
1.00
174.00
78.00
241.00
201.00
25.00
202.00
73.00
50.00
307.00
298.00
186.00
193.00
334.00
191.00
201.00
184.00
161.00
86.00
187.00
303.00
282.00
297.00
98.00
44.00
377.00
298.00
62.00
333.00
299.00
327.00
38.00
134.00
311.00
294.00
180.00
21.00
283.00
86.00
201.00
184.00
195.00
294.00
293.00
295.00
42.00
121.00
195.00
313.00
173.00
109.00
0.00
321.00
303.00
324.00
162.00
332.00
192.00
292.00
297.00
173.00
301.00
68.00
317.00
122.00
289.00
152.00
133.00
365.00
294.00
323.00
182.00
294.00
338.00
286.00
173.00
10.00
170.00
327.00
294.00
207.00
373.00
332.00
153.00
329.00
202.00
194.00
151.00
142.00
37.00
28.00
170.00
2.00
29.00
19.00
35.00
240.00
34.00
139.00
128.00
142.00
192.00
179.00
192.00
142.00
216.00
178.00
143.00
171.00
190.00
60.00
147.00
149.00
25.00
191.00
142.00
11.00
8.00
11.00
29.00
138.00
137.00
131.00
217.00
62.00
195.00
157.00
7.00
77.00
184.00
153.00
147.00
166.00
47.00
175.00
27.00
15.00
141.00
87.00
145.00
192.00
172.00
59.00
135.00
34.00
67.00
180.00
156.00
165.00
17.00
15.00
170.00
129.00
2.00
180.00
86.00
161.00
138.00
44.00
179.00
175.00
36.00
171.00
21.00
32.00
50.00
45.00
126.00
112.00
78.00
156.00
133.00
144.00
167.00
369.00
101.00
210.00
21.00
30.00
318.00
283.00
223.00
44.00
342.00
82.00
38.00
65.00
268.00
161.00
40.00
68.00
120.00
323.00
55.00
353.00
163.00
147.00
129.00
27.00
24.00
36.00
329.00
196.00
313.00
156.00
159.00
168.00
314.00
65.00
40.00
14.00
171.00
68.00
152.00
33.00
42.00
188.00
24.00
268.00
90.00
171.00
24.00
166.00
207.00
206.00
62.00
13.00
142.00
34.00
78.00
23.00
139.00
314.00
173.00
72.00
33.00
142.00
217.00
19.00
167.00
19.00
120.00
129.00
145.00
134.00
19.00
39.00
175.00
13.00
16.00
30.00
23.00
231.00
34.00
150.00
132.00
140.00
163.00
169.00
210.00
142.00
203.00
182.00
146.00
163.00
160.00
45.00
152.00
161.00
24.00
169.00
146.00
234.00
19.00
13.00
28.00
130.00
1.00
137.00
195.00
53.00
173.00
13.00
161.00
49.00
172.00
157.00
151.00
163.00
16.00
169.00
38.00
138.00
145.00
73.00
133.00
164.00
184.00
52.00
139.00
2.00
60.00
186.00
154.00
163.00
28.00
140.00
175.00
129.00
9.00
159.00
61.00
176.00
142.00
39.00
207.00
178.00
14.00
168.00
31.00
27.00
63.00
181.00
69.00
78.00
93.00
76.00
81.00
102.00
46.00
48.00
87.00
176.00
152.00
165.00
149.00
147.00
193.00
175.00
164.00
4.00
14.00
32.00
136.00
22.00
60.00
186.00
78.00
119.00
119.00
185.00
92.00
59.00
75.00
163.00
30.00
165.00
25.00
14.00
109.00
76.00
168.00
49.00
110.00
179.00
175.00
187.00
53.00
203.00
71.00
179.00
176.00
29.00
59.00
71.00
209.00
5.00
40.00
77.00
5.00
182.00
179.00
187.00
58.00
171.00
109.00
162.00
60.00
100.00
27.00
179.00
171.00
90.00
175.00
186.00
54.00
192.00
77.00
73.00
307.00
299.00
176.00
193.00
337.00
195.00
201.00
184.00
161.00
74.00
189.00
303.00
283.00
297.00
98.00
40.00
377.00
298.00
62.00
342.00
304.00
328.00
38.00
131.00
311.00
294.00
167.00
20.00
283.00
86.00
201.00
176.00
195.00
294.00
295.00
291.00
42.00
121.00
0.00
195.00
314.00
157.00
114.00
291.00
302.00
323.00
149.00
331.00
192.00
289.00
297.00
166.00
300.00
68.00
317.00
122.00
291.00
152.00
129.00
365.00
294.00
323.00
182.00
294.00
338.00
285.00
163.00
0.00
170.00
328.00
294.00
205.00
373.00
332.00
153.00
329.00
202.00
194.00
58.00
51.00
125.00
113.00
54.00
149.00
126.00
140.00
157.00
362.00
111.00
249.00
47.00
48.00
312.00
295.00
288.00
48.00
329.00
88.00
49.00
81.00
244.00
199.00
56.00
0.00
123.00
323.00
9.00
361.00
163.00
147.00
126.00
48.00
43.00
40.00
310.00
192.00
321.00
153.00
67.00
159.00
183.00
291.00
53.00
70.00
167.00
80.00
140.00
40.00
50.00
184.00
58.00
245.00
23.00
176.00
45.00
166.00
203.00
273.00
15.00
70.00
142.00
48.00
51.00
39.00
133.00
314.00
179.00
85.00
47.00
139.00
282.00
84.00
163.00
75.00
115.00
122.00
15.00
7.00
123.00
122.00
68.00
146.00
123.00
133.00
156.00
366.00
105.00
237.00
37.00
19.00
309.00
309.00
271.00
37.00
331.00
43.00
34.00
37.00
257.00
189.00
13.00
56.00
120.00
313.00
45.00
365.00
153.00
142.00
120.00
31.00
29.00
25.00
318.00
189.00
302.00
147.00
49.00
151.00
175.00
303.00
53.00
60.00
161.00
40.00
140.00
13.00
7.00
178.00
22.00
258.00
79.00
175.00
27.00
156.00
197.00
260.00
55.00
59.00
132.00
33.00
68.00
24.00
133.00
303.00
177.00
36.00
33.00
149.00
264.00
67.00
156.00
65.00
112.00
119.00
58.00
58.00
132.00
134.00
89.00
166.00
131.00
141.00
167.00
385.00
45.00
224.00
21.00
41.00
306.00
181.00
234.00
58.00
351.00
92.00
59.00
86.00
7.00
197.00
60.00
66.00
137.00
329.00
59.00
348.00
172.00
160.00
139.00
38.00
36.00
46.00
326.00
197.00
324.00
162.00
13.00
163.00
188.00
325.00
70.00
60.00
165.00
87.00
144.00
49.00
54.00
180.00
44.00
279.00
89.00
190.00
28.00
175.00
204.00
222.00
62.00
1.00
140.00
54.00
89.00
45.00
156.00
33.00
184.00
86.00
32.00
145.00
228.00
31.00
54.00
6.00
120.00
128.00
165.00
156.00
40.00
38.00
179.00
46.00
50.00
33.00
7.00
224.00
44.00
153.00
142.00
156.00
182.00
176.00
229.00
156.00
200.00
192.00
157.00
186.00
180.00
62.00
161.00
163.00
38.00
154.00
156.00
224.00
53.00
37.00
47.00
152.00
150.00
145.00
187.00
42.00
162.00
47.00
171.00
25.00
53.00
158.00
167.00
161.00
165.00
189.00
34.00
148.00
155.00
89.00
159.00
182.00
186.00
48.00
145.00
6.00
49.00
217.00
170.00
164.00
31.00
152.00
179.00
144.00
27.00
144.00
88.00
186.00
152.00
61.00
223.00
189.00
6.00
170.00
53.00
46.00
44.00
33.00
151.00
154.00
96.00
174.00
151.00
161.00
187.00
388.00
133.00
268.00
65.00
48.00
338.00
328.00
304.00
65.00
362.00
4.00
62.00
3.00
286.00
217.00
42.00
84.00
148.00
341.00
72.00
385.00
181.00
170.00
148.00
59.00
57.00
54.00
346.00
217.00
333.00
175.00
78.00
175.00
203.00
332.00
80.00
39.00
88.00
189.00
167.00
41.00
35.00
206.00
51.00
286.00
106.00
205.00
56.00
176.00
223.00
293.00
83.00
88.00
160.00
60.00
96.00
52.00
160.00
331.00
204.00
3.00
60.00
157.00
297.00
96.00
184.00
94.00
140.00
147.00
138.00
136.00
33.00
18.00
160.00
27.00
26.00
8.00
34.00
233.00
34.00
147.00
114.00
136.00
195.00
218.00
190.00
137.00
223.00
173.00
138.00
164.00
192.00
76.00
136.00
143.00
44.00
191.00
133.00
233.00
31.00
28.00
22.00
130.00
129.00
126.00
204.00
64.00
192.00
27.00
152.00
38.00
71.00
192.00
140.00
140.00
144.00
34.00
166.00
125.00
130.00
103.00
139.00
195.00
166.00
73.00
130.00
31.00
71.00
178.00
143.00
143.00
6.00
133.00
160.00
124.00
21.00
182.00
101.00
163.00
132.00
38.00
187.00
169.00
31.00
150.00
25.00
22.00
13.00
0.00
92.00
112.00
48.00
133.00
110.00
120.00
146.00
367.00
105.00
232.00
20.00
6.00
283.00
306.00
238.00
19.00
306.00
43.00
0.00
38.00
244.00
180.00
0.00
24.00
123.00
300.00
12.00
354.00
140.00
129.00
97.00
19.00
18.00
12.00
289.00
176.00
290.00
132.00
19.00
138.00
178.00
289.00
36.00
0.00
47.00
148.00
27.00
125.00
3.00
166.00
15.00
245.00
60.00
183.00
17.00
124.00
183.00
236.00
40.00
49.00
119.00
13.00
45.00
4.00
111.00
291.00
169.00
37.00
19.00
119.00
254.00
37.00
148.00
45.00
96.00
106.00
9.00
5.00
118.00
113.00
61.00
140.00
117.00
127.00
153.00
358.00
100.00
234.00
31.00
13.00
305.00
287.00
265.00
31.00
326.00
39.00
19.00
33.00
280.00
176.00
7.00
53.00
121.00
307.00
39.00
358.00
147.00
136.00
113.00
24.00
19.00
19.00
312.00
183.00
297.00
141.00
43.00
145.00
177.00
297.00
50.00
7.00
53.00
155.00
35.00
130.00
6.00
172.00
16.00
252.00
76.00
173.00
21.00
139.00
190.00
253.00
46.00
53.00
119.00
27.00
62.00
18.00
130.00
297.00
170.00
33.00
26.00
125.00
258.00
61.00
150.00
59.00
106.00
113.00
180.00
163.00
54.00
89.00
201.00
87.00
105.00
100.00
70.00
247.00
67.00
217.00
159.00
173.00
145.00
137.00
255.00
174.00
213.00
209.00
174.00
203.00
142.00
28.00
178.00
188.00
77.00
169.00
173.00
243.00
107.00
72.00
82.00
170.00
168.00
162.00
195.00
52.00
172.00
87.00
188.00
73.00
29.00
166.00
184.00
178.00
186.00
90.00
206.00
103.00
170.00
172.00
176.00
145.00
210.00
24.00
166.00
74.00
48.00
235.00
180.00
185.00
90.00
169.00
201.00
161.00
54.00
158.00
2.00
203.00
169.00
66.00
248.00
206.00
85.00
191.00
67.00
99.00
46.00
16.00
19.00
116.00
114.00
65.00
135.00
121.00
131.00
151.00
360.00
101.00
225.00
25.00
1.00
309.00
284.00
255.00
31.00
332.00
54.00
36.00
45.00
255.00
187.00
1.00
46.00
110.00
311.00
43.00
359.00
151.00
139.00
117.00
15.00
13.00
4.00
316.00
187.00
300.00
145.00
34.00
142.00
168.00
301.00
58.00
19.00
44.00
159.00
10.00
139.00
0.00
15.00
174.00
256.00
66.00
162.00
12.00
154.00
194.00
243.00
53.00
39.00
130.00
30.00
66.00
7.00
135.00
292.00
175.00
45.00
31.00
127.00
248.00
44.00
154.00
45.00
110.00
111.00
262.00
253.00
174.00
199.00
289.00
205.00
194.00
190.00
179.00
104.00
211.00
314.00
245.00
253.00
7.00
2.00
371.00
254.00
39.00
289.00
254.00
283.00
3.00
118.00
258.00
248.00
203.00
69.00
233.00
85.00
208.00
175.00
189.00
250.00
248.00
242.00
62.00
143.00
66.00
192.00
268.00
164.00
138.00
69.00
245.00
258.00
279.00
182.00
286.00
195.00
245.00
252.00
145.00
256.00
271.00
134.00
246.00
177.00
138.00
361.00
241.00
279.00
189.00
249.00
289.00
241.00
172.00
59.00
144.00
283.00
249.00
186.00
367.00
286.00
177.00
284.00
193.00
188.00
148.00
84.00
77.00
148.00
143.00
73.00
175.00
151.00
166.00
176.00
384.00
130.00
266.00
66.00
74.00
340.00
313.00
307.00
74.00
372.00
113.00
75.00
100.00
270.00
217.00
75.00
22.00
146.00
341.00
31.00
387.00
182.00
173.00
152.00
67.00
68.00
59.00
335.00
218.00
317.00
172.00
93.00
184.00
208.00
317.00
23.00
79.00
89.00
186.00
106.00
166.00
66.00
76.00
210.00
77.00
271.00
205.00
64.00
185.00
229.00
299.00
37.00
96.00
161.00
73.00
77.00
58.00
158.00
332.00
205.00
103.00
66.00
156.00
300.00
110.00
182.00
101.00
141.00
148.00
179.00
171.00
47.00
48.00
206.00
39.00
59.00
106.00
49.00
181.00
79.00
177.00
137.00
104.00
138.00
117.00
173.00
174.00
182.00
209.00
172.00
201.00
159.00
15.00
169.00
171.00
68.00
105.00
159.00
175.00
56.00
58.00
71.00
161.00
158.00
171.00
144.00
10.00
122.00
59.00
160.00
42.00
5.00
103.00
176.00
174.00
189.00
46.00
205.00
73.00
179.00
173.00
3.00
153.00
134.00
194.00
155.00
22.00
0.00
183.00
165.00
189.00
51.00
172.00
206.00
169.00
52.00
102.00
16.00
188.00
187.00
59.00
175.00
190.00
30.00
189.00
74.00
64.00
29.00
25.00
113.00
110.00
56.00
135.00
111.00
122.00
147.00
340.00
102.00
220.00
18.00
9.00
299.00
286.00
237.00
25.00
322.00
59.00
26.00
53.00
247.00
176.00
27.00
41.00
111.00
292.00
33.00
340.00
141.00
128.00
108.00
3.00
2.00
14.00
304.00
174.00
289.00
135.00
24.00
138.00
167.00
292.00
45.00
27.00
35.00
146.00
56.00
130.00
17.00
21.00
166.00
12.00
246.00
64.00
160.00
141.00
185.00
226.00
47.00
34.00
120.00
21.00
56.00
12.00
127.00
276.00
165.00
53.00
21.00
137.00
232.00
42.00
145.00
40.00
100.00
107.00
148.00
151.00
37.00
37.00
182.00
36.00
45.00
28.00
4.00
195.00
51.00
147.00
137.00
151.00
177.00
182.00
223.00
152.00
211.00
187.00
152.00
181.00
174.00
57.00
145.00
162.00
49.00
148.00
151.00
194.00
47.00
31.00
41.00
147.00
146.00
140.00
175.00
35.00
152.00
37.00
166.00
20.00
78.00
152.00
166.00
156.00
175.00
6.00
177.00
31.00
143.00
139.00
85.00
154.00
177.00
185.00
40.00
142.00
42.00
197.00
162.00
175.00
26.00
147.00
183.00
139.00
26.00
137.00
83.00
181.00
147.00
57.00
217.00
184.00
0.00
180.00
44.00
39.00
196.00
187.00
70.00
68.00
214.00
58.00
76.00
55.00
35.00
180.00
73.00
188.00
167.00
187.00
135.00
135.00
255.00
187.00
171.00
215.00
187.00
215.00
113.00
10.00
187.00
194.00
50.00
120.00
185.00
182.00
71.00
61.00
72.00
184.00
180.00
173.00
157.00
0.00
126.00
63.00
202.00
50.00
6.00
125.00
192.00
191.00
205.00
37.00
223.00
66.00
178.00
182.00
38.00
187.00
126.00
223.00
0.00
185.00
33.00
244.00
188.00
204.00
54.00
184.00
214.00
175.00
56.00
109.00
36.00
212.00
183.00
81.00
248.00
215.00
29.00
210.00
79.00
72.00
263.00
257.00
178.00
160.00
275.00
202.00
180.00
174.00
215.00
398.00
137.00
6.00
239.00
200.00
352.00
311.00
22.00
257.00
384.00
297.00
258.00
289.00
356.00
242.00
260.00
276.00
153.00
361.00
265.00
397.00
209.00
195.00
176.00
237.00
235.00
251.00
391.00
245.00
365.00
180.00
212.00
198.00
181.00
365.00
273.00
259.00
223.00
217.00
292.00
177.00
249.00
253.00
233.00
243.00
360.00
299.00
182.00
226.00
211.00
252.00
276.00
222.00
172.00
253.00
277.00
245.00
174.00
351.00
241.00
289.00
253.00
213.00
16.00
230.00
212.00
228.00
179.00
175.00
54.00
46.00
128.00
125.00
57.00
152.00
123.00
135.00
145.00
361.00
106.00
246.00
19.00
32.00
315.00
286.00
286.00
32.00
324.00
80.00
51.00
32.00
240.00
187.00
54.00
10.00
122.00
318.00
0.00
363.00
158.00
148.00
117.00
46.00
30.00
43.00
305.00
191.00
294.00
145.00
40.00
145.00
178.00
294.00
10.00
53.00
37.00
164.00
83.00
129.00
39.00
46.00
179.00
51.00
241.00
37.00
164.00
40.00
162.00
197.00
276.00
61.00
115.00
40.00
54.00
22.00
135.00
297.00
181.00
75.00
44.00
152.00
276.00
75.00
166.00
72.00
117.00
124.00
158.00
62.00
57.00
132.00
133.00
75.00
156.00
130.00
141.00
166.00
382.00
115.00
223.00
28.00
40.00
327.00
315.00
212.00
58.00
340.00
92.00
39.00
85.00
278.00
196.00
59.00
69.00
137.00
331.00
62.00
379.00
172.00
151.00
138.00
37.00
35.00
46.00
325.00
196.00
323.00
140.00
11.00
163.00
187.00
323.00
56.00
59.00
0.00
164.00
86.00
136.00
39.00
46.00
186.00
43.00
279.00
96.00
189.00
34.00
175.00
204.00
222.00
66.00
139.00
40.00
89.00
44.00
155.00
311.00
184.00
85.00
36.00
145.00
227.00
31.00
175.00
6.00
119.00
127.00
129.00
127.00
27.00
12.00
150.00
17.00
21.00
2.00
29.00
228.00
36.00
137.00
113.00
127.00
189.00
191.00
184.00
128.00
213.00
163.00
128.00
157.00
185.00
70.00
126.00
138.00
24.00
182.00
127.00
228.00
23.00
23.00
17.00
124.00
122.00
116.00
198.00
59.00
182.00
17.00
133.00
28.00
58.00
182.00
142.00
132.00
140.00
31.00
160.00
6.00
119.00
119.00
89.00
130.00
189.00
161.00
59.00
120.00
23.00
66.00
172.00
138.00
139.00
123.00
150.00
115.00
16.00
172.00
89.00
151.00
123.00
33.00
177.00
160.00
26.00
145.00
19.00
16.00
21.00
11.00
18.00
110.00
53.00
138.00
91.00
120.00
136.00
359.00
87.00
231.00
17.00
24.00
275.00
284.00
261.00
1.00
319.00
54.00
24.00
43.00
233.00
164.00
29.00
34.00
94.00
288.00
17.00
358.00
144.00
131.00
111.00
11.00
14.00
0.00
309.00
172.00
297.00
125.00
43.00
141.00
169.00
292.00
26.00
17.00
35.00
145.00
52.00
124.00
2.00
7.00
150.00
23.00
249.00
55.00
164.00
20.00
138.00
182.00
241.00
29.00
34.00
108.00
51.00
0.00
123.00
279.00
145.00
51.00
6.00
123.00
250.00
54.00
137.00
45.00
101.00
97.00
72.00
63.00
139.00
143.00
0.00
171.00
139.00
156.00
177.00
377.00
123.00
265.00
55.00
63.00
335.00
334.00
289.00
63.00
369.00
104.00
54.00
93.00
255.00
207.00
68.00
54.00
137.00
339.00
43.00
377.00
176.00
168.00
147.00
60.00
58.00
57.00
350.00
207.00
338.00
171.00
78.00
175.00
208.00
338.00
51.00
68.00
89.00
180.00
95.00
160.00
55.00
62.00
201.00
66.00
289.00
77.00
206.00
57.00
182.00
214.00
277.00
54.00
88.00
150.00
59.00
51.00
149.00
322.00
200.00
93.00
59.00
169.00
284.00
97.00
183.00
94.00
130.00
145.00
26.00
18.00
104.00
105.00
50.00
129.00
105.00
116.00
129.00
338.00
105.00
235.00
19.00
0.00
294.00
285.00
256.00
13.00
316.00
55.00
20.00
30.00
157.00
156.00
21.00
33.00
98.00
295.00
27.00
352.00
131.00
115.00
102.00
11.00
14.00
13.00
301.00
166.00
209.00
125.00
35.00
129.00
162.00
284.00
36.00
0.00
36.00
143.00
42.00
124.00
11.00
9.00
160.00
21.00
241.00
58.00
170.00
12.00
139.00
179.00
230.00
41.00
43.00
115.00
14.00
50.00
117.00
279.00
140.00
47.00
0.00
114.00
249.00
52.00
139.00
48.00
85.00
102.00
139.00
133.00
11.00
30.00
149.00
21.00
19.00
16.00
30.00
221.00
25.00
142.00
107.00
133.00
172.00
180.00
186.00
130.00
195.00
163.00
130.00
157.00
169.00
54.00
135.00
137.00
16.00
177.00
123.00
221.00
42.00
5.00
20.00
128.00
127.00
121.00
181.00
59.00
173.00
21.00
139.00
9.00
59.00
163.00
133.00
133.00
156.00
28.00
160.00
21.00
125.00
129.00
54.00
136.00
172.00
158.00
53.00
126.00
26.00
66.00
175.00
135.00
155.00
16.00
126.00
150.00
117.00
171.00
53.00
157.00
126.00
30.00
169.00
156.00
27.00
161.00
22.00
19.00
302.00
280.00
179.00
183.00
321.00
176.00
191.00
175.00
152.00
74.00
181.00
287.00
283.00
298.00
72.00
37.00
362.00
299.00
52.00
335.00
290.00
318.00
24.00
120.00
303.00
291.00
177.00
7.00
298.00
43.00
176.00
145.00
180.00
287.00
293.00
283.00
28.00
109.00
6.00
180.00
312.00
151.00
100.00
8.00
313.00
301.00
311.00
129.00
331.00
182.00
291.00
291.00
156.00
287.00
50.00
327.00
112.00
277.00
134.00
115.00
345.00
290.00
311.00
172.00
292.00
321.00
283.00
167.00
85.00
325.00
295.00
183.00
356.00
332.00
133.00
316.00
187.00
163.00
163.00
177.00
171.00
46.00
87.00
199.00
79.00
92.00
94.00
70.00
247.00
69.00
217.00
148.00
164.00
125.00
135.00
246.00
165.00
204.00
203.00
163.00
201.00
136.00
25.00
174.00
177.00
66.00
163.00
169.00
250.00
102.00
60.00
90.00
159.00
161.00
161.00
194.00
41.00
171.00
69.00
179.00
61.00
13.00
167.00
170.00
167.00
182.00
78.00
194.00
97.00
160.00
167.00
0.00
174.00
134.00
202.00
24.00
165.00
81.00
36.00
240.00
179.00
184.00
87.00
158.00
199.00
156.00
42.00
157.00
192.00
161.00
55.00
35.00
198.00
69.00
190.00
56.00
95.00
41.00
29.00
137.00
150.00
92.00
171.00
148.00
158.00
184.00
383.00
132.00
263.00
51.00
45.00
334.00
316.00
300.00
61.00
357.00
7.00
59.00
0.00
282.00
214.00
39.00
79.00
145.00
338.00
68.00
380.00
177.00
166.00
144.00
54.00
54.00
50.00
343.00
214.00
327.00
172.00
75.00
176.00
201.00
327.00
85.00
22.00
84.00
186.00
0.00
163.00
19.00
32.00
203.00
48.00
283.00
103.00
201.00
53.00
174.00
221.00
289.00
71.00
85.00
157.00
55.00
93.00
49.00
157.00
328.00
201.00
57.00
173.00
294.00
91.00
177.00
91.00
137.00
144.00
187.00
31.00
23.00
110.00
112.00
52.00
128.00
110.00
125.00
145.00
344.00
121.00
230.00
21.00
18.00
296.00
285.00
259.00
9.00
323.00
54.00
19.00
47.00
245.00
167.00
32.00
34.00
120.00
291.00
32.00
350.00
143.00
130.00
110.00
12.00
15.00
10.00
309.00
172.00
293.00
138.00
32.00
135.00
162.00
293.00
41.00
23.00
43.00
151.00
50.00
129.00
9.00
1.00
162.00
21.00
249.00
59.00
187.00
17.00
146.00
173.00
252.00
41.00
44.00
112.00
11.00
51.00
0.00
126.00
288.00
161.00
52.00
133.00
258.00
51.00
140.00
51.00
103.00
107.00
151.00
128.00
10.00
27.00
166.00
44.00
24.00
35.00
60.00
256.00
10.00
153.00
113.00
127.00
186.00
204.00
225.00
128.00
219.00
167.00
128.00
170.00
182.00
68.00
132.00
134.00
9.00
212.00
127.00
243.00
50.00
42.00
20.00
140.00
124.00
133.00
221.00
92.00
207.00
44.00
142.00
39.00
90.00
209.00
138.00
149.00
145.00
61.00
157.00
38.00
119.00
125.00
66.00
130.00
186.00
157.00
75.00
137.00
57.00
88.00
213.00
158.00
145.00
33.00
123.00
170.00
114.00
30.00
194.00
64.00
173.00
136.00
214.00
177.00
57.00
151.00
13.00
20.00
63.00
269.00
262.00
195.00
145.00
283.00
208.00
189.00
179.00
225.00
405.00
132.00
11.00
244.00
245.00
368.00
307.00
28.00
262.00
390.00
300.00
263.00
294.00
364.00
253.00
264.00
278.00
185.00
367.00
263.00
396.00
215.00
200.00
181.00
242.00
240.00
260.00
384.00
250.00
373.00
179.00
217.00
210.00
175.00
373.00
282.00
264.00
227.00
223.00
298.00
187.00
254.00
258.00
248.00
249.00
367.00
300.00
175.00
231.00
217.00
258.00
16.00
285.00
227.00
177.00
258.00
284.00
249.00
169.00
357.00
247.00
294.00
258.00
214.00
235.00
217.00
233.00
184.00
181.00
69.00
65.00
152.00
143.00
96.00
175.00
151.00
162.00
187.00
383.00
121.00
228.00
47.00
0.00
339.00
317.00
242.00
65.00
362.00
100.00
65.00
93.00
286.00
217.00
67.00
88.00
144.00
341.00
73.00
379.00
181.00
172.00
148.00
45.00
43.00
54.00
347.00
217.00
332.00
175.00
20.00
178.00
186.00
332.00
84.00
67.00
31.00
189.00
96.00
169.00
57.00
61.00
206.00
51.00
286.00
110.00
190.00
42.00
184.00
225.00
230.00
80.00
29.00
146.00
61.00
97.00
52.00
156.00
332.00
190.00
77.00
61.00
163.00
235.00
184.00
37.00
141.00
147.00
160.00
151.00
37.00
36.00
178.00
35.00
45.00
28.00
0.00
213.00
48.00
147.00
137.00
151.00
177.00
187.00
205.00
152.00
212.00
188.00
152.00
181.00
175.00
58.00
157.00
159.00
42.00
149.00
151.00
213.00
47.00
31.00
41.00
148.00
146.00
140.00
182.00
35.00
152.00
37.00
167.00
20.00
54.00
152.00
163.00
156.00
176.00
6.00
184.00
31.00
148.00
150.00
85.00
154.00
177.00
182.00
44.00
145.00
0.00
43.00
212.00
165.00
175.00
26.00
148.00
183.00
139.00
27.00
138.00
69.00
181.00
148.00
57.00
217.00
185.00
181.00
47.00
23.00
0.00
8.00
2.00
0.00
21.00
1.00
0.00
16.00
124.00
21.00
105.00
0.00
0.00
225.00
123.00
95.00
0.00
315.00
0.00
0.00
1.00
0.00
62.00
1.00
0.00
0.00
195.00
3.00
148.00
58.00
55.00
0.00
0.00
3.00
0.00
205.00
74.00
138.00
73.00
0.00
50.00
75.00
114.00
0.00
0.00
0.00
55.00
0.00
25.00
4.00
1.00
103.00
3.00
172.00
32.00
3.00
0.00
59.00
75.00
0.00
5.00
0.00
1.00
0.00
31.00
0.00
82.00
152.00
66.00
0.00
0.00
0.00
53.00
0.00
49.00
10.00
52.00
0.00
105.00
5.00
15.00
129.00
25.00
0.00
12.00
36.00
251.00
6.00
120.00
83.00
101.00
186.00
187.00
179.00
103.00
203.00
138.00
100.00
137.00
177.00
64.00
110.00
97.00
11.00
186.00
96.00
244.00
31.00
18.00
0.00
98.00
102.00
96.00
195.00
68.00
194.00
21.00
120.00
28.00
63.00
190.00
97.00
111.00
120.00
44.00
140.00
7.00
92.00
105.00
53.00
102.00
184.00
118.00
72.00
99.00
38.00
82.00
157.00
107.00
119.00
10.00
96.00
131.00
94.00
10.00
170.00
51.00
135.00
102.00
1.00
180.00
132.00
37.00
125.00
0.00
123.00
114.00
28.00
10.00
145.00
32.00
8.00
18.00
44.00
246.00
14.00
138.00
100.00
114.00
188.00
188.00
187.00
114.00
214.00
150.00
115.00
144.00
188.00
72.00
119.00
125.00
26.00
190.00
114.00
246.00
38.00
24.00
2.00
110.00
109.00
103.00
203.00
74.00
194.00
32.00
129.00
27.00
73.00
194.00
122.00
119.00
128.00
46.00
147.00
22.00
106.00
113.00
99.00
117.00
188.00
148.00
73.00
107.00
40.00
82.00
175.00
125.00
127.00
16.00
110.00
145.00
102.00
19.00
179.00
98.00
144.00
110.00
20.00
181.00
147.00
41.00
133.00
8.00
194.00
178.00
32.00
168.00
193.00
46.00
138.00
160.00
163.00
182.00
60.00


==> data/plab-rtt-p95-ALL.dat <==
203.00
192.00
74.00
100.00
258.00
65.00
95.00
77.00
92.00
248.00
216.00
231.00
187.00
196.00
146.00
291.00
297.00
198.00
361.00
317.00
200.00
223.00
153.00
28.00
199.00
205.00
114.00
214.00
197.00
295.00
71.00
66.00
82.00
194.00
193.00
195.00
315.00
50.00
143.00
66.00
215.00
75.00
573.00
143.00
208.00
195.00
224.00
92.00
226.00
83.00
191.00
189.00
54.00
200.00
146.00
229.00
11.00
532.00
87.00
11.00
275.00
212.00
226.00
73.00
197.00
264.00
185.00
60.00
204.00
53.00
223.00
195.00
94.00
264.00
231.00
87.00
232.00
84.00
79.00
26.00
143.00
150.00
121.00
170.00
145.00
256.00
180.00
399.00
267.00
275.00
51.00
34.00
331.00
434.00
322.00
51.00
439.00
147.00
39.00
55.00
364.00
197.00
25.00
73.00
165.00
331.00
61.00
408.00
176.00
163.00
177.00
45.00
44.00
48.00
410.00
219.00
335.00
170.00
66.00
173.00
762.00
335.00
70.00
27.00
74.00
184.00
58.00
151.00
24.00
18.00
192.00
37.00
309.00
96.00
217.00
425.00
163.00
220.00
291.00
68.00
76.00
142.00
50.00
128.00
39.00
158.00
318.00
191.00
55.00
48.00
163.00
291.00
82.00
186.00
82.00
138.00
143.00
26.00
130.00
141.00
110.00
153.00
132.00
242.00
168.00
389.00
255.00
260.00
36.00
22.00
316.00
455.00
317.00
37.00
412.00
133.00
35.00
39.00
286.00
190.00
22.00
57.00
166.00
316.00
46.00
391.00
160.00
149.00
161.00
31.00
31.00
32.00
399.00
208.00
319.00
156.00
53.00
160.00
760.00
320.00
54.00
14.00
62.00
168.00
43.00
147.00
14.00
8.00
176.00
26.00
295.00
80.00
209.00
386.00
162.00
207.00
281.00
53.00
66.00
134.00
37.00
117.00
22.00
142.00
304.00
176.00
39.00
35.00
146.00
284.00
68.00
164.00
70.00
125.00
127.00
142.00
130.00
48.00
203.00
46.00
43.00
39.00
51.00
313.00
154.00
186.00
118.00
129.00
191.00
458.00
247.00
130.00
297.00
255.00
131.00
159.00
189.00
64.00
140.00
136.00
35.00
214.00
129.00
337.00
53.00
24.00
41.00
126.00
125.00
126.00
228.00
104.00
202.00
45.00
149.00
34.00
646.00
202.00
140.00
134.00
153.00
52.00
163.00
45.00
123.00
128.00
64.00
133.00
190.00
160.00
84.00
476.00
47.00
86.00
226.00
145.00
156.00
37.00
130.00
211.00
117.00
18.00
204.00
61.00
159.00
127.00
20.00
226.00
163.00
45.00
161.00
29.00
38.00
151.00
141.00
47.00
212.00
39.00
22.00
22.00
49.00
254.00
160.00
178.00
121.00
142.00
208.00
347.00
246.00
142.00
307.00
267.00
143.00
171.00
207.00
88.00
147.00
139.00
70.00
209.00
133.00
246.00
43.00
42.00
29.00
137.00
137.00
138.00
89.00
208.00
40.00
160.00
52.00
652.00
209.00
144.00
145.00
167.00
48.00
174.00
28.00
130.00
136.00
115.00
145.00
208.00
162.00
77.00
486.00
43.00
86.00
224.00
149.00
171.00
18.00
141.00
219.00
129.00
37.00
200.00
114.00
171.00
139.00
33.00
220.00
174.00
43.00
40.00
25.00
121.00
111.00
204.00
214.00
228.00
202.00
293.00
238.00
443.00
284.00
335.00
110.00
109.00
393.00
600.00
362.00
110.00
451.00
216.00
103.00
139.00
351.00
265.00
117.00
125.00
193.00
390.00
117.00
457.00
234.00
221.00
221.00
106.00
106.00
106.00
470.00
277.00
393.00
230.00
132.00
231.00
810.00
393.00
129.00
114.00
137.00
243.00
143.00
219.00
102.00
110.00
249.00
113.00
366.00
149.00
288.00
436.00
237.00
278.00
347.00
132.00
136.00
209.00
108.00
69.00
97.00
205.00
377.00
249.00
139.00
106.00
224.00
357.00
144.00
238.00
143.00
196.00
202.00
170.00
153.00
46.00
39.00
228.00
37.00
132.00
42.00
310.00
167.00
157.00
141.00
154.00
212.00
337.00
257.00
155.00
325.00
282.00
156.00
183.00
211.00
62.00
165.00
163.00
59.00
194.00
152.00
350.00
10.00
31.00
68.00
149.00
149.00
150.00
305.00
77.00
198.00
5.00
171.00
20.00
641.00
199.00
160.00
157.00
179.00
48.00
188.00
36.00
148.00
152.00
89.00
158.00
211.00
185.00
85.00
498.00
38.00
80.00
235.00
166.00
183.00
23.00
156.00
235.00
140.00
24.00
186.00
89.00
183.00
153.00
45.00
220.00
186.00
39.00
188.00
42.00
35.00
145.00
132.00
44.00
23.00
203.00
36.00
31.00
58.00
255.00
161.00
176.00
116.00
132.00
205.00
355.00
239.00
132.00
313.00
260.00
134.00
162.00
209.00
83.00
144.00
137.00
69.00
211.00
127.00
248.00
46.00
36.00
18.00
128.00
128.00
128.00
297.00
97.00
210.00
35.00
152.00
44.00
653.00
211.00
134.00
136.00
158.00
58.00
165.00
36.00
125.00
130.00
113.00
136.00
205.00
160.00
89.00
485.00
53.00
94.00
219.00
139.00
161.00
28.00
132.00
209.00
120.00
29.00
202.00
110.00
162.00
129.00
29.00
209.00
165.00
51.00
168.00
21.00
13.00
254.00
242.00
39.00
22.00
294.00
133.00
31.00
40.00
348.00
221.00
272.00
224.00
245.00
304.00
431.00
315.00
242.00
355.00
333.00
246.00
274.00
304.00
79.00
248.00
252.00
158.00
299.00
238.00
351.00
138.00
33.00
28.00
238.00
236.00
238.00
393.00
78.00
305.00
30.00
272.00
43.00
718.00
302.00
249.00
250.00
268.00
140.00
275.00
18.00
233.00
242.00
208.00
248.00
302.00
275.00
223.00
534.00
137.00
77.00
301.00
248.00
269.00
112.00
239.00
305.00
234.00
24.00
290.00
105.00
272.00
242.00
145.00
306.00
279.00
34.00
282.00
31.00
24.00
180.00
167.00
50.00
49.00
237.00
42.00
58.00
40.00
243.00
186.00
193.00
150.00
168.00
199.00
319.00
274.00
168.00
279.00
292.00
169.00
197.00
198.00
69.00
177.00
173.00
94.00
196.00
162.00
240.00
49.00
43.00
55.00
163.00
162.00
164.00
296.00
57.00
195.00
43.00
184.00
31.00
626.00
196.00
170.00
171.00
193.00
14.00
200.00
46.00
160.00
166.00
97.00
171.00
199.00
196.00
61.00
514.00
10.00
53.00
251.00
174.00
195.00
36.00
167.00
243.00
155.00
37.00
187.00
95.00
197.00
164.00
67.00
248.00
201.00
10.00
201.00
62.00
52.00
399.00
389.00
320.00
255.00
444.00
309.70
255.00
346.00
243.00
410.00
417.00
290.00
380.00
320.00
209.00
469.00
378.00
74.00
513.00
400.00
421.00
310.00
257.00
401.00
384.00
301.00
250.00
370.00
2.00
256.00
297.00
353.00
372.00
374.00
379.00
55.00
205.00
250.00
309.00
456.00
267.00
767.00
250.00
381.00
388.00
412.00
267.00
416.00
243.00
418.00
397.00
361.00
384.00
268.00
404.00
205.00
710.00
232.00
201.00
449.00
383.00
414.00
268.00
388.00
450.00
372.00
293.00
82.00
356.00
416.00
379.00
327.00
431.00
406.00
246.00
428.00
279.00
258.00
238.00
270.00
256.00
151.00
157.00
281.00
166.00
158.00
222.00
186.00
409.00
284.00
219.00
241.00
360.00
494.00
329.00
242.00
399.00
332.85
255.00
275.00
387.00
220.00
258.00
245.00
156.00
343.00
242.00
412.00
172.00
181.00
170.00
240.00
241.00
242.00
443.00
238.00
341.00
168.00
255.00
191.00
724.00
344.00
250.00
242.00
265.00
177.00
286.00
172.00
245.00
256.00
211.00
241.00
366.00
271.00
229.00
514.00
184.00
220.00
310.00
248.00
268.00
170.00
237.00
290.00
239.00
159.00
332.00
216.00
278.00
255.00
143.00
284.00
262.00
186.00
275.00
146.00
145.00
275.00
260.00
186.00
178.00
335.00
157.00
176.00
272.00
193.00
417.00
283.00
248.00
254.00
329.00
580.00
59.00
261.00
401.00
388.00
262.00
289.00
329.00
238.00
271.00
272.00
246.00
328.00
262.00
408.00
163.00
164.00
182.00
249.00
249.00
256.00
431.00
252.00
327.00
159.00
249.00
163.00
750.00
328.00
270.00
263.00
257.00
155.00
294.00
174.00
254.00
258.00
235.00
258.00
329.00
295.00
194.00
587.00
169.00
253.00
24.00
268.00
260.00
163.00
261.00
341.00
247.00
146.00
320.00
235.00
288.00
259.00
185.00
19.00
263.00
171.00
265.00
149.00
147.00
52.00
36.00
117.00
121.00
111.00
141.00
116.00
225.00
150.00
291.00
218.00
248.00
29.00
309.00
400.00
298.00
37.00
408.00
165.00
39.00
67.00
279.00
174.00
48.00
44.00
131.00
310.00
38.00
296.00
148.00
142.00
156.00
23.00
24.00
31.00
380.00
199.00
310.00
145.00
36.00
152.00
727.00
312.00
49.00
42.00
43.00
156.00
71.00
129.00
31.00
34.00
162.00
33.00
293.00
69.00
164.00
379.00
152.00
191.00
265.00
51.00
48.00
117.00
38.00
118.00
24.00
133.00
290.00
163.00
67.00
36.00
131.00
265.00
49.00
153.00
51.00
102.00
116.00
34.00
22.00
130.00
142.00
109.00
154.00
132.00
242.00
168.00
380.00
244.00
254.00
29.00
317.00
574.00
299.00
37.00
443.00
146.00
38.00
51.00
281.00
191.00
30.00
54.00
139.00
316.00
44.00
393.00
160.00
149.00
156.00
15.00
16.00
32.00
399.00
205.00
320.00
156.00
38.00
160.00
727.00
321.00
51.00
22.00
46.00
168.00
56.00
147.00
25.00
16.00
177.00
9.00
295.00
77.00
196.00
396.00
163.00
207.00
265.00
57.00
49.00
135.00
37.00
116.00
23.00
143.00
304.00
177.00
51.00
35.00
147.00
262.00
52.00
164.00
54.00
125.00
128.00
331.00
315.00
190.00
208.00
391.00
211.00
205.00
304.00
199.00
320.00
361.00
329.00
309.00
316.00
149.00
416.00
316.00
47.00
443.00
318.00
345.00
9.00
122.00
329.00
326.00
260.00
102.00
317.00
320.00
218.00
185.00
242.00
311.00
311.00
311.00
283.00
180.00
100.00
212.00
335.00
195.00
780.00
101.00
324.00
319.00
341.00
207.00
348.00
236.00
310.00
313.00
149.00
320.00
11.00
350.00
189.00
665.00
202.00
150.00
396.00
330.00
346.00
194.00
317.00
398.00
303.00
177.00
93.00
149.00
344.00
314.00
199.00
392.00
347.00
204.00
351.00
205.00
196.00
433.00
455.00
460.00
347.00
600.00
336.00
354.00
430.00
319.00
210.00
497.00
578.00
399.00
574.00
151.00
604.00
446.00
172.00
523.00
452.00
477.00
154.00
275.00
465.00
463.00
451.00
384.00
431.00
219.00
437.00
331.00
426.00
459.00
427.00
412.00
268.00
291.00
330.00
547.00
302.00
807.00
343.00
450.00
558.00
572.00
328.00
487.00
356.00
453.00
426.00
271.00
436.00
146.00
449.00
277.00
665.00
323.00
290.00
560.00
447.00
586.00
466.00
418.00
581.00
559.00
429.00
303.00
282.00
458.00
436.00
451.00
573.00
466.00
251.00
605.00
447.00
435.00
322.00
316.00
245.00
245.00
360.00
256.00
238.00
314.00
274.00
468.00
323.00
59.00
298.00
299.00
416.00
604.00
316.00
557.00
412.00
317.00
344.00
418.00
301.00
319.00
331.00
223.00
474.00
324.00
469.00
263.00
249.00
297.00
296.00
294.00
313.00
496.00
308.00
426.00
257.00
271.00
259.00
780.00
426.00
335.00
318.00
281.00
271.00
348.00
236.00
307.00
312.00
296.00
302.00
416.00
354.00
244.00
620.00
265.00
312.00
65.00
339.00
281.00
225.00
312.00
369.00
303.00
244.00
465.00
295.00
344.00
312.00
267.00
56.00
289.00
266.00
287.00
233.00
229.00
52.00
37.00
131.00
142.00
110.00
155.00
133.00
242.00
168.00
378.00
242.00
261.00
37.00
37.00
316.00
446.00
316.00
415.00
157.00
38.00
66.00
281.00
192.00
47.00
55.00
147.00
317.00
45.00
380.00
161.00
150.00
162.00
33.00
31.50
8.00
399.00
206.00
320.00
156.00
54.00
160.00
737.00
320.00
52.00
41.00
62.00
170.00
70.00
147.00
30.00
35.00
178.00
40.00
295.00
78.00
209.00
415.00
164.00
207.00
282.00
57.00
66.00
136.00
13.00
116.00
23.00
143.00
304.00
177.00
66.00
28.00
148.00
285.00
70.00
165.00
71.00
125.00
128.00
442.00
410.00
269.00
277.00
442.00
296.00
277.00
354.00
279.00
74.00
398.00
398.00
403.00
413.05
46.00
167.00
574.00
413.00
521.00
415.00
448.00
71.00
202.00
416.75
375.00
275.00
68.00
363.00
73.00
317.00
287.00
380.00
361.00
374.40
409.00
32.00
263.00
68.00
298.00
486.00
291.00
756.00
69.00
372.00
419.00
445.00
301.00
459.00
275.00
403.00
424.00
267.00
420.00
46.00
400.00
235.00
710.00
300.00
241.00
537.00
369.00
428.00
261.00
413.00
449.00
404.00
276.00
60.00
262.00
448.00
416.00
266.00
545.00
457.00
297.00
461.00
296.00
295.00
146.00
133.00
254.00
266.00
215.00
279.00
252.00
332.00
292.00
513.00
330.00
387.00
164.00
141.00
443.00
526.00
412.00
164.00
522.00
157.00
95.00
411.00
319.00
143.00
184.00
255.00
444.00
173.00
520.00
287.00
274.00
286.00
159.00
158.00
154.00
520.00
326.00
440.00
283.00
190.00
285.00
828.00
448.00
181.00
138.00
188.00
296.00
103.00
273.00
139.00
136.00
305.00
151.00
419.00
209.00
330.00
479.00
291.00
331.00
398.00
181.00
187.00
261.00
160.00
223.00
150.00
270.00
423.00
303.00
101.00
158.00
272.00
409.00
198.00
286.00
199.00
250.00
255.00
39.00
35.00
132.00
143.00
103.00
156.00
134.00
245.00
169.00
400.00
254.00
262.00
39.00
38.00
318.00
453.00
317.00
38.00
417.00
156.00
65.00
288.00
193.00
39.00
56.00
154.00
318.00
46.00
409.00
162.00
151.00
165.00
34.00
33.00
34.00
400.00
207.00
322.00
157.00
55.00
161.00
746.00
323.00
53.00
39.00
63.00
170.00
68.00
148.00
27.00
23.00
179.00
42.00
297.00
79.00
211.00
417.00
165.00
209.00
284.00
58.00
67.00
137.00
39.00
110.00
25.00
144.00
305.00
178.00
64.00
36.00
149.00
281.00
70.00
166.00
72.00
126.00
129.00
54.00
39.00
159.00
172.00
139.00
183.00
161.00
269.00
197.00
421.00
277.00
289.00
67.00
51.00
346.00
476.00
344.00
66.00
476.00
113.00
65.00
311.00
220.00
51.00
79.00
179.00
346.00
74.00
426.00
189.00
179.00
184.00
61.00
61.00
61.00
428.00
235.00
350.00
186.00
83.00
190.00
770.00
351.00
84.00
44.00
91.00
198.00
8.00
176.00
44.00
38.00
206.00
55.00
324.00
104.00
234.00
434.00
192.00
236.00
311.00
90.00
94.00
164.00
67.00
146.00
53.00
172.00
334.00
206.00
1.00
64.00
176.00
315.00
99.00
194.00
100.00
155.00
157.00
192.00
360.00
286.00
189.00
207.00
351.00
211.00
208.00
296.00
198.00
310.00
387.00
328.00
277.00
281.00
9.00
156.00
417.00
280.00
72.00
407.00
287.00
311.00
148.00
360.00
274.00
718.00
49.00
268.00
325.00
217.00
188.00
228.00
276.00
277.00
277.00
71.00
166.00
43.00
214.00
303.00
193.00
792.00
49.00
271.00
285.00
311.00
211.00
314.00
319.00
278.00
351.00
148.00
286.00
9.00
298.00
227.00
625.00
200.00
150.00
394.00
273.00
316.00
198.00
286.00
362.00
268.00
193.00
40.00
148.00
315.00
279.00
198.00
394.00
319.00
206.00
318.00
203.00
200.00
196.00
190.00
64.00
88.00
264.00
62.00
83.00
79.00
69.00
257.00
224.00
238.00
174.00
191.00
123.00
272.00
302.00
192.00
204.00
320.00
192.00
220.00
148.00
193.00
197.00
109.00
144.00
190.00
305.00
82.00
64.00
80.00
186.00
186.00
187.00
196.00
40.00
154.00
63.00
208.00
49.00
580.00
155.00
201.00
194.00
216.00
67.00
224.00
83.00
187.00
180.00
30.00
195.00
123.00
220.00
39.00
524.00
61.00
27.00
280.00
200.00
221.00
73.00
192.00
271.00
177.00
57.00
140.00
29.00
219.00
189.00
70.00
275.00
223.00
62.00
226.00
83.00
75.00
25.00
22.00
140.00
147.00
118.00
165.00
144.00
248.00
177.00
401.00
261.00
271.00
48.00
30.00
329.00
465.00
319.00
47.00
419.00
144.00
39.00
51.00
360.00
193.00
61.00
161.00
328.00
55.00
402.00
172.00
160.00
164.00
41.00
40.00
43.00
410.00
224.00
330.00
167.00
64.00
169.00
760.00
331.00
66.00
22.00
70.00
179.00
55.00
153.00
24.00
10.00
188.00
33.00
305.00
85.00
220.00
387.00
161.00
219.00
289.00
71.00
74.00
139.00
47.00
124.00
35.00
153.00
314.00
187.00
51.00
44.00
158.00
288.00
78.00
174.00
79.00
135.00
138.00
73.00
57.00
137.00
140.00
125.00
163.00
137.00
253.00
173.00
383.00
247.00
272.00
44.00
54.00
327.00
463.00
332.00
55.00
383.00
181.00
56.00
79.00
274.00
197.00
62.00
155.00
329.00
10.00
386.00
169.00
161.00
168.00
46.00
50.00
47.00
398.00
210.00
327.00
161.00
74.00
176.00
751.00
328.00
1.00
57.00
76.00
174.00
88.00
153.00
47.00
55.00
189.00
57.00
302.00
23.00
207.00
413.00
172.00
216.00
300.00
19.00
87.00
139.00
59.00
135.00
37.00
151.00
313.00
186.00
83.00
50.00
153.00
297.00
90.00
170.00
92.00
125.00
136.00
166.00
166.00
35.00
70.00
191.00
59.00
70.00
158.00
94.00
301.00
156.00
247.00
132.00
140.00
260.00
451.00
223.00
147.00
275.00
256.00
154.00
179.00
722.00
108.00
161.00
155.00
245.00
147.00
302.00
68.00
54.00
86.00
142.00
147.00
145.00
390.00
133.00
224.00
61.00
169.00
88.00
662.00
215.00
155.00
155.00
174.00
68.00
183.00
82.00
166.00
154.00
111.00
141.00
258.00
177.00
102.00
477.00
80.00
113.00
207.00
155.00
175.00
69.00
146.00
197.00
133.00
48.00
235.00
108.00
178.00
161.00
40.00
236.00
184.00
78.00
182.00
54.00
57.00
74.00
332.00
316.00
214.00
209.00
391.00
194.00
211.00
300.00
196.00
250.00
342.00
328.00
310.00
316.00
102.00
383.00
476.00
317.00
68.00
444.00
318.00
346.00
49.00
144.00
328.00
329.00
245.00
322.00
252.00
200.00
187.00
223.00
312.00
311.00
312.00
47.00
149.00
22.00
197.00
334.00
177.00
711.00
23.00
334.00
320.00
342.00
161.00
350.00
204.00
309.00
314.00
175.00
320.00
72.00
353.00
129.00
664.00
156.00
141.00
472.00
333.00
346.00
192.00
318.00
397.00
303.00
185.00
16.00
175.00
345.00
315.00
215.00
471.00
348.00
158.00
350.00
207.00
195.00
190.00
61.00
46.00
129.00
133.00
118.00
152.00
127.00
238.00
163.00
370.00
242.00
262.00
38.00
44.00
317.00
431.00
324.00
45.00
363.00
173.00
46.00
74.00
267.10
190.00
55.00
10.00
147.00
322.00
366.00
162.00
151.00
159.00
39.00
39.00
39.00
384.00
202.00
321.00
155.00
63.00
164.00
749.00
319.00
10.00
47.00
69.00
167.00
77.00
142.00
38.00
44.00
178.00
50.00
291.00
33.00
195.00
394.00
165.00
204.00
290.00
13.00
76.00
132.00
47.00
125.00
31.00
144.00
305.00
176.00
75.00
42.00
146.00
286.00
79.00
164.00
79.00
115.00
126.00
408.00
390.00
319.00
246.00
445.55
323.00
247.00
350.00
241.00
2.00
412.00
409.00
292.00
382.00
321.00
213.00
469.00
380.00
74.00
520.00
406.00
416.00
324.00
268.00
401.00
380.00
302.00
252.00
365.00
263.00
305.00
353.00
375.00
377.00
380.00
55.00
215.00
250.00
322.40
467.00
268.00
772.00
249.00
383.00
388.00
417.00
261.00
421.00
243.00
382.00
398.00
368.00
388.00
270.00
407.00
231.00
722.00
233.00
202.00
452.00
383.00
412.00
243.00
387.00
454.00
375.00
301.00
82.00
370.00
414.00
378.00
338.00
431.00
402.00
244.00
449.00
282.00
260.00
247.00
176.00
160.00
53.00
43.00
234.00
9.00
46.00
141.00
49.00
256.00
175.00
163.00
148.00
160.00
218.00
438.00
263.00
162.00
346.00
291.00
162.00
189.00
217.00
82.00
172.00
169.00
68.00
200.00
162.00
283.00
37.00
65.00
155.00
156.00
156.00
312.00
90.00
205.00
12.00
177.00
45.00
659.00
205.00
173.00
163.00
186.00
54.00
194.00
40.00
154.00
158.00
109.00
164.00
218.00
192.00
92.00
508.00
49.00
94.00
240.00
172.00
190.00
27.00
162.00
241.00
147.00
45.00
192.00
109.00
189.00
159.00
52.00
226.00
192.00
50.00
195.00
49.00
41.00
163.00
149.00
25.00
42.00
221.00
31.00
36.00
32.00
43.00
297.00
180.00
164.00
141.00
150.00
185.00
332.00
249.00
149.00
283.00
277.00
151.00
179.00
189.00
64.00
160.00
161.00
54.00
187.00
151.00
334.00
37.00
33.00
145.00
145.00
146.00
222.00
81.00
192.00
30.00
167.00
21.00
660.00
193.00
158.00
153.00
175.00
42.00
182.00
37.00
142.00
147.00
77.00
153.00
185.00
184.00
72.00
490.25
36.00
80.00
227.00
163.00
178.00
28.00
149.00
228.00
136.00
9.00
178.00
76.00
179.00
147.00
47.00
216.00
182.00
36.00
184.00
36.00
28.00
170.00
154.00
41.00
29.00
221.00
59.00
17.00
28.00
54.00
353.00
173.00
175.00
148.00
154.00
243.00
294.00
155.00
415.00
285.00
157.00
186.00
233.00
80.00
163.00
166.55
81.00
223.00
156.00
355.00
67.00
32.00
149.00
155.00
150.00
330.00
92.00
227.00
36.00
212.00
41.00
673.00
229.00
166.00
158.00
182.00
76.00
188.00
33.00
147.00
158.00
130.00
158.00
228.00
194.00
111.00
514.00
71.00
91.00
282.00
154.00
182.00
46.00
153.00
228.00
142.00
26.00
213.00
106.00
185.00
151.90
50.00
298.00
192.00
49.00
203.00
17.00
9.00
45.00
31.00
126.00
138.00
106.00
149.00
128.00
238.00
163.00
372.00
240.00
249.00
23.00
16.00
311.00
427.00
296.00
33.00
363.00
160.00
34.00
61.00
277.00
186.00
41.00
46.00
141.00
312.00
39.00
377.00
155.00
145.00
157.00
6.00
28.00
342.00
204.00
314.00
151.00
33.00
156.00
736.00
315.00
50.00
32.00
41.00
164.00
67.00
142.00
25.00
26.00
172.00
19.00
291.00
69.00
186.00
392.00
158.00
203.00
262.00
56.00
45.00
130.00
33.00
112.00
18.00
138.00
299.00
172.00
61.00
31.00
142.00
263.00
47.00
159.00
50.00
121.00
123.00
44.00
32.00
125.00
137.00
106.00
149.00
128.00
240.00
163.00
374.00
244.75
249.00
24.00
15.00
312.00
458.00
294.00
32.00
408.00
159.00
33.00
61.00
277.00
186.00
41.00
49.00
147.00
311.00
39.00
405.00
156.00
145.00
155.00
7.00
28.00
350.00
209.00
315.00
151.00
33.00
155.00
741.00
317.00
46.00
33.00
41.00
164.00
66.00
142.00
25.00
27.00
172.00
19.00
291.00
73.00
193.00
365.00
158.00
203.00
262.00
52.00
45.00
130.00
33.00
112.00
19.00
138.00
299.00
172.00
60.00
30.00
142.00
264.00
48.00
159.00
49.00
120.00
123.00
48.00
32.00
127.00
138.00
106.00
150.00
128.00
238.00
164.00
380.00
242.00
256.00
31.00
32.00
311.00
428.00
313.00
8.00
412.00
158.00
34.00
61.00
278.00
187.00
43.00
47.00
144.00
312.00
39.00
381.00
156.00
146.00
159.00
28.00
28.00
396.00
201.00
315.00
152.00
49.00
157.00
739.00
315.00
50.00
36.00
58.00
165.00
66.00
143.00
26.00
30.00
172.00
36.00
291.00
69.00
207.00
411.00
159.00
204.00
278.00
57.00
62.00
130.00
10.00
113.00
20.00
139.00
300.00
172.00
61.00
24.00
143.00
273.00
65.00
160.00
66.00
122.00
124.00
412.00
395.00
229.00
476.00
306.00
296.00
395.00
293.00
53.00
434.00
423.00
383.00
396.00
284.00
315.00
437.00
397.00
32.00
524.00
398.00
426.00
71.00
195.00
416.00
351.00
355.00
47.00
340.00
54.00
313.00
219.00
329.00
336.00
334.00
391.00
242.00
45.00
309.00
444.00
279.00
701.00
46.00
350.00
399.00
422.00
214.00
428.00
239.00
322.00
396.00
239.00
400.00
66.00
377.00
333.00
680.00
280.00
229.00
477.00
349.00
423.00
283.00
398.00
481.00
384.00
259.00
37.00
238.00
426.00
394.00
250.00
409.00
429.00
209.00
450.00
289.00
223.00
220.00
205.00
106.00
87.00
275.00
77.00
97.00
78.00
54.00
204.00
235.00
250.00
199.00
204.00
176.00
270.00
307.00
205.00
261.00
325.00
207.00
235.00
171.00
41.00
221.00
209.00
132.00
144.00
199.00
212.00
90.00
82.00
96.00
202.00
204.00
200.00
240.00
147.00
78.00
244.00
70.00
596.00
149.00
208.00
209.00
231.00
72.00
240.00
83.00
199.00
207.00
67.00
210.00
174.00
235.00
29.00
532.00
52.00
23.00
296.00
213.00
236.00
73.00
205.00
281.00
193.00
74.00
132.00
65.00
235.00
202.00
106.00
300.00
240.00
52.00
253.00
101.00
90.00
335.00
319.00
203.00
209.00
393.00
199.00
210.00
298.00
195.00
250.00
344.00
327.00
309.00
320.00
100.00
290.00
427.00
320.00
69.00
448.00
322.00
350.00
43.00
154.00
330.00
327.00
224.00
22.00
321.00
251.00
205.00
192.00
227.00
314.00
316.00
315.00
45.00
149.00
201.00
338.00
183.00
698.00
1.00
331.00
322.00
345.00
166.00
353.00
204.00
314.00
317.00
179.00
324.00
72.00
351.00
131.00
668.00
161.00
146.00
399.00
332.00
349.00
191.00
321.00
399.00
306.00
185.00
13.00
180.00
348.00
319.00
213.00
391.00
351.00
162.00
354.00
212.00
200.00
171.00
156.00
44.00
40.00
228.00
5.00
35.00
30.00
43.00
312.00
169.00
159.00
144.00
156.00
212.00
330.00
257.00
156.00
302.00
284.00
157.00
186.00
215.00
63.00
167.00
161.00
60.00
197.00
155.00
326.20
12.00
31.00
37.00
152.00
151.00
152.00
307.00
81.00
201.00
173.00
17.00
655.00
202.00
166.00
160.00
181.00
50.00
189.00
34.00
149.00
154.00
91.00
159.00
212.00
184.00
85.00
499.00
40.00
77.00
237.00
171.00
185.00
25.00
157.00
235.00
143.00
24.00
187.00
90.00
185.00
154.00
47.00
223.00
188.00
40.00
190.00
43.00
34.00
65.00
53.00
146.00
160.00
128.00
170.00
149.00
264.00
184.00
416.00
258.00
249.00
35.00
37.00
336.00
545.00
271.00
52.00
509.00
191.00
54.00
82.00
300.00
207.00
65.00
73.00
169.00
333.00
63.00
476.00
176.00
166.00
190.00
33.00
33.00
49.00
418.00
247.00
337.00
173.00
176.00
753.00
338.00
71.00
53.00
121.00
185.00
86.00
164.00
47.00
49.00
194.00
41.00
313.00
98.00
190.00
403.00
180.00
226.00
241.00
70.00
106.00
151.00
55.00
135.00
40.00
158.00
321.00
194.00
81.00
51.00
163.00
239.00
25.00
180.00
225.00
142.00
145.00
173.00
160.00
34.00
52.00
231.00
20.00
44.00
43.00
31.00
267.00
191.00
163.00
152.00
160.00
195.00
304.00
259.00
160.00
293.00
287.00
161.00
190.00
193.00
49.00
169.00
176.00
88.00
177.00
164.00
269.00
45.00
21.00
42.00
156.00
155.00
157.00
277.00
69.00
183.00
17.00
177.00
653.00
183.00
172.00
164.00
185.00
32.00
193.00
47.00
153.00
158.00
80.00
164.00
195.00
198.00
62.00
499.00
27.00
68.00
237.00
170.00
188.00
41.00
160.00
238.00
148.00
18.00
168.00
76.00
189.00
157.00
60.00
232.00
193.00
24.00
194.00
45.00
36.00
776.00
756.00
660.00
647.00
822.00
658.00
666.00
730.00
621.00
780.00
719.00
750.00
724.00
739.00
777.45
820.00
779.00
749.00
752.00
825.00
759.00
780.00
811.00
596.00
758.00
759.00
656.00
708.00
746.00
770.00
674.00
676.00
693.00
734.00
738.00
750.00
721.00
589.00
712.00
649.00
749.00
668.00
702.00
757.00
755.00
769.00
624.00
788.00
657.00
757.00
753.00
591.00
739.00
755.00
782.00
571.00
931.00
650.00
587.00
764.00
761.00
773.00
633.75
744.00
824.00
744.00
644.00
705.00
590.00
794.00
752.00
679.00
753.00
770.00
623.00
786.00
642.00
645.00
335.00
320.00
203.00
209.00
393.00
199.00
211.00
299.00
196.00
249.00
345.00
328.00
312.00
321.00
101.00
342.00
427.00
320.00
70.00
445.00
323.00
351.00
49.00
155.00
331.00
328.00
216.00
23.00
319.00
250.00
205.00
193.00
230.00
315.00
317.00
315.00
46.00
150.00
1.00
202.00
338.00
183.00
691.00
325.00
323.00
346.00
167.00
353.00
205.00
314.00
318.00
180.00
325.00
72.00
352.00
141.00
669.00
162.00
147.00
400.00
333.00
349.00
192.00
321.00
400.00
308.00
185.00
14.00
180.00
348.00
319.00
214.00
392.00
351.00
163.00
355.00
213.00
201.00
70.00
54.00
141.00
144.00
129.00
160.00
134.00
249.00
170.00
381.00
249.00
270.00
49.00
51.00
324.00
450.00
335.00
52.00
373.00
177.00
53.00
84.00
272.00
201.00
66.00
1.00
155.00
334.00
10.00
384.00
173.00
158.00
173.00
50.00
46.00
50.00
396.00
208.00
331.00
165.00
72.00
172.00
747.00
325.00
54.00
80.00
178.00
85.00
150.00
44.00
52.00
186.00
62.00
299.00
24.00
202.00
431.00
176.00
213.00
297.00
20.00
84.00
143.00
57.00
132.00
41.00
155.00
317.00
183.00
87.00
54.00
156.00
301.00
87.00
174.00
89.00
122.00
134.00
27.00
14.00
134.00
146.00
114.00
157.00
136.00
249.00
171.00
388.00
245.00
263.00
42.00
22.00
319.00
558.00
318.00
41.00
446.00
142.00
39.00
44.00
285.00
194.00
22.00
57.00
157.00
320.00
47.00
399.00
163.00
153.00
160.00
32.00
33.00
36.00
404.00
209.00
322.00
159.00
55.00
164.00
742.00
323.00
54.00
63.00
172.00
49.00
151.00
18.00
9.00
180.00
26.00
299.00
80.00
206.00
416.00
166.00
211.00
283.00
61.00
67.00
138.00
42.00
121.00
26.00
146.00
307.00
180.00
44.00
39.00
150.00
284.00
69.00
167.00
72.00
129.00
131.00
74.00
62.00
153.00
167.00
136.00
179.00
157.50
271.00
193.00
412.00
268.00
257.00
43.00
45.00
341.00
572.00
282.00
62.00
468.00
189.00
63.00
91.00
311.00
216.00
70.00
76.00
174.00
342.00
70.00
431.00
186.00
175.00
181.00
41.00
40.00
57.00
424.00
234.00
345.00
181.00
120.00
186.00
771.00
346.00
80.00
63.00
173.00
96.00
163.00
55.00
57.00
202.00
49.00
321.00
99.00
232.00
393.00
188.00
233.00
248.00
86.00
8.00
160.00
63.00
142.00
49.00
168.00
329.00
202.00
91.00
60.00
157.00
243.00
112.00
189.00
11.00
151.00
137.00
184.00
168.00
52.00
48.00
242.00
48.00
58.00
141.00
15.00
267.00
177.00
155.00
156.00
168.00
207.00
329.00
271.00
170.00
305.50
297.00
170.00
198.00
211.00
67.00
180.00
174.00
68.00
161.00
167.00
262.00
54.00
42.00
75.00
164.00
164.00
165.00
214.00
72.00
166.00
50.00
185.00
32.00
634.00
167.00
178.00
172.00
173.00
202.00
45.00
162.00
166.00
93.00
172.00
207.00
197.00
68.00
519.00
8.00
62.00
249.00
184.00
179.00
33.00
170.00
249.00
155.00
35.00
153.00
93.00
197.00
167.00
63.00
234.00
201.00
9.00
184.00
62.00
49.00
58.00
42.00
163.00
174.00
143.00
188.00
165.00
275.00
200.00
415.00
281.00
294.00
71.00
56.00
348.00
488.00
348.00
70.00
451.00
117.00
68.00
8.00
315.00
224.00
54.00
88.00
182.00
350.00
77.00
419.00
194.00
182.00
195.00
66.00
66.00
66.00
431.00
238.00
353.00
189.00
87.00
193.00
770.00
353.00
85.00
49.00
96.00
202.00
180.00
46.00
43.00
210.00
59.00
328.00
111.00
238.00
439.00
197.00
240.00
314.00
90.00
98.00
168.00
70.00
150.00
56.00
176.00
337.00
209.00
7.00
68.00
181.00
319.00
104.00
197.00
103.00
158.00
161.00
152.00
147.00
44.00
28.00
219.00
36.00
36.00
18.00
46.00
243.00
173.00
174.00
129.00
147.00
236.00
356.00
236.00
147.00
277.00
274.00
148.00
176.00
320.00
83.00
153.00
153.00
82.00
205.00
142.00
243.00
40.00
37.00
33.00
143.00
142.00
144.00
288.00
86.00
204.00
34.00
164.00
47.00
662.00
205.00
150.00
151.00
163.00
45.00
180.00
146.00
140.00
114.00
150.00
258.00
176.00
98.00
494.00
40.00
82.00
210.00
155.00
165.00
15.00
147.00
226.00
134.00
28.00
196.00
109.00
176.00
145.00
47.00
203.00
180.00
38.00
169.00
37.00
29.00
25.00
13.00
123.00
130.00
103.00
148.00
125.00
233.00
160.00
418.00
244.00
254.00
31.00
25.00
310.00
454.00
308.00
30.00
406.00
139.00
27.00
44.00
279.00
187.00
23.00
47.00
166.00
310.00
37.00
382.00
154.00
142.00
155.00
25.00
24.00
26.00
330.00
202.00
314.00
149.00
47.00
153.00
760.00
314.00
45.00
17.00
55.00
162.00
47.00
146.00
10.00
178.00
29.00
288.00
71.00
213.00
375.40
154.00
200.00
274.00
50.00
59.00
131.00
30.00
109.00
16.00
136.00
297.00
178.00
43.00
28.00
140.00
279.00
62.00
169.00
63.00
118.00
121.00
19.00
8.00
129.00
136.00
108.00
152.00
131.00
247.00
167.00
397.00
256.00
259.00
34.00
17.00
314.00
431.00
312.00
35.00
427.00
141.00
25.00
38.00
365.00
180.00
10.00
55.00
157.00
315.00
44.00
407.00
158.00
148.00
183.00
27.00
27.00
30.00
399.00
225.00
317.00
154.00
49.00
159.00
756.00
319.00
52.00
9.00
57.00
166.00
43.00
140.00
10.00
174.00
20.00
293.00
78.00
259.00
384.00
146.00
206.00
282.00
51.00
62.00
123.00
36.00
115.00
20.00
141.00
302.00
174.00
38.00
33.00
144.00
273.00
63.00
175.00
65.00
123.00
125.00
192.00
176.00
64.00
115.00
248.00
89.00
112.00
209.00
97.00
361.00
215.00
235.00
162.00
177.00
149.00
271.00
297.00
178.00
294.00
305.00
179.00
206.00
148.00
30.00
188.00
189.00
111.00
175.00
179.00
396.00
109.00
77.00
132.00
172.00
172.00
172.00
241.00
71.00
179.00
91.00
194.00
80.00
597.00
180.00
186.00
180.00
202.00
93.00
210.00
114.00
178.00
174.00
180.00
149.00
212.00
28.00
525.00
87.00
58.00
273.00
186.00
206.00
99.00
178.00
255.00
163.00
58.00
167.00
5.00
205.00
176.00
68.00
264.00
209.00
89.00
212.00
74.00
103.00
62.00
37.00
26.00
133.00
145.00
113.00
157.00
136.00
247.00
171.00
384.00
244.00
258.00
33.00
8.00
321.00
436.00
302.00
40.00
445.00
152.00
42.00
55.00
286.00
195.00
34.00
57.00
141.00
320.00
50.00
403.00
164.00
153.00
160.00
19.00
20.00
36.00
401.00
213.00
324.00
160.00
42.00
164.00
744.00
325.00
62.00
26.00
49.00
172.00
59.00
150.00
30.00
21.00
181.00
300.00
81.00
186.00
371.00
167.00
211.00
269.00
61.00
53.00
139.00
41.00
120.00
27.00
146.00
308.00
180.00
54.00
39.00
150.00
269.00
56.00
168.00
57.00
129.00
131.00
310.00
295.00
190.00
208.00
365.00
211.00
205.00
302.00
199.00
268.00
365.00
329.00
293.00
295.00
11.00
148.00
416.00
295.00
46.00
420.00
297.00
324.00
10.00
123.00
305.00
302.00
258.00
72.00
291.00
270.00
218.00
185.00
235.00
291.00
290.00
292.00
66.00
175.00
72.00
212.00
313.00
195.00
755.00
72.00
299.00
299.00
321.00
207.00
328.00
257.00
288.00
293.00
149.00
300.00
326.00
187.00
641.00
201.00
151.00
394.00
297.00
325.00
194.00
295.00
372.00
282.00
177.00
64.00
149.00
324.00
293.00
199.00
393.00
328.00
203.00
329.00
204.00
196.00
154.00
96.00
80.00
160.00
162.00
148.00
185.00
160.00
274.00
196.00
403.00
273.00
295.00
68.00
77.00
350.00
449.00
354.00
78.00
400.00
209.00
79.00
103.00
298.00
220.00
85.00
23.00
177.00
353.00
33.00
407.00
192.00
184.00
192.00
69.00
73.00
69.00
422.00
237.00
350.00
184.00
98.00
199.00
784.00
352.00
24.00
80.00
99.00
197.00
111.00
176.00
71.00
78.00
212.00
81.00
326.00
231.00
420.00
195.00
239.00
324.00
43.00
110.00
162.00
83.00
158.00
60.00
174.00
336.00
209.00
106.00
73.00
175.00
321.00
113.00
193.00
115.00
148.00
160.00
233.00
208.00
84.00
77.00
285.00
85.00
89.00
223.00
61.00
205.00
228.00
194.00
164.00
196.00
189.00
279.00
244.00
209.00
236.00
331.00
211.00
235.00
230.00
39.00
219.00
207.00
101.00
129.00
193.00
232.00
92.00
72.00
118.00
186.00
193.00
207.00
367.00
32.00
131.00
85.00
190.00
62.00
580.00
141.00
202.00
206.00
230.00
68.00
246.00
98.00
212.00
204.00
28.00
185.00
187.00
231.00
519.00
45.00
12.00
216.00
204.00
234.00
63.00
209.00
296.00
208.00
67.00
119.00
35.00
235.00
222.00
171.00
202.00
206.00
55.00
273.00
92.00
87.00
401.00
404.00
470.00
476.00
437.00
477.00
460.00
516.00
497.00
693.00
503.00
575.00
397.00
369.00
659.00
651.00
610.00
387.00
709.00
455.00
387.00
408.00
621.00
512.00
405.00
406.00
467.00
657.00
410.00
723.00
493.00
473.00
503.00
360.00
385.00
382.00
667.00
521.00
663.00
478.00
420.00
477.00
917.00
663.00
398.00
382.00
411.00
501.00
417.00
481.00
398.00
401.00
509.00
393.00
633.00
432.00
499.00
494.00
534.00
577.00
421.00
392.00
456.00
400.00
443.00
392.00
463.00
624.00
494.00
407.00
385.00
466.00
603.00
397.00
484.65
416.00
465.00
468.00
163.00
162.00
47.00
43.00
236.00
38.00
52.00
137.00
12.00
232.00
188.00
169.00
152.00
163.00
203.00
323.00
265.00
164.00
331.00
292.00
165.00
192.00
201.00
61.00
161.00
172.00
80.00
156.00
165.00
243.00
49.00
37.00
68.00
158.00
158.00
159.00
280.00
55.00
160.00
40.00
180.00
27.00
655.00
162.00
176.00
166.00
188.00
8.00
197.00
40.00
154.00
146.00
87.00
167.00
201.00
195.00
45.00
509.00
55.00
245.00
176.00
193.00
27.00
165.00
243.00
149.00
30.00
148.00
88.00
191.00
162.00
58.00
231.00
195.00
3.00
198.00
57.00
44.00
220.00
207.00
86.00
86.00
278.00
79.00
94.00
77.00
54.00
201.00
218.00
253.00
191.00
207.00
150.00
291.00
313.00
207.00
243.00
331.00
209.00
236.00
150.00
27.00
218.00
216.00
113.00
141.00
204.00
202.00
94.00
80.00
92.00
203.00
202.00
204.00
224.00
28.00
146.00
77.00
226.00
68.00
593.00
147.00
213.00
211.00
233.00
61.00
240.00
82.00
200.00
205.00
58.00
210.00
151.00
239.00
13.00
549.00
55.00
292.00
210.00
236.00
76.00
207.00
284.00
194.00
73.00
131.00
53.00
236.00
204.00
97.00
282.00
240.00
51.00
243.00
99.00
88.00
291.00
281.00
228.00
225.00
347.00
235.00
219.00
301.00
251.00
448.00
310.00
22.00
265.00
265.00
397.00
560.00
65.00
282.00
568.00
395.00
283.00
311.00
394.00
281.00
289.00
300.00
208.00
472.00
289.00
456.00
240.00
227.00
282.00
261.00
262.00
278.00
510.00
296.00
399.00
236.00
245.00
238.00
752.00
400.00
297.00
283.00
247.00
249.00
314.00
210.00
274.00
279.00
273.00
269.00
394.00
324.00
216.00
590.00
245.00
292.00
301.00
249.00
199.00
280.00
354.00
269.00
221.00
461.00
272.00
311.00
278.00
243.00
38.00
255.00
245.00
259.00
213.00
208.00
68.00
53.00
145.00
149.00
132.00
166.00
139.00
248.00
175.00
383.00
251.00
268.00
50.00
57.00
331.00
447.00
339.00
57.00
374.00
173.00
58.00
90.00
273.00
200.00
71.45
19.00
155.00
333.00
14.00
387.00
172.00
163.00
155.00
56.00
52.00
57.00
363.00
214.00
332.00
171.00
71.00
170.00
748.00
333.00
20.00
61.00
86.00
184.00
90.00
155.00
50.00
51.00
186.00
61.00
297.00
43.00
204.00
407.00
176.00
210.00
302.00
82.00
144.00
54.00
136.00
48.00
160.00
316.00
188.00
86.00
58.00
163.00
303.00
86.00
180.00
87.00
127.00
139.00
175.00
76.00
66.00
157.00
171.00
136.00
183.00
162.00
267.00
195.00
414.00
268.00
260.00
48.00
49.00
347.00
588.00
281.00
66.00
441.00
184.00
67.00
94.00
316.00
221.00
74.00
87.00
175.00
346.00
76.00
417.00
190.00
178.00
189.00
45.00
45.00
62.00
425.00
237.00
349.00
185.00
123.00
188.00
763.00
349.00
84.00
67.00
9.00
179.00
98.00
165.00
59.00
60.00
206.00
54.00
325.00
110.00
235.00
424.00
193.00
236.00
250.00
82.00
165.00
66.00
143.00
53.00
171.00
333.00
206.00
94.00
63.00
164.00
250.00
226.00
194.00
18.00
153.00
145.00
142.00
134.00
37.00
18.00
209.00
23.00
28.00
129.00
36.00
269.00
171.00
163.00
116.00
135.00
194.00
468.00
225.00
136.00
264.00
265.00
137.00
165.00
198.00
73.00
139.00
139.00
70.00
192.00
132.00
243.00
27.00
28.00
55.00
130.00
130.00
130.00
295.00
73.00
191.00
25.00
153.00
41.00
621.00
192.00
143.00
138.00
160.00
33.00
168.00
15.00
130.00
123.00
99.00
139.00
194.00
162.00
63.00
483.00
27.00
76.00
200.00
144.00
166.00
137.00
215.00
121.00
19.00
185.00
99.00
163.00
134.00
34.00
191.00
166.00
29.00
171.00
27.00
20.00
50.00
37.00
129.00
142.00
108.00
156.00
132.00
239.00
167.00
389.00
242.00
261.00
38.00
37.00
318.00
418.00
312.00
13.00
440.20
161.00
39.00
67.00
286.00
192.00
47.00
59.00
146.00
318.00
47.00
399.00
162.00
149.00
153.00
33.00
33.00
10.00
397.00
208.00
321.00
157.00
55.00
160.00
747.00
321.00
57.00
41.00
63.00
170.00
71.00
147.00
30.00
36.00
178.00
41.00
296.00
83.00
209.00
379.00
165.00
207.00
280.00
54.00
66.00
137.00
114.00
24.00
143.00
305.00
177.00
67.00
26.00
148.00
281.00
71.00
166.00
71.00
124.00
128.00
128.00
117.00
210.00
221.00
69.00
235.00
209.00
299.00
245.00
450.00
292.00
341.00
117.00
116.00
399.00
581.00
371.00
116.00
463.00
223.00
109.00
146.00
362.00
271.00
124.00
135.00
198.00
397.00
124.00
465.00
241.00
228.00
228.00
113.00
113.00
113.00
477.00
283.00
399.00
236.00
139.00
238.00
821.00
400.00
132.00
120.00
143.00
250.00
149.30
226.00
108.00
117.00
256.00
120.00
373.00
159.00
298.00
443.00
244.00
285.00
354.00
136.00
143.00
215.00
115.00
103.00
212.00
383.00
255.00
146.00
112.00
231.00
363.00
150.00
244.00
150.00
203.00
208.00
38.00
22.00
117.00
129.00
97.00
140.00
120.00
233.00
155.00
372.00
243.00
247.00
24.00
23.00
304.00
559.00
303.00
23.00
434.00
151.00
25.00
53.00
268.00
177.00
35.00
37.00
133.00
303.00
31.00
390.00
146.00
137.00
144.00
18.00
20.00
20.00
386.00
195.00
306.00
143.00
41.00
147.00
734.00
307.00
41.00
26.00
49.00
155.00
56.00
134.00
17.00
20.00
163.00
27.00
282.00
60.00
209.00
369.00
149.00
195.00
269.00
48.00
53.00
121.00
25.00
103.00
130.00
291.00
163.00
51.00
7.00
133.00
271.00
55.00
151.00
57.00
113.00
115.00
157.00
143.00
18.00
38.00
205.00
24.00
29.00
24.00
37.00
294.00
162.00
146.00
133.00
143.00
178.00
429.00
244.00
143.00
300.00
272.00
144.00
172.00
193.00
57.00
153.00
151.00
47.00
185.00
144.00
328.00
45.00
9.00
26.00
138.00
138.00
139.00
267.00
74.00
185.00
24.00
159.00
18.00
631.00
186.00
155.00
147.00
168.00
35.00
176.00
28.00
136.00
140.00
58.00
146.00
177.00
174.00
67.00
488.00
30.00
73.00
221.00
160.00
171.00
19.00
143.00
212.00
130.00
177.00
55.00
172.00
141.00
37.00
208.00
175.00
29.00
176.00
31.00
21.00
318.00
304.00
204.00
200.00
377.00
186.00
202.00
291.00
187.00
83.00
331.00
320.00
290.00
304.00
93.00
303.00
465.00
304.00
61.00
430.00
305.00
334.00
41.00
140.00
315.00
313.00
233.00
16.00
305.00
82.00
192.00
178.00
219.00
299.00
299.00
300.00
37.00
133.00
13.00
187.00
321.00
168.00
693.00
14.00
317.00
307.00
329.00
153.00
337.00
196.00
297.00
301.00
167.00
308.00
64.00
336.00
119.00
640.00
148.00
131.00
461.00
316.00
333.00
185.00
305.00
383.00
291.00
177.00
166.00
333.00
302.00
207.00
461.00
336.00
149.00
339.00
197.00
186.00
181.00
191.00
176.00
61.00
114.00
246.00
89.00
110.00
105.00
95.00
356.00
215.20
235.00
163.00
177.00
149.00
283.00
295.00
177.00
263.00
303.00
178.00
206.00
148.00
29.00
187.00
186.00
108.00
175.00
176.00
372.00
109.00
76.00
106.00
172.00
171.00
173.00
240.00
68.00
180.00
90.00
193.00
76.00
599.00
180.00
183.00
180.00
202.00
93.00
210.00
109.00
178.00
174.00
5.00
180.00
149.00
209.00
36.00
512.00
88.00
53.00
272.00
188.00
206.00
99.00
177.00
253.00
163.00
55.00
166.00
205.00
175.00
68.00
262.00
209.00
88.00
211.00
73.00
101.00
54.00
39.00
159.00
171.00
139.00
183.00
161.00
270.00
197.00
415.00
279.00
288.00
67.00
51.00
345.00
457.00
344.00
66.00
474.00
117.00
64.00
3.00
315.00
219.00
51.00
83.00
178.00
345.00
75.00
422.00
189.00
178.00
184.00
61.00
61.00
61.00
428.00
235.00
348.00
185.00
82.00
189.00
779.00
349.00
87.00
44.00
91.00
197.00
7.00
176.00
43.00
38.00
205.00
54.00
324.00
106.00
233.00
437.00
191.00
236.00
311.00
86.00
94.00
163.00
67.00
146.00
51.00
171.00
333.00
205.00
64.00
175.00
314.00
98.00
193.00
99.00
154.00
156.00
191.00
48.00
35.00
127.00
139.00
107.00
153.00
129.00
240.00
164.00
379.00
257.00
259.00
36.00
35.00
314.00
436.00
312.00
27.00
444.00
155.00
36.00
64.00
279.00
190.00
44.00
50.00
161.00
315.00
42.00
392.00
159.00
147.00
153.00
31.00
30.00
24.00
395.00
202.00
318.00
154.00
52.00
157.00
740.00
319.00
54.00
39.00
60.00
167.00
67.00
145.00
27.00
33.00
176.00
38.00
293.00
73.00
221.00
412.00
162.00
204.00
278.00
58.00
63.00
134.00
27.00
112.00
7.00
141.00
302.00
175.00
64.00
146.00
284.00
68.00
163.00
68.00
122.00
127.00
162.00
146.00
21.00
33.00
224.00
45.00
29.00
146.00
67.00
327.00
147.00
185.00
131.00
147.00
200.00
451.00
267.00
148.00
301.00
277.00
149.00
176.00
199.00
70.00
158.00
153.00
40.00
215.00
146.00
368.00
52.00
47.00
58.00
142.00
142.00
143.00
251.00
106.00
213.00
47.00
164.00
60.00
667.00
214.00
156.00
150.00
157.00
63.00
181.00
47.00
140.00
144.00
68.00
150.00
199.00
175.00
171.00
489.00
58.00
98.00
244.00
163.00
164.00
34.00
149.00
231.00
133.00
37.00
207.00
68.00
175.00
146.00
238.00
179.00
60.00
169.00
20.00
23.00
67.00
291.00
284.00
226.00
220.00
357.00
220.00
209.00
306.00
248.00
431.00
284.00
19.00
265.00
262.00
393.00
575.00
57.00
285.00
548.00
409.00
281.00
314.00
398.00
275.00
288.00
298.00
236.00
471.00
286.00
431.00
226.00
216.00
299.00
263.00
264.00
273.00
489.00
302.00
391.00
223.00
239.00
232.00
757.00
393.00
301.00
284.00
243.00
234.00
319.00
203.00
279.00
273.00
264.00
268.00
393.00
321.00
202.00
614.00
231.00
282.00
38.00
303.00
250.00
191.00
281.00
363.00
271.00
208.00
461.00
262.00
314.00
284.00
238.00
249.00
233.00
256.00
207.00
194.00
82.00
68.00
163.00
175.00
144.00
186.00
165.00
280.00
201.00
406.00
265.00
263.00
49.00
52.00
348.00
466.00
289.00
70.00
483.00
193.00
70.00
99.00
319.00
223.00
78.00
90.00
184.00
348.00
79.00
433.00
192.00
182.00
194.55
47.00
48.00
64.00
432.00
242.00
351.00
188.00
26.00
193.00
757.00
352.00
87.00
69.00
112.00
201.00
104.00
180.00
62.00
63.00
209.00
56.00
328.00
113.00
206.00
429.00
195.00
241.00
255.00
86.00
226.00
166.00
71.00
151.00
55.00
175.00
336.00
209.00
98.00
68.00
179.00
249.00
196.00
239.00
158.00
160.00
186.00
164.00
45.00
43.00
238.00
39.00
51.00
34.00
10.00
246.00
186.00
171.00
153.00
164.00
204.00
251.00
266.00
165.00
303.00
292.00
166.00
194.00
206.00
62.00
174.00
170.00
78.00
158.00
164.00
244.00
50.00
37.00
49.00
159.00
159.00
160.00
209.00
52.00
162.00
40.00
182.00
24.00
609.00
163.00
174.00
167.00
189.00
9.00
197.00
38.00
169.00
174.00
89.00
168.00
203.00
193.00
55.00
505.00
2.00
51.00
246.00
180.00
194.00
29.00
166.00
244.00
151.00
29.00
149.00
88.00
193.00
163.00
60.00
233.00
196.00
199.00
57.00
43.00
81.00
69.00
162.00
143.00
188.00
167.00
277.00
201.00
428.00
276.00
265.00
51.00
53.00
352.00
603.00
287.00
70.00
483.00
195.00
71.00
99.00
318.00
225.00
79.00
91.00
182.00
350.00
79.00
475.00
195.00
183.00
203.00
49.00
49.00
65.00
436.00
254.00
354.00
190.00
229.00
193.00
772.00
355.00
88.00
71.00
11.00
184.00
103.00
169.00
63.00
65.00
212.00
58.00
329.00
115.00
269.00
400.00
197.00
243.00
259.00
87.00
15.00
170.00
71.00
150.00
57.00
176.00
338.00
210.00
99.00
67.00
168.00
256.00
238.00
199.00
158.00
150.00
138.00
125.00
29.00
40.00
196.00
42.00
21.00
31.00
62.00
278.00
145.00
149.00
102.00
125.00
204.00
446.00
234.00
125.00
296.00
250.00
126.00
155.00
203.00
82.00
135.00
125.00
54.00
207.00
115.00
282.00
49.00
36.00
18.00
121.00
120.00
121.00
290.00
104.00
212.00
43.00
142.00
45.00
647.00
212.00
122.00
129.00
151.00
61.00
158.00
36.00
118.00
123.00
74.00
128.00
205.00
148.00
92.00
470.00
56.00
99.00
212.00
127.00
153.00
27.00
124.00
203.00
112.00
30.00
197.00
73.00
154.00
122.00
19.00
207.00
158.00
57.00
158.00
14.00
143.00
128.00
37.00
25.00
202.00
35.00
13.00
24.00
52.00
258.00
150.00
147.00
116.00
128.00
197.00
436.00
230.00
128.00
329.00
256.00
129.00
157.00
200.00
75.00
139.00
136.00
58.00
196.00
127.00
279.00
41.00
28.00
9.00
123.00
123.00
124.00
222.00
94.00
200.00
35.00
145.00
37.00
652.00
201.00
134.00
131.00
137.00
49.00
161.00
29.00
121.00
126.00
103.00
131.00
197.00
160.00
87.00
474.00
44.00
88.00
208.00
139.00
145.00
20.00
129.00
208.00
115.00
21.00
186.00
101.00
156.00
127.00
23.00
194.00
160.00
43.00
150.00
15.00
239.00
192.00
74.00
190.00
271.00
62.00
154.00
175.00
181.00
191.00
67.00


==> data/plab-rtt-p99-ALL.dat <==
211.00
197.00
89.00
107.00
278.00
70.00
103.00
84.00
98.00
341.00
260.00
237.00
201.00
201.00
184.00
674.00
475.00
204.00
559.70
369.00
206.00
229.00
165.00
34.00
213.00
209.00
132.00
220.00
201.00
471.00
77.00
72.00
92.00
200.00
202.00
199.00
362.05
86.00
148.00
72.00
452.00
81.00
796.00
149.00
213.00
199.00
230.00
96.00
231.00
88.00
199.00
196.00
59.00
206.00
182.00
233.00
19.00
691.03
92.00
17.00
426.00
219.00
236.00
79.00
205.00
287.00
192.00
65.00
210.00
57.00
229.00
201.00
99.00
434.00
238.00
93.00
277.00
90.00
83.00
31.00
171.00
163.00
144.00
176.00
160.00
353.00
188.00
514.00
318.00
281.00
61.00
40.00
367.00
461.00
333.00
58.00
555.00
228.00
47.00
62.00
619.00
206.00
31.00
79.00
188.00
340.00
67.00
560.00
182.00
172.00
930.00
51.00
56.00
54.00
461.00
256.00
342.00
179.00
360.17
180.00
1115.56
344.00
77.00
33.00
81.00
190.00
65.00
169.00
32.00
23.00
199.00
45.00
317.00
103.00
288.00
610.27
235.80
251.00
323.00
75.00
87.00
148.00
58.00
155.00
46.00
164.00
326.00
197.00
62.00
55.00
168.00
298.00
90.00
195.00
135.00
145.00
150.00
35.00
140.00
153.00
130.00
159.00
144.00
309.00
174.00
484.00
297.00
264.00
44.00
27.00
363.00
826.00
324.00
42.00
540.00
201.00
41.00
41.00
556.00
197.00
38.00
61.00
182.00
322.00
51.00
522.00
165.00
156.00
859.00
39.00
39.00
36.00
444.00
247.00
324.00
162.00
263.00
165.00
945.00
326.00
60.00
20.00
67.00
172.00
46.00
152.00
22.00
15.00
183.00
32.00
302.00
86.00
284.00
555.00
169.00
232.00
308.00
60.00
76.00
142.00
45.00
139.58
30.00
147.00
310.00
181.00
41.00
39.00
151.00
292.00
75.00
170.00
92.00
131.00
133.00
158.00
140.00
63.00
227.00
55.00
55.00
50.00
65.00
441.00
199.00
264.00
137.00
139.00
257.00
716.00
430.00
142.00
559.78
329.03
143.00
170.00
218.00
76.00
157.00
147.00
55.00
227.00
140.00
547.00
63.00
35.00
57.00
137.00
146.00
137.00
321.00
137.00
215.00
58.00
404.00
50.00
861.00
215.00
151.00
144.00
164.00
64.00
174.00
56.00
136.00
154.00
75.00
146.00
216.00
175.00
100.00
647.38
58.00
98.00
370.00
156.00
171.00
46.00
142.00
241.00
129.00
27.00
216.00
73.00
172.00
136.00
29.00
385.00
188.00
56.00
209.00
43.00
52.00
167.00
153.00
61.00
234.00
46.00
31.00
29.00
56.00
261.00
207.00
185.00
144.00
153.00
244.00
374.00
436.00
153.00
566.20
344.00
154.00
183.00
221.00
95.00
162.00
155.00
88.00
215.00
148.00
258.00
49.00
49.00
35.00
149.00
149.00
151.00
128.00
215.00
46.00
395.00
59.00
833.00
216.00
159.00
158.00
179.00
54.00
187.00
34.00
145.00
152.00
122.00
156.00
222.00
178.00
85.00
654.00
50.00
91.00
383.00
163.00
182.00
24.00
151.00
243.00
141.00
43.00
206.00
119.00
183.00
149.00
63.00
399.00
187.00
50.00
46.92
31.00
144.00
130.70
229.00
237.00
248.00
226.00
367.00
259.00
528.00
331.00
355.00
131.00
129.00
424.00
870.00
416.67
129.00
823.70
306.00
123.00
159.00
590.00
286.00
138.00
145.00
219.00
412.00
138.00
751.05
254.00
242.00
733.95
128.00
131.00
126.00
504.00
314.00
413.00
252.00
373.60
252.00
1072.00
414.00
150.00
133.00
158.00
263.00
164.00
240.00
121.00
137.00
270.00
133.00
385.00
173.00
330.00
607.00
256.00
304.00
372.00
152.00
157.00
229.00
129.00
100.00
118.00
225.00
397.00
269.00
160.00
127.00
244.00
378.00
168.00
258.00
170.00
218.00
224.00
176.00
159.00
61.00
47.00
248.00
48.00
190.68
47.00
446.00
211.00
159.00
161.00
160.00
226.00
723.00
438.00
160.00
503.00
336.00
163.00
190.00
227.00
71.00
182.00
164.00
77.00
215.00
158.00
482.50
13.00
37.00
761.00
157.00
160.00
152.00
356.00
116.00
220.00
9.00
410.00
24.00
844.00
220.00
164.00
160.00
184.00
51.00
190.00
38.00
157.00
156.00
96.00
165.00
219.00
193.00
86.00
657.65
44.00
101.00
387.00
172.00
195.00
27.00
164.00
257.00
149.00
28.00
204.00
95.00
189.00
158.00
47.00
397.00
191.00
46.00
232.00
48.00
40.00
161.00
144.00
59.00
32.00
229.00
47.00
41.00
66.00
267.00
207.00
188.00
135.00
144.00
257.00
751.00
416.00
144.00
873.40
354.00
146.00
174.00
237.39
95.00
159.00
149.00
91.00
222.00
139.00
715.38
57.00
45.00
29.00
140.00
146.00
141.00
342.00
133.00
221.00
45.00
467.00
54.00
984.96
223.00
147.00
148.00
170.00
69.00
177.00
45.00
137.00
148.00
124.00
148.00
224.00
174.00
100.00
671.00
64.00
102.00
365.00
151.00
174.00
40.00
143.00
238.00
132.00
39.00
213.00
118.00
174.00
141.00
49.00
375.00
183.00
62.00
232.50
28.00
22.00
663.97
307.00
56.00
28.00
381.00
209.00
41.00
47.00
414.23
304.00
343.00
290.00
309.00
398.00
848.00
523.50
307.00
536.00
872.00
313.00
349.00
652.14
89.00
316.00
318.00
225.00
367.00
307.00
767.89
204.00
42.00
41.00
304.00
338.00
305.00
462.00
114.00
370.00
39.00
736.87
51.00
1179.00
383.00
322.55
312.00
346.00
205.76
355.00
24.00
302.00
350.00
276.73
310.00
380.00
354.00
291.00
768.00
200.00
84.00
424.66
318.00
341.00
179.00
306.00
397.00
299.00
32.00
356.00
112.00
355.00
309.00
211.00
430.00
358.00
43.00
374.11
38.00
32.00
190.00
173.00
63.00
56.00
258.00
48.00
66.00
47.00
250.00
230.00
200.00
169.00
173.00
214.00
701.00
450.00
174.00
390.80
367.00
176.00
204.00
210.00
76.00
192.00
178.00
111.00
203.00
168.00
251.00
54.00
50.00
66.00
170.00
171.00
169.00
340.00
95.00
203.00
49.00
390.00
38.00
890.00
204.00
176.00
177.00
200.00
19.00
209.00
51.00
168.00
174.00
102.00
178.00
207.00
203.00
69.00
682.00
16.00
59.00
399.00
181.00
206.00
42.00
175.00
266.00
162.00
42.00
194.00
100.00
204.00
171.00
71.00
415.00
208.00
17.00
250.00
68.00
57.00
510.00
484.00
442.00
262.00
527.00
446.00
267.00
401.00
250.00
453.00
421.00
372.00
472.00
327.00
586.00
564.00
471.00
399.27
598.00
471.00
511.00
320.13
354.00
484.00
477.00
318.72
350.00
465.00
218.22
352.00
431.00
769.00
471.00
477.00
475.00
246.00
240.00
349.00
447.00
636.00
364.00
1054.39
349.00
472.00
479.00
502.00
360.00
511.00
246.00
433.00
501.00
492.00
473.00
368.00
503.00
216.00
872.00
327.00
244.00
504.00
474.00
504.00
294.00
479.00
532.00
466.00
426.00
89.00
491.00
507.00
475.00
463.00
509.00
503.00
340.00
517.00
377.00
355.00
335.00
324.00
298.96
198.00
204.00
329.00
212.00
205.00
308.00
232.00
456.00
328.00
261.00
286.00
409.00
677.00
401.00
286.00
451.00
424.00
299.00
320.00
469.00
265.00
306.00
289.00
200.00
390.00
286.00
468.00
215.00
228.12
544.55
284.00
286.00
286.00
545.00
288.00
389.94
213.00
377.00
235.00
1008.00
394.00
294.00
284.00
310.00
220.00
335.00
216.00
289.00
307.00
255.00
287.00
421.00
317.00
274.00
684.00
228.00
264.00
371.00
293.00
312.00
213.00
282.00
342.00
285.00
203.00
377.00
258.00
323.00
300.00
188.00
326.00
308.00
229.00
320.99
191.00
189.00
284.00
264.00
264.00
185.00
355.00
159.00
188.00
345.00
200.00
422.00
326.00
255.00
258.00
347.00
862.00
61.00
265.00
510.78
458.00
269.00
295.00
345.00
247.00
288.00
274.00
269.00
337.00
266.00
421.00
166.00
171.00
878.00
254.00
257.00
258.00
475.00
292.00
337.00
166.00
477.29
168.00
950.10
337.00
273.00
267.00
261.00
157.00
296.00
257.00
262.00
262.00
319.00
263.00
346.00
299.00
206.00
747.00
174.00
276.00
51.00
275.00
272.00
247.00
270.00
363.00
254.00
170.00
328.00
317.00
294.00
264.00
270.00
20.00
267.00
177.00
312.00
155.00
151.00
73.00
44.00
138.00
144.00
134.00
161.00
136.00
292.00
171.00
372.00
262.00
255.22
37.00
326.00
425.00
304.00
47.00
530.00
245.00
50.00
76.00
545.00
197.00
67.00
61.00
150.00
323.00
54.00
410.00
167.00
154.00
848.04
36.00
38.00
40.00
427.00
230.00
326.00
162.00
243.17
164.00
902.00
326.00
65.00
52.00
55.00
176.00
84.00
152.00
41.00
43.00
183.00
44.00
302.00
84.00
233.00
538.00
170.00
220.00
295.30
62.00
62.00
141.00
48.00
142.00
35.00
149.00
309.00
182.00
77.00
44.00
154.00
275.00
67.00
170.00
82.00
127.00
134.00
40.00
27.00
144.00
153.00
129.00
160.00
143.00
301.00
173.00
472.00
287.00
258.00
37.00
356.00
832.00
303.00
43.00
651.00
201.00
45.00
57.00
551.00
198.00
46.00
60.00
156.00
323.00
50.00
623.66
166.00
155.00
633.00
22.00
25.00
39.00
443.00
243.00
325.00
162.00
275.00
165.00
925.00
327.00
57.00
29.00
52.00
174.00
60.00
152.00
33.00
22.00
183.00
14.00
301.00
84.00
263.00
568.00
169.00
231.00
293.00
63.00
60.00
142.00
45.00
139.00
30.00
148.00
310.00
182.00
57.00
39.00
152.00
269.00
59.00
171.00
97.00
131.00
134.00
369.00
363.00
253.00
244.00
415.00
225.00
252.00
387.00
215.00
325.00
405.00
347.00
325.00
355.00
530.00
602.00
357.00
353.00
531.00
349.00
383.00
19.00
223.00
364.00
355.00
289.00
109.00
347.00
329.00
241.00
231.00
745.39
347.00
347.00
342.00
289.00
202.00
106.00
246.00
578.00
217.00
991.50
108.00
352.00
357.00
387.00
217.00
387.00
247.00
354.00
355.00
207.00
355.00
17.00
381.00
198.00
841.00
216.00
207.00
549.00
355.00
376.00
226.00
360.00
426.00
341.00
237.00
99.00
209.00
383.00
349.00
265.00
565.00
378.00
212.00
396.00
245.00
245.00
460.00
828.00
726.00
375.00
870.00
720.00
744.00
829.25
698.00
590.00
729.00
861.00
425.00
832.00
550.00
895.00
820.00
393.09
948.00
832.00
863.00
184.00
659.00
830.00
843.00
485.00
766.00
460.00
646.00
462.00
370.00
454.00
841.00
455.00
440.00
295.00
668.00
721.00
649.00
328.00
1214.00
386.00
842.00
583.00
599.00
370.00
871.00
382.00
833.00
453.00
297.00
814.04
530.00
474.00
656.00
827.92
703.00
660.00
598.00
839.00
839.00
752.00
445.00
627.00
825.00
457.00
679.00
645.13
484.00
471.00
477.00
854.00
839.00
694.00
867.00
480.00
469.00
334.00
320.00
420.00
434.00
388.00
438.00
416.00
483.00
450.00
558.00
380.00
61.00
302.00
302.00
600.00
890.00
319.00
626.00
536.76
321.00
349.00
604.00
479.00
322.00
334.00
250.00
596.00
327.00
568.00
444.00
433.00
954.33
298.00
299.00
316.00
617.00
481.00
603.00
438.00
486.00
443.00
1101.00
603.00
338.00
320.00
284.00
452.00
353.00
416.00
312.00
319.00
472.00
306.00
600.00
358.00
255.00
797.04
447.00
488.00
76.00
343.00
284.00
406.00
318.00
396.00
306.00
428.00
583.00
471.00
347.00
317.00
443.00
61.00
294.00
447.00
317.00
399.00
410.00
61.00
42.00
149.00
153.00
130.00
160.00
145.00
309.00
174.00
471.00
285.00
264.00
47.00
43.00
357.00
822.00
320.00
539.00
208.00
47.00
74.00
553.00
200.00
64.00
59.00
164.00
324.00
50.00
509.00
167.00
158.00
839.66
40.00
41.00
11.00
444.00
243.00
325.27
164.00
299.00
167.00
945.00
328.00
58.00
45.00
69.00
174.00
78.00
152.00
39.00
40.00
184.00
48.00
302.00
84.35
282.00
585.00
171.00
231.00
310.00
65.00
77.00
142.00
21.00
139.00
32.00
148.00
311.00
182.00
74.00
33.00
151.00
292.00
78.00
173.00
116.00
131.00
135.00
556.00
539.00
363.00
374.00
540.00
422.00
397.00
494.00
392.00
82.00
444.00
502.00
529.00
541.00
53.00
192.00
638.92
539.00
721.00
542.00
572.00
81.00
223.00
544.00
486.00
295.00
77.00
465.00
85.00
443.00
410.00
847.00
498.00
528.96
536.00
39.00
366.00
76.00
424.00
676.82
420.00
1106.00
78.00
484.00
545.00
568.00
432.00
576.00
380.00
531.00
541.00
358.00
545.00
52.00
522.13
266.00
892.00
427.00
335.00
601.00
464.27
565.00
367.00
539.00
548.00
529.00
402.00
66.00
349.00
572.00
539.00
365.00
600.92
576.00
427.00
574.00
428.00
422.00
485.00
194.00
345.00
334.00
293.00
341.00
412.20
1210.24
359.00
606.00
410.00
450.00
231.00
199.00
522.58
962.00
573.96
227.00
723.47
219.00
159.00
728.53
396.77
206.00
244.00
322.00
510.08
236.00
921.64
345.00
381.42
1061.64
223.00
232.00
209.16
586.00
645.88
500.00
348.00
569.91
348.53
1298.00
526.00
245.00
194.00
256.00
360.00
368.85
334.00
203.00
233.04
374.00
216.00
492.00
282.00
401.00
706.00
357.37
406.00
462.00
247.50
245.00
320.00
224.00
307.00
213.39
330.00
482.00
367.00
169.00
223.00
331.00
473.00
265.00
348.00
287.00
316.57
323.66
47.00
41.00
149.00
154.00
124.00
163.00
146.00
308.00
176.00
471.00
297.00
269.00
48.00
45.00
352.00
832.00
322.00
46.00
542.00
215.00
73.00
559.00
203.00
52.00
62.00
172.00
327.00
52.00
612.00
170.00
158.00
871.00
42.00
45.00
41.00
445.00
244.00
329.00
167.00
300.04
168.00
926.14
332.00
60.00
45.00
72.00
178.00
74.00
155.00
37.00
33.00
187.00
50.00
304.00
87.00
285.00
584.00
173.00
233.00
312.00
67.00
78.00
144.00
47.00
132.62
34.00
151.00
313.00
185.00
73.00
43.00
155.00
287.00
80.00
175.00
116.78
133.00
138.00
62.00
41.00
174.00
183.00
159.00
189.00
173.00
335.31
203.00
512.00
320.00
295.00
75.00
57.00
384.00
853.85
349.00
72.00
706.50
166.00
72.00
581.00
229.00
67.00
85.00
196.00
353.00
79.00
708.68
196.00
185.00
641.66
69.00
72.00
67.00
473.00
272.00
355.00
193.00
338.38
195.00
969.00
358.00
90.00
49.00
98.00
203.00
12.00
182.00
52.00
43.00
213.00
62.00
331.00
111.00
302.00
604.00
199.00
260.00
339.00
97.00
105.00
172.00
75.00
169.00
61.00
177.00
341.00
212.00
9.00
69.00
182.00
322.00
106.00
202.00
144.00
162.00
164.00
197.00
585.63
552.00
224.00
221.00
590.00
221.00
223.00
368.00
207.00
320.00
469.00
344.00
543.00
551.00
21.00
185.00
603.00
551.00
407.00
642.00
553.00
581.00
170.00
578.00
545.00
789.00
59.00
536.00
706.00
228.00
205.00
741.14
547.00
547.00
548.80
78.00
201.00
52.00
224.00
577.06
203.00
1005.00
59.00
470.69
556.00
578.00
221.00
584.00
515.00
544.00
572.00
195.00
554.00
20.00
570.00
393.00
798.00
212.00
173.00
546.00
540.00
579.00
209.00
548.00
597.00
538.00
203.00
48.00
193.00
585.00
548.00
229.00
563.00
585.00
217.00
583.00
223.00
216.00
205.00
197.00
81.00
96.00
285.00
69.00
94.00
87.00
75.00
353.00
266.00
245.00
197.00
197.00
223.00
610.00
481.00
199.00
540.26
374.00
202.00
228.00
170.00
210.00
202.00
125.00
153.00
196.00
514.00
89.00
71.00
87.00
196.00
198.00
192.00
199.00
78.00
161.00
74.00
452.00
61.00
760.00
165.00
209.00
201.00
225.00
72.00
229.00
89.00
198.00
196.00
39.00
204.00
199.00
230.00
47.00
687.00
69.00
33.00
428.00
208.00
233.00
80.00
200.00
295.00
188.00
63.00
148.00
36.00
228.00
195.00
75.00
445.00
233.00
71.00
273.00
90.00
83.00
35.00
38.00
158.00
162.00
138.00
182.00
158.00
318.00
193.00
485.00
307.00
287.00
66.00
45.00
364.00
830.00
330.00
64.00
545.00
218.00
52.00
66.00
578.00
210.00
78.00
180.00
345.00
72.00
525.75
188.00
177.00
640.00
57.00
58.00
60.00
449.00
255.00
347.00
184.00
261.00
186.00
987.00
348.37
83.00
39.00
87.00
197.00
74.00
170.00
38.00
21.00
205.00
49.00
319.00
102.00
284.00
551.00
182.00
241.00
314.00
86.00
88.00
153.00
61.00
147.00
50.00
170.00
330.00
203.00
67.00
60.00
174.00
301.00
97.00
190.00
101.00
151.00
156.00
79.00
61.00
155.00
156.00
145.00
164.00
149.00
313.00
179.00
477.00
290.00
274.00
61.00
60.00
356.00
838.00
338.00
59.00
642.95
235.57
63.00
85.00
546.00
202.00
78.00
171.00
334.00
15.00
601.14
171.00
166.00
619.94
51.00
59.00
47.00
449.00
249.00
336.00
166.00
319.00
180.00
938.01
336.00
3.00
59.00
80.00
175.00
89.00
168.00
55.00
59.00
193.00
65.00
309.00
29.00
282.00
583.00
176.00
243.00
328.00
26.00
99.00
156.00
67.00
158.00
45.00
153.00
319.00
190.00
87.00
54.00
153.00
307.00
91.00
175.94
137.00
131.00
140.00
196.00
182.00
55.00
88.00
218.00
77.00
91.00
227.00
112.00
318.00
200.00
269.00
150.00
156.00
288.00
486.79
254.00
164.00
297.00
331.00
172.00
198.00
800.00
126.00
179.00
171.00
264.00
164.00
326.00
85.00
73.00
743.23
159.00
168.00
162.00
494.00
161.00
244.00
80.00
361.00
107.00
892.00
237.00
172.00
175.00
191.00
85.00
204.00
98.00
182.00
176.00
128.00
157.00
285.00
195.00
119.00
641.00
97.00
134.00
232.00
172.00
191.00
85.00
164.00
225.00
150.00
64.00
254.00
125.00
196.00
179.00
57.00
253.00
204.00
100.00
211.00
73.00
74.00
91.00
342.00
322.00
227.00
215.00
412.00
215.00
223.00
370.00
204.00
350.00
386.00
337.00
323.00
323.00
109.00
762.00
597.00
324.00
78.00
523.00
327.00
353.00
59.00
154.00
344.00
334.00
265.00
328.00
351.00
221.00
196.00
708.56
321.00
323.00
317.00
52.00
186.00
29.00
215.00
551.00
186.00
961.00
32.00
341.00
326.00
350.00
189.00
359.00
212.00
320.00
326.00
184.00
329.00
80.00
361.00
139.00
834.00
184.00
183.81
546.00
341.00
358.00
202.00
326.00
419.00
313.00
192.00
24.00
182.00
354.00
321.00
221.00
556.00
359.00
184.00
391.00
215.00
203.00
195.00
70.00
51.00
140.00
148.00
138.00
158.00
139.00
309.00
169.00
465.00
284.00
266.00
54.00
50.00
347.00
460.00
332.00
50.00
473.00
242.00
52.00
79.00
536.00
196.00
72.00
13.00
165.00
328.00
501.00
166.00
157.00
730.00
46.00
47.00
44.00
438.00
241.00
325.00
161.00
263.39
169.00
992.26
325.00
16.00
52.00
75.00
172.00
82.00
157.00
45.00
51.00
184.00
57.00
299.00
39.00
268.00
557.00
171.00
228.00
316.00
19.00
87.00
150.00
55.00
147.00
38.00
148.00
311.00
181.00
81.00
47.00
150.00
294.00
85.00
170.00
108.00
121.00
132.00
561.00
511.00
442.00
257.00
542.00
447.00
260.00
624.12
251.00
4.00
460.00
417.00
400.00
492.00
338.00
595.00
735.34
498.00
562.30
926.34
501.00
533.00
338.00
373.00
509.00
489.00
325.00
351.00
489.00
372.00
433.00
909.34
489.00
500.00
501.00
246.00
271.00
349.00
450.00
698.00
389.00
1078.85
349.00
502.00
498.00
533.00
372.00
571.00
248.00
395.00
536.00
493.00
496.00
368.00
547.00
246.00
912.00
339.00
259.00
503.00
476.00
522.00
252.00
493.00
553.00
491.00
427.00
90.00
493.00
532.00
493.00
463.00
509.00
528.00
355.00
545.00
403.00
366.00
352.17
182.00
165.00
68.00
50.00
254.00
12.00
56.58
197.00
56.00
352.00
218.00
166.00
167.00
166.00
241.00
462.00
445.00
167.00
555.00
345.00
170.00
196.00
229.00
90.00
188.00
171.00
85.00
221.00
166.00
521.88
43.00
508.00
164.00
167.00
158.00
362.00
128.00
226.00
20.00
421.00
50.00
900.00
226.00
178.00
167.00
191.00
57.00
196.00
43.00
163.00
166.00
117.00
172.00
225.00
200.00
93.00
676.00
55.00
120.00
393.00
179.00
201.00
32.00
170.00
263.00
156.00
48.00
210.00
115.00
196.00
164.00
54.00
403.00
199.00
58.00
243.00
55.00
47.00
171.00
155.00
41.00
48.00
242.00
37.00
45.00
40.00
49.00
431.00
224.00
170.00
154.00
155.00
231.00
371.00
433.00
157.00
408.00
334.00
158.00
186.00
215.00
72.00
176.00
166.00
71.00
195.00
156.00
469.18
43.00
42.00
153.00
155.00
151.00
321.00
118.00
198.00
38.00
404.00
27.00
872.18
200.00
165.00
159.00
182.00
47.00
188.00
43.00
150.00
155.00
84.00
161.00
206.00
191.00
82.00
657.00
43.00
85.00
382.00
170.00
189.00
34.00
157.00
250.00
144.00
14.00
185.00
81.00
186.00
153.00
53.00
392.00
190.00
44.00
228.00
42.00
35.00
753.70
601.26
64.00
35.00
712.90
507.58
24.00
35.00
61.00
778.00
513.81
648.00
622.54
620.52
907.00
836.68
622.70
1088.49
970.92
624.04
713.48
897.81
86.00
606.00
603.00
517.84
712.76
614.11
1095.76
500.00
38.00
621.00
676.00
603.00
649.54
130.00
677.00
42.00
869.00
47.00
1115.00
731.98
635.00
589.15
668.00
509.00
658.54
38.00
603.48
610.02
597.60
603.00
718.42
785.00
575.86
822.00
509.18
97.00
675.00
499.00
655.00
493.00
610.15
727.10
616.00
31.00
685.00
111.00
691.40
643.58
495.49
693.00
628.00
55.00
692.81
22.00
12.00
54.00
39.00
137.00
149.00
126.00
157.00
140.00
306.52
170.00
471.17
281.00
254.00
36.00
22.00
347.00
456.00
299.00
40.00
505.00
237.00
43.00
69.00
549.00
197.00
57.00
51.00
158.00
321.00
45.00
499.00
164.00
154.00
853.98
18.00
33.00
429.00
243.00
322.00
161.00
237.88
163.00
929.00
325.00
59.00
40.00
48.00
171.00
74.00
149.00
35.00
33.00
181.00
27.00
298.00
77.00
264.00
567.00
167.00
226.00
289.00
64.00
57.00
139.00
41.00
133.00
27.00
144.00
307.00
178.00
70.00
37.00
147.00
272.00
58.00
170.00
94.00
128.00
131.00
56.00
41.00
146.00
152.00
129.00
159.00
143.00
314.00
174.00
474.93
287.00
257.00
40.00
24.00
352.00
836.00
377.11
42.00
754.00
257.00
45.00
71.00
547.00
198.00
59.00
58.00
170.00
324.00
48.00
747.00
166.00
155.00
661.30
19.00
38.00
430.00
245.00
325.00
165.00
284.31
165.00
947.00
328.00
58.00
42.00
52.89
174.00
82.00
150.00
37.00
58.00
183.00
31.00
301.00
87.00
266.00
535.00
169.00
240.00
294.00
62.00
59.00
140.00
43.00
137.00
31.00
147.00
309.00
180.00
71.00
38.00
151.00
272.00
67.00
171.00
84.00
133.00
135.00
57.00
36.00
144.00
151.00
126.00
152.00
141.00
307.00
169.00
475.00
284.00
257.00
40.00
38.00
342.00
456.00
317.00
13.00
537.00
212.00
42.00
68.00
551.00
194.00
60.00
47.00
162.00
318.00
44.00
513.00
158.00
152.00
865.00
33.00
36.00
441.00
239.00
320.00
157.00
275.06
162.00
987.00
322.00
53.00
37.00
62.00
166.00
68.00
149.00
34.00
32.00
177.00
43.00
299.00
73.00
282.00
577.00
164.00
227.00
306.00
63.00
74.00
139.00
18.00
135.00
27.00
141.00
307.00
178.00
66.00
29.00
144.00
283.00
66.00
166.00
111.00
127.00
128.00
460.00
444.00
320.00
507.00
356.00
340.00
457.00
340.00
58.00
538.00
475.00
427.00
443.00
290.00
429.00
501.00
444.00
215.00
584.84
445.00
473.00
80.00
199.00
449.00
449.00
477.00
53.00
435.00
287.58
362.00
300.00
414.00
429.00
427.00
441.00
299.00
48.00
356.00
603.39
328.00
1008.95
53.00
446.00
448.00
469.00
304.00
480.00
317.00
412.00
443.00
318.00
446.00
71.00
471.00
460.00
835.00
293.00
308.00
523.00
442.00
469.00
304.00
440.00
517.00
431.00
310.00
44.00
316.00
473.00
440.00
327.00
493.79
477.00
299.00
486.47
335.00
313.00
259.00
243.00
139.00
124.00
301.00
115.00
132.00
114.00
91.00
240.00
277.00
288.00
225.00
242.00
200.00
295.00
480.00
242.00
342.00
388.00
244.00
273.00
208.00
79.00
250.00
248.00
151.00
179.00
238.00
248.00
127.00
119.00
135.00
239.00
239.00
240.00
319.00
184.00
116.00
447.00
106.00
885.00
186.00
245.00
247.00
269.00
94.00
280.00
122.00
235.00
246.00
105.00
246.00
197.00
272.00
64.00
695.00
88.00
61.00
429.00
249.00
268.00
111.00
240.00
309.00
230.00
112.00
168.00
103.00
273.00
240.00
144.00
439.00
279.00
88.00
285.00
137.00
127.00
342.00
324.00
219.00
216.00
414.00
220.00
220.00
361.00
203.00
349.00
387.00
337.00
326.00
325.00
108.00
669.00
604.00
325.00
382.54
508.03
328.57
355.00
52.00
162.00
347.00
336.00
245.00
31.00
325.00
458.98
226.00
198.00
688.47
322.00
326.00
320.00
48.00
184.00
220.00
566.96
191.00
980.00
7.00
340.00
328.00
351.00
195.00
357.00
212.00
321.00
326.00
186.00
331.00
78.00
359.00
146.00
834.00
189.00
189.00
551.00
338.00
361.00
202.00
329.00
421.00
315.00
188.00
21.00
185.00
355.00
323.00
224.00
568.00
358.00
190.00
400.00
219.00
206.00
184.00
162.00
59.00
46.00
251.00
12.00
45.00
39.00
49.00
448.00
214.00
167.00
162.00
163.00
246.00
727.00
438.00
165.00
425.00
370.04
168.00
194.00
245.61
76.00
184.00
166.00
79.00
215.00
161.00
451.00
19.00
40.00
48.00
162.00
164.00
157.00
357.00
121.00
220.00
411.00
29.00
914.00
221.00
176.00
168.00
190.00
56.00
201.00
39.00
160.00
165.00
102.00
169.00
220.00
193.00
88.00
667.00
49.00
82.00
387.00
180.00
199.00
33.00
166.00
259.00
153.00
31.00
205.00
100.00
195.00
162.00
53.00
397.00
201.00
49.00
245.00
50.00
41.00
139.02
256.00
244.00
421.00
174.00
238.99
225.00
451.09
417.00
549.00
376.00
472.00
236.32
74.26
635.00
609.00
625.33
96.00
1018.00
614.07
103.00
136.52
570.00
299.36
255.16
107.99
357.00
553.64
261.00
953.00
245.00
226.00
757.00
233.24
291.00
162.00
541.01
548.29
478.00
407.15
253.00
1043.00
497.00
115.00
103.00
271.59
386.00
143.00
375.09
258.73
285.00
411.00
76.00
547.00
362.00
392.00
602.00
392.00
460.00
314.00
105.00
205.00
204.31
261.00
186.00
87.61
212.00
531.00
403.84
129.00
96.00
212.03
447.00
103.00
255.00
245.00
391.00
371.00
183.00
165.00
60.00
59.00
251.00
25.00
54.00
52.00
38.00
365.00
234.00
167.00
163.00
165.00
217.00
329.00
443.00
166.00
420.00
342.00
168.00
196.00
210.00
61.00
185.00
180.00
107.00
185.00
168.00
395.00
50.00
29.00
51.00
162.00
164.00
161.00
328.00
106.00
191.00
26.00
428.00
883.00
191.00
177.00
169.00
191.00
40.00
198.00
53.00
161.00
165.00
88.00
171.00
203.00
204.00
72.00
660.88
35.00
76.00
391.00
176.00
199.00
46.00
168.00
261.00
154.00
23.00
175.00
86.00
195.00
163.00
65.00
408.00
199.00
35.00
238.00
51.00
43.00
1177.26
920.56
914.67
785.00
1088.00
885.00
1000.05
1189.12
802.00
1068.00
961.13
945.00
877.00
937.00
976.00
1232.00
1118.00
952.00
1096.50
1274.00
930.00
992.49
1073.17
793.00
955.83
956.82
825.30
911.00
939.00
1089.02
927.77
965.71
1211.65
901.49
897.00
984.00
874.00
763.96
997.00
836.25
1035.00
932.00
897.18
950.00
956.00
939.00
806.00
1130.00
823.00
999.00
934.00
721.93
940.00
880.00
1023.00
717.00
1229.00
818.00
846.00
952.35
989.32
964.56
826.00
916.00
1076.00
990.00
887.00
1020.00
712.00
1113.00
1018.00
989.00
954.00
1004.00
766.00
999.16
776.00
818.00
344.00
326.00
219.00
217.00
414.00
220.00
222.00
365.00
204.00
349.00
391.95
337.00
326.00
326.00
111.00
386.00
605.00
328.00
428.42
505.00
331.00
357.00
59.00
165.00
347.00
336.00
237.00
33.00
325.00
411.00
226.00
200.00
713.76
324.00
328.00
321.23
51.00
184.00
8.00
221.00
594.77
191.00
895.13
334.00
330.00
354.00
195.00
359.00
212.00
323.00
331.00
188.00
333.00
80.00
362.00
157.18
837.00
189.00
189.00
551.00
340.00
361.00
202.00
330.00
423.92
317.00
191.00
21.00
187.00
357.00
325.00
224.00
568.00
362.00
190.00
404.00
220.00
209.00
79.00
60.00
154.00
159.00
150.00
164.00
147.00
324.00
176.00
472.00
291.00
272.00
65.00
58.00
352.00
841.00
339.00
58.00
492.00
229.00
61.00
91.00
544.00
210.00
83.00
3.00
173.00
341.00
16.00
512.00
178.00
165.00
855.90
58.00
56.00
52.00
446.00
245.00
340.00
174.00
319.00
177.00
942.00
334.00
58.00
86.00
181.00
87.00
164.00
53.00
56.00
193.00
70.00
307.00
31.00
276.00
598.00
183.00
236.00
326.00
27.00
96.00
161.00
64.00
154.00
50.00
158.00
324.00
189.00
94.00
59.00
159.00
311.00
93.00
182.00
134.00
128.00
139.75
33.00
19.00
149.00
158.00
134.00
161.00
148.00
307.00
177.00
479.00
286.00
267.00
51.00
29.00
357.00
584.00
321.00
45.00
593.00
195.00
46.00
49.00
556.00
202.00
39.00
59.00
177.00
326.00
53.00
656.47
167.00
159.00
608.00
40.00
43.00
38.00
448.00
247.00
328.00
167.00
305.72
169.00
946.38
331.00
59.00
68.00
174.00
51.00
157.00
26.00
14.00
186.00
34.00
306.00
88.00
275.00
593.00
172.00
236.00
310.00
67.00
78.00
147.00
49.00
142.00
35.00
149.00
314.00
185.00
48.00
43.00
152.00
294.00
74.00
174.00
117.00
136.00
136.00
82.00
67.00
165.00
179.00
156.00
184.00
169.00
330.00
200.00
502.00
310.00
261.00
55.00
52.00
388.00
598.00
291.00
69.00
658.50
267.00
71.00
98.00
580.00
225.00
87.00
79.00
191.00
350.00
75.00
640.98
191.00
182.00
658.02
49.00
50.00
61.00
469.00
273.00
351.00
190.00
270.00
192.00
972.59
354.00
86.00
67.00
192.00
102.00
169.00
64.00
67.00
209.00
58.00
327.00
107.00
299.00
558.00
196.00
261.00
276.00
94.00
20.00
168.00
71.00
164.00
58.00
172.00
337.00
208.00
98.00
65.00
171.00
251.00
206.00
198.00
20.00
158.00
151.00
194.00
173.00
64.00
55.00
263.00
51.00
70.00
208.00
21.00
360.00
220.00
157.00
176.00
174.00
217.00
371.00
453.00
174.00
433.00
368.00
178.00
203.00
223.00
73.00
197.00
175.00
85.00
190.00
172.00
385.00
57.00
49.00
528.00
171.00
173.00
166.00
304.00
99.00
195.00
56.00
391.00
40.00
907.00
195.00
181.00
174.00
192.00
205.00
48.00
171.00
173.00
98.00
179.00
214.00
202.00
78.00
685.75
11.00
87.00
401.00
191.00
192.00
36.00
178.00
271.00
163.00
37.00
179.00
98.00
202.00
172.00
64.00
411.00
204.00
15.00
228.00
68.00
54.00
67.00
45.00
179.00
186.00
164.00
190.00
177.00
352.17
206.00
509.00
325.00
295.00
78.00
60.00
387.00
870.00
352.00
74.00
575.00
172.00
74.00
13.00
587.00
230.00
71.00
89.00
200.00
355.00
81.00
550.00
196.00
189.00
888.34
70.00
74.00
68.00
479.00
277.00
357.00
194.00
336.24
198.00
962.00
359.00
87.00
51.00
99.00
204.00
185.00
55.00
45.00
214.00
64.00
334.00
114.00
307.00
611.00
200.00
265.00
342.00
96.00
108.00
175.00
78.00
173.00
64.00
178.00
343.00
214.00
12.00
72.00
182.00
325.00
106.00
204.00
145.00
165.00
165.00
170.00
152.00
56.00
33.00
238.82
39.00
46.00
27.00
52.00
246.00
216.00
257.00
152.00
152.00
247.00
383.00
418.00
152.00
388.00
346.00
155.00
182.00
519.70
90.00
169.00
167.00
98.00
212.00
157.00
248.00
43.00
45.00
39.00
149.00
150.00
149.00
319.00
126.00
212.00
40.00
374.00
54.00
892.64
212.00
164.00
156.05
169.00
48.00
185.00
155.00
174.00
118.00
156.00
299.00
190.00
107.00
661.00
44.00
88.00
365.00
168.00
173.00
18.00
155.00
248.00
141.00
31.00
203.00
115.00
182.00
150.00
60.00
375.00
186.00
45.00
199.00
43.00
33.00
35.00
21.00
137.00
145.00
122.00
157.00
137.00
305.00
169.00
433.00
287.00
262.00
41.00
33.00
354.00
833.00
323.60
39.00
532.00
212.00
37.00
52.00
550.00
198.00
39.00
55.00
182.00
319.00
45.00
399.00
163.00
152.00
857.00
35.00
35.00
34.00
413.00
239.00
322.00
160.00
261.00
161.00
1005.00
324.00
54.00
24.00
64.00
171.00
58.00
155.00
22.00
187.00
39.00
296.00
80.00
284.00
539.00
168.00
225.00
301.00
59.00
70.00
140.00
39.00
130.00
25.00
144.00
306.00
186.00
53.00
36.00
148.00
286.00
74.00
176.00
86.00
125.00
130.00
149.00
14.00
148.00
152.00
132.00
263.00
289.00
397.00
303.75
500.00
305.00
360.00
84.00
30.91
356.00
459.00
495.00
60.00
542.00
310.04
56.00
89.00
586.00
196.00
19.00
60.00
254.00
328.00
51.00
548.00
169.00
305.00
836.31
44.00
38.00
43.00
500.00
385.02
330.00
264.00
271.00
270.00
975.56
333.00
98.19
17.00
66.00
178.00
184.56
165.00
20.00
187.00
29.00
305.00
89.00
290.06
547.00
233.00
244.00
386.00
60.00
89.00
199.00
44.00
141.00
31.00
243.00
403.80
282.46
92.72
71.00
245.00
284.00
77.00
264.00
94.00
131.00
137.00
200.00
182.00
75.00
123.00
269.00
95.00
123.00
268.00
104.00
492.00
258.00
319.00
183.00
183.00
208.00
297.00
474.00
184.00
520.34
383.00
187.00
213.00
195.00
39.00
205.00
193.00
128.00
184.00
184.00
519.96
116.00
84.00
601.00
181.00
183.00
176.00
341.00
110.00
185.00
102.00
414.00
88.00
781.00
189.00
193.00
185.00
210.00
97.00
218.00
118.00
187.00
184.00
189.00
197.00
221.00
38.00
687.00
95.00
83.00
421.00
194.00
218.00
106.00
186.00
278.00
173.00
64.00
175.00
11.00
213.00
181.00
71.00
432.00
217.00
97.00
264.00
81.00
110.00
68.00
45.00
33.00
148.00
157.00
134.00
165.00
147.00
306.00
180.00
473.00
288.00
264.00
44.56
13.00
356.00
814.00
316.00
48.00
625.82
227.00
50.00
62.00
554.00
204.00
50.00
64.00
158.00
330.00
58.00
628.95
172.00
161.00
641.73
28.00
32.00
42.00
446.00
249.00
331.00
170.00
300.00
171.00
999.00
333.00
70.00
33.00
58.00
180.00
65.00
157.00
39.00
33.00
189.00
307.00
92.00
193.00
533.00
176.00
238.00
294.00
69.00
65.00
146.00
49.00
142.00
37.00
153.00
316.00
187.00
62.00
44.00
157.00
273.00
67.00
177.00
77.78
137.00
141.00
319.00
302.00
216.00
222.00
385.00
219.00
224.00
382.00
208.00
368.00
416.00
346.00
302.00
301.00
17.00
530.00
601.00
302.00
53.00
498.00
304.00
331.00
22.00
199.00
319.00
309.00
284.00
80.00
299.00
369.00
224.00
207.00
928.00
298.00
300.00
298.00
71.00
201.00
78.00
220.00
547.72
203.00
886.00
80.00
306.00
306.00
327.00
213.00
336.00
299.00
296.00
303.00
197.00
306.00
333.00
213.00
808.00
209.00
184.00
549.00
304.00
336.00
210.00
303.00
393.00
289.48
203.00
71.00
195.00
331.00
298.00
231.00
565.00
335.00
213.00
365.00
224.00
216.00
206.00
106.00
86.00
173.00
178.00
169.00
191.00
172.00
349.00
203.00
496.00
317.00
299.00
84.00
84.00
380.00
473.00
386.00
84.00
520.00
288.00
87.00
110.00
569.00
229.00
102.00
27.00
195.00
361.00
39.00
546.95
198.00
192.00
673.00
78.00
82.00
73.00
472.00
275.00
359.00
193.00
319.00
204.00
1034.00
361.00
31.00
86.00
106.00
201.00
118.00
190.00
80.00
89.00
220.00
90.00
333.00
305.00
590.00
203.00
268.00
352.00
50.00
122.00
180.00
91.00
179.00
69.13
178.00
344.00
215.00
114.00
78.00
179.00
330.00
121.00
201.00
146.00
155.00
167.00
289.00
284.00
101.00
85.00
327.00
86.00
101.00
294.00
69.00
215.51
273.00
205.00
233.00
263.00
198.00
659.00
258.00
282.00
276.00
410.00
285.00
302.00
409.00
49.00
284.00
282.00
118.00
139.00
268.00
246.00
93.00
82.00
811.86
264.00
265.00
282.00
494.00
69.00
199.00
88.00
399.94
72.00
816.00
197.00
276.00
275.00
299.00
77.81
309.00
106.00
284.00
277.00
38.00
193.00
209.00
305.00
681.00
55.00
29.00
242.00
277.00
298.00
75.00
281.00
338.00
282.00
72.00
128.00
42.00
302.00
295.00
173.00
208.00
217.00
65.00
306.00
99.00
97.00
602.00
566.00
643.00
640.00
607.00
646.00
657.00
757.44
665.00
857.00
666.00
741.00
553.00
537.00
831.00
819.00
792.00
557.00
894.00
699.00
557.00
586.00
821.00
686.00
561.00
568.00
630.00
825.00
568.67
915.00
656.00
661.00
938.00
533.00
547.00
552.00
833.00
718.00
824.00
652.00
612.00
651.00
1194.00
834.00
569.85
555.00
572.00
666.00
622.00
643.00
556.00
555.00
667.00
556.00
793.00
600.00
660.00
654.00
695.00
742.00
580.05
560.00
622.00
559.00
614.00
553.98
635.00
787.00
659.00
584.00
558.00
630.42
767.00
570.00
651.00
584.00
629.00
630.00
238.00
169.00
58.00
51.00
256.00
44.00
63.00
199.00
19.00
327.00
231.00
174.00
170.00
170.00
218.00
700.00
448.00
171.00
578.56
368.00
173.00
199.00
214.00
70.00
183.00
176.00
97.00
184.00
171.00
470.71
55.00
43.00
530.00
167.00
168.00
164.00
311.00
92.00
189.00
49.00
399.68
35.00
890.00
189.00
184.00
171.00
196.00
12.00
205.00
44.00
168.00
234.00
95.00
175.00
211.00
205.00
55.00
673.46
78.00
395.00
183.00
204.00
34.00
173.00
265.00
159.00
34.00
173.00
94.00
200.00
167.00
62.00
406.00
205.00
11.00
244.00
63.00
51.00
262.00
229.00
98.00
91.00
300.00
103.00
102.00
84.00
60.00
242.00
261.00
277.00
220.00
233.00
207.00
661.00
491.00
231.00
338.00
408.77
235.00
263.00
191.00
33.00
239.00
239.00
134.00
180.00
225.00
263.00
116.00
86.00
101.00
226.00
237.00
228.00
309.00
66.00
185.00
82.00
445.00
76.00
902.00
188.00
239.00
233.00
259.00
85.00
279.00
87.00
222.00
249.00
80.00
234.00
184.00
267.00
35.00
716.00
75.00
437.00
231.00
257.00
98.00
229.00
309.00
220.00
78.00
170.00
57.00
264.00
230.00
120.00
447.00
277.00
59.00
294.00
104.00
93.00
322.00
307.00
371.00
383.00
371.00
387.00
365.00
416.00
399.00
504.00
372.00
48.00
295.00
292.00
550.00
598.00
80.00
309.00
724.49
452.00
311.00
339.00
547.00
428.00
314.00
327.00
232.00
546.00
317.00
678.00
393.00
382.00
670.80
288.00
295.00
305.00
625.00
429.00
551.00
387.00
475.00
391.00
949.00
552.00
325.00
310.00
276.00
401.00
341.00
365.00
300.00
319.00
421.00
294.00
549.00
357.00
241.00
751.00
395.00
437.00
328.00
277.00
354.00
306.00
382.00
297.00
377.00
533.00
420.00
337.89
306.00
392.00
64.00
292.00
396.00
304.00
348.00
359.00
75.00
60.00
165.00
163.00
153.00
173.00
150.00
309.00
182.00
474.00
294.00
275.00
62.00
63.00
357.00
836.00
348.00
65.00
635.56
227.00
66.00
97.00
541.00
208.00
87.00
25.00
172.00
341.00
20.00
618.00
179.00
170.00
514.40
64.00
63.00
63.00
442.00
249.00
339.00
180.00
306.51
177.00
968.00
340.00
27.00
67.00
94.00
191.00
97.00
168.00
58.00
62.00
194.00
69.00
304.00
52.00
277.00
575.00
183.00
234.00
328.00
92.00
158.00
62.00
158.03
57.00
167.00
323.00
195.00
94.00
64.00
169.00
309.00
94.00
188.00
112.00
134.00
148.00
180.00
88.00
76.00
176.00
183.00
157.00
196.00
175.00
332.00
206.00
503.00
310.00
272.00
61.00
60.00
377.00
840.00
285.00
77.00
570.00
239.00
78.00
106.00
584.00
233.00
88.00
99.00
192.00
358.00
87.00
675.00
201.00
189.00
886.71
57.00
60.00
74.00
469.00
269.00
360.00
197.00
293.29
199.00
961.49
362.00
96.00
78.00
21.00
192.00
108.00
173.00
69.00
73.00
218.00
65.00
336.00
122.00
299.00
590.00
204.00
258.00
277.00
92.00
176.00
76.00
166.00
64.89
183.00
344.00
217.00
106.00
73.00
174.00
258.03
249.00
205.00
60.00
163.00
154.00
149.00
142.00
52.00
24.00
229.00
28.00
40.00
185.00
42.00
294.00
213.00
247.00
141.00
142.00
226.00
754.00
406.00
142.00
372.00
320.00
145.00
172.00
211.00
82.00
154.00
156.00
88.00
202.00
150.00
253.00
32.00
36.00
751.00
139.00
141.00
139.00
314.00
111.00
202.00
32.00
396.00
46.00
818.00
202.00
161.00
147.00
168.00
36.00
175.00
18.00
140.00
130.00
106.00
146.00
210.00
180.00
75.00
645.00
34.00
98.00
354.00
158.00
176.00
144.00
237.00
131.00
23.00
192.00
105.00
172.00
140.00
51.00
365.00
176.00
37.00
215.00
32.00
26.00
59.55
45.00
143.00
151.00
128.00
163.00
142.00
309.00
175.00
480.00
284.00
270.00
48.00
44.00
361.00
445.00
337.84
21.00
680.04
234.96
46.00
75.00
549.00
201.00
61.00
67.00
164.00
326.00
55.00
654.28
170.00
157.00
629.00
42.00
41.00
18.00
440.00
244.00
329.00
166.00
263.00
168.00
955.08
330.00
65.00
49.00
71.00
178.00
80.00
155.00
39.00
46.00
186.00
49.00
303.00
92.00
281.00
546.00
172.00
231.00
307.00
62.00
76.00
144.00
136.00
32.00
151.00
313.00
185.00
75.00
33.00
156.00
286.00
81.00
174.00
92.00
133.00
137.00
155.00
138.00
240.00
248.00
98.00
256.00
235.00
375.00
269.00
532.00
342.00
362.00
140.00
138.00
432.00
628.00
431.00
138.00
860.01
327.70
132.00
168.00
598.00
295.00
146.00
156.00
226.00
421.00
146.00
762.92
262.00
250.00
759.96
134.00
139.00
134.00
515.00
320.00
421.00
259.00
389.69
260.00
1070.68
424.00
153.00
141.00
164.00
271.00
172.00
248.00
130.00
147.00
279.00
142.00
394.00
185.00
339.00
620.80
266.00
313.00
382.00
158.00
165.00
236.00
137.00
126.00
233.00
406.00
277.00
168.00
134.00
252.00
386.00
178.00
267.00
181.00
226.00
231.00
46.00
30.00
130.00
141.00
118.00
149.00
131.00
294.00
163.00
466.00
286.00
254.00
35.00
30.00
341.00
821.00
314.00
32.00
669.65
223.00
34.00
61.00
539.00
188.00
50.00
43.00
150.00
313.00
38.00
652.00
155.00
144.00
616.14
28.00
32.00
25.00
431.00
233.00
315.00
153.00
302.00
154.00
981.18
317.00
50.00
34.00
58.00
162.00
63.00
140.00
26.00
33.00
173.00
37.00
290.00
72.00
282.00
537.00
159.00
222.00
297.00
56.00
64.00
130.00
33.00
126.00
136.00
299.00
171.00
61.00
15.00
140.00
279.00
66.00
161.00
78.76
121.00
124.00
164.00
147.00
33.00
44.00
225.00
28.00
39.00
32.00
42.00
426.00
207.00
170.00
149.00
148.00
238.00
457.00
428.00
148.00
501.37
330.00
151.00
177.00
204.00
65.00
170.00
153.00
63.00
193.00
148.00
509.68
48.00
14.00
32.00
144.00
147.00
141.00
310.00
112.00
188.00
31.00
404.00
23.00
867.00
192.00
158.00
149.00
173.00
38.00
178.00
32.00
144.00
144.00
65.00
153.00
203.00
180.00
72.00
650.80
34.00
78.00
377.00
166.00
183.00
22.00
151.00
234.00
137.00
184.00
62.00
177.00
146.00
39.00
387.00
179.00
36.00
223.00
37.00
27.00
328.00
310.00
222.00
206.00
397.00
204.00
213.00
359.00
194.00
90.00
375.00
328.00
309.00
310.00
99.00
684.29
583.00
311.00
68.00
487.00
313.00
342.00
53.00
149.00
330.00
319.00
252.00
24.00
312.00
91.00
210.00
186.00
897.60
307.00
309.00
307.00
44.00
168.00
21.00
204.00
535.00
175.00
1001.00
23.00
325.00
314.00
337.00
179.00
346.00
203.00
306.00
311.00
175.00
316.00
71.00
344.00
128.00
795.00
173.00
169.00
533.00
323.00
344.00
192.00
313.00
406.00
299.00
184.00
173.00
342.00
308.00
213.00
542.00
346.00
174.00
382.00
204.00
193.00
187.00
200.00
181.00
73.00
119.00
267.00
95.00
119.00
112.00
100.00
491.00
257.00
317.00
182.00
182.00
209.00
652.71
471.00
182.00
355.00
377.00
185.00
212.00
194.00
37.00
203.00
190.00
125.00
182.00
181.00
495.00
115.00
82.00
116.00
179.00
179.00
178.00
340.00
107.00
185.00
100.00
405.00
86.00
799.00
187.00
189.00
185.00
208.00
98.00
215.00
114.00
186.00
180.00
10.00
187.00
195.00
215.00
43.00
677.00
93.00
57.00
420.00
195.00
217.00
105.00
185.00
275.00
171.00
62.00
173.00
212.00
179.00
72.00
430.00
215.00
95.00
257.00
78.00
107.00
61.00
41.00
176.00
183.00
160.00
188.00
172.56
332.00
203.00
507.00
321.00
293.00
75.00
56.00
384.00
483.00
347.00
73.00
672.38
171.00
72.00
10.00
583.00
230.00
67.00
87.00
195.00
353.00
81.00
612.00
195.00
185.00
646.32
68.00
72.00
65.00
473.00
272.00
355.00
193.00
329.00
195.00
1068.08
358.00
93.00
47.00
98.00
202.00
10.00
182.00
52.00
41.00
213.00
62.00
331.00
116.00
302.00
606.00
200.00
261.00
338.00
93.00
105.00
172.00
75.00
168.00
61.00
177.00
341.00
212.00
69.00
180.00
322.00
105.00
202.00
143.00
162.00
164.00
197.00
55.00
39.00
141.00
150.00
127.00
158.00
140.00
299.00
170.00
475.00
300.00
263.00
43.00
39.00
350.00
471.00
318.00
33.00
670.91
214.00
43.00
70.00
548.00
197.00
60.00
54.00
178.00
321.00
47.00
624.42
164.00
152.00
633.00
36.00
39.00
28.00
440.00
240.00
323.00
160.00
292.48
163.00
974.00
325.00
58.00
43.00
66.00
172.00
72.00
150.00
35.00
37.00
181.00
44.00
298.00
79.00
295.00
583.00
167.00
227.00
305.00
65.00
73.00
139.00
35.00
135.00
14.00
146.00
308.00
179.00
70.00
150.00
289.00
74.00
169.00
109.00
129.00
132.00
169.00
151.00
37.00
64.00
244.00
47.00
50.00
196.00
71.00
463.00
190.00
270.00
154.00
153.00
265.00
477.00
443.00
151.00
522.00
331.00
156.00
182.00
230.00
76.00
174.00
153.00
55.00
221.00
150.00
496.46
54.00
53.00
741.45
147.00
151.00
144.00
352.00
145.00
224.00
52.00
410.76
65.00
963.11
224.00
159.00
152.00
171.00
64.00
182.00
62.00
148.00
147.00
72.00
157.00
231.00
180.00
173.00
655.00
62.00
120.00
392.00
169.00
174.00
51.00
157.00
253.00
141.00
39.00
213.00
73.00
181.00
150.00
409.00
181.00
65.00
210.00
24.00
38.00
71.00
301.00
293.00
385.00
399.00
377.00
397.00
375.00
431.00
415.00
509.00
323.00
20.00
275.00
269.00
565.00
853.00
68.00
292.00
605.00
481.00
287.00
322.00
563.00
445.00
301.00
307.00
254.00
556.00
294.00
510.00
403.00
392.00
923.00
272.00
271.00
283.00
582.00
440.00
568.00
397.00
452.00
408.00
1014.00
568.00
311.00
294.00
251.00
411.00
326.00
375.00
286.00
282.00
432.00
273.00
565.00
330.00
208.00
782.00
406.00
447.00
64.00
309.00
259.00
365.00
286.00
386.00
279.00
387.00
542.00
430.00
322.00
289.00
409.00
259.00
406.00
296.00
364.00
370.00
92.00
75.00
210.00
189.00
169.00
191.00
181.00
344.00
209.00
503.00
308.00
267.00
66.00
59.00
392.00
838.00
320.00
78.00
712.00
255.00
80.00
106.00
586.00
236.00
98.00
91.00
205.00
360.00
85.00
663.19
198.00
190.00
655.00
58.00
71.00
66.00
477.00
279.00
358.00
200.00
267.14
200.00
987.00
364.00
94.00
74.00
207.00
204.00
107.00
186.00
75.00
102.00
217.00
67.00
335.00
126.00
217.00
602.00
204.00
281.00
291.00
95.00
249.00
176.00
81.00
180.00
67.00
179.00
346.00
216.00
106.00
74.00
181.00
259.00
207.00
261.00
168.60
170.00
197.00
170.00
62.00
50.00
258.00
46.00
62.00
43.00
17.00
341.00
229.00
177.00
170.00
171.00
213.00
701.54
447.00
173.00
428.00
346.00
175.00
202.00
226.00
73.00
190.00
175.00
99.00
184.00
170.00
365.00
58.00
45.00
60.00
170.00
172.00
166.00
299.00
89.00
190.00
48.00
430.00
35.00
762.00
190.00
182.00
174.00
198.00
13.02
203.00
44.00
177.00
185.00
97.00
177.00
213.00
202.00
64.00
664.00
10.00
59.00
396.00
188.00
205.00
37.00
174.00
267.00
161.00
36.00
174.00
95.00
203.00
169.00
65.00
406.00
207.00
242.00
63.00
51.00
122.00
90.00
219.00
169.03
228.00
215.00
353.00
255.00
516.00
318.00
308.00
80.00
76.00
409.00
863.00
366.98
98.00
715.85
265.00
105.00
133.00
583.00
272.00
101.00
126.00
210.00
389.00
105.35
688.00
241.00
223.00
646.59
71.00
85.72
91.00
487.00
285.00
396.00
243.00
331.00
233.93
982.00
403.00
122.00
101.00
21.00
227.00
137.00
198.00
84.74
117.00
265.00
76.00
364.00
156.00
305.00
567.00
242.33
296.00
299.00
110.00
29.00
206.37
91.00
181.00
78.00
214.00
380.00
245.00
134.00
93.00
204.00
295.00
261.00
241.00
196.00
184.00
148.00
131.00
41.00
46.00
216.00
48.00
29.00
38.00
68.00
374.61
188.00
154.00
127.00
130.00
245.00
477.00
401.00
131.00
427.00
324.00
133.00
161.00
228.00
90.00
150.00
131.00
73.00
214.00
120.00
404.00
54.00
43.00
26.00
127.00
130.00
127.00
334.00
140.00
218.00
50.00
362.00
52.00
820.00
220.00
128.00
135.00
158.00
67.00
167.00
42.00
125.00
131.00
80.00
136.00
224.00
155.00
99.00
639.00
63.00
104.00
348.00
134.00
163.00
32.00
132.00
225.00
120.00
36.00
203.00
78.00
161.00
128.00
24.00
364.00
167.00
63.00
192.00
21.00
151.00
133.00
51.00
32.00
224.00
40.00
21.00
31.00
58.00
355.00
193.00
152.00
134.00
133.00
246.00
469.00
413.00
136.00
636.64
350.00
138.00
164.00
217.00
83.00
156.00
140.00
75.00
204.00
132.00
571.33
46.00
35.00
13.00
132.00
134.00
128.00
315.00
131.00
206.00
42.00
376.32
44.00
928.41
209.00
140.00
136.00
151.00
54.00
171.00
34.00
131.00
139.00
110.00
141.00
216.00
169.00
98.00
644.00
52.00
94.00
359.00
147.00
154.00
25.00
138.00
232.00
124.00
26.00
193.00
107.00
164.00
132.00
38.00
370.00
170.00
52.00
187.00
22.00
334.00
197.00
91.00
195.00
386.00
68.00
206.00
180.00
187.00
197.00
71.00


==> data/plab-rtt-stdev-ALL.dat <==
766.84
665.96
25.56
138.51
33.69
1582.05
71.26
33.61
448.93
32.02
63.55
47.58
28.78
21.93
2.81
54.83
27.61
31.96
24.94
384.33
103.31
84.54
86.29
370.45
1867.95
338.53
60.45
110.46
34.59
209.47
69.44
98.37
8.36
26.88
34.98
347.89
34.57
173.36
36.26
82.29
457.68
65.17
109.41
22.76
31.43
55.30
351.57
22.53
1304.55
30.35
226.66
73.35
34.27
68.32
181.76
11.14
26.80
22.08
46.62
42.82
1601.98
27.85
35.67
42.16
10.51
16.26
1067.49
12.25
127.69
7.81
13.79
436.37
311.77
27.27
162.79
22.36
15.33
50.68
84.80
196.44
113.97
34.53
23.37
22.85
15.57
64.19
138.55
182.58
22.14
58.40
10.89
25.50
134.35
40.83
167.94
33.93
11.90
1267.48
1093.29
945.93
87.96
1078.67
953.32
974.42
1984.63
1113.28
60.75
1061.17
963.60
26.39
24.98
1113.58
1096.76
1072.33
922.78
1081.54
929.51
1230.33
1105.80
1080.92
1101.93
1127.42
850.31
966.70
971.49
956.64
967.36
1059.59
948.52
1091.00
1106.88
1102.37
1095.77
1098.91
924.70
1801.79
1060.38
1051.96
972.37
1074.58
994.93
1085.73
964.33
1105.31
1692.21
1088.02
1149.46
966.11
1074.81
978.20
1025.24
951.00
967.85
1082.57
1087.67
1055.40
2056.35
1085.28
1059.09
966.47
948.75
1111.66
1067.94
1069.88
1094.98
978.40
1092.70
1063.19
964.44
930.24
17.34
937.40
1008.59
1096.45
956.71
1146.44
953.63
935.29
1079.93
1081.38
18.38
27.01
953.41
962.26
942.28
1077.24
945.40
1079.21
948.58
1036.40
950.03
1136.65
1014.48
633.61
1117.85
31.90
108.40
27.15
58.32
342.63
1726.69
389.91
61.78
855.44
28.34
101.98
64.13
45.28
24.35
6.86
9.89
78.54
73.30
1600.63
529.27
107.19
115.24
484.27
43.56
27.99
169.78
167.46
48.31
5.11
3.26
14.85
37.18
58.15
10.26
104.12
28.68
1487.20
504.93
167.49
24.25
175.72
29.11
1183.70
67.01
7.74
482.94
253.39
162.72
226.38
30.63
11.32
40.40
6.65
2.39
15.78
3.22
1692.67
12.38
1582.78
9.42
17.24
16.46
3.39
18.43
25.86
20.61
145.67
4.46
388.75
50.94
7.13
5.69
1.84
8.02
42.90
9.13
77.36
554.37
11.07
32.66
12.86
147.56
69.54
9.20
21.22
49.81
2.72
71.84
8.35
16.86
30.74
16.84
21.71
892.91
194.02
773.43
610.45
28.67
40.82
1569.59
81.12
42.23
31.41
24.01
26.73
820.19
53.45
53.62
73.87
77.02
38.69
27.03
24.16
403.91
107.12
1684.53
552.20
67.87
1864.56
405.79
29.08
41.85
34.95
62.20
38.43
60.92
23.51
31.74
34.31
117.31
119.37
178.15
35.51
120.64
71.40
182.20
106.65
29.36
36.30
75.53
71.95
28.57
104.43
1338.31
30.49
228.99
38.50
34.10
77.78
24.10
38.40
39.85
23.44
210.71
116.55
71.17
28.39
34.20
31.60
38.99
52.51
1028.69
31.02
150.98
37.51
428.91
50.49
31.32
38.66
106.12
27.00
27.74
39.72
92.17
647.27
130.35
37.31
31.02
165.34
70.46
80.98
39.68
38.45
25.64
85.84
36.67
29.71
46.33
35.12
37.62
904.92
62.88
889.86
1106.48
38.84
40.45
91.49
580.66
32.56
11.19
43.84
536.76
839.81
472.33
87.28
310.10
49.35
33.50
27.93
578.15
585.12
581.68
1638.05
506.46
192.01
1824.82
488.45
582.55
604.11
601.92
842.07
37.75
30.04
577.58
33.41
50.79
108.32
133.24
484.75
30.24
1484.00
56.19
190.25
473.57
174.29
1197.20
59.69
577.61
104.90
638.25
192.23
223.78
473.02
34.09
46.48
168.05
579.47
583.12
31.17
1673.26
95.10
40.88
32.24
38.17
578.20
578.20
38.91
1034.54
582.84
212.38
30.42
385.97
473.57
600.16
582.19
125.44
28.81
473.82
681.20
583.44
612.57
482.96
13.22
32.05
162.06
77.71
645.96
583.86
493.41
34.66
85.38
579.35
19.49
579.94
637.90
911.34
12.85
776.85
603.95
70.67
82.74
43.48
1597.42
88.00
1058.63
337.26
43.80
788.65
77.34
91.75
110.04
108.56
69.37
69.14
78.41
376.00
121.44
1609.64
526.83
87.65
1834.55
488.06
71.48
82.92
78.07
115.30
81.42
91.47
69.13
65.52
74.96
130.35
165.47
181.42
69.61
138.90
156.11
203.61
114.23
74.85
76.40
1180.09
93.64
70.30
478.87
1351.08
74.05
239.51
75.99
74.35
106.19
77.85
68.06
76.00
71.45
268.48
132.79
87.07
69.60
70.69
75.95
73.34
70.93
1031.05
74.16
162.78
73.44
415.61
76.51
69.37
69.70
90.50
73.18
73.71
81.36
116.46
604.55
76.01
69.70
72.84
179.37
91.81
70.07
73.96
78.12
68.45
119.66
72.41
70.54
79.85
78.00
75.26
955.05
279.11
772.33
662.17
76.90
85.08
23.86
1609.83
81.68
1740.39
323.47
120.12
273.69
106.46
144.65
19.78
96.57
94.71
95.20
101.90
381.83
178.82
157.44
97.09
46.33
1895.24
339.43
12.31
89.07
129.46
235.04
74.63
6.01
3.61
16.58
9.26
65.81
7.31
178.30
92.49
79.52
484.00
14.83
125.13
7.91
33.41
124.91
161.51
279.16
1533.82
20.67
223.33
184.94
90.54
60.25
163.33
19.50
23.03
2.29
158.23
12.54
1531.10
6.30
24.46
28.42
9.64
18.08
1029.95
82.74
124.03
4.23
14.06
586.85
93.95
7.72
80.00
3.71
163.34
54.18
90.22
221.52
125.34
44.88
8.08
5.77
55.25
57.81
117.92
164.27
6.65
28.27
9.05
72.97
92.77
117.47
92.94
30.10
269.53
1630.99
1778.13
1702.28
75.40
1748.08
1513.16
1442.90
1568.09
347.28
1389.85
325.78
1454.37
1721.76
1755.95
1507.30
1720.71
1637.89
1365.92
1473.03
1383.09
390.31
1724.17
1640.66
2365.56
1763.66
1692.71
1399.10
1753.60
1409.89
79.80
1430.99
1421.72
1577.20
352.68
1723.70
1672.63
1436.82
1416.97
333.70
512.99
1659.21
1403.22
1655.55
1458.03
363.44
1408.49
340.80
2004.47
342.12
1568.05
1432.44
1662.38
1397.42
1429.02
1411.08
1407.81
1612.80
1696.96
332.13
1595.62
1678.27
1658.56
1390.62
1382.15
1749.30
1753.13
1597.09
1668.68
1396.90
353.74
1530.35
1460.52
1679.93
1598.61
1616.42
1415.06
1571.88
1444.94
1789.41
1445.43
31.54
1712.69
349.80
1719.78
1352.48
1397.03
1384.44
9.18
1719.70
1419.55
330.16
1411.82
1529.42
1407.36
297.42
31.72
859.43
1171.20
386.09
80.40
378.79
15.99
395.10
492.27
440.27
369.82
28.96
389.29
368.83
402.18
391.77
391.03
387.99
390.75
398.16
399.82
105.77
403.04
387.49
470.10
512.03
389.20
401.12
432.15
440.01
80.33
388.31
388.58
391.22
4.74
395.54
391.81
398.23
389.30
1518.74
471.89
388.71
399.89
386.10
392.61
45.17
400.27
5.08
1450.22
22.86
440.05
397.64
387.97
393.12
419.57
388.73
388.39
386.21
525.48
21.55
1678.75
384.93
387.17
389.00
388.32
393.72
386.36
390.36
408.28
387.16
55.31
637.06
396.70
388.42
418.26
386.35
385.46
445.00
398.14
392.26
402.49
69.18
389.63
8.40
363.99
361.36
409.88
423.83
388.59
389.75
388.36
8.07
393.93
416.35
397.44
17.89
17.26
644.44
1117.66
36.91
42.17
84.98
36.78
119.95
433.01
450.39
37.27
86.28
74.48
108.24
13.45
67.08
17.44
68.43
30.45
123.37
89.70
41.97
284.60
109.66
678.29
480.37
53.23
129.01
37.98
216.21
80.74
34.43
29.19
23.46
44.41
54.27
19.05
115.01
24.55
1505.22
496.11
166.50
66.86
162.85
39.25
1194.30
37.32
105.67
373.69
190.46
236.31
100.44
25.97
34.44
189.66
25.79
31.14
25.78
1672.24
34.30
1590.86
355.63
115.16
26.03
34.84
102.02
46.41
16.77
153.38
63.63
41.58
454.10
118.32
168.94
30.58
6.56
34.47
67.93
70.03
51.05
50.59
41.35
20.73
180.19
80.58
41.42
137.00
168.51
23.83
106.20
14.72
17.32
69.32
67.68
41.52
29.92
19.25
772.57
611.53
30.89
81.27
48.58
1530.14
77.69
104.41
1058.87
329.58
31.59
72.58
32.05
51.19
46.88
17.90
26.99
42.37
383.78
74.85
1631.77
546.11
80.86
1884.73
331.80
30.56
47.52
17.30
92.23
51.75
38.57
23.90
21.39
40.52
143.65
124.96
176.21
59.06
65.29
215.87
89.24
120.84
28.66
35.04
124.14
54.75
107.81
261.03
1362.05
33.02
230.13
89.00
29.60
87.73
43.05
26.08
36.41
28.21
328.07
100.89
71.56
25.89
31.04
46.05
26.81
85.50
1036.82
18.32
126.71
24.51
442.48
301.79
26.86
22.37
93.32
14.48
26.55
37.69
94.98
616.25
106.08
38.32
8.84
39.61
41.49
61.62
59.16
43.01
40.46
79.33
28.21
32.01
84.96
70.36
86.44
887.14
270.65
54.76
634.95
1118.80
63.66
55.59
117.27
50.48
72.62
337.00
1426.16
395.09
43.79
842.44
48.17
93.03
88.61
45.86
45.23
45.03
92.95
120.64
1652.14
538.71
103.84
161.79
492.68
61.46
47.80
46.41
88.86
56.68
46.89
43.99
46.90
74.84
111.06
142.74
108.31
43.84
1446.08
284.04
200.14
56.93
164.40
80.75
1116.75
77.57
49.39
475.14
292.66
177.72
238.36
52.65
47.72
49.92
46.70
44.69
48.28
44.73
1686.06
118.51
46.48
45.42
50.64
45.89
43.94
53.68
109.05
46.02
150.22
44.48
421.65
74.23
44.79
46.04
43.15
44.67
45.52
49.91
89.70
593.25
57.18
44.43
45.38
152.80
78.83
44.78
79.26
50.64
43.79
94.31
44.89
45.46
56.45
47.67
53.43
879.79
193.39
633.52
1110.37
8.19
48.81
109.18
21.55
63.78
318.91
1736.22
393.21
63.22
20.61
31.33
101.53
8.44
45.31
7.44
39.38
82.13
126.94
156.13
66.21
85.75
101.94
483.35
34.32
97.35
34.42
204.22
81.25
24.39
2.86
26.14
33.21
72.34
17.76
112.66
2.44
1495.37
483.54
179.16
31.55
154.60
27.86
1149.88
74.85
303.18
403.66
153.65
224.47
68.79
13.87
33.45
158.69
8.94
18.13
2.93
1684.88
12.62
1623.59
7.08
15.13
17.73
8.75
10.37
277.27
10.06
121.45
4.42
84.77
429.54
7.00
6.08
3.55
11.53
11.36
22.24
68.12
44.65
10.50
31.81
4.55
160.16
31.30
12.00
140.92
156.99
13.06
4.57
7.61
6.75
45.93
50.73
75.60
20.77
155.91
633.15
1112.02
5.92
49.34
92.85
22.50
63.12
317.85
1736.30
390.83
51.99
826.29
28.32
122.67
4.46
45.30
63.70
42.60
95.58
113.89
124.47
181.74
84.41
140.72
480.92
39.61
121.22
265.39
217.46
94.21
7.43
5.90
13.43
55.01
49.28
7.42
98.23
6.29
1489.27
487.32
186.48
21.73
153.51
30.33
1175.07
86.82
9.89
491.58
292.00
188.89
228.92
23.72
16.52
29.56
138.11
8.30
15.27
7.35
1633.53
69.29
1567.47
8.00
19.71
12.82
6.16
17.12
17.78
42.15
153.44
7.01
51.56
286.57
8.50
12.18
4.01
6.07
8.15
46.13
65.16
39.46
30.46
19.21
31.10
194.70
84.70
9.30
138.55
207.76
23.83
11.06
9.57
50.64
27.53
15.71
20.80
45.15
156.65
771.22
622.11
25.65
78.45
32.45
1500.76
75.31
119.22
998.70
326.12
9.12
29.69
39.12
3.70
55.58
49.80
12.50
6.99
360.53
103.77
127.27
64.04
63.17
1874.30
334.09
10.72
107.04
42.66
120.48
72.17
31.10
3.79
16.75
7.63
105.96
102.74
177.22
57.28
116.22
105.15
49.52
113.70
5.01
31.36
64.63
122.75
275.18
1338.92
20.68
228.16
116.21
13.10
86.98
191.97
10.21
21.61
25.56
66.18
102.66
20.82
7.29
8.41
32.08
5.43
18.77
1011.38
22.71
137.06
14.66
92.84
559.86
8.19
7.46
92.58
14.28
11.07
21.02
90.55
43.04
108.15
28.19
22.21
18.57
23.44
62.71
137.00
167.60
8.98
57.33
8.23
15.68
88.62
59.87
103.38
900.73
264.67
647.99
1107.52
51.74
86.29
109.41
1448.12
104.54
57.65
1047.15
397.73
71.41
846.95
125.56
96.02
97.41
90.22
53.94
77.90
88.95
94.32
1573.65
502.61
114.13
1859.58
480.70
87.92
123.18
54.59
78.75
66.88
42.82
45.29
46.90
46.17
123.64
150.33
156.45
71.09
1078.59
170.76
200.85
63.42
162.86
64.32
1166.62
105.80
38.81
499.84
286.70
171.43
240.15
35.92
58.36
80.52
99.24
96.03
117.46
29.90
1654.68
119.33
266.31
80.58
53.98
58.42
69.19
11.99
1000.69
58.90
185.06
200.92
402.80
107.87
91.08
67.07
149.19
60.67
68.35
70.47
115.04
584.53
73.06
65.48
13.15
204.08
64.54
108.58
154.61
87.01
55.57
104.87
96.49
30.25
107.77
83.34
129.57
872.14
177.96
776.78
664.65
82.92
121.65
92.76
1478.30
123.27
141.62
1020.13
330.58
44.12
79.37
81.51
107.09
68.94
119.15
108.30
43.03
104.61
414.31
145.50
123.96
108.50
1822.99
349.79
74.82
135.42
74.16
82.81
105.47
98.52
75.26
79.98
74.40
140.08
137.58
191.43
86.51
176.86
78.13
143.12
43.90
81.27
83.05
91.44
291.31
1426.45
47.89
242.08
75.00
90.43
125.63
199.73
79.16
88.85
54.79
271.87
95.09
75.23
52.68
49.62
73.88
78.90
1045.11
76.43
129.17
83.64
119.79
357.03
90.32
100.65
160.09
107.50
45.37
51.19
111.32
102.02
179.98
91.11
79.53
70.89
66.41
113.81
143.48
215.70
95.17
97.31
75.44
82.49
102.82
52.84
149.23
947.37
269.29
634.91
1108.13
135.10
124.77
113.27
141.18
140.41
350.38
1739.92
401.64
102.58
854.60
147.56
202.88
141.49
149.14
17.60
61.84
56.42
141.91
123.15
528.31
96.00
581.56
483.84
54.27
170.14
121.00
256.77
127.65
117.43
144.78
60.28
79.69
145.17
120.23
179.22
117.69
1466.59
491.01
176.41
138.16
280.10
136.76
1166.11
190.25
135.61
475.04
466.18
170.48
335.40
140.76
63.02
125.92
138.85
50.01
122.75
124.56
1654.93
122.17
1632.31
139.14
124.59
151.71
158.93
82.72
146.41
196.22
157.59
271.41
145.17
484.83
119.72
99.63
265.33
53.33
124.56
104.78
171.81
69.95
135.50
71.78
101.12
188.73
112.12
126.25
158.39
226.85
52.91
139.35
111.26
92.64
125.46
78.17
148.59
128.23
223.19
712.32
1110.46
105.84
108.34
105.22
190.49
124.48
345.77
1719.84
399.83
76.84
108.39
104.85
6.44
2.48
103.44
85.09
82.74
92.78
129.63
144.12
204.50
111.12
252.88
347.21
106.23
141.28
261.41
228.46
128.74
82.87
97.01
98.55
108.26
114.01
88.44
150.14
113.39
1575.35
498.81
97.45
98.89
102.71
86.18
369.26
167.41
315.48
1383.16
219.10
239.61
158.52
105.28
92.24
218.17
96.62
83.72
100.02
1682.57
106.01
1572.16
104.18
105.61
99.27
99.08
102.23
95.08
96.44
172.35
91.67
92.82
471.72
92.85
93.39
1.99
94.51
80.81
120.15
129.69
101.50
145.78
92.97
89.02
102.09
20.92
8.65
152.88
190.92
83.50
96.10
106.40
106.97
130.79
116.40
117.97
89.44
184.35
661.87
1139.85
95.97
123.08
156.47
574.36
166.07
135.13
1055.68
465.56
143.69
766.46
73.79
176.67
315.71
144.94
90.05
122.25
215.51
103.55
89.52
1652.86
777.03
246.66
513.89
103.79
552.48
239.92
109.45
255.04
119.40
131.90
173.19
107.99
137.38
143.56
126.01
111.20
1571.95
652.15
210.74
159.89
229.33
74.95
1216.99
579.00
92.36
506.08
196.70
224.85
280.10
83.16
200.94
572.67
156.74
159.79
142.68
89.47
1655.49
170.82
718.04
125.18
587.58
147.27
125.07
68.07
1051.14
225.34
182.77
134.09
451.95
149.57
205.27
164.82
130.83
110.14
116.54
288.47
206.58
667.79
152.23
263.69
80.86
213.42
156.87
130.68
270.61
230.14
235.04
167.01
156.96
117.08
132.97
154.30
176.29
953.30
203.38
754.32
1177.81
406.76
409.58
411.64
424.03
413.67
513.11
1787.56
562.40
398.90
409.04
407.11
407.73
400.48
408.88
410.80
409.35
409.90
417.42
430.21
407.09
426.34
420.14
443.77
405.88
423.99
442.43
464.77
412.64
406.07
410.41
403.76
404.45
416.72
405.40
423.61
407.70
1617.73
627.10
419.55
401.49
438.06
416.09
1240.69
417.12
503.69
512.54
441.98
473.23
422.19
408.92
406.42
444.00
405.31
407.79
415.49
1706.83
410.30
1650.12
407.99
407.82
409.54
406.90
406.00
416.51
410.10
427.33
408.48
410.31
629.05
409.31
404.22
369.99
405.36
410.97
461.64
416.37
416.14
406.47
410.24
408.33
409.02
399.40
408.62
432.84
462.11
405.89
405.29
406.10
407.74
416.51
429.71
413.65
427.65
432.19
770.35
585.00
5.97
74.26
21.09
1491.39
70.97
337.34
1718.31
325.47
61.04
34.32
37.42
56.99
10.58
44.87
8.94
9.26
32.14
394.66
110.77
445.31
62.59
37.18
116.81
333.22
108.10
238.70
196.66
81.61
8.44
5.38
17.64
7.14
71.82
7.96
166.66
57.35
53.01
521.81
5.45
101.66
8.20
48.60
120.23
126.01
235.69
1508.66
23.31
219.75
122.31
13.74
81.87
181.51
9.11
29.34
9.11
112.41
14.55
1614.91
7.89
9.62
27.98
7.31
17.60
247.20
22.31
138.54
7.76
19.61
407.77
7.46
11.02
11.29
8.19
13.13
57.87
86.79
36.27
145.58
48.73
8.05
10.32
10.82
65.50
120.16
151.40
10.68
8.87
10.68
13.27
87.90
44.62
112.25
232.78
263.97
777.17
604.00
19.25
79.52
46.26
1609.21
73.53
135.42
1075.21
324.29
18.14
50.35
49.34
12.78
97.51
70.81
60.45
8.91
24.22
372.53
81.35
1145.54
155.25
85.77
1868.60
326.54
12.10
49.99
95.00
87.58
50.81
28.92
52.16
16.98
122.39
122.03
189.98
101.70
169.18
103.59
9.60
111.76
15.52
38.95
58.23
173.55
253.95
1355.53
54.67
223.31
165.68
15.77
84.73
178.69
20.21
33.48
28.71
19.64
99.95
49.95
16.96
16.59
33.77
11.52
25.22
1048.27
27.64
138.89
12.36
29.02
530.42
47.65
34.13
131.13
30.17
14.33
23.69
98.73
590.63
115.44
14.63
40.29
29.55
31.38
46.29
27.76
22.36
11.84
95.24
24.63
33.07
81.47
41.48
86.91
859.77
166.94
62.54
768.75
670.81
73.75
91.04
74.86
1470.61
102.51
113.25
1025.66
326.34
60.76
98.71
66.38
99.88
53.71
77.99
74.47
93.69
117.41
380.87
99.36
145.18
156.51
98.29
1883.38
345.64
54.68
118.70
100.51
75.20
57.02
88.96
105.04
39.44
128.12
113.60
198.70
74.84
169.38
119.31
85.31
112.01
104.25
29.65
82.69
114.98
286.49
1361.09
49.14
250.28
111.75
107.01
102.07
193.49
61.08
69.36
57.03
467.98
144.70
72.58
71.50
66.32
65.73
81.54
41.77
1012.15
51.47
149.68
45.25
54.42
553.82
76.74
99.53
112.57
50.44
68.50
91.13
121.88
64.68
140.96
49.16
43.42
36.83
105.98
115.32
154.88
223.72
75.52
90.49
80.30
109.71
115.30
77.59
124.40
174.41
272.53
772.39
615.39
44.79
86.34
40.50
1601.71
81.18
22.53
11.12
16.68
31.01
38.64
46.61
26.26
81.52
87.85
37.02
24.90
34.26
374.88
75.91
1660.38
510.01
81.84
1898.80
332.33
31.18
54.91
40.52
73.14
74.85
15.09
27.96
28.42
116.92
137.44
178.97
116.98
20.42
96.78
38.18
109.67
24.08
30.33
214.90
195.23
20.54
1361.09
16.46
223.24
192.93
26.94
77.92
158.45
30.02
49.07
14.90
123.89
88.85
505.19
32.77
23.41
29.47
17.84
34.92
1025.53
17.79
125.76
30.12
417.40
45.55
45.74
37.63
128.39
31.33
24.77
35.91
96.58
610.21
113.36
11.58
16.27
15.89
45.51
87.90
61.82
22.73
11.03
75.31
27.84
15.78
93.79
59.42
124.59
866.59
83.40
631.97
1113.47
31.38
42.89
113.29
27.10
56.93
336.75
1019.37
391.91
4.67
852.23
25.65
98.02
72.72
47.67
6.86
7.01
11.25
74.26
96.69
1563.57
548.61
82.87
146.50
476.24
38.00
47.60
12.91
70.88
44.65
6.83
24.28
26.66
124.17
99.21
113.15
7.13
1492.09
292.70
196.39
23.40
180.15
27.68
1206.53
60.80
13.94
471.25
265.99
184.02
225.88
19.46
13.25
15.59
293.91
6.24
14.74
5.18
1637.32
120.54
182.34
21.47
16.55
12.81
4.91
17.50
99.51
45.78
148.30
11.28
421.41
59.17
7.48
14.72
3.57
6.35
10.94
24.99
80.25
588.96
13.13
5.00
6.52
183.56
62.38
9.51
43.85
33.52
4.63
81.83
9.20
11.17
29.21
15.10
24.27
932.35
169.07
770.24
610.17
30.82
70.46
17.37
1604.01
69.35
6.79
1054.01
330.01
10.17
819.23
27.60
10.94
90.00
86.28
2.84
6.51
14.56
412.93
74.94
1660.59
527.43
63.28
1839.75
340.22
9.47
37.54
34.46
97.16
45.43
61.84
14.61
1.66
126.12
133.96
174.19
113.41
365.63
105.27
83.18
106.87
3.29
21.92
156.75
55.91
192.45
268.85
1391.28
19.86
222.46
190.44
11.51
63.51
17.80
2.08
29.65
2.54
100.45
113.00
14.63
7.25
18.61
20.05
3.15
13.42
1016.59
22.39
138.18
3.74
437.99
20.80
37.70
4.35
125.65
2.69
15.11
32.15
88.28
605.88
135.50
16.84
2.98
10.81
30.19
47.67
11.12
30.80
2.95
69.74
7.99
7.90
73.85
13.38
108.87
909.05
273.49
634.63
1125.82
15.48
32.72
110.58
27.28
58.39
348.80
1740.33
394.35
77.19
809.38
21.24
88.37
11.83
46.79
45.10
14.55
26.78
55.95
111.97
124.28
75.11
98.45
178.99
481.19
28.04
106.23
229.74
237.64
62.67
20.84
14.06
51.84
42.94
13.57
102.19
12.84
1476.97
448.43
181.92
23.21
175.89
68.41
1170.83
79.67
18.38
482.57
450.43
166.89
226.86
28.46
15.79
17.18
140.88
20.66
20.95
11.43
1662.44
32.58
1596.78
15.25
21.31
20.03
13.28
34.53
30.07
26.87
146.35
13.90
22.66
518.61
14.55
17.63
16.28
12.95
17.00
50.17
65.62
47.48
25.19
46.83
17.58
149.99
76.32
16.20
130.69
201.98
24.85
39.02
15.94
35.83
32.85
21.53
26.76
16.75
155.26
20.75
642.31
1120.30
111.25
109.44
104.19
92.47
112.04
347.24
1742.29
405.13
56.17
838.23
136.84
109.61
74.37
100.12
103.06
102.07
101.35
149.22
132.91
1570.90
518.20
140.98
162.25
483.82
101.52
116.12
95.89
112.93
108.81
109.23
110.66
104.48
123.70
185.16
168.67
99.68
1525.60
154.84
189.51
103.71
184.63
107.39
1171.98
118.08
106.19
491.64
273.04
199.90
247.02
101.36
99.36
116.73
101.43
111.08
112.39
106.32
1632.35
113.18
1590.77
111.85
107.80
99.74
104.10
118.10
346.83
103.68
174.28
109.29
417.14
121.70
106.62
92.63
46.96
99.18
108.69
116.46
127.78
628.00
154.68
99.06
93.97
217.17
75.50
24.63
119.40
109.95
105.05
147.94
110.93
104.77
123.09
116.44
100.79
906.51
225.83
118.15
634.03
1116.40
40.62
35.05
125.89
24.05
57.78
329.14
1724.90
389.86
84.29
835.40
27.44
90.72
83.71
44.97
6.10
6.64
7.22
98.02
44.90
1555.64
530.95
88.31
100.30
469.01
31.60
29.05
38.10
67.30
33.38
28.12
2.06
13.17
54.83
60.33
111.84
4.73
1449.23
367.79
198.46
49.87
195.16
22.22
1157.47
60.73
6.80
478.33
253.88
190.38
246.83
35.19
13.15
18.67
11.29
4.03
15.70
4.46
1689.59
12.69
1601.83
24.99
18.37
22.32
4.86
19.11
309.76
37.51
146.97
5.67
444.84
17.24
6.78
5.91
4.30
5.21
9.35
26.05
121.79
580.58
108.97
33.86
92.94
140.18
60.54
10.29
41.79
11.74
12.56
99.50
10.11
13.05
44.24
16.71
89.67
908.48
193.69
643.30
1106.25
100.58
101.25
117.65
1563.48
102.39
85.75
1050.88
397.17
103.89
818.15
42.58
142.84
122.92
99.54
100.55
90.69
91.18
398.67
88.99
1573.35
532.96
139.13
1869.80
499.33
91.86
113.70
89.89
139.58
98.11
102.72
89.61
96.06
83.76
166.25
155.39
94.25
151.63
158.21
198.56
107.21
220.21
50.73
1112.51
132.39
103.20
491.00
350.81
199.76
242.15
99.67
110.24
99.19
168.80
93.39
91.42
95.53
1661.30
125.45
83.80
107.24
99.66
91.62
80.73
117.14
1083.14
91.65
178.90
73.55
459.79
93.63
96.39
101.60
165.06
90.27
106.15
100.69
134.14
617.66
93.40
74.26
60.53
183.49
119.92
100.48
122.98
102.66
85.83
144.50
111.91
85.02
104.68
100.83
104.13
952.69
188.30
98.94
769.15
625.89
31.77
72.64
30.95
1581.80
69.64
10.01
1026.32
331.44
6.13
859.23
37.86
26.88
78.95
44.62
2.37
6.24
9.69
368.13
79.83
1628.30
525.12
62.89
1848.30
350.53
38.21
51.49
36.38
59.26
33.87
28.20
2.06
15.29
4.30
107.01
123.81
169.59
28.29
98.08
8.77
105.35
6.84
27.56
79.50
66.12
4.84
487.48
1388.74
35.88
228.17
22.51
12.06
73.15
5.46
3.50
21.51
1.99
183.19
102.91
26.02
29.91
16.69
37.76
47.24
15.27
1051.50
12.34
158.13
2.14
417.01
39.48
6.35
6.58
135.28
1.69
8.35
26.96
91.67
553.90
106.79
11.88
6.02
181.61
81.42
83.34
44.63
18.39
1.02
78.25
8.08
9.69
77.30
13.44
28.42
872.22
257.10
768.73
619.48
22.81
132.59
41.02
61.25
136.87
337.88
457.14
19.37
108.92
34.59
47.20
59.69
161.30
50.54
148.84
26.71
116.38
295.86
134.28
111.98
122.61
138.14
130.32
345.04
61.24
157.16
212.12
259.96
76.52
29.69
19.16
27.57
21.88
73.74
26.02
186.74
49.78
489.96
76.11
144.87
29.89
202.15
101.38
163.54
18.96
1440.44
33.28
268.54
84.40
141.88
80.64
193.48
175.89
78.94
17.27
177.57
562.05
1662.56
28.57
27.66
79.60
110.64
27.88
42.30
32.81
129.91
13.28
106.07
395.47
49.88
561.29
23.52
25.04
34.44
51.91
92.34
52.08
130.74
119.29
122.59
22.10
28.29
47.42
173.84
226.61
124.98
42.65
16.92
33.13
86.68
72.16
98.77
80.31
9.61
779.31
661.09
96.00
93.41
99.13
1510.97
141.08
107.14
20.84
37.52
96.56
46.31
203.80
101.64
70.36
93.98
117.87
105.80
93.74
411.38
225.33
122.32
107.49
1804.80
352.59
102.69
138.34
95.97
239.44
92.09
241.25
84.39
88.18
25.09
131.20
134.28
220.78
95.12
123.87
109.48
136.30
95.49
85.25
371.98
115.43
58.28
1372.19
139.35
253.88
95.07
89.46
115.57
190.43
88.02
106.49
84.43
410.54
97.59
99.71
132.05
147.57
89.98
86.61
108.82
1035.76
87.38
188.89
86.61
52.24
315.57
88.29
99.73
109.39
97.61
142.18
113.95
126.27
104.78
165.44
35.19
102.12
58.99
161.83
133.80
166.56
229.69
88.42
97.06
92.49
63.10
133.37
117.00
126.69
45.84
11.32
636.33
1106.10
2.95
41.41
104.01
29.77
67.08
306.74
1740.45
393.36
75.49
35.22
36.24
139.09
2.57
44.75
7.07
6.11
39.99
98.81
126.44
150.96
83.56
100.94
125.81
470.88
50.53
114.83
270.84
213.55
73.53
7.28
1.49
13.36
53.43
88.25
5.97
152.86
98.34
1537.93
495.50
18.83
146.03
38.56
1146.69
187.87
302.90
509.20
153.00
233.38
163.47
14.01
34.29
147.36
6.22
20.67
6.09
1648.26
12.24
1664.15
7.04
9.11
13.19
2.38
19.06
168.66
26.18
135.87
85.02
22.79
342.50
59.13
13.45
2.80
10.67
9.22
50.67
72.36
73.79
14.10
31.99
38.80
10.47
29.47
7.81
139.06
193.25
11.72
8.23
17.92
62.21
65.20
42.21
103.13
27.64
150.50
630.32
597.60
44.74
53.82
27.47
1625.31
68.12
63.11
1057.08
329.35
24.48
836.04
40.09
133.90
66.70
74.88
43.72
23.30
24.68
410.73
83.44
1607.15
528.57
98.52
1845.60
475.13
23.86
38.71
33.39
93.49
69.73
87.17
19.89
26.02
56.51
114.94
133.61
174.47
21.45
131.28
147.99
172.42
200.18
55.82
1190.05
72.73
24.13
478.32
62.41
146.22
224.47
33.10
65.38
31.65
43.90
25.90
37.71
21.62
1665.57
104.22
30.13
40.51
36.19
45.03
20.77
40.47
1015.82
52.49
164.11
30.81
448.27
38.68
21.23
21.34
116.85
21.51
36.75
29.38
74.21
593.19
30.19
22.26
22.05
168.66
135.48
74.21
57.07
25.78
23.58
70.11
25.28
23.44
32.98
25.42
32.44
936.89
288.27
631.34
1110.95
3.74
81.09
99.62
27.64
77.85
352.53
1730.84
391.00
65.98
60.82
36.28
18.48
2.75
44.86
3.78
5.64
36.89
98.67
113.34
146.98
226.91
104.20
127.14
334.04
37.31
109.61
270.07
209.14
76.12
6.15
2.73
13.65
44.35
62.74
4.13
99.87
83.06
1542.58
512.18
4.28
17.60
28.14
378.78
163.73
297.80
983.40
230.90
225.94
158.26
14.05
29.46
181.04
13.06
18.70
4.29
1667.66
50.00
1635.33
5.87
9.04
13.41
3.66
16.18
15.25
22.64
136.04
5.71
18.77
340.27
20.40
12.50
2.96
5.38
9.02
40.89
84.85
39.76
146.21
27.83
144.98
8.94
21.21
9.27
124.36
153.62
15.22
6.07
9.34
55.70
85.24
33.18
105.10
17.00
148.57
858.31
802.86
30.40
69.95
58.37
91.12
17.90
1360.97
366.13
19.21
33.77
25.82
20.68
91.86
99.26
17.58
19.46
19.76
265.24
63.19
133.57
173.43
114.76
1685.27
355.77
20.44
81.62
61.76
46.48
63.37
44.14
20.23
61.04
18.06
147.95
26.88
176.20
106.92
77.68
95.57
44.93
27.62
18.30
48.25
192.86
87.62
1361.49
29.01
231.14
195.83
24.01
60.83
257.37
19.21
21.33
20.32
234.99
86.69
33.11
25.97
24.21
32.53
18.25
10.48
1057.57
57.48
126.24
30.03
26.41
676.25
26.91
17.53
128.34
27.19
20.02
29.53
113.29
668.68
45.07
17.91
3.43
22.58
78.71
110.09
45.66
193.24
21.14
42.67
18.65
22.01
85.02
26.77
83.07
1171.95
202.47
640.12
1114.53
76.00
74.34
118.27
303.55
228.44
312.21
463.63
58.78
110.75
46.87
51.47
114.74
38.76
287.96
80.39
61.11
50.21
75.18
92.93
74.62
201.65
96.79
187.03
373.43
83.67
124.85
168.03
216.73
227.77
62.42
137.20
51.76
148.42
65.18
361.91
374.27
65.64
1546.62
583.73
136.95
82.62
406.10
40.02
124.99
47.78
237.51
156.47
421.02
211.83
110.01
55.10
155.89
64.71
77.66
38.82
1685.65
143.68
1834.40
286.01
71.48
63.08
62.49
98.62
181.63
26.33
145.91
47.50
64.07
415.60
74.31
77.40
279.47
51.05
62.43
71.53
128.14
119.60
89.36
39.03
80.38
46.97
44.98
52.53
143.06
268.73
80.18
87.04
40.81
24.39
98.25
57.50
177.38
82.88
142.15
772.13
619.26
34.42
76.74
29.86
1552.08
70.37
95.01
1086.86
330.60
8.95
796.76
84.82
41.11
48.68
49.60
6.75
7.87
26.28
400.63
73.76
1619.29
545.52
79.66
1856.85
346.60
12.91
38.95
16.34
78.71
26.50
13.23
7.57
20.54
7.56
114.82
124.36
194.01
31.71
127.61
115.55
75.94
102.40
9.87
2.94
180.20
49.80
477.23
1342.49
28.76
227.55
19.46
13.90
93.08
29.08
7.83
26.79
5.09
256.33
99.81
20.58
9.91
18.80
35.50
6.50
12.84
1043.21
13.74
148.32
11.26
400.63
183.89
6.46
8.55
80.03
3.43
11.63
38.22
90.39
577.39
142.79
35.96
4.19
18.93
51.74
55.13
24.61
27.67
7.04
94.57
9.55
10.93
78.73
13.41
105.93
926.00
274.88
817.78
1206.58
482.66
76.82
542.16
65.28
475.93
567.29
444.12
51.55
549.80
77.07
441.24
509.03
595.62
474.44
443.20
500.63
466.18
513.49
493.95
111.49
473.31
440.19
509.43
650.88
463.86
487.02
550.36
525.76
80.18
471.98
430.59
473.04
29.82
477.53
483.53
505.75
497.45
1566.67
470.66
463.79
483.55
466.55
490.53
1179.34
468.53
659.51
203.46
495.74
468.31
475.23
475.35
466.82
468.31
471.51
501.23
1665.83
46.22
1613.19
470.53
489.49
486.43
481.27
480.09
501.07
437.64
509.20
487.11
66.37
687.82
506.70
462.78
628.15
468.09
482.13
109.01
501.02
518.95
482.45
47.16
429.65
166.84
510.86
530.75
496.70
510.73
475.98
491.69
465.72
47.57
464.29
485.60
497.80
69.67
63.35
782.26
571.81
95.48
65.82
49.42
1602.59
261.53
78.41
1090.02
395.19
34.68
885.97
377.84
103.97
286.76
103.79
403.17
291.36
221.25
480.32
244.39
1681.07
660.64
65.66
1890.31
571.34
34.70
44.37
47.04
214.02
296.35
84.54
40.37
360.10
46.81
273.76
170.66
382.14
60.43
186.29
388.27
388.11
126.01
124.27
364.31
1135.70
296.75
302.08
657.85
40.86
253.21
241.34
43.00
95.75
47.74
96.81
129.99
251.95
428.68
127.43
45.11
296.58
400.97
66.74
257.79
304.66
1060.74
512.27
323.81
242.89
555.80
51.66
76.39
44.50
129.55
243.33
59.40
38.06
117.09
577.17
38.46
284.95
114.86
375.47
507.43
97.05
48.78
36.88
225.08
404.09
30.67
429.74
42.83
36.02
70.37
912.06
275.44
774.80
1120.63
30.54
71.33
113.98
36.84
71.63
325.20
458.59
43.07
79.74
26.35
30.92
14.99
16.46
44.76
16.46
20.89
34.29
69.72
88.92
128.78
92.88
32.86
208.25
330.20
38.91
103.58
228.00
205.08
74.41
14.53
11.47
23.18
60.55
83.74
24.43
103.01
50.10
1572.94
515.60
27.26
85.06
146.04
33.08
73.99
122.81
25.20
1379.22
229.08
111.65
19.69
73.81
190.96
10.11
25.05
24.19
177.32
19.65
1605.70
22.23
23.29
35.12
19.17
17.66
36.78
38.76
129.51
17.70
20.74
183.29
8.30
22.09
30.22
9.45
22.49
43.99
90.54
113.67
117.28
42.88
18.55
27.03
79.43
23.09
140.08
207.04
34.04
34.47
11.84
27.56
100.27
32.40
89.29
18.89
18.98
667.94
1149.81
220.50
244.00
248.94
217.86
241.87
408.79
1661.48
448.66
221.24
233.49
233.28
214.26
221.17
234.08
222.84
220.92
230.77
249.02
251.69
266.32
366.60
242.53
283.84
404.52
228.30
247.46
278.67
311.34
241.13
224.11
223.99
222.50
223.74
228.68
243.58
246.76
237.79
1506.65
504.64
220.69
221.33
284.38
226.71
426.31
245.77
376.85
253.80
285.30
236.59
223.83
232.93
439.94
224.63
221.49
222.70
1663.39
226.69
1641.53
225.18
223.23
216.31
221.25
215.82
223.93
218.29
259.56
221.42
226.54
289.66
228.69
224.64
223.76
225.02
220.57
250.20
240.45
321.41
250.82
233.37
232.75
215.49
215.99
223.95
271.79
280.71
231.14
223.92
227.53
222.11
241.00
226.58
241.41
219.22
271.21
771.70
615.70
47.98
77.70
41.06
1497.71
75.78
96.40
1087.57
331.87
20.95
867.57
84.25
25.13
83.30
50.98
21.10
19.10
20.08
367.38
61.82
1642.61
531.48
81.06
1864.80
345.98
19.72
38.23
24.38
73.38
48.78
19.03
19.96
26.47
15.04
109.69
104.91
186.77
27.42
123.25
107.80
82.20
109.46
20.79
12.14
211.85
64.88
61.82
399.72
1381.52
30.61
223.55
20.88
95.13
33.07
21.93
30.03
26.88
311.90
107.05
24.86
20.38
24.43
44.07
17.00
14.45
1074.82
21.49
148.87
18.87
400.00
186.41
21.27
17.29
118.08
16.58
16.08
42.00
93.80
587.26
112.45
14.86
8.64
22.72
34.61
87.60
35.88
36.71
15.39
91.31
18.22
24.03
63.86
24.86
109.65
871.02
272.47
774.24
1108.20
9.83
75.89
102.49
36.55
75.23
320.20
1728.62
394.85
57.22
23.35
33.64
32.68
9.19
45.62
8.98
8.08
47.83
84.68
141.34
173.19
113.20
27.45
204.45
334.94
47.43
104.85
310.20
210.01
78.44
14.55
8.98
16.87
53.75
76.45
8.28
116.64
105.64
1465.13
493.00
8.30
65.11
9.79
26.62
114.57
169.31
235.83
1378.51
163.32
221.85
165.48
80.25
179.40
8.26
17.85
9.21
260.45
17.16
1648.85
8.18
12.14
27.82
7.97
17.51
77.33
22.03
135.42
7.53
17.56
356.22
23.78
14.79
6.26
8.30
9.74
47.11
85.19
41.27
145.02
29.91
12.95
11.31
18.43
11.09
121.61
155.59
19.65
15.12
11.76
62.62
88.06
40.04
97.83
413.14
144.66
775.16
595.68
28.66
72.20
41.00
1581.46
72.94
12.84
1057.26
324.43
5.98
25.30
26.53
6.14
58.40
95.32
3.85
6.05
7.67
409.58
79.85
1663.58
91.15
73.88
1859.61
325.70
9.71
16.48
34.75
95.84
79.56
70.75
7.41
14.06
2.78
130.77
109.16
183.63
122.77
177.93
103.81
10.09
103.83
5.03
28.23
66.80
210.24
251.99
1392.54
14.54
221.66
204.28
17.73
78.02
192.69
21.50
2.85
155.13
95.62
62.14
5.95
12.50
28.41
7.05
15.29
998.46
23.76
137.65
9.65
397.09
36.30
46.33
4.79
101.32
3.41
19.22
31.13
80.60
587.74
117.39
3.47
3.33
9.50
17.69
66.81
18.53
14.97
2.03
57.73
7.64
9.04
64.64
57.43
106.48
881.19
259.86
633.40
605.75
34.77
42.73
13.33
1588.33
64.03
58.24
1051.44
328.19
23.75
855.13
34.73
91.30
83.08
96.94
26.18
11.64
16.38
404.54
89.31
1622.49
502.41
86.99
1893.72
477.99
26.47
46.09
46.78
89.37
58.80
72.61
27.22
18.91
27.89
125.46
151.56
177.92
14.85
78.09
189.59
191.42
31.70
166.90
35.83
1165.07
64.27
27.24
480.15
131.69
156.44
225.26
33.50
26.93
39.40
14.85
18.68
29.30
1610.25
90.56
52.94
19.15
25.11
33.23
13.14
21.96
1046.14
28.12
141.54
22.15
428.47
39.62
18.08
15.29
130.27
24.76
34.23
27.49
74.45
644.29
17.98
24.99
20.26
182.66
65.01
106.79
40.55
47.58
23.46
78.68
32.36
28.86
39.55
26.06
26.68
864.86
283.53
633.73
1109.85
44.45
28.29
88.12
20.05
56.61
334.23
1735.81
387.63
55.54
804.05
28.96
113.42
101.20
44.61
36.87
6.70
25.75
130.22
55.65
1574.28
557.43
100.29
137.83
478.91
24.82
29.09
228.63
65.10
20.22
6.74
2.59
11.67
39.50
51.02
138.25
107.79
2.50
1522.97
100.96
181.99
48.73
179.08
20.20
1141.79
78.19
8.01
491.49
344.67
203.07
232.75
29.88
14.72
15.39
8.06
2.96
20.89
1631.96
43.55
1640.59
18.48
21.13
15.54
6.25
22.63
318.88
21.55
159.75
3.44
441.12
30.19
7.28
11.06
3.21
2.06
9.03
23.70
77.63
590.93
106.42
39.78
10.36
165.75
83.43
12.38
44.70
29.40
8.22
82.59
8.27
29.10
56.46
16.26
27.37
951.37
192.97
813.83
1112.88
20.64
219.64
99.53
197.78
66.66
317.20
1710.05
452.37
56.36
195.51
230.82
34.50
327.72
304.78
320.66
26.31
66.35
136.31
272.21
247.61
221.24
30.93
322.10
335.73
55.10
115.09
299.21
391.90
80.85
15.44
11.86
242.71
367.43
245.03
130.19
281.71
78.86
1517.22
637.14
181.19
296.58
184.63
184.64
189.81
291.40
367.81
1318.12
236.90
318.48
338.62
19.53
246.34
204.45
49.55
45.24
199.02
168.08
1668.29
25.12
133.75
24.16
23.67
40.14
43.26
367.36
232.24
244.98
180.53
428.23
12.79
21.29
10.69
25.56
27.13
55.89
217.86
46.01
113.76
66.54
160.63
245.72
22.71
26.72
148.10
174.09
132.41
301.22
148.86
246.97
198.35
44.43
137.73
61.78
223.74
634.14
1101.54
21.04
35.00
114.56
22.17
60.85
315.07
455.75
49.21
27.64
867.70
37.58
83.44
72.81
45.95
40.44
69.28
14.78
101.53
76.57
442.65
548.21
105.96
157.18
471.24
49.76
29.73
231.85
98.03
33.69
32.97
26.32
31.20
29.26
118.00
165.36
97.01
37.25
1442.27
57.41
188.50
36.63
173.90
28.00
1175.27
87.09
25.26
89.68
179.62
185.25
234.69
34.57
20.85
43.27
292.61
46.34
31.43
43.37
1658.74
1149.68
25.27
21.22
30.69
37.14
38.53
96.33
26.18
142.18
13.91
389.74
52.77
14.61
58.98
29.11
2.40
39.38
23.16
84.91
573.27
43.58
30.18
36.51
155.59
70.57
38.70
74.42
35.84
12.05
78.51
14.01
35.01
73.18
15.73
38.02
942.62
26.20
636.30
1110.00
4.75
32.62
97.49
18.62
58.34
334.37
1736.82
386.05
45.62
806.33
18.68
126.12
5.50
45.12
23.90
7.24
20.98
100.64
101.65
1610.15
559.25
105.40
250.72
471.33
35.98
51.53
170.33
218.25
36.72
5.82
4.43
17.06
25.09
49.10
7.23
111.81
29.49
1488.44
522.68
181.92
37.41
149.38
25.16
1120.45
70.62
8.98
479.94
342.88
189.86
227.74
23.91
17.95
14.52
285.68
4.82
13.89
5.89
1654.14
39.72
1633.72
17.36
12.77
7.32
16.93
150.80
23.03
143.69
10.71
395.09
14.56
6.03
12.27
4.30
8.19
12.59
54.60
71.37
44.62
10.77
46.26
5.58
161.22
70.86
9.51
129.92
182.34
5.20
79.88
9.78
24.22
30.36
15.18
23.34
20.96
179.79
635.09
1113.71
4.63
35.39
114.85
25.83
60.65
308.14
1727.68
390.33
86.45
797.48
33.91
103.67
14.82
49.82
41.17
19.13
33.34
79.67
99.54
174.33
508.98
107.70
588.95
474.30
54.60
105.85
226.66
233.02
38.59
5.92
10.59
26.75
43.50
48.68
11.07
113.36
14.28
1542.44
499.79
184.07
30.15
172.68
35.63
1182.41
67.63
34.84
487.24
471.55
156.39
227.65
27.11
22.44
36.24
290.55
13.63
18.98
15.95
1621.63
35.49
1570.58
7.48
36.72
6.74
20.35
19.82
32.93
142.97
15.89
61.96
482.30
10.42
25.29
8.48
21.55
12.74
41.62
66.48
38.05
13.10
53.08
23.20
182.04
83.48
13.58
149.27
162.38
24.25
39.63
14.10
35.49
24.91
17.92
26.18
19.67
180.24
634.11
627.25
23.95
38.49
25.75
1643.64
63.02
86.60
1040.40
330.34
9.15
830.20
41.49
82.05
80.30
108.82
33.43
9.69
17.03
409.75
47.02
1633.97
544.01
99.00
1881.76
482.69
15.96
36.10
10.84
79.64
28.93
83.14
10.70
19.54
8.14
112.78
141.15
176.44
8.32
91.71
138.28
188.02
101.93
159.84
26.22
1166.79
80.97
9.73
485.36
66.40
18.34
223.34
25.39
14.80
15.02
20.89
9.27
29.92
7.76
1664.56
105.47
14.34
19.59
23.50
13.22
19.01
1050.08
19.24
147.98
22.74
407.27
35.56
10.48
18.11
119.86
12.50
31.81
23.73
70.96
602.73
28.70
8.07
11.27
176.97
82.65
84.99
80.62
102.27
8.63
102.58
18.37
10.04
41.47
18.75
29.12
943.90
291.65
41.48
768.46
586.76
25.92
43.42
33.94
1596.13
64.77
10.55
1039.29
329.51
4.43
854.32
28.37
103.62
54.34
102.17
26.30
6.19
11.55
377.00
73.41
1640.92
509.50
53.98
1880.87
479.21
11.43
19.85
37.80
105.67
28.91
76.59
2.59
13.34
2.51
121.82
138.44
177.44
47.24
111.52
127.97
173.99
104.18
5.10
27.74
1141.95
69.03
6.46
483.08
1341.94
23.26
226.59
23.81
17.77
82.82
19.08
2.88
20.92
3.80
119.73
91.01
15.53
19.96
17.60
25.87
14.27
1039.89
15.10
160.27
14.53
386.89
9.50
4.62
4.95
87.88
2.88
24.56
19.97
69.56
595.39
25.64
16.94
9.40
170.69
80.50
62.88
14.53
20.55
26.03
72.52
8.09
11.00
31.31
16.16
21.49
932.84
278.47
647.50
1127.08
17.62
55.79
50.01
31.21
61.78
332.63
1768.88
396.56
47.17
867.87
84.68
76.45
7.36
52.85
19.93
14.46
28.69
63.27
108.80
1627.79
492.91
102.60
111.35
472.21
54.12
26.80
164.78
206.59
38.67
11.96
17.20
34.17
44.69
43.82
17.39
128.08
13.10
1518.21
456.26
191.28
36.26
193.43
8.19
1161.60
75.44
8.84
482.02
305.10
174.81
220.81
23.21
20.95
13.52
12.64
11.87
19.60
12.37
1639.39
39.96
1684.27
13.28
21.70
16.01
13.47
146.79
32.99
147.84
14.35
422.45
28.48
16.54
13.93
24.18
15.00
17.99
44.85
74.49
594.12
41.97
23.01
9.67
161.89
97.12
18.71
57.16
124.29
14.15
33.83
14.40
20.45
50.33
23.83
32.46
41.67
187.11
25.09
658.04
1111.04
46.04
47.74
123.92
63.36
59.38
28.31
1032.22
386.87
12.79
806.02
33.09
114.64
85.60
137.14
223.93
8.91
15.21
148.72
56.75
1575.62
555.36
94.90
167.21
472.18
52.76
76.95
179.62
98.39
48.76
74.64
8.79
28.86
47.36
262.52
271.11
120.28
16.98
1543.97
171.67
185.78
38.66
181.26
158.57
1161.82
281.82
139.30
496.70
74.73
194.50
225.66
35.74
76.87
21.92
166.61
136.28
24.51
318.65
1696.31
141.96
134.25
142.72
23.35
245.13
13.48
22.68
170.56
162.62
167.21
421.47
301.88
22.53
22.23
127.95
22.43
18.50
24.76
172.48
565.49
14.14
128.24
15.89
263.13
65.15
73.00
71.21
172.90
23.85
90.40
317.48
42.70
37.52
109.69
79.49
930.07
163.62
637.97
1101.78
18.53
38.60
77.91
582.43
69.73
313.04
1728.76
394.37
87.85
31.78
25.08
111.54
2.27
44.40
10.24
11.68
34.15
115.38
102.61
132.17
205.48
96.49
241.17
477.64
54.46
118.03
165.65
220.97
82.31
41.81
21.98
14.76
40.69
18.70
31.84
103.13
37.23
1495.54
497.19
186.02
50.89
146.39
66.26
1237.43
106.91
302.86
646.64
153.27
228.83
98.97
25.32
23.84
344.58
23.96
26.75
7.64
1652.95
7.75
1623.28
19.87
23.70
16.71
7.99
24.83
170.84
125.09
6.62
15.03
281.90
21.26
26.31
22.68
9.72
22.35
29.49
72.86
78.49
24.65
15.09
15.33
6.85
35.59
12.24
157.04
177.47
34.08
11.43
17.93
20.95
49.31
61.95
92.11
25.83
153.45
647.13
1122.94
133.63
133.55
154.42
192.37
143.39
333.77
1734.06
407.62
136.85
134.01
122.40
161.43
122.13
135.52
124.64
133.89
130.25
190.17
147.86
192.64
140.92
164.65
192.02
485.10
137.68
161.70
264.86
243.52
138.34
133.25
128.67
124.40
127.31
143.90
132.46
169.13
122.01
1505.13
512.28
230.01
141.20
219.75
123.02
1158.12
124.68
505.27
333.69
236.32
259.14
126.71
124.94
126.48
199.20
127.65
133.29
121.46
1688.94
123.49
1555.97
134.15
133.76
121.16
134.53
123.85
133.45
119.11
120.97
126.01
557.85
131.29
125.27
133.01
116.98
133.70
132.77
144.38
139.64
134.49
129.76
118.77
218.15
139.14
132.11
178.49
212.94
117.57
128.06
125.20
125.63
150.21
127.08
133.55
127.97
197.76
635.09
616.82
12.23
39.66
17.75
1586.46
59.45
52.81
1021.33
359.71
6.47
824.53
24.46
111.78
92.60
86.07
12.36
6.75
14.27
365.12
83.27
1615.65
517.58
92.81
1874.26
465.81
10.84
35.03
19.89
69.29
35.78
62.12
2.92
14.13
56.77
114.32
124.35
180.06
2.67
19.32
103.64
157.28
44.60
174.52
38.46
1176.24
73.75
16.09
485.06
429.09
153.25
225.68
23.80
14.06
9.52
14.24
11.79
25.12
2.62
1655.27
106.96
12.54
15.03
19.16
17.17
4.19
11.62
1030.68
11.26
159.65
420.35
27.15
5.60
5.95
133.84
1.83
15.88
24.24
78.08
605.83
50.30
2.57
5.53
150.42
83.37
46.42
75.15
20.74
2.36
84.20
8.34
12.77
34.90
12.28
20.82
911.67
134.22
635.15
1122.79
18.60
45.70
118.04
27.29
60.65
343.30
447.04
27.58
87.59
818.27
34.29
106.52
8.62
50.43
86.12
48.56
94.87
206.73
97.23
106.49
535.50
89.66
93.18
479.30
39.95
105.58
162.89
206.14
51.19
18.81
16.10
20.84
48.04
71.22
19.52
97.67
23.71
1579.10
502.05
183.74
36.14
156.06
30.89
1178.85
74.90
37.21
106.24
388.69
167.60
229.67
26.71
18.31
34.82
41.85
16.21
24.09
18.84
1655.52
48.33
1645.39
41.62
62.05
17.04
13.57
29.24
105.47
10.25
155.97
9.80
441.82
31.24
16.93
9.96
11.01
24.85
35.41
68.55
136.95
26.37
40.54
23.85
188.16
100.78
29.92
127.25
160.70
13.60
29.98
17.31
15.62
44.96
19.96
247.22
26.07
21.21
771.23
616.95
27.49
82.84
45.04
1546.90
75.29
134.77
1063.07
322.93
14.49
44.28
32.53
12.79
78.29
66.56
8.12
182.65
18.98
373.89
316.06
1645.55
129.34
89.32
1904.19
326.97
36.57
44.44
44.54
82.89
86.53
39.27
20.88
16.18
27.71
124.87
140.69
172.44
80.34
175.06
112.14
13.61
112.11
24.75
39.23
82.09
238.58
255.32
1336.50
32.58
224.93
231.01
152.17
63.68
168.21
9.39
34.34
30.14
206.87
120.81
42.72
16.08
18.46
40.63
9.23
29.56
1033.45
19.63
123.90
26.69
271.23
34.70
11.75
122.27
24.13
142.36
28.51
85.73
559.30
140.45
26.84
51.05
27.74
43.92
77.74
37.35
30.82
25.78
81.35
36.28
36.05
79.56
334.37
83.83
915.22
267.66
768.77
640.58
32.94
79.49
18.98
1531.93
73.47
92.88
1088.07
337.99
8.28
820.21
26.73
50.73
76.11
54.50
7.10
8.41
25.46
400.68
88.57
1628.94
537.59
65.18
1883.55
344.87
9.91
44.45
36.13
80.35
39.10
50.33
2.11
14.64
8.79
113.19
113.96
174.70
75.22
59.18
98.03
54.64
99.85
8.44
20.48
78.23
61.92
8.48
499.90
1382.15
40.83
225.43
21.41
10.65
72.01
10.10
7.02
20.99
7.32
33.78
112.51
18.02
10.45
19.56
26.15
4.67
14.97
1051.89
21.64
151.78
5.42
469.44
35.04
6.28
119.97
9.18
13.90
32.01
91.22
642.79
122.70
13.63
8.68
114.32
83.49
84.43
22.61
24.15
3.26
83.47
8.65
10.78
98.36
13.69
25.71
907.50
274.47
44.04
776.29
618.15
3.77
61.60
16.33
1611.37
72.86
334.45
1747.12
325.23
69.75
168.77
27.59
13.04
5.05
45.49
4.64
8.13
27.20
383.39
139.40
586.64
108.48
47.06
1388.69
333.30
11.67
101.01
264.48
207.52
80.73
5.94
4.54
16.27
5.29
73.46
7.20
170.02
92.64
589.67
493.09
7.71
90.79
7.09
30.85
86.34
157.84
237.88
1304.44
25.69
223.11
147.82
13.82
68.39
178.29
6.32
19.50
5.16
26.52
59.14
1646.63
6.97
12.00
33.19
4.34
15.40
247.43
21.77
135.36
6.69
23.03
294.33
13.62
4.46
4.83
10.67
47.12
89.91
44.31
145.16
45.83
5.35
10.22
7.99
94.15
151.72
159.41
9.89
13.11
53.55
8.11
75.22
40.96
84.13
99.80
276.71
770.22
626.89
4.75
78.82
117.96
22.07
76.14
313.92
1737.75
325.76
69.82
6.82
23.22
12.43
2.04
44.48
11.50
6.11
43.14
71.61
160.68
129.18
71.11
36.23
131.92
331.43
62.56
98.84
311.41
219.91
73.28
5.35
5.32
13.99
1.60
66.94
7.42
99.54
97.76
1536.60
465.34
16.26
93.75
5.91
37.47
91.42
180.27
233.23
1320.76
41.28
223.22
170.76
9.94
75.17
150.36
9.88
28.35
2.32
28.06
14.11
1590.69
6.31
15.25
35.43
4.15
15.22
26.70
7.57
125.84
7.48
36.87
531.38
26.41
14.60
3.02
12.31
48.57
90.40
40.51
127.09
32.46
3.24
140.68
14.13
53.94
132.21
179.95
7.07
25.12
7.98
6.52
97.21
44.84
115.23
14.70
275.77
634.48
888.92
12.37
42.92
17.87
1534.98
60.64
163.28
1035.74
388.95
5.79
835.43
26.87
124.35
55.41
76.48
11.08
7.80
10.25
361.61
46.53
1582.51
533.68
81.67
1871.81
473.22
11.35
19.71
39.27
84.18
40.19
51.14
8.15
18.00
41.36
109.81
127.35
165.27
6.46
36.84
158.18
180.36
20.90
165.82
28.75
1168.15
65.42
12.43
488.75
369.32
161.85
225.62
27.75
19.30
26.62
13.19
7.27
16.78
8.55
1638.40
115.18
20.39
12.13
17.62
16.33
9.59
19.09
1031.80
22.84
144.57
7.76
443.38
142.04
7.38
7.87
91.43
9.07
23.46
78.80
608.60
43.19
6.56
9.62
156.78
83.02
63.46
64.83
19.83
9.49
91.93
9.94
15.09
30.12
16.64
15.58
877.34
161.07
777.12
597.33
88.28
92.37
59.67
1571.12
110.57
99.29
1050.00
340.92
42.93
842.47
95.90
122.56
111.81
116.78
88.48
87.52
89.78
385.80
110.56
1645.48
548.66
98.41
1889.50
496.36
85.90
98.74
90.54
134.29
96.11
102.92
86.00
88.89
89.38
139.70
143.92
195.87
90.72
144.26
173.97
189.33
131.23
83.17
94.89
1168.50
103.51
90.17
498.05
1353.79
90.65
243.44
92.51
81.80
116.81
89.38
78.48
93.04
82.94
296.03
127.05
113.30
86.24
88.56
92.49
87.46
86.44
1045.77
90.99
170.18
88.84
391.60
85.14
91.80
87.76
86.33
88.83
89.02
103.42
594.60
86.09
84.56
87.48
181.08
89.27
78.66
88.84
88.99
88.90
118.71
85.78
86.87
91.61
95.43
87.70
949.95
297.08
772.30
592.00
15.91
39.66
11.79
1582.32
75.03
13.09
1015.39
331.32
9.25
833.49
28.53
10.75
87.14
64.90
8.99
17.10
11.94
377.59
109.79
1624.60
546.70
53.07
1891.31
479.72
13.41
21.08
54.17
94.33
33.09
22.90
7.37
25.71
19.83
162.66
102.56
164.82
8.57
63.27
98.62
168.87
108.35
10.84
41.43
815.45
65.06
19.18
479.44
1380.32
22.45
226.66
25.50
13.12
66.17
28.18
11.82
21.10
106.38
35.28
111.04
191.06
12.91
19.97
38.43
6.18
42.61
1058.31
22.07
145.25
45.35
420.65
24.26
10.88
15.91
123.50
10.91
16.91
8.94
87.34
556.68
28.93
13.86
171.87
76.19
45.84
18.84
19.80
15.26
87.56
15.32
12.17
39.78
16.53
15.65
865.09
258.89
769.23
634.33
44.15
74.61
24.58
1535.05
71.38
4.13
5.50
51.91
46.24
19.37
40.48
41.25
71.09
47.95
13.87
6.93
11.25
383.29
79.99
65.56
74.64
62.43
1873.85
334.96
9.77
99.84
29.82
124.11
79.25
40.28
2.46
15.00
1.10
121.29
117.67
171.01
91.13
114.69
96.58
3.82
106.71
7.59
28.79
43.26
169.87
16.56
1392.21
14.07
227.30
165.86
11.00
77.03
198.62
2.91
25.77
31.46
45.81
102.07
15.82
21.81
15.61
29.45
16.60
13.29
1054.52
7.64
130.32
4.44
90.85
363.51
24.39
6.42
114.57
3.01
16.33
26.64
86.27
175.54
112.06
4.10
7.06
44.94
76.53
139.62
151.76
1.48
87.27
12.81
15.25
97.88
48.05
82.97
896.59
55.76
635.20
1118.15
5.88
70.23
103.30
29.40
73.89
330.45
1734.49
393.24
73.72
61.77
25.26
18.04
6.39
44.78
4.80
6.16
15.98
52.84
113.66
144.84
244.01
87.53
159.46
334.74
55.83
101.06
168.90
211.93
80.03
7.26
2.74
14.46
42.72
7.99
93.01
76.04
58.05
1500.29
518.96
11.06
19.28
142.29
5.86
89.19
106.61
296.40
116.00
155.20
231.13
102.80
13.63
31.87
197.74
3.60
18.22
4.55
1646.96
50.28
1614.57
5.72
16.75
16.31
3.19
13.12
17.75
15.01
122.24
5.69
25.48
302.26
11.60
6.31
2.38
3.42
9.96
34.97
88.95
42.17
146.68
27.16
6.90
24.38
11.09
129.96
165.85
10.96
52.28
9.05
19.51
89.10
26.30
86.20
28.26
153.66
17.18
636.59
1107.91
7.18
34.44
113.55
15.41
66.21
342.27
445.68
46.55
84.50
23.72
46.37
84.36
4.57
45.08
12.33
8.83
25.77
103.88
93.80
39.48
206.33
102.80
98.95
479.55
50.90
109.96
153.05
212.99
86.06
38.32
10.30
40.24
42.24
38.65
7.50
118.15
6.61
1473.51
455.14
176.27
53.15
161.82
24.86
1210.64
99.93
19.44
490.41
155.35
221.72
80.48
14.44
37.69
196.70
12.37
20.47
45.96
1650.96
5.56
1595.11
9.19
15.48
9.64
4.42
14.26
222.99
10.72
125.61
5.55
83.46
260.00
10.68
13.02
20.15
140.55
14.03
61.89
68.64
40.39
14.72
44.83
7.72
52.58
13.94
150.03
185.17
8.01
41.32
10.89
14.02
43.55
47.68
89.79
22.77
5.00
774.73
616.22
19.42
77.12
31.22
1563.67
76.94
41.35
1014.79
325.30
28.27
61.34
58.36
64.48
72.82
106.59
52.12
14.84
29.88
395.15
63.40
126.64
98.92
73.91
1911.74
326.93
26.41
104.67
41.70
98.95
106.42
60.00
6.26
20.37
50.32
123.61
141.35
176.48
129.61
130.74
193.97
21.71
105.74
15.26
45.63
217.86
196.36
250.30
1397.33
52.01
232.33
194.05
20.11
50.06
195.18
12.95
30.56
43.03
262.74
98.83
102.63
36.86
18.16
82.15
8.32
44.82
1052.75
35.34
138.44
40.28
34.02
521.09
41.36
17.88
112.49
19.71
59.82
36.59
89.73
453.74
128.54
17.39
23.61
26.35
27.13
78.41
38.05
24.36
84.41
26.29
30.68
87.27
77.54
100.59
880.70
173.54
68.35
771.96
608.07
25.89
68.82
22.72
1611.54
75.01
29.74
1009.21
328.07
16.78
41.78
41.97
11.90
50.28
55.61
12.13
18.65
8.89
393.82
59.88
125.50
99.33
63.54
1881.29
330.16
12.64
117.48
40.47
103.08
84.05
26.90
5.44
54.07
21.28
122.65
122.19
171.43
58.66
158.01
218.41
15.34
87.31
18.93
36.89
215.90
129.46
247.75
1471.08
30.97
226.73
125.13
22.96
74.85
149.07
10.37
27.80
13.02
186.22
106.90
49.68
9.43
12.40
106.99
5.97
25.27
977.60
28.43
139.12
14.85
19.20
260.44
14.08
12.67
97.90
24.42
14.43
25.29
90.86
47.29
112.77
14.15
104.36
40.65
23.13
55.66
146.64
23.18
86.05
10.14
31.24
73.61
33.92
104.15
858.38
267.98
774.62
622.94
4.64
92.37
20.48
1529.89
72.56
94.51
5.07
324.10
2.65
24.71
45.40
5.90
3.18
87.09
11.49
6.11
50.87
400.78
152.88
62.29
81.04
46.57
1815.19
334.28
11.55
100.80
14.50
217.52
83.03
59.65
2.96
14.76
1.26
118.70
6.61
187.75
120.44
127.09
465.67
2.78
109.19
4.57
36.72
104.72
191.87
267.72
1358.65
32.51
229.15
191.70
13.82
77.66
147.06
6.30
26.55
3.04
193.19
98.30
15.49
7.56
15.27
26.47
25.85
11.85
1051.67
33.33
150.96
3.92
16.19
564.93
38.88
8.27
117.68
2.30
17.27
31.60
90.36
38.40
121.85
36.14
3.43
18.10
11.95
81.72
148.59
222.30
26.23
9.21
8.43
86.59
70.16
100.48
16.95
286.23
18.72
633.51
1102.88
25.08
57.98
117.83
47.13
58.06
320.44
1733.80
392.18
79.49
805.69
23.44
92.21
31.57
49.52
47.53
7.54
25.00
99.06
138.67
1624.57
535.55
96.72
195.00
472.51
57.32
44.80
249.13
209.69
41.75
6.22
8.79
16.85
56.50
84.30
24.13
128.13
31.18
1487.60
460.54
185.60
52.39
201.43
32.67
1126.81
72.81
33.39
484.06
398.73
207.07
233.29
34.04
15.46
33.08
25.58
80.62
20.94
25.78
1687.54
27.00
1633.23
82.63
23.06
29.27
14.73
41.06
24.54
25.36
140.92
27.32
421.99
11.25
14.95
11.77
6.26
25.13
18.28
33.26
72.05
599.73
18.65
27.74
55.25
161.40
59.15
11.37
56.56
38.02
26.87
10.94
44.21
40.11
13.23
108.23
52.67
187.00
771.83
610.70
32.98
75.32
53.73
1435.84
72.96
11.74
1057.51
324.02
11.68
27.05
33.41
9.94
65.83
45.35
7.98
9.37
10.57
377.31
74.79
1658.50
387.94
63.65
1897.93
330.29
11.71
37.12
37.56
87.42
70.75
34.51
7.52
14.94
24.10
122.79
110.67
185.34
57.97
29.47
107.49
17.84
118.56
9.06
28.57
217.27
57.42
254.05
1429.93
15.35
224.38
30.89
13.84
65.06
200.25
7.52
37.61
8.03
201.09
109.90
23.77
16.01
19.06
36.68
7.70
16.18
1023.27
18.16
135.64
10.12
445.34
36.17
9.77
53.35
112.06
8.19
13.88
28.33
87.68
603.94
119.37
13.14
9.03
12.61
19.17
75.40
40.70
16.52
9.29
87.49
10.49
78.57
33.27
94.15
940.73
269.86
767.97
1112.11
17.73
75.60
92.10
15.86
73.86
329.21
432.49
46.17
59.34
10.86
30.77
6.77
5.10
44.35
6.28
7.24
22.20
66.93
78.26
126.47
108.85
32.28
145.41
332.33
61.96
103.70
152.62
200.55
76.77
8.82
8.41
17.36
61.10
82.70
10.37
94.95
36.42
1431.35
497.58
11.31
110.91
6.03
22.14
82.00
102.35
5.38
1281.96
19.06
220.56
80.97
14.37
59.88
197.04
11.59
23.75
5.26
326.91
17.23
1535.14
14.29
19.56
23.82
9.94
15.46
40.23
9.54
127.25
7.73
43.63
412.34
11.79
10.20
4.61
10.52
11.05
52.51
89.57
127.44
141.44
49.09
14.92
12.62
13.05
13.88
140.10
153.75
18.34
26.93
9.12
83.20
34.86
112.52
19.39
7.19
770.02
613.19
27.40
72.56
28.43
75.73
93.40
1068.84
330.66
14.26
819.69
37.87
42.90
57.43
58.79
23.27
10.24
15.64
381.15
111.58
1573.97
537.16
66.28
1836.42
337.93
15.14
32.90
33.97
89.47
36.64
24.15
12.18
24.78
18.64
106.60
104.46
171.33
66.15
38.92
116.58
79.17
116.47
10.81
45.75
142.43
64.50
18.34
489.23
1364.38
36.60
224.77
36.30
18.90
88.00
22.53
19.38
20.29
25.66
77.38
104.96
51.43
12.89
22.47
34.60
13.36
29.38
1020.47
30.46
162.74
18.78
385.90
183.62
21.75
11.42
85.46
17.82
16.93
39.80
86.72
554.94
148.96
38.89
80.03
33.04
64.96
69.16
26.84
25.55
24.11
97.08
58.91
33.06
73.86
23.66
911.68
265.63
674.84
1135.69
18.55
39.13
69.88
17.01
63.94
348.28
429.79
54.22
59.68
871.49
189.00
112.17
56.82
47.25
13.90
16.26
21.73
63.13
81.36
1643.69
535.21
87.49
126.23
470.78
43.21
54.19
21.99
269.44
47.89
15.04
19.78
13.92
45.85
234.38
89.93
125.77
12.28
1391.59
458.73
179.57
35.61
202.60
39.45
1158.72
78.04
28.20
73.22
69.65
170.41
222.52
30.67
404.44
39.66
11.03
27.96
30.78
63.42
1702.05
13.20
1588.62
15.62
22.49
20.91
43.08
38.58
203.17
13.63
147.20
6.62
394.46
56.48
40.97
77.92
230.40
10.48
21.04
28.75
80.17
620.04
33.20
8.12
22.57
163.21
71.66
14.52
49.80
230.30
7.91
105.45
20.38
19.99
42.68
82.07
52.47
8.06
686.49
651.37
260.46
35.23
266.54
1577.32
268.10
269.97
8.76
5.60
258.87
786.05
270.54
276.21
139.43
271.34
268.09
274.70
263.39
478.26
268.82
1625.96
605.52
273.02
1877.13
547.88
262.78
159.96
283.31
274.35
48.69
266.12
263.15
277.55
45.66
282.66
281.83
324.79
256.78
75.03
123.04
322.08
269.88
314.71
271.67
1162.93
281.83
274.83
75.05
345.51
166.29
344.22
272.74
262.50
269.95
262.35
245.88
270.34
259.58
1675.98
105.12
22.64
271.60
261.54
274.89
262.49
270.34
1041.73
266.41
310.09
268.79
422.88
265.08
274.53
273.05
168.19
269.04
270.25
304.22
285.20
630.37
258.07
5.24
256.78
179.26
281.96
264.17
157.69
267.70
275.97
281.23
269.52
14.98
269.18
279.67
263.92
902.90
704.18
36.95
45.32
20.39
94.70
150.23
117.37
41.78
14.55
21.27
78.47
20.94
86.29
53.54
16.27
14.77


==> data/plab_rtt-distribution_best-fit.txt <==
RTT_0.1%SAMPLE.DAT

Distribution Identification for  RTT (ms) 
 
Distribution ID Plot for RTT (ms) 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
59364   0  199,883  94,2880     182       61      599  0,909852  0,741909


Goodness of Fit Test

Distribution                  AD       P  LRT P
3-Parameter Lognormal    202,669       *  0,000
Gamma                    207,611  <0,005
3-Parameter Loglogistic  214,431       *  0,000
3-Parameter Weibull      272,806  <0,005  0,000


ML Estimates of Distribution Parameters

Distribution             Location    Shape      Scale  Threshold
3-Parameter Lognormal     5,34111             0,41280  -27,12915
Gamma                              4,63062   43,16537
3-Parameter Loglogistic   5,25100             0,26255   -9,23031
3-Parameter Weibull                1,51208  158,33886   56,63291

 
Distribution Identification for  RTT (ms) 

2-Parameter Exponential

* WARNING * Variance/Covariance matrix of estimated parameters does not exist.
            The threshold parameter is assumed fixed when calculating
            confidence intervals.
 
Distribution ID Plot for RTT (ms) 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
59364   0  199,883  94,2880     182       61      599  0,909852  0,741909


Goodness of Fit Test

Distribution                   AD       P  LRT P
Normal                    985,511  <0,005
2-Parameter Exponential  2376,157  <0,010  0,000
Weibull                   471,851  <0,010
Lognormal                 267,170  <0,005


ML Estimates of Distribution Parameters

Distribution              Location    Shape      Scale  Threshold
Normal*                  199,88250            94,28796
2-Parameter Exponential                      138,88860   60,99390
Weibull                             2,25873  226,38200
Lognormal*                 5,18588             0,48332

* Scale: Adjusted ML estimate

Distribution ID Plot for RTT 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
59364   0  199,883  94,2880     182       61      599  0,909852  0,741909


Goodness of Fit Test

Distribution                   AD       P  LRT P
Normal                    985,511  <0,005
Lognormal                 267,170  <0,005
3-Parameter Lognormal     202,669       *  0,000
        Exponential              8065,255  <0,003
        2-Parameter Exponential  2376,157  <0,010  0,000
Weibull                   471,851  <0,010
3-Parameter Weibull       272,806  <0,005  0,000
        Smallest Extreme Value   2785,264  <0,010
Largest Extreme Value     204,874  <0,010
Gamma                     207,611  <0,005
3-Parameter Gamma         259,502       *  0,000
        Logistic                  746,079  <0,005
Loglogistic               228,535  <0,005
3-Parameter Loglogistic   214,431       *  0,000


ML Estimates of Distribution Parameters

Distribution              Location    Shape      Scale  Threshold
Normal*                  199,88250            94,28796
Lognormal*                 5,18588             0,48332
3-Parameter Lognormal      5,34111             0,41280  -27,12915
Exponential                                  199,88250
2-Parameter Exponential                      138,88860   60,99390
Weibull                             2,25873  226,38200
3-Parameter Weibull                 1,51208  158,33886   56,63291
Smallest Extreme Value   250,49922           112,79822
Largest Extreme Value    156,92264            73,18021
Gamma                               4,63062   43,16537
3-Parameter Gamma                   2,49384   62,59919   43,77004
Logistic                 190,79791            52,48300
Loglogistic                5,19878             0,27750
3-Parameter Loglogistic    5,25100             0,26255   -9,23031

* Scale: Adjusted ML estimate

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-
RTT_92-TO-19.DAT
Distribution ID Plot for rtt 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
83945  55  251,161  394,379     217      179    16325   19,8179   468,646


Goodness of Fit Test

Distribution                    AD       P  LRT P
Normal                   24968,170  <0,005
Lognormal                 5051,372  <0,005
3-Parameter Lognormal      961,430       *  0,000
Exponential              23977,938  <0,003
2-Parameter Exponential   4860,542  <0,010  0,000
Weibull                  19517,473  <0,010
3-Parameter Weibull       2031,910  <0,005  0,000
Smallest Extreme Value   31853,581  <0,010
Largest Extreme Value     4476,344  <0,010
Gamma                    12199,171  <0,005
3-Parameter Gamma         2805,859       *  0,000
Logistic                  7099,250  <0,005
Loglogistic               1421,035  <0,005
3-Parameter Loglogistic   1135,091       *  0,000


ML Estimates of Distribution Parameters

Distribution              Location    Shape       Scale  Threshold
Normal*                  251,16078            394,37910
Lognormal*                 5,42210              0,28012
3-Parameter Lognormal      3,49893              1,08806  176,60906
Exponential                                   251,16078
2-Parameter Exponential                        72,17868  178,98210
Weibull                             1,29367   277,01997
3-Parameter Weibull                 0,72902    51,59561  178,98210
Smallest Extreme Value   627,52276           2046,32225
Largest Extreme Value    213,07979             47,61527
Gamma                               4,96842    50,55143
3-Parameter Gamma                   0,64060   112,67387  178,98210
Logistic                 228,59034             45,35588
Loglogistic                5,39295              0,10886
3-Parameter Loglogistic    3,48989              0,66642  178,00980

* Scale: Adjusted ML estimate

-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=
RTT_32-TO-13.DAT
Distribution ID Plot for RTT 


Descriptive Statistics

    N  N*     Mean    StDev  Median  Minimum  Maximum  Skewness  Kurtosis
81484   0  220,343  124,195     208      185     9124   37,7350   1885,18


Goodness of Fit Test

Distribution                    AD       P  LRT P
Normal                   25595,372  <0,005
Lognormal                20236,956  <0,005
3-Parameter Lognormal    13566,639       *  0,000
Exponential              32790,090  <0,003
2-Parameter Exponential  19257,666  <0,010  0,000
Weibull                  26631,123  <0,010
3-Parameter Weibull      31648,288  <0,005  1,000
Smallest Extreme Value           *       *
Largest Extreme Value    17262,558  <0,010
3-Parameter Gamma        18229,840       *  1,000
Logistic                 20732,120  <0,005
Loglogistic              13171,135  <0,005
3-Parameter Loglogistic   7374,003       *  0,000


ML Estimates of Distribution Parameters

Distribution               Location    Shape       Scale    Threshold
Normal*                   220,34345            124,19533
Lognormal*                  5,37298              0,14898
3-Parameter Lognormal       3,29116              0,46301    184,98040
Exponential                                    220,34345
2-Parameter Exponential                         35,36195    184,98150
Weibull                              1,83806   241,98038
3-Parameter Weibull                  8,71130  6087,81191  -5757,49156
Smallest Extreme Value   8864,33292             16,40835
Largest Extreme Value     209,65278             11,85207
3-Parameter Gamma                    1,97173    17,93452    184,98150
Logistic                  212,59159             25,11024
Loglogistic                 5,34810              0,03294
3-Parameter Loglogistic     3,19963              0,15420    184,98150

* Scale: Adjusted ML estimate




==> data/resource-CPU.dat_stats.txt <==
Input File(s)	[/tmp/resource-CPU.dat]
>>> data loaded in 24176 ms = 24.176 s

N:	38437060
N*:	0
%N*:	0.00%
Mean:	0.76
StDev:	0.31
CV:	0.42
Min:	-0.01
Q_25:	0.57
Median:	0.95
Q_75:	1.00
Q_90:	1.00
Q_95:	1.00
Q_99:	1.00
Max:	1.00
>>> stats calculated in 21034 ms = 21.034 s


==> data/resource-LOAD.dat_stats.txt <==
Input File(s)	[/tmp/resource-LOAD.dat]
>>> data loaded in 27725 ms = 27.725 s

N:	38437060
N*:	0
%N*:	0.00%
Mean:	69.12
StDev:	816.39
CV:	11.81
Min:	-1.00
Q_25:	2.67
Median:	5.17
Q_75:	7.19
Q_90:	9.61
Q_95:	11.65
Q_99:	2399.00
Max:	82458.00
>>> stats calculated in 37189 ms = 37.189 s


==> data/resource-MEM.dat_stats.txt <==
Input File(s)	[/tmp/resource-MEM.dat]
>>> data loaded in 34961 ms = 34.961 s

N:	38437060
N*:	0
%N*:	0.00%
Mean:	0.75
StDev:	0.66
CV:	0.88
Min:	-0.01
Q_25:	0.62
Median:	0.69
Q_75:	0.77
Q_90:	0.83
Q_95:	0.85
Q_99:	3.80
Max:	172.24
>>> stats calculated in 36766 ms = 36.766 s


==> data/resource-TPUT.dat_stats.txt <==
Input File(s)	[/tmp/resource-TPUT.dat]
>>> data loaded in 25537 ms = 25.537 s

N:	37873133
N*:	563927
%N*:	0.00%
Mean:	4226.51
StDev:	6678.72
CV:	1.58
Min:	-2.00
Q_25:	1221.00
Median:	2396.00
Q_75:	4297.00
Q_90:	8625.00
Q_95:	15362.00
Q_99:	34464.00
Max:	1146234.00
>>> stats calculated in 37498 ms = 37.498 s


==> data/rtt_cv-daily_evolution.dat <==
1	1.04416	0.0881573
2	1.4877	0.103368
3	1.1116	0.0859412
4	0.955315	0.078884
5	0.691765	0.0622518
6	0.78015	0.0676626
7	0.694542	0.0607833
8	1.10241	0.0802613
9	1.13569	0.0845893
10	0.770103	0.0673731


==> data/rtt_loss-daily_evolution.dat <==
1	0.585179	0.0499264
2	0.621002	0.0520606
3	0.85831	        0.104452
4	0.30966	        0.0268976
5	0.32987	        0.0313995
6	0.47588	        0.0373421
7	0.504951	0.0397518
8	0.346867	0.0381941
9	0.185185	0.0263626
10	0.278395	0.0173907


==> data/rtt_mean-daily_evolution.dat <==
1	177.315	3.96899
2	183.615	3.85818
3	176.991	3.73228
4	171.271	3.53459
5	170.141	3.5712
6	169.829	3.54542
7	172.488	3.66379
8	177.569	3.84276
9	175.468	3.67058
10	168.65	3.61618


==> data/rtt_median-daily_evolution.dat <==
1	165.478	3.61745
2	166.269	3.64047
3	164.629	3.53086
4	162.04	3.43186
5	162.66	3.46613
6	163.507	3.53166
7	164.545	3.57224
8	167.596	3.82541
9	160.772	3.40116
10	160.978	3.54784


==> data/rtt_q99-daily_evolution.dat <==
1	406.487	65.3972
2	383.78	27.6325
3	252.494	8.53302
4	220.315	5.67861
5	220.806	5.60265
6	221.177	5.35097
7	236.074	6.05243
8	307.807	11.9721
9	287.245	11.7614
10	244.866	6.7466

